Predicting the Popularity of GitHub Repositories

GitHub is the largest source code repository in the world. It provides a git-based source code management platform and also many features inspired by social networks. For example, GitHub users can show appreciation to projects by adding stars to them. Therefore, the number of stars of a repository is a direct measure of its popularity. In this paper, we use multiple linear regressions to predict the number of stars of GitHub repositories. These predictions are useful both to repository owners and clients, who usually want to know how their projects are performing in a competitive open source development market. In a large-scale analysis, we show that the proposed models start to provide accurate predictions after being trained with the number of stars received in the last six months. Furthermore, specific models---generated using data from repositories that share the same growth trends---are recommended for repositories with slow growth and/or for repositories with less stars. Finally, we evaluate the ability to predict not the number of stars of a repository but its rank among the GitHub repositories. We found a very strong correlation between predicted and real rankings (Spearman's rho greater than 0.95).

==> data/predictions/generic-model.csv <==
"";"full_name";"stars";"rank";"stars_predicted";"rank_predicted";"rank_prediction_diff";"stars_diff"
"2157";"jquery/jquery";39149;1;38360;1;0;-789
"3605";"robbyrussell/oh-my-zsh";36373;2;34670;2;0;-1703
"90";"airbnb/javascript";34064;3;32562;5;2;-1502
"1668";"h5bp/html5-boilerplate";33704;4;33480;4;0;-224
"2670";"meteor/meteor";33594;5;33666;3;-2;72
"4290";"torvalds/linux";31702;6;30795;8;2;-907
"857";"daneden/animate.css";31549;7;30501;9;2;-1048
"1259";"facebook/react-native";31217;8;31909;6;-2;692
"3452";"rails/rails";30779;9;30222;10;1;-557
"1006";"docker/docker";30742;10;30127;11;1;-615
"1756";"Homebrew/legacy-homebrew";29973;11;30867;7;-4;894
"1471";"getify/You-Dont-Know-JS";29672;12;29083;12;0;-589
"258";"apple/swift";29633;13;NA;NA;NA;NA
"3058";"nwjs/nw.js";28086;14;28515;13;-1;429
"1684";"hakimel/reveal.js";27683;15;27200;16;1;-483
"1865";"impress/impress.js";27187;16;27068;17;1;-119
"1125";"electron/electron";27179;17;27205;15;-2;26
"316";"atom/atom";27021;18;28239;14;-4;1218
"2789";"moment/moment";25718;19;25339;18;-1;-379
"60";"adobe/brackets";25151;20;25194;19;-1;43
"2022";"jekyll/jekyll";24952;21;24287;22;1;-665
"3789";"Semantic-Org/Semantic-UI";24890;22;24480;21;-1;-410
"1209";"expressjs/express";24764;23;23723;26;3;-1041
"73";"AFNetworking/AFNetworking";24673;24;23807;25;1;-866
"1973";"jashkenas/backbone";24653;25;24753;20;-5;100
"2855";"mrdoob/three.js";24613;26;23990;23;-3;-623
"3923";"socketio/socket.io";24545;27;23841;24;-3;-704
"1056";"driftyco/ionic";23495;28;23526;28;0;31
"475";"blueimp/jQuery-File-Upload";23435;29;23500;29;0;65
"1586";"google/material-design-icons";23387;30;23197;30;0;-190
"4707";"zurb/foundation-sites";23171;31;22283;33;2;-888
"2368";"laravel/laravel";22887;32;22772;31;-1;-115
"3008";"nodejs/node";22378;33;21446;34;1;-932
"4157";"tensorflow/tensorflow";22326;34;NA;NA;NA;NA
"2067";"jkbrzt/httpie";22225;35;23631;27;-8;1406
"3564";"resume/resume.github.com";22074;36;22330;32;-4;256
"2900";"NARKOZ/hacker-scripts";21975;37;NA;NA;NA;NA
"2920";"necolas/normalize.css";20899;38;20153;37;-1;-746
"1656";"gulpjs/gulp";20702;39;20488;36;-3;-214
"1587";"google/material-design-lite";20298;40;21139;35;-5;841
"4448";"vinta/awesome-python";20276;41;19104;42;1;-1172
"3054";"nvbn/thefuck";20002;42;19348;40;-2;-654
"3182";"pallets/flask";19936;43;18819;43;0;-1117
"634";"chartjs/Chart.js";19683;44;19401;39;-5;-282
"1707";"harvesthq/chosen";19347;45;19422;38;-7;75
"4320";"TryGhost/Ghost";19232;46;19240;41;-5;8
"987";"django/django";19121;47;18654;44;-3;-467
"2265";"kennethreitz/requests";18687;48;17999;46;-2;-688
"2929";"neovim/neovim";18450;49;17872;48;-1;-578
"979";"discourse/discourse";18007;50;17790;51;1;-217
"1976";"jashkenas/underscore";17983;51;17939;47;-4;-44
"1019";"Dogfalo/materialize";17978;52;18097;45;-7;119
"2776";"Modernizr/Modernizr";17860;53;17820;50;-3;-40
"277";"ariya/phantomjs";17828;54;17576;53;-1;-252
"1510";"gitlabhq/gitlabhq";17707;55;17663;52;-3;-44
"227";"antirez/redis";17638;56;17203;54;-2;-435
"3512";"reactjs/redux";17443;57;NA;NA;NA;NA
"582";"caolan/async";17376;58;17095;55;-3;-281
"3574";"rg3/youtube-dl";17302;59;14976;68;9;-2326
"4483";"vuejs/vue";17120;60;13577;87;27;-3543
"3059";"nylas/N1";17097;61;17828;49;-12;731
"3784";"select2/select2";16982;62;16720;57;-5;-262
"4134";"tastejs/todomvc";16774;63;16446;58;-5;-328
"218";"ansible/ansible";16470;64;15807;61;-3;-663
"3686";"rust-lang/rust";16377;65;17014;56;-9;637
"1534";"golang/go";16288;66;15092;67;1;-1196
"100";"Alamofire/Alamofire";16227;67;15657;62;-5;-570
"2462";"lodash/lodash";16167;68;14033;76;8;-2134
"1117";"elastic/elasticsearch";16147;69;15368;64;-5;-779
"1141";"emberjs/ember.js";16115;70;16238;59;-11;123
"570";"callemall/material-ui";15672;71;15200;66;-5;-472
"3360";"Prinzhorn/skrollr";15443;72;15945;60;-12;502
"364";"babel/babel";15199;73;14847;70;-3;-352
"1310";"FezVrasta/bootstrap-material-design";15160;74;15281;65;-9;121
"1256";"facebook/pop";15075;75;14940;69;-6;-135
"3305";"plataformatec/devise";15028;76;14840;71;-5;-188
"3324";"Polymer/polymer";14918;77;15629;63;-14;711
"4515";"webpack/webpack";14426;78;13529;89;11;-897
"3050";"numbbbbb/the-swift-programming-language-in-chinese";14403;79;14623;72;-7;220
"2270";"kenwheeler/slick";14390;80;14404;73;-7;14
"376";"balderdashy/sails";14254;81;14068;75;-6;-186
"3055";"nvie/gitflow";14232;82;13933;81;-1;-299
"2409";"letsencrypt/letsencrypt";14217;83;9189;209;126;-5028
"2836";"mozilla/pdf.js";14209;84;13886;82;-2;-323
"2595";"mathiasbynens/dotfiles";14088;85;14252;74;-11;164
"2355";"kubernetes/kubernetes";14057;86;13992;77;-9;-65
"3648";"rs/SDWebImage";14028;87;13869;83;-4;-159
"501";"bower/bower";13990;88;13943;80;-8;-47
"4607";"yahoo/pure";13955;89;13957;79;-10;2
"148";"alvarotrigo/fullPage.js";13935;90;13428;92;2;-507
"1472";"getlantern/lantern";13777;91;12478;109;18;-1299
"3756";"scrapy/scrapy";13743;92;12951;101;9;-792
"580";"cantino/huginn";13723;93;11503;129;36;-2220
"4398";"usablica/intro.js";13703;94;11863;120;26;-1840
"1688";"hammerjs/hammer.js";13655;95;13676;86;-9;21
"3498";"ReactiveCocoa/ReactiveCocoa";13642;96;13561;88;-8;-81
"2707";"Microsoft/vscode";13620;97;NA;NA;NA;NA
"2408";"less/less.js";13526;98;13677;85;-13;151
"1241";"facebook/hhvm";13503;99;13830;84;-15;327
"2383";"Leaflet/Leaflet";13483;100;13296;94;-6;-187
"1532";"gogits/gogs";13476;101;10674;152;51;-2802
"924";"defunkt/jquery-pjax";13364;102;13214;96;-6;-150
"193";"angular/material";13349;103;13291;95;-8;-58
"1603";"google/web-starter-kit";13319;104;12793;103;-1;-526
"3566";"rethinkdb/rethinkdb";13279;105;13075;99;-6;-204
"1821";"IanLunn/Hover";13196;106;12938;102;-4;-258
"3504";"ReactiveX/RxJava";13196;107;11018;140;33;-2178
"4118";"t4t5/sweetalert";13173;108;13483;91;-17;310
"428";"bevacqua/dragula";13127;109;13395;93;-16;268
"1148";"enaqx/awesome-react";13090;110;13125;97;-13;35
"3705";"sahat/hackathon-starter";13004;111;10966;141;30;-2038
"1974";"jashkenas/coffeescript";12858;112;13098;98;-14;240
"4333";"twbs/ratchet";12847;113;13020;100;-13;173
"1497";"git/git";12791;114;12486;108;-6;-305
"4392";"Unitech/pm2";12681;115;12582;105;-10;-99
"3812";"shadowsocks/shadowsocks";12639;116;13967;78;-38;1328
"3032";"nostra13/Android-Universal-Image-Loader";12622;117;12548;106;-11;-74
"1242";"facebook/immutable-js";12613;118;12260;114;-4;-353
"94";"ajaxorg/ace";12581;119;12734;104;-15;153
"2141";"josephmisiti/awesome-machine-learning";12529;120;9460;194;74;-3069
"3509";"reactjs/react-router";12469;121;11038;138;17;-1431
"4360";"twitter/typeahead.js";12463;122;12537;107;-15;74
"349";"avelino/awesome-go";12383;123;12252;115;-8;-131
"1407";"ftlabs/fastclick";12291;124;12456;110;-14;165
"508";"BradLarson/GPUImage";12251;125;12116;117;-8;-135
"4434";"videojs/video.js";12248;126;12428;111;-15;180
"4109";"symfony/symfony";12209;127;12036;118;-9;-173
"804";"creationix/nvm";12202;128;11179;134;6;-1023
"401";"bcit-ci/CodeIgniter";12186;129;11873;119;-10;-313
"202";"angular-ui/bootstrap";12177;130;12201;116;-14;24
"45";"adam-p/markdown-here";12038;131;11020;139;8;-1018
"3269";"photonstorm/phaser";12037;132;12427;112;-20;390
"4113";"syncthing/syncthing";11918;133;12331;113;-20;413
"4004";"square/retrofit";11907;134;10263;162;28;-1644
"2753";"mitchellh/vagrant";11877;135;11786;121;-14;-91
"1494";"GitbookIO/gitbook";11830;136;11638;124;-12;-192
"4374";"typicode/json-server";11734;137;13487;90;-47;1753
"4676";"zenorocha/clipboard.js";11601;138;NA;NA;NA;NA
"960";"dhg/Skeleton";11562;139;11542;128;-11;-20
"1021";"dokku/dokku";11518;140;11491;130;-10;-27
"942";"designmodo/Flat-UI";11509;141;11590;126;-15;81
"2342";"kriskowal/q";11508;142;11644;123;-19;136
"1100";"ecomfe/echarts";11451;143;10105;170;27;-1346
"4485";"VundleVim/Vundle.vim";11388;144;11137;135;-9;-251
"3914";"SnapKit/Masonry";11371;145;11074;137;-8;-297
"2742";"minimaxir/big-list-of-naughty-strings";11319;146;NA;NA;NA;NA
"1236";"facebook/flux";11283;147;11580;127;-20;297
"4288";"tornadoweb/tornado";11236;148;11124;136;-12;-112
"186";"angular/angular-seed";11202;149;11257;132;-17;55
"4255";"tobiasahlin/SpinKit";11092;150;10926;142;-8;-166
"1858";"iluwatar/java-design-patterns";11087;151;11759;122;-29;672
"2706";"Microsoft/TypeScript";11055;152;9183;210;58;-1872
"3747";"scikit-learn/scikit-learn";11045;153;10094;171;18;-951
"183";"angular/angular";11022;154;9082;214;60;-1940
"4481";"vsouza/awesome-ios";11020;155;10162;164;9;-858
"1328";"firehol/netdata";11007;156;112;4243;4087;-10895
"973";"dimsemenov/PhotoSwipe";10985;157;11235;133;-24;250
"3651";"rstacruz/nprogress";10977;158;10806;147;-11;-171
"2008";"jdg/MBProgressHUD";10868;159;10506;155;-4;-362
"1978";"jasmine/jasmine";10842;160;10745;149;-11;-97
"4166";"textmate/textmate";10791;161;10886;145;-16;95
"1645";"gruntjs/grunt";10749;162;10719;151;-11;-30
"1579";"google/iosched";10748;163;10916;143;-20;168
"3244";"petkaantonov/bluebird";10741;164;10827;146;-18;86
"3552";"request/request";10703;165;10295;160;-5;-408
"3999";"square/okhttp";10697;166;9252;206;40;-1445
"4332";"twbs/bootstrap-sass";10695;167;10603;154;-13;-92
"205";"angular-ui/ui-router";10670;169;10738;150;-19;68
"966";"diaspora/diaspora";10670;168;10763;148;-20;93
"3525";"reddit/reddit";10668;170;10892;144;-26;224
"3381";"pugjs/pug";10657;171;10462;156;-15;-195
"1908";"isocpp/CppCoreGuidelines";10643;172;NA;NA;NA;NA
"2199";"justjavac/free-programming-books-zh_CN";10635;173;9710;181;8;-925
"4408";"Valloric/YouCompleteMe";10595;174;10434;157;-17;-161
"2522";"madrobby/zepto";10508;175;10263;161;-14;-245
"1667";"h5bp/Effeckt.css";10492;176;10405;158;-18;-87
"1502";"github/hubot";10480;177;10300;159;-18;-180
"3719";"SamyPesse/How-to-Make-a-Computer-Operating-System";10460;178;10108;169;-9;-352
"2189";"julianshapiro/velocity";10322;179;10614;153;-26;292
"303";"astaxie/build-web-application-with-golang";10255;180;9520;188;8;-735
"3298";"pixijs/pixi.js";10254;181;10139;166;-15;-115
"4573";"wycats/handlebars.js";10190;182;10144;165;-17;-46
"1305";"feross/webtorrent";10182;183;7304;333;150;-2878
"2338";"kripken/emscripten";10068;184;9782;177;-7;-286
"3834";"Shopify/dashing";10068;185;10130;167;-18;62
"1155";"enyo/dropzone";10039;186;10018;174;-12;-21
"3752";"scottjehl/Respond";9997;187;10216;163;-24;219
"3339";"postcss/postcss";9966;188;11281;131;-57;1315
"941";"desandro/masonry";9959;189;10081;172;-17;122
"3084";"octocat/Spoon-Knife";9944;190;10033;173;-17;89
"2312";"koajs/koa";9904;191;8842;230;39;-1062
"563";"BVLC/caffe";9867;192;9192;208;16;-675
"2159";"jquery/jquery-mobile";9863;193;9964;175;-18;101
"4099";"SwiftyJSON/SwiftyJSON";9800;194;9383;198;4;-417
"4492";"wagerfield/parallax";9795;195;9683;183;-12;-112
"1734";"hexojs/hexo";9732;196;8812;234;38;-920
"4002";"square/picasso";9686;197;9407;197;0;-279
"575";"CamDavidsonPilon/Probabilistic-Programming-and-Bayesian-Methods-for-Hackers";9662;198;9745;178;-20;83
"139";"almasaeed2010/AdminLTE";9654;199;8938;222;23;-716
"52";"addyosmani/backbone-fundamentals";9651;200;10123;168;-32;472
"1195";"etsy/statsd";9632;201;9609;185;-16;-23
"1418";"futurice/android-best-practices";9623;202;9563;187;-15;-60
"1788";"HubSpot/pace";9610;203;9469;193;-10;-141
"4069";"substack/node-browserify";9590;204;9711;180;-24;121
"1037";"dotnet/corefx";9562;205;9283;204;-1;-279
"3672";"ruby/ruby";9547;206;9419;195;-11;-128
"610";"ccgus/fmdb";9543;207;9333;199;-8;-210
"3962";"spf13/hugo";9537;208;8159;266;58;-1378
"4314";"tripit/slate";9498;209;7329;329;120;-2169
"2474";"loverajoel/jstips";9489;210;NA;NA;NA;NA
"3562";"RestKit/RestKit";9476;211;9730;179;-32;254
"3338";"postcss/autoprefixer";9471;212;9476;192;-20;5
"1617";"grafana/grafana";9445;213;8437;250;37;-1008
"2161";"jquery/jquery-ui";9430;214;9482;191;-23;52
"4424";"VerbalExpressions/JSVerbalExpressions";9420;215;4540;784;569;-4880
"2068";"jlmakes/scrollreveal.js";9419;216;7475;314;98;-1944
"1862";"imathis/octopress";9411;217;9488;189;-28;77
"780";"coreos/etcd";9382;218;9283;203;-15;-99
"673";"chriskempson/tomorrow-theme";9381;219;9410;196;-23;29
"4583";"xdissent/ievms";9376;220;9620;184;-36;244
"3004";"node-inspector/node-inspector";9375;221;9299;202;-19;-76
"1629";"greenrobot/EventBus";9367;222;8658;243;21;-709
"1026";"domnikl/DesignPatternsPHP";9348;223;9607;186;-37;259
"2554";"Mantle/Mantle";9276;224;9483;190;-34;207
"2040";"jfeinstein10/SlidingMenu";9266;225;9317;200;-25;51
"145";"altercation/solarized";9245;226;9175;211;-15;-70
"2526";"magicalpanda/MagicalRecord";9234;227;8882;226;-1;-352
"3500";"Reactive-Extensions/RxJS";9231;228;8425;251;23;-806
"1912";"Itseez/opencv";9227;229;8717;240;11;-510
"341";"Automattic/mongoose";9224;230;8988;219;-11;-236
"1961";"janl/mustache.js";9198;231;9238;207;-24;40
"3038";"npm/npm";9183;232;9021;217;-15;-162
"2773";"mochajs/mocha";9181;233;8864;228;-5;-317
"3587";"riot/riot";9178;234;8950;220;-14;-228
"2791";"mongodb/mongo";9173;235;9095;213;-22;-78
"657";"chjj/marked";9166;236;8904;224;-12;-262
"3554";"requirejs/requirejs";9156;237;9260;205;-32;104
"3277";"php/php-src";9057;238;8210;263;25;-847
"1899";"ipython/ipython";9045;239;9044;215;-24;-1
"3350";"PredictionIO/PredictionIO";9043;240;8997;218;-22;-46
"743";"codemirror/CodeMirror";8976;241;8859;229;-12;-117
"2206";"jwagner/smartcrop.js";8958;242;11592;125;-117;2634
"1476";"getsentry/sentry";8947;243;8775;237;-6;-172
"1057";"driftyco/ionicons";8921;244;8819;233;-11;-102
"532";"browserstate/history.js";8920;245;9037;216;-29;117
"448";"bitcoin/bitcoin";8901;246;8496;247;1;-405
"1238";"facebook/fresco";8893;247;8831;231;-16;-62
"2431";"LightTable/LightTable";8854;248;8822;232;-16;-32
"604";"caskroom/homebrew-cask";8848;249;8940;221;-28;92
"2436";"linnovate/mean";8795;250;8805;235;-15;10
"2908";"nathanmarz/storm";8791;251;8906;223;-28;115
"4191";"Thibaut/devdocs";8765;252;7949;280;28;-816
"864";"danielgindi/Charts";8719;253;8368;254;1;-351
"3261";"PhilJay/MPAndroidChart";8688;254;7645;308;54;-1043
"2467";"loopj/android-async-http";8674;255;8884;225;-30;210
"1893";"ipader/SwiftGuide";8672;256;8489;248;-8;-183
"1573";"google/guava";8668;257;7822;295;38;-846
"3199";"ParsePlatform/parse-server";8644;258;NA;NA;NA;NA
"1934";"JakeWharton/butterknife";8640;259;7982;277;18;-658
"2263";"kennethreitz/python-guide";8617;260;8482;249;-11;-135
"3996";"square/leakcanary";8603;261;8634;245;-16;31
"1479";"ggreer/the_silver_searcher";8602;262;8662;242;-20;60
"4711";"zxing/zxing";8602;263;8258;259;-4;-344
"3979";"spring-projects/spring-framework";8601;264;8089;268;4;-512
"1590";"google/protobuf";8587;265;7971;279;14;-616
"2420";"libgdx/libgdx";8582;266;8215;261;-5;-367
"4529";"weui/weui";8545;267;5277;621;354;-3268
"3222";"peachananr/onepage-scroll";8528;268;8755;238;-30;227
"103";"alcatraz/Alcatraz";8452;269;8267;258;-11;-185
"2246";"keen/dashboards";8439;270;8872;227;-43;433
"1542";"go-martini/martini";8398;271;8785;236;-35;387
"1501";"github/hub";8362;272;8687;241;-31;325
"1422";"fzaninotto/Faker";8344;273;8304;257;-16;-40
"61";"adobe-fonts/source-code-pro";8322;274;8636;244;-30;314
"1272";"faif/python-patterns";8298;275;8729;239;-36;431
"242";"apache/spark";8284;276;7927;285;9;-357
"587";"capistrano/capistrano";8269;277;8304;256;-21;35
"1348";"Flipboard/react-canvas";8251;278;8211;262;-16;-40
"637";"cheeriojs/cheerio";8249;279;7863;290;11;-386
"3751";"scottjehl/picturefill";8229;280;8539;246;-34;310
"4599";"yabwe/medium-editor";8189;281;6686;393;112;-1503
"4530";"wg/wrk";8153;282;7944;281;-1;-209
"3490";"rbenv/rbenv";8150;283;8000;276;-7;-150
"4242";"tj/git-extras";8140;284;7646;307;23;-494
"998";"DmitryBaranovskiy/raphael";8133;285;8198;264;-21;65
"1313";"fgnass/spin.js";8121;286;8235;260;-26;114
"3048";"NUKnightLab/TimelineJS";8077;287;8311;255;-32;234
"65";"adobe-webplatform/Snap.svg";8076;288;8077;270;-18;1
"4072";"substack/stream-handbook";8073;289;8179;265;-24;106
"1187";"eternicode/bootstrap-datepicker";8028;290;8010;275;-15;-18
"4539";"WickyNilliams/headroom.js";8019;291;8066;272;-19;47
"2193";"julycoding/The-Art-Of-Programming-By-July";7992;292;8032;274;-18;40
"2820";"MostlyAdequate/mostly-adequate-guide";7991;293;NA;NA;NA;NA
"549";"bumptech/glide";7990;294;7333;327;33;-657
"1492";"gionkunz/chartist-js";7984;295;8049;273;-22;65
"972";"dimsemenov/Magnific-Popup";7954;296;7879;288;-8;-75
"3260";"philipwalton/solved-by-flexbox";7954;298;9133;212;-86;1179
"4644";"yiisoft/yii2";7954;297;8074;271;-26;120
"3769";"sdelements/lets-chat";7949;299;8386;253;-46;437
"3022";"nolimits4web/Swiper";7945;300;7518;312;12;-427
"3802";"serverless/serverless";7945;301;9303;201;-100;1358
"3785";"selectize/selectize.js";7932;302;7936;282;-20;4
"2337";"kriasoft/react-starter-kit";7925;303;7205;338;35;-720
"2032";"jessesquires/JSQMessagesViewController";7924;304;8135;267;-37;211
"728";"cocos2d/cocos2d-x";7918;305;7854;293;-12;-64
"1222";"facebook/AsyncDisplayKit";7904;306;7042;350;44;-862
"1875";"influxdata/influxdb";7902;307;7978;278;-29;76
"3963";"spf13/spf13-vim";7893;308;7651;306;-2;-242
"2606";"matteocrippa/awesome-swift";7887;309;6798;380;71;-1089
"3726";"sass/sass";7858;310;7912;287;-23;54
"1904";"irungentoo/toxcore";7842;311;8082;269;-42;240
"423";"benweet/stackedit";7817;312;7806;297;-15;-11
"4217";"thoughtbot/paperclip";7817;313;7871;289;-24;54
"681";"chrissimpkins/Hack";7813;314;NA;NA;NA;NA
"662";"chrisaljoudi/uBlock";7790;315;8402;252;-63;612
"3310";"playframework/playframework";7775;316;7820;296;-20;45
"3320";"pockethub/PocketHub";7766;317;7858;291;-26;92
"1426";"gabrielecirulli/2048";7763;318;7765;299;-19;2
"4247";"tldr-pages/tldr";7752;319;2182;2230;1911;-5570
"726";"CocoaPods/CocoaPods";7743;320;7717;301;-19;-26
"2288";"kilimchoi/engineering-blogs";7742;321;NA;NA;NA;NA
"2660";"MengTo/Spring";7737;322;7856;292;-30;119
"4296";"tpope/vim-pathogen";7737;323;7676;304;-19;-61
"1373";"foreverjs/forever";7733;324;7772;298;-26;39
"591";"carhartl/jquery-cookie";7721;325;7932;284;-41;211
"2607";"mattermost/platform";7718;326;NA;NA;NA;NA
"1413";"fullstackio/FlappySwift";7711;327;7840;294;-33;129
"1965";"jaredhanson/passport";7695;328;7617;309;-19;-78
"4092";"SVProgressHUD/SVProgressHUD";7672;329;7495;313;-16;-177
"1498";"github/fetch";7664;330;6503;415;85;-1161
"768";"composer/composer";7582;332;7309;332;0;-273
"2310";"knsv/mermaid";7582;331;7590;310;-21;8
"1221";"facebookarchive/three20";7577;333;7680;303;-30;103
"3425";"quilljs/quill";7536;334;6821;379;45;-715
"4628";"yaronn/blessed-contrib";7533;335;7465;316;-19;-68
"3828";"shichuan/javascript-patterns";7507;336;7691;302;-34;184
"2002";"jcjohnson/neural-style";7479;337;NA;NA;NA;NA
"1005";"docker/compose";7478;338;7467;315;-23;-11
"4201";"thomaspark/bootswatch";7455;339;7388;323;-16;-67
"1208";"excilys/androidannotations";7442;340;7671;305;-35;229
"2675";"mgonto/restangular";7434;341;7742;300;-41;308
"3545";"remy/nodemon";7403;342;7156;341;-1;-247
"1553";"google/cayley";7386;343;7299;334;-9;-87
"1906";"isagalaev/highlight.js";7386;344;7131;342;-2;-255
"2307";"knockout/knockout";7380;345;7422;321;-24;42
"3977";"spree/spree";7379;346;7433;320;-26;54
"3869";"sindresorhus/pageres";7366;347;7371;324;-23;5
"233";"aosabook/500lines";7358;348;6389;434;86;-969
"825";"cubiq/iscroll";7355;349;7311;330;-19;-44
"902";"daylerees/colour-schemes";7345;350;7165;340;-10;-180
"4559";"WordPress/WordPress";7318;351;7228;337;-14;-90
"1282";"fastlane/fastlane";7315;352;5733;531;179;-1582
"746";"CoderMJLee/MJRefresh";7311;353;7042;349;-4;-269
"1942";"JakeWharton/ViewPagerIndicator";7304;354;7311;331;-23;7
"160";"ampproject/amphtml";7286;355;NA;NA;NA;NA
"4453";"visionmedia/superagent";7269;356;6909;366;10;-360
"4442";"vim-airline/vim-airline";7265;357;7000;354;-3;-265
"1933";"JakeWharton/ActionBarSherlock";7262;358;7446;319;-39;184
"1060";"DrkSephy/es6-cheatsheet";7257;359;NA;NA;NA;NA
"3558";"resque/resque";7242;360;7329;328;-32;87
"3669";"ruby-grape/grape";7223;361;7393;322;-39;170
"4205";"thoughtbot/bourbon";7207;362;7342;326;-36;135
"344";"Automattic/wp-calypso";7198;363;NA;NA;NA;NA
"267";"arasatasaygin/is.js";7189;364;6509;414;50;-680
"2217";"kamens/jQuery-menu-aim";7175;365;7358;325;-40;183
"3779";"segmentio/nightmare";7144;366;7453;318;-48;309
"2963";"nicklockwood/iCarousel";7143;367;7237;336;-31;94
"3118";"onevcat/VVDocumenter-Xcode";7125;368;6945;364;-4;-180
"1676";"hacksalot/HackMyResume";7123;369;NA;NA;NA;NA
"2563";"Marak/faker.js";7119;370;5638;553;183;-1481
"3833";"shockone/black-screen";7105;371;9689;182;-189;2584
"724";"CocoaLumberjack/CocoaLumberjack";7099;372;6990;357;-15;-109
"3519";"realm/realm-cocoa";7093;373;6766;385;12;-327
"3635";"roots/sage";7083;374;7085;346;-28;2
"152";"amazeui/amazeui";7043;375;7934;283;-92;891
"1861";"imakewebthings/waypoints";7038;376;7272;335;-41;234
"719";"cmderdev/cmder";7033;377;7088;345;-32;55
"4106";"syl20bnr/spacemacs";7018;378;5680;542;164;-1338
"1235";"facebook/flow";7015;379;7081;347;-32;66
"1214";"fabric/fabric";7012;380;6961;361;-19;-51
"2702";"Microsoft/dotnet";7004;381;6907;367;-14;-97
"2187";"JuliaLang/julia";6990;382;6939;365;-17;-51
"70";"aFarkas/html5shiv";6988;383;7104;344;-39;116
"3238";"PerfectlySoft/Perfect";6975;384;NA;NA;NA;NA
"2080";"jnicklas/capybara";6949;385;7124;343;-42;175
"1696";"HannahMitt/HomeMirror";6946;386;NA;NA;NA;NA
"3619";"RocketChat/Rocket.Chat";6946;387;NA;NA;NA;NA
"1705";"harthur/brain";6937;389;7464;317;-72;527
"2097";"joewalnes/websocketd";6937;388;6891;370;-18;-46
"1869";"inconshreveable/ngrok";6936;390;6774;383;-7;-162
"2666";"metafizzy/isotope";6920;391;6974;359;-32;54
"3650";"rstacruz/jquery.transit";6911;392;7037;351;-41;126
"4057";"stylus/stylus";6905;393;6961;362;-31;56
"1923";"JacksonTian/fks";6904;394;6279;449;55;-625
"69";"afaqurk/linux-dash";6902;395;6981;358;-37;79
"1541";"gollum/gollum";6896;396;6899;369;-27;3
"1654";"guillaumepotier/Parsley.js";6893;397;6967;360;-37;74
"302";"astaxie/beego";6884;398;6372;436;38;-512
"533";"BrowserSync/browser-sync";6883;399;6577;407;8;-306
"920";"DefinitelyTyped/DefinitelyTyped";6874;400;6540;410;10;-334
"609";"ccampbell/mousetrap";6871;401;6903;368;-33;32
"3617";"Rochester-NRT/RocAlphaGo";6869;402;NA;NA;NA;NA
"1641";"Grouper/FlatUIKit";6867;404;6998;355;-49;131
"2401";"legomushroom/mojs";6867;403;1043;4185;3782;-5824
"1276";"Famous/famous";6862;405;7189;339;-66;327
"2226";"karma-runner/karma";6848;406;6666;396;-10;-182
"3706";"sahat/satellizer";6846;407;6781;381;-26;-65
"3377";"ptmt/react-native-desktop";6845;408;NA;NA;NA;NA
"4596";"XX-net/XX-Net";6843;409;4924;694;285;-1919
"2570";"marionettejs/backbone.marionette";6835;410;7052;348;-62;217
"4295";"tpope/vim-fugitive";6833;411;6772;384;-27;-61
"3249";"phacility/phabricator";6832;412;6411;427;15;-421
"1962";"janpaepke/ScrollMagic";6814;413;6822;378;-35;8
"1787";"HubSpot/offline";6805;414;6884;371;-43;79
"1133";"elixir-lang/elixir";6803;415;6630;400;-15;-173
"1113";"ejci/favico.js";6796;416;5493;577;161;-1303
"593";"carlhuda/janus";6787;417;6945;363;-54;158
"766";"Compass/compass";6775;418;6854;373;-45;79
"3021";"nolimits4web/Framework7";6773;419;6416;425;6;-357
"723";"cockroachdb/cockroach";6760;420;6696;390;-30;-64
"1660";"guzzle/guzzle";6755;421;6623;401;-20;-132
"133";"allenwong/30DaysofSwift";6751;422;NA;NA;NA;NA
"245";"apenwarr/sshuttle";6734;423;6513;413;-10;-221
"2285";"Kickball/awesome-selfhosted";6730;424;NA;NA;NA;NA
"665";"chrisbanes/Android-PullToRefresh";6717;425;6698;389;-36;-19
"1075";"dthree/cash";6710;426;NA;NA;NA;NA
"2856";"mrmrs/colors";6710;427;6721;388;-39;11
"1062";"drone/drone";6707;428;6285;448;20;-422
"1394";"FredrikNoren/ungit";6706;429;6633;399;-30;-73
"2747";"mishoo/UglifyJS";6700;430;6836;377;-53;136
"1299";"felixge/node-mysql";6692;432;6527;412;-20;-165
"3568";"revel/revel";6692;431;6612;404;-27;-80
"1991";"javve/list.js";6678;433;6003;480;47;-675
"4522";"wekan/wekan";6676;434;6622;402;-32;-54
"388";"basecamp/trix";6671;435;9850;176;-259;3179
"3905";"slimphp/Slim";6665;436;6777;382;-54;112
"2943";"netty/netty";6662;437;6402;430;-7;-260
"4383";"uikit/uikit";6662;438;6635;398;-40;-27
"1792";"HubSpot/youmightnotneedjquery";6660;439;6327;443;4;-333
"3663";"RubaXa/Sortable";6657;440;6341;438;-2;-316
"3251";"phalcon/cphalcon";6650;441;6749;387;-54;99
"3202";"path/FastImageCache";6643;442;6847;375;-67;204
"600";"Carthage/Carthage";6629;443;6687;392;-51;58
"597";"carrierwaveuploader/carrierwave";6626;444;6749;386;-58;123
"1566";"google/fonts";6625;445;6490;417;-28;-135
"2277";"kevinzhow/PNChart";6624;446;6338;439;-7;-286
"408";"begriffs/postgrest";6623;447;7528;311;-136;905
"35";"activeadmin/activeadmin";6615;448;6693;391;-57;78
"2299";"kkga/spacegray";6614;449;6839;376;-73;225
"1265";"facebook/Shimmer";6580;450;6537;411;-39;-43
"1826";"ibireme/YYKit";6578;451;198;4234;3783;-6380
"2916";"navasmdc/MaterialDesignLibrary";6543;452;7000;353;-99;457
"3044";"nsqio/nsq";6542;453;6566;409;-44;24
"1237";"facebook/folly";6531;454;6444;421;-33;-87
"4028";"stedolan/jq";6528;455;6670;395;-60;142
"2913";"NativeScript/NativeScript";6525;456;5917;493;37;-608
"1600";"google/traceur-compiler";6523;457;6618;403;-54;95
"4589";"xing/wysihtml5";6518;458;6645;397;-61;127
"3763";"scrooloose/syntastic";6505;459;6482;418;-41;-23
"1344";"flightjs/flight";6499;460;6679;394;-66;180
"3503";"ReactiveX/RxAndroid";6489;461;5460;581;120;-1029
"4053";"strongloop/loopback";6484;462;6406;428;-34;-78
"3708";"saltstack/salt";6464;463;6473;419;-44;9
"446";"binux/pyspider";6458;464;6602;405;-59;144
"2536";"mailpile/Mailpile";6454;465;6567;408;-57;113
"2135";"jordansissel/fpm";6448;466;6418;423;-43;-30
"569";"cakephp/cakephp";6419;467;6585;406;-61;166
"2031";"jessepollak/card";6412;468;6413;426;-42;1
"653";"chinchang/hint.css";6405;469;4057;923;454;-2348
"2579";"marmelab/gremlins.js";6400;470;6310;445;-25;-90
"1691";"handsontable/handsontable";6391;471;6178;457;-14;-213
"2531";"mailcheck/mailcheck";6388;472;6464;420;-52;76
"343";"Automattic/_s";6376;473;6399;431;-42;23
"1491";"gin-gonic/gin";6369;474;5933;490;16;-436
"3797";"sequelize/sequelize";6333;475;6096;469;-6;-237
"3116";"oneuijs/You-Dont-Need-jQuery";6325;476;NA;NA;NA;NA
"3190";"paperjs/paper.js";6323;477;6392;432;-45;69
"3240";"petehunt/webpack-howto";6309;478;5556;561;83;-753
"4654";"yudai/gotty";6307;479;NA;NA;NA;NA
"1989";"javan/whenever";6306;480;6374;435;-45;68
"2600";"matryer/bitbar";6285;481;263;4232;3751;-6022
"1164";"ericelliott/essential-javascript-links";6284;482;5252;623;141;-1032
"3791";"senchalabs/connect";6277;483;6304;447;-36;27
"2173";"jshint/jshint";6274;484;6404;429;-55;130
"1159";"equinusocio/material-theme";6270;485;NA;NA;NA;NA
"3128";"OpenEmu/OpenEmu";6267;486;5326;613;127;-941
"769";"ConnorAtherton/loaders.css";6264;487;5807;513;26;-457
"2211";"jzaefferer/jquery-validation";6258;488;6370;437;-51;112
"1263";"facebook/relay";6241;489;NA;NA;NA;NA
"1036";"dotnet/coreclr";6233;490;6118;466;-24;-115
"2280";"keystonejs/keystone";6226;491;5702;537;46;-524
"3600";"robbiehanson/CocoaAsyncSocket";6222;492;5873;501;9;-349
"1682";"hakimel/Ladda";6215;493;6326;444;-49;111
"396";"bbatsov/rubocop";6213;494;6218;453;-41;5
"4379";"ubuwaits/beautiful-web-type";6203;495;6333;442;-53;130
"1710";"hashicorp/consul";6196;496;5980;481;-15;-216
"2050";"jgthms/bulma";6190;497;NA;NA;NA;NA
"2846";"mperham/sidekiq";6190;498;6220;452;-46;30
"3762";"scrooloose/nerdtree";6183;499;6184;456;-43;1
"2977";"niklasvh/html2canvas";6168;500;6143;461;-39;-25
"162";"amsul/pickadate.js";6152;501;6337;440;-61;185
"1771";"hpneo/gmaps";6150;502;6065;470;-32;-85
"2048";"jgm/pandoc";6147;503;6034;475;-28;-113
"3399";"pydata/pandas";6131;504;6024;476;-28;-107
"3342";"pouchdb/pouchdb";6130;505;5918;492;-13;-212
"1924";"jacomyal/sigma.js";6116;506;5575;558;52;-541
"4533";"WhisperSystems/Signal-Android";6099;507;5192;636;129;-907
"3896";"slackhq/SlackTextViewController";6096;508;6423;422;-86;327
"3419";"qrohlf/trianglify";6094;509;6160;459;-50;66
"1228";"facebook/draft-js";6092;510;NA;NA;NA;NA
"3267";"phoenixframework/phoenix";6091;511;6139;463;-48;48
"668";"chrisbanes/PhotoView";6085;512;5805;514;2;-280
"3944";"sorin-ionescu/prezto";6077;513;5880;500;-13;-197
"2938";"Netflix/falcor";6071;514;6998;356;-158;927
"3690";"ryanb/cancan";6052;515;6194;454;-61;142
"490";"boot2docker/boot2docker";6039;516;6491;416;-100;452
"1253";"facebook/osquery";6036;517;6416;424;-93;380
"3272";"PHPMailer/PHPMailer";6034;518;5821;507;-11;-213
"3736";"scala/scala";6029;519;5811;510;-9;-218
"1347";"Flipboard/FLEX";6028;520;6146;460;-60;118
"3880";"sitaramc/gitolite";6025;521;6049;472;-49;24
"3689";"rwaldron/johnny-five";6023;522;5907;496;-26;-116
"1045";"douglascrockford/JSON-js";6013;523;6125;465;-58;112
"2608";"Matt-Esch/virtual-dom";6006;524;5905;498;-26;-101
"3392";"purifycss/purifycss";6005;525;NA;NA;NA;NA
"3631";"romaonthego/RESideMenu";5998;526;6098;468;-58;100
"3307";"plataformatec/simple_form";5990;527;6018;478;-49;28
"2933";"NetEase/pomelo";5986;528;5903;499;-29;-83
"1079";"ducksboard/gridster.js";5981;529;6019;477;-52;38
"2830";"mozilla/BrowserQuest";5979;530;6126;464;-66;147
"3014";"NodeRedis/node_redis";5969;531;5913;495;-36;-56
"335";"aurelia/framework";5960;532;6177;458;-74;217
"3806";"sferik/rails_admin";5951;533;5969;484;-49;18
"2272";"kesenhoo/android-training-course-in-chinese";5947;535;5553;562;27;-394
"3274";"PHPOffice/PHPExcel";5947;534;5779;523;-11;-168
"705";"clojure/clojurescript";5945;536;6253;451;-85;308
"2813";"morrisjs/morris.js";5929;537;5960;487;-50;31
"74";"afollestad/material-dialogs";5927;538;6043;473;-65;116
"2860";"MrRio/jsPDF";5926;539;5707;536;-3;-219
"1699";"hapijs/hapi";5897;540;5700;538;-2;-197
"2416";"lhorie/mithril.js";5891;541;6141;462;-79;250
"3254";"phanan/koel";5888;542;NA;NA;NA;NA
"4325";"TTTAttributedLabel/TTTAttributedLabel";5887;543;5949;489;-54;62
"620";"CEWendel/SWTableViewCell";5885;544;5960;486;-58;75
"2204";"jverkoey/nimbus";5879;545;5914;494;-51;35
"3247";"p-e-w/maybe";5877;546;NA;NA;NA;NA
"887";"davatron5000/FitText.js";5860;547;5978;482;-65;118
"2671";"mgcrea/angular-strap";5857;548;6042;474;-74;185
"3799";"serbanghita/Mobile-Detect";5856;549;6061;471;-78;205
"3986";"sqlmapproject/sqlmap";5848;550;4995;676;126;-853
"1946";"jakiestfu/Snap.js";5846;552;5957;488;-64;111
"4428";"ViccAlexander/Chameleon";5846;551;6872;372;-179;1026
"1325";"FineUploader/fine-uploader";5845;553;5971;483;-70;126
"2617";"matthieua/WOW";5842;554;5963;485;-69;121
"1330";"fish-shell/fish-shell";5825;555;5793;519;-36;-32
"2568";"marcuswestin/WebViewJavascriptBridge";5821;556;5823;506;-50;2
"1009";"docker/kitematic";5817;557;6391;433;-124;574
"3000";"NodeBB/NodeBB";5812;558;5820;508;-50;8
"3733";"sbstjn/timesheet.js";5806;559;6017;479;-80;211
"1404";"fronteed/icheck";5795;560;5836;504;-56;41
"2222";"kangax/fabric.js";5790;561;5695;539;-22;-95
"3344";"powerline/powerline";5787;562;5721;533;-29;-66
"860";"danialfarid/ng-file-upload";5782;563;5650;551;-12;-132
"3010";"nodemailer/nodemailer";5778;564;5667;548;-16;-111
"1122";"elastic/logstash";5764;565;5741;530;-35;-23
"2939";"Netflix/Hystrix";5754;566;5129;655;89;-625
"2637";"maxwellito/vivus";5748;567;5097;663;96;-651
"2833";"mozilla/metrics-graphics";5745;568;5792;520;-48;47
"3079";"ochococo/Design-Patterns-In-Swift";5744;569;5446;588;19;-298
"514";"breach/breach_core";5743;570;5906;497;-73;163
"87";"airbnb/caravel";5737;572;NA;NA;NA;NA
"1292";"fchollet/keras";5737;571;4517;789;218;-1220
"187";"angular-app/angular-app";5731;574;5867;502;-72;136
"1888";"intridea/omniauth";5731;573;5816;509;-64;85
"633";"charliesome/better_errors";5730;575;5788;521;-54;58
"151";"amatsuda/kaminari";5729;576;5931;491;-85;202
"2105";"johnezang/JSONKit";5727;577;5770;525;-52;43
"2058";"jigish/slate";5723;578;5710;534;-44;-13
"3847";"shutterstock/rickshaw";5712;579;5824;505;-74;112
"4269";"tomchristie/django-rest-framework";5710;580;5676;544;-36;-34
"4463";"vladikoff/chromeos-apk";5704;581;5800;516;-65;96
"521";"briangonzalez/jquery.adaptive-backgrounds.js";5697;583;5794;518;-65;97
"1473";"getpelican/pelican";5697;582;5708;535;-47;11
"3323";"pokeb/asi-http-request";5688;584;5757;527;-57;69
"4251";"tmpvar/jsdom";5687;585;5509;570;-15;-178
"1531";"godotengine/godot";5686;586;5338;611;25;-348
"2832";"mozilla/localForage";5682;587;5502;574;-13;-180
"2893";"nagadomi/waifu2x";5675;588;NA;NA;NA;NA
"2762";"mleibman/SlickGrid";5673;590;5804;515;-75;131
"3915";"SnapKit/SnapKit";5673;589;5466;580;-9;-207
"3496";"react-bootstrap/react-bootstrap";5669;591;5198;635;44;-471
"3855";"SignalR/SignalR";5662;592;5808;511;-81;146
"1270";"facebook/xctool";5652;593;5799;517;-76;147
"4447";"VincentGarreau/particles.js";5630;594;4652;756;162;-978
"154";"amix/vimrc";5629;595;5469;579;-16;-160
"2102";"JohnCoates/Aerial";5615;597;NA;NA;NA;NA
"3475";"rapid7/metasploit-framework";5615;596;5679;543;-53;64
"2351";"ksoichiro/Android-ObservableScrollView";5614;598;5777;524;-74;163
"2681";"mholt/caddy";5610;599;3702;1070;471;-1908
"2884";"mwaterfall/MWPhotoBrowser";5607;600;5455;583;-17;-152
"1581";"google/leveldb";5598;601;5188;638;37;-410
"1602";"google/WebFundamentals";5595;602;5615;555;-47;20
"2422";"libgit2/libgit2";5590;603;5616;554;-49;26
"4706";"zurb/foundation-emails";5587;604;5304;616;12;-283
"1103";"eczarny/spectacle";5577;605;5862;503;-102;285
"2831";"mozilla/firefox-ios";5576;606;4468;810;204;-1108
"1665";"h2o/h2o";5572;607;6853;374;-233;1281
"2590";"masayuki0812/c3";5570;608;5685;541;-67;115
"605";"casperjs/casperjs";5569;609;5511;569;-40;-58
"4679";"zeroclipboard/zeroclipboard";5558;610;5808;512;-98;250
"3933";"soimort/you-get";5551;611;2219;2186;1575;-3332
"4115";"systemjs/systemjs";5547;612;5755;528;-84;208
"2645";"mdo/code-guide";5535;613;5668;547;-66;133
"1495";"gitbucket/gitbucket";5518;614;5371;600;-14;-147
"1029";"donnemartin/data-science-ipython-notebooks";5513;615;3821;1020;405;-1692
"925";"deis/deis";5511;616;5644;552;-64;133
"463";"BlackrockDigital/startbootstrap";5508;617;5532;565;-52;24
"329";"Aufree/trip-to-iOS";5504;618;5140;652;34;-364
"4175";"thebird/Swipe";5504;619;5528;566;-53;24
"513";"braziljs/js-the-right-way";5497;620;5769;526;-94;272
"4236";"tj/commander.js";5485;621;5303;617;-4;-182
"2553";"Mango/slideout";5478;622;5391;594;-28;-87
"2165";"jquery-ui-bootstrap/jquery-ui-bootstrap";5455;623;5515;568;-55;60
"3680";"rupa/z";5442;624;5061;671;47;-381
"2143";"joshuaclayton/blueprint-css";5441;625;5549;564;-61;108
"499";"boto/boto";5438;628;5666;549;-79;228
"992";"dkhamsing/open-source-ios-apps";5438;626;4392;830;204;-1046
"3770";"seajs/seajs";5438;627;5372;598;-29;-66
"783";"coreos/rkt";5431;629;5452;585;-44;21
"4330";"tuupola/jquery_lazyload";5430;630;5575;559;-71;145
"270";"arduino/Arduino";5428;631;5374;597;-34;-54
"1411";"fullcalendar/fullcalendar";5426;632;5498;576;-56;72
"2844";"mozilla/togetherjs";5423;633;5507;572;-61;84
"96";"akka/akka";5416;634;5365;603;-31;-51
"1188";"ether/etherpad-lite";5412;635;5563;560;-75;151
"1230";"facebook/facebook-ios-sdk";5402;636;5452;586;-50;50
"3005";"nodejitsu/node-http-proxy";5394;637;5327;612;-25;-67
"113";"alexjc/neural-doodle";5385;638;NA;NA;NA;NA
"3110";"omcljs/om";5378;639;5222;630;-9;-156
"3293";"piwik/piwik";5373;640;5408;592;-48;35
"2056";"jiahaog/nativefier";5371;641;NA;NA;NA;NA
"2690";"michaelvillar/dynamics.js";5362;642;7005;352;-290;1643
"3331";"popcorn-time/popcorn-app";5345;643;5501;575;-68;156
"4674";"zendframework/zf2";5344;644;5456;582;-62;112
"678";"chriso/validator.js";5343;645;5161;647;2;-182
"1565";"google/flatbuffers";5329;646;5549;563;-83;220
"3365";"progit/progit";5324;647;5442;589;-58;118
"4212";"thoughtbot/guides";5323;648;5350;608;-40;27
"4546";"winterbe/java8-tutorial";5321;649;612;4223;3574;-4709
"1850";"IFTTT/JazzHands";5320;650;5658;550;-100;338
"196";"angular/protractor";5318;651;5357;606;-45;39
"851";"daimajia/AndroidSwipeLayout";5311;652;5138;653;1;-173
"4276";"tonymillion/Reachability";5307;653;5372;599;-54;65
"4214";"thoughtbot/laptop";5297;654;5283;620;-34;-14
"1675";"hackiftekhar/IQKeyboardManager";5287;655;5078;667;12;-209
"1589";"google/physical-web";5284;656;5211;633;-23;-73
"2202";"jverdi/JVFloatLabeledTextField";5283;657;5453;584;-73;170
"859";"dangrossman/bootstrap-daterangepicker";5282;658;5216;631;-27;-66
"363";"b4winckler/macvim";5281;660;5361;604;-56;80
"1170";"erikras/react-redux-universal-hot-example";5281;659;NA;NA;NA;NA
"2700";"Microsoft/CNTK";5274;661;NA;NA;NA;NA
"704";"clojure/clojure";5270;662;5185;640;-22;-85
"3978";"spring-projects/spring-boot";5267;663;4561;776;113;-706
"4358";"twitter/twemproxy";5264;664;5450;587;-77;186
"366";"babun/babun";5262;665;5517;567;-98;255
"3390";"PureLayout/PureLayout";5259;666;5427;591;-75;168
"3989";"square/crossfilter";5256;667;5344;610;-57;88
"2752";"mitchellh/packer";5251;668;5385;595;-73;134
"3463";"Ramotion/animated-tab-bar";5249;669;4756;730;61;-493
"4545";"winstonjs/winston";5240;670;5019;674;4;-221
"1790";"HubSpot/tether";5238;671;4833;713;42;-405
"380";"bang590/JSPatch";5234;672;NA;NA;NA;NA
"1264";"facebook/rocksdb";5233;673;5061;670;-3;-172
"3952";"sovereign/sovereign";5228;674;5313;615;-59;85
"1067";"dropbox/zxcvbn";5218;676;4686;749;73;-532
"2519";"madrobby/keymaster";5218;675;5250;624;-51;32
"4235";"tj/co";5205;677;4942;689;12;-263
"2286";"kien/ctrlp.vim";5198;678;5506;573;-105;308
"1121";"elastic/kibana";5197;679;5208;634;-45;11
"2367";"laravel/framework";5196;680;4986;677;-3;-210
"534";"brunch/brunch";5192;681;5239;628;-53;47
"2447";"liuliu/ccv";5183;682;5186;639;-43;3
"799";"CreateJS/EaselJS";5174;683;5114;659;-24;-60
"2879";"mutualmobile/MMDrawerController";5173;684;5183;641;-43;10
"1153";"EnterpriseQualityCoding/FizzBuzzEnterpriseEdition";5172;685;5320;614;-71;148
"940";"desandro/imagesloaded";5171;686;5103;662;-24;-68
"4135";"taye/interact.js";5167;687;5154;649;-38;-13
"1377";"forkingdog/UITableView-FDTemplateLayoutCell";5156;688;5508;571;-117;352
"2710";"Microsoft/WinObjC";5154;689;NA;NA;NA;NA
"3774";"sebastianbergmann/phpunit";5149;690;5216;632;-58;67
"2699";"Microsoft/ChakraCore";5147;691;NA;NA;NA;NA
"370";"baconjs/bacon.js";5144;692;5367;602;-90;223
"2711";"middleman/middleman";5131;693;5182;642;-51;51
"1597";"googlesamples/android-UniversalMusicPlayer";5127;694;4808;720;26;-319
"1609";"gorhill/uBlock";5121;695;5576;557;-138;455
"4709";"zwaldowski/BlocksKit";5117;696;5165;646;-50;48
"666";"chrisbanes/cheesesquare";5113;697;NA;NA;NA;NA
"1207";"ExactTarget/fuelux";5105;698;5360;605;-93;255
"4054";"stubbornella/oocss";5104;699;5120;657;-42;16
"1751";"hollance/swift-algorithm-club";5098;700;NA;NA;NA;NA
"1832";"icanzilb/JSONModel";5097;701;5167;645;-56;70
"1243";"facebook/infer";5093;702;6337;441;-261;1244
"403";"Bearded-Hen/Android-Bootstrap";5083;703;5111;661;-42;28
"4252";"tmuxinator/tmuxinator";5082;704;5242;627;-77;160
"1791";"HubSpot/vex";5071;705;5137;654;-51;66
"2457";"loadfive/Knwl.js";5068;706;6192;455;-251;1124
"2769";"mobile-shell/mosh";5067;707;5157;648;-59;90
"2171";"jscs-dev/node-jscs";5062;708;5432;590;-118;370
"144";"alsotang/node-lessons";5061;709;4618;760;51;-443
"226";"antirez/disque";5056;710;4998;675;-35;-58
"1090";"dzenbot/DZNEmptyDataSet";5055;711;5594;556;-155;539
"4637";"yeoman/generator-angular";5054;712;5126;656;-56;72
"2591";"Mashape/kong";5045;713;4829;715;2;-216
"745";"CoderMJLee/MJExtension";5028;714;5112;660;-54;84
"545";"buger/gor";5022;715;5722;532;-183;700
"1420";"fxsjy/jieba";4996;716;4848;709;-7;-148
"3343";"powerline/fonts";4994;717;4512;791;74;-482
"3992";"square/dagger";4989;718;4905;701;-17;-84
"2885";"mxcl/PromiseKit";4985;719;4701;742;23;-284
"734";"codecombat/codecombat";4983;720;5152;650;-70;169
"3037";"novus/nvd3";4977;721;4918;697;-24;-59
"3029";"north/north";4975;722;5097;664;-58;122
"1039";"dotnet/roslyn";4974;723;4852;706;-17;-122
"2035";"JetBrains/kotlin";4969;724;3067;1438;714;-1902
"788";"CosmicMind/Material";4968;725;NA;NA;NA;NA
"1352";"flot/flot";4960;726;5073;668;-58;113
"829";"cucumber/cucumber-ruby";4955;727;5142;651;-76;187
"2968";"nicolargo/glances";4953;729;4785;727;-2;-168
"3810";"SFTtech/openage";4953;728;3436;1199;471;-1517
"1304";"feross/standard";4951;730;4501;794;64;-450
"4459";"vitalets/x-editable";4951;731;5082;666;-65;131
"1511";"git-up/GitUp";4950;732;NA;NA;NA;NA
"3561";"restify/node-restify";4948;733;4642;759;26;-306
"1740";"highcharts/highcharts";4947;734;4916;698;-36;-31
"2414";"lgvalle/Material-Animations";4947;735;5344;609;-126;397
"3446";"rails-api/rails-api";4934;736;5247;625;-111;313
"852";"daimajia/AndroidViewAnimations";4928;737;4970;682;-55;42
"4005";"square/SocketRocket";4918;738;5066;669;-69;148
"321";"auchenberg/volkswagen";4902;739;NA;NA;NA;NA
"1786";"HubSpot/odometer";4900;740;4966;683;-57;66
"1649";"guard/guard";4899;741;4984;679;-62;85
"4003";"square/PonyDebugger";4884;742;4939;690;-52;55
"306";"astuetz/PagerSlidingTabStrip";4878;743;4963;684;-59;85
"2956";"nhaarman/ListViewAnimations";4878;744;4975;681;-63;97
"2634";"maxogden/art-of-node";4877;745;4695;743;-2;-182
"1997";"jbranchaud/til";4874;746;123;4241;3495;-4751
"125";"alibaba/fastjson";4873;747;4397;826;79;-476
"2727";"mikepenz/MaterialDrawer";4870;748;4553;779;31;-317
"771";"connors/photon";4869;749;NA;NA;NA;NA
"1860";"imakewebthings/deck.js";4869;750;4981;680;-70;112
"3107";"olton/Metro-UI-CSS";4857;751;4927;692;-59;70
"1184";"es-shims/es5-shim";4854;752;4952;687;-65;98
"2551";"mame/quine-relay";4850;753;5116;658;-95;266
"3295";"Pixelkit/PixelKit-Bootstrap-UI-Kits";4846;755;4953;686;-69;107
"3358";"primer/primer";4846;754;4986;678;-76;140
"909";"dc-js/dc.js";4845;756;4879;704;-52;34
"192";"angular-fullstack/generator-angular-fullstack";4843;757;4851;707;-50;8
"2754";"mitmproxy/mitmproxy";4843;758;4752;732;-26;-91
"311";"aterrien/jQuery-Knob";4840;760;4946;688;-72;106
"2196";"justinfrench/formtastic";4840;759;4926;693;-66;86
"3768";"sdegutis/mjolnir";4834;761;4901;702;-59;67
"3579";"Rich-Harris/ramjet";4813;762;5673;545;-217;860
"813";"crystal-lang/crystal";4807;763;5403;593;-170;596
"3209";"paulasmuth/fnordmetric";4807;764;4907;700;-64;100
"4275";"tonsky/FiraCode";4802;765;4136;900;135;-666
"3438";"ractivejs/ractive";4798;766;4938;691;-75;140
"1642";"grpc/grpc";4797;768;4557;778;10;-240
"2582";"maroslaw/rainyday.js";4797;767;4847;710;-57;50
"1224";"facebook/chisel";4788;771;4690;745;-26;-98
"2902";"nate-parrott/Flashlight";4788;770;5191;637;-133;403
"4095";"swagger-api/swagger-ui";4788;769;4422;820;51;-366
"4362";"twostairs/paperwork";4780;772;4831;714;-58;51
"2195";"junit-team/junit4";4772;773;4765;729;-44;-7
"4146";"technomancy/leiningen";4770;774;4794;725;-49;24
"1059";"DrKLO/Telegram";4767;775;5488;578;-197;721
"2959";"nickbutcher/plaid";4763;776;NA;NA;NA;NA
"116";"alexwolfe/Buttons";4757;777;4921;695;-82;164
"1267";"facebook/stetho";4748;779;4311;858;79;-437
"2411";"levey/AwesomeMenu";4748;778;4850;708;-70;102
"2419";"liaohuqiu/android-Ultra-Pull-To-Refresh";4746;780;4434;816;36;-312
"3082";"octalmage/robotjs";4744;781;6109;467;-314;1365
"2169";"jschr/bootstrap-modal";4737;782;4857;705;-77;120
"1291";"fbsamples/f8app";4722;783;NA;NA;NA;NA
"3535";"reflux/refluxjs";4719;784;5370;601;-183;651
"739";"codeguy/php-the-right-way";4717;785;4801;722;-63;84
"1180";"eslint/eslint";4716;786;4411;823;37;-305
"4209";"thoughtbot/factory_girl";4716;787;4818;719;-68;102
"2668";"metalsmith/metalsmith";4714;788;4575;773;-15;-139
"2194";"junegunn/fzf";4713;789;4163;893;104;-550
"1099";"eclipse/vert.x";4712;790;4792;726;-64;80
"1554";"GoogleChrome/chrome-app-samples";4706;791;4712;739;-52;6
"4357";"twitter/twemoji";4705;792;4334;849;57;-371
"4579";"xbmc/xbmc";4704;793;4540;785;-8;-164
"4436";"ViewDeck/ViewDeck";4701;794;4687;748;-46;-14
"1828";"ibireme/YYText";4698;795;NA;NA;NA;NA
"866";"daniel-lundin/snabbt.js";4697;796;4920;696;-100;223
"2748";"mishoo/UglifyJS2";4696;797;4646;757;-40;-50
"581";"CanvasPod/Canvas";4695;798;4652;755;-43;-43
"2749";"mislav/will_paginate";4695;800;4768;728;-72;73
"3383";"puikinsh/gentelella";4695;799;NA;NA;NA;NA
"3355";"prestodb/presto";4691;802;4800;723;-79;109
"4384";"umano/AndroidSlidingUpPanel";4691;801;4545;783;-18;-146
"2094";"joemccann/dillinger";4686;803;4642;758;-45;-44
"4136";"tbranyen/backbone-boilerplate";4683;804;4846;711;-93;163
"1969";"jaredreich/notie";4682;805;NA;NA;NA;NA
"2535";"mail-in-a-box/mailinabox";4680;806;4896;703;-103;216
"573";"callmecavs/layzr.js";4679;807;4713;738;-69;34
"614";"celery/celery";4676;808;4607;762;-46;-69
"2797";"mongodb/node-mongodb-native";4661;809;4706;741;-68;45
"2128";"jonobr1/two.js";4657;810;5242;626;-184;585
"747";"CodeSeven/toastr";4655;812;4610;761;-51;-45
"1288";"fatih/vim-go";4655;811;5781;522;-289;1126
"407";"beetbox/beets";4654;813;4661;753;-60;7
"4625";"yangyangwithgnu/hardseed";4652;814;2290;2105;1291;-2362
"4399";"USArmyResearchLab/Dshell";4651;815;7919;286;-529;3268
"296";"aspnet/Home";4646;817;4654;754;-63;8
"2567";"marcuswestin/store.js";4646;816;4426;819;3;-220
"2657";"memcached/memcached";4646;818;4393;829;11;-253
"3783";"Seldaek/monolog";4642;819;4559;777;-42;-83
"1512";"gizak/termui";4637;820;4825;716;-104;188
"2229";"karpathy/convnetjs";4635;821;4230;877;56;-405
"3832";"shipyard/shipyard";4628;822;4490;800;-22;-138
"2915";"NaturalNode/natural";4626;823;4549;780;-43;-77
"2680";"mhinz/vim-galore";4620;824;NA;NA;NA;NA
"3256";"philc/vimium";4617;825;4601;764;-61;-16
"1866";"imsky/holder";4615;826;4736;733;-93;121
"4643";"yiisoft/yii";4615;827;4720;736;-91;105
"777";"coolwanglu/pdf2htmlEX";4613;828;4600;765;-63;-13
"478";"bmatzelle/gow";4610;829;5089;665;-164;479
"2476";"lra/mackup";4605;830;4397;828;-2;-208
"1204";"evilstreak/markdown-js";4602;831;4716;737;-94;114
"4271";"tommoor/tinycon";4601;832;4837;712;-120;236
"3661";"ruanyf/react-demos";4600;833;4030;938;105;-570
"2534";"mailgun/transactional-email-templates";4592;834;4670;751;-83;78
"1246";"facebook/KVOController";4591;835;4824;717;-118;233
"639";"chenglou/react-motion";4587;836;NA;NA;NA;NA
"3494";"rdash/rdash-angular";4586;837;4712;740;-97;126
"88";"airbnb/enzyme";4575;838;NA;NA;NA;NA
"3890";"skwp/dotfiles";4574;839;4800;724;-115;226
"3423";"Quick/Quick";4567;840;4385;832;-8;-182
"4444";"vim/vim";4563;841;NA;NA;NA;NA
"488";"BoltsFramework/Bolts-ObjC";4557;842;5173;644;-198;616
"2281";"Khan/KaTeX";4555;843;4603;763;-80;48
"3312";"plotly/plotly.js";4552;844;NA;NA;NA;NA
"2172";"jsdoc3/jsdoc";4551;845;4484;801;-44;-67
"4346";"twitter/finagle";4550;846;4483;804;-42;-67
"2802";"mono/mono";4549;847;4472;809;-38;-77
"2465";"lokesh/color-thief";4546;848;4685;750;-98;139
"1715";"hashicorp/terraform";4545;849;4282;868;19;-263
"3744";"schneiderandre/popping";4542;850;4666;752;-98;124
"2391";"LeaVerou/awesomplete";4538;851;4484;802;-49;-54
"71";"aFarkas/lazysizes";4536;852;4338;847;-5;-198
"3927";"so-fancy/diff-so-fancy";4534;853;NA;NA;NA;NA
"1350";"florent37/MaterialViewPager";4526;854;4490;798;-56;-36
"177";"android10/Android-CleanArchitecture";4525;855;3363;1240;385;-1162
"4091";"svg/svgo";4517;856;4342;845;-11;-175
"1158";"epochjs/epoch";4506;857;4689;746;-111;183
"1672";"h5bp/server-configs-nginx";4500;858;4592;768;-90;92
"553";"bup/bup";4493;859;4514;790;-69;21
"767";"componentjs/component";4491;860;4754;731;-129;263
"3607";"robertdavidgraham/masscan";4486;861;4368;839;-22;-118
"1631";"greensock/GreenSock-JS";4480;862;4529;786;-76;49
"2163";"jquery/sizzle";4480;863;4524;787;-76;44
"3973";"spotify/luigi";4479;864;4344;843;-21;-135
"1630";"greenrobot/greenDAO";4478;865;4304;863;-2;-174
"2923";"needim/noty";4473;866;4598;767;-99;125
"1425";"gabrielbull/react-desktop";4467;867;NA;NA;NA;NA
"3461";"ramda/ramda";4463;868;3965;963;95;-498
"3858";"silviomoreto/bootstrap-select";4457;870;4561;775;-95;104
"4153";"TelescopeJS/Telescope";4457;869;4823;718;-151;366
"1716";"hashicorp/vault";4456;871;5291;619;-252;835
"1774";"hsavit1/Awesome-Swift-Education";4455;872;NA;NA;NA;NA
"2289";"kimmobrunfeldt/progressbar.js";4451;873;4490;799;-74;39
"1713";"hashicorp/otto";4444;874;NA;NA;NA;NA
"4391";"unconed/TermKit";4443;875;4546;781;-94;103
"3168";"owncloud/core";4442;877;4341;846;-31;-101
"4368";"typekit/webfontloader";4442;876;4493;797;-79;51
"389";"Bash-it/bash-it";4441;878;4336;848;-30;-105
"1369";"fontello/fontello";4441;879;4585;771;-108;144
"4183";"thejameskyle/the-super-tiny-compiler";4438;880;NA;NA;NA;NA
"1173";"erlang/otp";4435;882;4379;836;-46;-56
"1359";"flynn/flynn";4435;881;4416;821;-60;-19
"3370";"prometheus/prometheus";4434;883;4451;813;-70;17
"3413";"qiao/PathFinding.js";4433;885;4731;735;-150;298
"3556";"ResearchKit/ResearchKit";4433;884;4588;770;-114;155
"4287";"torch/torch7";4430;886;3882;995;109;-548
"889";"davatron5000/Lettering.js";4428;887;4475;808;-79;47
"3083";"octobercms/october";4424;888;4399;824;-64;-25
"3867";"sindresorhus/ava";4420;889;1087;4176;3287;-3333
"4348";"twitter/hogan.js";4417;890;4499;795;-95;82
"1535";"golang/groupcache";4413;891;4397;827;-64;-16
"3835";"Shopify/liquid";4408;892;4209;882;-10;-199
"2415";"lhartikk/ArnoldC";4407;893;4731;734;-159;324
"4104";"Swordfish90/cool-retro-term";4403;894;4383;834;-60;-20
"466";"blasten/turn.js";4393;895;4433;818;-77;40
"905";"dbcli/pgcli";4383;897;5272;622;-275;889
"3520";"realm/realm-java";4383;896;3723;1058;162;-660
"3117";"onevcat/Kingfisher";4382;898;3635;1100;202;-747
"2327";"koush/ion";4379;899;4439;814;-85;60
"180";"android/platform_frameworks_base";4378;900;4307;860;-40;-71
"1753";"holman/spark";4377;902;4476;807;-95;99
"1920";"jackmoore/colorbox";4377;901;4508;793;-108;131
"703";"clips/pattern";4375;903;4342;844;-59;-33
"2689";"michaeltyson/TPKeyboardAvoiding";4375;904;4269;872;-32;-106
"2508";"MacDownApp/macdown";4360;905;4312;857;-48;-48
"4160";"terryma/vim-multiple-cursors";4358;906;4318;856;-50;-40
"4662";"yyuu/pyenv";4355;907;4101;908;1;-254
"2335";"KrauseFx/TSMessages";4353;908;4588;769;-139;235
"3805";"seyhunak/twitter-bootstrap-rails";4351;909;4497;796;-113;146
"413";"bendc/sprint";4348;910;4688;747;-163;340
"1515";"gleitz/howdoi";4344;911;3985;952;41;-359
"3800";"sergeche/emmet-sublime";4339;912;4371;837;-75;32
"2615";"MatthewYork/DateTools";4334;913;4692;744;-169;358
"1068";"dropwizard/dropwizard";4332;914;4281;869;-45;-51
"4224";"tictail/bounce.js";4328;915;4252;875;-40;-76
"1333";"flarum/flarum";4321;916;6261;450;-466;1940
"3788";"Selz/plyr";4318;917;4283;867;-50;-35
"1726";"helios-framework/helios";4311;918;4460;812;-106;149
"3246";"p-e-w/finalterm";4308;919;4465;811;-108;157
"1523";"gnab/remark";4301;920;4327;851;-69;26
"3130";"openframeworks/openFrameworks";4296;921;4308;859;-62;12
"1427";"gabrielemariotti/cardslib";4287;922;4476;806;-116;189
"2947";"NeXTs/Clusterize.js";4280;923;5174;643;-280;894
"2296";"kivy/kivy";4270;924;4120;904;-20;-150
"3991";"square/cubism";4269;925;4323;854;-71;54
"1539";"goldfire/howler.js";4268;926;4121;903;-23;-147
"3602";"robbiehanson/XMPPFramework";4267;927;4281;870;-57;14
"2516";"madebymany/sir-trevor-js";4257;928;4484;803;-125;227
"1614";"gotwarlost/istanbul";4253;929;4154;896;-33;-99
"1013";"docopt/docopt";4242;930;4390;831;-99;148
"524";"briannesbitt/Carbon";4236;931;4100;909;-22;-136
"725";"Cocoanetics/DTCoreText";4226;932;4523;788;-144;297
"1115";"elabs/pundit";4225;933;4307;861;-72;82
"4282";"topcoat/topcoat";4223;934;4345;840;-94;122
"3220";"pcottle/learnGitBranching";4215;935;4267;873;-62;52
"3715";"samuelclay/NewsBlur";4208;936;4230;878;-58;22
"4365";"tylertreat/comcast";4208;937;4512;792;-145;304
"1213";"fabien-d/alertify.js";4206;938;4318;855;-83;112
"2961";"nicklockwood/FXBlurView";4202;939;4414;822;-117;212
"1003";"dnschneid/crouton";4195;940;4302;864;-76;107
"888";"davatron5000/FitVids.js";4193;942;4380;835;-107;187
"1468";"getgrav/grav";4193;941;2186;2223;1282;-2007
"3598";"robb/Cartography";4185;944;4399;825;-119;214
"4061";"SublimeCodeIntel/SublimeCodeIntel";4185;943;4292;866;-77;107
"3459";"rakyll/boom";4182;945;5238;629;-316;1056
"4510";"weaveworks/weave";4173;946;4384;833;-113;211
"340";"Automattic/kue";4171;947;3897;990;43;-274
"3546";"rendrjs/rendr";4160;948;4344;842;-106;184
"2472";"louischatriot/nedb";4156;949;3914;977;28;-242
"128";"alibaba/tengine";4146;950;4131;901;-49;-15
"3515";"reactphp/react";4146;951;4201;884;-67;55
"2455";"LMAX-Exchange/disruptor";4145;952;4108;907;-45;-37
"567";"CachetHQ/Cachet";4144;953;4325;852;-101;181
"1572";"google/gson";4140;954;3396;1216;262;-744
"1874";"infinite-scroll/infinite-scroll";4135;955;4301;865;-90;166
"3375";"pry/pry";4135;956;4218;880;-76;83
"3755";"scrapinghub/portia";4129;957;3925;975;18;-204
"3280";"phusion/baseimage-docker";4119;958;4140;899;-59;21
"752";"CodisLabs/codis";4114;959;3983;953;-6;-131
"485";"bokeh/bokeh";4111;961;3970;962;1;-141
"981";"divio/django-cms";4111;960;4162;894;-66;51
"4574";"wyouflf/xUtils";4102;962;4369;838;-124;267
"178";"AndroidBootstrap/android-bootstrap";4099;963;4179;888;-75;80
"1251";"facebook/nuclide";4099;964;4599;766;-198;500
"250";"aporter/coursera-android";4089;965;4433;817;-148;344
"3778";"segmentio/myth";4088;966;4225;879;-87;137
"736";"codegangsta/cli";4087;967;4177;889;-78;90
"2488";"lukehaas/css-loaders";4080;968;4063;921;-47;-17
"2951";"ngbp/ngbp";4080;970;4329;850;-120;249
"3822";"share/ShareJS";4080;969;4325;853;-116;245
"4420";"vega/vega";4077;971;4152;897;-74;75
"1346";"Flipboard/FLAnimatedImage";4076;972;4151;898;-74;75
"2214";"kadirahq/react-storybook";4064;973;NA;NA;NA;NA
"3052";"numenta/nupic";4063;974;4044;929;-45;-19
"182";"andymccurdy/redis-py";4062;976;4023;940;-36;-39
"3385";"puma/puma";4062;975;4118;905;-70;56
"487";"boltdb/bolt";4061;977;3835;1011;34;-226
"3827";"shelljs/shelljs";4060;978;3746;1049;71;-314
"968";"dieulot/instantclick";4052;980;4079;916;-64;27
"4001";"square/otto";4052;979;4047;928;-51;-5
"3031";"nostalgiaz/bootstrap-switch";4051;981;4169;891;-90;118
"4595";"XVimProject/XVim";4050;982;4066;919;-63;16
"1453";"Gazler/githug";4040;983;3164;1380;397;-876
"1580";"google/j2objc";4039;984;3915;976;-8;-124
"3028";"norman/friendly_id";4037;985;4168;892;-93;131
"2740";"miniMAC/magic";4030;986;3974;959;-27;-56
"561";"buunguyen/octotree";4029;988;3224;1340;352;-805
"4554";"wkhtmltopdf/wkhtmltopdf";4029;987;4041;931;-56;12
"3194";"paralect/robomongo";4027;989;3911;981;-8;-116
"1156";"Eonasdan/bootstrap-datetimepicker";4022;990;3957;967;-23;-65
"1435";"gaearon/redux-devtools";4020;991;NA;NA;NA;NA
"1356";"fluent/fluentd";4018;992;4012;945;-47;-6
"2353";"ksuther/KSImageNamed-Xcode";4013;993;3897;991;-2;-116
"819";"csswizardry/inuit.css";4012;995;4154;895;-100;142
"1052";"drduh/OS-X-Security-and-Privacy-Guide";4012;994;NA;NA;NA;NA
"1268";"facebook/watchman";4009;996;4181;887;-109;172
"3239";"perwendel/spark";4007;997;3936;972;-25;-71
"721";"cnodejs/nodeclub";4005;998;4031;935;-63;26
"3045";"nst/iOS-Runtime-Headers";4005;999;3958;965;-34;-47
"48";"adamwdraper/Numeral-js";4000;1000;3979;955;-45;-21
"937";"derbyjs/derby";4000;1001;4080;915;-86;80
"2895";"NancyFx/Nancy";3997;1002;3876;997;-5;-121
"4197";"tholman/elevator.js";3993;1003;4477;805;-198;484
"1358";"flyerhzm/bullet";3989;1004;4030;936;-68;41
"674";"chriskiehl/Gooey";3986;1005;4203;883;-122;217
"1929";"JakeLin/IBAnimatable";3983;1006;NA;NA;NA;NA
"510";"bramp/js-sequence-diagrams";3982;1007;5379;596;-411;1397
"1698";"haoel/leetcode";3981;1008;4172;890;-118;191
"3941";"sophron/wifiphisher";3979;1009;4098;911;-98;119
"124";"alibaba/dubbo";3976;1010;3464;1183;173;-512
"268";"arashpayan/appirater";3970;1011;3987;951;-60;17
"2075";"jmechner/Prince-of-Persia-Apple-II";3970;1012;4013;944;-68;43
"727";"cocos2d/cocos2d-objc";3968;1013;4043;930;-83;75
"2941";"Netflix/SimianArmy";3967;1014;3913;979;-35;-54
"935";"deployd/deployd";3966;1015;4082;914;-101;116
"4423";"venmo/synx";3965;1016;3740;1052;36;-225
"2104";"johndyer/mediaelement";3960;1017;4100;910;-107;140
"3528";"redox-os/redox";3959;1018;2578;1824;806;-1381
"204";"angular-ui/ui-grid";3957;1021;4280;871;-150;323
"950";"devinross/tapkulibrary";3957;1019;4058;922;-97;101
"1670";"h5bp/mobile-boilerplate";3957;1020;4090;912;-108;133
"770";"ConnorAtherton/walkway";3954;1022;3788;1031;9;-166
"1834";"ichord/At.js";3949;1023;4051;927;-96;102
"3388";"puppetlabs/puppet";3947;1024;4052;926;-98;105
"491";"bootflat/bootflat.github.io";3946;1025;4071;918;-107;125
"4164";"tesseract-ocr/tesseract";3945;1026;3167;1376;350;-778
"1724";"headjs/headjs";3944;1027;4017;942;-85;73
"2261";"kennethreitz/legit";3940;1028;3944;969;-59;4
"2653";"medialize/URI.js";3940;1029;3958;964;-65;18
"260";"apple/swift-package-manager";3939;1030;NA;NA;NA;NA
"2051";"jhipster/generator-jhipster";3938;1031;3797;1028;-3;-141
"2198";"justinwalsh/daux.io";3938;1032;3981;954;-78;43
"83";"airblade/paper_trail";3933;1033;4019;941;-92;86
"2395";"lebinh/ngxtop";3930;1034;3994;949;-85;64
"2596";"mathiasbynens/jquery-placeholder";3924;1035;4065;920;-115;141
"4486";"vurtun/nuklear";3923;1036;505;4226;3190;-3418
"1364";"fogleman/Craft";3919;1037;3734;1055;18;-185
"1069";"dropwizard/metrics";3916;1038;4034;933;-105;118
"1245";"facebook/jest";3914;1039;3872;998;-41;-42
"1400";"FriendsOfPHP/Goutte";3914;1040;3974;958;-82;60
"672";"chriskempson/base16";3912;1041;3957;966;-75;45
"3189";"PaoloRotolo/AppIntro";3906;1042;NA;NA;NA;NA
"2011";"jedi4ever/veewee";3905;1043;4055;924;-119;150
"1569";"google/google-api-nodejs-client";3902;1044;3884;994;-50;-18
"3926";"sockjs/sockjs-client";3900;1045;3911;982;-63;11
"115";"alexreisner/geocoder";3897;1046;4003;948;-98;106
"3906";"slim-template/slim";3886;1047;3951;968;-79;65
"1533";"go-kit/kit";3883;1048;3838;1009;-39;-45
"2332";"krakenjs/kraken-js";3878;1049;4004;947;-102;126
"166";"andreafabrizi/Dropbox-Uploader";3877;1050;3879;996;-54;2
"2061";"jimhigson/oboe.js";3877;1051;3940;971;-80;63
"1727";"HelloZeroNet/ZeroNet";3874;1052;1547;3436;2384;-2327
"1218";"facebookarchive/huxley";3873;1053;4011;946;-107;138
"460";"bjorn/tiled";3872;1054;3911;980;-74;39
"1257";"facebook/proxygen";3870;1055;3606;1115;60;-264
"1312";"FFmpeg/FFmpeg";3868;1056;3540;1146;90;-328
"3166";"OwlFonk/OwlCarousel";3868;1057;3971;961;-96;103
"2316";"koenbok/Framer";3863;1058;3978;956;-102;115
"426";"bespokejs/bespoke";3858;1059;3975;957;-102;117
"1144";"emilsjolander/StickyListHeaders";3857;1060;3834;1013;-47;-23
"4669";"zealdocs/zeal";3857;1061;3592;1122;61;-265
"3813";"shadowsocks/shadowsocks-android";3856;1062;3260;1308;246;-596
"442";"binarylogic/authlogic";3851;1063;4108;906;-157;257
"907";"dbushell/Pikaday";3845;1065;3819;1022;-43;-26
"3289";"pingcap/tidb";3845;1064;NA;NA;NA;NA
"4222";"thumbor/thumbor";3840;1066;4198;885;-181;358
"1552";"google/cadvisor";3839;1067;3889;992;-75;50
"4544";"winjs/winjs";3838;1068;4035;932;-136;197
"4516";"webpy/webpy";3837;1069;3908;986;-83;71
"298";"assaf/zombie";3835;1070;3850;1005;-65;15
"1363";"fog/fog";3826;1071;3913;978;-93;87
"2628";"matz/streem";3823;1072;3943;970;-102;120
"4704";"zulip/zulip";3823;1073;NA;NA;NA;NA
"1337";"flatiron/director";3818;1074;3826;1018;-56;8
"3232";"peers/peerjs";3816;1075;3926;974;-101;110
"345";"autumnai/leaf";3814;1076;NA;NA;NA;NA
"1505";"github/linguist";3809;1077;3833;1014;-63;24
"1685";"hakimel/stroll.js";3808;1078;3903;987;-91;95
"2428";"liftoff/GateOne";3803;1079;3930;973;-106;127
"3958";"sparklemotion/nokogiri";3803;1080;3872;1000;-80;69
"146";"altercation/vim-colors-solarized";3802;1081;3777;1034;-47;-25
"2870";"muaz-khan/WebRTC-Experiment";3801;1082;3847;1007;-75;46
"3876";"sintaxi/harp";3795;1083;3817;1024;-59;22
"912";"ddollar/foreman";3794;1084;3898;989;-95;104
"55";"addyosmani/grunt-uncss";3791;1085;3972;960;-125;181
"646";"ChenYilong/iOS9AdaptationTips";3789;1086;NA;NA;NA;NA
"352";"aws/aws-cli";3787;1087;3834;1012;-75;47
"1109";"eduardolundgren/tracking.js";3785;1089;4032;934;-155;247
"3930";"sofish/pen";3785;1088;3909;984;-104;124
"1674";"HabitRPG/habitrpg";3784;1090;3743;1051;-39;-41
"2305";"kneath/kss";3783;1091;3910;983;-108;127
"1606";"gopherjs/gopherjs";3779;1092;3853;1004;-88;74
"2571";"markdalgleish/stellar.js";3774;1093;3788;1032;-61;14
"1599";"google/styleguide";3769;1094;NA;NA;NA;NA
"369";"backup/backup";3767;1095;3775;1035;-60;8
"1752";"holman/dotfiles";3762;1096;3691;1077;-19;-71
"2273";"kevana/not-dockers-ui";3761;1097;3644;1093;-4;-117
"1867";"imulus/retinajs";3757;1098;3861;1002;-96;104
"3985";"sqlitebrowser/sqlitebrowser";3753;1099;3554;1139;40;-199
"2644";"mcxiaoke/android-volley";3751;1101;3903;988;-113;152
"4114";"syntaxhighlighter/syntaxhighlighter";3751;1100;3769;1038;-62;18
"4671";"zeman/perfmap";3749;1102;3885;993;-109;136
"3521";"realm/SwiftLint";3746;1103;NA;NA;NA;NA
"1229";"facebook/facebook-android-sdk";3741;1104;3831;1015;-89;90
"1546";"google/agera";3740;1105;NA;NA;NA;NA
"169";"andreamazz/AMScrollingNavbar";3739;1106;3867;1001;-105;128
"2484";"luis-almeida/unveil";3739;1107;3805;1027;-80;66
"2424";"libuv/libuv";3738;1108;3559;1133;25;-179
"404";"beautify-web/js-beautify";3737;1109;3707;1065;-44;-30
"4321";"tsenart/vegeta";3736;1110;3021;1471;361;-715
"1957";"jamztang/CSStickyHeaderFlowLayout";3733;1111;3606;1116;5;-127
"4058";"stympy/faker";3731;1112;3713;1063;-49;-18
"3362";"processing/p5.js";3726;1113;3716;1062;-51;-10
"3990";"square/cube";3726;1114;3827;1017;-97;101
"2549";"mamaral/Onboard";3725;1115;4237;876;-239;512
"2313";"koalaman/shellcheck";3724;1116;3187;1359;243;-537
"1278";"fancyapps/fancyBox";3718;1117;3819;1023;-94;101
"778";"coolwanglu/vim.js";3717;1118;3836;1010;-108;119
"3195";"pardom/ActiveAndroid";3716;1119;4016;943;-176;300
"2345";"kristopolous/BOOTSTRA.386";3715;1121;3707;1066;-55;-8
"3611";"roboguice/roboguice";3715;1120;3872;999;-121;157
"1909";"isohuntto/openbay";3712;1122;3849;1006;-116;137
"698";"claritylab/lucida";3711;1123;3841;1008;-115;130
"4044";"stig/json-framework";3709;1124;3815;1025;-99;106
"140";"almende/vis";3708;1125;3757;1045;-80;49
"1704";"harelba/q";3706;1126;4053;925;-201;347
"3593";"rmurphey/js-assessment";3706;1127;3821;1021;-106;115
"3807";"sferik/t";3704;1128;3700;1071;-57;-4
"4452";"visionmedia/page.js";3701;1129;3642;1095;-34;-59
"1994";"jayphelps/git-blame-someone-else";3696;1130;NA;NA;NA;NA
"3069";"nzakas/computer-science-in-javascript";3695;1131;3719;1059;-72;24
"500";"bottlepy/bottle";3694;1132;3680;1080;-52;-14
"2862";"MrSwitch/hello.js";3693;1133;3718;1061;-72;25
"1049";"drapergem/draper";3690;1134;3822;1019;-115;132
"1680";"haiwen/seafile";3689;1135;3684;1078;-57;-5
"136";"AllThingsSmitty/jquery-tips-everyone-should-know";3679;1136;NA;NA;NA;NA
"4479";"VPenkov/okayNav";3679;1137;NA;NA;NA;NA
"1130";"eligrey/FileSaver.js";3678;1140;3505;1161;21;-173
"3159";"outpunk/evil-icons";3678;1139;3668;1085;-54;-10
"4526";"wenzhixin/bootstrap-table";3678;1138;3758;1044;-94;80
"4440";"viljamis/responsive-nav.js";3675;1141;3751;1047;-94;76
"397";"BBC-News/Imager.js";3672;1142;3792;1030;-112;120
"2481";"lucasr/twoway-view";3672;1143;3786;1033;-110;114
"450";"bitemyapp/learnhaskell";3671;1144;3768;1039;-105;97
"1482";"giakki/uncss";3671;1145;3988;950;-195;317
"4192";"thinkaurelius/titan";3670;1146;3635;1101;-45;-35
"2063";"jinzhu/gorm";3669;1147;3768;1040;-107;99
"2117";"joke2k/faker";3667;1148;3746;1048;-100;79
"2176";"json-api/json-api";3661;1149;4030;937;-212;369
"2418";"liabru/matter-js";3653;1150;3637;1097;-53;-16
"951";"DevinVinson/WordPress-Plugin-Boilerplate";3652;1151;3734;1054;-97;82
"1074";"dtao/lazy.js";3651;1153;3572;1130;-23;-79
"1793";"Huddle/PhantomCSS";3651;1152;3693;1076;-76;42
"155";"amlcurran/ShowcaseView";3650;1154;3480;1176;22;-170
"3137";"OpenRefine/OpenRefine";3650;1155;3814;1026;-129;164
"4076";"subtlepatterns/SubtlePatterns";3646;1156;3732;1057;-99;86
"1575";"google/gumbo-parser";3645;1157;3672;1083;-74;27
"670";"chrisjenx/Calligraphy";3644;1158;3610;1112;-46;-34
"1012";"docker/swarm";3642;1159;3636;1098;-61;-6
"1945";"jakiestfu/Medium.js";3641;1160;3758;1043;-117;117
"2639";"mbleigh/acts-as-taggable-on";3639;1161;3775;1036;-125;136
"1227";"facebook/css-layout";3638;1162;3705;1067;-95;67
"2623";"mattt/FormatterKit";3637;1163;3682;1079;-84;45
"2369";"laravel/lumen";3636;1164;3744;1050;-114;108
"2734";"milligram/milligram";3636;1165;NA;NA;NA;NA
"715";"cloudwu/skynet";3635;1166;3395;1218;52;-240
"2815";"mortenjust/androidtool-mac";3633;1167;4214;881;-286;581
"1066";"dropbox/pyston";3628;1168;3541;1145;-23;-87
"1174";"erming/shout";3627;1169;3149;1392;223;-478
"1723";"hdodenhof/CircleImageView";3624;1170;3484;1172;2;-140
"505";"bpampuch/pdfmake";3619;1171;4567;774;-397;948
"838";"cyfdecyf/cow";3618;1172;3615;1110;-62;-3
"4299";"tpope/vim-surround";3617;1173;3581;1127;-46;-36
"3430";"qutheory/vapor";3614;1174;NA;NA;NA;NA
"4125";"TalAter/UpUp";3614;1175;5298;618;-557;1684
"288";"arvida/emoji-cheat-sheet.com";3610;1176;3555;1136;-40;-55
"1007";"docker/dockercraft";3610;1178;NA;NA;NA;NA
"2083";"jnunemaker/httparty";3610;1177;3710;1064;-113;100
"1666";"h4cc/awesome-elixir";3609;1179;3200;1353;174;-409
"2826";"moxiecode/plupload";3608;1180;3622;1106;-74;14
"4014";"srobbin/jquery-backstretch";3607;1181;3699;1075;-106;92
"1785";"HubSpot/messenger";3606;1182;3664;1087;-95;58
"3013";"NodeOS/NodeOS";3604;1183;3063;1443;260;-541
"1722";"hbons/SparkleShare";3603;1184;3669;1084;-100;66
"1598";"google/seesaw";3601;1185;NA;NA;NA;NA
"1891";"IonicaBizau/git-stats";3601;1186;3704;1069;-117;103
"4385";"umdjs/umd";3593;1187;3586;1125;-62;-7
"3539";"relax/relax";3590;1188;NA;NA;NA;NA
"4172";"Theano/Theano";3589;1189;2977;1511;322;-612
"1930";"JakeLin/SwiftWeather";3588;1190;3365;1239;49;-223
"1293";"feathersjs/feathers";3586;1191;1247;4126;2935;-2339
"211";"ankane/chartkick";3581;1193;3659;1090;-103;78
"738";"codegangsta/negroni";3581;1192;3704;1068;-124;123
"4163";"tessalt/echo-chamber-js";3580;1194;5026;673;-521;1446
"198";"angular-translate/angular-translate";3578;1195;3699;1073;-122;121
"986";"django-debug-toolbar/django-debug-toolbar";3574;1196;3620;1107;-89;46
"3817";"shadowsocks/shadowsocks-windows";3569;1197;4808;721;-476;1239
"1702";"happyworm/jPlayer";3568;1198;3639;1096;-102;71
"4327";"turbolinks/turbolinks-classic";3567;1199;3733;1056;-143;166
"1941";"JakeWharton/u2020";3560;1200;3317;1275;75;-243
"2598";"matplotlib/matplotlib";3559;1201;3459;1190;-11;-100
"405";"bebraw/jswiki";3558;1202;3653;1092;-110;95
"938";"derekparker/delve";3556;1204;3232;1331;127;-324
"4032";"steipete/Aspects";3556;1203;3857;1003;-200;301
"1046";"draios/sysdig";3551;1205;3252;1316;111;-299
"4584";"xetorthio/jedis";3550;1206;3464;1184;-22;-86
"1290";"faye/faye";3548;1207;3563;1132;-75;15
"1856";"iissnan/hexo-theme-next";3548;1208;3072;1433;225;-476
"3808";"sferik/twitter";3548;1209;3642;1094;-115;94
"2524";"mafintosh/peerflix";3546;1210;3405;1211;1;-141
"2400";"leemunroe/responsive-html-email-template";3545;1211;3554;1138;-73;9
"4216";"thoughtbot/neat";3544;1212;3601;1119;-93;57
"84";"airblade/vim-gitgutter";3541;1213;3611;1111;-102;70
"4591";"xmartlabs/XLForm";3530;1214;3909;985;-229;379
"886";"DataTables/DataTables";3527;1215;3578;1129;-86;51
"398";"BBC-News/wraith";3526;1216;3760;1042;-174;234
"4066";"substack/browserify-handbook";3526;1217;3659;1091;-126;133
"2886";"mxstbr/react-boilerplate";3524;1218;153;4236;3018;-3371
"1576";"google/gxui";3523;1220;4579;772;-448;1056
"1971";"jariz/vibrant.js";3523;1219;NA;NA;NA;NA
"4387";"una/CSSgram";3523;1221;NA;NA;NA;NA
"2547";"malsup/form";3522;1222;3580;1128;-94;58
"1216";"facebookarchive/facebook-php-sdk";3518;1223;3627;1103;-120;109
"2230";"karpathy/neuraltalk";3517;1224;3753;1046;-178;236
"3572";"rey5137/material";3513;1225;4025;939;-286;512
"3722";"sandstorm-io/sandstorm";3511;1226;3737;1053;-173;226
"1918";"Jack000/Expose";3510;1227;NA;NA;NA;NA
"4324";"TTimo/doom3.gpl";3508;1228;3591;1123;-105;83
"4268";"tombenner/nui";3505;1229;3570;1131;-98;65
"41";"adambard/learnxinyminutes-docs";3504;1230;3699;1072;-158;195
"892";"davezuko/react-redux-starter-kit";3496;1232;NA;NA;NA;NA
"1789";"HubSpot/shepherd";3496;1231;3392;1219;-12;-104
"559";"butterproject/butter-desktop";3494;1233;NA;NA;NA;NA
"999";"dmlc/mxnet";3492;1234;1708;3001;1767;-1784
"1714";"hashicorp/serf";3492;1235;3555;1137;-98;63
"3823";"ShareX/ShareX";3491;1236;4184;886;-350;693
"3268";"phonegap/phonegap-start";3490;1237;3585;1126;-111;95
"421";"benpickles/peity";3486;1238;3609;1113;-125;123
"3924";"socketio/socket.io-client";3484;1239;3551;1140;-99;67
"2461";"locustio/locust";3482;1241;4254;874;-367;772
"2842";"mozilla/sweet.js";3482;1240;3524;1154;-86;42
"3024";"nomad/shenzhen";3482;1242;3662;1088;-154;180
"1500";"github/git-lfs";3478;1245;4084;913;-332;606
"1570";"google/google-api-php-client";3478;1246;3620;1108;-138;142
"2890";"mzabriskie/axios";3478;1244;2616;1789;545;-862
"4199";"tholman/zenpen";3478;1243;3509;1158;-85;31
"1178";"es-analysis/plato";3476;1247;3618;1109;-138;142
"3387";"puphpet/puphpet";3474;1248;3668;1086;-162;194
"3821";"sharelatex/sharelatex";3474;1249;3499;1163;-86;25
"3070";"OAI/OpenAPI-Specification";3472;1250;2725;1736;486;-747
"2818";"MortimerGoro/MGSwipeTableCell";3469;1253;3220;1343;90;-249
"3445";"rails-api/active_model_serializers";3469;1251;3557;1134;-117;88
"4103";"swoole/swoole-src";3469;1252;3377;1226;-26;-92
"933";"densitydesign/raw";3464;1254;3542;1144;-110;78
"3035";"nothings/stb";3463;1255;3066;1440;185;-397
"3300";"pkluz/PKRevealController";3461;1256;3662;1089;-167;201
"1624";"graphql/graphql-js";3460;1257;NA;NA;NA;NA
"1885";"Intervention/image";3459;1258;3425;1201;-57;-34
"2863";"mruby/mruby";3457;1259;3467;1181;-78;10
"3081";"ocornut/imgui";3455;1260;3463;1185;-75;8
"2964";"nicklockwood/iRate";3453;1261;3605;1117;-144;152
"3840";"showdownjs/showdown";3452;1262;3510;1157;-105;58
"3882";"sivel/speedtest-cli";3452;1263;3327;1267;4;-125
"2108";"John-Lluch/SWRevealViewController";3451;1264;3528;1152;-112;77
"1417";"futuresimple/android-floating-action-button";3450;1265;3590;1124;-141;140
"4100";"Swiip/generator-gulp-angular";3448;1266;3634;1102;-164;186
"1301";"fengyuanchen/cropper";3447;1267;3156;1385;118;-291
"1508";"github/scientist";3443;1268;1228;4137;2869;-2215
"1082";"duojs/duo";3438;1269;3699;1074;-195;261
"4451";"visionmedia/move.js";3437;1270;3535;1150;-120;98
"4564";"wout/svg.js";3437;1271;3476;1177;-94;39
"3721";"sandstorm-io/capnproto";3435;1272;3600;1120;-152;165
"656";"chjj/blessed";3434;1275;3622;1105;-170;188
"1936";"JakeWharton/NineOldAndroids";3434;1273;3449;1193;-80;15
"4454";"visionmedia/supertest";3434;1274;3354;1247;-27;-80
"256";"appium/appium";3432;1276;3292;1288;12;-140
"2162";"jquery/qunit";3430;1277;3485;1171;-106;55
"3281";"phusion/passenger";3428;1278;3609;1114;-164;181
"4650";"youtube/vitess";3423;1279;3350;1252;-27;-73
"2804";"mono/MonoGame";3422;1281;3278;1292;11;-144
"3228";"pedrovgs/EffectiveAndroidUI";3422;1280;3180;1365;85;-242
"1616";"gradle/gradle";3420;1283;3120;1409;126;-300
"4465";"vmg/redcarpet";3420;1282;3491;1168;-114;71
"4521";"websockets/ws";3416;1284;3324;1271;-13;-92
"1383";"fpillet/NSLogger";3415;1286;3547;1142;-144;132
"1897";"ipselon/react-ui-builder";3415;1285;NA;NA;NA;NA
"337";"AutoMapper/AutoMapper";3414;1287;3434;1200;-87;20
"2144";"joyent/libuv";3413;1288;3521;1155;-133;108
"2541";"makeusabrew/bootbox";3411;1289;3483;1173;-116;72
"3143";"openzipkin/zipkin";3411;1290;3218;1345;55;-193
"1841";"ideawu/ssdb";3410;1291;3217;1346;55;-193
"2858";"mroth/lolcommits";3409;1292;3336;1261;-31;-73
"4286";"torchbox/wagtail";3407;1293;3507;1160;-133;100
"1163";"ericdrowell/KineticJS";3403;1294;3549;1141;-153;146
"975";"dingo/api";3399;1295;3136;1398;103;-263
"221";"ant-design/ant-design";3396;1296;2874;1596;300;-522
"3142";"openstf/stf";3392;1298;NA;NA;NA;NA
"3601";"robbiehanson/CocoaHTTPServer";3392;1297;3399;1213;-84;7
"3313";"pluginaweek/state_machine";3390;1299;3490;1169;-130;100
"4279";"tools/godep";3389;1300;3381;1223;-77;-8
"3925";"socketstream/socketstream";3388;1301;3482;1174;-127;94
"1652";"guardian/scribe";3386;1302;3603;1118;-184;217
"4041";"StevenBlack/hosts";3385;1303;702;4219;2916;-2683
"257";"appjs/appjs";3383;1304;3451;1192;-112;68
"3523";"reapp/reapp";3381;1306;3676;1082;-224;295
"4195";"ThinkUpLLC/ThinkUp";3381;1305;3463;1186;-119;82
"3945";"sosedoff/pgweb";3378;1307;3351;1250;-57;-27
"730";"CodeboxIDE/codebox";3376;1308;3513;1156;-152;137
"4438";"vigetlabs/gulp-starter";3376;1309;3498;1164;-145;122
"4549";"wishstudio/flinux";3376;1310;3253;1315;5;-123
"2475";"lpereira/lwan";3374;1311;3229;1333;22;-145
"3563";"restsharp/RestSharp";3374;1312;3462;1187;-125;88
"896";"davidmerfield/randomColor";3373;1313;3718;1060;-253;345
"1477";"geuis/helium-css";3372;1314;3635;1099;-215;263
"3027";"noraesae/perfect-scrollbar";3368;1315;3369;1233;-82;1
"4316";"trogdoro/xiki";3368;1316;3471;1179;-137;103
"3105";"olivernn/lunr.js";3367;1317;3425;1203;-114;58
"2525";"magento/magento2";3362;1318;3218;1344;26;-144
"4180";"theintern/intern";3362;1319;3401;1212;-107;39
"625";"chalk/chalk";3359;1320;3310;1277;-43;-49
"4047";"storehouse/Advance";3359;1321;NA;NA;NA;NA
"2376";"lauris/awesome-scala";3358;1322;3260;1307;-15;-98
"1551";"google/brotli";3354;1324;5033;672;-652;1679
"3982";"springside/springside4";3354;1323;3256;1311;-12;-98
"3928";"soffes/SSKeychain";3352;1325;3380;1224;-101;28
"2924";"neilj/Squire";3350;1327;3445;1196;-131;95
"3714";"samshadwell/TrumpScript";3350;1328;NA;NA;NA;NA
"4253";"tmux-plugins/tmux-resurrect";3350;1326;5669;546;-780;2319
"2793";"mongodb/mongoid";3348;1329;3466;1182;-147;118
"4335";"tweepy/tweepy";3347;1330;3380;1225;-105;33
"1175";"errbit/errbit";3346;1331;3344;1257;-74;-2
"3592";"rmm5t/jquery-timeago";3344;1332;3410;1209;-123;66
"2849";"mpv-player/mpv";3343;1333;3144;1395;62;-199
"1604";"google/yapf";3339;1335;3247;1319;-16;-92
"2107";"JohnLangford/vowpal_wabbit";3339;1334;3349;1253;-81;10
"931";"dennis714/RE-for-beginners";3338;1336;3350;1251;-85;12
"1378";"FormidableLabs/radium";3338;1337;3324;1270;-67;-14
"1693";"Haneke/HanekeSwift";3338;1339;3538;1148;-191;200
"2278";"KeyboardFire/mkcast";3338;1338;3461;1189;-149;123
"520";"brianc/node-postgres";3336;1341;3306;1280;-61;-30
"2932";"nesquena/rabl";3336;1340;3448;1195;-145;112
"692";"cjb/GitTorrent";3335;1342;NA;NA;NA;NA
"3845";"shu223/iOS-9-Sampler";3333;1343;NA;NA;NA;NA
"3659";"ruanyf/es6tutorial";3331;1344;2575;1825;481;-756
"3089";"oddbird/susy";3328;1345;3424;1205;-140;96
"2651";"meanjs/mean";3325;1346;3487;1170;-176;162
"3534";"refinery/refinerycms";3325;1347;3410;1208;-139;85
"157";"amoffat/sh";3320;1348;3593;1121;-227;273
"3204";"patrickkunka/mixitup";3318;1351;3328;1266;-85;10
"4094";"swagger-api/swagger-core";3318;1350;3327;1268;-82;9
"4500";"wasabeef/recyclerview-animators";3318;1349;3192;1357;8;-126
"551";"bundler/bundler";3317;1353;3384;1222;-131;67
"3803";"ServiceStack/ServiceStack";3317;1352;3372;1231;-121;55
"2993";"nltk/nltk";3316;1354;3215;1350;-4;-101
"756";"ColinEberhardt/VCTransitionsLibrary";3315;1355;3177;1366;11;-138
"1283";"fastmonkeys/stellar";3315;1356;3437;1198;-158;122
"36";"activemerchant/active_merchant";3312;1358;3424;1204;-154;112
"3560";"rest-client/rest-client";3312;1357;3442;1197;-160;130
"2139";"josdejong/mathjs";3311;1359;3494;1165;-194;183
"4313";"TrinityCore/TrinityCore";3310;1360;3223;1342;-18;-87
"4655";"yui/yui3";3308;1361;3374;1228;-133;66
"3688";"rvm/rvm";3305;1362;3422;1206;-156;117
"1419";"FuzzyAutocomplete/FuzzyAutocompletePlugin";3304;1363;3237;1327;-36;-67
"1200";"eventmachine/eventmachine";3303;1364;3372;1230;-134;69
"3578";"riccardoscalco/textures";3302;1365;3503;1162;-203;201
"1802";"humhub/humhub";3301;1366;3259;1309;-57;-42
"4208";"thoughtbot/dotfiles";3299;1367;3396;1217;-150;97
"2111";"johnno1962/injectionforxcode";3296;1369;1761;2872;1503;-1535
"3757";"scribejava/scribejava";3296;1368;3193;1356;-12;-103
"4168";"tgalal/yowsup";3296;1370;3269;1300;-70;-27
"4349";"twitter/labella.js";3295;1371;NA;NA;NA;NA
"2015";"JedWatson/react-select";3293;1372;2860;1605;233;-433
"1260";"facebook/rebound";3292;1373;3368;1235;-138;76
"3353";"presidentbeef/brakeman";3292;1375;3389;1221;-154;97
"4127";"tangqiaoboy/iOSBlogCN";3292;1374;3343;1259;-115;51
"2841";"mozilla/shumway";3289;1378;3425;1202;-176;136
"3172";"pa7/heatmap.js";3289;1376;3366;1238;-138;77
"3943";"sorich87/bootstrap-tour";3289;1377;3416;1207;-170;127
"1596";"googlesamples/android-topeka";3286;1379;NA;NA;NA;NA
"1152";"enormego/EGOTableViewPullRefresh";3284;1380;3454;1191;-189;170
"1058";"driftyco/ng-cordova";3281;1381;3481;1175;-206;200
"458";"bitwiseshiftleft/sjcl";3280;1383;3293;1287;-96;13
"2370";"larsenwork/monoid";3280;1382;4545;782;-600;1265
"2542";"makovkastar/FloatingActionButton";3280;1384;3556;1135;-249;276
"1538";"go-lang-plugin-org/go-lang-idea-plugin";3279;1385;3213;1351;-34;-66
"3012";"node-nock/nock";3279;1386;3066;1439;53;-213
"616";"celluloid/celluloid";3277;1387;3368;1234;-153;91
"1764";"horst3180/arc-theme";3277;1388;NA;NA;NA;NA
"3470";"rancher/rancher";3276;1389;3006;1485;96;-270
"326";"auduno/clmtrackr";3273;1391;3107;1414;23;-166
"3885";"sj26/mailcatcher";3273;1390;3267;1303;-87;-6
"4050";"Strider-CD/strider";3271;1392;3249;1317;-75;-22
"2255";"kenkeiter/skeuocard";3270;1393;3376;1227;-166;106
"3181";"pallets/click";3267;1394;3162;1383;-11;-105
"2346";"kriswallsmith/assetic";3265;1395;3334;1262;-133;69
"4105";"syedhali/EZAudio";3262;1396;2829;1648;252;-433
"4266";"tomaz/appledoc";3261;1397;3254;1314;-83;-7
"4065";"subprotocol/verlet-js";3260;1398;3507;1159;-239;247
"2435";"linkedin/hopscotch";3256;1399;3540;1147;-252;284
"3777";"segmentio/analytics.js";3256;1400;3356;1246;-154;100
"1577";"googlei18n/libphonenumber";3252;1401;2420;1948;547;-832
"3484";"rauchg/slackin";3250;1402;3678;1081;-321;428
"2326";"koush/AndroidAsync";3249;1403;3331;1263;-140;82
"479";"bnoguchi/everyauth";3248;1404;3323;1272;-132;75
"4542";"wilsonpage/fastdom";3248;1405;2853;1616;211;-395
"3171";"p8952/bocker";3247;1406;NA;NA;NA;NA
"3929";"soffes/sstoolkit";3246;1407;3305;1283;-124;59
"387";"basecamp/pow";3241;1408;3312;1276;-132;71
"462";"bkeepers/dotenv";3240;1409;3273;1294;-115;33
"1168";"erikflowers/weather-icons";3238;1410;3269;1298;-112;31
"4043";"stevenwanderski/bxslider-4";3237;1411;3349;1254;-157;112
"1754";"home-assistant/home-assistant";3235;1412;2658;1773;361;-577
"4312";"Trinea/android-common";3235;1413;3229;1334;-79;-6
"2192";"julienXX/terminal-notifier";3234;1414;3319;1274;-140;85
"1220";"facebookarchive/scribe";3231;1416;3344;1258;-158;113
"1319";"filamentgroup/grunticon";3231;1415;3367;1237;-178;136
"1080";"duemunk/Async";3229;1417;4121;902;-515;892
"1169";"erikhuda/thor";3228;1419;3271;1296;-123;43
"3183";"pallets/jinja";3228;1420;3197;1355;-65;-31
"3683";"Russell91/sshrc";3228;1418;3247;1320;-98;19
"324";"audreyr/cookiecutter";3224;1422;3261;1305;-117;37
"811";"cruffenach/CRToast";3224;1423;3296;1286;-137;72
"4471";"voltrb/volt";3224;1421;3533;1151;-270;309
"1061";"DroidPluginTeam/DroidPlugin";3223;1424;NA;NA;NA;NA
"974";"dinedal/textql";3221;1425;3261;1306;-119;40
"123";"alibaba/druid";3217;1426;2955;1527;101;-262
"775";"coolbeet/CBStoreHouseRefreshControl";3216;1427;3347;1256;-171;131
"4051";"stripe/jquery.payment";3213;1428;3326;1269;-159;113
"1506";"github/markup";3212;1429;3356;1244;-185;144
"3121";"opal/opal";3211;1430;3358;1242;-188;147
"4566";"WP-API/WP-API";3210;1431;3268;1301;-130;58
"3965";"spine/spine";3208;1432;3309;1278;-154;101
"4151";"telegramdesktop/tdesktop";3208;1433;3057;1448;15;-151
"571";"callmecavs/bricks.js";3206;1434;NA;NA;NA;NA
"3156";"os-js/OS.js";3205;1435;752;4217;2782;-2453
"135";"AlloyTeam/Mars";3204;1439;3166;1377;-62;-38
"2072";"jlund/streisand";3204;1437;2955;1528;91;-249
"4169";"tgriesser/bookshelf";3204;1436;3399;1214;-222;195
"4427";"vfr/Reader";3204;1438;3232;1332;-106;28
"3703";"saeedalipoor/icono";3203;1440;3356;1245;-195;153
"3786";"SeleniumHQ/selenium";3201;1441;2957;1525;84;-244
"383";"barryvdh/laravel-debugbar";3200;1442;3299;1284;-158;99
"2298";"kiwi-bdd/Kiwi";3197;1443;3320;1273;-170;123
"3332";"Popmotion/popmotion";3196;1444;6304;446;-998;3108
"1507";"github/octicons";3195;1445;3306;1281;-164;111
"2509";"MacGapProject/MacGap1";3194;1446;3337;1260;-186;143
"3844";"shu223/iOS8-Sampler";3193;1447;3491;1167;-280;298
"3373";"prose/prose";3191;1448;3148;1393;-55;-43
"1401";"FriendsOfPHP/PHP-CS-Fixer";3190;1449;3141;1396;-53;-49
"2602";"mattbryson/TouchSwipe-Jquery-Plugin";3187;1451;3256;1310;-141;69
"4230";"timuric/Content-generator-sketch-plugin";3187;1450;3131;1402;-48;-56
"2910";"nathansmith/960-Grid-System";3186;1452;3265;1304;-148;79
"1011";"docker/machine";3185;1453;3467;1180;-273;282
"2394";"LeaVerou/prefixfree";3184;1454;3292;1289;-165;108
"664";"chrisbanes/ActionBar-PullToRefresh";3181;1455;3305;1282;-173;124
"1574";"google/guice";3178;1456;3247;1318;-138;69
"2378";"Laverna/laverna";3178;1457;2934;1542;85;-244
"2662";"mesos/chronos";3175;1458;3536;1149;-309;361
"1844";"idiot/unslider";3174;1459;2704;1745;286;-470
"647";"ChenYilong/iOSInterviewQuestions";3173;1460;NA;NA;NA;NA
"1564";"google/ExoPlayer";3173;1461;2785;1680;219;-388
"2967";"nicolaiarocci/eve";3172;1462;3170;1372;-90;-2
"4336";"twigphp/Twig";3172;1463;3287;1291;-172;115
"1651";"guardian/frontend";3169;1464;3373;1229;-235;204
"295";"aspnet/EntityFramework";3167;1465;3186;1361;-104;19
"1992";"Jawbone/JBChartView";3167;1466;3357;1243;-223;190
"4301";"traex/RippleEffect";3166;1467;3238;1326;-141;72
"2336";"kr/beanstalkd";3165;1468;3227;1337;-131;62
"1166";"erichoracek/MSDynamicsDrawerViewController";3163;1469;3271;1295;-174;108
"1567";"google/git-appraise";3162;1470;NA;NA;NA;NA
"816";"CSSLint/csslint";3160;1473;3267;1302;-171;107
"1176";"erusev/parsedown";3160;1472;3116;1411;-61;-44
"1179";"escoz/QuickDialog";3160;1471;3238;1325;-146;78
"367";"BabylonJS/Babylon.js";3159;1475;3009;1483;8;-150
"1000";"dmlc/xgboost";3159;1474;2433;1936;462;-726
"1252";"facebook/origami";3151;1476;3226;1338;-138;75
"3655";"rswier/c4";3150;1477;2631;1782;305;-519
"2388";"leanote/leanote";3148;1478;3271;1297;-181;123
"3670";"RubyLouvre/avalon";3148;1479;3254;1313;-166;106
"1077";"dthree/vorpal";3143;1480;NA;NA;NA;NA
"79";"aheckmann/gm";3140;1481;3144;1394;-87;4
"4297";"tpope/vim-rails";3140;1482;3228;1336;-146;88
"1434";"gaearon/react-transform-boilerplate";3139;1483;NA;NA;NA;NA
"840";"cymcsg/UltimateRecyclerView";3137;1485;3761;1041;-444;624
"3123";"openalpr/openalpr";3137;1486;923;4201;2715;-2214
"4178";"thedillonb/CodeHub";3137;1484;941;4197;2713;-2196
"2473";"lovell/sharp";3136;1487;3155;1386;-101;19
"2945";"newsapps/beeswithmachineguns";3131;1488;3242;1321;-167;111
"1105";"eddiemachado/bones";3130;1489;3225;1339;-150;95
"3857";"silexphp/Silex";3130;1490;3235;1330;-160;105
"3421";"quantopian/zipline";3129;1491;3080;1428;-63;-49
"1804";"HunterLarco/voxel.css";3128;1492;NA;NA;NA;NA
"2712";"midgetspy/Sick-Beard";3127;1493;3217;1347;-146;90
"1324";"filp/whoops";3126;1494;2969;1518;24;-157
"1503";"github/hubot-scripts";3126;1495;3098;1422;-73;-28
"1284";"fastos/fastsocket";3124;1496;3180;1364;-132;56
"4019";"sstephenson/prototype";3123;1497;3217;1348;-149;94
"871";"danleech/simple-icons";3120;1498;3524;1153;-345;404
"1071";"druid-io/druid";3119;1501;2531;1853;352;-588
"1076";"dthree/vantage";3119;1500;NA;NA;NA;NA
"2620";"mattn/emmet-vim";3119;1499;3154;1388;-111;35
"3530";"Redth/PushSharp";3117;1502;3122;1407;-95;5
"741";"codelucas/newspaper";3116;1503;3002;1491;-12;-114
"1877";"insidegui/WWDC";3115;1504;3794;1029;-475;679
"3694";"ryanb/ruby-warrior";3114;1505;3269;1299;-206;155
"1870";"indexzero/http-server";3113;1506;3050;1455;-51;-63
"1838";"idank/explainshell";3112;1509;3369;1232;-277;257
"2979";"ninenines/cowboy";3112;1508;3164;1382;-126;52
"4232";"tinymce/tinymce";3112;1507;2860;1607;100;-252
"1770";"howdyai/botkit";3110;1510;NA;NA;NA;NA
"1320";"filamentgroup/loadCSS";3109;1511;3328;1265;-246;219
"27";"abraham/twitteroauth";3105;1512;3216;1349;-163;111
"1451";"gavinkwoe/BeeFramework";3105;1514;3211;1352;-162;106
"3516";"react-toolbox/react-toolbox";3105;1513;NA;NA;NA;NA
"680";"chrissimpkins/codeface";3104;1515;NA;NA;NA;NA
"3676";"ruipgil/scraperjs";3104;1516;3187;1360;-156;83
"54";"addyosmani/critical";3103;1518;3241;1322;-196;138
"243";"apache/storm";3103;1517;3128;1403;-114;25
"910";"dcloudio/mui";3100;1519;2384;1992;473;-716
"3352";"prerender/prerender";3096;1520;3182;1363;-157;86
"2064";"jisaacks/GitGutter";3094;1522;3228;1335;-187;134
"3034";"nothingmagical/cheddar-ios";3094;1521;3170;1373;-148;76
"3177";"pagekit/pagekit";3091;1523;2500;1879;356;-591
"2019";"JeffreyWay/Laravel-4-Generators";3090;1524;3223;1341;-183;133
"3724";"sass/libsass";3090;1525;3299;1285;-240;209
"384";"barryvdh/laravel-ide-helper";3089;1526;3016;1480;-46;-73
"4581";"Xcode-Snippets/Objective-C";3088;1527;3277;1293;-234;189
"120";"alibaba/AndFix";3087;1528;NA;NA;NA;NA
"3162";"overtone/overtone";3087;1529;3069;1436;-93;-18
"4124";"TalAter/annyang";3086;1530;2837;1639;109;-249
"598";"carrot/share-button";3085;1532;3187;1358;-174;102
"3349";"prawnpdf/prawn";3085;1531;3162;1384;-147;77
"2155";"jquery/esprima";3083;1533;3125;1405;-128;42
"215";"ankurp/Dollar";3080;1534;3175;1368;-166;95
"3935";"solnic/virtus";3080;1535;3398;1215;-320;318
"465";"blakeembrey/code-problems";3079;1537;3154;1387;-150;75
"1612";"gotosleep/JASidePanels";3079;1536;3172;1369;-167;93
"1391";"fraywing/textAngular";3078;1539;3150;1391;-148;72
"2759";"mjmlio/mjml";3078;1540;NA;NA;NA;NA
"4587";"xhzengAIB/MessageDisplayKit";3078;1538;2859;1609;71;-219
"2184";"JuanitoFatas/fast-ruby";3077;1542;4072;917;-625;995
"2471";"lostisland/faraday";3077;1541;3177;1367;-174;100
"2120";"jonas/tig";3076;1543;3027;1468;-75;-49
"3874";"singwhatiwanna/dynamic-load-apk";3076;1544;2822;1652;108;-254
"342";"Automattic/node-canvas";3073;1545;3102;1418;-127;29
"2191";"julienschmidt/httprouter";3070;1546;3004;1488;-58;-66
"787";"coryhouse/react-slingshot";3069;1549;NA;NA;NA;NA
"1456";"geeeeeeeeek/WeChatLuckyMoney";3069;1547;NA;NA;NA;NA
"2696";"micropython/micropython";3069;1548;3053;1451;-97;-16
"2228";"karpathy/char-rnn";3067;1550;NA;NA;NA;NA
"2344";"kristoferjoseph/flexboxgrid";3066;1551;2800;1666;115;-266
"4229";"timothycrosley/hug";3065;1552;NA;NA;NA;NA
"3450";"railsbp/rails_best_practices";3064;1553;3172;1370;-183;108
"1975";"jashkenas/docco";3063;1554;3136;1399;-155;73
"3410";"pyupio/statuspage";3062;1556;NA;NA;NA;NA
"3518";"realm/jazzy";3062;1555;2579;1822;267;-483
"4292";"touchstonejs/touchstonejs";3062;1557;3241;1323;-234;179
"173";"andrewplummer/Sugar";3059;1558;3150;1390;-168;91
"4672";"zenazn/goji";3059;1559;3307;1279;-280;248
"1002";"dmytrodanylyk/circular-progress-button";3058;1561;3164;1379;-182;106
"2715";"miguel-perez/smoothState.js";3058;1560;2834;1643;83;-224
"2927";"nemoTyrant/manong";3057;1562;3358;1241;-321;301
"4562";"workshopper/learnyounode";3056;1563;3349;1255;-308;293
"14";"18F/web-design-standards";3055;1564;NA;NA;NA;NA
"3041";"nsf/gocode";3053;1565;3015;1481;-84;-38
"2047";"jgm/CommonMark";3051;1566;3132;1401;-165;81
"3922";"SocketCluster/socketcluster";3051;1567;2928;1548;-19;-123
"2854";"mrdoob/stats.js";3048;1568;3065;1442;-126;17
"792";"coursera-dl/coursera-dl";3047;1569;2880;1594;25;-167
"1423";"fzaninotto/uptime";3046;1570;3141;1397;-173;95
"1431";"gaearon/normalizr";3046;1572;2099;2307;735;-947
"2736";"mina-deploy/mina";3046;1571;3075;1431;-140;29
"3916";"snare/voltron";3046;1573;798;4212;2639;-2248
"2306";"kni-labs/rrssb";3045;1574;3168;1375;-199;123
"3843";"shu223/iOS7-Sampler";3043;1575;3239;1324;-251;196
"3841";"shower/shower";3041;1576;2923;1556;-20;-118
"3557";"Respect/Validation";3035;1577;3072;1434;-143;37
"1395";"Freeboard/freeboard";3032;1578;2925;1552;-26;-107
"1064";"dropbox/godropbox";3031;1579;3169;1374;-205;138
"2840";"mozilla-services/heka";3029;1580;3170;1371;-209;141
"1298";"felixge/node-formidable";3025;1581;3049;1457;-124;24
"3263";"philsquared/Catch";3025;1582;3050;1456;-126;25
"606";"castorflex/SmoothProgressBar";3021;1584;3062;1444;-140;41
"4590";"xmartlabs/Eureka";3021;1583;NA;NA;NA;NA
"4375";"typicode/lowdb";3019;1585;3237;1328;-257;218
"4687";"zhukov/webogram";3016;1586;3012;1482;-104;-4
"1823";"IanLunn/Sequence";3014;1587;3368;1236;-351;354
"1015";"doctrine/doctrine2";3012;1589;3017;1475;-114;5
"2160";"jquery/jquery-mousewheel";3012;1588;3105;1415;-173;93
"2262";"kennethreitz/osx-gcc-installer";3011;1591;3095;1423;-168;84
"3178";"pagespeed/ngx_pagespeed";3011;1590;2923;1555;-35;-88
"1951";"JamesNK/Newtonsoft.Json";3005;1592;2971;1516;-76;-34
"240";"apache/kafka";3001;1595;2839;1632;37;-162
"287";"arut/nginx-rtmp-module";3001;1594;2843;1628;34;-158
"3508";"reactjs/react-redux";3001;1596;NA;NA;NA;NA
"3537";"reinderien/mimic";3001;1593;NA;NA;NA;NA
"1725";"Hearst-DD/ObjectMapper";2999;1597;2911;1574;-23;-88
"2548";"mamaral/Neon";2998;1598;NA;NA;NA;NA
"297";"aspnet/Mvc";2995;1599;2985;1504;-95;-10
"4334";"tweenjs/tween.js";2995;1600;2976;1512;-88;-19
"1157";"epeli/underscore.string";2994;1601;3122;1406;-195;128
"2129";"jonom/jquery-focuspoint";2991;1603;3182;1362;-241;191
"3315";"plusjade/jekyll-bootstrap";2991;1602;3116;1412;-190;125
"629";"chaplinjs/chaplin";2990;1604;3087;1424;-180;97
"1198";"evant/gradle-retrolambda";2989;1605;2893;1585;-20;-96
"464";"BlackrockDigital/startbootstrap-sb-admin-2";2987;1606;3029;1464;-142;42
"658";"chjj/tty.js";2987;1607;3104;1416;-191;117
"4402";"utom/sketch-measure";2986;1608;2851;1620;12;-135
"4416";"Varying-Vagrant-Vagrants/VVV";2985;1609;3018;1473;-136;33
"810";"crsmithdev/arrow";2983;1611;2911;1572;-39;-72
"2597";"mathjax/MathJax";2983;1610;3001;1492;-118;18
"2828";"mozbrick/brick";2981;1613;3077;1429;-184;96
"3898";"slap-editor/slap";2981;1612;3055;1450;-162;74
"4031";"stefanpenner/es6-promise";2980;1614;2866;1600;-14;-114
"2518";"madhums/node-express-mongoose-demo";2979;1615;3017;1478;-137;38
"1513";"gka/chroma.js";2978;1616;2980;1508;-108;2
"2882";"mwaskom/seaborn";2977;1617;3164;1381;-236;187
"1657";"GumbyFramework/Gumby";2975;1618;3099;1420;-198;124
"419";"benoitc/gunicorn";2973;1620;3025;1469;-151;52
"4441";"viljamis/ResponsiveSlides.js";2973;1619;3081;1427;-192;108
"4226";"tildeio/rsvp.js";2972;1621;3058;1447;-174;86
"219";"ansible/ansible-examples";2971;1623;2900;1580;-43;-71
"1517";"gliderlabs/docker-alpine";2971;1622;1748;2907;1285;-1223
"1935";"JakeWharton/hugo";2970;1625;2797;1669;44;-173
"2426";"lifesinger/blog";2970;1624;3119;1410;-214;149
"1225";"facebook/componentkit";2965;1626;3098;1421;-205;133
"1034";"doorkeeper-gem/doorkeeper";2964;1629;3034;1463;-166;70
"2782";"mogujie/TeamTalk";2964;1628;3126;1404;-224;162
"3361";"PrismJS/prism";2964;1627;2943;1534;-93;-21
"327";"auduno/headtrackr";2963;1630;3017;1474;-156;54
"3296";"pixelsign/html5-device-mockups";2960;1632;3053;1452;-180;93
"4473";"Voog/wysihtml";2960;1631;3102;1419;-212;142
"334";"aurajs/aura";2959;1634;3076;1430;-204;117
"3907";"sloria/TextBlob";2959;1633;2986;1503;-130;27
"2459";"lockitron/selfstarter";2958;1635;3086;1425;-210;128
"921";"defunkt/dotjs";2956;1636;3048;1458;-178;92
"2303";"klen/python-mode";2955;1638;2997;1494;-144;42
"3957";"sparklemotion/mechanize";2955;1637;3028;1467;-170;73
"484";"boctor/idev-recipes";2954;1639;3059;1446;-193;105
"1300";"felixge/node-style-guide";2952;1640;3017;1476;-164;65
"833";"curl/curl";2951;1641;2945;1533;-108;-6
"2319";"kolodny/exercises";2947;1642;4434;815;-827;1487
"991";"django-tastypie/django-tastypie";2946;1643;3028;1466;-177;82
"85";"airbnb/aerosolve";2944;1645;NA;NA;NA;NA
"281";"arsduo/koala";2944;1646;3065;1441;-205;121
"2244";"kdzwinel/betwixt";2944;1644;NA;NA;NA;NA
"1488";"gimenete/iOS-boilerplate";2943;1647;3035;1461;-186;92
"554";"burke/zeus";2942;1649;3055;1449;-200;113
"2750";"mist64/xhyve";2942;1651;NA;NA;NA;NA
"3224";"peco/peco";2942;1650;3152;1389;-261;210
"4130";"tapmodo/Jcrop";2942;1648;3070;1435;-213;128
"1763";"hootsuite/grid";2940;1652;3017;1477;-175;77
"765";"commonsguy/cw-omnibus";2939;1654;2935;1539;-115;-4
"3815";"shadowsocks/shadowsocks-iOS";2939;1653;3003;1490;-163;64
"1898";"ipselon/structor";2938;1655;NA;NA;NA;NA
"1687";"haml/haml";2936;1656;3019;1472;-184;83
"299";"assemble/assemble";2932;1657;3051;1453;-204;119
"2034";"JetBrains/intellij-community";2930;1659;2786;1679;20;-144
"2180";"jspm/jspm-cli";2930;1658;2941;1536;-122;11
"3831";"shipitjs/shipit";2930;1660;2704;1747;87;-226
"4519";"webscalesql/webscalesql-5.6";2929;1661;3069;1437;-224;140
"3548";"rengwuxian/MaterialEditText";2924;1662;2916;1564;-98;-8
"831";"cujojs/when";2923;1663;3028;1465;-198;105
"3510";"reactjs/react-router-redux";2919;1664;NA;NA;NA;NA
"1884";"InterNations/antwort";2918;1665;3036;1460;-205;118
"4418";"vcr/vcr";2915;1666;2992;1497;-169;77
"4505";"wbond/package_control";2914;1667;2896;1584;-83;-18
"2735";"miloyip/rapidjson";2912;1668;3047;1459;-209;135
"66";"adrai/flowchart.js";2910;1671;5691;540;-1131;2781
"1525";"goatslacker/alt";2910;1670;3624;1104;-566;714
"3152";"orhanobut/logger";2910;1669;2753;1717;48;-157
"377";"balderdashy/waterline";2909;1673;2977;1510;-163;68
"472";"blueimp/Bootstrap-Image-Gallery";2909;1672;2972;1513;-159;63
"2626";"mattt/Surge";2906;1674;2540;1848;174;-366
"1223";"facebook/augmented-traffic-control";2905;1676;2911;1573;-103;6
"2872";"MugunthKumar/MKNetworkKit";2905;1675;2933;1543;-132;28
"2241";"kaushikgopal/RxJava-Android-Samples";2904;1677;2734;1729;52;-170
"3792";"senchalabs/jQTouch";2903;1678;3007;1484;-194;104
"3507";"reactjs/react-rails";2901;1679;3004;1489;-190;103
"4449";"visionmedia/debug";2901;1680;2909;1577;-103;8
"2835";"mozilla/nunjucks";2900;1681;2827;1650;-31;-73
"4696";"zmoazeni/csscss";2899;1682;3035;1462;-220;136
"1584";"google/lmctfy";2898;1683;3287;1290;-393;389
"2555";"manuelkiessling/nodebeginner.org";2898;1684;3017;1479;-205;119
"1859";"ImageOptim/ImageOptim";2896;1685;2914;1567;-118;18
"1289";"fat/zoom.js";2895;1687;3198;1354;-333;303
"1368";"FontCustom/fontcustom";2895;1686;3074;1432;-254;179
"391";"basscss/basscss";2893;1691;2797;1668;-23;-96
"1432";"gaearon/react-dnd";2893;1689;2952;1530;-159;59
"2767";"mnutt/hummingbird";2893;1688;2921;1557;-131;28
"3875";"sinonjs/sinon";2893;1690;2836;1640;-50;-57
"1366";"fogleman/Minecraft";2892;1692;2783;1682;-10;-109
"3057";"nvie/rq";2891;1693;2889;1587;-106;-2
"3753";"scottschiller/SoundManager2";2890;1694;2983;1506;-188;93
"2982";"ninjaprox/NVActivityIndicatorView";2888;1695;NA;NA;NA;NA
"1653";"gudh/ihover";2887;1696;3061;1445;-251;174
"3147";"orangeduck/Cello";2885;1697;2849;1621;-76;-36
"1622";"graphite-project/graphite-web";2883;1698;2934;1541;-157;51
"1829";"IBM-Swift/Kitura";2883;1699;NA;NA;NA;NA
"4626";"yangyangwithgnu/use_vim_as_ide";2882;1700;2663;1769;69;-219
"4111";"symless/synergy";2881;1701;3121;1408;-293;240
"1563";"google/end-to-end";2880;1703;2990;1499;-204;110
"3060";"nylas/sync-engine";2880;1702;3000;1493;-209;120
"529";"broofa/node-uuid";2875;1706;2816;1655;-51;-59
"3053";"numpy/numpy";2875;1704;2724;1738;34;-151
"4508";"weavejester/compojure";2875;1705;2950;1532;-173;75
"519";"brianchirls/Seriously.js";2874;1708;2911;1571;-137;37
"1185";"este/este";2874;1707;2724;1737;30;-150
"394";"bbatsov/prelude";2873;1709;2971;1514;-195;98
"1876";"inorganik/countUp.js";2871;1710;2916;1563;-147;45
"3367";"progrium/localtunnel";2869;1711;2997;1495;-216;128
"2125";"jondot/graphene";2868;1712;2969;1519;-193;101
"4652";"yuantiku/YTKNetwork";2867;1713;2180;2234;521;-687
"624";"chaijs/chai";2865;1714;2784;1681;-33;-81
"779";"copy/v86";2864;1715;1122;4171;2456;-1742
"2179";"jspahrsummers/libextobjc";2863;1716;2911;1575;-141;48
"671";"chriskacerguis/codeigniter-restserver";2861;1717;2932;1545;-172;71
"4585";"Xfennec/progress";2860;1718;3111;1413;-305;251
"114";"AlexNisnevich/untrusted";2859;1719;3084;1426;-293;225
"4541";"willianjusten/awesome-svg";2859;1720;2928;1549;-171;69
"3428";"quirkey/sammy";2858;1722;2960;1524;-198;102
"4620";"Yalantis/Side-Menu.Android";2858;1721;2924;1554;-167;66
"3205";"pattern-lab/patternlab-php";2857;1723;2833;1644;-79;-24
"578";"CanCanCommunity/cancancan";2856;1724;2919;1558;-166;63
"1139";"ember-cli/ember-cli";2855;1725;3133;1400;-325;278
"2709";"Microsoft/Windows-universal-samples";2855;1726;2985;1505;-221;130
"3666";"ruby-concurrency/concurrent-ruby";2853;1727;2180;2232;505;-673
"996";"dmauro/Keypress";2852;1730;2851;1618;-112;-1
"2146";"jp9000/obs-studio";2852;1728;2311;2083;355;-541
"2210";"jxnblk/loading";2852;1729;2969;1520;-209;117
"3319";"pNre/ExSwift";2850;1731;2924;1553;-178;74
"2054";"jhy/jsoup";2848;1732;2754;1714;-18;-94
"1254";"facebook/PathPicker";2846;1734;2916;1562;-172;70
"4307";"trentm/node-bunyan";2846;1733;2957;1526;-207;111
"3138";"openresty/lua-nginx-module";2845;1735;2267;2133;398;-578
"4538";"WickyNilliams/enquire.js";2844;1736;3103;1417;-319;259
"3483";"ratchetphp/Ratchet";2841;1737;2912;1570;-167;71
"744";"codemix/fast.js";2840;1738;2851;1617;-121;11
"2458";"localtunnel/localtunnel";2839;1739;2939;1537;-202;100
"4326";"tumblr/TMCache";2839;1740;2859;1608;-132;20
"1379";"FormidableLabs/spectacle";2837;1743;NA;NA;NA;NA
"3448";"RailsApps/rails-composer";2837;1741;2955;1529;-212;118
"3585";"rigoneri/syte";2837;1742;2928;1547;-195;91
"68";"Aerolab/midnight.js";2836;1744;2897;1582;-162;61
"1982";"jasperproject/jasper-client";2833;1745;2176;2236;491;-657
"2382";"layervault/psd.rb";2833;1746;2912;1569;-177;79
"118";"alfredxing/brick";2830;1748;2875;1595;-153;45
"2279";"keyboardsurfer/Crouton";2830;1747;2987;1501;-246;157
"4394";"Unknwon/the-way-to-go_ZH_CN";2830;1749;2726;1734;-15;-104
"1146";"emmetio/emmet";2829;1750;2906;1579;-171;77
"850";"daimajia/AndroidImageSlider";2827;1751;2747;1721;-30;-80
"30";"acaudwell/Gource";2826;1753;2964;1522;-231;138
"3482";"raspberrypi/linux";2826;1752;2810;1659;-93;-16
"2381";"layerhq/Atlas-iOS";2822;1755;2968;1521;-234;146
"4034";"stephanenicolas/robospice";2822;1754;2971;1517;-237;149
"697";"clappr/clappr";2821;1758;2841;1630;-128;20
"1932";"jakesgordon/javascript-state-machine";2821;1757;2808;1661;-96;-13
"2682";"mholt/PapaParse";2821;1756;2809;1660;-96;-12
"307";"AsyncHttpClient/async-http-client";2820;1759;2896;1583;-176;76
"1403";"frogermcs/InstaMaterial";2817;1762;2989;1500;-262;172
"1824";"ianyh/Amethyst";2817;1760;2834;1642;-118;17
"2339";"kripken/sql.js";2817;1761;3165;1378;-383;348
"803";"creationix/js-git";2815;1765;2914;1566;-199;99
"2816";"mortenjust/cleartext-mac";2815;1763;NA;NA;NA;NA
"3465";"Ramotion/folding-cell";2815;1764;NA;NA;NA;NA
"1901";"iron/iron";2814;1766;3254;1312;-454;440
"3584";"riemann/riemann";2814;1767;2663;1768;1;-151
"1274";"falconry/falcon";2813;1770;2844;1627;-143;31
"2082";"jnordberg/wintersmith";2813;1769;2861;1603;-166;48
"4037";"stephencelis/SQLite.swift";2813;1768;2719;1739;-29;-94
"43";"adamcaudill/Psychson";2812;1771;2914;1565;-206;102
"3113";"omz/ColorSense-for-Xcode";2811;1772;2861;1604;-168;50
"3266";"phodal/growth-ebook";2810;1773;NA;NA;NA;NA
"2311";"KnuffApp/Knuff";2809;1774;1403;3860;2086;-1406
"4601";"yahoo/anthelion";2808;1775;NA;NA;NA;NA
"129";"alikaragoz/MCSwipeTableViewCell";2807;1776;2986;1502;-274;179
"3970";"sporritt/jsPlumb";2805;1778;2933;1544;-234;128
"4112";"sympy/sympy";2805;1777;2793;1674;-103;-12
"3119";"OnsenUI/OnsenUI";2804;1780;2845;1626;-154;41
"3987";"square/android-times-square";2804;1779;2777;1689;-90;-27
"2012";"jedisct1/libsodium";2802;1782;2653;1775;-7;-149
"4347";"twitter/flockdb";2802;1781;2863;1601;-180;61
"1192";"etsy/hound";2801;1785;2912;1568;-217;111
"2479";"ltebean/LTNavigationBar";2801;1784;2578;1823;39;-223
"2880";"mutualmobile/MMWormhole";2801;1783;3051;1454;-329;250
"23";"aanand/git-up";2800;1786;2909;1576;-210;109
"34";"ACRA/acra";2798;1787;2755;1709;-78;-43
"209";"anijs/anijs";2798;1789;2774;1690;-99;-24
"1014";"docpad/docpad";2798;1788;2918;1559;-229;120
"3129";"openexchangerates/accounting.js";2797;1790;2930;1546;-244;133
"1093";"ealeksandrov/EAIntroView";2796;1791;2838;1634;-157;42
"2168";"jsbin/jsbin";2795;1793;2855;1613;-180;60
"4403";"uutils/coreutils";2795;1792;2192;2218;426;-603
"2810";"mopidy/mopidy";2794;1794;2733;1732;-62;-61
"165";"andlabs/ui";2792;1795;2753;1716;-79;-39
"62";"adobe-fonts/source-han-sans";2790;1797;2926;1550;-247;136
"4260";"toddmotto/echo";2790;1796;2871;1598;-198;81
"1412";"fulldecent/system-bus-radio";2787;1799;NA;NA;NA;NA
"3871";"sindresorhus/screenfull.js";2787;1798;2917;1560;-238;130
"1033";"donnemartin/saws";2786;1801;NA;NA;NA;NA
"1555";"GoogleChrome/chromedeveditor";2786;1800;2971;1515;-285;185
"3647";"rspec/rspec-rails";2785;1803;2846;1624;-179;61
"3678";"Runscope/httpbin";2785;1802;2883;1591;-211;98
"2045";"jgilfelt/SystemBarTint";2784;1804;2898;1581;-223;114
"4363";"txthinking/google-hosts";2777;1805;2950;1531;-274;173
"16";"23/resumable.js";2776;1807;2834;1641;-166;58
"222";"antelle/keeweb";2776;1806;NA;NA;NA;NA
"4121";"taigaio/taiga-back";2776;1808;2917;1561;-247;141
"1830";"iBotPeaches/Apktool";2775;1810;2597;1800;-10;-178
"2978";"nim-lang/Nim";2775;1809;2982;1507;-302;207
"3017";"node-webot/wechat";2775;1812;2659;1772;-40;-116
"4457";"visualfc/liteide";2775;1811;2708;1743;-68;-67
"3135";"OpenRA/OpenRA";2774;1813;2755;1710;-103;-19
"3636";"roughike/BottomBar";2772;1814;NA;NA;NA;NA
"346";"avalanche123/Imagine";2767;1818;2822;1651;-167;55
"1700";"hapijs/joi";2767;1816;2387;1989;173;-380
"2962";"nicklockwood/FXForms";2767;1817;2839;1633;-184;72
"3732";"SBoudrias/Inquirer.js";2767;1815;2499;1881;66;-268
"4714";"zynga/scroller";2767;1819;2863;1602;-217;96
"282";"artberri/sidr";2766;1821;2854;1614;-207;88
"1098";"eclipse/che";2766;1820;336;4231;2411;-2430
"2352";"kstenerud/iOS-Universal-Framework";2765;1822;2892;1586;-236;127
"1309";"fex-team/webuploader";2764;1824;2725;1735;-89;-39
"3699";"s16h/py-must-watch";2764;1825;2367;2012;187;-397
"4371";"typhoeus/typhoeus";2764;1823;2882;1592;-231;118
"2090";"JoelBesada/scrollpath";2763;1826;2874;1597;-229;111
"3404";"pypa/pip";2762;1827;2789;1678;-149;27
"3165";"OwlCarousel2/OwlCarousel2";2760;1828;2735;1728;-100;-25
"4623";"Yalantis/uCrop";2759;1829;NA;NA;NA;NA
"1648";"gss/engine";2757;1830;2994;1496;-334;237
"2221";"kandanapp/kandan";2757;1833;2907;1578;-255;150
"2588";"Marxon13/M13ProgressSuite";2757;1832;3021;1470;-362;264
"4186";"thephpleague/flysystem";2757;1831;2860;1606;-225;103
"4239";"tj/ejs";2756;1834;2838;1637;-197;82
"1357";"flutter/flutter";2755;1835;2280;2117;282;-475
"393";"bauerca/drag-sort-listview";2754;1836;2858;1610;-226;104
"3047";"nswbmw/N-blog";2753;1837;2531;1854;17;-222
"4341";"twitter-archive/kestrel";2753;1838;2868;1599;-239;115
"3809";"SFML/SFML";2752;1839;2790;1676;-163;38
"350";"avinassh/rockstar";2750;1840;NA;NA;NA;NA
"1318";"fikovnik/ShiftIt";2750;1841;2789;1677;-164;39
"89";"airbnb/infinity";2747;1843;2885;1590;-253;138
"755";"coleifer/peewee";2747;1842;2691;1751;-91;-56
"528";"broccolijs/broccoli";2746;1845;2881;1593;-252;135
"2200";"justjavac/Google-IPs";2746;1844;2818;1654;-190;72
"3550";"rentzsch/mogenerator";2746;1846;2840;1631;-215;94
"2788";"mojotech/jeet";2745;1848;2845;1625;-223;100
"4170";"tgriesser/knex";2745;1847;2600;1797;-50;-145
"2252";"keithwhor/nodal";2744;1850;478;4228;2378;-2266
"3767";"sdc-alibaba/SUI-Mobile";2744;1849;NA;NA;NA;NA
"867";"danielquinn/paperless";2742;1852;NA;NA;NA;NA
"3745";"schollz/find";2742;1851;NA;NA;NA;NA
"4194";"thinkpixellab/flatland";2737;1853;2842;1629;-224;105
"1758";"honcheng/PaperFold-for-iOS";2736;1854;2855;1612;-242;119
"214";"ankane/searchkick";2735;1855;2769;1695;-160;34
"486";"bolt/bolt";2734;1856;2936;1538;-318;202
"3946";"soulmachine/leetcode";2734;1857;2704;1748;-109;-30
"2971";"nicolasgramlich/AndEngine";2733;1858;2856;1611;-247;123
"122";"alibaba/dexposed";2732;1860;NA;NA;NA;NA
"2463";"lojjic/PIE";2732;1861;2831;1646;-215;99
"2686";"michaeldv/awesome_print";2732;1859;2837;1638;-221;105
"2291";"Kinto/kinto";2731;1863;170;4235;2372;-2561
"2580";"marmelab/ng-admin";2731;1864;2830;1647;-217;99
"3176";"padrino/padrino-framework";2731;1862;2780;1686;-176;49
"660";"chocolatey/chocolatey";2730;1866;2767;1697;-169;37
"2827";"Moya/Moya";2730;1865;2760;1701;-164;30
"1124";"electerious/Lychee";2729;1868;2661;1771;-97;-68
"3033";"notepad-plus-plus/notepad-plus-plus";2729;1867;2888;1588;-279;159
"2809";"MoOx/postcss-cssnext";2728;1869;3236;1329;-540;508
"2185";"JuanPotato/Legofy";2727;1870;NA;NA;NA;NA
"2466";"lokesh/lightbox2";2726;1871;2790;1675;-196;64
"3090";"odewahn/docker-jumpstart";2725;1872;4307;862;-1010;1582
"3886";"sjwhitworth/golearn";2725;1873;2613;1791;-82;-112
"332";"aui/artTemplate";2724;1874;2690;1753;-121;-34
"3126";"opencontainers/runc";2724;1875;NA;NA;NA;NA
"2728";"mikeric/rivets";2722;1876;2854;1615;-261;132
"305";"astoilkov/jsblocks";2720;1879;3830;1016;-863;1110
"760";"collinhundley/Swift-AI";2720;1877;NA;NA;NA;NA
"2898";"nanomsg/nanomsg";2720;1878;2761;1700;-178;41
"4567";"wp-cli/wp-cli";2720;1880;2772;1692;-188;52
"235";"apache/cassandra";2716;1881;2756;1707;-174;40
"1287";"fatfreecrm/fat_free_crm";2716;1882;2848;1622;-260;132
"495";"BorisMoore/jquery-tmpl";2715;1884;2811;1658;-226;96
"3437";"rack/rack";2715;1883;2804;1663;-220;89
"4445";"vinc3m1/RoundedImageView";2713;1885;2727;1733;-152;14
"4234";"tjanczuk/edge";2711;1886;2613;1792;-94;-98
"2315";"koenbok/Cactus";2707;1888;2714;1741;-147;7
"3101";"olado/doT";2707;1887;2781;1685;-202;74
"1478";"gevent/gevent";2706;1889;2806;1662;-227;100
"3634";"roots/bedrock";2705;1890;2964;1523;-367;259
"4692";"Zizaco/entrust";2701;1891;2684;1756;-135;-17
"1547";"google/auto";2700;1892;2599;1798;-94;-101
"2237";"Katee/quietnet";2700;1893;2802;1664;-229;102
"3932";"SoftEtherVPN/SoftEtherVPN";2699;1894;2777;1688;-206;78
"2537";"mailru/FileAPI";2698;1896;2777;1687;-209;79
"4359";"twitter/twui";2698;1895;2749;1719;-176;51
"3245";"petruisfan/node-supervisor";2694;1897;2755;1711;-186;61
"1084";"dutchcoders/transfer.sh";2693;1898;934;4199;2301;-1759
"4089";"svenfuchs/rails-i18n";2692;1899;2799;1667;-232;107
"2464";"Lokaltog/vim-powerline";2691;1900;2749;1718;-182;58
"988";"django-extensions/django-extensions";2690;1902;2795;1671;-231;105
"1690";"hanami/hanami";2690;1901;2812;1657;-244;122
"4468";"VodkaBears/Vide";2688;1903;2762;1699;-204;74
"3629";"romaonthego/REFrostedViewController";2687;1904;2838;1636;-268;151
"2366";"lapwinglabs/x-ray";2684;1905;2063;2338;433;-621
"37";"activerecord-hackery/ransack";2682;1906;2770;1694;-212;88
"3485";"raulriera/TextFieldEffects";2682;1907;3005;1486;-421;323
"4382";"uglide/RedisDesktopManager";2682;1908;2649;1776;-132;-33
"4439";"viljamis/feature.js";2679;1909;NA;NA;NA;NA
"164";"anchorcms/anchor-cms";2677;1911;2741;1725;-186;64
"2538";"major/MySQLTuner-perl";2677;1910;2704;1746;-164;27
"3389";"purcell/emacs.d";2675;1912;2667;1765;-147;-8
"4523";"wellcaffeinated/PhysicsJS";2674;1913;2741;1726;-187;67
"1081";"dularion/streama";2672;1914;NA;NA;NA;NA
"2811";"Morhaus/dispatch-proxy";2672;1915;2758;1703;-212;86
"1449";"gatsbyjs/gatsby";2671;1916;NA;NA;NA;NA
"1027";"dompdf/dompdf";2669;1917;2532;1852;-65;-137
"4558";"woothemes/woocommerce";2668;1918;2698;1750;-168;30
"1044";"douglascrockford/JSLint";2667;1919;2747;1722;-197;80
"1065";"dropbox/hackpad";2665;1920;NA;NA;NA;NA
"1134";"elm-lang/elm-compiler";2664;1921;2464;1912;-9;-200
"4686";"Zhouzi/TheaterJS";2664;1922;2757;1706;-216;93
"1140";"emberjs/data";2663;1923;2795;1672;-251;132
"512";"brave/browser-laptop";2662;1924;NA;NA;NA;NA
"1116";"elastic/beats";2661;1926;2236;2161;235;-425
"1678";"ha/doozerd";2661;1925;2758;1702;-223;97
"2984";"ninjinkun/NJKWebViewProgress";2660;1928;2571;1830;-98;-89
"3959";"sparkle-project/Sparkle";2660;1927;2669;1764;-163;9
"2901";"NarrativeScience/Log.io";2659;1929;2757;1704;-225;98
"420";"benoitvallon/react-native-nw-react-calculator";2655;1930;108;4244;2314;-2547
"1857";"ikew0ng/SwipeBackLayout";2655;1931;2641;1780;-151;-14
"661";"chrippa/livestreamer";2654;1932;2828;1649;-283;174
"3243";"peterramsing/lost";2653;1933;2589;1812;-121;-64
"4373";"typicode/hotel";2651;1934;NA;NA;NA;NA
"3311";"play/play";2650;1935;2756;1708;-227;106
"3039";"nrk/predis";2649;1936;2665;1766;-170;16
"2220";"kanaka/noVNC";2648;1937;2646;1778;-159;-2
"4038";"stephenmcd/mezzanine";2647;1938;2819;1653;-285;172
"3918";"snowplow/snowplow";2646;1939;2682;1759;-180;36
"1162";"ericchiang/pup";2642;1943;2702;1749;-194;60
"3200";"Pasvaz/bindonce";2642;1942;2795;1673;-269;153
"3363";"processing/processing";2642;1941;2755;1712;-229;113
"3725";"sass/node-sass";2642;1940;2582;1817;-123;-60
"1749";"hoisie/web";2641;1944;2813;1656;-288;172
"1855";"igrigorik/ga-beacon";2641;1945;2643;1779;-166;2
"1949";"Jam3/devtool";2641;1946;NA;NA;NA;NA
"2530";"mahmoud/boltons";2640;1948;2734;1730;-218;94
"2556";"ManuelPeinado/FadingActionBar";2640;1947;2802;1665;-282;162
"2009";"jdorn/json-editor";2637;1949;2571;1829;-120;-66
"4645";"yixia/VitamioBundle";2636;1950;2525;1859;-91;-111
"2287";"kikinteractive/app";2635;1952;2754;1715;-237;119
"2350";"ksky521/nodePPT";2635;1951;2542;1846;-105;-93
"1661";"gwendall/way.js";2634;1953;2710;1742;-211;76
"518";"brettwooldridge/HikariCP";2633;1954;2684;1755;-199;51
"1342";"flesler/jquery.scrollTo";2633;1956;2781;1683;-273;148
"4300";"tqdm/tqdm";2633;1955;NA;NA;NA;NA
"53";"addyosmani/basket.js";2632;1958;2979;1509;-449;347
"3258";"philipl/pifs";2632;1957;2608;1795;-162;-24
"371";"badges/shields";2631;1959;2579;1821;-138;-52
"2373";"laserlemon/figaro";2630;1960;2744;1723;-237;114
"3006";"nodejs/http-parser";2628;1961;2707;1744;-217;79
"1398";"Freelander/Android_Data";2626;1962;128;4239;2277;-2498
"2781";"mofarrell/p2pvc";2626;1963;2590;1808;-155;-36
"8";"10se1ucgo/DisableWinTracking";2624;1964;NA;NA;NA;NA
"619";"cesanta/mongoose";2624;1965;2589;1810;-155;-35
"904";"dbcli/mycli";2624;1967;3390;1220;-747;766
"1739";"HighBay/PageMenu";2624;1966;2467;1909;-57;-157
"2325";"Kotlin/anko";2622;1968;2432;1938;-30;-190
"2665";"metafizzy/flickity";2622;1969;2734;1731;-238;112
"1043";"doublespeakgames/adarkroom";2620;1971;2662;1770;-201;42
"4624";"yangfuhai/afinal";2620;1970;2688;1754;-216;68
"4642";"yhat/rodeo";2619;1972;2656;1774;-198;37
"189";"AngularClass/angular2-webpack-starter";2617;1973;1502;3576;1603;-1115
"3878";"Sirupsen/logrus";2617;1974;2505;1873;-101;-112
"2323";"koral--/android-gif-drawable";2616;1975;2526;1857;-118;-90
"1462";"geocoder-php/Geocoder";2615;1976;2846;1623;-353;231
"1561";"google/EarlGrey";2615;1977;NA;NA;NA;NA
"841";"cyrilmottier/GreenDroid";2614;1978;2715;1740;-238;101
"4077";"suitcss/suit";2613;1979;2665;1767;-212;52
"3771";"seanpowell/Email-Boilerplate";2612;1980;2748;1720;-260;136
"278";"arkency/reactjs_koans";2611;1981;4954;685;-1296;2343
"471";"BloombergMedia/whatiscode";2611;1982;NA;NA;NA;NA
"1741";"hiloteam/Hilo";2606;1983;NA;NA;NA;NA
"854";"daimajia/NumberProgressBar";2605;1984;2589;1811;-173;-16
"1311";"FezVrasta/popper.js";2603;1985;NA;NA;NA;NA
"4407";"vakata/jstree";2601;1986;2608;1796;-190;7
"926";"dejan/rails_panel";2600;1987;2669;1763;-224;69
"3825";"SheetJS/js-xlsx";2600;1988;2528;1855;-133;-72
"3656";"rtfd/readthedocs.org";2597;1989;2610;1794;-195;13
"3711";"sameersbn/docker-gitlab";2597;1990;2583;1816;-174;-14
"2256";"kennethcachia/background-check";2595;1991;2671;1762;-229;76
"3902";"SlexAxton/yepnope.js";2595;1992;2691;1752;-240;96
"1465";"germanysbestkeptsecret/Wookmark-jQuery";2593;1993;2683;1757;-236;90
"3094";"ogaclejapan/SmartTabLayout";2592;1994;2498;1883;-111;-94
"469";"blivesta/animsition";2591;1995;2677;1761;-234;86
"2253";"kelseyhightower/confd";2591;1996;2552;1838;-158;-39
"2170";"js-cookie/js-cookie";2590;1997;2308;2087;90;-282
"2432";"likeastore/ngDialog";2588;1998;2796;1670;-328;208
"4343";"twitter/diffy";2505;1999;NA;NA;NA;NA
"3738";"scalaz/scalaz";2504;2000;2552;1839;-161;48
"687";"cinder/Cinder";2500;2001;2500;1877;-124;0
"40";"actorapp/actor-platform";2499;2002;NA;NA;NA;NA
"4227";"timber/timber";2499;2003;2682;1760;-243;183
"1018";"dodgepudding/wechat-php-sdk";2496;2004;2434;1935;-69;-62
"2021";"jejacks0n/mercury";2496;2007;2621;1786;-221;125
"2089";"JoelBesada/activate-power-mode";2496;2006;NA;NA;NA;NA
"3435";"race604/ZhiHuDaily-React-Native";2496;2005;NA;NA;NA;NA
"2004";"jdamcd/android-crop";2495;2008;2508;1870;-138;13
"1679";"haifengl/smile";2493;2010;2271;2125;115;-222
"3682";"Russell91/pythonpy";2493;2009;2557;1837;-172;64
"4096";"swanson/stringer";2492;2011;2502;1876;-135;10
"1490";"ginatrapani/todo.txt-cli";2491;2012;2557;1836;-176;66
"4353";"twitter/scalding";2491;2013;2594;1804;-209;103
"556";"burocratik/outdated-browser";2488;2014;2536;1850;-164;48
"4641";"yhat/ggplot";2485;2015;2572;1828;-187;87
"149";"alvarotrigo/pagePiling.js";2483;2016;2622;1784;-232;139
"2212";"k9mail/k-9";2482;2017;2430;1941;-76;-52
"2101";"johannilsson/android-pulltorefresh";2481;2020;2614;1790;-230;133
"4155";"tensorflow/playground";2481;2018;NA;NA;NA;NA
"4167";"tflearn/tflearn";2481;2019;NA;NA;NA;NA
"2115";"johnpolacek/scrollorama";2480;2021;2590;1807;-214;110
"1";"01org/acat";2479;2023;3473;1178;-845;994
"468";"blevesearch/bleve";2479;2022;2417;1952;-70;-62
"3712";"SamHerbert/SVG-Loaders";2479;2025;2580;1820;-205;101
"4220";"thoughtbot/suspenders";2479;2024;2416;1954;-70;-63
"2136";"jorgebastida/glue";2478;2027;2580;1819;-208;102
"4241";"tj/frontend-boilerplate";2478;2026;NA;NA;NA;NA
"2208";"jwilder/nginx-proxy";2477;2028;2117;2295;267;-360
"939";"desandro/draggabilly";2475;2029;2592;1805;-224;117
"2931";"nervgh/angular-file-upload";2473;2031;2562;1833;-198;89
"4352";"twitter/scala_school";2473;2030;2415;1955;-75;-58
"3643";"rsms/kod";2471;2032;2559;1835;-197;88
"3698";"rzwitserloot/lombok";2466;2033;2473;1903;-130;7
"2768";"MobileChromeApps/mobile-chrome-apps";2463;2034;2620;1787;-247;157
"390";"basho/riak";2462;2035;2547;1841;-194;85
"3163";"overtrue/wechat";2462;2036;1488;3605;1569;-974
"3292";"piskvorky/gensim";2461;2037;2356;2022;-15;-105
"353";"aws/aws-sdk-go";2460;2038;2495;1887;-151;35
"4681";"zeromq/libzmq";2460;2039;2411;1963;-76;-49
"2722";"mikel/mail";2459;2041;2523;1863;-178;64
"3208";"paularmstrong/swig";2459;2040;2590;1809;-231;131
"2785";"mojombo/chronic";2458;2042;2543;1845;-197;85
"2635";"maxogden/menubar";2456;2044;2574;1826;-218;118
"2760";"mkdocs/mkdocs";2456;2043;2376;2003;-40;-80
"2359";"kvz/phpjs";2455;2045;2524;1860;-185;69
"1993";"jaydee3/JDStatusBarNotification";2454;2047;2742;1724;-323;288
"4603";"yahoo/gifshot";2454;2046;2639;1781;-265;185
"1582";"google/liquidfun";2453;2049;2545;1843;-206;92
"4565";"Wox-launcher/Wox";2453;2048;1790;2804;756;-663
"790";"CouchPotato/CouchPotatoServer";2451;2050;2496;1885;-165;45
"1504";"github/janky";2449;2051;2581;1818;-233;132
"102";"AlanQuatermain/AQGridView";2448;2053;2540;1847;-206;92
"4007";"square/sqlbrite";2448;2052;2334;2057;5;-114
"1632";"gregmalcolm/python_koans";2447;2054;2476;1899;-155;29
"4084";"Supervisor/supervisor";2447;2055;2524;1861;-194;77
"4397";"usablica/front-end-frameworks";2446;2056;2511;1869;-187;65
"2583";"MarshallOfSound/Google-Play-Music-Desktop-Player-UNOFFICIAL-";2445;2057;NA;NA;NA;NA
"1095";"easymotion/vim-easymotion";2444;2058;2475;1900;-158;31
"3513";"reactjs/reselect";2444;2059;NA;NA;NA;NA
"2";"01org/appframework";2442;2060;2562;1832;-228;120
"2641";"mcasimir/mobile-angular-ui";2442;2061;2622;1785;-276;180
"2131";"jonsuh/hamburgers";2441;2062;NA;NA;NA;NA
"2732";"milkbikis/powerline-shell";2441;2063;2449;1923;-140;8
"4015";"sroze/ngInfiniteScroll";2441;2064;2539;1849;-215;98
"4203";"thoughtbot/administrate";2440;2065;105;4245;2180;-2335
"3391";"purescript/purescript";2438;2066;2336;2052;-14;-102
"4561";"Workiva/go-datastructures";2438;2067;3406;1210;-857;968
"3144";"opserver/Opserver";2437;2068;2211;2194;126;-226
"1455";"geeeeeeeeek/electronic-wechat";2435;2069;NA;NA;NA;NA
"4592";"xmartlabs/XLPagerTabStrip";2434;2070;2138;2277;207;-296
"2663";"mesosphere/marathon";2432;2071;2430;1942;-129;-2
"1128";"elementalui/elemental";2431;2072;3546;1143;-929;1115
"1919";"jackmoore/autosize";2431;2073;2502;1874;-199;71
"2966";"nickoneill/PermissionScope";2431;2074;2648;1777;-297;217
"3491";"rbenv/ruby-build";2429;2076;2515;1866;-210;86
"4355";"twitter/snowflake";2429;2075;2411;1962;-113;-18
"659";"chjj/ttystudio";2428;2077;NA;NA;NA;NA
"3937";"somerandomdude/Iconic";2428;2078;2525;1858;-220;97
"2130";"jonschlinkert/remarkable";2427;2080;2461;1917;-163;34
"2500";"m1entus/MZFormSheetController";2427;2079;2573;1827;-252;146
"248";"apidoc/apidoc";2426;2081;2305;2092;11;-121
"4165";"testem/testem";2425;2082;2393;1981;-101;-32
"375";"balanced/balanced-dashboard";2424;2083;2526;1856;-227;102
"2685";"michaeldfallen/git-radar";2424;2084;5355;607;-1477;2931
"560";"button/DeepLinkKit";2423;2085;2832;1645;-440;409
"1375";"forkingdog/FDFullscreenPopGesture";2422;2087;NA;NA;NA;NA
"2014";"JedWatson/classnames";2422;2086;1910;2550;464;-512
"3488";"Raynos/mercury";2420;2088;2505;1872;-216;85
"117";"alfajango/jquery-dynatable";2419;2089;2499;1880;-209;80
"1414";"functional-koans/clojure-koans";2417;2090;2455;1919;-171;38
"373";"baidu-ife/ife";2416;2093;2235;2162;69;-181
"880";"darsain/sly";2416;2091;2465;1911;-180;49
"2807";"moose-team/friends";2416;2092;2926;1551;-541;510
"2156";"jquery/globalize";2412;2094;2591;1806;-288;179
"3216";"PaulUithol/Backbone-relational";2412;2095;2559;1834;-261;147
"2371";"laruence/yaf";2410;2096;2149;2261;165;-261
"351";"awentzonline/image-analogies";2409;2098;NA;NA;NA;NA
"3704";"sagivo/algorithms";2409;2097;2432;1940;-157;23
"3681";"rushter/data-science-blogs";2407;2099;NA;NA;NA;NA
"1380";"formvalidation/formvalidation";2406;2100;2595;1802;-298;189
"2483";"luin/medis";2406;2101;NA;NA;NA;NA
"2396";"lecho/hellocharts-android";2405;2102;2326;2068;-34;-79
"4715";"zzmp/juliusjs";2403;2103;2496;1886;-217;93
"4033";"steipete/PSTCollectionView";2402;2104;2443;1929;-175;41
"4405";"v2ray/v2ray-core";2402;2105;NA;NA;NA;NA
"1032";"donnemartin/interactive-coding-challenges";2401;2106;2586;1814;-292;185
"2775";"mockito/mockito";2401;2109;2323;2072;-37;-78
"2997";"NoamB/sorcery";2401;2107;2516;1865;-242;115
"4308";"trentrichardson/jQuery-Timepicker-Addon";2401;2108;2497;1884;-224;96
"441";"BigZaphod/Chameleon";2400;2111;2598;1799;-312;198
"948";"developit/preact";2400;2110;NA;NA;NA;NA
"3066";"NYTimes/pourover";2399;2112;2492;1890;-222;93
"503";"boxen/our-boxen";2398;2113;2492;1889;-224;94
"3408";"python-pillow/Pillow";2398;2115;2432;1939;-176;34
"3892";"skylot/jadx";2398;2114;2627;1783;-331;229
"4171";"TheAmazingAudioEngine/TheAmazingAudioEngine";2397;2116;2347;2042;-74;-50
"676";"chrislusf/seaweedfs";2396;2117;2585;1815;-302;189
"2761";"mledoze/countries";2396;2118;2448;1926;-192;52
"430";"bevacqua/rome";2394;2121;2547;1842;-279;153
"2029";"jeromeetienne/jquery-qrcode";2394;2120;2414;1956;-164;20
"3955";"spadgos/sublime-jsdocs";2394;2122;2453;1921;-201;59
"4154";"telly/TLYShyNavBar";2394;2119;2131;2281;162;-263
"4666";"zachfitz/Ionic-Material";2394;2123;2773;1691;-432;379
"4614";"Yalantis/FoldingTabBar.iOS";2393;2124;2596;1801;-323;203
"583";"caolan/highland";2392;2125;2482;1895;-230;90
"2254";"kemayo/sublime-text-git";2390;2127;2448;1925;-202;58
"2544";"malihu/malihu-custom-scrollbar-plugin";2390;2126;2487;1894;-232;97
"98";"akveo/blur-admin";2389;2128;NA;NA;NA;NA
"206";"angular-ui/ui-select";2388;2130;2523;1862;-268;135
"1837";"icsharpcode/ILSpy";2388;2129;2334;2056;-73;-54
"425";"bergie/hallo";2386;2132;2534;1851;-281;148
"4017";"sstephenson/bats";2386;2131;2294;2102;-29;-92
"1326";"fiorix/freegeoip";2384;2133;2352;2028;-105;-32
"3934";"sokolovstas/SublimeWebInspector";2384;2134;2464;1913;-221;80
"3591";"rlidwka/sinopia";2383;2136;1884;2602;466;-499
"4097";"SwiftBond/Bond";2383;2135;2493;1888;-247;110
"4697";"zolrath/wemux";2383;2137;2471;1906;-231;88
"424";"bergie/create";2382;2139;2468;1907;-232;86
"3364";"processone/ejabberd";2382;2140;2506;1871;-269;124
"3628";"romannurik/muzei";2382;2138;2477;1898;-240;95
"2095";"joestump/python-oauth2";2381;2142;2478;1896;-246;97
"4532";"what-studio/profiling";2381;2141;5744;529;-1612;3363
"272";"argon/node-apn";2380;2143;2390;1985;-158;10
"246";"apex/apex";2379;2144;NA;NA;NA;NA
"1332";"fivethirtyeight/data";2378;2146;2324;2070;-76;-54
"3153";"orientechnologies/orientdb";2378;2147;2413;1957;-190;35
"3551";"Reportr/dashboard";2378;2145;2551;1840;-305;173
"2153";"jquery-boilerplate/jquery-boilerplate";2375;2149;2500;1878;-271;125
"2284";"Khan/tota11y";2375;2148;NA;NA;NA;NA
"22";"a8m/angular-filter";2374;2150;2443;1928;-222;69
"1801";"HumbleSoftware/Flotr2";2371;2152;2458;1918;-234;87
"3229";"peek/peek";2371;2151;2467;1910;-241;96
"1594";"googlesamples/android-testing";2370;2153;2378;2001;-152;8
"489";"BonsaiDen/JavaScript-Garden";2367;2154;2440;1931;-223;73
"1448";"gatling/gatling";2367;2155;2462;1915;-240;95
"2053";"jhurray/JHChainableAnimations";2365;2157;3449;1194;-963;1084
"4495";"walkor/Workerman";2365;2156;2171;2241;85;-194
"3951";"Soundnode/soundnode-app";2364;2159;767;4214;2055;-1597
"4063";"sublimehq/Packages";2364;2158;NA;NA;NA;NA
"2036";"jetpacapp/DeepBeliefSDK";2362;2160;2107;2303;143;-255
"536";"bryankeller/BLKFlexibleHeightBar";2361;2163;2498;1882;-281;137
"2521";"madrobby/scriptaculous";2361;2164;2468;1908;-256;107
"4067";"substack/dnode";2361;2161;2416;1953;-208;55
"4078";"Sumi-Interactive/SIAlertView";2361;2162;2502;1875;-287;141
"1329";"firstopinion/formatter.js";2360;2165;2461;1916;-249;101
"185";"angular/angular-phonecat";2359;2166;2514;1867;-299;155
"1343";"FLIF-hub/FLIF";2359;2167;NA;NA;NA;NA
"44";"adamdbradley/foresight.js";2358;2168;2473;1902;-266;115
"3207";"pattle/simpsons-in-css";2358;2169;2409;1967;-202;51
"740";"codeinthedark/editor";2357;2170;NA;NA;NA;NA
"4200";"thomasdavis/backbonetutorials";2356;2171;2474;1901;-270;118
"1110";"edwardtufte/tufte-css";2355;2172;2389;1987;-185;34
"2361";"kyleneideck/BackgroundMusic";2355;2173;NA;NA;NA;NA
"962";"diafygi/acme-tiny";2354;2174;NA;NA;NA;NA
"2656";"meltingice/CamanJS";2354;2175;2433;1937;-238;79
"3098";"oklai/koala";2353;2176;2403;1971;-205;50
"1104";"edavis10/redmine";2352;2178;2445;1927;-251;93
"2437";"Linuxbrew/linuxbrew";2352;2177;2308;2089;-88;-44
"1633";"grevory/angular-local-storage";2345;2179;2408;1968;-211;63
"729";"code4craft/webmagic";2343;2181;1959;2478;297;-384
"1460";"gelstudios/gitfiti";2343;2180;2272;2124;-56;-71
"1258";"facebook/react-devtools";2342;2182;2619;1788;-394;277
"3975";"sprang/Inkpad";2342;2183;2355;2023;-160;13
"4386";"umpirsky/country-list";2341;2184;2380;1999;-185;39
"3794";"sensu/sensu";2340;2185;2472;1904;-281;132
"1808";"hybridgroup/cylon";2339;2188;2349;2037;-151;10
"3772";"seatgeek/fuzzywuzzy";2339;2186;2410;1965;-221;71
"4056";"Stuk/jszip";2339;2187;2312;2082;-105;-27
"25";"aasm/aasm";2338;2193;2367;2011;-182;29
"104";"alda-lang/alda";2338;2191;1739;2933;742;-599
"718";"clvv/fasd";2338;2190;2395;1979;-211;57
"1086";"dylang/npm-check";2338;2189;483;4227;2038;-1855
"1443";"GarageGames/Torque3D";2338;2194;2386;1990;-204;48
"4702";"zsh-users/zsh-syntax-highlighting";2338;2192;2257;2146;-46;-81
"2044";"jgilfelt/android-viewbadger";2337;2195;2405;1970;-225;68
"1147";"emre/storm";2336;2196;2411;1959;-237;75
"2249";"keepassx/keepassx";2336;2198;2271;2126;-72;-65
"2564";"maraujop/django-crispy-forms";2336;2197;2411;1960;-237;75
"2990";"nlohmann/json";2335;2200;1806;2770;570;-529
"3451";"rails/jquery-ujs";2335;2199;2425;1945;-254;90
"1261";"facebook/redex";2333;2201;NA;NA;NA;NA
"2412";"lexrus/VPNOn";2332;2202;2374;2004;-198;42
"4430";"victorBaro/VBFPopFlatButton";2332;2203;2367;2013;-190;35
"4022";"stacktracejs/stacktrace.js";2331;2204;2361;2018;-186;30
"1528";"gocd/gocd";2330;2205;2392;1982;-223;62
"2149";"jpillora/xdomain";2327;2206;2407;1969;-237;80
"1522";"gmoledina/GMGridView";2326;2207;2440;1932;-275;114
"1950";"jamesflorentino/nanoScrollerJS";2326;2209;2377;2002;-207;51
"2116";"johnpolacek/superscrollorama";2326;2208;2410;1964;-244;84
"201";"angular-ui/angular-ui-OLDREPO";2325;2211;2409;1966;-245;84
"4551";"witoldsz/angular-http-auth";2325;2210;2423;1946;-264;98
"2539";"majutsushi/tagbar";2323;2213;2354;2024;-189;31
"2758";"mjibson/goread";2323;2212;2440;1933;-279;117
"46";"adamschwartz/log";2322;2215;2412;1958;-257;90
"2084";"JoanZapata/android-iconify";2322;2214;3004;1487;-727;682
"1233";"facebook/fixed-data-table";2321;2216;2349;2036;-180;28
"2399";"leemunroe/grunt-email-workflow";2321;2217;2477;1897;-320;156
"2060";"jimbojsb/launchrocket";2318;2221;2350;2032;-189;32
"3341";"postrank-labs/goliath";2318;2219;2449;1924;-295;131
"3879";"SirVer/ultisnips";2318;2218;2324;2071;-147;6
"4638";"yeoman/generator-webapp";2318;2220;2335;2055;-165;17
"2468";"loopj/jquery-tokeninput";2317;2222;2418;1951;-271;101
"1759";"hongyangAndroid/AndroidAutoLayout";2316;2224;NA;NA;NA;NA
"2257";"kennethreitz/autoenv";2316;2223;2169;2245;22;-147
"4665";"zaach/jison";2316;2225;2443;1930;-295;127
"934";"denysdovhan/bash-handbook";2313;2228;NA;NA;NA;NA
"4456";"visit1985/mdp";2313;2226;2348;2039;-187;35
"4622";"Yalantis/StarWars.iOS";2313;2227;NA;NA;NA;NA
"4182";"thejameskyle/spectacle-code-slide";2312;2229;NA;NA;NA;NA
"2441";"lipka/piecon";2311;2231;2419;1949;-282;108
"3068";"Nyx0uf/NYXImagesKit";2311;2232;2428;1943;-289;117
"3236";"pennersr/django-allauth";2311;2230;2362;2016;-214;51
"3412";"qfish/XAlign";2311;2233;2354;2026;-207;43
"3415";"qii/weiciyuan";2310;2234;2346;2043;-191;36
"4207";"thoughtbot/clearance";2309;2236;2336;2053;-183;27
"4278";"tooling/book-of-modern-frontend-tooling";2309;2235;2403;1972;-263;94
"4649";"YOURLS/YOURLS";2306;2237;2327;2066;-171;21
"2613";"matthewhudson/device.js";2305;2238;2285;2110;-128;-20
"679";"ChrisRM/material-theme-jetbrains";2304;2239;NA;NA;NA;NA
"4245";"tj/should.js";2304;2240;2386;1991;-249;82
"138";"Alluxio/alluxio";2303;2241;2028;2384;143;-275
"1611";"go-sql-driver/mysql";2303;2242;2295;2101;-141;-8
"893";"davidhalter/jedi-vim";2301;2243;2341;2048;-195;40
"482";"bobthecow/mustache.php";2300;2244;2395;1978;-266;95
"2010";"jeanphix/Ghost.py";2298;2246;2490;1891;-355;192
"3108";"omab/django-social-auth";2298;2248;2392;1983;-265;94
"3976";"spray/spray";2298;2247;2347;2041;-206;49
"4126";"tangqi92/Android-Tips";2298;2245;NA;NA;NA;NA
"4213";"thoughtbot/high_voltage";2296;2249;2391;1984;-265;95
"2110";"johnmyleswhite/ML_for_Hackers";2295;2250;2274;2121;-129;-21
"2808";"mootools/mootools-core";2295;2251;2384;1993;-258;89
"936";"deployphp/deployer";2294;2253;1974;2448;195;-320
"3286";"picocms/Pico";2294;2252;2370;2008;-244;76
"663";"chrisallenlane/cheat";2293;2254;2142;2268;14;-151
"2362";"kylestetz/CLNDR";2293;2255;2352;2029;-226;59
"4156";"tensorflow/skflow";2291;2256;NA;NA;NA;NA
"953";"devongovett/pdfkit";2290;2259;2351;2030;-229;61
"2121";"jonathanslenders/python-prompt-toolkit";2290;2258;2129;2282;24;-161
"2533";"mailgun/godebug";2290;2260;2762;1698;-562;472
"2559";"mapbox/tilemill";2290;2257;2383;1994;-263;93
"4102";"swisspol/GCDWebServer";2289;2261;2265;2137;-124;-24
"220";"ant0ine/go-json-rest";2288;2263;2329;2064;-199;41
"3131";"OpenKinect/libfreenect";2288;2262;2331;2061;-201;43
"1186";"esvit/ng-table";2287;2264;2400;1973;-291;113
"3553";"requirejs/almond";2283;2265;2411;1961;-304;128
"273";"aria2/aria2";2282;2266;1406;3845;1579;-876
"1610";"gorilla/mux";2281;2269;2151;2259;-10;-130
"3374";"Prototik/HoloEverywhere";2281;2267;2359;2021;-246;78
"4618";"Yalantis/Phoenix";2281;2268;2374;2006;-262;93
"230";"antoniolg/androidmvp";2278;2270;1586;3322;1052;-692
"677";"chrismiles/CMPopTipView";2277;2271;2381;1996;-275;104
"3734";"scala-js/scala-js";2275;2272;2209;2196;-76;-66
"3839";"Shougo/unite.vim";2275;2273;2290;2104;-169;15
"761";"Comcast/FreeFlow";2274;2275;2471;1905;-370;197
"4488";"vysheng/tg";2274;2274;2258;2144;-130;-16
"837";"CyberAgent/android-gpuimage";2273;2277;2191;2219;-58;-82
"3301";"pksunkara/alpaca";2273;2276;2353;2027;-249;80
"359";"awslabs/s2n";2272;2280;4344;841;-1439;2072
"1871";"indexzero/nconf";2272;2281;2301;2096;-185;29
"2413";"lg/murder";2272;2278;2382;1995;-283;110
"4204";"thoughtbot/Argo";2272;2279;2544;1844;-435;272
"2640";"mbostock/topojson";2271;2282;2311;2084;-198;40
"717";"ClusterHQ/flocker";2270;2283;2462;1914;-369;192
"361";"aziz/PlainTasks";2269;2284;2225;2177;-107;-44
"643";"chentsulin/electron-react-boilerplate";2268;2285;NA;NA;NA;NA
"3748";"scipy/scipy";2268;2286;2229;2170;-116;-39
"4107";"Sylius/Sylius";2267;2287;2371;2007;-280;104
"279";"aroc/side-comments";2266;2288;2434;1934;-354;168
"1489";"gimite/web-socket-js";2265;2289;2326;2067;-222;61
"199";"angular-ui/angular-google-maps";2264;2291;2398;1976;-315;134
"4647";"yoavlt/LiquidFloatingActionButton";2264;2290;NA;NA;NA;NA
"1979";"jasny/bootstrap";2262;2292;2396;1977;-315;134
"1399";"Frege/frege";2261;2293;2307;2091;-202;46
"1773";"hrydgard/ppsspp";2260;2294;2301;2095;-199;41
"1782";"HubPress/hubpress.io";2260;2296;2400;1974;-322;140
"2300";"klaussilveira/gitlist";2260;2295;2350;2033;-262;90
"1592";"google/roboto";2259;2298;3491;1166;-1132;1232
"1914";"ivansafrin/Polycode";2259;2297;2360;2019;-278;101
"2529";"MahApps/MahApps.Metro";2259;2299;2246;2153;-146;-13
"4417";"vasanthk/js-bits";2259;2300;121;4242;1942;-2138
"694";"cjdelisle/cjdns";2258;2301;2291;2103;-198;33
"1988";"java-native-access/jna";2257;2302;2277;2118;-184;20
"18";"360Controller/360Controller";2256;2303;2123;2291;-12;-133
"2148";"jpetazzo/pipework";2256;2304;2427;1944;-360;171
"2405";"lelylan/betterspecs";2256;2305;2308;2088;-217;52
"1367";"fogleman/nes";2255;2306;2514;1868;-438;259
"812";"cryptocat/cryptocat-legacy";2253;2307;2380;1998;-309;127
"1444";"garand/sticky";2252;2309;2317;2077;-232;65
"2145";"jp9000/OBS";2252;2308;2612;1793;-515;360
"2434";"linkedin/dustjs";2251;2310;2320;2074;-236;69
"3502";"reactiveui/ReactiveUI";2251;2311;2148;2264;-47;-103
"1316";"fians/Waves";2249;2312;2422;1947;-365;173
"3335";"posabsolute/jQuery-Validation-Engine";2249;2313;2361;2017;-296;112
"2887";"mycolorway/simditor";2248;2314;2354;2025;-289;106
"234";"aozora/bootmetro";2245;2319;2338;2050;-269;93
"525";"brigade/scss-lint";2245;2316;2249;2149;-167;4
"576";"cameronmcefee/plax";2245;2317;2332;2060;-257;87
"2377";"laverdet/node-fibers";2245;2315;2343;2046;-269;98
"4012";"squizlabs/PHP_CodeSniffer";2245;2318;2264;2139;-179;19
"2976";"nikic/PHP-Parser";2244;2320;2226;2176;-144;-18
"3285";"pickhardt/betty";2244;2321;2325;2069;-252;81
"4073";"substack/tape";2244;2322;2087;2317;-5;-157
"4476";"voronianski/flux-comparison";2242;2323;2757;1705;-618;515
"2851";"mrackwitz/MRProgress";2240;2324;2337;2051;-273;97
"3213";"paulkinzett/toolbar";2240;2326;2489;1893;-433;249
"3692";"ryanb/letter_opener";2240;2327;2333;2059;-268;93
"4413";"valyala/fasthttp";2240;2325;NA;NA;NA;NA
"516";"brendangregg/perf-tools";2239;2328;2228;2172;-156;-11
"2586";"marvelapp/devices.css";2238;2330;2301;2097;-233;63
"2601";"mattboldt/typed.js";2238;2329;2158;2255;-74;-80
"3456";"Raizlabs/DBFlow";2238;2331;1703;3016;685;-535
"188";"angular/batarang";2236;2332;2368;2010;-322;132
"2492";"luvit/luvit";2236;2333;2242;2154;-179;6
"3497";"reactioncommerce/reaction";2236;2334;2247;2151;-183;11
"3086";"octokit/octokit.rb";2232;2335;2297;2099;-236;65
"374";"baidu-research/warp-ctc";2231;2337;NA;NA;NA;NA
"3125";"openaphid/android-flip";2231;2336;2344;2045;-291;113
"323";"AudithSoftworks/Uniform";2230;2339;2313;2080;-259;83
"809";"Croteam-official/Serious-Engine";2230;2338;NA;NA;NA;NA
"286";"arunoda/meteor-up";2229;2341;2335;2054;-287;106
"1072";"drupal/drupal";2229;2340;2233;2165;-175;4
"2667";"metafizzy/packery";2228;2345;2212;2192;-153;-16
"3020";"nojhan/liquidprompt";2228;2343;2327;2065;-278;99
"3109";"omab/python-social-auth";2228;2344;2298;2098;-246;70
"3469";"rancher/os";2228;2342;2140;2271;-71;-88
"1001";"dmotz/oriDomi";2227;2346;2349;2035;-311;122
"3582";"rickyrauch/Balloons.IO";2226;2348;2347;2040;-308;121
"3675";"rui314/8cc";2226;2347;1727;2953;606;-499
"241";"apache/mesos";2225;2352;2393;1980;-372;168
"1940";"JakeWharton/timber";2225;2351;2418;1950;-401;193
"4173";"thearn/webcam-pulse-detector";2225;2349;2273;2123;-226;48
"4464";"vlucas/phpdotenv";2225;2350;2334;2058;-292;109
"2906";"nathancahill/Split.js";2224;2353;NA;NA;NA;NA
"4070";"substack/node-optimist";2224;2354;2304;2093;-261;80
"1550";"google/blockly";2223;2355;1705;3010;655;-518
"355";"aws/aws-sdk-js";2222;2356;2248;2150;-206;26
"4221";"ThrivingKings/animo.js";2222;2357;2237;2159;-198;15
"2219";"kanaka/mal";2221;2358;2139;2274;-84;-82
"4302";"TransitApp/SVWebViewController";2220;2359;2343;2047;-312;123
"689";"CiscoCloud/mantl";2219;2360;2450;1922;-438;231
"1663";"h2non/toxy";2219;2362;NA;NA;NA;NA
"2231";"karpathy/neuraltalk2";2219;2361;NA;NA;NA;NA
"2619";"mattkrick/meatier";2219;2364;NA;NA;NA;NA
"3380";"pudo/dataset";2219;2363;1732;2944;581;-487
"131";"AliSoftware/OHHTTPStubs";2218;2366;2315;2078;-288;97
"422";"benvanik/xenia";2218;2365;2754;1713;-652;536
"3888";"SkillCollege/SimplifyReader";2217;2367;NA;NA;NA;NA
"2017";"jeffknupp/sandman";2216;2369;2339;2049;-320;123
"3346";"powmedia/backbone-forms";2216;2370;2308;2090;-280;92
"4248";"tmallfe/tmallfe.github.io";2216;2368;1147;4159;1791;-1069
"3713";"samizdatco/arbor";2215;2371;2281;2116;-255;66
"3270";"phpbrew/phpbrew";2214;2372;2183;2229;-143;-31
"81";"ai/easings.net";2213;2373;2252;2147;-226;39
"957";"dfcb/BigVideo.js";2213;2375;2362;2015;-360;149
"1776";"http2/http2-spec";2213;2374;2183;2228;-146;-30
"636";"cheeaun/life";2212;2376;2309;2086;-290;97
"38";"activerecord-hackery/squeel";2211;2377;2287;2107;-270;76
"42";"adambom/parallel.js";2211;2378;2122;2292;-86;-89
"2091";"joeldev/JLRoutes";2210;2379;2127;2286;-93;-83
"2225";"karan/joe";2209;2380;3352;1248;-1132;1143
"4000";"square/okio";2207;2381;2315;2079;-302;108
"2633";"Maximus5/ConEmu";2206;2383;2288;2106;-277;82
"3577";"rhiever/Data-Analysis-and-Machine-Learning-Projects";2206;2382;3774;1037;-1345;1568
"1557";"google/closure-compiler";2205;2384;2195;2213;-171;-10
"1106";"eddiezane/lunchy";2204;2386;2348;2038;-348;144
"2357";"kumailht/gridforms";2204;2385;2360;2020;-365;156
"4303";"travisjeffery/ClangFormat-Xcode";2204;2387;2318;2075;-312;114
"980";"DisposaBoy/GoSublime";2203;2390;2231;2169;-221;28
"1384";"fpinscala/fpinscala";2203;2389;2264;2138;-251;61
"4701";"zsh-users/antigen";2203;2388;2274;2122;-266;71
"2005";"jdan/cleaver";2202;2392;2269;2130;-262;67
"3728";"saulmm/Android-Material-Examples";2202;2391;2350;2034;-357;148
"2297";"kivy/python-for-android";2201;2393;2195;2214;-179;-6
"3157";"osxfuse/osxfuse";2200;2394;2223;2179;-215;23
"4610";"Yalantis/Context-Menu.Android";2200;2395;2237;2160;-235;37
"4517";"webrtc/samples";2198;2396;2140;2272;-124;-58
"919";"deepstreamIO/deepstream.io";2197;2397;1291;4107;1710;-906
"1240";"facebook/Haxl";2197;2398;2378;2000;-398;181
"2874";"muicss/mui";2197;2399;2024;2392;-7;-173
"1601";"google/tracing-framework";2196;2400;2227;2174;-226;31
"3522";"realpython/discover-flask";2195;2401;1134;4164;1763;-1061
"2952";"nghialv/MaterialKit";2194;2402;2374;2005;-397;180
"1022";"dolphin-emu/dolphin";2193;2405;2241;2156;-249;48
"3290";"pinterest/PINRemoteImage";2193;2404;NA;NA;NA;NA
"4142";"TechEmpower/FrameworkBenchmarks";2193;2403;2152;2258;-145;-41
"476";"bluelinelabs/LoganSquare";2191;2406;2771;1693;-713;580
"1846";"id-Software/DOOM-3-BFG";2190;2407;2275;2120;-287;85
"515";"brendangregg/FlameGraph";2189;2408;2062;2340;-68;-127
"590";"careercup/ctci";2189;2409;2241;2155;-254;52
"2294";"kissyteam/kissy";2188;2410;2221;2182;-228;33
"3555";"requirejs/r.js";2187;2411;2331;2062;-349;144
"4351";"twitter/recess";2185;2412;2313;2081;-331;128
"2264";"kennethreitz/records";2184;2413;147;4237;1824;-2037
"1239";"facebookgo/grace";2183;2414;2851;1619;-795;668
"2138";"josdejong/jsoneditor";2183;2415;2174;2238;-177;-9
"4376";"tyrantgit/ExplosionField";2182;2416;NA;NA;NA;NA
"3583";"ricochet-im/ricochet";2181;2417;2287;2108;-309;106
"141";"alohaeditor/Aloha-Editor";2180;2418;2270;2127;-291;90
"2878";"mustache/mustache";2179;2419;2239;2157;-262;60
"4396";"urish/angular-moment";2179;2420;2304;2094;-326;125
"2203";"jverkoey/iOS-Framework";2176;2421;2186;2224;-197;10
"642";"chenshuo/muduo";2174;2422;2194;2216;-206;20
"1024";"domesticcatsoftware/DCIntrospect";2173;2423;2268;2131;-292;95
"1683";"hakimel/Meny";2172;2425;2265;2136;-289;93
"4176";"theDazzler/droidicon";2172;2424;2346;2044;-380;174
"2517";"madebysource/lesshat";2171;2426;2277;2119;-307;106
"3015";"node-schedule/node-schedule";2171;2428;2057;2352;-76;-114
"3660";"ruanyf/jstutorial";2171;2427;2124;2289;-138;-47
"456";"bitstadium/HockeyKit";2169;2429;2281;2115;-314;112
"4406";"v8/v8";2168;2430;1418;3807;1377;-750
"4141";"TeamStuQ/skill-map";2167;2431;NA;NA;NA;NA
"3406";"pyrocms/pyrocms";2166;2432;2175;2237;-195;9
"4090";"SVGKit/SVGKit";2166;2433;2268;2132;-301;102
"3149";"orfjackal/retrolambda";2165;2434;2215;2190;-244;50
"3303";"plamoni/SiriProxy";2163;2435;2267;2134;-301;104
"293";"ashleymills/Reachability.swift";2162;2436;1280;4115;1679;-882
"782";"coreos/fleet";2162;2437;2265;2135;-302;103
"3983";"sproutcore/sproutcore";2160;2438;2282;2114;-324;122
"3259";"philipwalton/html-inspector";2159;2439;2297;2100;-339;138
"3111";"omnigroup/OmniGroup";2157;2440;2261;2141;-299;104
"2240";"kattrali/cocoapods-xcode-plugin";2155;2441;2215;2188;-253;60
"2269";"kenwheeler/cash";2155;2442;765;4215;1773;-1390
"3531";"reduxframework/elusive-iconfont";2155;2443;2259;2143;-300;104
"976";"diogobernardino/WilliamChart";2154;2445;2284;2112;-333;130
"1896";"ipkn/crow";2154;2444;2107;2302;-142;-47
"3717";"samyk/evercookie";2153;2447;2148;2265;-182;-5
"3908";"smalot/bootstrap-datetimepicker";2153;2446;2211;2195;-251;58
"3221";"pdfkit/pdfkit";2151;2448;2310;2085;-363;159
"3640";"royrusso/elasticsearch-HQ";2151;2449;2115;2301;-148;-36
"3150";"orhanobut/dialogplus";2150;2450;2117;2296;-154;-33
"4400";"usmanhalalit/charisma";2149;2451;2195;2215;-236;46
"3533";"refile/refile";2148;2452;2381;1997;-455;233
"3201";"path/android-priority-jobqueue";2147;2454;2322;2073;-381;175
"3942";"sorccu/cufon";2147;2453;2229;2171;-282;82
"399";"bblimke/webmock";2145;2456;2226;2175;-281;81
"2385";"leafo/lessphp";2145;2455;2251;2148;-307;106
"2676";"mgp25/Chat-API";2144;2457;1954;2485;28;-190
"3075";"objc-zen/objc-zen-book";2144;2458;2369;2009;-449;225
"262";"AppScale/appscale";2143;2462;2207;2200;-262;64
"2987";"nkrode/RedisLive";2143;2459;2196;2212;-247;53
"3009";"nodejs/node-gyp";2143;2463;2190;2221;-242;47
"3820";"ShareKit/ShareKit";2143;2460;2257;2145;-315;114
"4656";"yui/yuicompressor";2143;2461;2190;2222;-239;47
"4608";"yahoo/react-intl";2141;2464;2015;2402;-62;-126
"1890";"invoiceninja/invoiceninja";2140;2467;2212;2191;-276;72
"3217";"pavelgonchar/colornet";2140;2465;NA;NA;NA;NA
"4605";"yahoo/kafka-manager";2140;2466;1974;2450;-16;-166
"4472";"voodootikigod/node-serialport";2139;2468;2135;2280;-188;-4
"1733";"HeshamMegid/HMSegmentedControl";2136;2470;2165;2250;-220;29
"4342";"twitter/CocoaSPDY";2136;2469;2261;2142;-327;125
"608";"cazala/synaptic";2135;2471;2069;2331;-140;-66
"4688";"zhxnlai/ZLSwipeableView";2135;2472;2286;2109;-363;151
"1447";"garyburd/redigo";2134;2473;2136;2278;-195;2
"1323";"FiloSottile/Heartbleed";2133;2474;2234;2163;-311;101
"3909";"smartystreets/goconvey";2132;2475;2180;2233;-242;48
"2883";"mwaterfall/MWFeedParser";2131;2476;2223;2178;-298;92
"1743";"hipache/hipache";2129;2478;2270;2129;-349;141
"2248";"KeenSoftwareHouse/SpaceEngineers";2129;2477;NA;NA;NA;NA
"9";"10up/flexibility";2128;2479;NA;NA;NA;NA
"3630";"romaonthego/REMenu";2127;2480;2262;2140;-340;135
"4030";"stefankroes/ancestry";2127;2481;2209;2197;-284;82
"4088";"svaarala/duktape";2126;2482;2172;2240;-242;46
"2066";"jkbrzt/cloudtunes";2124;2483;2208;2199;-284;84
"546";"buildbot/buildbot";2123;2484;2199;2207;-277;76
"4629";"yaronn/wopr";2123;2485;NA;NA;NA;NA
"733";"Codeception/Codeception";2122;2487;2144;2266;-221;22
"3754";"scoutapp/scout_realtime";2122;2486;2194;2217;-269;72
"588";"cappuccino/cappuccino";2121;2489;2231;2168;-321;110
"3011";"nodemcu/nodemcu-firmware";2121;2488;2074;2324;-164;-47
"3099";"okmr-d/DOFavoriteButton";2120;2490;NA;NA;NA;NA
"3901";"SlexAxton/css-colorguard";2120;2491;2136;2279;-212;16
"56";"addyosmani/psi";2119;2493;2238;2158;-335;119
"1249";"facebook/mention-bot";2119;2492;NA;NA;NA;NA
"1806";"hybridauth/hybridauth";2117;2494;2168;2247;-247;51
"903";"dbader/schedule";2116;2496;2887;1589;-907;771
"2314";"koekeishiya/kwm";2116;2495;NA;NA;NA;NA
"592";"carlbutron/Swift";2115;2497;2388;1988;-509;273
"669";"chrisboulton/php-resque";2115;2498;2118;2294;-204;3
"3264";"phoboslab/Ejecta";2114;2499;2142;2269;-230;28
"630";"chaps-io/public_activity";2113;2500;2222;2180;-320;109
"2692";"michelf/php-markdown";2113;2501;2169;2246;-255;56
"2449";"livid/v2ex";2112;2503;2220;2183;-320;108
"4273";"tonsky/AnyBar";2112;2502;2212;2193;-309;100
"1480";"Ghosh/uiGradients";2110;2504;2092;2312;-192;-18
"923";"defunkt/gist";2109;2506;2170;2242;-264;61
"3434";"race604/FlyRefresh";2109;2505;NA;NA;NA;NA
"1703";"haraka/Haraka";2108;2507;2153;2257;-250;45
"2864";"msanders/snipmate.vim";2105;2508;2215;2189;-319;110
"3454";"rails/spring";2105;2509;2220;2184;-325;115
"690";"cisco/openh264";2104;2510;2317;2076;-434;213
"897";"davidmerfield/Typeset";2103;2511;3329;1264;-1247;1226
"336";"austinzheng/swift-2048";2102;2512;2167;2248;-264;65
"868";"DanielRapp/doppler";2102;2513;2166;2249;-264;64
"900";"DavyJonesLocker/client_side_validations";2102;2514;2185;2225;-289;83
"820";"ctran/annotate_models";2101;2515;2138;2276;-239;37
"28";"abrasive/shairport";2100;2516;2216;2187;-329;116
"1560";"googlecreativelab/coder";2100;2517;2139;2273;-244;39
"497";"borisrepl/boris";2099;2519;2270;2128;-391;171
"1171";"erikras/redux-form";2099;2518;NA;NA;NA;NA
"2006";"jdan/isomer";2099;2520;2201;2205;-315;102
"1905";"isaacs/node-glob";2098;2521;2029;2382;-139;-69
"3949";"soulwire/sketch.js";2098;2523;2119;2293;-230;21
"4616";"Yalantis/Koloda";2098;2522;NA;NA;NA;NA
"494";"Boris-Em/BEMSimpleLineGraph";2097;2528;2202;2204;-324;105
"714";"cloudius-systems/osv";2097;2526;2162;2252;-274;65
"3316";"PMSI-AlignAlytics/dimple";2097;2524;1683;3063;539;-414
"3795";"sentsin/layer";2097;2525;2024;2393;-132;-73
"4188";"thephpleague/oauth2-server";2097;2527;2198;2211;-316;101
"1638";"grosser/parallel";2096;2529;2228;2173;-356;132
"843";"cytoscape/cytoscape.js";2095;2530;1941;2504;-26;-154
"4150";"TeehanLax/Hyperlapse.js";2095;2531;2285;2111;-420;190
"1296";"felipernb/algorithms.js";2094;2533;2246;2152;-381;152
"1387";"frankiesardo/icepick";2094;2532;2038;2371;-161;-56
"3608";"robertkrimen/otto";2092;2534;2097;2309;-225;5
"2934";"Netflix/asgard";2091;2535;2199;2210;-325;108
"4140";"teampoltergeist/poltergeist";2091;2536;2200;2206;-330;109
"4258";"todc/todc-bootstrap";2091;2537;2184;2226;-311;93
"1708";"hashcat/hashcat";2088;2538;NA;NA;NA;NA
"2460";"locomotivecms/engine";2088;2539;2139;2275;-264;51
"1452";"gazay/gon";2086;2540;2208;2198;-342;122
"2572";"markdown-it/markdown-it";2086;2541;1463;3678;1137;-623
"358";"awslabs/aws-shell";2085;2542;NA;NA;NA;NA
"898";"davidstutz/bootstrap-multiselect";2085;2543;2221;2181;-362;136
"3596";"rnystrom/RNFrostedSidebar";2084;2544;2207;2202;-342;123
"3492";"rchipka/node-osmosis";2083;2545;2173;2239;-306;90
"3610";"robmorgan/phinx";2083;2546;2061;2345;-201;-22
"4514";"webpack/react-starter";2083;2547;2220;2185;-362;137
"2703";"MicrosoftDX/Vorlonjs";2082;2548;2366;2014;-534;284
"3092";"OfficeDev/Office-UI-Fabric";2082;2549;NA;NA;NA;NA
"3145";"OptiKey/OptiKey";2082;2550;2737;1727;-823;655
"4281";"TooTallNate/Java-WebSocket";2082;2551;2018;2400;-151;-64
"885";"DataScienceSpecialization/courses";2080;2552;2066;2336;-216;-14
"522";"brianleroux/lawnchair";2079;2554;2180;2231;-323;101
"618";"ceph/ceph";2079;2553;1986;2429;-124;-93
"225";"antimatter15/ocrad.js";2078;2557;2156;2256;-301;78
"434";"bgrins/devtools-snippets";2078;2558;2177;2235;-323;99
"1519";"gliderlabs/registrator";2078;2556;2030;2379;-177;-48
"2866";"mstarke/MacPass";2078;2555;2057;2351;-204;-21
"3372";"ProseMirror/prosemirror";2014;2559;NA;NA;NA;NA
"3594";"RNCryptor/RNCryptor";2013;2561;2029;2383;-178;16
"3899";"slate/slate";2013;2560;2105;2305;-255;92
"126";"alibaba/jstorm";2012;2562;1122;4170;1608;-890
"1010";"docker/libchan";2010;2563;2191;2220;-343;181
"834";"cwRichardKim/RKNotificationHub";2009;2564;2233;2164;-400;224
"2167";"jsantell/dancer.js";2008;2565;2115;2299;-266;107
"4633";"yelouafi/redux-saga";2005;2566;NA;NA;NA;NA
"2372";"Lasagne/Lasagne";2003;2567;2125;2287;-280;122
"357";"aws/aws-sdk-ruby";2002;2568;2096;2310;-258;94
"827";"cucumber/cucumber-js";2002;2570;2021;2399;-171;19
"2503";"Maatwebsite/Laravel-Excel";2002;2569;1861;2645;76;-141
"2349";"krzyzanowskim/CryptoSwift";2001;2571;1968;2459;-112;-33
"77";"AgileBits/onepassword-app-extension";2000;2573;2050;2359;-214;50
"3620";"rocketeers/rocketeer";2000;2572;2092;2313;-259;92
"2175";"jsoma/tabletop";1998;2574;2069;2332;-242;71
"412";"bendc/animateplus";1997;2576;NA;NA;NA;NA
"748";"code-troopers/android-betterpickers";1997;2577;1981;2437;-140;-16
"3707";"s-a/iron-node";1997;2575;NA;NA;NA;NA
"3609";"RobinHerbots/jquery.inputmask";1996;2578;2044;2365;-213;48
"137";"AllThingsSmitty/must-watch-css";1995;2580;2231;2167;-413;236
"275";"arialdomartini/oh-my-git";1995;2579;2141;2270;-309;146
"1277";"Famous/famous-angular";1994;2582;2232;2166;-416;238
"3198";"ParsePlatform/Parse-SDK-iOS-OSX";1994;2581;NA;NA;NA;NA
"4572";"wvanbergen/request-log-analyzer";1994;2583;2100;2306;-277;106
"15";"1sters/material_design_zh";1993;2585;2329;2063;-522;336
"283";"ArtSabintsev/Harpy";1993;2586;1955;2482;-104;-38
"4617";"Yalantis/Persei";1993;2584;2012;2406;-178;19
"2914";"nats-io/gnatsd";1992;2587;2002;2411;-176;10
"1886";"intridea/hashie";1991;2588;2083;2319;-269;92
"2133";"joomla/joomla-cms";1991;2589;1905;2559;-30;-86
"4274";"tonsky/datascript";1990;2590;2184;2227;-363;194
"439";"bigspaceship/shine.js";1989;2593;2065;2337;-256;76
"2039";"jfeinstein10/JazzyViewPager";1989;2592;2061;2343;-249;72
"4381";"udacity/Sunshine-Version-2";1989;2591;1740;2932;341;-249
"3966";"spinnaker/spinnaker";1988;2594;102;4246;1652;-1886
"4461";"vitch/jScrollPane";1987;2595;2095;2311;-284;108
"3649";"rstacruz/flatdoc";1986;2596;2070;2330;-266;84
"2042";"jfrazelle/dockerfiles";1985;2597;1918;2536;-61;-67
"784";"core-plot/core-plot";1984;2598;2127;2285;-313;143
"2387";"leah/PullToRefresh";1983;2599;2076;2321;-278;93
"1972";"jasarien/Provenance";1982;2601;2838;1635;-966;856
"1996";"jaz303/tipsy";1982;2602;2061;2342;-260;79
"4093";"swagger-api/swagger-codegen";1982;2600;1669;3106;506;-313
"1937";"JakeWharton/pidcat";1981;2603;2143;2267;-336;162
"276";"ariok/BWWalkthrough";1980;2605;2148;2262;-343;168
"2406";"leongersen/noUiSlider";1980;2606;2088;2316;-290;108
"2646";"mdo/github-buttons";1980;2604;2072;2327;-277;92
"2562";"Marak/colors.js";1979;2607;2045;2363;-244;66
"1442";"Gamua/Starling-Framework";1978;2609;2068;2333;-276;90
"2258";"kennethreitz/clint";1978;2608;2054;2355;-253;76
"3279";"phptodayorg/php-must-watch";1978;2610;2117;2297;-313;139
"356";"aws/aws-sdk-php";1976;2611;2050;2360;-251;74
"3023";"nomad/houston";1976;2612;2074;2325;-287;98
"1755";"Homebrew/homebrew-php";1975;2614;2028;2385;-229;53
"2838";"mozilla/popcorn-js";1975;2616;2115;2300;-316;140
"2888";"myell0w/MTStatusBarOverlay";1975;2613;2063;2339;-274;88
"3961";"spf13/cobra";1975;2615;1590;3315;700;-385
"568";"caiorss/Functional-Programming";1974;2619;2588;1813;-806;614
"1903";"iron-meteor/iron-router";1974;2618;2199;2209;-409;225
"3894";"skywinder/github-changelog-generator";1974;2617;2075;2322;-295;101
"2348";"krzysztofzablocki/KZPlayground";1972;2622;1921;2531;-91;-51
"2731";"mileszs/wicked_pdf";1972;2621;2045;2364;-257;73
"4143";"techfort/LokiJS";1972;2620;1972;2454;-166;0
"613";"cefsharp/CefSharp";1970;2624;1980;2438;-186;10
"801";"CreateJS/SoundJS";1970;2623;2021;2398;-225;51
"1354";"flowjs/flow.js";1969;2625;2053;2356;-269;84
"1968";"jaredpar/VsVim";1968;2626;2007;2409;-217;39
"762";"comfy/comfortable-mexican-sofa";1967;2629;2088;2315;-314;121
"1126";"electronicarts/EASTL";1967;2627;NA;NA;NA;NA
"3505";"ReactiveX/rxjs";1967;2628;980;4193;1565;-987
"427";"bestiejs/benchmark.js";1966;2630;2036;2373;-257;70
"1202";"EvgenyKarkan/EKAlgorithms";1966;2631;1973;2451;-180;7
"2584";"martinblech/xmltodict";1966;2633;2067;2335;-298;101
"3931";"sofish/typo.css";1966;2632;2125;2288;-344;159
"1393";"FredKSchott/CoVim";1965;2635;2025;2390;-245;60
"2823";"motianhuo/wechat";1965;2634;NA;NA;NA;NA
"3334";"pornel/slip";1964;2636;2070;2329;-307;106
"4419";"vczero/react-native-lesson";1964;2637;NA;NA;NA;NA
"990";"django-oscar/django-oscar";1963;2639;2023;2394;-245;60
"2925";"nelhage/reptyr";1963;2638;1976;2446;-192;13
"3401";"Pylons/pyramid";1963;2641;1978;2442;-199;15
"4277";"tonytomov/jqGrid";1963;2640;2030;2381;-259;67
"3511";"reactjs/react-tutorial";1962;2642;1681;3069;427;-281
"4575";"wyouflf/xUtils3";1962;2643;NA;NA;NA;NA
"1695";"hanks-zyh/HTextView";1961;2645;NA;NA;NA;NA
"3276";"php/php-langspec";1961;2644;2040;2367;-277;79
"4198";"tholman/intense-images";1961;2646;2072;2328;-318;111
"378";"balysv/material-menu";1960;2647;2128;2284;-363;168
"2738";"minetest/minetest";1959;2649;1965;2463;-186;6
"3424";"quicksilver/Quicksilver";1959;2648;2085;2318;-330;126
"1955";"JamieMason/ImageOptim-CLI";1957;2650;2049;2362;-288;92
"732";"codebutler/firesheep";1956;2651;2038;2370;-281;82
"615";"CellularPrivacy/Android-IMSI-Catcher-Detector";1954;2653;2040;2366;-287;86
"1664";"h2oai/h2o-2";1954;2652;2074;2323;-329;120
"1852";"IFTTT/RazzleDazzle";1954;2654;NA;NA;NA;NA
"2980";"ninja-build/ninja";1953;2655;1840;2686;31;-113
"955";"devstructure/blueprint";1952;2656;2055;2354;-302;103
"1728";"helmetjs/helmet";1952;2657;1904;2561;-96;-48
"2612";"matthew-andrews/isomorphic-fetch";1950;2658;1133;4165;1507;-817
"1335";"flask-restful/flask-restful";1949;2660;1976;2444;-216;27
"2912";"nathanvda/cocoon";1949;2661;2061;2344;-317;112
"3595";"rnmp/salvattore";1949;2659;2013;2405;-254;64
"922";"defunkt/facebox";1947;2663;2058;2349;-314;111
"989";"django-haystack/django-haystack";1947;2662;2001;2413;-249;54
"4328";"Turfjs/turf";1944;2665;2099;2308;-357;155
"4503";"wavded/humane-js";1944;2664;2028;2386;-278;84
"2777";"modocache/MDCSwipeToChoose";1943;2666;1994;2422;-244;51
"2786";"mojombo/god";1942;2667;2011;2407;-260;69
"3019";"noflo/noflo";1942;2668;2053;2357;-311;111
"7";"100apps/openshare";1941;2669;NA;NA;NA;NA
"3691";"ryanb/dotfiles";1940;2670;2061;2346;-324;121
"2834";"mozilla/mozjpeg";1939;2672;1998;2418;-254;59
"4055";"Studio-42/elFinder";1939;2671;1969;2458;-213;30
"4586";"xfumihiro/ViewInspector";1938;2673;NA;NA;NA;NA
"2137";"jorisvink/kore";1937;2674;2942;1535;-1139;1005
"4576";"wyuenho/backgrid";1936;2675;2023;2397;-278;87
"172";"andrewelkins/Laravel-4-Bootstrap-Starter-Site";1934;2676;2035;2375;-301;101
"1701";"happypoulp/redux-tutorial";1931;2677;NA;NA;NA;NA
"2865";"mscdex/ssh2";1931;2678;2001;2414;-264;70
"2333";"krakjoe/pthreads";1929;2679;1964;2467;-212;35
"348";"avast/android-styled-dialogs";1928;2680;2115;2298;-382;187
"3538";"relatedcode/EncryptedChat";1926;2681;1966;2460;-221;40
"3540";"rembo10/headphones";1925;2682;1985;2433;-249;60
"1960";"jankotek/mapdb";1924;2685;2016;2401;-284;92
"3322";"pocorall/scaloid";1924;2686;2105;2304;-382;181
"4122";"taigaio/taiga-front";1924;2684;2081;2320;-364;157
"4193";"thinkgem/jeesite";1924;2683;1641;3171;488;-283
"3282";"phusion/passenger-docker";1921;2687;2073;2326;-361;152
"2071";"jlord/sheetsee.js";1918;2689;2033;2377;-312;115
"3112";"omz/AppSales-Mobile";1918;2688;1996;2420;-268;78
"4370";"typesafehub/config";1916;2690;1946;2498;-192;30
"1915";"izzyleung/ZhihuDailyPurify";1915;2691;1529;3496;805;-386
"2390";"LearnBoost/cluster";1914;2692;1977;2443;-249;63
"3824";"shazow/ssh-chat";1914;2694;1943;2503;-191;29
"3836";"Shougo/neobundle.vim";1914;2693;2031;2378;-315;117
"2873";"MugunthKumar/MKStoreKit";1913;2695;2000;2415;-280;87
"3737";"scalatra/scalatra";1913;2696;2014;2404;-292;101
"1911";"itsabot/abot";1912;2697;NA;NA;NA;NA
"1172";"erikw/tmux-powerline";1911;2699;1961;2475;-224;50
"2527";"magicmonty/bash-git-prompt";1911;2698;1894;2576;-122;-17
"1913";"ivacf/archi";1908;2700;NA;NA;NA;NA
"1306";"fetlife/rollout";1906;2703;1903;2563;-140;-3
"2577";"markushi/android-ui";1906;2702;1962;2470;-232;56
"4467";"VodkaBears/Remodal";1906;2701;1918;2537;-164;12
"635";"ChatSecure/ChatSecure-iOS";1905;2705;1932;2520;-185;27
"3980";"spring-projects/spring-mvc-showcase";1905;2704;1879;2611;-93;-26
"603";"casesandberg/react-color";1904;2706;NA;NA;NA;NA
"213";"ankane/pghero";1902;2708;1834;2710;2;-68
"572";"callmecavs/jump.js";1902;2710;NA;NA;NA;NA
"2266";"kennethreitz/tablib";1902;2707;1873;2619;-88;-29
"3329";"poole/poole";1902;2709;1962;2472;-237;60
"153";"amir20/phantomjs-node";1901;2711;1918;2534;-177;17
"1454";"geddy/geddy";1901;2714;1999;2417;-297;98
"2178";"jsor/jcarousel";1901;2712;1990;2425;-287;89
"4184";"TheLevelUp/ZXingObjC";1901;2713;1974;2449;-264;73
"1799";"Humanizr/Humanizer";1899;2716;1857;2651;-65;-42
"3665";"ruboto/ruboto";1899;2715;1982;2435;-280;83
"4698";"zoonooz/ZFDragableModalTransition";1897;2717;1971;2455;-262;74
"542";"btford/write-good";1896;2719;1954;2483;-236;58
"3211";"paulirish/matchMedia.js";1896;2718;2000;2416;-302;104
"4139";"teambox/teambox";1896;2720;1989;2426;-294;93
"231";"anvaka/VivaGraphJS";1894;2721;1759;2876;155;-135
"1775";"html5rocks/www.html5rocks.com";1894;2722;1972;2452;-270;78
"1481";"gh-unit/gh-unit";1893;2723;1985;2431;-292;92
"2028";"Jermolene/TiddlyWiki5";1893;2724;1912;2546;-178;19
"2440";"lipis/flag-icon-css";1892;2725;1661;3123;398;-231
"3526";"redis/hiredis";1892;2726;1938;2515;-211;46
"1892";"ioscreator/ioscreator";1891;2727;2026;2389;-338;135
"4484";"vulcand/vulcand";1891;2728;2023;2396;-332;132
"1020";"dogo/SCLAlertView";1890;2729;2067;2334;-395;177
"1647";"gsdios/SDCycleScrollView";1890;2730;1071;4181;1451;-819
"1921";"jackocnr/intl-tel-input";1890;2731;1886;2595;-136;-4
"2309";"KnpLabs/snappy";1889;2732;1964;2466;-266;75
"3382";"puikinsh/Bootstrap-Admin-Template";1889;2733;1940;2511;-222;51
"2448";"liuxinyu95/AlgoXY";1888;2734;1995;2421;-313;107
"3255";"pheuter/essential-react";1888;2735;1965;2464;-271;77
"2574";"markevans/dragonfly";1887;2737;2062;2341;-396;175
"3179";"pakastin/deck-of-cards";1887;2736;NA;NA;NA;NA
"3489";"razorjack/quicksand";1887;2738;1979;2440;-298;92
"3161";"overshare/overshare-kit";1886;2739;2030;2380;-359;144
"3175";"padraic/mockery";1886;2740;1954;2486;-254;68
"3642";"rsms/fb-mac-messenger";1886;2741;2165;2251;-490;279
"181";"androidquery/androidquery";1885;2742;1990;2424;-318;105
"1108";"edmodo/cropper";1885;2743;1949;2494;-249;64
"2227";"karmi/retire";1885;2744;1988;2427;-317;103
"3632";"romaonthego/RETableViewManager";1885;2747;2027;2388;-359;142
"3881";"sitespeedio/sitespeed.io";1885;2745;1975;2447;-298;90
"4677";"zenorocha/dracula-theme";1885;2746;1449;3724;978;-436
"1516";"glfw/glfw";1884;2748;1813;2751;3;-71
"1970";"jaredsinclair/JTSImageViewController";1884;2750;1963;2468;-282;79
"3994";"square/javapoet";1884;2749;1798;2790;41;-86
"3080";"ocombe/ocLazyLoad";1883;2751;1931;2521;-230;48
"1840";"ideashower/ShareKit";1880;2752;1976;2445;-307;96
"2772";"mobz/elasticsearch-head";1880;2753;1916;2541;-212;36
"2528";"magomimmo/modern-cljs";1879;2754;1834;2712;-42;-45
"2164";"jquerytools/jquerytools";1878;2757;1986;2430;-327;108
"2443";"lisa-lab/DeepLearningTutorials";1878;2755;1837;2698;-57;-41
"2505";"mac-cain13/R.swift";1878;2758;1514;3544;786;-364
"4283";"topfunky/hpple";1878;2756;1962;2474;-282;84
"1619";"grangier/python-goose";1877;2759;1944;2500;-259;67
"3606";"Robdel12/DropKick";1877;2761;1980;2439;-322;103
"3764";"scylladb/scylla";1877;2760;2683;1758;-1002;806
"4496";"wallabag/wallabag";1877;2762;1810;2761;-1;-67
"802";"CreateJS/TweenJS";1876;2763;1934;2518;-245;58
"1030";"donnemartin/dev-setup";1876;2765;NA;NA;NA;NA
"1907";"iSimar/HackerNews-React-Native";1876;2764;1837;2697;-67;-39
"3345";"PowerShell/Win32-OpenSSH";1876;2767;NA;NA;NA;NA
"4119";"tabulapdf/tabula";1876;2766;1944;2502;-264;68
"1353";"Flotype/now";1875;2771;1941;2506;-265;66
"2057";"jianliaoim/talk-os";1875;2772;NA;NA;NA;NA
"2691";"micha/resty";1875;2770;1972;2453;-317;97
"2852";"mrclay/minify";1875;2769;1838;2694;-75;-37
"3378";"ptwobrussell/Mining-the-Social-Web-2nd-Edition";1875;2768;1927;2525;-243;52
"3761";"scrooloose/nerdcommenter";1874;2773;1965;2465;-308;91
"4315";"troessner/reek";1873;2774;1886;2596;-178;13
"918";"ded/script.js";1871;2776;1871;2626;-150;0
"2081";"jnordberg/gif.js";1871;2775;1926;2526;-249;55
"2766";"mnielsen/neural-networks-and-deep-learning";1871;2777;1594;3303;526;-277
"6";"1000ch/grd";1870;2779;101;4247;1468;-1769
"331";"aui/artDialog";1870;2778;1916;2540;-238;46
"4512";"WebDevStudios/Custom-Metaboxes-and-Fields-for-WordPress";1870;2780;1966;2462;-318;96
"1697";"HansPinckaers/GrowingTextView";1869;2781;1969;2457;-324;100
"29";"acani/Chats";1868;2784;1916;2539;-245;48
"509";"BradLarson/GPUImage2";1868;2782;NA;NA;NA;NA
"1370";"Fooidge/PleaseJS";1868;2783;1838;2692;-91;-30
"322";"audiokit/AudioKit";1867;2785;1474;3649;864;-393
"4293";"tower/tower";1867;2786;1966;2461;-325;99
"3618";"rockerhieu/emojicon";1866;2787;1848;2673;-114;-18
"1396";"freebsd/freebsd";1865;2789;1755;2890;101;-110
"2787";"mojombo/grit";1865;2788;1960;2477;-311;95
"3480";"rasmusbergpalm/DeepLearnToolbox";1865;2790;1945;2499;-291;80
"132";"AliSoftware/SwiftGen";1864;2794;NA;NA;NA;NA
"432";"beworker/pinned-section-listview";1864;2793;1940;2509;-284;76
"1762";"hoodiehq/hoodie";1864;2792;1958;2479;-313;94
"1872";"indutny/node-spdy";1864;2791;1895;2573;-218;31
"1562";"google/eddystone";1863;2797;NA;NA;NA;NA
"2224";"kanwei/algorithms";1863;2799;1835;2708;-91;-28
"2847";"mpospese/MPFoldTransition";1863;2798;1944;2501;-297;81
"2955";"ngReact/ngReact";1863;2795;2059;2348;-447;196
"4237";"tj/consolidate.js";1863;2796;1851;2663;-133;-12
"470";"Block8/PHPCI";1862;2801;1962;2469;-332;100
"911";"dcodeIO/protobuf.js";1862;2802;1884;2600;-202;22
"2922";"necolt/Swifton";1862;2803;NA;NA;NA;NA
"3627";"romannurik/AndroidAssetStudio";1862;2800;1903;2564;-236;41
"1544";"gontovnik/DGElasticPullToRefresh";1861;2804;NA;NA;NA;NA
"2515";"MacRuby/MacRuby";1861;2805;1978;2441;-364;117
"4025";"stampit-org/stampit";1860;2807;1962;2473;-334;102
"4322";"tsuru/tsuru";1860;2806;1860;2647;-159;0
"496";"BorisMoore/jsrender";1859;2809;1909;2551;-258;50
"4310";"Tribler/tribler";1859;2808;1916;2542;-266;57
"156";"amoffat/bootstrap-application-wizard";1856;2811;1982;2434;-377;126
"607";"catfan/Medoo";1856;2810;1913;2545;-265;57
"2624";"mattt/GroundControl";1853;2813;1877;2614;-199;24
"3773";"seattlerb/minitest";1853;2812;2124;2290;-522;271
"47";"adamschwartz/magic-of-css";1852;2815;1888;2592;-223;36
"170";"andreamazz/BubbleTransition";1852;2816;NA;NA;NA;NA
"2687";"michaelficarra/CoffeeScriptRedux";1852;2814;1951;2489;-325;99
"2937";"Netflix/eureka";1851;2818;1704;3013;195;-147
"3527";"redmine/redmine";1851;2817;1914;2544;-273;63
"4578";"xat/castnow";1850;2819;1844;2680;-139;-6
"645";"ChenYilong/CYLTabBarController";1849;2826;NA;NA;NA;NA
"773";"containous/traefik";1849;2821;NA;NA;NA;NA
"876";"danvk/dygraphs";1849;2824;1889;2590;-234;40
"2603";"matt-curtis/Fluid-for-Sketch";1849;2825;NA;NA;NA;NA
"2648";"mdo/wtf-forms";1849;2820;2058;2350;-470;209
"3565";"ReSwift/ReSwift";1849;2823;NA;NA;NA;NA
"4285";"top-think/thinkphp";1849;2822;1793;2799;-23;-56
"2625";"mattt/Ono";1848;2828;2027;2387;-441;179
"4609";"yairEO/fancyInput";1848;2827;1948;2495;-332;100
"1096";"eBay/fabio";1847;2829;NA;NA;NA;NA
"3920";"sobri909/MGBoxKit";1847;2830;1997;2419;-411;150
"406";"beefproject/beef";1846;2833;1981;2436;-397;135
"1054";"dresende/node-orm2";1846;2832;1922;2530;-302;76
"3729";"saulmm/Material-Movies";1846;2831;1830;2720;-111;-16
"1028";"donnemartin/awesome-aws";1844;2834;NA;NA;NA;NA
"3586";"ring-clojure/ring";1844;2835;1892;2583;-252;48
"3003";"nodegit/nodegit";1843;2836;1726;2955;119;-117
"4046";"stonesam92/ChitChat";1843;2837;NA;NA;NA;NA
"1760";"hongyangAndroid/okhttp-utils";1842;2838;NA;NA;NA;NA
"4049";"stretchr/testify";1841;2839;1837;2700;-139;-4
"461";"bkaradzic/bgfx";1840;2842;1683;3061;219;-157
"1331";"fivesheep/chnroutes";1840;2840;1956;2480;-360;116
"1549";"google/binnavi";1840;2841;NA;NA;NA;NA
"347";"avast/android-butterknife-zelezny";1839;2846;2038;2369;-477;199
"543";"buaazp/zimg";1839;2845;1953;2487;-358;114
"894";"davidjbradshaw/iframe-resizer";1839;2844;1842;2682;-162;3
"2276";"kevinsawicki/http-request";1839;2843;1883;2605;-238;44
"1183";"EsotericSoftware/kryo";1838;2848;1838;2691;-157;0
"3102";"olefredrik/FoundationPress";1838;2847;1883;2607;-240;45
"4570";"wrobstory/vincent";1837;2850;1710;2997;147;-127
"4712";"zxlie/WeixinApi";1837;2849;1941;2508;-341;104
"372";"badoo/Chatto";1836;2854;NA;NA;NA;NA
"1947";"jakubpawlowicz/clean-css";1836;2853;1970;2456;-397;134
"2953";"nginx-boilerplate/nginx-boilerplate";1836;2852;1848;2670;-182;12
"3718";"samyk/magspoof";1836;2851;NA;NA;NA;NA
"2991";"NLPchina/ansj_seg";1834;2855;1835;2709;-146;1
"1421";"Fyrd/caniuse";1833;2857;1933;2519;-338;100
"3278";"php-pm/php-pm";1833;2856;798;4211;1355;-1035
"3581";"RickWong/react-isomorphic-starterkit";1833;2858;1861;2646;-212;28
"109";"alexbw/novocaine";1832;2859;1871;2625;-234;39
"2417";"liabru/jquery-match-height";1832;2860;1900;2567;-293;68
"3356";"PrideChung/FontAwesomeKit";1831;2861;2057;2353;-508;226
"865";"danielgtaylor/aglio";1830;2862;1805;2772;-90;-25
"3700";"s3tools/s3cmd";1830;2863;1950;2492;-371;120
"4117";"t32k/stylestats";1830;2864;1961;2476;-388;131
"2407";"Leonidas-from-XIV/node-xml2js";1829;2866;1802;2779;-87;-27
"2897";"NanoHttpd/nanohttpd";1829;2865;1851;2661;-204;22
"402";"bcosca/fatfree";1827;2867;1906;2558;-309;79
"1818";"iambus/xunlei-lixian";1826;2868;1910;2549;-319;84
"2283";"Khan/style-guides";1826;2869;2567;1831;-1038;741
"3386";"puniverse/quasar";1825;2871;1722;2967;96;-103
"4553";"Wizcorp/phonegap-facebook-plugin";1825;2870;1950;2493;-377;125
"2016";"jeffkaufman/icdiff";1824;2872;1940;2510;-362;116
"2973";"nicolaskruchten/pivottable";1824;2873;1848;2671;-202;24
"3097";"okfn/recline";1824;2874;1941;2507;-367;117
"3420";"qTip2/qTip2";1824;2875;1909;2554;-321;85
"3071";"oarrabi/OAStackView";1823;2878;NA;NA;NA;NA
"3212";"paulirish/memory-stats.js";1823;2876;1926;2527;-349;103
"3241";"peterbraden/node-opencv";1823;2877;1909;2553;-324;86
"1673";"h6ah4i/android-advancedrecyclerview";1822;2879;1789;2806;-73;-33
"511";"brandonhilkert/sucker_punch";1821;2882;1796;2792;-90;-25
"3337";"postaljs/postal.js";1821;2881;1985;2432;-449;164
"4052";"STRML/react-grid-layout";1821;2880;1621;3219;339;-200
"1437";"gajus/react-css-modules";1820;2883;NA;NA;NA;NA
"2087";"joehewitt/scrollability";1820;2884;1917;2538;-346;97
"4421";"velesin/jasmine-jquery";1820;2885;1938;2516;-369;118
"271";"ArduPilot/ardupilot";1819;2886;1833;2714;-172;14
"685";"ciaranj/node-oauth";1818;2888;1872;2623;-265;54
"3308";"playcanvas/engine";1818;2887;1950;2491;-396;132
"2190";"JulienGenoud/android-percent-support-lib-sample";1817;2889;NA;NA;NA;NA
"4259";"Todd-Davies/ProgressWheel";1817;2890;1911;2548;-342;94
"1831";"icanzilb/EasyAnimation";1816;2892;NA;NA;NA;NA
"2065";"jkaving/intellij-colors-solarized";1816;2891;1884;2601;-290;68
"3188";"panique/huge";1814;2893;1962;2471;-422;148
"881";"dasdom/BreakOutToRefresh";1813;2896;1687;3055;159;-126
"1127";"electron-userland/electron-packager";1813;2894;1451;3716;822;-362
"1931";"jakerella/jquery-mockjax";1813;2895;1946;2497;-398;133
"203";"angular-ui-tree/angular-ui-tree";1811;2898;1950;2490;-408;139
"774";"contiki-os/contiki";1811;2897;1890;2585;-312;79
"75";"aframevr/aframe";1810;2901;NA;NA;NA;NA
"259";"apple/swift-corelibs-foundation";1810;2902;NA;NA;NA;NA
"1031";"donnemartin/haxor-news";1810;2899;NA;NA;NA;NA
"3573";"rFlex/SCRecorder";1810;2900;1869;2630;-270;59
"700";"clientIO/joint";1809;2905;1935;2517;-388;126
"1149";"ender-js/Ender";1809;2906;1946;2496;-410;137
"1952";"jamesob/desk";1809;2903;NA;NA;NA;NA
"2033";"JetBrains/ideavim";1809;2904;1846;2677;-227;37
"1295";"feedjira/feedjira";1807;2911;1909;2552;-359;102
"2324";"koreader/koreader";1807;2909;1859;2648;-261;52
"3780";"sehmaschine/django-grappelli";1807;2910;1898;2572;-338;91
"3798";"sequelpro/sequelpro";1807;2907;1765;2865;-42;-42
"4535";"WhisperSystems/Signal-iOS";1807;2908;1441;3744;836;-366
"251";"apotonick/reform";1806;2912;1925;2528;-384;119
"1635";"gritzko/swarm";1806;2914;1899;2569;-345;93
"3947";"soulwire/fit.js";1806;2913;1890;2587;-326;84
"947";"devbridge/jQuery-Autocomplete";1805;2915;1941;2505;-410;136
"1381";"foru17/front-end-collect";1805;2916;1751;2897;-19;-54
"648";"ChenYilong/ParseSourceCodeStudy";1804;2919;NA;NA;NA;NA
"1588";"google/nogotofail";1804;2918;1850;2664;-254;46
"1895";"ipfs/go-ipfs";1804;2917;1865;2635;-282;61
"2122";"jonathanslenders/pyvim";1803;2920;1938;2513;-407;135
"3684";"russross/blackfriday";1803;2921;1840;2687;-234;37
"2661";"mephux/komanda";1802;2925;1815;2746;-179;13
"3139";"openresty/openresty";1802;2924;1311;4078;1154;-491
"3796";"Sephiroth87/ODRefreshControl";1802;2923;1850;2667;-256;48
"4691";"ZipArchive/ZipArchive";1802;2922;1800;2785;-137;-2
"1458";"geelen/x-gif";1801;2926;1911;2547;-379;110
"2402";"leichunfeng/MVVMReactiveCocoa";1801;2927;1811;2757;-170;10
"654";"ChiperSoft/Kalendae";1800;2929;1903;2562;-367;103
"908";"dchelimsky/rspec";1800;2928;1893;2578;-350;93
"2837";"mozilla/persona";1799;2930;1825;2729;-201;26
"1226";"facebook/conceal";1798;2931;1872;2624;-307;74
"134";"allmarkedup/purl";1797;2932;1907;2556;-376;110
"1883";"interconnectit/Search-Replace-DB";1797;2933;1883;2604;-329;86
"2784";"MojoJolo/textteaser";1797;2934;1894;2577;-357;97
"2695";"micro/micro";1796;2935;241;4233;1298;-1555
"212";"ankane/groupdate";1795;2937;1894;2575;-362;99
"4390";"unconed/MathBox.js";1795;2936;2002;2412;-524;207
"1177";"ervandew/supertab";1794;2941;1805;2773;-168;11
"2118";"jokkedk/webgrind";1794;2939;1889;2591;-348;95
"4240";"tjerkw/Android-SlideExpandableListView";1794;2938;1919;2532;-406;125
"4254";"tmux-plugins/tpm";1794;2940;1873;2621;-319;79
"1376";"forkingdog/FDStackView";1793;2942;NA;NA;NA;NA
"1761";"honza/vim-snippets";1792;2946;1836;2704;-242;44
"2482";"luin/ioredis";1792;2943;2002;2410;-533;210
"2942";"Netflix/vector";1792;2945;1813;2753;-192;21
"4323";"ttezel/twit";1792;2944;1842;2683;-261;50
"612";"cdmedia/cms.js";1791;2947;NA;NA;NA;NA
"1987";"javallone/regexper";1791;2948;1877;2613;-335;86
"1461";"gentilkiwi/mimikatz";1790;2949;1635;3192;243;-155
"1839";"ideaismobile/IDMPhotoBrowser";1789;2950;1756;2889;-61;-33
"3866";"simsalabim/sisyphus";1789;2951;1915;2543;-408;126
"4011";"Squirrel/Squirrel.Windows";1789;2952;1828;2725;-227;39
"4263";"toland/qlmarkdown";1788;2953;1790;2803;-150;2
"3049";"numba/numba";1787;2954;1808;2763;-191;21
"1441";"gameplay3d/GamePlay";1786;2956;1795;2795;-161;9
"1499";"github/github-services";1786;2955;1902;2566;-389;116
"2480";"lucadegasperi/oauth2-server-laravel";1786;2957;1862;2643;-314;76
"263";"appsquickly/Typhoon";1785;2960;1882;2609;-351;97
"2930";"NervanaSystems/neon";1785;2958;1616;3237;279;-169
"4491";"wagerfield/flat-surface-shader";1785;2959;1865;2638;-321;80
"1518";"gliderlabs/logspout";1784;2962;1772;2844;-118;-12
"2183";"jteeuwen/go-bindata";1784;2964;1693;3042;78;-91
"3819";"shaojiankui/iOS-Categories";1784;2963;2159;2253;-710;375
"4425";"VerbalExpressions/PHPVerbalExpressions";1784;2961;1034;4187;1226;-750
"3749";"scotch-io/scotch-box";1783;2965;1724;2962;-3;-59
"4580";"XcodeGhostSource/XcodeGhost";1783;2966;NA;NA;NA;NA
"877";"danwrong/restler";1782;2970;1836;2703;-267;54
"2514";"macournoyer/thin";1782;2967;1876;2615;-352;94
"4409";"Valve/fingerprintjs";1782;2968;1873;2622;-346;91
"4648";"youknowone/UI7Kit";1782;2969;1874;2617;-352;92
"1784";"HubSpot/drop";1781;2974;1677;3080;106;-104
"2124";"jonathantribouharet/JTCalendar";1781;2971;1822;2735;-236;41
"2375";"laurentj/slimerjs";1781;2972;1807;2764;-208;26
"2969";"nicolaschengdev/WYPopoverController";1781;2975;1893;2580;-395;112
"3900";"slevithan/xregexp";1781;2973;2170;2244;-729;389
"917";"ded/reqwest";1780;2976;1862;2642;-334;82
"4635";"Yelp/mrjob";1780;2977;1783;2823;-154;3
"884";"DatabaseCleaner/database_cleaner";1779;2979;1823;2733;-246;44
"4161";"terrymun/Fluidbox";1779;2978;1865;2637;-341;86
"1677";"hadley/ggplot2";1778;2981;1824;2732;-249;46
"1737";"hibernate/hibernate-orm";1778;2980;1755;2891;-89;-23
"1389";"franzejr/best-ruby";1777;2983;NA;NA;NA;NA
"1963";"jaredallard/nexe";1777;2982;1868;2632;-350;91
"2627";"MattWilcox/Adaptive-Images";1777;2984;1873;2620;-364;96
"1041";"douban/DOUAudioStreamer";1776;2985;1770;2850;-135;-6
"4366";"tymondesigns/jwt-auth";1775;2986;1596;3300;314;-179
"1796";"HugoGiraudel/SJSJ";1774;2987;NA;NA;NA;NA
"2698";"Microsoft/BotBuilder";1773;2991;NA;NA;NA;NA
"3180";"pakerfeldt/android-viewflow";1773;2989;1885;2597;-392;112
"3443";"raganwald-deprecated/homoiconic";1773;2988;1893;2581;-407;120
"4412";"ValveSoftware/ToGL";1773;2992;1854;2657;-335;81
"4619";"Yalantis/Pull-to-Refresh.Rentals-iOS";1773;2990;2053;2358;-632;280
"409";"Behat/Behat";1772;2996;1846;2676;-320;74
"2150";"jpmens/jo";1772;2993;NA;NA;NA;NA
"3354";"PrestaShop/PrestaShop";1772;2994;1851;2662;-332;79
"3787";"SelfControlApp/selfcontrol";1772;2995;1747;2914;-81;-25
"1646";"gruntjs/grunt-contrib-watch";1771;2999;1871;2627;-372;100
"1819";"iamceege/tooltipster";1771;2998;1892;2582;-416;121
"2356";"kumailht/flakes";1771;2997;1863;2640;-357;92
"498";"bosun-monitor/bosun";1770;3001;1884;2599;-402;114
"1618";"grails/grails-core";1770;3002;1766;2861;-141;-4
"1732";"heroku/react-refetch";1770;3003;NA;NA;NA;NA
"2502";"ma6174/vim";1770;3004;1806;2769;-235;36
"2545";"Malinskiy/SuperRecyclerView";1770;3000;1893;2579;-421;123
"392";"batmanjs/batman";1769;3008;1858;2649;-359;89
"626";"chancejs/chancejs";1769;3006;1756;2887;-119;-13
"2674";"mgechev/javascript-algorithms";1769;3007;1834;2713;-294;65
"2871";"mudcube/MIDI.js";1769;3009;1838;2695;-314;69
"4265";"tomasr/molokai";1769;3005;1820;2739;-266;51
"2877";"murtaugh/HTML5-Reset";1768;3012;1840;2685;-327;72
"2940";"Netflix/ice";1768;3011;1871;2628;-383;103
"3134";"OpenLiveWriter/OpenLiveWriter";1768;3014;NA;NA;NA;NA
"4018";"sstephenson/eco";1768;3013;1869;2631;-382;101
"4513";"webdriverio/webdriverio";1768;3010;1767;2859;-151;-1
"238";"apache/hadoop";1767;3016;1794;2796;-220;27
"1985";"java-decompiler/jd-gui";1767;3017;1816;2745;-272;49
"3422";"Quartz/Chartbuilder";1767;3015;1956;2481;-534;189
"4477";"voronianski/jquery.avgrund.js";1766;3018;1825;2731;-287;59
"3340";"postmodern/chruby";1765;3020;1747;2913;-107;-18
"4158";"tenXer/xcharts";1765;3019;1890;2588;-431;125
"3140";"openstack/nova";1764;3021;1831;2718;-303;67
"4270";"tomknig/TOMSMorphingLabel";1764;3022;1907;2557;-465;143
"4048";"stormzhang/9GAG";1763;3023;1742;2924;-99;-21
"638";"chef/bento";1761;3025;1830;2719;-306;69
"4594";"xoxco/jQuery-Tags-Input";1761;3024;1837;2702;-322;76
"3233";"pegjs/pegjs";1760;3028;1871;2629;-399;111
"3473";"Ranks/emojione";1760;3027;1538;3462;435;-222
"4250";"tmort/Socialite";1760;3026;1867;2634;-392;107
"3396";"pybrain/pybrain";1759;3030;1819;2741;-289;60
"4137";"tbranyen/backbone.layoutmanager";1759;3031;1879;2612;-419;120
"4683";"zfsonlinux/zfs";1759;3029;1847;2675;-354;88
"80";"aheinze/cockpit";1758;3034;1780;2830;-204;22
"3133";"openlayers/ol3";1758;3033;1832;2716;-317;74
"4660";"yusuke/twitter4j";1758;3032;1862;2644;-388;104
"585";"caolan/nodeunit";1757;3038;1856;2652;-386;99
"707";"clojure-emacs/cider";1757;3037;1838;2690;-347;81
"2236";"kasketis/netfox";1757;3039;NA;NA;NA;NA
"3106";"olov/ng-annotate";1757;3035;1874;2616;-419;117
"4621";"Yalantis/Side-Menu.iOS";1757;3036;1919;2533;-503;162
"849";"dahlbyk/posh-git";1756;3042;1789;2805;-237;33
"2302";"klein/klein.php";1756;3041;1826;2728;-313;70
"3088";"OculusVR/RakNet";1756;3040;1784;2821;-219;28
"3571";"revolunet/sublimetext-markdown-preview";1756;3043;1853;2658;-385;97
"4675";"zenorocha/browser-diet";1756;3044;1939;2512;-532;183
"1138";"emacs-tw/awesome-emacs";1755;3045;1776;2841;-204;21
"2250";"KeepSafe/aiohttp";1755;3046;1644;3164;118;-111
"2688";"michael/github";1755;3047;1758;2881;-166;3
"3968";"splitrb/split";1755;3048;1853;2659;-389;98
"2049";"jgrahamc/httpdiff";1754;3049;1865;2636;-413;111
"1244";"facebook/ios-snapshot-test-case";1753;3050;1840;2684;-366;87
"1626";"Graylog2/graylog2-server";1753;3051;1577;3354;303;-176
"2027";"jeresig/processing-js";1753;3052;1868;2633;-419;115
"2988";"nlintz/TensorFlow-Tutorials";1753;3053;NA;NA;NA;NA
"4238";"tj/dox";1751;3054;1838;2696;-358;87
"758";"collectiveidea/awesome_nested_set";1750;3056;1821;2736;-320;71
"1191";"etsy/deployinator";1750;3055;1854;2656;-399;104
"4257";"tobytailor/gordon";1748;3057;1837;2701;-356;89
"3302";"pkyeck/socket.IO-objc";1747;3058;1837;2699;-359;90
"1768";"houtianze/bypy";1746;3061;1800;2782;-279;54
"2550";"mamedev/mame";1746;3059;1383;3927;868;-363
"2744";"MiniProfiler/rack-mini-profiler";1746;3060;1850;2666;-394;104
"4291";"totaljs/framework";1746;3062;1890;2589;-473;144
"1048";"drakeet/Meizhi";1745;3065;NA;NA;NA;NA
"2114";"JohnPersano/SuperToasts";1745;3063;1789;2807;-256;44
"2477";"lrsjng/h5ai";1745;3067;1751;2898;-169;6
"2561";"mapsme/omim";1745;3068;NA;NA;NA;NA
"2593";"mashery/iodocs";1745;3066;1883;2606;-460;138
"3136";"OpenRCT2/OpenRCT2";1745;3064;1827;2726;-338;82
"3623";"RolifyCommunity/rolify";1744;3069;1833;2715;-354;89
"1365";"fogleman/ln";1743;3070;NA;NA;NA;NA
"2741";"minimagick/minimagick";1742;3071;1777;2837;-234;35
"538";"bshaffer/oauth2-server-php";1741;3073;1822;2734;-339;81
"4228";"timehop/sticky-headers-recyclerview";1741;3072;1532;3486;414;-209
"3214";"paulmillr/chokidar";1740;3074;1734;2941;-133;-6
"161";"amscanne/huptime";1739;3075;1740;2928;-147;1
"958";"DhavalKapil/icmptunnel";1739;3077;NA;NA;NA;NA
"2647";"mdo/preboot";1739;3076;1836;2705;-371;97
"4318";"trulia/hologram";1738;3078;1895;2574;-504;157
"474";"blueimp/JavaScript-Load-Image";1737;3081;1763;2867;-214;26
"861";"danielamitay/DACircularProgress";1737;3083;1829;2722;-361;92
"1016";"documentationjs/documentation";1737;3080;808;4210;1130;-929
"1820";"iamdaiyuan/ios_top_1000";1737;3079;NA;NA;NA;NA
"2404";"lektor/lektor";1737;3082;NA;NA;NA;NA
"3998";"square/moshi";1737;3084;2050;2361;-723;313
"3870";"sindresorhus/pure";1736;3085;1988;2428;-657;252
"2716";"mihaip/dex-method-counts";1735;3086;1708;3002;-84;-27
"1816";"hyperoslo/Whisper";1734;3088;NA;NA;NA;NA
"4548";"Wisembly/basil.js";1734;3087;1840;2688;-399;106
"1386";"fqrouter/fqrouter";1733;3090;1928;2524;-566;195
"3524";"reark/reark";1733;3089;2151;2260;-829;418
"1650";"guard/guard-livereload";1732;3092;1843;2681;-411;111
"1916";"j4mie/idiorm";1732;3091;1828;2724;-367;96
"171";"AndrewBelt/hack.chat";1731;3096;NA;NA;NA;NA
"1042";"douban/dpark";1731;3094;1672;3095;1;-59
"1639";"grosser/parallel_tests";1731;3093;1820;2738;-355;89
"2341";"kriskowal/gtor";1731;3098;1905;2560;-538;174
"3192";"paradoxxxzero/butterfly";1731;3097;1785;2819;-278;54
"4026";"stanfordnlp/CoreNLP";1731;3095;1651;3149;54;-80
"667";"chrisbanes/philm";1730;3099;1835;2706;-393;105
"855";"daltoniam/Starscream";1729;3100;1618;3227;127;-111
"1863";"imatix/zguide";1729;3101;1806;2768;-333;77
"1868";"incanter/incanter";1729;3102;1800;2783;-319;71
"429";"bevacqua/fuzzysearch";1728;3105;2207;2201;-904;479
"4085";"suprb/Nested";1728;3104;1848;2674;-430;120
"4487";"vvo/gifify";1728;3103;1742;2925;-178;14
"1217";"facebookarchive/fb-flo";1727;3106;1849;2668;-438;122
"691";"citra-emu/citra";1726;3107;1736;2939;-168;10
"1038";"dotnet/orleans";1726;3112;1667;3111;-1;-59
"1779";"htty/htty";1726;3109;2025;2391;-718;299
"2569";"mariohahn/MHVideoPhotoGallery";1726;3111;1924;2529;-582;198
"2909";"nathansearles/Slides";1726;3108;1807;2765;-343;81
"3701";"s4cha/Stevia";1726;3110;NA;NA;NA;NA
"4083";"supermarin/xcpretty";1725;3113;1664;3119;6;-61
"4598";"YabataDesign/afterglow-theme";1725;3114;1845;2678;-436;120
"1927";"Jahaja/psdash";1724;3115;1763;2868;-247;39
"3603";"robb/RBBAnimation";1724;3116;1819;2742;-374;95
"1493";"GitbookIO/editor-legacy";1723;3117;1890;2586;-531;167
"4298";"tpope/vim-sensible";1723;3118;1716;2981;-137;-7
"984";"djaiss/mapsicon";1722;3120;1819;2740;-380;97
"2077";"jmoiron/sqlx";1722;3119;1770;2851;-268;48
"91";"airbnb/polyglot.js";1721;3125;1747;2909;-216;26
"2439";"lipis/bootstrap-social";1721;3123;1850;2665;-458;129
"2755";"mitro-co/mitro";1721;3121;1938;2514;-607;217
"3541";"remind101/empire";1721;3124;2129;2283;-841;408
"4108";"sylvinus/node-crawler";1721;3122;1806;2771;-351;85
"4615";"Yalantis/GuillotineMenu-Android";1721;3126;NA;NA;NA;NA
"10";"10up/sanitize.css";1720;3129;1884;2598;-531;164
"562";"bvaughn/react-virtualized";1720;3130;NA;NA;NA;NA
"3076";"objectivehtml/FlipClock";1720;3127;1761;2873;-254;41
"3580";"rickharrison/validate.js";1720;3128;1783;2822;-306;63
"3848";"shwenzhang/AndResGuard";1720;3131;NA;NA;NA;NA
"708";"cloudera/hue";1719;3134;1758;2880;-254;39
"2576";"markmarkoh/datamaps";1719;3132;1781;2828;-304;62
"4604";"yahoo/gryffin";1719;3133;NA;NA;NA;NA
"194";"angular/material2";1718;3135;NA;NA;NA;NA
"3414";"Qihoo360/Atlas";1718;3136;1883;2608;-528;165
"823";"cuber/ngx_http_google_filter_module";1717;3137;1856;2653;-484;139
"2594";"Masterminds/glide";1717;3138;884;4204;1066;-833
"3219";"pbatard/rufus";1717;3139;1724;2960;-179;7
"1361";"fnakstad/angular-client-side-auth";1716;3141;1799;2786;-355;83
"3517";"real-logic/Aeron";1716;3140;1777;2838;-302;61
"2127";"jonls/redshift";1715;3144;1532;3484;340;-183
"3641";"rse/es6-features";1715;3142;1534;3476;334;-181
"4144";"technicalpickles/homesick";1715;3143;1787;2815;-328;72
"2949";"nfarina/homebridge";1714;3145;1060;4184;1039;-654
"641";"chengr28/RevokeChinaCerts";1713;3147;1862;2641;-506;149
"2446";"litten/hexo-theme-yilia";1713;3146;1594;3302;156;-119
"3394";"pushtorefresh/storio";1712;3148;2203;2203;-945;491
"454";"bitpay/bitcore";1711;3150;1787;2813;-337;76
"2948";"NeXTs/Jets.js";1711;3149;NA;NA;NA;NA
"253";"apotonick/trailblazer";1710;3155;1855;2654;-501;145
"1194";"etsy/skyline";1710;3153;1857;2650;-503;147
"2186";"jubos/fake-s3";1710;3151;1777;2836;-315;67
"3288";"pieter/gitx";1710;3154;1789;2808;-346;79
"3654";"rstudio/shiny";1710;3152;1780;2831;-321;70
"4404";"uxebu/bonsai";1708;3156;1781;2829;-327;73
"682";"ChristianKienle/Core-Data-Editor";1707;3158;1829;2721;-437;122
"2025";"jenssegers/laravel-mongodb";1707;3157;1723;2965;-192;16
"3842";"shu223/AnimatedTransitionGallery";1707;3159;1753;2895;-264;46
"4190";"thiagopradi/octopus";1707;3160;1814;2749;-411;107
"150";"amark/gun";1706;3162;1650;3150;-12;-56
"2867";"msysgit/msysgit";1706;3163;1848;2669;-494;142
"3218";"paypal/accessible-html5-video-player";1706;3161;1757;2883;-278;51
"2829";"Mozharovsky/CVCalendar";1705;3164;1613;3245;81;-92
"477";"BlueSpire/Durandal";1703;3167;1813;2750;-417;110
"1308";"fex-team/ueditor";1703;3168;1672;3096;-72;-31
"4262";"toji/gl-matrix";1703;3166;1714;2986;-180;11
"4356";"twitter/summingbird";1703;3165;1788;2812;-353;85
"2839";"mozilla/rr";1702;3170;1180;4154;984;-522
"2995";"nnhubbard/ZSSRichTextEditor";1702;3169;1717;2977;-192;15
"814";"csscomb/csscomb.js";1701;3173;1770;2848;-325;69
"1718";"hassox/warden";1701;3172;1778;2834;-338;77
"4075";"substance/substance";1701;3171;NA;NA;NA;NA
"2126";"jonikorpi/Golden-Grid-System";1700;3174;1826;2727;-447;126
"4364";"tylertate/semantic.gs";1700;3176;1818;2744;-432;118
"4506";"wbotelhos/raty";1700;3175;1855;2655;-520;155
"1035";"dotless-de/vagrant-vbguest";1699;3178;1738;2935;-243;39
"3481";"raspberrypi/firmware";1699;3177;1757;2884;-293;58
"3411";"qbittorrent/qBittorrent";1698;3180;1725;2958;-222;27
"4101";"swirldev/swirl_courses";1698;3179;1769;2854;-325;71
"1880";"instructure/canvas-lms";1697;3181;1760;2874;-307;63
"2239";"katspaugh/wavesurfer.js";1697;3184;2059;2347;-837;362
"2438";"linuxmint/Cinnamon";1697;3182;1771;2846;-336;74
"2498";"lynndylanhurley/ng-token-auth";1697;3185;1802;2780;-405;105
"4393";"Unknwon/go-fundamental-programming";1697;3183;1793;2800;-383;96
"696";"Clans/FloatingActionButton";1696;3186;1899;2568;-618;203
"731";"codebrew/backbone-rails";1695;3188;1810;2759;-429;115
"4582";"xdan/datetimepicker";1695;3187;1727;2954;-233;32
"453";"Bitmessage/PyBitmessage";1694;3191;1765;2863;-328;71
"1193";"etsy/logster";1694;3189;1800;2781;-408;106
"2360";"kyleduo/SwitchButton";1694;3190;1377;3945;755;-317
"1438";"gajus/swing";1693;3196;1750;2899;-297;57
"1487";"gilesbowkett/rewind";1693;3192;4912;699;-2493;3219
"1643";"grpc/grpc-go";1693;3195;1637;3182;-13;-56
"3215";"paulmillr/es6-shim";1693;3193;1700;3027;-166;7
"4395";"Urigo/angular-meteor";1693;3194;2035;2376;-818;342
"13";"1602/jugglingdb";1692;3201;1806;2767;-434;114
"1040";"douban/code";1692;3197;762;4216;1019;-930
"1327";"firebase/angularfire";1692;3198;1768;2855;-343;76
"2565";"marcelduran/yslow";1692;3200;1768;2856;-344;76
"3271";"phpDocumentor/phpDocumentor2";1692;3199;1749;2905;-294;57
"2267";"kennyledet/Algorithm-Implementations";1691;3203;1715;2984;-219;24
"3444";"ragunathjawahar/android-saripaar";1691;3202;2023;2395;-807;332
"127";"alibaba/RocketMQ";1690;3206;1395;3885;679;-295
"1397";"freedomofpress/securedrop";1690;3208;1809;2762;-446;119
"2795";"mongodb/mongo-python-driver";1690;3205;1793;2798;-407;103
"3837";"Shougo/neocomplcache.vim";1690;3207;1766;2862;-345;76
"4206";"thoughtbot/capybara-webkit";1690;3204;1786;2817;-387;96
"932";"dennisreimann/ioctocat";1689;3211;1794;2797;-414;105
"1744";"hirak/prestissimo";1689;3210;NA;NA;NA;NA
"3242";"PeterDing/iScript";1689;3209;1610;3253;44;-79
"1392";"FrDH/jQuery.mmenu";1688;3213;1734;2940;-273;46
"2491";"luster-io/impulse";1688;3215;1838;2693;-522;150
"3359";"princejwesley/Mancy";1688;3212;NA;NA;NA;NA
"3739";"scalessec/Toast";1688;3214;1636;3189;-25;-52
"1514";"gkz/LiveScript";1686;3217;1762;2871;-346;76
"4693";"zk00006/OpenTLD";1686;3216;1807;2766;-450;121
"1436";"gaearon/redux-thunk";1685;3218;NA;NA;NA;NA
"2041";"jflesch/paperwork";1685;3221;585;4225;1004;-1100
"2578";"MarlinFirmware/Marlin";1685;3219;1679;3076;-143;-6
"2824";"Mottie/tablesorter";1685;3220;1747;2911;-309;62
"447";"biometrics/openbr";1684;3225;1548;3430;205;-136
"2506";"maccman/juggernaut";1684;3224;1790;2802;-422;106
"3400";"pyinstaller/pyinstaller";1684;3223;1718;2971;-252;34
"4435";"videolan/vlc";1684;3222;1564;3393;171;-120
"1132";"elixir-lang/ecto";1682;3227;1834;2711;-516;152
"1794";"Huddle/Resemble.js";1682;3226;1756;2888;-338;74
"1964";"jaredhanson/oauth2orize";1682;3228;1772;2845;-383;90
"2242";"kchmck/vim-coffee-script";1682;3230;1788;2811;-419;106
"4411";"ValveSoftware/source-sdk-2013";1682;3229;1799;2789;-440;117
"1825";"iBaa/PlexConnect";1681;3231;1813;2752;-479;132
"2954";"nginx/nginx-releases";1681;3233;1888;2593;-640;207
"3325";"PomepuyN/BlurEffectForAndroidDesign";1681;3232;1844;2679;-553;163
"1900";"ircmaxell/password_compat";1680;3235;1804;2774;-461;124
"3695";"ryanflorence/react-project";1680;3236;NA;NA;NA;NA
"3953";"Spaceman-Labs/SMPageControl";1680;3234;1819;2743;-491;139
"915";"deanmalmgren/textract";1679;3238;1759;2878;-360;80
"2622";"mattt/CargoBay";1679;3237;1800;2784;-453;121
"473";"blueimp/Gallery";1678;3240;1710;2995;-245;32
"1938";"JakeWharton/scalpel";1678;3241;1511;3554;313;-167
"4469";"voldemort/voldemort";1678;3239;1779;2833;-406;101
"107";"alexanderGugel/ied";1677;3242;NA;NA;NA;NA
"839";"cymcsg/UltimateAndroid";1677;3243;1851;2660;-583;174
"4389";"Unblocker/Unblock-Youku";1677;3244;1538;3464;220;-139
"1520";"Glimpse/Glimpse";1676;3245;1835;2707;-538;159
"3693";"ryanb/nested_form";1675;3246;1757;2885;-361;82
"826";"cuckoosandbox/cuckoo";1674;3248;1667;3110;-138;-7
"3743";"schneems/wicked";1674;3247;1777;2839;-408;103
"1984";"jaunesarmiento/fries";1673;3249;1782;2824;-425;109
"2331";"kraih/mojo";1672;3251;1703;3015;-236;31
"3474";"raphaelcruzeiro/jquery-notebook";1672;3252;1771;2847;-405;99
"3716";"samuraisam/pyapns";1672;3250;1780;2832;-418;108
"3740";"scambra/devise_invitable";1672;3253;1811;2758;-495;139
"2392";"LeaVerou/bliss";1670;3254;NA;NA;NA;NA
"4309";"trevorlinton/webkit.js";1670;3255;1768;2857;-398;98
"1362";"fnando/i18n-js";1669;3256;1766;2860;-396;97
"313";"at-import/breakpoint";1668;3259;1736;2938;-321;68
"2092";"joelittlejohn/jsonschema2pojo";1668;3257;1640;3173;-84;-28
"4499";"wasabeef/Blurry";1668;3258;NA;NA;NA;NA
"3";"0rpc/zerorpc-python";1667;3263;1712;2989;-274;45
"493";"bootstrap-tagsinput/bootstrap-tagsinput";1667;3265;1820;2737;-528;153
"1303";"feross/SpoofMAC";1667;3264;1814;2747;-517;147
"1334";"flask-admin/flask-admin";1667;3260;2036;2374;-886;369
"3637";"roundcube/roundcubemail";1667;3261;1674;3089;-172;7
"3960";"specta/specta";1667;3262;1764;2866;-396;97
"4632";"yeasy/docker_practice";1667;3266;1661;3127;-139;-6
"4";"0xced/XCDYouTubeKit";1666;3267;1731;2945;-322;65
"1345";"flike/kingshard";1666;3269;NA;NA;NA;NA
"2259";"kennethreitz/envoy";1666;3268;1750;2900;-368;84
"3409";"python-visualization/folium";1665;3270;1191;4151;881;-474
"701";"cliftonc/calipso";1664;3273;1740;2929;-344;76
"2354";"kswedberg/jquery-smooth-scroll";1664;3272;1747;2910;-362;83
"2659";"MengTo/DesignerNewsApp";1664;3271;1891;2584;-687;227
"506";"bradfitz/http2";1663;3277;2088;2314;-963;425
"2308";"KnpLabs/Gaufrette";1663;3274;1746;2915;-359;83
"2678";"mher/flower";1663;3278;1740;2931;-347;77
"3046";"nst/RuntimeBrowser";1663;3276;1710;2996;-280;47
"3187";"panicinc/PunchClock";1663;3275;1776;2843;-432;113
"4354";"twitter/secureheaders";1663;3279;1767;2858;-421;104
"97";"akkadotnet/akka.net";1662;3282;1831;2717;-565;169
"1023";"domchristie/to-markdown";1662;3280;1678;3078;-202;16
"1051";"Draveness/DKNightVersion";1662;3281;1803;2776;-505;141
"3850";"siacs/Conversations";1662;3283;1763;2869;-414;101
"1640";"groundworkcss/groundwork";1661;3284;1788;2810;-474;127
"2643";"McPants/jquery.shapeshift";1661;3285;1769;2853;-432;108
"3904";"slightlyoff/ServiceWorker";1661;3286;1557;3410;124;-104
"906";"dbushell/Nestable";1660;3287;1695;3036;-251;35
"3936";"somebee/imba";1660;3288;1228;4140;852;-432
"1314";"fguillot/kanboard";1659;3289;1686;3056;-233;27
"1750";"hojberg/cssarrowplease";1659;3290;1785;2818;-472;126
"4501";"wasabeef/richeditor-android";1659;3291;1610;3254;-37;-49
"1078";"DTVD/rainbowstream";1658;3293;1723;2964;-329;65
"3657";"rtfeldman/seamless-immutable";1658;3292;1616;3238;-54;-42
"548";"bulletphysics/bullet3";1657;3297;1682;3066;-231;25
"985";"django-compressor/django-compressor";1657;3296;1742;2922;-374;85
"1053";"DreaminginCodeZH/Douya";1657;3295;NA;NA;NA;NA
"4684";"zh-google-styleguide/zh-google-styleguide";1657;3294;1684;3060;-234;27
"3193";"paragonie/awesome-appsec";1656;3298;2454;1920;-1378;798
"3407";"python/cpython";1656;3299;1323;4068;769;-333
"57";"addyosmani/tmi";1655;3300;1781;2826;-474;126
"12";"1602/compound";1654;3301;1759;2875;-426;105
"1017";"documentcloud/visualsearch";1653;3303;1770;2849;-454;117
"3426";"quil/quil";1653;3302;1647;3159;-143;-6
"254";"appcelerator/KitchenSink";1652;3304;1751;2896;-408;99
"1607";"go-qml/qml";1652;3305;1799;2787;-518;147
"2215";"kaishengtai/neuralart";1652;3306;NA;NA;NA;NA
"33";"acdlite/redux-router";1651;3310;NA;NA;NA;NA
"99";"alamkanak/Android-Week-View";1651;3308;1632;3193;-115;-19
"1255";"facebook/pfff";1651;3307;1828;2723;-584;177
"1317";"fideloper/Vaprobash";1651;3311;1795;2794;-517;144
"2251";"keithclark/selectivizr";1651;3312;1765;2864;-448;114
"2410";"letsgetrandy/brototype";1651;3313;1812;2754;-559;161
"3351";"premailer/premailer";1651;3309;1734;2942;-367;83
"1568";"google/go-github";1650;3314;1616;3234;-80;-34
"4528";"wesm/pydata-book";1650;3315;1567;3379;64;-83
"531";"browserhtml/browserhtml";1649;3319;1229;4135;816;-420
"874";"DanMcInerney/wifijammer";1649;3318;1728;2949;-369;79
"1990";"javierbyte/img2css";1649;3317;NA;NA;NA;NA
"4256";"tobie/ua-parser";1649;3320;1757;2886;-434;108
"4689";"ziahamza/webui-aria2";1649;3316;1297;4099;783;-352
"702";"clinical-meteor/cookbook";1648;3323;1918;2535;-788;270
"796";"cplusplus/draft";1648;3322;1754;2893;-429;106
"3304";"plasticboy/vim-markdown";1648;3321;1665;3116;-205;17
"4246";"tjunnone/npm-check-updates";1648;3324;1505;3570;246;-143
"800";"CreateJS/PreloadJS";1647;3327;1715;2982;-345;68
"2423";"libgit2/rugged";1647;3325;1719;2970;-355;72
"3062";"NYTimes/backbone.stickit";1647;3326;1782;2825;-501;135
"547";"Bukkit/Bukkit";1646;3332;1695;3035;-297;49
"791";"Countly/countly-server";1646;3330;1776;2840;-490;130
"1405";"FrozenNode/Laravel-Administrator";1646;3329;1695;3037;-292;49
"2018";"jeff-optimizely/Guiders-JS";1646;3328;1749;2903;-425;103
"3838";"Shougo/neocomplete.vim";1646;3331;1702;3018;-313;56
"4694";"zloirock/core-js";1646;3333;1602;3281;-52;-44
"3453";"rails/rails-dev-box";1645;3334;1785;2820;-514;140
"365";"babel/babel-sublime";1644;3336;1741;2926;-410;97
"3061";"Nyr/openvpn-install";1644;3335;1537;3468;133;-107
"599";"cartalyst/sentry";1643;3337;1762;2870;-467;119
"3477";"rasbt/pattern_classification";1643;3338;1746;2916;-422;103
"2363";"kymjs/KJFrameForAndroid";1642;3339;1749;2904;-435;107
"2397";"ledger/ledger";1642;3341;1543;3447;106;-99
"2965";"nicklockwood/iVersion";1642;3340;1738;2937;-403;96
"967";"diegonetto/generator-ionic";1641;3343;1797;2791;-552;156
"3441";"radiant/radiant";1641;3342;1724;2961;-381;83
"1145";"emirozer/fake2db";1640;3345;1786;2816;-529;146
"2001";"jch/html-pipeline";1640;3344;1727;2952;-392;87
"3495";"rdio/jsfmt";1640;3346;1708;3003;-343;68
"2779";"ModuleLoader/es6-module-loader";1639;3347;1701;3021;-326;62
"2848";"mps-youtube/mps-youtube";1639;3349;1598;3293;-56;-41
"2998";"noamraph/tqdm";1639;3351;1410;3828;477;-229
"4317";"trueinteractions/tint2";1639;3348;1728;2951;-397;89
"4475";"vorillaz/devicons";1639;3350;1724;2963;-387;85
"444";"BinaryMuse/fluxxor";1638;3353;1930;2522;-831;292
"1165";"erichoracek/MSCollectionViewCalendarLayout";1638;3352;1660;3130;-222;22
"1537";"golang/mobile";1637;3356;1814;2748;-608;177
"2770";"mobolic/facebook-sdk";1637;3355;1698;3028;-327;61
"4219";"thoughtbot/shoulda-matchers";1637;3354;1717;2978;-376;80
"577";"camlistore/camlistore";1636;3357;1733;2943;-414;97
"1211";"expressjs/multer";1636;3358;1534;3474;116;-102
"1543";"gongjianhui/AppleDNS";1635;3362;NA;NA;NA;NA
"2268";"kentnguyen/KNSemiModalViewController";1635;3361;1707;3005;-356;72
"2708";"Microsoft/vscode-go";1635;3360;NA;NA;NA;NA
"3613";"robotmedia/RMStore";1635;3359;1632;3196;-163;-3
"1428";"gabrielemariotti/RecyclerViewItemAnimators";1634;3363;1993;2423;-940;359
"2386";"leafo/sticky-kit";1634;3367;1790;2801;-566;156
"3403";"PyMySQL/PyMySQL";1634;3366;1585;3327;-39;-49
"4006";"square/spoon";1634;3364;1701;3024;-340;67
"4024";"stamparm/maltrail";1634;3365;138;4238;873;-1496
"4223";"thx/RAP";1634;3368;1000;4191;823;-634
"1847";"id-Software/Quake-III-Arena";1633;3369;1664;3118;-251;31
"555";"burnash/gspread";1632;3373;1730;2947;-426;98
"1620";"grantland/android-autofittextview";1632;3371;1707;3004;-367;75
"2504";"macbre/phantomas";1632;3375;1712;2991;-384;80
"2894";"naman14/Timber";1632;3374;NA;NA;NA;NA
"3227";"pedrovgs/AndroidWiFiADB";1632;3372;NA;NA;NA;NA
"4606";"yahoo/mojito";1632;3370;1705;3012;-358;73
"970";"digitalBush/jquery.maskedinput";1631;3376;1721;2968;-408;90
"4244";"tj/nib";1630;3378;1721;2969;-409;91
"4331";"twbs/bootlint";1630;3377;1755;2892;-485;125
"86";"airbnb/airpal";1629;3379;1864;2639;-740;235
"3030";"nosir/obelisk.js";1628;3382;1748;2908;-474;120
"3954";"spacy-io/spaCy";1628;3383;1701;3023;-360;73
"4147";"technoweenie/restful-authentication";1628;3380;1716;2980;-400;88
"4571";"wuub/SublimeREPL";1628;3381;1679;3077;-304;51
"1275";"Famous/engine";1627;3387;NA;NA;NA;NA
"1496";"gitextensions/gitextensions";1627;3388;1669;3105;-283;42
"1981";"jasonross/Nuwa";1627;3386;NA;NA;NA;NA
"2614";"matthewpalmer/Locksmith";1627;3384;2148;2263;-1121;521
"2800";"mongomapper/mongomapper";1627;3385;1744;2919;-466;117
"3273";"phpmyadmin/phpmyadmin";1627;3389;1741;2927;-462;114
"1778";"httpswift/swifter";1626;3392;2037;2372;-1020;411
"3405";"pypa/virtualenv";1626;3391;1593;3305;-86;-33
"4081";"superherojs/superherojs";1626;3390;1677;3082;-308;51
"1881";"intentkit/IntentKit";1625;3393;1753;2894;-499;128
"2921";"necolas/react-native-web";1625;3394;NA;NA;NA;NA
"557";"busyloop/lolcat";1624;3395;1693;3040;-355;69
"793";"cowbell/sharedrop";1624;3397;1576;3356;-41;-48
"830";"cujojs/curl";1624;3398;1712;2990;-408;88
"1902";"ironmaniiith/Github-profile-name-writer";1624;3396;NA;NA;NA;NA
"1692";"Haneke/Haneke";1623;3399;1739;2934;-465;116
"2970";"nicolasff/webdis";1623;3400;1778;2835;-565;155
"565";"BYVoid/Batsh";1622;3401;1709;2998;-403;87
"3433";"rabbitmq/rabbitmq-server";1622;3403;1573;3364;-39;-49
"3997";"square/mortar";1622;3402;1713;2987;-415;91
"3765";"scylladb/seastar";1621;3404;2935;1540;-1864;1314
"1475";"getredash/redash";1620;3405;1559;3403;-2;-61
"2919";"ndbroadbent/scm_breeze";1620;3406;1409;3833;427;-211
"3662";"ruanyf/webpack-demos";1620;3407;NA;NA;NA;NA
"742";"code-mc/material-icon-lib";1619;3408;NA;NA;NA;NA
"2182";"jtblin/angular-chart.js";1618;3409;1641;3170;-239;23
"842";"cython/cython";1617;3410;1660;3129;-281;43
"3235";"pengjianbo/GalleryFinal";1617;3411;NA;NA;NA;NA
"3384";"puls/objc-TimesSquare";1617;3412;1726;2956;-456;109
"821";"CtripMobile/DynamicAPK";1616;3413;NA;NA;NA;NA
"3429";"ququplay/jquery-mobile-flat-ui-theme";1616;3414;1750;2901;-513;134
"1123";"elastic/logstash-forwarder";1615;3415;1902;2565;-850;287
"3291";"pinterest/teletraan";1614;3416;NA;NA;NA;NA
"2739";"minikomi/Bootstrap-Form-Builder";1613;3417;1700;3026;-391;87
"4338";"twittem/wp-bootstrap-navwalker";1613;3418;1718;2972;-446;105
"197";"angulartics/angulartics";1612;3423;1705;3009;-414;93
"244";"apache/zookeeper";1612;3422;1588;3317;-105;-24
"1767";"hothero/awesome-rails-gem";1612;3421;2781;1684;-1737;1169
"2343";"krisleech/wisper";1612;3419;1803;2777;-642;191
"3679";"runtimejs/runtime";1612;3420;2390;1986;-1434;778
"797";"CppCon/CppCon2014";1611;3425;1749;2902;-523;138
"4437";"viewfinderco/viewfinder";1611;3424;1692;3047;-377;81
"611";"ccoenraets/backbone-directory";1610;3429;1717;2973;-456;107
"2247";"keendreams/keen";1610;3430;1702;3017;-413;92
"3395";"pxb1988/dex2jar";1610;3427;1597;3295;-132;-13
"3956";"sparanoid/chinese-copywriting-guidelines";1610;3426;1649;3156;-270;39
"3993";"square/flow";1610;3428;1592;3311;-117;-18
"1810";"hyperium/hyper";1608;3431;1738;2936;-495;130
"3859";"Simbul/baker";1608;3432;1711;2994;-438;103
"4225";"tildeio/htmlbars";1607;3433;1745;2918;-515;138
"2201";"justspamjustin/junior";1606;3435;1701;3019;-416;95
"3731";"sb2nov/mac-setup";1606;3437;1620;3220;-217;14
"4462";"vizicities/vizicities";1606;3434;1689;3052;-382;83
"4713";"zyedidia/micro";1606;3436;NA;NA;NA;NA
"415";"benedmunds/CodeIgniter-Ion-Auth";1605;3438;1690;3050;-388;85
"3570";"revolunet/JSbooks";1605;3440;1631;3198;-242;26
"4480";"vrana/adminer";1605;3439;1715;2985;-454;110
"2347";"krzysztofzablocki/KZBootstrap";1604;3441;1686;3057;-384;82
"2490";"lumapps/lumX";1604;3442;1728;2950;-492;124
"595";"carlsednaoui/ouibounce";1603;3447;1728;2948;-499;125
"750";"Codiad/Codiad";1603;3444;1709;2999;-445;106
"1746";"hitherejoe/animate";1603;3445;NA;NA;NA;NA
"2972";"nicolashery/mac-dev-setup";1603;3446;1776;2842;-604;173
"3471";"randym/axlsx";1603;3448;1658;3139;-309;55
"4458";"vitalets/angular-xeditable";1603;3443;1629;3204;-239;26
"106";"AlessandroZ/LaZagne";1602;3451;2398;1975;-1476;796
"1729";"henriquea/minigrid";1602;3449;NA;NA;NA;NA
"1956";"jamiewilson/predawn";1602;3450;1887;2594;-856;285
"3622";"roidrage/lograge";1602;3452;1670;3103;-349;68
"785";"coresmart/persistencejs";1601;3455;1757;2882;-573;156
"1943";"jakiestfu/Behave.js";1601;3454;1691;3048;-406;90
"2123";"jonathantneal/svg4everybody";1601;3456;1537;3466;10;-64
"3614";"robovm/robovm";1601;3453;1742;2923;-530;141
"4646";"ylechelle/OpenUDID";1600;3457;1628;3208;-249;28
"247";"aphyr/jepsen";1599;3459;1673;3092;-367;74
"2803";"mono/monodevelop";1599;3458;1696;3032;-426;97
"4540";"wildfly/wildfly";1598;3460;1639;3177;-283;41
"4569";"wpscanteam/wpscan";1598;3461;1615;3240;-221;17
"492";"BootstrapCMS/CMS";1597;3462;1711;2992;-470;114
"1803";"hummingbird-me/hummingbird";1597;3463;1667;3112;-351;70
"3173";"pa7/nude.js";1597;3464;1787;2814;-650;190
"2975";"nikic/FastRoute";1596;3466;1563;3396;-70;-33
"4179";"thedjpetersen/subway";1596;3467;1707;3006;-461;111
"4703";"ztellman/aleph";1596;3465;1681;3070;-395;85
"3685";"rust-lang/cargo";1595;3468;1743;2921;-547;148
"763";"commercialhaskell/stack";1594;3470;2283;2113;-1357;689
"1748";"hmlb/phpunit-vw";1594;3469;NA;NA;NA;NA
"4550";"witheve/Eve";1594;3471;1884;2603;-868;290
"1302";"fengyuanchen/viewerjs";1593;3473;NA;NA;NA;NA
"1925";"jagenjo/webglstudio.js";1593;3475;NA;NA;NA;NA
"2134";"jordansinger/Hook.js";1593;3477;1671;3101;-376;78
"2655";"melonjs/melonJS";1593;3474;1688;3053;-421;95
"4016";"sshwsfc/xadmin";1593;3472;1677;3081;-391;84
"4555";"wojodesign/simplecart-js";1593;3476;1683;3065;-411;90
"1889";"intuit/LocationManager";1592;3480;1731;2946;-534;139
"2292";"kishikawakatsumi/KeychainAccess";1592;3478;1545;3442;-36;-47
"4098";"swiftmailer/swiftmailer";1592;3479;1675;3086;-393;83
"617";"ceolter/ag-grid";1591;3481;1811;2756;-725;220
"3185";"pangloss/vim-javascript";1590;3483;1675;3085;-398;85
"3348";"prasmussen/chrome-cli";1590;3482;1650;3151;-331;60
"4162";"terryworona/TWMessageBarManager";1589;3484;1704;3014;-470;115
"2944";"newrelic/centurion";1588;3485;1709;3000;-485;121
"3639";"rowanmanning/joblint";1588;3486;1812;2755;-731;224
"1469";"getguesstimate/guesstimate-app";1587;3487;NA;NA;NA;NA
"1783";"HubSpot/BuckyClient";1587;3488;1679;3074;-414;92
"2790";"moment/moment-timezone";1587;3489;1697;3029;-460;110
"3673";"rubysherpas/forem";1586;3490;1705;3011;-479;119
"3860";"simon-weber/gmusicapi";1585;3491;1665;3117;-374;80
"844";"cyu/rack-cors";1584;3493;1668;3109;-384;84
"3275";"PHPOffice/PHPWord";1584;3492;1667;3114;-378;83
"1878";"insoshi/insoshi";1583;3494;1680;3072;-422;97
"3727";"satyan/sugar";1583;3495;1657;3141;-354;74
"3852";"siddontang/ledisdb";1583;3497;1680;3073;-424;97
"4493";"wakaleo/game-of-life";1583;3498;1661;3126;-372;78
"4627";"yargs/yargs";1583;3496;1551;3426;-70;-32
"3883";"sixohsix/twitter";1582;3500;1630;3202;-298;48
"4159";"ternjs/acorn";1582;3501;1674;3091;-410;92
"4705";"zurb/foundation-apps";1582;3499;1602;3282;-217;20
"956";"devttys0/binwalk";1581;3504;1510;3557;53;-71
"2433";"lingochamp/FileDownloader";1581;3503;NA;NA;NA;NA
"2745";"mintchaos/flippant.js";1581;3502;1683;3062;-440;102
"252";"apotonick/roar";1580;3505;1687;3054;-451;107
"1526";"gobackspaces/DLCImagePickerController";1580;3506;1674;3087;-419;94
"2427";"lifo/cramp";1580;3507;1701;3020;-487;121
"1143";"emicklei/go-restful";1579;3508;1636;3186;-322;57
"3950";"soundcloud/roshi";1578;3510;1692;3046;-464;114
"4079";"summerblue/phphub";1578;3509;1428;3780;271;-150
"502";"boxen/boxen";1576;3512;1696;3031;-481;120
"1083";"dustturtle/RealReachability";1576;3511;NA;NA;NA;NA
"4367";"typcn/bilibili-mac-client";1576;3513;1372;3962;449;-204
"2605";"mattdonnelly/Swifter";1575;3514;1770;2852;-662;195
"1466";"gernest/utron";1574;3518;NA;NA;NA;NA
"1781";"huangz1990/redis-3.0-annotated";1574;3515;1553;3418;-97;-21
"2282";"Khan/khan-exercises";1574;3517;1693;3043;-474;119
"2558";"mapbox/node-sqlite3";1574;3516;1556;3412;-104;-18
"3225";"pedestal/pedestal";1574;3519;1681;3068;-451;107
"3849";"shyamseshadri/angularjs-book";1574;3520;1689;3051;-469;115
"4639";"yeoman/yo";1574;3521;1631;3199;-322;57
"789";"coteditor/CotEditor";1573;3522;1802;2778;-744;229
"1294";"feedbin/feedbin";1573;3526;1663;3121;-405;90
"1374";"for-GET/know-your-http-well";1573;3523;1639;3175;-348;66
"2321";"kolyvan/kxmovie";1573;3527;1478;3636;109;-95
"2389";"leapmotion/leapjs";1573;3524;1659;3133;-391;86
"2669";"meteoric/meteor-ionic";1573;3525;2009;2408;-1117;436
"2989";"NLog/NLog";1573;3528;1653;3146;-382;80
"3379";"publify/publify";1573;3529;1657;3140;-389;84
"4560";"worker8/TourGuide";1572;3530;2159;2254;-1276;587
"2673";"mgechev/angularjs-in-patterns";1571;3532;1612;3249;-283;41
"4233";"titoBouzout/SideBarEnhancements";1571;3531;1684;3058;-473;113
"574";"cambecc/earth";1570;3533;1759;2877;-656;189
"688";"Circa75/dropplets";1570;3534;1646;3160;-374;76
"537";"brynary/webrat";1569;3535;1660;3128;-407;91
"1371";"fooplugins/FooTable";1569;3536;1694;3039;-497;125
"3250";"phacility/xhprof";1568;3537;1696;3034;-503;128
"3397";"PyCQA/pycodestyle";1568;3538;1650;3152;-386;82
"255";"appetizermonster/hain";1567;3541;NA;NA;NA;NA
"862";"danielamitay/DAKeyboardControl";1567;3542;1700;3025;-517;133
"1262";"facebook/regenerator";1567;3539;1603;3276;-263;36
"2609";"mattgallagher/AudioStreamer";1567;3540;1636;3187;-353;69
"290";"asciimoo/drawille";1566;3545;1617;3231;-314;51
"891";"DaveWoodCom/XCGLogger";1566;3543;1508;3563;20;-58
"895";"davidlazar/vuvuzela";1566;3544;NA;NA;NA;NA
"1910";"itchyny/lightline.vim";1566;3547;1531;3490;-57;-35
"2771";"mobxjs/mobx";1566;3546;425;4229;683;-1141
"3766";"sd6352051/NiftyDialogEffects";1565;3548;1605;3270;-278;40
"1340";"flavienlaurent/NotBoringActionBar";1564;3549;1717;2975;-574;153
"949";"devinhunt/typebase.css";1563;3551;2768;1696;-1855;1205
"995";"dm77/barcodescanner";1563;3550;1636;3185;-365;73
"4460";"VitaliyRodnenko/geeknote";1563;3552;1662;3122;-430;99
"163";"amulyakhare/TextDrawable";1562;3555;1908;2555;-1000;346
"1279";"fantasyland/fantasy-land";1562;3553;1533;3479;-74;-29
"1835";"iconic/open-iconic";1562;3554;1675;3084;-470;113
"622";"cferdinandi/smooth-scroll";1561;3556;1473;3653;97;-88
"1120";"elastic/elasticsearch-rails";1561;3560;1717;2974;-586;156
"1681";"hakimel/Avgrund";1561;3559;1649;3154;-405;88
"3759";"scripted-editor/scripted";1561;3561;1657;3142;-419;96
"3760";"scrod/nv";1561;3558;1643;3167;-391;82
"4667";"zcbenz/nw-sample-apps";1561;3557;1657;3143;-414;96
"722";"cockpit-project/cockpit";1560;3562;1557;3407;-155;-3
"228";"antirez/sds";1559;3563;1570;3373;-190;11
"2209";"jxcore/jxcore";1559;3564;1599;3290;-274;40
"4329";"tuupola/jquery_jeditable";1559;3565;1684;3059;-506;125
"63";"adobe-fonts/source-sans-pro";1558;3567;1668;3108;-459;110
"195";"angular/material-start";1558;3568;1566;3380;-188;8
"1070";"drublic/css-modal";1558;3569;1604;3273;-296;46
"2812";"morhetz/gruvbox";1558;3566;1425;3785;219;-133
"3625";"romainguy/ViewServer";1557;3570;1596;3299;-271;39
"4210";"thoughtbot/factory_girl_rails";1557;3571;1673;3093;-478;116
"544";"bucaran/fly";1556;3574;NA;NA;NA;NA
"3085";"octokit/octokit.objc";1556;3575;1696;3033;-542;140
"3169";"oyvindeh/ucss";1556;3572;1652;3148;-424;96
"3294";"PixarAnimationStudios/OpenSubdiv";1556;3573;1725;2957;-616;169
"31";"acdlite/flummox";1555;3579;1839;2689;-890;284
"457";"bitstadium/QuincyKit";1555;3576;1671;3098;-478;116
"709";"cloudera/Impala";1555;3580;1645;3162;-418;90
"3056";"nvie/pip-tools";1555;3577;1564;3389;-188;9
"3658";"rtomayko/tilt";1555;3578;1627;3209;-369;72
"890";"davemorrissey/subsampling-scale-image-view";1554;3583;2199;2208;-1375;645
"1720";"haxiomic/GPU-Fluid-Experiments";1554;3581;1810;2760;-821;256
"4009";"square/Valet";1554;3582;NA;NA;NA;NA
"4261";"toddmotto/fireshell";1553;3584;1664;3120;-464;111
"650";"ChicagoBoss/ChicagoBoss";1552;3585;1670;3102;-483;118
"1558";"google/closure-library";1552;3588;1608;3258;-330;56
"2817";"mortenjust/droptogif";1552;3587;NA;NA;NA;NA
"4518";"websanova/js-url";1552;3586;1627;3210;-376;75
"459";"bjankord/Style-Guide-Boilerplate";1551;3591;1672;3094;-497;121
"2485";"luisobo/Nocilla";1551;3590;1599;3291;-299;48
"3742";"schematics/schematics";1551;3589;1636;3190;-399;85
"712";"cloudhead/node-static";1550;3592;1600;3287;-305;50
"1004";"dobtco/formbuilder";1550;3594;1658;3137;-457;108
"1780";"huangz1990/annotated_redis_source";1550;3593;1625;3214;-379;75
"3547";"rendro/easy-pie-chart";1550;3595;1649;3155;-440;99
"2764";"mmcgrana/gobyexample";1549;3597;1659;3134;-463;110
"3073";"obfuscurity/tasseo";1549;3596;1661;3124;-472;112
"455";"bitshadow/iconate";1548;3598;NA;NA;NA;NA
"772";"constabulary/gb";1547;3599;1954;2484;-1115;407
"315";"Atlantic18/DoctrineExtensions";1546;3601;1665;3115;-486;119
"1659";"gurgeh/selfspy";1546;3600;1557;3409;-191;11
"2751";"mitchellh/gox";1546;3603;1616;3236;-367;70
"3758";"scriptcs/scriptcs";1546;3602;1581;3340;-262;35
"67";"aemkei/jsfuck";1544;3604;1324;4065;461;-220
"706";"clojure-cookbook/clojure-cookbook";1544;3607;1638;3180;-427;94
"836";"cwRichardKim/TinderSimpleSwipeCards";1544;3605;1676;3083;-522;132
"1745";"hishamhm/htop";1544;3606;892;4203;597;-652
"954";"devopsgroup-io/vagrant-digitalocean";1543;3610;1658;3136;-474;115
"1190";"etianen/django-reversion";1543;3608;1628;3207;-401;85
"1621";"graphific/DeepDreamVideo";1543;3612;NA;NA;NA;NA
"1730";"hephaest0s/usbkill";1543;3609;1407;3839;230;-136
"4588";"xicilion/fibjs";1543;3611;1585;3329;-282;42
"2511";"maciejczyzewski/retter";1542;3614;1679;3075;-539;137
"4474";"voormedia/rails-erd";1542;3613;1637;3183;-430;95
"438";"bigbluebutton/bigbluebutton";1541;3616;1601;3283;-333;60
"2566";"marcoarment/FCModel";1541;3617;1691;3049;-568;150
"3853";"sightmachine/SimpleCV";1541;3615;1602;3280;-335;61
"174";"andrewrk/groovebasin";1540;3620;1677;3079;-541;137
"436";"bhauman/lein-figwheel";1540;3621;1696;3030;-591;156
"535";"brutaldesign/swipebox";1540;3622;1604;3272;-350;64
"1339";"flavienlaurent/datetimepicker";1540;3618;1740;2930;-688;200
"1822";"IanLunn/jQuery-Parallax";1540;3624;1652;3147;-477;112
"2604";"mattdiamond/Recorderjs";1540;3619;1568;3374;-245;28
"2917";"naver/pinpoint";1540;3623;868;4205;582;-672
"1470";"getify/LABjs";1539;3628;1619;3223;-405;80
"3612";"RobotiumTech/robotium";1539;3625;1457;3695;70;-82
"3646";"rspec/rspec";1539;3627;1624;3216;-411;85
"4602";"yahoo/fluxible";1539;3626;1804;2775;-851;265
"2726";"mikepenz/LollipopShowcase";1538;3630;1695;3038;-592;157
"2783";"mohebifar/lebab";1538;3629;1035;4186;557;-503
"1980";"jasondavies/d3-cloud";1537;3631;1606;3267;-364;69
"2317";"kohana/kohana";1537;3634;1612;3248;-386;75
"2631";"maurycyw/StaggeredGridView";1537;3632;1667;3113;-519;130
"3115";"ondras/my-mind";1537;3633;1598;3294;-339;61
"798";"cppformat/cppformat";1536;3636;1443;3736;100;-93
"1424";"gabordemooij/redbean";1536;3637;1603;3277;-360;67
"1721";"hazelcast/hazelcast";1536;3638;1532;3482;-156;-4
"2610";"mattgemmell/MGSplitViewController";1536;3635;1639;3176;-459;103
"3314";"plumatic/schema";1535;3639;1645;3163;-476;110
"3297";"pixie-lang/pixie";1534;3640;1630;3201;-439;96
"3467";"Ramotion/paper-switch";1534;3641;1311;4079;438;-223
"1845";"id-Software/DOOM";1533;3642;1717;2976;-666;184
"2232";"kartik-v/bootstrap-fileinput";1533;3646;1584;3333;-313;51
"2451";"lloyd/JSONSelect";1533;3645;1646;3161;-484;113
"3091";"offensive-security/exploit-database";1533;3643;1799;2788;-855;266
"3910";"smcllns/css-social-buttons";1533;3644;1648;3157;-487;115
"3984";"sqlcipher/sqlcipher";1532;3648;1541;3454;-194;9
"4211";"thoughtbot/gitsh";1532;3647;1584;3334;-313;52
"111";"alexdrone/ios-fontawesome";1531;3653;1692;3044;-609;161
"879";"darknessomi/musicbox";1531;3650;1000;4190;540;-531
"1388";"FransBouma/Massive";1531;3651;1613;3243;-408;82
"1854";"igrigorik/em-websocket";1531;3649;1622;3218;-431;91
"2174";"js-next/react-style";1531;3654;1796;2793;-861;265
"3863";"simplebits/Pears";1531;3652;1636;3191;-461;105
"300";"AssetSync/asset_sync";1530;3655;1617;3232;-423;87
"333";"aui/font-spider";1530;3656;1680;3071;-585;150
"1315";"fians/marka";1530;3658;1658;3138;-520;128
"4534";"WhisperSystems/Signal-Desktop";1530;3657;817;4209;552;-713
"584";"caolan/jam";1529;3659;1618;3226;-433;89
"930";"delight-im/FreeGeoDB";1528;3661;3351;1249;-2412;1823
"1280";"farbrausch/fr_public";1528;3664;1610;3251;-413;82
"1450";"gavinbunney/Toucan";1528;3660;2518;1864;-1796;990
"1625";"graphsketcher/GraphSketcher";1528;3662;1612;3247;-415;84
"4597";"xyfeng/XYPieChart";1528;3663;1585;3330;-333;57
"1483";"giampaolo/psutil";1527;3667;1437;3753;86;-90
"1694";"HangfireIO/Hangfire";1527;3668;1607;3262;-406;80
"1939";"JakeWharton/Telecine";1527;3665;1555;3414;-251;28
"2881";"MvvmCross/MvvmCross";1527;3666;1582;3337;-329;55
"2079";"jneen/rouge";1526;3669;1382;3930;261;-144
"1485";"gilbitron/Ideal-Image-Slider";1525;3670;1596;3297;-373;71
"2078";"jmpressjs/jmpress.js";1525;3671;1641;3169;-502;116
"3127";"OpenELEC/OpenELEC.tv";1525;3672;1564;3390;-282;39
"445";"bingoogolapple/BGARefreshLayout-Android";1523;3673;NA;NA;NA;NA
"1662";"H07000223/FlycoTabLayout";1523;3675;NA;NA;NA;NA
"2729";"milessabin/shapeless";1523;3674;1537;3467;-207;14
"1658";"guo-yu/douban.fm";1522;3678;1625;3212;-466;103
"3616";"rochal/jQuery-slimScroll";1522;3677;1638;3181;-496;116
"3903";"slick/slick";1522;3676;1656;3145;-531;134
"82";"aino/galleria";1521;3681;1607;3260;-421;86
"846";"d3/d3-plugins";1521;3679;1577;3353;-326;56
"4520";"websocket-rails/websocket-rails";1521;3680;1637;3184;-496;116
"753";"codrops/PageTransitions";1520;3682;1622;3217;-465;102
"2684";"michaelbromley/angularUtils";1520;3685;1660;3131;-554;140
"3309";"playframework/play1";1520;3684;1607;3263;-421;87
"4710";"zxh0/jvm.go";1520;3683;1555;3417;-266;35
"2340";"krisk/Fuse";1519;3686;1565;3382;-304;46
"339";"Automattic/knox";1518;3690;1604;3271;-419;86
"360";"axkibe/lsyncd";1518;3693;1638;3179;-514;120
"928";"delba/Permission";1518;3688;NA;NA;NA;NA
"1167";"ericjohnson/canabalt-ios";1518;3692;1607;3261;-431;89
"4148";"techpines/express.io";1518;3689;1674;3090;-599;156
"4305";"treeio/treeio";1518;3687;1648;3158;-529;130
"4659";"yusugomori/DeepLearning";1518;3691;1577;3355;-336;59
"318";"atom/vim-mode";1517;3695;1692;3045;-650;175
"2238";"katiefenn/parker";1517;3696;1616;3235;-461;99
"3336";"posativ/isso";1517;3694;1586;3324;-370;69
"1827";"ibireme/YYModel";1516;3697;NA;NA;NA;NA
"1922";"JacksonTian/eventproxy";1516;3698;1605;3268;-430;89
"3671";"RubyMoney/money";1516;3700;1659;3135;-565;143
"3912";"smore-inc/clippy.js";1516;3699;1458;3691;-8;-58
"362";"b3log/wide";1515;3701;1625;3211;-490;110
"1540";"goldmansachs/gs-collections";1515;3702;1672;3097;-605;157
"3921";"sockeqwe/mosby";1515;3704;1294;4102;398;-221
"4433";"videlalvaro/gifsockets";1515;3703;1561;3400;-303;46
"2757";"mizzy/serverspec";1514;3706;1522;3519;-187;8
"2903";"nateware/redis-objects";1514;3708;1605;3269;-439;91
"2994";"nmattisson/DropdownMenu";1514;3705;1701;3022;-683;187
"4685";"ZhongTaoTian/WNXHuntForCity";1514;3707;NA;NA;NA;NA
"504";"box/t3js";1513;3710;1745;2917;-793;232
"944";"DeskConnect/SBShortcutMenuSimulator";1513;3709;NA;NA;NA;NA
"977";"direnv/direnv";1513;3711;1430;3772;61;-83
"1712";"hashicorp/nomad";1512;3713;NA;NA;NA;NA
"1798";"huichen/wukong";1512;3712;1556;3411;-301;44
"901";"Day8/re-frame";1511;3714;1609;3256;-458;98
"997";"DmitryBaranovskiy/g.raphael";1511;3715;1628;3206;-509;117
"3702";"sachinchoolur/lightGallery";1511;3716;1749;2906;-810;238
"3730";"savonrb/savon";1511;3718;1592;3310;-408;81
"4036";"stephencelis/ghi";1511;3717;1494;3595;-122;-17
"119";"AliasIO/Wappalyzer";1510;3720;1487;3608;-112;-23
"207";"angular-ui/ui-utils";1510;3721;1669;3104;-617;159
"1627";"grbl/grbl";1510;3722;1519;3529;-193;9
"3449";"rails-assets/rails-assets";1510;3723;1683;3064;-659;173
"3575";"rgrove/sanitize";1510;3719;1619;3224;-495;109
"4344";"twitter/effectivescala";1510;3724;1575;3359;-365;65
"1101";"ecomfe/fontmin";1509;3726;1656;3144;-582;147
"1545";"gontovnik/DGRunkeeperSwitch";1509;3725;NA;NA;NA;NA
"2730";"mileszs/ack.vim";1509;3728;1613;3244;-484;104
"4663";"Z3Prover/z3";1509;3727;1601;3286;-441;92
"795";"cparnot/ASCIImage";1508;3729;1630;3200;-529;122
"815";"css/csso";1508;3731;1474;3650;-81;-34
"1769";"HouzuoGuo/tiedot";1508;3730;1572;3368;-362;64
"50";"Addepar/ember-table";1507;3734;1607;3259;-475;100
"564";"bytedeco/javacpp";1507;3733;845;4207;474;-662
"2380";"Lax/iOS-Swift-Demos";1507;3732;1591;3312;-420;84
"2718";"mikechambers/as3corelib";1507;3735;1588;3319;-416;81
"3210";"paulasmuth/recommendify";1507;3736;1611;3250;-486;104
"1150";"Engelberg/instaparse";1506;3738;1583;3335;-403;77
"1439";"galetahub/ckeditor";1506;3737;1610;3252;-485;104
"3151";"orhanobut/hawk";1506;3739;1632;3195;-544;126
"3478";"rasbt/python_reference";1506;3740;1607;3264;-476;101
"952";"DevLight-Mobile-Agency/NavigationTabBar";1505;3741;NA;NA;NA;NA
"517";"brennerm/PyTricks";1504;3743;1336;4046;303;-168
"875";"dan-silver/ElementTransitions";1504;3742;1618;3228;-514;114
"873";"DanMcInerney/LANs.py";1503;3744;1606;3265;-479;103
"4264";"tomahawk-player/tomahawk";1503;3745;1578;3352;-393;75
"3124";"openannotation/annotator";1501;3746;1585;3326;-420;84
"4450";"visionmedia/masteringnode";1501;3747;1560;3402;-345;59
"3549";"rentzsch/jrswizzle";1500;3749;1522;3521;-228;22
"3590";"rlabbe/Kalman-and-Bayesian-Filters-in-Python";1500;3750;2991;1498;-2252;1491
"4039";"stevedekorte/io";1500;3751;1586;3325;-426;86
"4678";"zensh/jsgen";1500;3748;1660;3132;-616;160
"1307";"fex-team/kityminder";1499;3753;1640;3172;-581;141
"1800";"HumbleSoftware/envisionjs";1499;3754;1606;3266;-488;107
"1944";"jakiestfu/himawari.js";1499;3755;NA;NA;NA;NA
"4013";"sripathikrishnan/redis-rdb-tools";1499;3752;1548;3433;-319;49
"481";"bobthecow/git-flow-completion";1498;3759;1602;3279;-480;104
"847";"dae/anki";1498;3757;1530;3494;-263;32
"1281";"farhadi/html5sortable";1498;3761;1589;3316;-445;91
"2154";"jquery-boilerplate/jquery-patterns";1498;3756;1582;3336;-420;84
"2499";"lzyzsd/CircleProgress";1498;3760;1482;3627;-133;-16
"4361";"twitter/util";1498;3758;1573;3366;-392;75
"4478";"vowsjs/vows";1497;3762;1603;3278;-484;106
"26";"abpetkov/switchery";1496;3766;1641;3168;-598;145
"2218";"kamranahmedse/git-standup";1496;3763;NA;NA;NA;NA
"2636";"maxogden/screencat";1496;3764;1564;3388;-376;68
"4415";"vanilla/vanilla";1496;3765;1620;3222;-543;124
"2119";"JonasGessner/JGProgressHUD";1495;3768;1631;3197;-571;136
"4695";"zmap/zmap";1495;3767;1559;3405;-362;64
"1087";"Dynalon/mdwiki";1494;3769;1524;3508;-261;30
"3486";"ravendb/ravendb";1494;3772;1574;3361;-411;80
"3638";"rovo89/Xposed";1494;3770;1516;3537;-233;22
"3974";"sprang/Brushes";1494;3771;1578;3351;-420;84
"130";"AliSoftware/OHAttributedLabel";1493;3773;1596;3296;-477;103
"2507";"maccman/monocle";1493;3775;1596;3298;-477;103
"4060";"Subash/Prepros";1493;3774;1600;3288;-486;107
"2099";"johang/btfs";1492;3776;NA;NA;NA;NA
"2843";"mozilla/task.js";1492;3777;1572;3369;-408;80
"3318";"pnikosis/materialish-progress";1492;3778;1578;3349;-429;86
"4630";"YaroslavGaponov/node-jvm";1492;3779;1585;3331;-448;93
"2654";"melanke/Watch.JS";1491;3780;1614;3241;-539;123
"3964";"spf13/viper";1491;3783;1292;4106;323;-199
"4181";"theironcook/Backbone.ModelBinder";1491;3782;1619;3225;-557;128
"4231";"tinkerpop/gremlin";1491;3781;1564;3392;-389;73
"1772";"hrescak/Sketch-Flex-Layout";1490;3785;NA;NA;NA;NA
"1887";"intridea/oauth2";1490;3786;1564;3386;-400;74
"2904";"natew/obtvse";1490;3784;1581;3338;-446;91
"3226";"pedrovgs/Algorithms";1490;3787;1599;3292;-495;109
"539";"B-Sides/ELCImagePickerController";1489;3789;1629;3203;-586;140
"2876";"munificent/game-programming-patterns";1489;3788;1510;3560;-228;21
"21";"75team/thinkjs";1488;3790;935;4198;408;-553
"2223";"kangax/html-minifier";1488;3792;1304;4087;295;-184
"3735";"scalanlp/breeze";1488;3791;1512;3550;-241;24
"4657";"yuki24/did_you_mean";1488;3793;1474;3652;-141;-14
"274";"AriaFallah/WebpackTutorial";1487;3794;NA;NA;NA;NA
"675";"chriskite/anemone";1486;3796;1603;3275;-521;117
"845";"d1sm/finalspeed";1486;3795;NA;NA;NA;NA
"1948";"jalxob/cool-kitten";1486;3799;1604;3274;-525;118
"2043";"jgilfelt/android-sqlite-asset-helper";1486;3797;1574;3360;-437;88
"2575";"markjaquith/WordPress-Skeleton";1486;3798;1564;3387;-411;78
"2245";"kean/Nuke";1485;3801;2170;2243;-1558;685
"2725";"mikepenz/Android-Iconics";1485;3800;1225;4142;342;-260
"95";"akdubya/dustjs";1484;3806;1579;3343;-463;95
"108";"alexazhou/VeryNginx";1484;3802;NA;NA;NA;NA
"602";"Casecommons/pg_search";1484;3803;1601;3284;-519;117
"2318";"kolber/audiojs";1484;3804;1592;3308;-496;108
"3667";"rubygems/rubygems";1484;3805;1547;3437;-368;63
"601";"CartoDB/odyssey.js";1483;3809;1594;3301;-508;111
"1181";"esnme/ultrajson";1483;3808;1587;3321;-487;104
"3257";"phildawes/racer";1483;3807;1759;2879;-928;276
"2985";"nispok/snackbar";1481;3811;1723;2966;-845;242
"3132";"openlayers/ol2";1481;3814;1614;3242;-572;133
"3371";"propublica/upton";1481;3810;1572;3370;-440;91
"3873";"singro/v2ex";1481;3815;1706;3008;-807;225
"4068";"substack/minimist";1481;3812;1492;3599;-213;11
"4543";"wincent/command-t";1481;3813;1484;3621;-192;3
"4086";"sustrik/libmill";1480;3816;1227;4141;325;-253
"807";"crockpotveggies/tinderbox";1479;3818;1580;3341;-477;101
"848";"Daemonite/material";1479;3820;1632;3194;-626;153
"1815";"hyperoslo/Sync";1479;3819;1510;3558;-261;31
"2038";"jezen/is-thirteen";1479;3817;NA;NA;NA;NA
"2746";"Miserlou/Glance-Bookmarklet";1479;3821;1568;3375;-446;89
"1524";"gnemoug/distribute_crawler";1478;3824;1552;3421;-403;74
"2664";"mesos/spark";1478;3826;1586;3323;-503;108
"3487";"raveren/kint";1478;3825;1564;3391;-434;86
"3948";"soulwire/Makisu";1478;3823;1576;3357;-466;98
"4145";"technicalpickles/jeweler";1478;3822;1574;3362;-460;96
"210";"ankane/ahoy";1477;3828;1599;3289;-539;122
"291";"asciinema/asciinema";1477;3829;1724;2959;-870;247
"1879";"inspirit/jsfeat";1477;3831;1671;3100;-731;194
"2794";"mongodb/mongo-java-driver";1477;3827;1580;3342;-485;103
"4593";"xoreaxeaxeax/movfuscator";1477;3830;NA;NA;NA;NA
"216";"anmoljagetia/Flatabulous";1476;3832;NA;NA;NA;NA
"4185";"themeskult/wp-svbtle";1476;3833;1585;3328;-505;109
"2713";"miekg/dns";1475;3834;1530;3495;-339;55
"3674";"rubysherpas/paranoia";1475;3835;1618;3229;-606;143
"395";"bbatsov/projectile";1474;3838;1531;3488;-350;57
"757";"collectiveidea/audited";1474;3836;1516;3534;-302;42
"3468";"ramsey/uuid";1474;3837;1579;3345;-492;105
"4304";"trawor/XToDo";1474;3839;1573;3365;-474;99
"735";"codef0rmer/angular-dragdrop";1473;3841;1592;3306;-535;119
"2592";"Mashape/mashape-oauth";1473;3840;1549;3429;-411;76
"1474";"getqujing/qtunnel";1472;3842;1788;2809;-1033;316
"1669";"h5bp/lazyweb-requests";1472;3843;1584;3332;-511;112
"540";"btford/angular-express-seed";1471;3845;1573;3363;-482;102
"552";"bunkat/later";1471;3848;1547;3435;-413;76
"1385";"fpt-software/Material-Controls-For-iOS";1471;3849;NA;NA;NA;NA
"2672";"mgechev/angular2-seed";1471;3847;697;4220;373;-774
"2905";"nathanaelkane/vim-indent-guides";1471;3846;1478;3638;-208;7
"3167";"owncloud/android";1471;3850;1432;3767;-83;-39
"4507";"weareoutman/clockpicker";1471;3844;1527;3505;-339;56
"651";"chieffancypants/angular-hotkeys";1470;3852;1609;3255;-597;139
"2683";"micahflee/onionshare";1470;3851;1448;3726;-125;-22
"1050";"Draveness/DKChainableAnimationKit";1469;3854;NA;NA;NA;NA
"2928";"neokree/MaterialNavigationDrawer";1469;3853;1711;2993;-860;242
"2621";"mattneub/Programming-iOS-Book-Examples";1468;3859;1516;3536;-323;48
"3064";"NYTimes/ice";1468;3860;1526;3506;-354;58
"3664";"rubber/rubber";1468;3858;1561;3399;-459;93
"3750";"ScottHamper/Cookies";1468;3856;1615;3239;-617;147
"4634";"Yelp/elastalert";1468;3855;970;4194;339;-498
"4636";"yenchenlin1994/DeepLearningFlappyBird";1468;3857;NA;NA;NA;NA
"4064";"SublimeText-Markdown/MarkdownEditing";1467;3861;1547;3438;-423;80
"3016";"nodesource/distributions";1466;3862;1382;3931;69;-84
"4023";"staltz/flux-challenge";1466;3863;NA;NA;NA;NA
"3184";"pandao/editor.md";1465;3864;1200;4148;284;-265
"3206";"pat/thinking-sphinx";1465;3865;1579;3344;-521;114
"3321";"pocoproject/poco";1465;3867;1551;3424;-443;86
"4243";"tjmehta/101";1465;3866;1591;3313;-553;126
"176";"andris9/mailtrain";1463;3870;NA;NA;NA;NA
"1269";"facebook/wdt";1463;3869;2014;2403;-1466;551
"1410";"fulcrum-agile/fulcrum";1463;3871;1588;3318;-553;125
"1509";"gitlabhq/gitlab-ci";1463;3872;1578;3346;-526;115
"2037";"jewel/clearskies";1463;3873;1563;3395;-478;100
"2444";"LitePalFramework/LitePal";1463;3874;1386;3917;43;-77
"3814";"shadowsocks/shadowsocks-go";1463;3868;1578;3350;-518;115
"1196";"euske/pdfminer";1462;3876;1500;3584;-292;38
"2822";"motemen/gore";1462;3877;1578;3348;-529;116
"2825";"MovingBlocks/Terasology";1462;3875;1374;3954;79;-88
"2814";"mortdeus/legacy-cc";1461;3879;1529;3498;-381;68
"3536";"rehorn/livepool";1461;3880;1551;3425;-455;90
"4350";"twitter/mysql";1461;3878;1555;3416;-462;94
"2540";"makaimc/fullstackpython.com";1460;3881;1535;3470;-411;75
"3065";"NYTimes/NYTPhotoViewer";1460;3882;1454;3707;-175;-6
"1129";"elevenetc/TextSurface";1459;3883;NA;NA;NA;NA
"655";"chiunam/CTAssetsPickerController";1458;3884;1601;3285;-599;143
"1205";"evnaz/ENSwiftSideMenu";1458;3885;1552;3420;-465;94
"2096";"joewalnes/smoothie";1457;3887;1531;3492;-395;74
"3103";"Olical/EventEmitter";1457;3889;1513;3545;-344;56
"3851";"SiCKRAGETV/SiCKRAGE";1457;3886;1572;3371;-515;115
"4673";"zendframework/ZendSkeletonApplication";1457;3888;1573;3367;-521;116
"2112";"johnno1962/Xtrace";1456;3891;1396;3882;-9;-60
"4640";"yesodweb/yesod";1456;3890;1550;3428;-462;94
"3418";"qor/qor";1455;3892;1239;4130;238;-216
"1966";"jaredks/rumps";1454;3893;1349;4018;125;-105
"3604";"robb/Underscore.m";1454;3894;1590;3314;-580;136
"2000";"jcbrand/converse.js";1453;3897;1531;3491;-406;78
"2453";"lloyd/yajl";1453;3896;1544;3443;-453;91
"2704";"Microsoft/GSL";1453;3898;NA;NA;NA;NA
"3002";"node-ffi/node-ffi";1453;3895;1581;3339;-556;128
"2805";"montagejs/montage";1452;3901;1556;3413;-488;104
"3174";"pablojim/highcharts-ng";1452;3899;1625;3215;-684;173
"3398";"pydanny/cookiecutter-django";1452;3900;1434;3761;-139;-18
"1882";"interagent/prmd";1450;3904;1551;3423;-481;101
"2983";"ninject/Ninject";1450;3902;1522;3520;-382;72
"4547";"wise9/enchant.js";1450;3903;1548;3434;-469;98
"236";"apache/cordova-android";1449;3906;1521;3523;-383;72
"652";"chinchang/cta.js";1449;3905;1616;3233;-672;167
"1349";"Flolagale/mailin";1448;3908;1528;3501;-407;80
"1983";"jaukia/zoomooz";1448;3911;1519;3530;-381;71
"2103";"JohnCoates/CSSketch";1448;3909;NA;NA;NA;NA
"2853";"mrdavidlaing/javascript-koans";1448;3910;1453;3711;-199;5
"3895";"slackhq/hubot-slack";1448;3907;1535;3472;-435;87
"3940";"SonyWWS/ATF";1448;3912;1497;3591;-321;49
"1467";"getflourish/Sketch-Style-Inventory";1447;3916;1414;3817;-99;-33
"2679";"mhevery/jasmine-node";1447;3915;1565;3383;-532;118
"3327";"poole/hyde";1447;3914;1466;3669;-245;19
"3911";"smileyborg/UIView-AutoLayout";1447;3913;1546;3440;-473;99
"4563";"worrydream/Tangle";1447;3917;1491;3601;-316;44
"314";"at-import/Singularity";1446;3918;1543;3445;-473;97
"2085";"JoanZapata/android-pdfview";1446;3919;1536;3469;-450;90
"2765";"mmin18/LayoutCast";1446;3920;NA;NA;NA;NA
"411";"benbarnett/jquery-animate-enhanced";1445;3922;1534;3473;-449;89
"2714";"miguelgrinberg/flasky";1445;3921;1310;4081;160;-135
"3872";"sindresorhus/speed-test";1445;3923;NA;NA;NA;NA
"1814";"hyperoslo/Presentation";1444;3925;1674;3088;-837;230
"1817";"i18next/i18next";1444;3924;1385;3921;-3;-59
"3891";"Skykai521/StickerCamera";1444;3926;NA;NA;NA;NA
"76";"ageitgey/amplify";1443;3929;NA;NA;NA;NA
"523";"brianmario/mysql2";1443;3927;1541;3453;-474;98
"1486";"gildas-lormeau/zip.js";1443;3928;1511;3552;-376;68
"1583";"google/lisp-koans";1443;3930;1343;4029;99;-100
"3148";"orbitjs/orbit.js";1443;3931;1592;3309;-622;149
"32";"acdlite/recompose";1441;3935;NA;NA;NA;NA
"110";"alex/django-taggit";1441;3932;1517;3533;-399;76
"480";"bobthecow/genghis";1441;3936;1539;3458;-478;98
"1248";"facebook/mcrouter";1441;3933;1550;3427;-506;109
"2181";"jssor/slider";1441;3934;1781;2827;-1107;340
"817";"cssstats/cssstats";1440;3937;1484;3617;-320;44
"1201";"EventStore/EventStore";1440;3940;1472;3655;-285;32
"2384";"Leaflet/Leaflet.markercluster";1440;3938;1521;3524;-414;81
"2512";"maciekish/iReSign";1440;3939;1457;3693;-246;17
"416";"benjamine/jsondiffpatch";1439;3941;1350;4013;72;-89
"1137";"emacs-helm/helm";1439;3942;1507;3566;-376;68
"2801";"monochromegane/the_platinum_searcher";1439;3945;1440;3747;-198;1
"3252";"phalcon/zephir";1439;3943;1542;3451;-492;103
"4149";"TedGoas/Cerberus";1439;3944;1085;4177;233;-354
"5";"0xfe/vexflow";1438;3949;1541;3452;-497;103
"824";"cubiq/add-to-homescreen";1438;3948;1512;3546;-402;74
"1415";"future-architect/vuls";1438;3947;NA;NA;NA;NA
"3559";"resque/resque-scheduler";1438;3950;1532;3485;-465;94
"4340";"twitter/AnomalyDetection";1438;3946;1507;3567;-379;69
"1849";"IFTTT/FastttCamera";1437;3954;1715;2983;-971;278
"1953";"jamesrwhite/minicron";1437;3953;1459;3688;-265;22
"3417";"qiujuer/Genius-Android";1437;3951;1469;3661;-290;32
"3493";"rcrowley/goagain";1437;3952;1521;3525;-427;84
"191";"AngularClass/ng-fx";1436;3956;1527;3503;-453;91
"285";"arturadib/strapdown";1436;3961;1520;3526;-435;84
"1416";"futurepress/epub.js";1436;3959;1431;3770;-189;-5
"2322";"kombai/freewall";1436;3964;1553;3419;-545;117
"2960";"nickel-org/nickel.rs";1436;3963;1643;3166;-797;207
"3897";"slact/nchan";1436;3957;1065;4183;226;-371
"3917";"snide/sphinx_rtd_theme";1436;3955;1533;3481;-474;97
"4218";"thoughtbot/refills";1436;3960;1522;3522;-438;86
"4369";"typeplate/typeplate.github.io";1436;3962;1538;3463;-499;102
"4498";"wandenberg/nginx-push-stream-module";1436;3958;1532;3487;-471;96
"467";"blaze/blaze";1433;3966;1562;3397;-569;129
"2889";"mythz/jquip";1433;3965;1523;3514;-451;90
"3830";"shinydevelopment/SimulatorStatusMagic";1433;3967;1454;3709;-258;21
"2756";"mixu/singlepageappbook";1432;3969;1529;3497;-472;97
"3095";"oguzbilgener/CircularFloatingActionMenu";1432;3968;1525;3507;-461;93
"4010";"square/wire";1432;3972;1408;3837;-135;-24
"4443";"vim-ruby/vim-ruby";1432;3970;1523;3515;-455;91
"4668";"zdennis/activerecord-import";1432;3971;1434;3763;-208;2
"2950";"nfl/react-helmet";1431;3975;NA;NA;NA;NA
"3402";"pymc-devs/pymc3";1431;3974;1528;3502;-472;97
"4378";"ubolonton/js-csp";1431;3973;1620;3221;-752;189
"1615";"gpambrozio/BlockAlertsAnd-ActionSheets";1430;3976;1516;3535;-441;86
"3100";"okor/justice";1430;3978;2351;2031;-1947;921
"4680";"zero-db/zerodb";1430;3977;NA;NA;NA;NA
"292";"ashfurrow/C-41";1429;3981;1427;3781;-200;-2
"400";"bchanx/slidr";1429;3982;1542;3448;-534;113
"1464";"gephi/gephi";1429;3979;1380;3937;-42;-49
"1637";"groovy/groovy-core";1429;3984;1557;3408;-576;128
"2616";"MatthewYork/MYBlurIntroductionView";1429;3983;1552;3422;-561;123
"3326";"ponylang/ponyc";1429;3980;1127;4168;188;-302
"1842";"IdentityServer/IdentityServer3";1428;3985;1454;3704;-281;26
"3196";"ParsePlatform/Anypic";1428;3986;1538;3461;-525;110
"3328";"poole/lanyon";1428;3987;1488;3606;-381;60
"4174";"TheBerkin/Rant";1428;3989;1588;3320;-669;160
"4536";"white-cat/ThinkAndroid";1428;3988;1488;3607;-381;60
"11";"12207480/TYAttributedLabel";1427;3994;NA;NA;NA;NA
"713";"cloudhead/toto";1427;3995;1537;3465;-530;110
"969";"digitalbazaar/forge";1427;3991;1500;3582;-409;73
"2892";"n33/skel";1427;3992;1524;3510;-482;97
"3366";"progit/progit2";1427;3990;1533;3480;-510;106
"3804";"session-replay-tools/tcpcopy";1427;3993;1464;3675;-318;37
"304";"astaxie/Go-in-Action";1426;3998;1342;4031;33;-84
"368";"backbone-paginator/backbone.paginator";1426;3999;1519;3528;-471;93
"1136";"elves/elvish";1426;3996;1419;3802;-194;-7
"1206";"evrone/quiet_assets";1426;3997;1571;3372;-625;145
"2495";"lxc/lxc";1426;4001;1540;3457;-544;114
"4280";"toopay/bootstrap-markdown";1426;4000;1534;3477;-523;108
"2629";"mauricecruz/chrome-devtools-zerodarkmatrix-theme";1425;4004;1404;3854;-150;-21
"4123";"taitems/Aristo-jQuery-UI-Theme";1425;4003;1527;3504;-499;102
"4410";"Valve/fingerprintjs2";1425;4002;1217;4143;141;-208
"883";"dataarts/webgl-globe";1424;4008;1523;3512;-496;99
"1457";"geekcompany/DeerResume";1424;4009;1534;3475;-534;110
"1585";"googlemaps/android-maps-utils";1424;4006;1560;3401;-605;136
"3599";"robbdimitrov/RDVTabBarController";1424;4007;1374;3956;-51;-50
"4658";"yuku-t/jquery-textcomplete";1424;4005;1515;3541;-464;91
"2024";"jenius/roots";1423;4012;1451;3717;-295;28
"2677";"mhagger/git-imerge";1423;4013;1455;3701;-312;32
"3436";"racket/racket";1423;4010;1518;3532;-478;95
"3645";"rsms/peertalk";1423;4011;1455;3702;-309;32
"1355";"fluent-ffmpeg/node-fluent-ffmpeg";1422;4016;1458;3689;-327;36
"2293";"kissjs/node-mongoskin";1422;4014;1543;3446;-568;121
"3369";"prolificinteractive/material-calendarview";1422;4015;1531;3493;-522;109
"1777";"http-kit/http-kit";1421;4018;1484;3619;-399;63
"2007";"jdewit/bootstrap-timepicker";1421;4019;1545;3441;-578;124
"2632";"maximebf/php-debugbar";1421;4021;1535;3471;-550;114
"4045";"stitchfix/pyxley";1421;4020;NA;NA;NA;NA
"4525";"wentin/underlineJS";1421;4017;1618;3230;-787;197
"4568";"WPOTools/steady.js";1421;4022;1523;3516;-506;102
"858";"daneden/Toast";1420;4028;1372;3959;-69;-48
"1107";"EddyBorja/EBPhotoPages";1420;4025;1487;3609;-416;67
"1154";"entotsu/TKSubmitTransition";1420;4024;NA;NA;NA;NA
"1765";"HospitalRun/hospitalrun-frontend";1420;4023;124;4240;217;-1296
"2470";"lorenzofox3/Smart-Table";1420;4027;1474;3651;-376;54
"3237";"pepibumur/SugarRecord";1420;4026;1390;3905;-121;-30
"927";"dekatotoro/SlideMenuControllerSwift";1419;4032;1293;4103;71;-126
"2188";"julianshapiro/blast";1419;4030;1506;3568;-462;87
"2694";"MichMich/MagicMirror";1419;4031;961;4196;165;-458
"2723";"MikeOrtiz/TouchImageView";1419;4029;1578;3347;-682;159
"3191";"papyros/qml-material";1418;4033;1476;3644;-389;58
"101";"Alamofire/AlamofireImage";1417;4037;NA;NA;NA;NA
"794";"cowboyd/therubyracer";1417;4034;1483;3623;-411;66
"1636";"Grive/grive";1417;4036;1524;3509;-527;107
"1805";"hut/ranger";1417;4035;1428;3779;-256;11
"1008";"docker/docker-py";1416;4039;1500;3583;-456;84
"3114";"omz/Dash-Plugin-for-Xcode";1416;4038;1458;3690;-348;42
"530";"brow/leaves";1415;4040;1507;3565;-475;92
"1321";"filamentgroup/Responsive-Images";1415;4043;1508;3564;-479;93
"3072";"oauth-io/oauthd";1415;4042;1529;3500;-542;114
"4042";"stevenschobert/instafeed.js";1415;4041;1467;3666;-375;52
"385";"bartonhammond/snowflake";1414;4046;NA;NA;NA;NA
"1605";"gopatrik/space.js";1414;4045;1592;3307;-738;178
"3861";"simplabs/ember-simple-auth";1414;4044;1555;3415;-629;141
"946";"detro/ghostdriver";1413;4049;1504;3571;-478;91
"3393";"pusher/atom-pair";1413;4048;1899;2571;-1477;486
"4716";"zzz40500/GsonFormat";1413;4047;1669;3107;-940;256
"1351";"floriankugler/FLKAutoLayout";1412;4050;1531;3489;-561;119
"3040";"nryoung/algorithms";1412;4052;1529;3499;-553;117
"3938";"Sonarr/Sonarr";1412;4053;1309;4082;29;-103
"4377";"uber/react-map-gl";1412;4051;NA;NA;NA;NA
"737";"codegangsta/gin";1411;4060;1515;3538;-522;104
"1092";"e14n/pump.io";1411;4056;1476;3643;-413;65
"1628";"greenplum-db/gpdb";1411;4058;NA;NA;NA;NA
"1689";"hamstergem/hamster";1411;4057;1511;3553;-504;100
"2445";"litl/rauth";1411;4054;1483;3625;-429;72
"3093";"officert/mongotron";1411;4059;NA;NA;NA;NA
"4613";"Yalantis/FlipViewPager.Draco";1411;4055;1519;3531;-524;108
"190";"AngularClass/awesome-angular2";1410;4061;NA;NA;NA;NA
"418";"benmanns/goworker";1410;4062;1503;3574;-488;93
"2425";"liferay/senna.js";1410;4063;1239;4129;66;-171
"644";"chenupt/SpringIndicator";1409;4065;1608;3257;-808;199
"1322";"filamentgroup/SocialCount";1409;4064;1501;3578;-486;92
"1853";"igorescobar/jQuery-Mask-Plugin";1409;4066;1455;3700;-366;46
"1958";"jamztang/JTGestureBasedTableViewDemo";1409;4067;1500;3585;-482;91
"2100";"johannilsson/android-actionbar";1409;4069;1522;3518;-551;113
"3164";"overviewer/Minecraft-Overviewer";1409;4068;1453;3712;-356;44
"3506";"reactjs/react-future";1409;4070;1390;3906;-164;-19
"1063";"dropbox/dropbox-js";1408;4072;1503;3575;-497;95
"3709";"samaaron/sonic-pi";1408;4071;1230;4134;63;-178
"58";"ademilter/bricklayer";1407;4076;NA;NA;NA;NA
"93";"ai/visibilityjs";1407;4074;1486;3613;-461;79
"720";"cmus/cmus";1407;4073;1643;3165;-908;236
"2452";"lloyd/node-memwatch";1407;4075;1512;3549;-526;105
"3001";"nodeca/js-yaml";1407;4078;1477;3641;-437;70
"3818";"shakacode/react_on_rails";1407;4077;NA;NA;NA;NA
"72";"aFarkas/webshim";1406;4081;1511;3551;-530;105
"338";"Automattic/expect.js";1406;4082;1455;3699;-383;49
"1757";"honcheng/iOSPlot";1406;4079;1523;3513;-566;117
"3042";"nsf/termbox-go";1406;4080;1486;3614;-466;80
"443";"binarylogic/searchlogic";1405;4083;1522;3517;-566;117
"640";"chenglou/react-tween-state";1405;4084;1628;3205;-879;223
"2052";"jhnns/rewire";1405;4086;1415;3812;-274;10
"2076";"jmettraux/rufus-scheduler";1405;4085;1510;3559;-526;105
"4401";"utahta/pythonbrew";1405;4087;1498;3589;-498;93
"963";"diafygi/gethttpsforfree";1404;4092;NA;NA;NA;NA
"2142";"josevalim/rails-footnotes";1404;4090;1514;3543;-547;110
"3287";"piemonte/PBJVision";1404;4088;1487;3612;-476;83
"3543";"remiprev/teamocil";1404;4091;1567;3378;-713;163
"3781";"seiyria/bootstrap-slider";1404;4089;1434;3762;-327;30
"596";"carltongibson/django-filter";1403;4094;1477;3639;-455;74
"3284";"phuslu/goproxy";1403;4093;1706;3007;-1086;303
"994";"dlew/joda-time-android";1402;4097;1437;3752;-345;35
"3969";"sporkrb/spork";1402;4096;1504;3573;-523;102
"4027";"statsmodels/statsmodels";1402;4095;1429;3775;-320;27
"1671";"h5bp/server-configs-apache";1401;4098;1397;3877;-221;-4
"2147";"jpetazzo/nsenter";1401;4099;1512;3548;-551;111
"3120";"ooyala/barkeep";1401;4100;1501;3581;-519;100
"507";"bradfrost/this-is-responsive";1400;4105;1499;3586;-519;99
"2013";"jedrzejchalubek/Glide.js";1400;4106;1532;3483;-623;132
"3811";"shadowsocks/ChinaDNS";1400;4103;1442;3739;-364;42
"3919";"soarcn/BottomSheet";1400;4104;1469;3662;-442;69
"4249";"tmate-io/tmate";1400;4102;1541;3455;-647;141
"4612";"Yalantis/Euclid";1400;4101;1471;3657;-444;71
"3514";"ReactKit/SwiftTask";1399;4108;1492;3598;-510;93
"4040";"stevegraham/slanger";1399;4107;1559;3404;-703;160
"175";"andris9/jStorage";1398;4109;1481;3628;-481;83
"3223";"pearkes/tugboat";1398;4111;1483;3626;-485;85
"3723";"sapo/Ink";1398;4112;1484;3620;-492;86
"3972";"spotify/helios";1398;4110;1394;3890;-220;-4
"1766";"hotchemi/PermissionsDispatcher";1397;4113;NA;NA;NA;NA
"3476";"rapidloop/rtop";1397;4114;NA;NA;NA;NA
"2243";"kconner/KMCGeigerCounter";1396;4115;1228;4138;23;-168
"4432";"victorstanciu/dbv";1396;4116;1502;3577;-539;106
"433";"bfirsh/jsnes";1395;4119;1542;3449;-670;147
"2233";"kartograph/kartograph.js";1395;4118;1501;3579;-539;106
"3440";"radex/SwiftyUserDefaults";1395;4117;1238;4131;14;-157
"239";"apache/incubator-zeppelin";1394;4120;1375;3949;-171;-19
"1409";"fuel/fuel";1394;4121;1467;3664;-457;73
"264";"App-vNext/Polly";1393;4123;1344;4027;-96;-49
"2234";"Karumi/Dexter";1393;4124;NA;NA;NA;NA
"2806";"moodle/moodle";1393;4122;1414;3819;-303;21
"2721";"mikehostetler/amplify";1392;4128;1493;3597;-531;101
"2799";"mongo-express/mongo-express";1392;4125;1288;4109;-16;-104
"3025";"nomiddlename/log4js-node";1392;4127;1398;3875;-252;6
"4196";"ThisIsDallas/Simple-Grid";1392;4126;1430;3773;-353;38
"142";"alongubkin/spider";1390;4133;1564;3384;-749;174
"631";"CharlieHess/slack-poker-bot";1390;4131;1873;2618;-1513;483
"1797";"huhamhire/huhamhire-hosts";1390;4130;1515;3539;-591;125
"3532";"reek/anti-adblock-killer";1390;4129;774;4213;84;-616
"3652";"rstacruz/sparkup";1390;4135;1475;3648;-487;85
"3967";"splitbrain/dokuwiki";1390;4134;1470;3660;-474;80
"4482";"vthibault/roBrowser";1390;4132;1510;3561;-571;120
"1273";"fail2ban/fail2ban";1389;4137;1512;3547;-590;123
"1593";"googlesamples/android-ndk";1389;4136;NA;NA;NA;NA
"2275";"kevinlawler/NSDate-TimeAgo";1389;4138;1475;3647;-491;86
"20";"500px/500px-android-blur";1388;4141;1379;3939;-202;-9
"916";"ded/bowser";1388;4139;1446;3730;-409;58
"1608";"goraft/raft";1388;4142;1452;3714;-428;64
"3720";"SamyPesse/tv.js";1388;4140;1461;3686;-454;73
"3026";"noodlewerk/NWPusher";1387;4143;1297;4098;-45;-90
"4008";"square/tape";1387;4144;1462;3683;-461;75
"19";"36Kr-Mobile/KRVideoPlayer";1386;4147;NA;NA;NA;NA
"223";"Anthony25/gnome-terminal-colors-solarized";1386;4151;1409;3830;-321;23
"856";"daltoniam/SwiftHTTP";1386;4145;1566;3381;-764;180
"1073";"drush-ops/drush";1386;4150;1478;3635;-515;92
"1091";"dzenbot/DZNSegmentedControl";1386;4146;1567;3377;-769;181
"2430";"lightningtgc/MProgress.js";1386;4149;1499;3587;-562;113
"4422";"vendocrat/PaymentFont";1386;4148;1541;3456;-692;155
"437";"biezhi/blade";1385;4152;NA;NA;NA;NA
"440";"bigspotteddog/ScrollToFixed";1385;4154;1441;3740;-414;56
"711";"cloudfoundry-attic/vcap";1385;4155;1480;3633;-522;95
"2487";"lukas2511/letsencrypt.sh";1385;4153;NA;NA;NA;NA
"869";"danielstjules/Stringy";1384;4160;1514;3542;-618;130
"1189";"ethereum/go-ethereum";1384;4161;1013;4188;27;-371
"1390";"fraser-hemp/gradify";1384;4158;NA;NA;NA;NA
"3122";"opauth/opauth";1384;4157;1504;3572;-585;120
"3460";"rallat/EffectiveAndroid";1384;4156;NA;NA;NA;NA
"3668";"rubygems/rubygems.org";1384;4159;1453;3713;-446;69
"2421";"libgdx/packr";1383;4164;1450;3719;-445;67
"2494";"lxcid/LXReorderableCollectionViewFlowLayout";1383;4162;1454;3705;-457;71
"4446";"VinceG/Bootstrap-Admin-Theme";1383;4163;1458;3692;-471;75
"4552";"wix/react-templates";1383;4165;1639;3178;-987;256
"1433";"gaearon/react-makes-you-sad";1382;4166;NA;NA;NA;NA
"2334";"krasimir/deb.js";1382;4167;1466;3668;-499;84
"971";"digitalfruit/limejs";1381;4169;1484;3618;-551;103
"1047";"drakeet/MaterialDialog";1381;4168;1329;4060;-108;-52
"1559";"google/code-prettify";1381;4170;1403;3856;-314;22
"4700";"zquestz/s";1381;4171;NA;NA;NA;NA
"1809";"hylang/hy";1379;4173;1408;3836;-337;29
"2652";"MediaCrush/MediaCrush";1379;4172;1478;3637;-535;99
"1219";"facebookarchive/python-instagram";1378;4175;1440;3746;-429;62
"4272";"TonicArtos/SuperSLiM";1378;4174;1544;3444;-730;166
"1182";"esotalk/esoTalk";1377;4179;1520;3527;-652;143
"2235";"Karumi/Rosie";1377;4178;NA;NA;NA;NA
"3529";"redspread/spread";1377;4177;NA;NA;NA;NA
"4215";"thoughtbot/liftoff";1377;4176;1509;3562;-614;132
"2497";"lyft/scissors";1376;4181;NA;NA;NA;NA
"2733";"millermedeiros/js-signals";1376;4182;1501;3580;-602;125
"3154";"orta/ARAnalytics";1376;4183;1524;3511;-672;148
"3862";"simplaio/rucksack";1376;4180;NA;NA;NA;NA
"49";"adamzap/landslide";1375;4184;1419;3800;-384;44
"3253";"PhamBaTho/BTNavigationDropdownMenu";1375;4187;NA;NA;NA;NA
"3576";"rharriso/bower-rails";1375;4186;1486;3615;-571;111
"4388";"unbit/uwsgi";1375;4185;1534;3478;-707;159
"1135";"eluleci/FlatUI";1373;4188;1435;3758;-430;62
"2581";"marmelroy/PeekPop";1373;4189;NA;NA;NA;NA
"3696";"ryankiros/neural-storyteller";1373;4190;NA;NA;NA;NA
"2717";"mikecao/flight";1372;4192;1439;3750;-442;67
"2974";"nikgraf/belle";1372;4191;1747;2912;-1279;375
"200";"angular-ui/AngularJS-sublime-package";1371;4195;1564;3385;-810;193
"1266";"facebook/shimmer-android";1371;4196;1490;3603;-593;119
"1719";"HaxeFoundation/haxe";1371;4193;1381;3934;-259;10
"2611";"mattgodbolt/gcc-explorer";1371;4197;1457;3694;-503;86
"4414";"vandadnp/iOS-8-Swift-Programming-Cookbook";1371;4194;1661;3125;-1069;290
"354";"aws/aws-sdk-java";1370;4199;1381;3933;-266;11
"1795";"hugeinc/styleguide";1370;4200;2039;2368;-1832;669
"4611";"Yalantis/Context-Menu.iOS";1370;4198;1511;3556;-642;141
"1142";"emberjs/ember-rails";1369;4203;1494;3594;-609;125
"1231";"facebook/FBMemoryProfiler";1369;4201;NA;NA;NA;NA
"4494";"wal-e/wal-e";1369;4202;1401;3867;-335;32
"17";"320press/wordpress-bootstrap";1368;4209;1480;3631;-578;112
"945";"desktoppr/wbench";1368;4207;1462;3681;-526;94
"1717";"hashrocket/decent_exposure";1368;4204;1483;3624;-580;115
"2177";"json-schema-form/angular-schema-form";1368;4206;1377;3944;-262;9
"2260";"kennethreitz/grequests";1368;4208;1429;3774;-434;61
"3104";"olistic/warriorjs";1368;4210;2595;1803;-2407;1227
"3569";"revolunet/angular-carousel";1368;4205;1548;3432;-773;180
"993";"DKirwan/calendar-heatmap";1367;4214;NA;NA;NA;NA
"1250";"facebook/network-connection-class";1367;4212;1418;3803;-409;51
"2055";"jiaaro/pydub";1367;4217;1464;3672;-545;97
"2486";"luispedro/BuildingMachineLearningSystemsWithPython";1367;4211;1446;3731;-480;79
"3306";"plataformatec/responders";1367;4215;1476;3645;-570;109
"4131";"tapwork/HeapInspector-for-iOS";1367;4216;1293;4104;-112;-74
"4497";"walmartlabs/thorax";1367;4213;1497;3592;-621;130
"2030";"jersey/jersey";1366;4219;1299;4096;-123;-67
"2393";"LeaVerou/csss";1366;4221;1489;3604;-617;123
"2774";"mochi/mochiweb";1366;4220;1463;3679;-541;97
"3466";"Ramotion/folding-cell-android";1366;4223;NA;NA;NA;NA
"3801";"serratus/quaggaJS";1366;4222;1409;3835;-387;43
"4600";"yackle/CLImageEditor";1366;4218;1457;3696;-522;91
"319";"attractivechaos/klib";1365;4224;1399;3873;-351;34
"1085";"dvyukov/go-fuzz";1365;4226;1743;2920;-1306;378
"2059";"jikexueyuanwiki/tensorflow-zh";1365;4225;NA;NA;NA;NA
"808";"crosswalk-project/crosswalk";1364;4229;1440;3745;-484;76
"2113";"johnpapa/ng-demos";1364;4228;1445;3734;-494;81
"2918";"ncsoft/Unreal.js";1364;4227;NA;NA;NA;NA
"4511";"webcomponents/webcomponentsjs";1363;4230;1539;3459;-771;176
"1747";"hmkcode/Android";1362;4231;1625;3213;-1018;263
"4133";"taskrabbit/elasticsearch-dump";1362;4232;1423;3789;-443;61
"4651";"YouXianMing/YoCelsius";1362;4233;598;4224;-9;-764
"754";"cognitect/transit-format";1361;4237;1671;3099;-1138;310
"2450";"liyong03/YLGIFImage";1361;4234;1396;3884;-350;35
"3868";"sindresorhus/multiline";1361;4236;1468;3663;-573;107
"4372";"typicaljoe/taffydb";1361;4235;1418;3806;-429;57
"232";"aol/moloch";1360;4238;1461;3684;-554;101
"379";"balysv/material-ripple";1360;4240;1464;3671;-569;104
"550";"bumptech/stud";1360;4239;1493;3596;-643;133
"1484";"giggsey/libphonenumber-for-php";1360;4242;1461;3685;-557;101
"1864";"impeterstone/PSCollectionView";1360;4241;1481;3630;-611;121
"3775";"seebi/dircolors-solarized";1360;4243;1497;3590;-653;137
"386";"basecamp/mail_view";1359;4246;1446;3728;-518;87
"2062";"jingweno/ccat";1359;4250;NA;NA;NA;NA
"2743";"mininet/mininet";1359;4247;1487;3610;-637;128
"3442";"RadLikeWhoa/Countable";1359;4248;1456;3698;-550;97
"3462";"Ramotion/adaptive-tab-bar";1359;4251;1338;4042;-209;-21
"3864";"simplegeo/polymaps";1359;4244;1446;3733;-511;87
"3939";"sonata-project/SonataAdminBundle";1359;4245;1452;3715;-530;93
"4489";"wa0x6e/cal-heatmap";1359;4249;1387;3915;-334;28
"179";"android-cjj/JJSearchViewAnim";1358;4253;NA;NA;NA;NA
"878";"dariusk/corpora";1358;4252;1348;4021;-231;-10
"2098";"joeyespo/grip";1358;4254;1273;4118;-136;-85
"382";"barryclark/bashstrap";1357;4255;1431;3768;-487;74
"983";"divshot/geo-bootstrap";1357;4256;1491;3600;-656;134
"2493";"lvivski/animatic";1357;4257;1538;3460;-797;181
"2850";"mqttjs/MQTT.js";1357;4258;1265;4120;-138;-92
"1234";"facebook/flashcache";1356;4259;1431;3769;-490;75
"1131";"eliotsykes/rspec-rails-examples";1354;4260;1542;3450;-810;188
"3347";"prakhar1989/Algorithms";1354;4261;1451;3718;-543;97
"78";"AGWA/git-crypt";1353;4267;1231;4133;-134;-122
"92";"airbnb/synapse";1353;4270;1340;4037;-233;-13
"1591";"google/pyringe";1353;4265;1470;3658;-607;117
"2109";"johnlui/SwiftSideslipLikeQQ";1353;4269;1881;2610;-1659;528
"2546";"malsup/blockui";1353;4262;1450;3721;-541;97
"2719";"mikedeboer/node-github";1353;4264;1366;3980;-284;13
"2896";"nanoc/nanoc";1353;4263;1388;3909;-354;35
"3087";"octopress/octopress";1353;4266;1515;3540;-726;162
"4177";"thedersen/backbone.validation";1353;4268;1449;3723;-545;96
"229";"antlr/antlr4";1352;4274;1292;4105;-169;-60
"2845";"mperham/inspeqtor";1352;4271;1477;3640;-631;125
"2926";"nemasu/asmttpd";1352;4272;1952;2488;-1784;600
"3887";"skidding/cosmos";1352;4273;1464;3676;-597;112
"3063";"NYTimes/gizmo";1351;4275;NA;NA;NA;NA
"294";"aspnetboilerplate/aspnetboilerplate";1350;4276;1422;3790;-486;72
"330";"Augustyniak/RATreeView";1350;4279;1490;3602;-677;140
"853";"daimajia/AnimationEasingFunctions";1350;4278;1449;3722;-556;99
"1711";"hashicorp/consul-template";1350;4277;1300;4094;-183;-50
"2140";"JosephLenton/PHP-Error";1349;4280;1464;3673;-607;115
"2151";"jprante/elasticsearch-jdbc";1349;4284;1331;4055;-229;-18
"2456";"lmenezes/elasticsearch-kopf";1349;4282;1412;3822;-460;63
"3074";"objccn/articles";1349;4283;1487;3611;-672;138
"3626";"RomainPiel/Shimmer-android";1349;4281;1388;3910;-371;39
"558";"ButchersBoy/MaterialDesignInXamlToolkit";1348;4285;1066;4182;-103;-282
"1203";"evilsocket/bettercap";1347;4288;1088;4175;-113;-259
"1463";"geokit/geokit";1347;4287;1447;3727;-560;100
"2046";"jglovier/gifs";1347;4286;1424;3787;-499;77
"3170";"ozodrukh/CircularReveal";1347;4289;1391;3900;-389;44
"2213";"kabukky/journey";1346;4291;1575;3358;-933;229
"2543";"malcommac/SwiftDate";1346;4290;NA;NA;NA;NA
"2599";"matrixxun/ProductTour";1345;4292;NA;NA;NA;NA
"2996";"nnupoor/js_designpatterns";1345;4294;NA;NA;NA;NA
"3826";"shekhargulati/52-technologies-in-2016";1345;4293;NA;NA;NA;NA
"143";"alskipp/ASValueTrackingSlider";1344;4298;1439;3749;-549;95
"483";"bobthecow/psysh";1344;4296;1350;4014;-282;6
"3776";"seejohnrun/ice_cube";1344;4295;1405;3852;-443;61
"3782";"seL4/seL4";1344;4297;1825;2730;-1567;481
"621";"cezarywojcik/CWStatusBarNotification";1343;4302;1557;3406;-896;214
"1088";"dyve/django-bootstrap3";1343;4304;1416;3811;-493;73
"1812";"hyperoslo/Hue";1343;4301;NA;NA;NA;NA
"2489";"lukesampson/scoop";1343;4303;1303;4088;-215;-40
"3697";"ryanmjacobs/c";1343;4300;1395;3888;-412;52
"4021";"StackStorm/st2";1343;4299;1713;2988;-1311;370
"217";"Anonyfox/node-webkit-hipster-seed";1342;4308;1466;3667;-641;124
"2093";"joelpx/plasma";1342;4307;727;4218;-89;-615
"4187";"thephpleague/fractal";1342;4306;1472;3656;-650;130
"4306";"trello/RxLifecycle";1342;4305;NA;NA;NA;NA
"51";"addthis/stream-lib";1341;4313;1433;3764;-549;92
"805";"creationix/wheat";1341;4314;1446;3729;-585;105
"1094";"eastlakeside/interpy-zh";1341;4311;NA;NA;NA;NA
"2207";"jwilder/docker-gen";1341;4315;1359;3994;-321;18
"2560";"mapnik/mapnik";1341;4312;1407;3844;-468;66
"2869";"muan/emoji";1341;4309;1417;3809;-500;76
"2935";"Netflix/curator";1341;4310;1405;3851;-459;64
"759";"collectiveidea/interactor";1340;4318;1483;3622;-696;143
"2274";"kevin0571/STPopup";1340;4319;NA;NA;NA;NA
"2778";"modularscale/modularscale-sass";1340;4317;1393;3893;-424;53
"2911";"nathansmith/formalize";1340;4321;1446;3732;-589;106
"3230";"Peer5/ShareFest";1340;4316;1442;3738;-578;102
"4087";"sutoiku/formula.js";1340;4320;1425;3786;-534;85
"527";"bro/bro";1339;4323;1498;3588;-735;159
"2166";"JsAaron/jQuery";1339;4322;1322;4070;-252;-17
"3439";"radar/guides";1339;4324;1445;3735;-589;106
"3567";"ReturnInfinity/BareMetal-OS";1339;4325;1386;3918;-407;47
"693";"cjcenizal/flexbox-patterns";1338;4326;NA;NA;NA;NA
"1742";"hioa-cs/IncludeOS";1338;4330;99;4248;-82;-1239
"2737";"MinecraftForge/MinecraftForge";1338;4327;1307;4084;-243;-31
"3186";"panicinc/ColorArt";1338;4329;1467;3665;-664;129
"4120";"tachyons-css/tachyons";1338;4328;1285;4112;-216;-53
"4294";"tpope/vim-dispatch";1338;4331;1417;3810;-521;79
"147";"Aluxian/Facebook-Messenger-Desktop";1337;4334;1612;3246;-1088;275
"2469";"lorenwest/node-config";1337;4332;1400;3870;-462;63
"2513";"macoscope/CodePilot";1337;4335;1441;3742;-593;104
"4202";"thomasxiii/photon";1337;4336;1429;3776;-560;92
"4509";"weavejester/hiccup";1337;4333;1391;3901;-432;54
"1738";"hickford/MechanicalSoup";1336;4339;1403;3857;-482;67
"2429";"ligershark/webdevchecklist.com";1336;4338;1433;3766;-572;97
"4035";"stephen/airsonos";1336;4337;1421;3796;-541;85
"579";"canjs/canjs";1335;4343;1480;3632;-711;145
"863";"danielamitay/iHasApp";1335;4341;1476;3642;-699;141
"929";"delba/TextAttributes";1335;4342;NA;NA;NA;NA
"3981";"spring-projects/spring-security-oauth";1335;4340;1329;4061;-279;-6
"1736";"hhatto/autopep8";1334;4346;1441;3741;-605;107
"3197";"ParsePlatform/parse-dashboard";1334;4345;NA;NA;NA;NA
"3248";"pfnet/chainer";1334;4344;NA;NA;NA;NA
"1430";"gaearon/flux-react-router-example";1333;4347;1649;3153;-1194;316
"3542";"remiprev/her";1333;4348;1440;3748;-600;107
"4337";"twilio/stashboard";1333;4349;1309;4083;-266;-24
"2618";"matthuhiggins/foreigner";1332;4350;1454;3706;-644;122
"1402";"FriendsOfSymfony/FOSRestBundle";1331;4355;1411;3824;-531;80
"1634";"GriddleGriddle/Griddle";1331;4358;1214;4144;-214;-117
"1731";"heroku/heroku";1331;4352;1385;3920;-432;54
"1811";"hyperoslo/Form";1331;4356;1414;3818;-538;83
"2197";"JustinTulloss/zeromq.node";1331;4354;1422;3791;-563;91
"3913";"snabbco/snabb";1331;4353;1439;3751;-602;108
"4267";"tombatossals/angular-leaflet-directive";1331;4351;1436;3757;-594;105
"4426";"verekia/initializr";1331;4357;1443;3737;-620;112
"308";"asyncly/EventEmitter2";1330;4359;1460;3687;-672;130
"1813";"hyperoslo/ImagePicker";1330;4361;NA;NA;NA;NA
"3995";"square/keywhiz";1330;4360;1568;3376;-984;238
"4138";"tdenniston/bish";1330;4362;1486;3616;-746;156
"959";"dherman/asm.js";1329;4367;1403;3855;-512;74
"1341";"flazz/vim-colorschemes";1329;4363;1433;3765;-598;104
"2073";"jmascia/KLCPopup";1329;4364;1561;3398;-966;232
"3160";"overboming/ZCAnimatedLabel";1329;4366;1848;2672;-1694;519
"3499";"ReactiveCocoa/ReactiveViewModel";1329;4365;1473;3654;-711;144
"978";"discoproject/disco";1328;4372;1414;3816;-556;86
"1199";"evanw/glfx.js";1328;4369;1326;4064;-305;-2
"2792";"mongodb/mongo-csharp-driver";1328;4368;1426;3784;-584;98
"2981";"ninjaframework/ninja";1328;4371;1349;4020;-351;21
"3203";"Pathgather/please-wait";1328;4370;1464;3674;-696;136
"208";"angular/zone.js";1327;4374;1179;4155;-219;-148
"806";"cristicbz/rust-doom";1327;4373;835;4208;-165;-492
"266";"aralejs/aralejs.github.io";1326;4377;1391;3898;-479;65
"312";"Athou/commafeed";1326;4380;1412;3821;-559;86
"1210";"expressjs/morgan";1326;4379;1351;4010;-369;25
"2946";"newtriks/generator-react-webpack";1326;4378;1213;4145;-233;-113
"4311";"triceam/app-UI";1326;4376;1437;3755;-621;111
"4631";"yarrick/iodine";1326;4375;1347;4023;-352;21
"317";"atomicobject/objection";1325;4381;1428;3778;-603;103
"1995";"jaysalvat/vegas";1325;4383;1403;3858;-525;78
"3889";"skulpt/skulpt";1325;4382;1470;3659;-723;145
"1197";"evantahler/actionhero";1324;4385;1137;4163;-222;-187
"1382";"fouber/page-monitor";1324;4386;1480;3634;-752;156
"3644";"rsms/node-imagemagick";1324;4384;1397;3880;-504;73
"751";"Coding/Coding-iOS";1323;4388;NA;NA;NA;NA
"4284";"Topshelf/Topshelf";1323;4387;1306;4085;-302;-17
"2520";"madrobby/microjs.com";1322;4392;1370;3968;-424;48
"3234";"pencilblue/pencilblue";1322;4391;1374;3955;-436;52
"4074";"substack/watchify";1322;4389;1387;3914;-475;65
"4431";"VictorBjelkholm/ngProgress";1322;4390;1424;3788;-602;102
"24";"aaronsw/html2text";1321;4393;1380;3936;-457;59
"832";"cundong/SmartAppUpdates";1321;4397;1146;4161;-236;-175
"2020";"JeffreyZhao/wind";1321;4399;1407;3840;-559;86
"2158";"jquery/jquery-color";1321;4394;1403;3859;-535;82
"2658";"memononen/nanovg";1321;4398;1331;4056;-342;10
"3457";"Raizlabs/RZTransitions";1321;4395;1397;3879;-516;76
"4380";"ubuwaits/css3-buttons";1321;4396;1414;3820;-576;93
"1297";"felixge/node-ar-drone";1320;4400;1421;3794;-606;101
"1536";"golang/lint";1320;4401;1355;4001;-400;35
"4537";"whitesmith/rubycritic";1320;4402;1341;4036;-366;21
"449";"bitcoinbook/bitcoinbook";1319;4405;1385;3919;-486;66
"1440";"Gallopsled/pwntools";1319;4407;1302;4091;-316;-17
"2320";"kolyvan/kxmenu";1319;4403;1387;3912;-491;68
"2999";"node-app/Interpreter";1319;4404;1390;3903;-501;71
"3893";"skynetservices/skynet";1319;4406;1397;3881;-525;78
"2086";"joeblau/gitignore.io";1318;4409;1339;4041;-368;21
"2573";"markdregan/Bayesian-Modelling-in-Python";1318;4408;NA;NA;NA;NA
"2650";"mduvall/grande.js";1318;4411;1420;3799;-612;102
"2693";"michelson/Dante";1318;4410;1441;3743;-667;123
"325";"audreyt/ethercalc";1317;4413;1410;3825;-588;93
"627";"chandlerprall/Physijs";1317;4419;1359;3993;-426;42
"1445";"garris/BackstopJS";1317;4414;1079;4178;-236;-238
"1977";"Jasig/cas";1317;4416;1235;4132;-284;-82
"2589";"maryrosecook/gitlet";1317;4415;1465;3670;-745;148
"2868";"mttkay/ignition";1317;4412;1409;3832;-580;92
"3158";"otoolep/rqlite";1317;4418;617;4222;-196;-700
"3431";"qw3rtman/gg";1317;4420;1930;2523;-1897;613
"4116";"szimek/signature_pad";1317;4421;1278;4116;-305;-39
"4129";"taobaofed/react-web";1317;4417;NA;NA;NA;NA
"1247";"facebook/libphenom";1316;4427;1399;3874;-553;83
"1530";"godlygeek/tabular";1316;4424;1405;3850;-574;89
"2026";"JeremySkinner/FluentValidation";1316;4423;1313;4077;-346;-3
"3299";"pkluz/PKHUD";1316;4422;1079;4179;-243;-237
"3544";"remy/mit-license";1316;4425;1377;3947;-478;61
"4345";"twitter-fabric/velocity-react";1316;4426;NA;NA;NA;NA
"328";"Aufree/ESTMusicPlayer";1315;4430;NA;NA;NA;NA
"1836";"icons8/flat-color-icons";1315;4429;1481;3629;-800;166
"4455";"visionmedia/uikit";1315;4431;1371;3966;-465;56
"4670";"zeit/micro";1315;4428;NA;NA;NA;NA
"781";"coreos/flannel";1314;4437;1371;3964;-473;57
"1097";"ebidel/filer.js";1314;4434;1402;3863;-571;88
"1114";"ejoy/ejoy2d";1314;4433;1448;3725;-708;134
"1556";"GoogleChrome/samples";1314;4432;1340;4038;-394;26
"2205";"JVillella/JVFloatingDrawer";1314;4435;1475;3646;-789;161
"2630";"mauricemach/coffeekup";1314;4436;1415;3813;-623;101
"695";"cjlin1/libsvm";1313;4438;1287;4111;-327;-26
"982";"divmain/GitSavvy";1313;4443;1371;3965;-478;58
"2152";"jquery-archive/plugins.jquery.com";1313;4439;1406;3847;-592;93
"2992";"NLPchina/elasticsearch-sql";1313;4441;863;4206;-235;-450
"3265";"phodal/github-roam";1313;4440;1115;4172;-268;-198
"4110";"symfony/symfony-standard";1313;4444;1378;3941;-503;65
"4653";"yuche/vue-strap";1313;4442;NA;NA;NA;NA
"2697";"Microsoft/bond";1312;4445;1353;4007;-438;41
"414";"bendytree/Objective-C-RegEx-Categories";1311;4448;1397;3876;-572;86
"1408";"Fuck-You-GFW/p2pspider";1311;4446;NA;NA;NA;NA
"1655";"guillermooo/Vintageous";1311;4449;1395;3886;-563;84
"2003";"jcubic/jquery.terminal";1311;4447;1361;3990;-457;50
"2358";"kumailht/responsive-elements";1311;4450;1407;3842;-608;96
"2088";"joelambert/Flux-Slider";1310;4451;1435;3759;-692;125
"2290";"Kintaro/wtftw";1310;4453;1396;3883;-570;86
"2304";"klinker24/Talon-for-Twitter";1310;4452;1463;3677;-775;153
"2379";"lawloretienne/QuickReturn";1310;4455;1593;3304;-1151;283
"4466";"vmg/sundown";1310;4456;1355;4002;-454;45
"4504";"waynewbishop/SwiftStructures";1310;4454;1547;3439;-1015;237
"686";"ci-bonfire/Bonfire";1309;4461;1386;3916;-545;77
"1338";"flatiron/flatiron";1309;4459;1409;3831;-628;100
"2295";"KittenYang/KYGooeyMenu";1309;4458;1548;3431;-1027;239
"3077";"oblac/jodd";1309;4460;1303;4089;-371;-6
"3262";"philogb/jit";1309;4457;1382;3932;-525;73
"64";"adobe-research/theseus";1308;4463;1407;3838;-625;99
"786";"coreybutler/nvm-windows";1308;4464;988;4192;-272;-320
"1111";"egret-labs/egret-core";1308;4462;1377;3943;-519;69
"2724";"mikepenz/AboutLibraries";1308;4465;1129;4167;-298;-179
"2859";"mroth/unindexed";1308;4466;1401;3866;-600;93
"431";"bevacqua/woofmark";1307;4472;1563;3394;-1078;256
"628";"chanjarster/weixin-java-tools";1307;4473;1295;4100;-373;-12
"1851";"IFTTT/jot";1307;4470;NA;NA;NA;NA
"1986";"javaee-samples/javaee7-samples";1307;4471;1364;3983;-488;57
"2074";"jmcarp/robobrowser";1307;4468;1349;4019;-449;42
"3141";"openstack/swift";1307;4467;1435;3760;-707;128
"4062";"sublimehq/anim_encoder";1307;4469;1403;3861;-608;96
"168";"andreamazz/AMPopTip";1306;4479;1341;4033;-446;35
"2106";"johnil/VVeboTableViewDemo";1306;4474;NA;NA;NA;NA
"2957";"ni-c/heimcontrol.js";1306;4475;1636;3188;-1287;330
"3416";"qinwf/awesome-R";1306;4478;1463;3680;-798;157
"3455";"RainLoop/rainloop-webmail";1306;4477;1454;3708;-769;148
"3677";"rundeck/rundeck";1306;4480;1415;3815;-665;109
"3790";"semantic-release/semantic-release";1306;4476;1192;4150;-326;-114
"541";"btford/angular-socket-io";1305;4487;1454;3703;-784;149
"961";"dhotson/springy";1305;4484;1401;3865;-619;96
"1151";"EnjoySR/ESJsonFormat-Xcode";1305;4488;NA;NA;NA;NA
"1215";"facebookarchive/connect-js";1305;4486;1404;3853;-633;99
"1406";"frozenui/frozenui";1305;4485;1141;4162;-323;-164
"2365";"lanayotech/vagrant-manager";1305;4483;1366;3979;-504;61
"3971";"spotify/docker-gc";1305;4482;1332;4054;-428;27
"4470";"volojs/volo";1305;4481;1412;3823;-658;107
"764";"commonsguy/cw-advandroid";1304;4493;1391;3899;-594;87
"1025";"dominictarr/JSON.sh";1304;4490;1357;3995;-495;53
"1286";"fastred/MotionBlur";1304;4491;1426;3783;-708;122
"2301";"klazuka/Kal";1304;4494;1407;3841;-653;103
"3376";"pstadler/flightplan";1304;4492;1415;3814;-678;111
"4682";"zeromq/pyzmq";1304;4489;1356;4000;-489;52
"749";"Codeux-Software/Textual";1303;4495;1402;3862;-633;99
"2642";"mcharmas/android-parcelable-intellij-plugin";1303;4499;1333;4053;-446;30
"3051";"numbers/numbers.js";1303;4498;1410;3829;-669;107
"3653";"rstudio/rstudio";1303;4496;1377;3948;-548;74
"4029";"steelThread/redmon";1303;4500;1400;3871;-629;97
"4152";"telerik/kendo-ui-core";1303;4497;1436;3756;-741;133
"1527";"go-bootstrap/go-bootstrap";1302;4501;NA;NA;NA;NA
"3231";"peerigon/updtr";1301;4503;NA;NA;NA;NA
"3357";"prikhi/pencil";1301;4502;1462;3682;-820;161
"913";"ddollar/heroku-accounts";1300;4505;1427;3782;-723;127
"914";"ddopson/underscore-cli";1300;4504;1419;3801;-703;119
"2329";"kpdecker/jsdiff";1300;4506;1294;4101;-405;-6
"2857";"mroderick/PubSubJS";1300;4507;1377;3946;-561;77
"2936";"Netflix/dynomite";1300;4508;1258;4123;-385;-42
"710";"cloudera/oryx";1299;4511;1421;3793;-718;122
"818";"csswizardry/csswizardry-grids";1299;4512;1373;3957;-555;74
"965";"DianQK/TransitionTreasury";1299;4509;NA;NA;NA;NA
"4490";"waditu/tushare";1299;4510;1125;4169;-341;-174
"381";"baoyongzhang/android-PullRefreshLayout";1298;4517;1374;3951;-566;76
"1372";"foosel/OctoPrint";1298;4518;1367;3977;-541;69
"1429";"gabrielrcouto/php-gui";1298;4514;NA;NA;NA;NA
"2132";"jonthornton/jquery-timepicker";1298;4513;1369;3974;-539;71
"3096";"ohler55/oj";1298;4515;1409;3834;-681;111
"3793";"senchalabs/jsduck";1298;4516;1381;3935;-581;83
"699";"cldwalker/hirb";1297;4519;1406;3846;-673;109
"280";"arrayfire/arrayfire";1296;4520;1321;4071;-449;25
"1271";"facelessuser/BracketHighlighter";1296;4524;1402;3864;-660;106
"2442";"LiranCohen/stickUp";1296;4523;1420;3798;-725;124
"2986";"njdehoog/NHBalancedFlowLayout";1296;4521;1410;3827;-694;114
"3447";"RailsApps/rails_apps_composer";1296;4522;1387;3913;-609;91
"1089";"dz0ny/leapcast";1295;4526;1370;3967;-559;75
"2780";"moduth/blockcanary";1295;4525;NA;NA;NA;NA
"4189";"theturtle32/WebSocket-Node";1295;4527;1370;3971;-556;75
"3865";"simpligility/maven-android-sdk-deployer";1294;4530;1418;3805;-725;124
"4319";"trustedsec/social-engineer-toolkit";1294;4528;1373;3958;-570;79
"4699";"zpz1237/NirZhihuDaily2.0";1294;4529;NA;NA;NA;NA
"4020";"StackExchange/StackExchange.Redis";1293;4532;1260;4122;-410;-33
"4339";"twitter/activerecord-reputation-system";1293;4531;1364;3985;-546;71
"2328";"Kozea/pygal";1292;4536;1400;3869;-667;108
"2510";"machinezone/tcpkali";1292;4534;693;4221;-313;-599
"3746";"schteppe/cannon.js";1292;4533;1268;4119;-414;-24
"4664";"z3t0/Arduino-IRremote";1292;4535;1362;3989;-546;70
"1735";"Hexxeh/rpi-update";1290;4538;1363;3986;-552;73
"2374";"lastpass/lastpass-cli";1290;4539;1374;3953;-586;84
"2821";"motdotla/dotenv";1290;4541;1132;4166;-375;-158
"4059";"suan/vim-instant-markdown";1290;4537;1384;3925;-612;94
"4429";"vicpenap/PrettyKit";1290;4540;1392;3897;-643;102
"158";"amoffat/snake";1289;4543;2489;1892;-2651;1200
"4531";"whackashoe/antimoderate";1289;4542;NA;NA;NA;NA
"4661";"Y-Vladimir/SmartDeblur";1289;4544;1497;3593;-951;208
"1644";"grpc/grpc-java";1287;4545;1347;4022;-523;60
"2798";"MongoEngine/mongoengine";1286;4548;1393;3894;-654;107
"2958";"nicinabox/superslides";1286;4547;1418;3804;-743;132
"3007";"nodejs/nan";1286;4546;1372;3961;-585;86
"649";"chewiebug/GCViewer";1284;4549;1316;4073;-476;32
"1102";"ecomfe/zrender";1284;4551;1322;4069;-482;38
"1706";"harthur/kittydar";1284;4550;1437;3754;-796;153
"2501";"M66B/XPrivacy";1284;4552;1407;3843;-709;123
"224";"antiboredom/videogrep";1282;4555;1353;4004;-551;71
"284";"artsy/eigen";1282;4557;1399;3872;-685;117
"594";"carllerche/mio";1282;4559;1354;4003;-556;72
"1709";"hashcat/oclHashcat";1282;4553;NA;NA;NA;NA
"3427";"Quinny898/PersistentSearch";1282;4558;1421;3795;-763;139
"3432";"qw3rtman/git-fire";1282;4554;NA;NA;NA;NA
"3877";"SirCmpwn/sway";1282;4556;NA;NA;NA;NA
"776";"coolnameismy/BabyBluetooth";1281;4561;NA;NA;NA;NA
"899";"davist11/jQuery-One-Page-Nav";1281;4562;1417;3808;-754;136
"4080";"Suor/funcy";1281;4560;1392;3896;-664;111
"2403";"Leimi/drawingboard.js";1280;4563;1367;3978;-585;87
"2496";"lxn/walk";1279;4565;1327;4063;-502;48
"3846";"shu223/PulsingHalo";1279;4564;1370;3969;-595;91
"3624";"romainguy/google-io-2014";1278;4566;1406;3849;-717;128
"4690";"ZieIony/Carbon";1278;4567;1457;3697;-870;179
"184";"angular/angular.dart";1277;4570;1393;3891;-679;116
"1285";"fastos/tcpdive";1277;4569;NA;NA;NA;NA
"2819";"mossmann/hackrf";1277;4568;1410;3826;-742;133
"121";"alibaba/canal";1276;4576;1146;4160;-416;-130
"265";"aquynh/capstone";1276;4572;1281;4114;-458;5
"1232";"facebook/FBSimulatorControl";1276;4575;NA;NA;NA;NA
"1336";"flatiron/cradle";1276;4571;1365;3981;-590;89
"2330";"kpumuk/meta-tags";1276;4573;1406;3848;-725;130
"3146";"optimizely/nuclear-js";1276;4574;1716;2979;-1595;440
"309";"ata4/disunity";1275;4577;1345;4026;-551;70
"451";"bitly/data_hacks";1275;4579;1342;4032;-547;67
"684";"churchio/onebody";1275;4578;1420;3797;-781;145
"3597";"rnystrom/RNGridMenu";1275;4580;1384;3924;-656;109
"310";"atebits/SimFinger";1274;4581;1371;3963;-618;97
"1529";"gocircuit/circuit";1274;4583;1393;3892;-691;119
"3330";"poolqf/FillableLoaders";1274;4584;NA;NA;NA;NA
"3472";"Ranks/emojify.js";1274;4582;1330;4059;-523;56
"435";"bgrins/spectrum";1273;4587;1344;4028;-559;71
"566";"BYVoid/OpenCC";1273;4589;1250;4125;-464;-23
"964";"dianping/cat";1273;4588;1112;4173;-415;-161
"1521";"globalize/globalize";1273;4586;1357;3996;-590;84
"1686";"halide/Halide";1273;4590;1349;4017;-573;76
"2861";"MrRio/vtop";1273;4585;1189;4153;-432;-84
"261";"apprenticeharper/DeDRM_tools";1272;4591;1254;4124;-467;-18
"835";"cwRichardKim/RKSwipeBetweenViewControllers";1272;4592;1334;4051;-541;62
"59";"adleroliveira/dreamjs";1271;4594;NA;NA;NA;NA
"3067";"nytlabs/streamtools";1271;4593;1422;3792;-801;151
"159";"ampache/ampache";1270;4597;1190;4152;-445;-80
"2271";"kern/filepizza";1270;4595;1899;2570;-2025;629
"2763";"mmattozzi/cocoa-rest-client";1270;4596;1397;3878;-718;127
"3078";"oblador/react-native-vector-icons";1270;4598;NA;NA;NA;NA
"1807";"hybridgroup/artoo";1269;4600;1336;4048;-552;67
"2454";"llvm-mirror/llvm";1269;4599;1450;3720;-879;181
"2638";"mbenford/ngTagsInput";1269;4606;1385;3922;-684;116
"2649";"mdo/wtf-html-css";1269;4604;1350;4016;-588;81
"2701";"Microsoft/code-push";1269;4605;NA;NA;NA;NA
"2705";"Microsoft/TouchDevelop";1269;4601;1640;3174;-1427;371
"3036";"notnoop/java-apns";1269;4602;1334;4052;-550;65
"3479";"rashidkpc/kibana2";1269;4603;1364;3984;-619;95
"1954";"JamieAppleseed/selectToAutocomplete";1268;4609;1400;3868;-741;132
"2364";"laher/goxc";1268;4607;1380;3938;-669;112
"2891";"n1nj4sec/pupy";1268;4608;NA;NA;NA;NA
"301";"assimp/assimp";1267;4611;1211;4146;-465;-56
"417";"benjaminoakes/maid";1267;4610;1389;3907;-703;122
"1160";"Ereza/CustomActivityOnCrash";1267;4613;1693;3041;-1572;426
"1613";"gottfrois/dashing-rails";1267;4612;1390;3902;-710;123
"3018";"node-xmpp/node-xmpp";1267;4614;1390;3904;-710;123
"249";"Apipie/apipie-rails";1266;4620;1382;3928;-692;116
"320";"auchenberg/chrome-devtools-app";1266;4618;1383;3926;-692;117
"586";"caouecs/Laravel-lang";1266;4616;1324;4066;-550;58
"1055";"drewmccormack/ensembles";1266;4617;1346;4024;-593;80
"1360";"flyway/flyway";1266;4615;1368;3976;-639;102
"2070";"jlord/git-it";1266;4619;1291;4108;-511;25
"3283";"phusion/traveling-ruby";1265;4622;1228;4139;-483;-37
"3856";"silexphp/Pimple";1265;4621;1336;4049;-572;71
"410";"ben174/git-draw";1264;4625;NA;NA;NA;NA
"452";"bitly/go-simplejson";1264;4628;1387;3911;-717;123
"589";"capttaco/Briefs";1264;4624;1360;3991;-633;96
"716";"clu3/bootstro.js";1264;4627;1382;3929;-698;118
"1571";"google/google-authenticator";1264;4629;1320;4072;-557;56
"2532";"MailCore/mailcore2";1264;4626;1305;4086;-540;41
"4556";"wooorm/alex";1264;4623;NA;NA;NA;NA
"39";"Activiti/Activiti";1263;4632;1298;4097;-535;35
"3317";"pmwkaa/sophia";1263;4630;1262;4121;-509;-1
"4524";"WenchaoD/FSCalendar";1263;4631;926;4200;-431;-337
"623";"cgrand/enlive";1262;4635;1299;4095;-540;37
"1112";"eishay/jvm-serializers";1262;4633;1316;4074;-559;54
"1843";"Idered/Editr.js";1262;4634;1378;3940;-694;116
"2478";"lsjwzh/RecyclerViewPager";1262;4638;1453;3710;-928;191
"3458";"rakshasa/rtorrent";1262;4636;1343;4030;-606;81
"3741";"schacon/git-scribe";1262;4637;1356;3999;-638;94
"105";"aldeed/meteor-autoform";1261;4641;1428;3777;-864;167
"1119";"elastic/elasticsearch-js";1261;4640;1284;4113;-527;23
"3710";"samccone/drool";1261;4639;NA;NA;NA;NA
"526";"BrightcoveOS/Diamond";1260;4642;1430;3771;-871;170
"822";"cuberite/cuberite";1260;4646;1102;4174;-472;-158
"1446";"garris/TremulaJS";1260;4648;1682;3067;-1581;422
"1833";"icepy/Front-End-Develop-Guide";1260;4644;NA;NA;NA;NA
"2587";"marvelapp/FancyTabBar";1260;4647;1384;3923;-724;124
"3333";"pornel/pngquant";1260;4643;1316;4075;-568;56
"3884";"siyamed/android-shape-imageview";1260;4649;1276;4117;-532;16
"3988";"square/assertj-android";1260;4645;1324;4067;-578;64
"4132";"TargetProcess/tauCharts";1260;4650;1511;3555;-1095;251
"167";"andreaferretti/paths-js";1259;4655;1336;4045;-610;77
"683";"chukong/quick-cocos2d-x";1259;4652;1339;4040;-612;80
"870";"DanielWaterworth/Raphters";1259;4651;1375;3950;-701;116
"2216";"kakserpom/phpdaemon";1259;4653;1369;3975;-678;110
"2585";"maruel/panicparse";1259;4654;419;4230;-424;-840
"269";"arc90/git-sweep";1258;4660;1339;4039;-621;81
"1161";"erica/uidevice-extension";1258;4659;1336;4047;-612;78
"1959";"jamztang/JTRevealSidebarDemo";1258;4657;1350;4015;-642;92
"3816";"shadowsocks/shadowsocks-qt5";1258;4658;1167;4157;-501;-91
"3829";"shinobicontrols/iOS9-day-by-day";1258;4656;NA;NA;NA;NA
"289";"aryaxt/iOS-Slide-Menu";1257;4663;1337;4043;-620;80
"882";"dataarts/dat.gui";1257;4661;1241;4128;-533;-16
"1917";"JabbR/JabbR";1257;4662;1352;4009;-653;95
"1967";"jaredly/treed";1257;4667;897;4202;-465;-360
"2398";"leecade/react-native-swiper";1257;4664;1012;4189;-475;-245
"2907";"nathanmarz/cascalog";1257;4665;1357;3997;-668;100
"3633";"romashamin/Size-Marks-PS";1257;4666;1394;3889;-777;137
"3854";"Sigil-Ebook/Sigil";1257;4668;1302;4092;-576;45
"4557";"wooorm/franc";1257;4669;1329;4062;-607;72
"112";"alexgorbatchev/jquery-textext";1256;4670;1377;3942;-728;121
"1459";"gekitz/UIDevice-with-UniqueIdentifier-for-iOS-5";1255;4676;1353;4005;-671;98
"2023";"jemalloc/jemalloc";1255;4673;1369;3973;-700;114
"2557";"mapbox/mapbox.js";1255;4677;1372;3960;-717;117
"2899";"nanopack/yoke";1255;4675;NA;NA;NA;NA
"3155";"orvice/ss-panel";1255;4672;1171;4156;-516;-84
"3687";"rvirding/lfe";1255;4674;963;4195;-479;-292
"4502";"watabou/pixel-dungeon";1255;4671;1341;4035;-636;86
"1595";"googlesamples/android-testing-templates";1254;4681;3461;1188;-3493;2207
"2069";"jlongster/transducers.js";1254;4678;1374;3952;-726;120
"3464";"Ramotion/circle-menu";1254;4683;NA;NA;NA;NA
"3588";"ripplejs/ripple";1254;4682;1351;4012;-670;97
"3615";"rochacbruno/quokka";1254;4680;1301;4093;-587;47
"4071";"substack/stream-adventure";1254;4679;1392;3895;-784;138
"1548";"google/battery-historian";1253;4684;1154;4158;-526;-99
"1926";"jagregory/fluent-nhibernate";1253;4686;1353;4006;-680;100
"4082";"supermarin/ObjectiveRecord";1253;4685;1370;3970;-715;117
"4128";"tantaman/Strut";1253;4687;1357;3998;-689;104
"943";"designmodo/startup-demo";1252;4688;1364;3982;-706;112
"1118";"elastic/elasticsearch-definitive-guide";1252;4691;1302;4090;-601;50
"3368";"projectkudu/kudu";1252;4689;1244;4127;-562;-8
"3589";"ripple/ripple-client";1252;4692;1360;3992;-700;108
"4708";"zurb/joyride";1252;4690;1336;4050;-640;84
"828";"cucumber/cucumber-jvm";1251;4698;1330;4057;-641;79
"872";"danlucraft/git.js";1251;4693;1352;4008;-685;101
"1928";"jakejs/jake";1251;4695;1341;4034;-661;90
"1998";"jbrownlee/CleverAlgorithms";1251;4696;1395;3887;-809;144
"2796";"mongodb/mongo-ruby-driver";1251;4694;1362;3988;-706;111
"4577";"xamarin/XobotOS";1251;4697;1337;4044;-653;86
"632";"charlierguo/gmail";1250;4704;1287;4110;-594;37
"1212";"expressjs/session";1250;4706;1200;4147;-559;-50
"1623";"graphql/graphiql";1250;4701;NA;NA;NA;NA
"1848";"ifandelse/machina.js";1250;4702;1363;3987;-715;113
"1873";"infinitered/ProMotion";1250;4700;1369;3972;-728;119
"3043";"nslocum/design-patterns-in-ruby";1250;4699;1330;4058;-641;80
"3501";"ReactiveRaven/jqBootstrapValidation";1250;4705;1346;4025;-680;96
"4289";"torodb/torodb";1250;4703;1314;4076;-627;64
"237";"apache/flink";1249;4708;1074;4180;-528;-175
"1578";"google/ion";1249;4709;NA;NA;NA;NA
"1894";"iPaulPro/Android-ItemTouchHelper-Demo";1249;4711;NA;NA;NA;NA
"1999";"jbt/markdown-editor";1249;4707;1388;3908;-799;139
"2552";"Manabu-GT/ExpandableTextView";1249;4710;1197;4149;-561;-52
"2875";"mumble-voip/mumble";1249;4712;1351;4011;-701;102
"2523";"mafintosh/mongojs";1248;4713;1310;4080;-633;62
"2720";"mikeflynn/egg.js";1248;4714;1505;3569;-1145;257
"3621";"rofl0r/proxychains-ng";1248;4716;1229;4136;-580;-19
"4527";"wequick/Small";1248;4715;NA;NA;NA;NA


==> data/predictions/specific-model.csv <==
"";"full_name";"stars";"rank";"stars_predicted";"rank_predicted";"rank_prediction_diff";"stars_diff"
"2157";"jquery/jquery";39149;1;38595;1;0;-554
"3605";"robbyrussell/oh-my-zsh";36373;2;35712;2;0;-661
"90";"airbnb/javascript";34064;3;34368;3;0;304
"1668";"h5bp/html5-boilerplate";33704;4;33517;5;1;-187
"2670";"meteor/meteor";33594;5;34096;4;-1;502
"4290";"torvalds/linux";31702;6;31921;6;0;219
"857";"daneden/animate.css";31549;7;31035;8;1;-514
"1259";"facebook/react-native";31217;8;31086;7;-1;-131
"3452";"rails/rails";30779;9;30459;10;1;-320
"1006";"docker/docker";30742;10;30035;11;1;-707
"1756";"Homebrew/legacy-homebrew";29973;11;30996;9;-2;1023
"1471";"getify/You-Dont-Know-JS";29672;12;29371;12;0;-301
"258";"apple/swift";29633;13;NA;NA;NA;NA
"3058";"nwjs/nw.js";28086;14;28643;13;-1;557
"1684";"hakimel/reveal.js";27683;15;27757;14;-1;74
"1865";"impress/impress.js";27187;16;27238;15;-1;51
"1125";"electron/electron";27179;17;27198;16;-1;19
"316";"atom/atom";27021;18;27114;17;-1;93
"2789";"moment/moment";25718;19;25437;18;-1;-281
"60";"adobe/brackets";25151;20;25319;19;-1;168
"2022";"jekyll/jekyll";24952;21;24641;22;1;-311
"3789";"Semantic-Org/Semantic-UI";24890;22;24821;20;-2;-69
"1209";"expressjs/express";24764;23;24041;26;3;-723
"73";"AFNetworking/AFNetworking";24673;24;24210;25;1;-463
"1973";"jashkenas/backbone";24653;25;24796;21;-4;143
"2855";"mrdoob/three.js";24613;26;24213;24;-2;-400
"3923";"socketio/socket.io";24545;27;24384;23;-4;-161
"1056";"driftyco/ionic";23495;28;23721;27;-1;226
"475";"blueimp/jQuery-File-Upload";23435;29;23443;28;-1;8
"1586";"google/material-design-icons";23387;30;23195;30;0;-192
"4707";"zurb/foundation-sites";23171;31;22361;33;2;-810
"2368";"laravel/laravel";22887;32;22634;31;-1;-253
"3008";"nodejs/node";22378;33;22379;32;-1;1
"4157";"tensorflow/tensorflow";22326;34;NA;NA;NA;NA
"2067";"jkbrzt/httpie";22225;35;23359;29;-6;1134
"3564";"resume/resume.github.com";22074;36;21960;34;-2;-114
"2900";"NARKOZ/hacker-scripts";21975;37;NA;NA;NA;NA
"2920";"necolas/normalize.css";20899;38;20313;37;-1;-586
"1656";"gulpjs/gulp";20702;39;20903;35;-4;201
"1587";"google/material-design-lite";20298;40;20233;38;-2;-65
"4448";"vinta/awesome-python";20276;41;19589;40;-1;-687
"3054";"nvbn/thefuck";20002;42;20355;36;-6;353
"3182";"pallets/flask";19936;43;19090;43;0;-846
"634";"chartjs/Chart.js";19683;44;19674;39;-5;-9
"1707";"harvesthq/chosen";19347;45;19501;41;-4;154
"4320";"TryGhost/Ghost";19232;46;19361;42;-4;129
"987";"django/django";19121;47;18828;44;-3;-293
"2265";"kennethreitz/requests";18687;48;18258;46;-2;-429
"2929";"neovim/neovim";18450;49;17988;48;-1;-462
"979";"discourse/discourse";18007;50;17851;50;0;-156
"1976";"jashkenas/underscore";17983;51;18083;47;-4;100
"1019";"Dogfalo/materialize";17978;52;18616;45;-7;638
"2776";"Modernizr/Modernizr";17860;53;17873;49;-4;13
"277";"ariya/phantomjs";17828;54;17823;52;-2;-5
"1510";"gitlabhq/gitlabhq";17707;55;17836;51;-4;129
"227";"antirez/redis";17638;56;17281;54;-2;-357
"3512";"reactjs/redux";17443;57;NA;NA;NA;NA
"582";"caolan/async";17376;58;17369;53;-5;-7
"3574";"rg3/youtube-dl";17302;59;15612;65;6;-1690
"4483";"vuejs/vue";17120;60;15406;67;7;-1714
"3059";"nylas/N1";17097;61;17060;55;-6;-37
"3784";"select2/select2";16982;62;16909;56;-6;-73
"4134";"tastejs/todomvc";16774;63;16510;57;-6;-264
"218";"ansible/ansible";16470;64;16448;58;-6;-22
"3686";"rust-lang/rust";16377;65;16292;59;-6;-85
"1534";"golang/go";16288;66;15758;64;-2;-530
"100";"Alamofire/Alamofire";16227;67;15991;61;-6;-236
"2462";"lodash/lodash";16167;68;14196;78;10;-1971
"1117";"elastic/elasticsearch";16147;69;15802;63;-6;-345
"1141";"emberjs/ember.js";16115;70;16118;60;-10;3
"570";"callemall/material-ui";15672;71;15568;66;-5;-104
"3360";"Prinzhorn/skrollr";15443;72;15917;62;-10;474
"364";"babel/babel";15199;73;15078;71;-2;-121
"1310";"FezVrasta/bootstrap-material-design";15160;74;15353;68;-6;193
"1256";"facebook/pop";15075;75;15234;69;-6;159
"3305";"plataformatec/devise";15028;76;14999;72;-4;-29
"3324";"Polymer/polymer";14918;77;15219;70;-7;301
"4515";"webpack/webpack";14426;78;13729;88;10;-697
"3050";"numbbbbb/the-swift-programming-language-in-chinese";14403;79;14716;74;-5;313
"2270";"kenwheeler/slick";14390;80;14722;73;-7;332
"376";"balderdashy/sails";14254;81;14310;75;-6;56
"3055";"nvie/gitflow";14232;82;14098;80;-2;-134
"2409";"letsencrypt/letsencrypt";14217;83;11049;143;60;-3168
"2836";"mozilla/pdf.js";14209;84;13957;84;0;-252
"2595";"mathiasbynens/dotfiles";14088;85;14299;76;-9;211
"2355";"kubernetes/kubernetes";14057;86;13751;87;1;-306
"3648";"rs/SDWebImage";14028;87;14248;77;-10;220
"501";"bower/bower";13990;88;13972;82;-6;-18
"4607";"yahoo/pure";13955;89;13958;83;-6;3
"148";"alvarotrigo/fullPage.js";13935;90;13874;85;-5;-61
"1472";"getlantern/lantern";13777;91;11210;138;47;-2567
"3756";"scrapy/scrapy";13743;92;13355;94;2;-388
"580";"cantino/huginn";13723;93;11719;126;33;-2004
"4398";"usablica/intro.js";13703;94;12955;103;9;-748
"1688";"hammerjs/hammer.js";13655;95;13693;89;-6;38
"3498";"ReactiveCocoa/ReactiveCocoa";13642;96;14061;81;-15;419
"2707";"Microsoft/vscode";13620;97;NA;NA;NA;NA
"2408";"less/less.js";13526;98;13533;91;-7;7
"1241";"facebook/hhvm";13503;99;13811;86;-13;308
"2383";"Leaflet/Leaflet";13483;100;13402;93;-7;-81
"1532";"gogits/gogs";13476;101;11004;144;43;-2472
"924";"defunkt/jquery-pjax";13364;102;13244;97;-5;-120
"193";"angular/material";13349;103;13575;90;-13;226
"1603";"google/web-starter-kit";13319;104;12795;105;1;-524
"3566";"rethinkdb/rethinkdb";13279;105;13175;99;-6;-104
"1821";"IanLunn/Hover";13196;106;13288;96;-10;92
"3504";"ReactiveX/RxJava";13196;107;11902;121;14;-1294
"4118";"t4t5/sweetalert";13173;108;13487;92;-16;314
"428";"bevacqua/dragula";13127;109;12753;107;-2;-374
"1148";"enaqx/awesome-react";13090;110;14126;79;-31;1036
"3705";"sahat/hackathon-starter";13004;111;11070;142;31;-1934
"1974";"jashkenas/coffeescript";12858;112;12957;102;-10;99
"4333";"twbs/ratchet";12847;113;12982;101;-12;135
"1497";"git/git";12791;114;12799;104;-10;8
"4392";"Unitech/pm2";12681;115;13010;100;-15;329
"3812";"shadowsocks/shadowsocks";12639;116;13227;98;-18;588
"3032";"nostra13/Android-Universal-Image-Loader";12622;117;12640;111;-6;18
"1242";"facebook/immutable-js";12613;118;12779;106;-12;166
"94";"ajaxorg/ace";12581;119;12670;110;-9;89
"2141";"josephmisiti/awesome-machine-learning";12529;120;9633;188;68;-2896
"3509";"reactjs/react-router";12469;121;11561;132;11;-908
"4360";"twitter/typeahead.js";12463;122;12694;109;-13;231
"349";"avelino/awesome-go";12383;123;13325;95;-28;942
"1407";"ftlabs/fastclick";12291;124;12369;114;-10;78
"508";"BradLarson/GPUImage";12251;125;12126;115;-10;-125
"4434";"videojs/video.js";12248;126;12520;112;-14;272
"4109";"symfony/symfony";12209;127;12076;118;-9;-133
"804";"creationix/nvm";12202;128;11693;127;-1;-509
"401";"bcit-ci/CodeIgniter";12186;129;11934;119;-10;-252
"202";"angular-ui/bootstrap";12177;130;12425;113;-17;248
"45";"adam-p/markdown-here";12038;131;11494;134;3;-544
"3269";"photonstorm/phaser";12037;132;12699;108;-24;662
"4113";"syncthing/syncthing";11918;133;12092;117;-16;174
"4004";"square/retrofit";11907;134;10863;147;13;-1044
"2753";"mitchellh/vagrant";11877;135;11724;125;-10;-153
"1494";"GitbookIO/gitbook";11830;136;11888;122;-14;58
"4374";"typicode/json-server";11734;137;11933;120;-17;199
"4676";"zenorocha/clipboard.js";11601;138;NA;NA;NA;NA
"960";"dhg/Skeleton";11562;139;11573;131;-8;11
"1021";"dokku/dokku";11518;140;11682;128;-12;164
"942";"designmodo/Flat-UI";11509;141;11516;133;-8;7
"2342";"kriskowal/q";11508;142;11793;123;-19;285
"1100";"ecomfe/echarts";11451;143;10205;165;22;-1246
"4485";"VundleVim/Vundle.vim";11388;144;11174;139;-5;-214
"3914";"SnapKit/Masonry";11371;145;11615;129;-16;244
"2742";"minimaxir/big-list-of-naughty-strings";11319;146;NA;NA;NA;NA
"1236";"facebook/flux";11283;147;11774;124;-23;491
"4288";"tornadoweb/tornado";11236;148;11114;141;-7;-122
"186";"angular/angular-seed";11202;149;11413;135;-14;211
"4255";"tobiasahlin/SpinKit";11092;150;11124;140;-10;32
"1858";"iluwatar/java-design-patterns";11087;151;12124;116;-35;1037
"2706";"Microsoft/TypeScript";11055;152;9492;196;44;-1563
"3747";"scikit-learn/scikit-learn";11045;153;10100;170;17;-945
"183";"angular/angular";11022;154;9274;207;53;-1748
"4481";"vsouza/awesome-ios";11020;155;10192;166;11;-828
"1328";"firehol/netdata";11007;156;3245;1316;1160;-7762
"973";"dimsemenov/PhotoSwipe";10985;157;10958;145;-12;-27
"3651";"rstacruz/nprogress";10977;158;10760;152;-6;-217
"2008";"jdg/MBProgressHUD";10868;159;10849;148;-11;-19
"1978";"jasmine/jasmine";10842;160;10826;149;-11;-16
"4166";"textmate/textmate";10791;161;10770;151;-10;-21
"1645";"gruntjs/grunt";10749;162;10707;154;-8;-42
"1579";"google/iosched";10748;163;11607;130;-33;859
"3244";"petkaantonov/bluebird";10741;164;11343;137;-27;602
"3552";"request/request";10703;165;10410;160;-5;-293
"3999";"square/okhttp";10697;166;9873;177;11;-824
"4332";"twbs/bootstrap-sass";10695;167;10702;155;-12;7
"205";"angular-ui/ui-router";10670;169;10870;146;-23;200
"966";"diaspora/diaspora";10670;168;10714;153;-15;44
"3525";"reddit/reddit";10668;170;10811;150;-20;143
"3381";"pugjs/pug";10657;171;10521;157;-14;-136
"1908";"isocpp/CppCoreGuidelines";10643;172;NA;NA;NA;NA
"2199";"justjavac/free-programming-books-zh_CN";10635;173;9878;176;3;-757
"4408";"Valloric/YouCompleteMe";10595;174;10495;158;-16;-100
"2522";"madrobby/zepto";10508;175;10418;159;-16;-90
"1667";"h5bp/Effeckt.css";10492;176;10373;161;-15;-119
"1502";"github/hubot";10480;177;10366;162;-15;-114
"3719";"SamyPesse/How-to-Make-a-Computer-Operating-System";10460;178;10287;164;-14;-173
"2189";"julianshapiro/velocity";10322;179;10609;156;-23;287
"303";"astaxie/build-web-application-with-golang";10255;180;9667;186;6;-588
"3298";"pixijs/pixi.js";10254;181;10307;163;-18;53
"4573";"wycats/handlebars.js";10190;182;10169;167;-15;-21
"1305";"feross/webtorrent";10182;183;8032;276;93;-2150
"2338";"kripken/emscripten";10068;184;9784;181;-3;-284
"3834";"Shopify/dashing";10068;185;10108;169;-16;40
"1155";"enyo/dropzone";10039;186;10115;168;-18;76
"3752";"scottjehl/Respond";9997;187;10083;172;-15;86
"3339";"postcss/postcss";9966;188;11378;136;-52;1412
"941";"desandro/masonry";9959;189;10086;171;-18;127
"3084";"octocat/Spoon-Knife";9944;190;9908;174;-16;-36
"2312";"koajs/koa";9904;191;9142;213;22;-762
"563";"BVLC/caffe";9867;192;9477;199;7;-390
"2159";"jquery/jquery-mobile";9863;193;9894;175;-18;31
"4099";"SwiftyJSON/SwiftyJSON";9800;194;9587;191;-3;-213
"4492";"wagerfield/parallax";9795;195;9674;184;-11;-121
"1734";"hexojs/hexo";9732;196;9058;218;22;-674
"4002";"square/picasso";9686;197;9544;192;-5;-142
"575";"CamDavidsonPilon/Probabilistic-Programming-and-Bayesian-Methods-for-Hackers";9662;198;9776;182;-16;114
"139";"almasaeed2010/AdminLTE";9654;199;9394;202;3;-260
"52";"addyosmani/backbone-fundamentals";9651;200;9857;178;-22;206
"1195";"etsy/statsd";9632;201;9521;193;-8;-111
"1418";"futurice/android-best-practices";9623;202;9984;173;-29;361
"1788";"HubSpot/pace";9610;203;9486;197;-6;-124
"4069";"substack/node-browserify";9590;204;9810;179;-25;220
"1037";"dotnet/corefx";9562;205;9255;208;3;-307
"3672";"ruby/ruby";9547;206;9392;204;-2;-155
"610";"ccgus/fmdb";9543;207;9669;185;-22;126
"3962";"spf13/hugo";9537;208;8545;249;41;-992
"4314";"tripit/slate";9498;209;7499;317;108;-1999
"2474";"loverajoel/jstips";9489;210;NA;NA;NA;NA
"3562";"RestKit/RestKit";9476;211;9793;180;-31;317
"3338";"postcss/autoprefixer";9471;212;9637;187;-25;166
"1617";"grafana/grafana";9445;213;8616;246;33;-829
"2161";"jquery/jquery-ui";9430;214;9495;195;-19;65
"4424";"VerbalExpressions/JSVerbalExpressions";9420;215;4573;771;556;-4847
"2068";"jlmakes/scrollreveal.js";9419;216;7669;308;92;-1750
"1862";"imathis/octopress";9411;217;9452;200;-17;41
"780";"coreos/etcd";9382;218;9609;189;-29;227
"673";"chriskempson/tomorrow-theme";9381;219;9411;201;-18;30
"4583";"xdissent/ievms";9376;220;9516;194;-26;140
"3004";"node-inspector/node-inspector";9375;221;9479;198;-23;104
"1629";"greenrobot/EventBus";9367;222;8837;237;15;-530
"1026";"domnikl/DesignPatternsPHP";9348;223;9676;183;-40;328
"2554";"Mantle/Mantle";9276;224;9595;190;-34;319
"2040";"jfeinstein10/SlidingMenu";9266;225;9292;206;-19;26
"145";"altercation/solarized";9245;226;9313;205;-21;68
"2526";"magicalpanda/MagicalRecord";9234;227;8983;224;-3;-251
"3500";"Reactive-Extensions/RxJS";9231;228;8927;231;3;-304
"1912";"Itseez/opencv";9227;229;8880;233;4;-347
"341";"Automattic/mongoose";9224;230;9036;221;-9;-188
"1961";"janl/mustache.js";9198;231;9235;209;-22;37
"3038";"npm/npm";9183;232;9206;210;-22;23
"2773";"mochajs/mocha";9181;233;9038;220;-13;-143
"3587";"riot/riot";9178;234;8973;225;-9;-205
"2791";"mongodb/mongo";9173;235;9063;217;-18;-110
"657";"chjj/marked";9166;236;9002;223;-13;-164
"3554";"requirejs/requirejs";9156;237;9148;212;-25;-8
"3277";"php/php-src";9057;238;8328;257;19;-729
"1899";"ipython/ipython";9045;239;9170;211;-28;125
"3350";"PredictionIO/PredictionIO";9043;240;9041;219;-21;-2
"743";"codemirror/CodeMirror";8976;241;8954;229;-12;-22
"2206";"jwagner/smartcrop.js";8958;242;9104;214;-28;146
"1476";"getsentry/sentry";8947;243;9029;222;-21;82
"1057";"driftyco/ionicons";8921;244;8756;240;-4;-165
"532";"browserstate/history.js";8920;245;8968;226;-19;48
"448";"bitcoin/bitcoin";8901;246;8642;243;-3;-259
"1238";"facebook/fresco";8893;247;8965;227;-20;72
"2431";"LightTable/LightTable";8854;248;8923;232;-16;69
"604";"caskroom/homebrew-cask";8848;249;9073;216;-33;225
"2436";"linnovate/mean";8795;250;8839;236;-14;44
"2908";"nathanmarz/storm";8791;251;8847;235;-16;56
"4191";"Thibaut/devdocs";8765;252;8268;262;10;-497
"864";"danielgindi/Charts";8719;253;8285;260;7;-434
"3261";"PhilJay/MPAndroidChart";8688;254;7872;291;37;-816
"2467";"loopj/android-async-http";8674;255;9098;215;-40;424
"1893";"ipader/SwiftGuide";8672;256;8954;228;-28;282
"1573";"google/guava";8668;257;8178;269;12;-490
"3199";"ParsePlatform/parse-server";8644;258;NA;NA;NA;NA
"1934";"JakeWharton/butterknife";8640;259;8292;259;0;-348
"2263";"kennethreitz/python-guide";8617;260;8617;245;-15;0
"3996";"square/leakcanary";8603;261;9393;203;-58;790
"1479";"ggreer/the_silver_searcher";8602;262;8724;241;-21;122
"4711";"zxing/zxing";8602;263;8332;256;-7;-270
"3979";"spring-projects/spring-framework";8601;264;8266;263;-1;-335
"1590";"google/protobuf";8587;265;8454;251;-14;-133
"2420";"libgdx/libgdx";8582;266;8380;252;-14;-202
"4529";"weui/weui";8545;267;8541;250;-17;-4
"3222";"peachananr/onepage-scroll";8528;268;8686;242;-26;158
"103";"alcatraz/Alcatraz";8452;269;8341;255;-14;-111
"2246";"keen/dashboards";8439;270;8778;239;-31;339
"1542";"go-martini/martini";8398;271;8865;234;-37;467
"1501";"github/hub";8362;272;8605;247;-25;243
"1422";"fzaninotto/Faker";8344;273;8603;248;-25;259
"61";"adobe-fonts/source-code-pro";8322;274;8954;230;-44;632
"1272";"faif/python-patterns";8298;275;8795;238;-37;497
"242";"apache/spark";8284;276;8004;277;1;-280
"587";"capistrano/capistrano";8269;277;8281;261;-16;12
"1348";"Flipboard/react-canvas";8251;278;8370;254;-24;119
"637";"cheeriojs/cheerio";8249;279;7979;280;1;-270
"3751";"scottjehl/picturefill";8229;280;8640;244;-36;411
"4599";"yabwe/medium-editor";8189;281;6803;382;101;-1386
"4530";"wg/wrk";8153;282;8064;273;-9;-89
"3490";"rbenv/rbenv";8150;283;8059;274;-9;-91
"4242";"tj/git-extras";8140;284;7721;305;21;-419
"998";"DmitryBaranovskiy/raphael";8133;285;8127;271;-14;-6
"1313";"fgnass/spin.js";8121;286;8211;267;-19;90
"3048";"NUKnightLab/TimelineJS";8077;287;8228;265;-22;151
"65";"adobe-webplatform/Snap.svg";8076;288;7977;281;-7;-99
"4072";"substack/stream-handbook";8073;289;8234;264;-25;161
"1187";"eternicode/bootstrap-datepicker";8028;290;7968;284;-6;-60
"4539";"WickyNilliams/headroom.js";8019;291;7983;279;-12;-36
"2193";"julycoding/The-Art-Of-Programming-By-July";7992;292;8124;272;-20;132
"2820";"MostlyAdequate/mostly-adequate-guide";7991;293;NA;NA;NA;NA
"549";"bumptech/glide";7990;294;7543;313;19;-447
"1492";"gionkunz/chartist-js";7984;295;8000;278;-17;16
"972";"dimsemenov/Magnific-Popup";7954;296;7845;293;-3;-109
"3260";"philipwalton/solved-by-flexbox";7954;298;7816;297;-1;-138
"4644";"yiisoft/yii2";7954;297;8191;268;-29;237
"3769";"sdelements/lets-chat";7949;299;8152;270;-29;203
"3022";"nolimits4web/Swiper";7945;300;7728;304;4;-217
"3802";"serverless/serverless";7945;301;7844;294;-7;-101
"3785";"selectize/selectize.js";7932;302;7976;282;-20;44
"2337";"kriasoft/react-starter-kit";7925;303;8370;253;-50;445
"2032";"jessesquires/JSQMessagesViewController";7924;304;8223;266;-38;299
"728";"cocos2d/cocos2d-x";7918;305;7944;286;-19;26
"1222";"facebook/AsyncDisplayKit";7904;306;7240;338;32;-664
"1875";"influxdata/influxdb";7902;307;7949;285;-22;47
"3963";"spf13/spf13-vim";7893;308;7837;295;-13;-56
"2606";"matteocrippa/awesome-swift";7887;309;6818;380;71;-1069
"3726";"sass/sass";7858;310;8040;275;-35;182
"1904";"irungentoo/toxcore";7842;311;7974;283;-28;132
"423";"benweet/stackedit";7817;312;7898;289;-23;81
"4217";"thoughtbot/paperclip";7817;313;7868;292;-21;51
"681";"chrissimpkins/Hack";7813;314;NA;NA;NA;NA
"662";"chrisaljoudi/uBlock";7790;315;8299;258;-57;509
"3310";"playframework/playframework";7775;316;7747;302;-14;-28
"3320";"pockethub/PocketHub";7766;317;7882;290;-27;116
"1426";"gabrielecirulli/2048";7763;318;7775;301;-17;12
"4247";"tldr-pages/tldr";7752;319;6982;360;41;-770
"726";"CocoaPods/CocoaPods";7743;320;7810;299;-21;67
"2288";"kilimchoi/engineering-blogs";7742;321;NA;NA;NA;NA
"2660";"MengTo/Spring";7737;322;7943;287;-35;206
"4296";"tpope/vim-pathogen";7737;323;7737;303;-20;0
"1373";"foreverjs/forever";7733;324;7795;300;-24;62
"591";"carhartl/jquery-cookie";7721;325;7815;298;-27;94
"2607";"mattermost/platform";7718;326;NA;NA;NA;NA
"1413";"fullstackio/FlappySwift";7711;327;7701;306;-21;-10
"1965";"jaredhanson/passport";7695;328;7626;310;-18;-69
"4092";"SVProgressHUD/SVProgressHUD";7672;329;7423;320;-9;-249
"1498";"github/fetch";7664;330;6799;383;53;-865
"768";"composer/composer";7582;332;7380;324;-8;-202
"2310";"knsv/mermaid";7582;331;7538;314;-17;-44
"1221";"facebookarchive/three20";7577;333;7610;311;-22;33
"3425";"quilljs/quill";7536;334;6986;359;25;-550
"4628";"yaronn/blessed-contrib";7533;335;7322;329;-6;-211
"3828";"shichuan/javascript-patterns";7507;336;7632;309;-27;125
"2002";"jcjohnson/neural-style";7479;337;NA;NA;NA;NA
"1005";"docker/compose";7478;338;7500;316;-22;22
"4201";"thomaspark/bootswatch";7455;339;7387;323;-16;-68
"1208";"excilys/androidannotations";7442;340;7681;307;-33;239
"2675";"mgonto/restangular";7434;341;7581;312;-29;147
"3545";"remy/nodemon";7403;342;7253;337;-5;-150
"1553";"google/cayley";7386;343;7302;334;-9;-84
"1906";"isagalaev/highlight.js";7386;344;7168;343;-1;-218
"2307";"knockout/knockout";7380;345;7362;327;-18;-18
"3977";"spree/spree";7379;346;7395;322;-24;16
"3869";"sindresorhus/pageres";7366;347;7280;336;-11;-86
"233";"aosabook/500lines";7358;348;6778;386;38;-580
"825";"cubiq/iscroll";7355;349;7231;340;-9;-124
"902";"daylerees/colour-schemes";7345;350;7143;346;-4;-202
"4559";"WordPress/WordPress";7318;351;7232;339;-12;-86
"1282";"fastlane/fastlane";7315;352;5852;513;161;-1463
"746";"CoderMJLee/MJRefresh";7311;353;7532;315;-38;221
"1942";"JakeWharton/ViewPagerIndicator";7304;354;7315;331;-23;11
"160";"ampproject/amphtml";7286;355;NA;NA;NA;NA
"4453";"visionmedia/superagent";7269;356;6912;372;16;-357
"4442";"vim-airline/vim-airline";7265;357;7204;342;-15;-61
"1933";"JakeWharton/ActionBarSherlock";7262;358;7328;328;-30;66
"1060";"DrkSephy/es6-cheatsheet";7257;359;NA;NA;NA;NA
"3558";"resque/resque";7242;360;7299;335;-25;57
"3669";"ruby-grape/grape";7223;361;7367;326;-35;144
"4205";"thoughtbot/bourbon";7207;362;7305;333;-29;98
"344";"Automattic/wp-calypso";7198;363;NA;NA;NA;NA
"267";"arasatasaygin/is.js";7189;364;6457;429;65;-732
"2217";"kamens/jQuery-menu-aim";7175;365;7230;341;-24;55
"3779";"segmentio/nightmare";7144;366;7925;288;-78;781
"2963";"nicklockwood/iCarousel";7143;367;7452;319;-48;309
"3118";"onevcat/VVDocumenter-Xcode";7125;368;7157;345;-23;32
"1676";"hacksalot/HackMyResume";7123;369;NA;NA;NA;NA
"2563";"Marak/faker.js";7119;370;5817;520;150;-1302
"3833";"shockone/black-screen";7105;371;7497;318;-53;392
"724";"CocoaLumberjack/CocoaLumberjack";7099;372;7050;352;-20;-49
"3519";"realm/realm-cocoa";7093;373;7100;348;-25;7
"3635";"roots/sage";7083;374;7073;349;-25;-10
"152";"amazeui/amazeui";7043;375;7373;325;-50;330
"1861";"imakewebthings/waypoints";7038;376;7161;344;-32;123
"719";"cmderdev/cmder";7033;377;7319;330;-47;286
"4106";"syl20bnr/spacemacs";7018;378;5838;517;139;-1180
"1235";"facebook/flow";7015;379;7047;353;-26;32
"1214";"fabric/fabric";7012;380;7001;356;-24;-11
"2702";"Microsoft/dotnet";7004;381;6791;385;4;-213
"2187";"JuliaLang/julia";6990;382;6947;367;-15;-43
"70";"aFarkas/html5shiv";6988;383;7063;351;-32;75
"3238";"PerfectlySoft/Perfect";6975;384;NA;NA;NA;NA
"2080";"jnicklas/capybara";6949;385;7065;350;-35;116
"1696";"HannahMitt/HomeMirror";6946;386;NA;NA;NA;NA
"3619";"RocketChat/Rocket.Chat";6946;387;NA;NA;NA;NA
"1705";"harthur/brain";6937;389;7307;332;-57;370
"2097";"joewalnes/websocketd";6937;388;6924;369;-19;-13
"1869";"inconshreveable/ngrok";6936;390;6745;389;-1;-191
"2666";"metafizzy/isotope";6920;391;6954;364;-27;34
"3650";"rstacruz/jquery.transit";6911;392;6950;366;-26;39
"4057";"stylus/stylus";6905;393;6865;377;-16;-40
"1923";"JacksonTian/fks";6904;394;6550;415;21;-354
"69";"afaqurk/linux-dash";6902;395;6869;376;-19;-33
"1541";"gollum/gollum";6896;396;6853;378;-18;-43
"1654";"guillaumepotier/Parsley.js";6893;397;6963;363;-34;70
"302";"astaxie/beego";6884;398;6563;413;15;-321
"533";"BrowserSync/browser-sync";6883;399;6821;379;-20;-62
"920";"DefinitelyTyped/DefinitelyTyped";6874;400;6500;420;20;-374
"609";"ccampbell/mousetrap";6871;401;6900;373;-28;29
"3617";"Rochester-NRT/RocAlphaGo";6869;402;NA;NA;NA;NA
"1641";"Grouper/FlatUIKit";6867;404;7024;355;-49;157
"2401";"legomushroom/mojs";6867;403;6726;394;-9;-141
"1276";"Famous/famous";6862;405;6931;368;-37;69
"2226";"karma-runner/karma";6848;406;6685;399;-7;-163
"3706";"sahat/satellizer";6846;407;6794;384;-23;-52
"3377";"ptmt/react-native-desktop";6845;408;NA;NA;NA;NA
"4596";"XX-net/XX-Net";6843;409;5625;555;146;-1218
"2570";"marionettejs/backbone.marionette";6835;410;6987;358;-52;152
"4295";"tpope/vim-fugitive";6833;411;6885;374;-37;52
"3249";"phacility/phabricator";6832;412;6479;424;12;-353
"1962";"janpaepke/ScrollMagic";6814;413;6953;365;-48;139
"1787";"HubSpot/offline";6805;414;6922;370;-44;117
"1133";"elixir-lang/elixir";6803;415;6971;362;-53;168
"1113";"ejci/favico.js";6796;416;5549;564;148;-1247
"593";"carlhuda/janus";6787;417;6870;375;-42;83
"766";"Compass/compass";6775;418;6778;387;-31;3
"3021";"nolimits4web/Framework7";6773;419;6484;422;3;-289
"723";"cockroachdb/cockroach";6760;420;6974;361;-59;214
"1660";"guzzle/guzzle";6755;421;6687;398;-23;-68
"133";"allenwong/30DaysofSwift";6751;422;NA;NA;NA;NA
"245";"apenwarr/sshuttle";6734;423;6540;418;-5;-194
"2285";"Kickball/awesome-selfhosted";6730;424;NA;NA;NA;NA
"665";"chrisbanes/Android-PullToRefresh";6717;425;6804;381;-44;87
"1075";"dthree/cash";6710;426;NA;NA;NA;NA
"2856";"mrmrs/colors";6710;427;6542;416;-11;-168
"1062";"drone/drone";6707;428;6245;457;29;-462
"1394";"FredrikNoren/ungit";6706;429;6568;412;-17;-138
"2747";"mishoo/UglifyJS";6700;430;6742;391;-39;42
"1299";"felixge/node-mysql";6692;432;6654;403;-29;-38
"3568";"revel/revel";6692;431;6610;407;-24;-82
"1991";"javve/list.js";6678;433;6013;478;45;-665
"4522";"wekan/wekan";6676;434;6635;405;-29;-41
"388";"basecamp/trix";6671;435;7823;296;-139;1152
"3905";"slimphp/Slim";6665;436;6734;392;-44;69
"2943";"netty/netty";6662;437;6459;428;-9;-203
"4383";"uikit/uikit";6662;438;6684;400;-38;22
"1792";"HubSpot/youmightnotneedjquery";6660;439;6394;436;-3;-266
"3663";"RubaXa/Sortable";6657;440;6583;410;-30;-74
"3251";"phalcon/cphalcon";6650;441;6695;397;-44;45
"3202";"path/FastImageCache";6643;442;6773;388;-54;130
"600";"Carthage/Carthage";6629;443;7000;357;-86;371
"597";"carrierwaveuploader/carrierwave";6626;444;6665;402;-42;39
"1566";"google/fonts";6625;445;6744;390;-55;119
"2277";"kevinzhow/PNChart";6624;446;6480;423;-23;-144
"408";"begriffs/postgrest";6623;447;7030;354;-93;407
"35";"activeadmin/activeadmin";6615;448;6677;401;-47;62
"2299";"kkga/spacegray";6614;449;6703;395;-54;89
"1265";"facebook/Shimmer";6580;450;6570;411;-39;-10
"1826";"ibireme/YYKit";6578;451;3189;1351;900;-3389
"2916";"navasmdc/MaterialDesignLibrary";6543;452;7107;347;-105;564
"3044";"nsqio/nsq";6542;453;6731;393;-60;189
"1237";"facebook/folly";6531;454;6430;431;-23;-101
"4028";"stedolan/jq";6528;455;6369;441;-14;-159
"2913";"NativeScript/NativeScript";6525;456;6106;469;13;-419
"1600";"google/traceur-compiler";6523;457;6536;419;-38;13
"4589";"xing/wysihtml5";6518;458;6585;409;-49;67
"3763";"scrooloose/syntastic";6505;459;6429;432;-27;-76
"1344";"flightjs/flight";6499;460;6610;408;-52;111
"3503";"ReactiveX/RxAndroid";6489;461;6622;406;-55;133
"4053";"strongloop/loopback";6484;462;6465;426;-36;-19
"3708";"saltstack/salt";6464;463;6431;430;-33;-33
"446";"binux/pyspider";6458;464;6386;439;-25;-72
"2536";"mailpile/Mailpile";6454;465;6553;414;-51;99
"2135";"jordansissel/fpm";6448;466;6395;435;-31;-53
"569";"cakephp/cakephp";6419;467;6473;425;-42;54
"2031";"jessepollak/card";6412;468;6408;434;-34;-4
"653";"chinchang/hint.css";6405;469;4145;888;419;-2260
"2579";"marmelab/gremlins.js";6400;470;6224;459;-11;-176
"1691";"handsontable/handsontable";6391;471;6187;463;-8;-204
"2531";"mailcheck/mailcheck";6388;472;6387;438;-34;-1
"343";"Automattic/_s";6376;473;6337;445;-28;-39
"1491";"gin-gonic/gin";6369;474;6254;455;-19;-115
"3797";"sequelize/sequelize";6333;475;6306;446;-29;-27
"3116";"oneuijs/You-Dont-Need-jQuery";6325;476;NA;NA;NA;NA
"3190";"paperjs/paper.js";6323;477;6386;440;-37;63
"3240";"petehunt/webpack-howto";6309;478;5754;534;56;-555
"4654";"yudai/gotty";6307;479;NA;NA;NA;NA
"1989";"javan/whenever";6306;480;6344;444;-36;38
"2600";"matryer/bitbar";6285;481;4250;858;377;-2035
"1164";"ericelliott/essential-javascript-links";6284;482;6033;477;-5;-251
"3791";"senchalabs/connect";6277;483;6240;458;-25;-37
"2173";"jshint/jshint";6274;484;6350;442;-42;76
"1159";"equinusocio/material-theme";6270;485;NA;NA;NA;NA
"3128";"OpenEmu/OpenEmu";6267;486;5301;617;131;-966
"769";"ConnorAtherton/loaders.css";6264;487;5924;497;10;-340
"2211";"jzaefferer/jquery-validation";6258;488;6280;450;-38;22
"1263";"facebook/relay";6241;489;NA;NA;NA;NA
"1036";"dotnet/coreclr";6233;490;6040;476;-14;-193
"2280";"keystonejs/keystone";6226;491;5882;505;14;-344
"3600";"robbiehanson/CocoaAsyncSocket";6222;492;5977;484;-8;-245
"1682";"hakimel/Ladda";6215;493;6258;454;-39;43
"396";"bbatsov/rubocop";6213;494;6300;448;-46;87
"4379";"ubuwaits/beautiful-web-type";6203;495;6349;443;-52;146
"1710";"hashicorp/consul";6196;496;6095;471;-25;-101
"2050";"jgthms/bulma";6190;497;NA;NA;NA;NA
"2846";"mperham/sidekiq";6190;498;6209;460;-38;19
"3762";"scrooloose/nerdtree";6183;499;6150;465;-34;-33
"2977";"niklasvh/html2canvas";6168;500;6249;456;-44;81
"162";"amsul/pickadate.js";6152;501;6304;447;-54;152
"1771";"hpneo/gmaps";6150;502;5976;486;-16;-174
"2048";"jgm/pandoc";6147;503;6540;417;-86;393
"3399";"pydata/pandas";6131;504;6116;466;-38;-15
"3342";"pouchdb/pouchdb";6130;505;6066;475;-30;-64
"1924";"jacomyal/sigma.js";6116;506;5545;566;60;-571
"4533";"WhisperSystems/Signal-Android";6099;507;5358;606;99;-741
"3896";"slackhq/SlackTextViewController";6096;508;6267;452;-56;171
"3419";"qrohlf/trianglify";6094;509;6272;451;-58;178
"1228";"facebook/draft-js";6092;510;NA;NA;NA;NA
"3267";"phoenixframework/phoenix";6091;511;6701;396;-115;610
"668";"chrisbanes/PhotoView";6085;512;6071;473;-39;-14
"3944";"sorin-ionescu/prezto";6077;513;5933;495;-18;-144
"2938";"Netflix/falcor";6071;514;6486;421;-93;415
"3690";"ryanb/cancan";6052;515;6098;470;-45;46
"490";"boot2docker/boot2docker";6039;516;6284;449;-67;245
"1253";"facebook/osquery";6036;517;6392;437;-80;356
"3272";"PHPMailer/PHPMailer";6034;518;5993;481;-37;-41
"3736";"scala/scala";6029;519;5863;509;-10;-166
"1347";"Flipboard/FLEX";6028;520;6418;433;-87;390
"3880";"sitaramc/gitolite";6025;521;5979;483;-38;-46
"3689";"rwaldron/johnny-five";6023;522;5826;518;-4;-197
"1045";"douglascrockford/JSON-js";6013;523;6070;474;-49;57
"2608";"Matt-Esch/virtual-dom";6006;524;5885;502;-22;-121
"3392";"purifycss/purifycss";6005;525;NA;NA;NA;NA
"3631";"romaonthego/RESideMenu";5998;526;6114;467;-59;116
"3307";"plataformatec/simple_form";5990;527;5917;498;-29;-73
"2933";"NetEase/pomelo";5986;528;5841;516;-12;-145
"1079";"ducksboard/gridster.js";5981;529;5974;487;-42;-7
"2830";"mozilla/BrowserQuest";5979;530;6011;480;-50;32
"3014";"NodeRedis/node_redis";5969;531;6012;479;-52;43
"335";"aurelia/framework";5960;532;5942;493;-39;-18
"3806";"sferik/rails_admin";5951;533;5983;482;-51;32
"2272";"kesenhoo/android-training-course-in-chinese";5947;535;5862;510;-25;-85
"3274";"PHPOffice/PHPExcel";5947;534;5925;496;-38;-22
"705";"clojure/clojurescript";5945;536;6192;461;-75;247
"2813";"morrisjs/morris.js";5929;537;5934;494;-43;5
"74";"afollestad/material-dialogs";5927;538;6179;464;-74;252
"2860";"MrRio/jsPDF";5926;539;5748;537;-2;-178
"1699";"hapijs/hapi";5897;540;5853;511;-29;-44
"2416";"lhorie/mithril.js";5891;541;6644;404;-137;753
"3254";"phanan/koel";5888;542;NA;NA;NA;NA
"4325";"TTTAttributedLabel/TTTAttributedLabel";5887;543;5961;490;-53;74
"620";"CEWendel/SWTableViewCell";5885;544;5972;488;-56;87
"2204";"jverkoey/nimbus";5879;545;5944;491;-54;65
"3247";"p-e-w/maybe";5877;546;NA;NA;NA;NA
"887";"davatron5000/FitText.js";5860;547;5889;501;-46;29
"2671";"mgcrea/angular-strap";5857;548;5962;489;-59;105
"3799";"serbanghita/Mobile-Detect";5856;549;6110;468;-81;254
"3986";"sqlmapproject/sqlmap";5848;550;5099;650;100;-749
"1946";"jakiestfu/Snap.js";5846;552;5847;515;-37;1
"4428";"ViccAlexander/Chameleon";5846;551;7402;321;-230;1556
"1325";"FineUploader/fine-uploader";5845;553;5853;512;-41;8
"2617";"matthieua/WOW";5842;554;6074;472;-82;232
"1330";"fish-shell/fish-shell";5825;555;5789;526;-29;-36
"2568";"marcuswestin/WebViewJavascriptBridge";5821;556;5943;492;-64;122
"1009";"docker/kitematic";5817;557;6266;453;-104;449
"3000";"NodeBB/NodeBB";5812;558;5850;514;-44;38
"3733";"sbstjn/timesheet.js";5806;559;5884;504;-55;78
"1404";"fronteed/icheck";5795;560;5753;535;-25;-42
"2222";"kangax/fabric.js";5790;561;5749;536;-25;-41
"3344";"powerline/powerline";5787;562;5977;485;-77;190
"860";"danialfarid/ng-file-upload";5782;563;5711;543;-20;-71
"3010";"nodemailer/nodemailer";5778;564;5875;506;-58;97
"1122";"elastic/logstash";5764;565;5652;551;-14;-112
"2939";"Netflix/Hystrix";5754;566;5319;613;47;-435
"2637";"maxwellito/vivus";5748;567;5301;618;51;-447
"2833";"mozilla/metrics-graphics";5745;568;5890;500;-68;145
"3079";"ochococo/Design-Patterns-In-Swift";5744;569;5910;499;-70;166
"514";"breach/breach_core";5743;570;5794;524;-46;51
"87";"airbnb/caravel";5737;572;NA;NA;NA;NA
"1292";"fchollet/keras";5737;571;4841;699;128;-896
"187";"angular-app/angular-app";5731;574;5808;521;-53;77
"1888";"intridea/omniauth";5731;573;5731;539;-34;0
"633";"charliesome/better_errors";5730;575;5708;544;-31;-22
"151";"amatsuda/kaminari";5729;576;5792;525;-51;63
"2105";"johnezang/JSONKit";5727;577;5770;532;-45;43
"2058";"jigish/slate";5723;578;5714;541;-37;-9
"3847";"shutterstock/rickshaw";5712;579;5781;528;-51;69
"4269";"tomchristie/django-rest-framework";5710;580;5637;554;-26;-73
"4463";"vladikoff/chromeos-apk";5704;581;5718;540;-41;14
"521";"briangonzalez/jquery.adaptive-backgrounds.js";5697;583;5684;546;-37;-13
"1473";"getpelican/pelican";5697;582;5676;548;-34;-21
"3323";"pokeb/asi-http-request";5688;584;5707;545;-39;19
"4251";"tmpvar/jsdom";5687;585;5547;565;-20;-140
"1531";"godotengine/godot";5686;586;5299;620;34;-387
"2832";"mozilla/localForage";5682;587;5576;560;-27;-106
"2893";"nagadomi/waifu2x";5675;588;NA;NA;NA;NA
"2762";"mleibman/SlickGrid";5673;590;5741;538;-52;68
"3915";"SnapKit/SnapKit";5673;589;5760;533;-56;87
"3496";"react-bootstrap/react-bootstrap";5669;591;5439;581;-10;-230
"3855";"SignalR/SignalR";5662;592;5662;549;-43;0
"1270";"facebook/xctool";5652;593;5779;530;-63;127
"4447";"VincentGarreau/particles.js";5630;594;4731;723;129;-899
"154";"amix/vimrc";5629;595;5496;575;-20;-133
"2102";"JohnCoates/Aerial";5615;597;NA;NA;NA;NA
"3475";"rapid7/metasploit-framework";5615;596;5713;542;-54;98
"2351";"ksoichiro/Android-ObservableScrollView";5614;598;5680;547;-51;66
"2681";"mholt/caddy";5610;599;5485;576;-23;-125
"2884";"mwaterfall/MWPhotoBrowser";5607;600;5645;552;-48;38
"1581";"google/leveldb";5598;601;5642;553;-48;44
"1602";"google/WebFundamentals";5595;602;5866;508;-94;271
"2422";"libgit2/libgit2";5590;603;5616;557;-46;26
"4706";"zurb/foundation-emails";5587;604;5204;634;30;-383
"1103";"eczarny/spectacle";5577;605;5770;531;-74;193
"2831";"mozilla/firefox-ios";5576;606;4757;718;112;-819
"1665";"h2o/h2o";5572;607;5885;503;-104;313
"2590";"masayuki0812/c3";5570;608;5622;556;-52;52
"605";"casperjs/casperjs";5569;609;5510;573;-36;-59
"4679";"zeroclipboard/zeroclipboard";5558;610;5782;527;-83;224
"3933";"soimort/you-get";5551;611;2410;1963;1352;-3141
"4115";"systemjs/systemjs";5547;612;5866;507;-105;319
"2645";"mdo/code-guide";5535;613;5528;571;-42;-7
"1495";"gitbucket/gitbucket";5518;614;5431;584;-30;-87
"1029";"donnemartin/data-science-ipython-notebooks";5513;615;6187;462;-153;674
"925";"deis/deis";5511;616;5600;558;-58;89
"463";"BlackrockDigital/startbootstrap";5508;617;5468;578;-39;-40
"329";"Aufree/trip-to-iOS";5504;618;5570;562;-56;66
"4175";"thebird/Swipe";5504;619;5436;583;-36;-68
"513";"braziljs/js-the-right-way";5497;620;5802;523;-97;305
"4236";"tj/commander.js";5485;621;5408;591;-30;-77
"2553";"Mango/slideout";5478;622;5314;615;-7;-164
"2165";"jquery-ui-bootstrap/jquery-ui-bootstrap";5455;623;5426;587;-36;-29
"3680";"rupa/z";5442;624;5205;633;9;-237
"2143";"joshuaclayton/blueprint-css";5441;625;5419;588;-37;-22
"499";"boto/boto";5438;628;5531;568;-60;93
"992";"dkhamsing/open-source-ios-apps";5438;626;5065;657;31;-373
"3770";"seajs/seajs";5438;627;5418;589;-38;-20
"783";"coreos/rkt";5431;629;5460;579;-50;29
"4330";"tuupola/jquery_lazyload";5430;630;5529;570;-60;99
"270";"arduino/Arduino";5428;631;5405;593;-38;-23
"1411";"fullcalendar/fullcalendar";5426;632;5436;582;-50;10
"2844";"mozilla/togetherjs";5423;633;5427;586;-47;4
"96";"akka/akka";5416;634;5323;612;-22;-93
"1188";"ether/etherpad-lite";5412;635;5577;559;-76;165
"1230";"facebook/facebook-ios-sdk";5402;636;5386;598;-38;-16
"3005";"nodejitsu/node-http-proxy";5394;637;5336;610;-27;-58
"113";"alexjc/neural-doodle";5385;638;NA;NA;NA;NA
"3110";"omcljs/om";5378;639;5362;604;-35;-16
"3293";"piwik/piwik";5373;640;5502;574;-66;129
"2056";"jiahaog/nativefier";5371;641;NA;NA;NA;NA
"2690";"michaelvillar/dynamics.js";5362;642;5341;608;-34;-21
"3331";"popcorn-time/popcorn-app";5345;643;5404;595;-48;59
"4674";"zendframework/zf2";5344;644;5364;603;-41;20
"678";"chriso/validator.js";5343;645;5223;630;-15;-120
"1565";"google/flatbuffers";5329;646;5822;519;-127;493
"3365";"progit/progit";5324;647;5381;599;-48;57
"4212";"thoughtbot/guides";5323;648;5351;607;-41;28
"4546";"winterbe/java8-tutorial";5321;649;4544;781;132;-777
"1850";"IFTTT/JazzHands";5320;650;5780;529;-121;460
"196";"angular/protractor";5318;651;5445;580;-71;127
"851";"daimajia/AndroidSwipeLayout";5311;652;5159;640;-12;-152
"4276";"tonymillion/Reachability";5307;653;5405;594;-59;98
"4214";"thoughtbot/laptop";5297;654;5149;642;-12;-148
"1675";"hackiftekhar/IQKeyboardManager";5287;655;5359;605;-50;72
"1589";"google/physical-web";5284;656;5146;643;-13;-138
"2202";"jverdi/JVFloatLabeledTextField";5283;657;5366;602;-55;83
"859";"dangrossman/bootstrap-daterangepicker";5282;658;5284;622;-36;2
"363";"b4winckler/macvim";5281;660;5289;621;-39;8
"1170";"erikras/react-redux-universal-hot-example";5281;659;NA;NA;NA;NA
"2700";"Microsoft/CNTK";5274;661;NA;NA;NA;NA
"704";"clojure/clojure";5270;662;5189;635;-27;-81
"3978";"spring-projects/spring-boot";5267;663;4732;722;59;-535
"4358";"twitter/twemproxy";5264;664;5402;596;-68;138
"366";"babun/babun";5262;665;6918;371;-294;1656
"3390";"PureLayout/PureLayout";5259;666;5540;567;-99;281
"3989";"square/crossfilter";5256;667;5268;624;-43;12
"2752";"mitchellh/packer";5251;668;5336;611;-57;85
"3463";"Ramotion/animated-tab-bar";5249;669;4802;712;43;-447
"4545";"winstonjs/winston";5240;670;5055;658;-12;-185
"1790";"HubSpot/tether";5238;671;5175;637;-34;-63
"380";"bang590/JSPatch";5234;672;NA;NA;NA;NA
"1264";"facebook/rocksdb";5233;673;5009;671;-2;-224
"3952";"sovereign/sovereign";5228;674;5388;597;-77;160
"1067";"dropbox/zxcvbn";5218;676;5038;661;-15;-180
"2519";"madrobby/keymaster";5218;675;5162;639;-36;-56
"4235";"tj/co";5205;677;5128;646;-31;-77
"2286";"kien/ctrlp.vim";5198;678;5513;572;-106;315
"1121";"elastic/kibana";5197;679;5236;627;-52;39
"2367";"laravel/framework";5196;680;5012;670;-10;-184
"534";"brunch/brunch";5192;681;5273;623;-58;81
"2447";"liuliu/ccv";5183;682;5068;655;-27;-115
"799";"CreateJS/EaselJS";5174;683;5116;648;-35;-58
"2879";"mutualmobile/MMDrawerController";5173;684;5484;577;-107;311
"1153";"EnterpriseQualityCoding/FizzBuzzEnterpriseEdition";5172;685;5086;652;-33;-86
"940";"desandro/imagesloaded";5171;686;4988;673;-13;-183
"4135";"taye/interact.js";5167;687;5110;649;-38;-57
"1377";"forkingdog/UITableView-FDTemplateLayoutCell";5156;688;6459;427;-261;1303
"2710";"Microsoft/WinObjC";5154;689;NA;NA;NA;NA
"3774";"sebastianbergmann/phpunit";5149;690;5241;626;-64;92
"2699";"Microsoft/ChakraCore";5147;691;NA;NA;NA;NA
"370";"baconjs/bacon.js";5144;692;5314;614;-78;170
"2711";"middleman/middleman";5131;693;5137;644;-49;6
"1597";"googlesamples/android-UniversalMusicPlayer";5127;694;4797;713;19;-330
"1609";"gorhill/uBlock";5121;695;4988;672;-23;-133
"4709";"zwaldowski/BlocksKit";5117;696;5153;641;-55;36
"666";"chrisbanes/cheesesquare";5113;697;NA;NA;NA;NA
"1207";"ExactTarget/fuelux";5105;698;5221;632;-66;116
"4054";"stubbornella/oocss";5104;699;5087;651;-48;-17
"1751";"hollance/swift-algorithm-club";5098;700;NA;NA;NA;NA
"1832";"icanzilb/JSONModel";5097;701;5180;636;-65;83
"1243";"facebook/infer";5093;702;5302;616;-86;209
"403";"Bearded-Hen/Android-Bootstrap";5083;703;5033;665;-38;-50
"4252";"tmuxinator/tmuxinator";5082;704;5135;645;-59;53
"1791";"HubSpot/vex";5071;705;5067;656;-49;-4
"2457";"loadfive/Knwl.js";5068;706;5223;631;-75;155
"2769";"mobile-shell/mosh";5067;707;5040;660;-47;-27
"2171";"jscs-dev/node-jscs";5062;708;5427;585;-123;365
"144";"alsotang/node-lessons";5061;709;4844;697;-12;-217
"226";"antirez/disque";5056;710;4675;738;28;-381
"1090";"dzenbot/DZNEmptyDataSet";5055;711;5338;609;-102;283
"4637";"yeoman/generator-angular";5054;712;5082;653;-59;28
"2591";"Mashape/kong";5045;713;4707;731;18;-338
"745";"CoderMJLee/MJExtension";5028;714;5406;592;-122;378
"545";"buger/gor";5022;715;5529;569;-146;507
"1420";"fxsjy/jieba";4996;716;5036;663;-53;40
"3343";"powerline/fonts";4994;717;4836;702;-15;-158
"3992";"square/dagger";4989;718;4937;682;-36;-52
"2885";"mxcl/PromiseKit";4985;719;4540;783;64;-445
"734";"codecombat/codecombat";4983;720;4967;676;-44;-16
"3037";"novus/nvd3";4977;721;4883;689;-32;-94
"3029";"north/north";4975;722;5021;668;-54;46
"1039";"dotnet/roslyn";4974;723;5167;638;-85;193
"2035";"JetBrains/kotlin";4969;724;3348;1254;530;-1621
"788";"CosmicMind/Material";4968;725;NA;NA;NA;NA
"1352";"flot/flot";4960;726;5037;662;-64;77
"829";"cucumber/cucumber-ruby";4955;727;4977;674;-53;22
"2968";"nicolargo/glances";4953;729;4792;716;-13;-161
"3810";"SFTtech/openage";4953;728;3568;1131;403;-1385
"1304";"feross/standard";4951;730;4407;817;87;-544
"4459";"vitalets/x-editable";4951;731;4974;675;-56;23
"1511";"git-up/GitUp";4950;732;NA;NA;NA;NA
"3561";"restify/node-restify";4948;733;4657;742;9;-291
"1740";"highcharts/highcharts";4947;734;4964;677;-57;17
"2414";"lgvalle/Material-Animations";4947;735;5806;522;-213;859
"3446";"rails-api/rails-api";4934;736;5019;669;-67;85
"852";"daimajia/AndroidViewAnimations";4928;737;5076;654;-83;148
"4005";"square/SocketRocket";4918;738;4887;687;-51;-31
"321";"auchenberg/volkswagen";4902;739;NA;NA;NA;NA
"1786";"HubSpot/odometer";4900;740;4876;692;-48;-24
"1649";"guard/guard";4899;741;4938;681;-60;39
"4003";"square/PonyDebugger";4884;742;4956;678;-64;72
"306";"astuetz/PagerSlidingTabStrip";4878;743;5124;647;-96;246
"2956";"nhaarman/ListViewAnimations";4878;744;4877;691;-53;-1
"2634";"maxogden/art-of-node";4877;745;4681;735;-10;-196
"1997";"jbranchaud/til";4874;746;3185;1357;611;-1689
"125";"alibaba/fastjson";4873;747;4645;750;3;-228
"2727";"mikepenz/MaterialDrawer";4870;748;5575;561;-187;705
"771";"connors/photon";4869;749;NA;NA;NA;NA
"1860";"imakewebthings/deck.js";4869;750;4926;683;-67;57
"3107";"olton/Metro-UI-CSS";4857;751;4887;688;-63;30
"1184";"es-shims/es5-shim";4854;752;4870;694;-58;16
"2551";"mame/quine-relay";4850;753;5261;625;-128;411
"3295";"Pixelkit/PixelKit-Bootstrap-UI-Kits";4846;755;4856;695;-60;10
"3358";"primer/primer";4846;754;4820;705;-49;-26
"909";"dc-js/dc.js";4845;756;4814;709;-47;-31
"192";"angular-fullstack/generator-angular-fullstack";4843;757;4940;680;-77;97
"2754";"mitmproxy/mitmproxy";4843;758;4840;700;-58;-3
"311";"aterrien/jQuery-Knob";4840;760;4906;685;-75;66
"2196";"justinfrench/formtastic";4840;759;4880;690;-69;40
"3768";"sdegutis/mjolnir";4834;761;4819;707;-54;-15
"3579";"Rich-Harris/ramjet";4813;762;4830;703;-59;17
"813";"crystal-lang/crystal";4807;763;5417;590;-173;610
"3209";"paulasmuth/fnordmetric";4807;764;4820;706;-58;13
"4275";"tonsky/FiraCode";4802;765;4875;693;-72;73
"3438";"ractivejs/ractive";4798;766;4902;686;-80;104
"1642";"grpc/grpc";4797;768;4655;745;-23;-142
"2582";"maroslaw/rainyday.js";4797;767;5022;667;-100;225
"1224";"facebook/chisel";4788;771;4737;721;-50;-51
"2902";"nate-parrott/Flashlight";4788;770;5232;628;-142;444
"4095";"swagger-api/swagger-ui";4788;769;4597;765;-4;-191
"4362";"twostairs/paperwork";4780;772;4815;708;-64;35
"2195";"junit-team/junit4";4772;773;4844;698;-75;72
"4146";"technomancy/leiningen";4770;774;4723;726;-48;-47
"1059";"DrKLO/Telegram";4767;775;4563;776;1;-204
"2959";"nickbutcher/plaid";4763;776;NA;NA;NA;NA
"116";"alexwolfe/Buttons";4757;777;4812;710;-67;55
"1267";"facebook/stetho";4748;779;4393;820;41;-355
"2411";"levey/AwesomeMenu";4748;778;4915;684;-94;167
"2419";"liaohuqiu/android-Ultra-Pull-To-Refresh";4746;780;4678;737;-43;-68
"3082";"octalmage/robotjs";4744;781;4545;779;-2;-199
"2169";"jschr/bootstrap-modal";4737;782;4768;717;-65;31
"1291";"fbsamples/f8app";4722;783;NA;NA;NA;NA
"3535";"reflux/refluxjs";4719;784;5301;619;-165;582
"739";"codeguy/php-the-right-way";4717;785;4757;719;-66;40
"1180";"eslint/eslint";4716;786;4426;810;24;-290
"4209";"thoughtbot/factory_girl";4716;787;4718;727;-60;2
"2668";"metalsmith/metalsmith";4714;788;4625;758;-30;-89
"2194";"junegunn/fzf";4713;789;4370;831;42;-343
"1099";"eclipse/vert.x";4712;790;4665;740;-50;-47
"1554";"GoogleChrome/chrome-app-samples";4706;791;4633;753;-38;-73
"4357";"twitter/twemoji";4705;792;4330;841;49;-375
"4579";"xbmc/xbmc";4704;793;4561;777;-16;-143
"4436";"ViewDeck/ViewDeck";4701;794;4621;761;-33;-80
"1828";"ibireme/YYText";4698;795;NA;NA;NA;NA
"866";"daniel-lundin/snabbt.js";4697;796;4705;733;-63;8
"2748";"mishoo/UglifyJS2";4696;797;4725;725;-72;29
"581";"CanvasPod/Canvas";4695;798;4654;746;-52;-41
"2749";"mislav/will_paginate";4695;800;4656;743;-57;-39
"3383";"puikinsh/gentelella";4695;799;NA;NA;NA;NA
"3355";"prestodb/presto";4691;802;4691;734;-68;0
"4384";"umano/AndroidSlidingUpPanel";4691;801;4647;748;-53;-44
"2094";"joemccann/dillinger";4686;803;4579;769;-34;-107
"4136";"tbranyen/backbone-boilerplate";4683;804;4715;728;-76;32
"1969";"jaredreich/notie";4682;805;NA;NA;NA;NA
"2535";"mail-in-a-box/mailinabox";4680;806;4631;756;-50;-49
"573";"callmecavs/layzr.js";4679;807;4811;711;-96;132
"614";"celery/celery";4676;808;4539;785;-23;-137
"2797";"mongodb/node-mongodb-native";4661;809;4711;730;-79;50
"2128";"jonobr1/two.js";4657;810;5050;659;-151;393
"747";"CodeSeven/toastr";4655;812;4714;729;-83;59
"1288";"fatih/vim-go";4655;811;5376;600;-211;721
"407";"beetbox/beets";4654;813;4577;770;-43;-77
"4625";"yangyangwithgnu/hardseed";4652;814;2552;1844;1030;-2100
"4399";"USArmyResearchLab/Dshell";4651;815;4756;720;-95;105
"296";"aspnet/Home";4646;817;4571;773;-44;-75
"2567";"marcuswestin/store.js";4646;816;4370;832;16;-276
"2657";"memcached/memcached";4646;818;4320;845;27;-326
"3783";"Seldaek/monolog";4642;819;4564;774;-45;-78
"1512";"gizak/termui";4637;820;4536;787;-33;-101
"2229";"karpathy/convnetjs";4635;821;4169;883;62;-466
"3832";"shipyard/shipyard";4628;822;4539;784;-38;-89
"2915";"NaturalNode/natural";4626;823;4564;775;-48;-62
"2680";"mhinz/vim-galore";4620;824;NA;NA;NA;NA
"3256";"philc/vimium";4617;825;5025;666;-159;408
"1866";"imsky/holder";4615;826;4671;739;-87;56
"4643";"yiisoft/yii";4615;827;4632;755;-72;17
"777";"coolwanglu/pdf2htmlEX";4613;828;4587;767;-61;-26
"478";"bmatzelle/gow";4610;829;4838;701;-128;228
"2476";"lra/mackup";4605;830;4533;789;-41;-72
"1204";"evilstreak/markdown-js";4602;831;4661;741;-90;59
"4271";"tommoor/tinycon";4601;832;4731;724;-108;130
"3661";"ruanyf/react-demos";4600;833;4548;778;-55;-52
"2534";"mailgun/transactional-email-templates";4592;834;4627;757;-77;35
"1246";"facebook/KVOController";4591;835;4955;679;-156;364
"639";"chenglou/react-motion";4587;836;NA;NA;NA;NA
"3494";"rdash/rdash-angular";4586;837;4622;760;-77;36
"88";"airbnb/enzyme";4575;838;NA;NA;NA;NA
"3890";"skwp/dotfiles";4574;839;4794;715;-124;220
"3423";"Quick/Quick";4567;840;4376;829;-11;-191
"4444";"vim/vim";4563;841;NA;NA;NA;NA
"488";"BoltsFramework/Bolts-ObjC";4557;842;5230;629;-213;673
"2281";"Khan/KaTeX";4555;843;4622;759;-84;67
"3312";"plotly/plotly.js";4552;844;NA;NA;NA;NA
"2172";"jsdoc3/jsdoc";4551;845;4478;797;-48;-73
"4346";"twitter/finagle";4550;846;4516;791;-55;-34
"2802";"mono/mono";4549;847;4526;790;-57;-23
"2465";"lokesh/color-thief";4546;848;4646;749;-99;100
"1715";"hashicorp/terraform";4545;849;4376;828;-21;-169
"3744";"schneiderandre/popping";4542;850;4653;747;-103;111
"2391";"LeaVerou/awesomplete";4538;851;4284;851;0;-254
"71";"aFarkas/lazysizes";4536;852;4358;836;-16;-178
"3927";"so-fancy/diff-so-fancy";4534;853;NA;NA;NA;NA
"1350";"florent37/MaterialViewPager";4526;854;4536;786;-68;10
"177";"android10/Android-CleanArchitecture";4525;855;3685;1074;219;-840
"4091";"svg/svgo";4517;856;4535;788;-68;18
"1158";"epochjs/epoch";4506;857;4588;766;-91;82
"1672";"h5bp/server-configs-nginx";4500;858;4616;763;-95;116
"553";"bup/bup";4493;859;4436;807;-52;-57
"767";"componentjs/component";4491;860;4620;762;-98;129
"3607";"robertdavidgraham/masscan";4486;861;4378;827;-34;-108
"1631";"greensock/GreenSock-JS";4480;862;4705;732;-130;225
"2163";"jquery/sizzle";4480;863;4472;799;-64;-8
"3973";"spotify/luigi";4479;864;4373;830;-34;-106
"1630";"greenrobot/greenDAO";4478;865;4332;840;-25;-146
"2923";"needim/noty";4473;866;4492;795;-71;19
"1425";"gabrielbull/react-desktop";4467;867;NA;NA;NA;NA
"3461";"ramda/ramda";4463;868;4227;866;-2;-236
"3858";"silviomoreto/bootstrap-select";4457;870;4572;772;-98;115
"4153";"TelescopeJS/Telescope";4457;869;4655;744;-125;198
"1716";"hashicorp/vault";4456;871;4795;714;-157;339
"1774";"hsavit1/Awesome-Swift-Education";4455;872;NA;NA;NA;NA
"2289";"kimmobrunfeldt/progressbar.js";4451;873;4381;825;-48;-70
"1713";"hashicorp/otto";4444;874;NA;NA;NA;NA
"4391";"unconed/TermKit";4443;875;4458;801;-74;15
"3168";"owncloud/core";4442;877;4409;814;-63;-33
"4368";"typekit/webfontloader";4442;876;4638;751;-125;196
"389";"Bash-it/bash-it";4441;878;4467;800;-78;26
"1369";"fontello/fontello";4441;879;4426;811;-68;-15
"4183";"thejameskyle/the-super-tiny-compiler";4438;880;NA;NA;NA;NA
"1173";"erlang/otp";4435;882;4487;796;-86;52
"1359";"flynn/flynn";4435;881;4388;823;-58;-47
"3370";"prometheus/prometheus";4434;883;4544;780;-103;110
"3413";"qiao/PathFinding.js";4433;885;4409;815;-70;-24
"3556";"ResearchKit/ResearchKit";4433;884;4454;802;-82;21
"4287";"torch/torch7";4430;886;4273;853;-33;-157
"889";"davatron5000/Lettering.js";4428;887;4434;808;-79;6
"3083";"octobercms/october";4424;888;4541;782;-106;117
"3867";"sindresorhus/ava";4420;889;4440;804;-85;20
"4348";"twitter/hogan.js";4417;890;4429;809;-81;12
"1535";"golang/groupcache";4413;891;4506;792;-99;93
"3835";"Shopify/liquid";4408;892;4234;865;-27;-174
"2415";"lhartikk/ArnoldC";4407;893;4825;704;-189;418
"4104";"Swordfish90/cool-retro-term";4403;894;4281;852;-42;-122
"466";"blasten/turn.js";4393;895;4398;819;-76;5
"905";"dbcli/pgcli";4383;897;4852;696;-201;469
"3520";"realm/realm-java";4383;896;4078;903;7;-305
"3117";"onevcat/Kingfisher";4382;898;3835;1009;111;-547
"2327";"koush/ion";4379;899;4493;794;-105;114
"180";"android/platform_frameworks_base";4378;900;4392;822;-78;14
"1753";"holman/spark";4377;902;4437;806;-96;60
"1920";"jackmoore/colorbox";4377;901;4366;834;-67;-11
"703";"clips/pattern";4375;903;4244;860;-43;-131
"2689";"michaeltyson/TPKeyboardAvoiding";4375;904;4329;843;-61;-46
"2508";"MacDownApp/macdown";4360;905;4256;856;-49;-104
"4160";"terryma/vim-multiple-cursors";4358;906;4384;824;-82;26
"4662";"yyuu/pyenv";4355;907;4120;893;-14;-235
"2335";"KrauseFx/TSMessages";4353;908;4633;752;-156;280
"3805";"seyhunak/twitter-bootstrap-rails";4351;909;4410;813;-96;59
"413";"bendc/sprint";4348;910;4438;805;-105;90
"1515";"gleitz/howdoi";4344;911;3878;988;77;-466
"3800";"sergeche/emmet-sublime";4339;912;4267;854;-58;-72
"2615";"MatthewYork/DateTools";4334;913;5034;664;-249;700
"1068";"dropwizard/dropwizard";4332;914;4316;846;-68;-16
"4224";"tictail/bounce.js";4328;915;4218;870;-45;-110
"1333";"flarum/flarum";4321;916;5370;601;-315;1049
"3788";"Selz/plyr";4318;917;4196;875;-42;-122
"1726";"helios-framework/helios";4311;918;4344;837;-81;33
"3246";"p-e-w/finalterm";4308;919;4304;849;-70;-4
"1523";"gnab/remark";4301;920;4368;833;-87;67
"3130";"openframeworks/openFrameworks";4296;921;4243;861;-60;-53
"1427";"gabrielemariotti/cardslib";4287;922;4363;835;-87;76
"2947";"NeXTs/Clusterize.js";4280;923;4500;793;-130;220
"2296";"kivy/kivy";4270;924;4169;882;-42;-101
"3991";"square/cubism";4269;925;4195;876;-49;-74
"1539";"goldfire/howler.js";4268;926;4174;880;-46;-94
"3602";"robbiehanson/XMPPFramework";4267;927;4209;872;-55;-58
"2516";"madebymany/sir-trevor-js";4257;928;4321;844;-84;64
"1614";"gotwarlost/istanbul";4253;929;4165;885;-44;-88
"1013";"docopt/docopt";4242;930;4339;838;-92;97
"524";"briannesbitt/Carbon";4236;931;4292;850;-81;56
"725";"Cocoanetics/DTCoreText";4226;932;4443;803;-129;217
"1115";"elabs/pundit";4225;933;4225;868;-65;0
"4282";"topcoat/topcoat";4223;934;4235;864;-70;12
"3220";"pcottle/learnGitBranching";4215;935;4164;886;-49;-51
"3715";"samuelclay/NewsBlur";4208;936;4225;869;-67;17
"4365";"tylertreat/comcast";4208;937;4418;812;-125;210
"1213";"fabien-d/alertify.js";4206;938;4258;855;-83;52
"2961";"nicklockwood/FXBlurView";4202;939;4250;857;-82;48
"1003";"dnschneid/crouton";4195;940;4216;871;-69;21
"888";"davatron5000/FitVids.js";4193;942;4249;859;-83;56
"1468";"getgrav/grav";4193;941;3028;1470;529;-1165
"3598";"robb/Cartography";4185;944;4602;764;-180;417
"4061";"SublimeCodeIntel/SublimeCodeIntel";4185;943;4241;863;-80;56
"3459";"rakyll/boom";4182;945;4408;816;-129;226
"4510";"weaveworks/weave";4173;946;4330;842;-104;157
"340";"Automattic/kue";4171;947;4007;924;-23;-164
"3546";"rendrjs/rendr";4160;948;4242;862;-86;82
"2472";"louischatriot/nedb";4156;949;3842;1003;54;-314
"128";"alibaba/tengine";4146;950;4001;927;-23;-145
"3515";"reactphp/react";4146;951;4112;897;-54;-34
"2455";"LMAX-Exchange/disruptor";4145;952;4135;889;-63;-10
"567";"CachetHQ/Cachet";4144;953;4379;826;-127;235
"1572";"google/gson";4140;954;5659;550;-404;1519
"1874";"infinite-scroll/infinite-scroll";4135;955;4182;879;-76;47
"3375";"pry/pry";4135;956;4134;890;-66;-1
"3755";"scrapinghub/portia";4129;957;3840;1007;50;-289
"3280";"phusion/baseimage-docker";4119;958;4115;896;-62;-4
"752";"CodisLabs/codis";4114;959;4203;873;-86;89
"485";"bokeh/bokeh";4111;961;4042;915;-46;-69
"981";"divio/django-cms";4111;960;4069;908;-52;-42
"4574";"wyouflf/xUtils";4102;962;4580;768;-194;478
"178";"AndroidBootstrap/android-bootstrap";4099;963;4119;894;-69;20
"1251";"facebook/nuclide";4099;964;3890;981;17;-209
"250";"aporter/coursera-android";4089;965;4407;818;-147;318
"3778";"segmentio/myth";4088;966;4169;884;-82;81
"736";"codegangsta/cli";4087;967;4304;848;-119;217
"2488";"lukehaas/css-loaders";4080;968;3985;939;-29;-95
"2951";"ngbp/ngbp";4080;970;4337;839;-131;257
"3822";"share/ShareJS";4080;969;4174;881;-88;94
"4420";"vega/vega";4077;971;4632;754;-217;555
"1346";"Flipboard/FLAnimatedImage";4076;972;4074;904;-68;-2
"2214";"kadirahq/react-storybook";4064;973;NA;NA;NA;NA
"3052";"numenta/nupic";4063;974;3920;963;-11;-143
"182";"andymccurdy/redis-py";4062;976;3974;943;-33;-88
"3385";"puma/puma";4062;975;4045;912;-63;-17
"487";"boltdb/bolt";4061;977;3834;1010;33;-227
"3827";"shelljs/shelljs";4060;978;3720;1055;77;-340
"968";"dieulot/instantclick";4052;980;3971;946;-34;-81
"4001";"square/otto";4052;979;4116;895;-84;64
"3031";"nostalgiaz/bootstrap-switch";4051;981;4060;909;-72;9
"4595";"XVimProject/XVim";4050;982;4151;887;-95;101
"1453";"Gazler/githug";4040;983;3139;1395;412;-901
"1580";"google/j2objc";4039;984;3841;1004;20;-198
"3028";"norman/friendly_id";4037;985;4051;910;-75;14
"2740";"miniMAC/magic";4030;986;3899;978;-8;-131
"561";"buunguyen/octotree";4029;988;3590;1120;132;-439
"4554";"wkhtmltopdf/wkhtmltopdf";4029;987;4091;899;-88;62
"3194";"paralect/robomongo";4027;989;4016;920;-69;-11
"1156";"Eonasdan/bootstrap-datetimepicker";4022;990;4034;916;-74;12
"1435";"gaearon/redux-devtools";4020;991;NA;NA;NA;NA
"1356";"fluent/fluentd";4018;992;4073;905;-87;55
"2353";"ksuther/KSImageNamed-Xcode";4013;993;3988;933;-60;-25
"819";"csswizardry/inuit.css";4012;995;4071;907;-88;59
"1052";"drduh/OS-X-Security-and-Privacy-Guide";4012;994;NA;NA;NA;NA
"1268";"facebook/watchman";4009;996;4091;900;-96;82
"3239";"perwendel/spark";4007;997;3840;1005;8;-167
"721";"cnodejs/nodeclub";4005;998;3993;930;-68;-12
"3045";"nst/iOS-Runtime-Headers";4005;999;4044;913;-86;39
"48";"adamwdraper/Numeral-js";4000;1000;3919;964;-36;-81
"937";"derbyjs/derby";4000;1001;4000;928;-73;0
"2895";"NancyFx/Nancy";3997;1002;3879;985;-17;-118
"4197";"tholman/elevator.js";3993;1003;4089;902;-101;96
"1358";"flyerhzm/bullet";3989;1004;4073;906;-98;84
"674";"chriskiehl/Gooey";3986;1005;4004;926;-79;18
"1929";"JakeLin/IBAnimatable";3983;1006;NA;NA;NA;NA
"510";"bramp/js-sequence-diagrams";3982;1007;4679;736;-271;697
"1698";"haoel/leetcode";3981;1008;4009;923;-85;28
"3941";"sophron/wifiphisher";3979;1009;4012;922;-87;33
"124";"alibaba/dubbo";3976;1010;3636;1100;90;-340
"268";"arashpayan/appirater";3970;1011;3989;932;-79;19
"2075";"jmechner/Prince-of-Persia-Apple-II";3970;1012;3943;956;-56;-27
"727";"cocos2d/cocos2d-objc";3968;1013;3913;967;-46;-55
"2941";"Netflix/SimianArmy";3967;1014;3924;960;-54;-43
"935";"deployd/deployd";3966;1015;3966;948;-67;0
"4423";"venmo/synx";3965;1016;3738;1048;32;-227
"2104";"johndyer/mediaelement";3960;1017;3945;954;-63;-15
"3528";"redox-os/redox";3959;1018;3954;952;-66;-5
"204";"angular-ui/ui-grid";3957;1021;4194;877;-144;237
"950";"devinross/tapkulibrary";3957;1019;3988;934;-85;31
"1670";"h5bp/mobile-boilerplate";3957;1020;3999;929;-91;42
"770";"ConnorAtherton/walkway";3954;1022;3720;1057;35;-234
"1834";"ichord/At.js";3949;1023;3961;950;-73;12
"3388";"puppetlabs/puppet";3947;1024;3879;987;-37;-68
"491";"bootflat/bootflat.github.io";3946;1025;3988;935;-90;42
"4164";"tesseract-ocr/tesseract";3945;1026;2794;1654;628;-1151
"1724";"headjs/headjs";3944;1027;3971;945;-82;27
"2261";"kennethreitz/legit";3940;1028;3894;979;-49;-46
"2653";"medialize/URI.js";3940;1029;3920;962;-67;-20
"260";"apple/swift-package-manager";3939;1030;NA;NA;NA;NA
"2051";"jhipster/generator-jhipster";3938;1031;3718;1060;29;-220
"2198";"justinwalsh/daux.io";3938;1032;3910;970;-62;-28
"83";"airblade/paper_trail";3933;1033;3947;953;-80;14
"2395";"lebinh/ngxtop";3930;1034;3931;958;-76;1
"2596";"mathiasbynens/jquery-placeholder";3924;1035;4012;921;-114;88
"4486";"vurtun/nuklear";3923;1036;4044;914;-122;121
"1364";"fogleman/Craft";3919;1037;3587;1121;84;-332
"1069";"dropwizard/metrics";3916;1038;3991;931;-107;75
"1245";"facebook/jest";3914;1039;3887;982;-57;-27
"1400";"FriendsOfPHP/Goutte";3914;1040;3985;937;-103;71
"672";"chriskempson/base16";3912;1041;3914;965;-76;2
"3189";"PaoloRotolo/AppIntro";3906;1042;NA;NA;NA;NA
"2011";"jedi4ever/veewee";3905;1043;3972;944;-99;67
"1569";"google/google-api-nodejs-client";3902;1044;3791;1026;-18;-111
"3926";"sockjs/sockjs-client";3900;1045;3837;1008;-37;-63
"115";"alexreisner/geocoder";3897;1046;3961;949;-97;64
"3906";"slim-template/slim";3886;1047;3905;972;-75;19
"1533";"go-kit/kit";3883;1048;5549;563;-485;1666
"2332";"krakenjs/kraken-js";3878;1049;3967;947;-102;89
"166";"andreafabrizi/Dropbox-Uploader";3877;1050;3803;1022;-28;-74
"2061";"jimhigson/oboe.js";3877;1051;3893;980;-71;16
"1727";"HelloZeroNet/ZeroNet";3874;1052;3652;1091;39;-222
"1218";"facebookarchive/huxley";3873;1053;3936;957;-96;63
"460";"bjorn/tiled";3872;1054;3980;941;-113;108
"1257";"facebook/proxygen";3870;1055;3560;1134;79;-310
"1312";"FFmpeg/FFmpeg";3868;1056;3601;1115;59;-267
"3166";"OwlFonk/OwlCarousel";3868;1057;3977;942;-115;109
"2316";"koenbok/Framer";3863;1058;3960;951;-107;97
"426";"bespokejs/bespoke";3858;1059;3869;992;-67;11
"1144";"emilsjolander/StickyListHeaders";3857;1060;3801;1024;-36;-56
"4669";"zealdocs/zeal";3857;1061;3633;1101;40;-224
"3813";"shadowsocks/shadowsocks-android";3856;1062;3653;1090;28;-203
"442";"binarylogic/authlogic";3851;1063;3900;977;-86;49
"907";"dbushell/Pikaday";3845;1065;3908;971;-94;63
"3289";"pingcap/tidb";3845;1064;NA;NA;NA;NA
"4222";"thumbor/thumbor";3840;1066;3981;940;-126;141
"1552";"google/cadvisor";3839;1067;3811;1020;-47;-28
"4544";"winjs/winjs";3838;1068;3985;938;-130;147
"4516";"webpy/webpy";3837;1069;3853;1000;-69;16
"298";"assaf/zombie";3835;1070;3766;1037;-33;-69
"1363";"fog/fog";3826;1071;3874;989;-82;48
"2628";"matz/streem";3823;1072;4027;917;-155;204
"4704";"zulip/zulip";3823;1073;NA;NA;NA;NA
"1337";"flatiron/director";3818;1074;3830;1011;-63;12
"3232";"peers/peerjs";3816;1075;3914;966;-109;98
"345";"autumnai/leaf";3814;1076;NA;NA;NA;NA
"1505";"github/linguist";3809;1077;3945;955;-122;136
"1685";"hakimel/stroll.js";3808;1078;3787;1027;-51;-21
"2428";"liftoff/GateOne";3803;1079;3785;1029;-50;-18
"3958";"sparklemotion/nokogiri";3803;1080;3821;1013;-67;18
"146";"altercation/vim-colors-solarized";3802;1081;3765;1038;-43;-37
"2870";"muaz-khan/WebRTC-Experiment";3801;1082;3819;1014;-68;18
"3876";"sintaxi/harp";3795;1083;3814;1019;-64;19
"912";"ddollar/foreman";3794;1084;3857;998;-86;63
"55";"addyosmani/grunt-uncss";3791;1085;3912;968;-117;121
"646";"ChenYilong/iOS9AdaptationTips";3789;1086;NA;NA;NA;NA
"352";"aws/aws-cli";3787;1087;3871;991;-96;84
"1109";"eduardolundgren/tracking.js";3785;1089;4226;867;-222;441
"3930";"sofish/pen";3785;1088;3702;1064;-24;-83
"1674";"HabitRPG/habitrpg";3784;1090;3864;994;-96;80
"2305";"kneath/kss";3783;1091;3816;1016;-75;33
"1606";"gopherjs/gopherjs";3779;1092;3844;1002;-90;65
"2571";"markdalgleish/stellar.js";3774;1093;3746;1045;-48;-28
"1599";"google/styleguide";3769;1094;NA;NA;NA;NA
"369";"backup/backup";3767;1095;3695;1068;-27;-72
"1752";"holman/dotfiles";3762;1096;3651;1092;-4;-111
"2273";"kevana/not-dockers-ui";3761;1097;3721;1053;-44;-40
"1867";"imulus/retinajs";3757;1098;3752;1040;-58;-5
"3985";"sqlitebrowser/sqlitebrowser";3753;1099;3720;1054;-45;-33
"2644";"mcxiaoke/android-volley";3751;1101;4186;878;-223;435
"4114";"syntaxhighlighter/syntaxhighlighter";3751;1100;3686;1073;-27;-65
"4671";"zeman/perfmap";3749;1102;3795;1025;-77;46
"3521";"realm/SwiftLint";3746;1103;NA;NA;NA;NA
"1229";"facebook/facebook-android-sdk";3741;1104;3777;1032;-72;36
"1546";"google/agera";3740;1105;NA;NA;NA;NA
"169";"andreamazz/AMScrollingNavbar";3739;1106;3879;986;-120;140
"2484";"luis-almeida/unveil";3739;1107;3749;1041;-66;10
"2424";"libuv/libuv";3738;1108;3805;1021;-87;67
"404";"beautify-web/js-beautify";3737;1109;3650;1093;-16;-87
"4321";"tsenart/vegeta";3736;1110;2912;1562;452;-824
"1957";"jamztang/CSStickyHeaderFlowLayout";3733;1111;3692;1069;-42;-41
"4058";"stympy/faker";3731;1112;3614;1110;-2;-117
"3362";"processing/p5.js";3726;1113;3722;1052;-61;-4
"3990";"square/cube";3726;1114;3720;1056;-58;-6
"2549";"mamaral/Onboard";3725;1115;4049;911;-204;324
"2313";"koalaman/shellcheck";3724;1116;3328;1267;151;-396
"1278";"fancyapps/fancyBox";3718;1117;3730;1049;-68;12
"778";"coolwanglu/vim.js";3717;1118;3690;1071;-47;-27
"3195";"pardom/ActiveAndroid";3716;1119;3902;974;-145;186
"2345";"kristopolous/BOOTSTRA.386";3715;1121;3663;1084;-37;-52
"3611";"roboguice/roboguice";3715;1120;3787;1028;-92;72
"1909";"isohuntto/openbay";3712;1122;3719;1059;-63;7
"698";"claritylab/lucida";3711;1123;3770;1035;-88;59
"4044";"stig/json-framework";3709;1124;3766;1036;-88;57
"140";"almende/vis";3708;1125;3716;1061;-64;8
"1704";"harelba/q";3706;1126;3534;1149;23;-172
"3593";"rmurphey/js-assessment";3706;1127;3901;975;-152;195
"3807";"sferik/t";3704;1128;3687;1072;-56;-17
"4452";"visionmedia/page.js";3701;1129;3645;1097;-32;-56
"1994";"jayphelps/git-blame-someone-else";3696;1130;NA;NA;NA;NA
"3069";"nzakas/computer-science-in-javascript";3695;1131;3739;1047;-84;44
"500";"bottlepy/bottle";3694;1132;3573;1127;-5;-121
"2862";"MrSwitch/hello.js";3693;1133;3681;1079;-54;-12
"1049";"drapergem/draper";3690;1134;3781;1030;-104;91
"1680";"haiwen/seafile";3689;1135;3570;1130;-5;-119
"136";"AllThingsSmitty/jquery-tips-everyone-should-know";3679;1136;NA;NA;NA;NA
"4479";"VPenkov/okayNav";3679;1137;NA;NA;NA;NA
"1130";"eligrey/FileSaver.js";3678;1140;3649;1094;-46;-29
"3159";"outpunk/evil-icons";3678;1139;3630;1104;-35;-48
"4526";"wenzhixin/bootstrap-table";3678;1138;3987;936;-202;309
"4440";"viljamis/responsive-nav.js";3675;1141;3684;1075;-66;9
"397";"BBC-News/Imager.js";3672;1142;3699;1065;-77;27
"2481";"lucasr/twoway-view";3672;1143;3848;1001;-142;176
"450";"bitemyapp/learnhaskell";3671;1144;3924;961;-183;253
"1482";"giakki/uncss";3671;1145;4129;892;-253;458
"4192";"thinkaurelius/titan";3670;1146;3854;999;-147;184
"2063";"jinzhu/gorm";3669;1147;3748;1042;-105;79
"2117";"joke2k/faker";3667;1148;3539;1144;-4;-128
"2176";"json-api/json-api";3661;1149;3885;983;-166;224
"2418";"liabru/matter-js";3653;1150;3562;1133;-17;-91
"951";"DevinVinson/WordPress-Plugin-Boilerplate";3652;1151;3644;1098;-53;-8
"1074";"dtao/lazy.js";3651;1153;3630;1102;-51;-21
"1793";"Huddle/PhantomCSS";3651;1152;3656;1087;-65;5
"155";"amlcurran/ShowcaseView";3650;1154;3375;1234;80;-275
"3137";"OpenRefine/OpenRefine";3650;1155;3773;1034;-121;123
"4076";"subtlepatterns/SubtlePatterns";3646;1156;3661;1086;-70;15
"1575";"google/gumbo-parser";3645;1157;3585;1122;-35;-60
"670";"chrisjenx/Calligraphy";3644;1158;3630;1103;-55;-14
"1012";"docker/swarm";3642;1159;3601;1116;-43;-41
"1945";"jakiestfu/Medium.js";3641;1160;3682;1078;-82;41
"2639";"mbleigh/acts-as-taggable-on";3639;1161;3682;1077;-84;43
"1227";"facebook/css-layout";3638;1162;3802;1023;-139;164
"2623";"mattt/FormatterKit";3637;1163;3671;1080;-83;34
"2369";"laravel/lumen";3636;1164;3661;1085;-79;25
"2734";"milligram/milligram";3636;1165;NA;NA;NA;NA
"715";"cloudwu/skynet";3635;1166;3398;1221;55;-237
"2815";"mortenjust/androidtool-mac";3633;1167;3670;1081;-86;37
"1066";"dropbox/pyston";3628;1168;3513;1164;-4;-115
"1174";"erming/shout";3627;1169;3075;1438;269;-552
"1723";"hdodenhof/CircleImageView";3624;1170;3638;1099;-71;14
"505";"bpampuch/pdfmake";3619;1171;3704;1063;-108;85
"838";"cyfdecyf/cow";3618;1172;3865;993;-179;247
"4299";"tpope/vim-surround";3617;1173;3667;1082;-91;50
"3430";"qutheory/vapor";3614;1174;NA;NA;NA;NA
"4125";"TalAter/UpUp";3614;1175;3458;1189;14;-156
"288";"arvida/emoji-cheat-sheet.com";3610;1176;3535;1148;-28;-75
"1007";"docker/dockercraft";3610;1178;NA;NA;NA;NA
"2083";"jnunemaker/httparty";3610;1177;3649;1095;-82;39
"1666";"h4cc/awesome-elixir";3609;1179;3388;1224;45;-221
"2826";"moxiecode/plupload";3608;1180;3621;1106;-74;13
"4014";"srobbin/jquery-backstretch";3607;1181;3602;1114;-67;-5
"1785";"HubSpot/messenger";3606;1182;3560;1135;-47;-46
"3013";"NodeOS/NodeOS";3604;1183;3035;1464;281;-569
"1722";"hbons/SparkleShare";3603;1184;3599;1117;-67;-4
"1598";"google/seesaw";3601;1185;NA;NA;NA;NA
"1891";"IonicaBizau/git-stats";3601;1186;3593;1118;-68;-8
"4385";"umdjs/umd";3593;1187;3611;1112;-75;18
"3539";"relax/relax";3590;1188;NA;NA;NA;NA
"4172";"Theano/Theano";3589;1189;3161;1379;190;-428
"1930";"JakeLin/SwiftWeather";3588;1190;3605;1113;-77;17
"1293";"feathersjs/feathers";3586;1191;4021;919;-272;435
"211";"ankane/chartkick";3581;1193;3581;1125;-68;0
"738";"codegangsta/negroni";3581;1192;3719;1058;-134;138
"4163";"tessalt/echo-chamber-js";3580;1194;3747;1044;-150;167
"198";"angular-translate/angular-translate";3578;1195;3726;1050;-145;148
"986";"django-debug-toolbar/django-debug-toolbar";3574;1196;3533;1150;-46;-41
"3817";"shadowsocks/shadowsocks-windows";3569;1197;4091;898;-299;522
"1702";"happyworm/jPlayer";3568;1198;3551;1140;-58;-17
"4327";"turbolinks/turbolinks-classic";3567;1199;3627;1105;-94;60
"1941";"JakeWharton/u2020";3560;1200;3682;1076;-124;122
"2598";"matplotlib/matplotlib";3559;1201;3437;1202;1;-122
"405";"bebraw/jswiki";3558;1202;3570;1129;-73;12
"938";"derekparker/delve";3556;1204;3345;1257;53;-211
"4032";"steipete/Aspects";3556;1203;3900;976;-227;344
"1046";"draios/sysdig";3551;1205;3218;1338;133;-333
"4584";"xetorthio/jedis";3550;1206;3473;1180;-26;-77
"1290";"faye/faye";3548;1207;3501;1169;-38;-47
"1856";"iissnan/hexo-theme-next";3548;1208;3707;1062;-146;159
"3808";"sferik/twitter";3548;1209;3521;1161;-48;-27
"2524";"mafintosh/peerflix";3546;1210;3382;1229;19;-164
"2400";"leemunroe/responsive-html-email-template";3545;1211;3526;1154;-57;-19
"4216";"thoughtbot/neat";3544;1212;3582;1124;-88;38
"84";"airblade/vim-gitgutter";3541;1213;3592;1119;-94;51
"4591";"xmartlabs/XLForm";3530;1214;3859;997;-217;329
"886";"DataTables/DataTables";3527;1215;3532;1151;-64;5
"398";"BBC-News/wraith";3526;1216;3556;1137;-79;30
"4066";"substack/browserify-handbook";3526;1217;3748;1043;-174;222
"2886";"mxstbr/react-boilerplate";3524;1218;3115;1416;198;-409
"1576";"google/gxui";3523;1220;4196;874;-346;673
"1971";"jariz/vibrant.js";3523;1219;NA;NA;NA;NA
"4387";"una/CSSgram";3523;1221;NA;NA;NA;NA
"2547";"malsup/form";3522;1222;3507;1166;-56;-15
"1216";"facebookarchive/facebook-php-sdk";3518;1223;3538;1146;-77;20
"2230";"karpathy/neuraltalk";3517;1224;3617;1108;-116;100
"3572";"rey5137/material";3513;1225;4309;847;-378;796
"3722";"sandstorm-io/sandstorm";3511;1226;3776;1033;-193;265
"1918";"Jack000/Expose";3510;1227;NA;NA;NA;NA
"4324";"TTimo/doom3.gpl";3508;1228;3499;1172;-56;-9
"4268";"tombenner/nui";3505;1229;3500;1170;-59;-5
"41";"adambard/learnxinyminutes-docs";3504;1230;3872;990;-240;368
"892";"davezuko/react-redux-starter-kit";3496;1232;NA;NA;NA;NA
"1789";"HubSpot/shepherd";3496;1231;3447;1195;-36;-49
"559";"butterproject/butter-desktop";3494;1233;NA;NA;NA;NA
"999";"dmlc/mxnet";3492;1234;3461;1188;-46;-31
"1714";"hashicorp/serf";3492;1235;3481;1176;-59;-11
"3823";"ShareX/ShareX";3491;1236;3722;1051;-185;231
"3268";"phonegap/phonegap-start";3490;1237;3522;1158;-79;32
"421";"benpickles/peity";3486;1238;3484;1174;-64;-2
"3924";"socketio/socket.io-client";3484;1239;3428;1205;-34;-56
"2461";"locustio/locust";3482;1241;3525;1155;-86;43
"2842";"mozilla/sweet.js";3482;1240;3418;1210;-30;-64
"3024";"nomad/shenzhen";3482;1242;3614;1111;-131;132
"1500";"github/git-lfs";3478;1245;3829;1012;-233;351
"1570";"google/google-api-php-client";3478;1246;3691;1070;-176;213
"2890";"mzabriskie/axios";3478;1244;2732;1714;470;-746
"4199";"tholman/zenpen";3478;1243;3404;1218;-25;-74
"1178";"es-analysis/plato";3476;1247;3521;1162;-85;45
"3387";"puphpet/puphpet";3474;1248;3549;1141;-107;75
"3821";"sharelatex/sharelatex";3474;1249;3447;1196;-53;-27
"3070";"OAI/OpenAPI-Specification";3472;1250;2949;1527;277;-523
"2818";"MortimerGoro/MGSwipeTableCell";3469;1253;3231;1330;77;-238
"3445";"rails-api/active_model_serializers";3469;1251;3537;1147;-104;68
"4103";"swoole/swoole-src";3469;1252;3697;1066;-186;228
"933";"densitydesign/raw";3464;1254;3461;1187;-67;-3
"3035";"nothings/stb";3463;1255;3255;1311;56;-208
"3300";"pkluz/PKRevealController";3461;1256;3840;1006;-250;379
"1624";"graphql/graphql-js";3460;1257;NA;NA;NA;NA
"1885";"Intervention/image";3459;1258;3427;1206;-52;-32
"2863";"mruby/mruby";3457;1259;3361;1242;-17;-96
"3081";"ocornut/imgui";3455;1260;3570;1128;-132;115
"2964";"nicklockwood/iRate";3453;1261;3815;1018;-243;362
"3840";"showdownjs/showdown";3452;1262;3458;1191;-71;6
"3882";"sivel/speedtest-cli";3452;1263;3352;1251;-12;-100
"2108";"John-Lluch/SWRevealViewController";3451;1264;3478;1177;-87;27
"1417";"futuresimple/android-floating-action-button";3450;1265;3514;1163;-102;64
"4100";"Swiip/generator-gulp-angular";3448;1266;3815;1017;-249;367
"1301";"fengyuanchen/cropper";3447;1267;3438;1201;-66;-9
"1508";"github/scientist";3443;1268;3502;1168;-100;59
"1082";"duojs/duo";3438;1269;3525;1156;-113;87
"4451";"visionmedia/move.js";3437;1270;3451;1193;-77;14
"4564";"wout/svg.js";3437;1271;3392;1222;-49;-45
"3721";"sandstorm-io/capnproto";3435;1272;3500;1171;-101;65
"656";"chjj/blessed";3434;1275;4021;918;-357;587
"1936";"JakeWharton/NineOldAndroids";3434;1273;3405;1216;-57;-29
"4454";"visionmedia/supertest";3434;1274;3423;1208;-66;-11
"256";"appium/appium";3432;1276;3289;1284;8;-143
"2162";"jquery/qunit";3430;1277;3465;1184;-93;35
"3281";"phusion/passenger";3428;1278;3471;1182;-96;43
"4650";"youtube/vitess";3423;1279;3443;1198;-81;20
"2804";"mono/MonoGame";3422;1281;3172;1371;90;-250
"3228";"pedrovgs/EffectiveAndroidUI";3422;1280;3448;1194;-86;26
"1616";"gradle/gradle";3420;1283;3120;1404;121;-300
"4465";"vmg/redcarpet";3420;1282;3374;1236;-46;-46
"4521";"websockets/ws";3416;1284;3284;1288;4;-132
"1383";"fpillet/NSLogger";3415;1286;3466;1183;-103;51
"1897";"ipselon/react-ui-builder";3415;1285;NA;NA;NA;NA
"337";"AutoMapper/AutoMapper";3414;1287;3461;1185;-102;47
"2144";"joyent/libuv";3413;1288;3423;1209;-79;10
"2541";"makeusabrew/bootbox";3411;1289;3461;1186;-103;50
"3143";"openzipkin/zipkin";3411;1290;3247;1315;25;-164
"1841";"ideawu/ssdb";3410;1291;3154;1386;95;-256
"2858";"mroth/lolcommits";3409;1292;3291;1283;-9;-118
"4286";"torchbox/wagtail";3407;1293;3522;1159;-134;115
"1163";"ericdrowell/KineticJS";3403;1294;3484;1175;-119;81
"975";"dingo/api";3399;1295;3522;1157;-138;123
"221";"ant-design/ant-design";3396;1296;2175;2221;925;-1221
"3142";"openstf/stf";3392;1298;NA;NA;NA;NA
"3601";"robbiehanson/CocoaHTTPServer";3392;1297;3359;1245;-52;-33
"3313";"pluginaweek/state_machine";3390;1299;3362;1240;-59;-28
"4279";"tools/godep";3389;1300;3386;1225;-75;-3
"3925";"socketstream/socketstream";3388;1301;3351;1253;-48;-37
"1652";"guardian/scribe";3386;1302;3443;1199;-103;57
"4041";"StevenBlack/hosts";3385;1303;3615;1109;-194;230
"257";"appjs/appjs";3383;1304;3352;1252;-52;-31
"3523";"reapp/reapp";3381;1306;3665;1083;-223;284
"4195";"ThinkUpLLC/ThinkUp";3381;1305;3379;1231;-74;-2
"3945";"sosedoff/pgweb";3378;1307;3338;1261;-46;-40
"730";"CodeboxIDE/codebox";3376;1308;3403;1220;-88;27
"4438";"vigetlabs/gulp-starter";3376;1309;3574;1126;-183;198
"4549";"wishstudio/flinux";3376;1310;3169;1374;64;-207
"2475";"lpereira/lwan";3374;1311;3147;1389;78;-227
"3563";"restsharp/RestSharp";3374;1312;3441;1200;-112;67
"896";"davidmerfield/randomColor";3373;1313;3556;1136;-177;183
"1477";"geuis/helium-css";3372;1314;3477;1179;-135;105
"3027";"noraesae/perfect-scrollbar";3368;1315;3384;1227;-88;16
"4316";"trogdoro/xiki";3368;1316;3377;1232;-84;9
"3105";"olivernn/lunr.js";3367;1317;3347;1255;-62;-20
"2525";"magento/magento2";3362;1318;3262;1307;-11;-100
"4180";"theintern/intern";3362;1319;3361;1243;-76;-1
"625";"chalk/chalk";3359;1320;3336;1262;-58;-23
"4047";"storehouse/Advance";3359;1321;NA;NA;NA;NA
"2376";"lauris/awesome-scala";3358;1322;3341;1259;-63;-17
"1551";"google/brotli";3354;1324;3302;1275;-49;-52
"3982";"springside/springside4";3354;1323;3326;1269;-54;-28
"3928";"soffes/SSKeychain";3352;1325;3354;1247;-78;2
"2924";"neilj/Squire";3350;1327;3655;1089;-238;305
"3714";"samshadwell/TrumpScript";3350;1328;NA;NA;NA;NA
"4253";"tmux-plugins/tmux-resurrect";3350;1326;4474;798;-528;1124
"2793";"mongodb/mongoid";3348;1329;3319;1271;-58;-29
"4335";"tweepy/tweepy";3347;1330;3353;1249;-81;6
"1175";"errbit/errbit";3346;1331;3288;1285;-46;-58
"3592";"rmm5t/jquery-timeago";3344;1332;3280;1290;-42;-64
"2849";"mpv-player/mpv";3343;1333;3189;1350;17;-154
"1604";"google/yapf";3339;1335;3361;1241;-94;22
"2107";"JohnLangford/vowpal_wabbit";3339;1334;3403;1219;-115;64
"931";"dennis714/RE-for-beginners";3338;1336;3287;1286;-50;-51
"1378";"FormidableLabs/radium";3338;1337;3555;1138;-199;217
"1693";"Haneke/HanekeSwift";3338;1339;3755;1039;-300;417
"2278";"KeyboardFire/mkcast";3338;1338;3358;1246;-92;20
"520";"brianc/node-postgres";3336;1341;3352;1250;-91;16
"2932";"nesquena/rabl";3336;1340;3360;1244;-96;24
"692";"cjb/GitTorrent";3335;1342;NA;NA;NA;NA
"3845";"shu223/iOS-9-Sampler";3333;1343;NA;NA;NA;NA
"3659";"ruanyf/es6tutorial";3331;1344;2796;1653;309;-535
"3089";"oddbird/susy";3328;1345;3406;1215;-130;78
"2651";"meanjs/mean";3325;1346;3412;1213;-133;87
"3534";"refinery/refinerycms";3325;1347;3334;1263;-84;9
"157";"amoffat/sh";3320;1348;3404;1217;-131;84
"3204";"patrickkunka/mixitup";3318;1351;3261;1309;-42;-57
"4094";"swagger-api/swagger-core";3318;1350;3269;1303;-47;-49
"4500";"wasabeef/recyclerview-animators";3318;1349;3204;1343;-6;-114
"551";"bundler/bundler";3317;1353;3341;1260;-93;24
"3803";"ServiceStack/ServiceStack";3317;1352;3296;1279;-73;-21
"2993";"nltk/nltk";3316;1354;3292;1281;-73;-24
"756";"ColinEberhardt/VCTransitionsLibrary";3315;1355;3183;1361;6;-132
"1283";"fastmonkeys/stellar";3315;1356;3333;1264;-92;18
"36";"activemerchant/active_merchant";3312;1358;3324;1270;-88;12
"3560";"rest-client/rest-client";3312;1357;3376;1233;-124;64
"2139";"josdejong/mathjs";3311;1359;3342;1258;-101;31
"4313";"TrinityCore/TrinityCore";3310;1360;3159;1382;22;-151
"4655";"yui/yui3";3308;1361;3277;1294;-67;-31
"3688";"rvm/rvm";3305;1362;3295;1280;-82;-10
"1419";"FuzzyAutocomplete/FuzzyAutocompletePlugin";3304;1363;3300;1277;-86;-4
"1200";"eventmachine/eventmachine";3303;1364;3297;1278;-86;-6
"3578";"riccardoscalco/textures";3302;1365;3372;1237;-128;70
"1802";"humhub/humhub";3301;1366;3184;1360;-6;-117
"4208";"thoughtbot/dotfiles";3299;1367;3406;1214;-153;107
"2111";"johnno1962/injectionforxcode";3296;1369;1943;2492;1123;-1353
"3757";"scribejava/scribejava";3296;1368;3177;1369;1;-119
"4168";"tgalal/yowsup";3296;1370;3237;1326;-44;-59
"4349";"twitter/labella.js";3295;1371;NA;NA;NA;NA
"2015";"JedWatson/react-select";3293;1372;3546;1142;-230;253
"1260";"facebook/rebound";3292;1373;3458;1190;-183;166
"3353";"presidentbeef/brakeman";3292;1375;3226;1331;-44;-66
"4127";"tangqiaoboy/iOSBlogCN";3292;1374;3493;1173;-201;201
"2841";"mozilla/shumway";3289;1378;3386;1226;-152;97
"3172";"pa7/heatmap.js";3289;1376;3236;1328;-48;-53
"3943";"sorich87/bootstrap-tour";3289;1377;3302;1276;-101;13
"1596";"googlesamples/android-topeka";3286;1379;NA;NA;NA;NA
"1152";"enormego/EGOTableViewPullRefresh";3284;1380;3329;1266;-114;45
"1058";"driftyco/ng-cordova";3281;1381;3446;1197;-184;165
"458";"bitwiseshiftleft/sjcl";3280;1383;3239;1325;-58;-41
"2370";"larsenwork/monoid";3280;1382;4392;821;-561;1112
"2542";"makovkastar/FloatingActionButton";3280;1384;3478;1178;-206;198
"1538";"go-lang-plugin-org/go-lang-idea-plugin";3279;1385;3541;1143;-242;262
"3012";"node-nock/nock";3279;1386;3119;1410;24;-160
"616";"celluloid/celluloid";3277;1387;3346;1256;-131;69
"1764";"horst3180/arc-theme";3277;1388;NA;NA;NA;NA
"3470";"rancher/rancher";3276;1389;3130;1399;10;-146
"326";"auduno/clmtrackr";3273;1391;3096;1426;35;-177
"3885";"sj26/mailcatcher";3273;1390;3241;1322;-68;-32
"4050";"Strider-CD/strider";3271;1392;3265;1305;-87;-6
"2255";"kenkeiter/skeuocard";3270;1393;3278;1293;-100;8
"3181";"pallets/click";3267;1394;3164;1376;-18;-103
"2346";"kriswallsmith/assetic";3265;1395;3275;1295;-100;10
"4105";"syedhali/EZAudio";3262;1396;2826;1630;234;-436
"4266";"tomaz/appledoc";3261;1397;3158;1383;-14;-103
"4065";"subprotocol/verlet-js";3260;1398;3371;1238;-160;111
"2435";"linkedin/hopscotch";3256;1399;3435;1204;-195;179
"3777";"segmentio/analytics.js";3256;1400;3271;1300;-100;15
"1577";"googlei18n/libphonenumber";3252;1401;2526;1864;463;-726
"3484";"rauchg/slackin";3250;1402;3816;1015;-387;566
"2326";"koush/AndroidAsync";3249;1403;3327;1268;-135;78
"479";"bnoguchi/everyauth";3248;1404;3264;1306;-98;16
"4542";"wilsonpage/fastdom";3248;1405;2830;1623;218;-418
"3171";"p8952/bocker";3247;1406;NA;NA;NA;NA
"3929";"soffes/sstoolkit";3246;1407;3224;1332;-75;-22
"387";"basecamp/pow";3241;1408;3216;1340;-68;-25
"462";"bkeepers/dotenv";3240;1409;3244;1317;-92;4
"1168";"erikflowers/weather-icons";3238;1410;3391;1223;-187;153
"4043";"stevenwanderski/bxslider-4";3237;1411;3243;1320;-91;6
"1754";"home-assistant/home-assistant";3235;1412;2762;1693;281;-473
"4312";"Trinea/android-common";3235;1413;3280;1289;-124;45
"2192";"julienXX/terminal-notifier";3234;1414;3195;1347;-67;-39
"1220";"facebookarchive/scribe";3231;1416;3241;1321;-95;10
"1319";"filamentgroup/grunticon";3231;1415;3271;1301;-114;40
"1080";"duemunk/Async";3229;1417;3472;1181;-236;243
"1169";"erikhuda/thor";3228;1419;3220;1336;-83;-8
"3183";"pallets/jinja";3228;1420;3248;1314;-106;20
"3683";"Russell91/sshrc";3228;1418;3115;1415;-3;-113
"324";"audreyr/cookiecutter";3224;1422;3331;1265;-157;107
"811";"cruffenach/CRToast";3224;1423;3144;1392;-31;-80
"4471";"voltrb/volt";3224;1421;3418;1211;-210;194
"1061";"DroidPluginTeam/DroidPlugin";3223;1424;NA;NA;NA;NA
"974";"dinedal/textql";3221;1425;3177;1370;-55;-44
"123";"alibaba/druid";3217;1426;3042;1459;33;-175
"775";"coolbeet/CBStoreHouseRefreshControl";3216;1427;3314;1274;-153;98
"4051";"stripe/jquery.payment";3213;1428;3274;1297;-131;61
"1506";"github/markup";3212;1429;3285;1287;-142;73
"3121";"opal/opal";3211;1430;3354;1248;-182;143
"4566";"WP-API/WP-API";3210;1431;3200;1345;-86;-10
"3965";"spine/spine";3208;1432;3268;1304;-128;60
"4151";"telegramdesktop/tdesktop";3208;1433;3076;1436;3;-132
"571";"callmecavs/bricks.js";3206;1434;NA;NA;NA;NA
"3156";"os-js/OS.js";3205;1435;3861;995;-440;656
"135";"AlloyTeam/Mars";3204;1439;3374;1235;-204;170
"2072";"jlund/streisand";3204;1437;2977;1505;68;-227
"4169";"tgriesser/bookshelf";3204;1436;4089;901;-535;885
"4427";"vfr/Reader";3204;1438;3217;1339;-99;13
"3703";"saeedalipoor/icono";3203;1440;3279;1291;-149;76
"3786";"SeleniumHQ/selenium";3201;1441;3083;1432;-9;-118
"383";"barryvdh/laravel-debugbar";3200;1442;3292;1282;-160;92
"2298";"kiwi-bdd/Kiwi";3197;1443;3240;1323;-120;43
"3332";"Popmotion/popmotion";3196;1444;3696;1067;-377;500
"1507";"github/octicons";3195;1445;3379;1230;-215;184
"2509";"MacGapProject/MacGap1";3194;1446;3270;1302;-144;76
"3844";"shu223/iOS8-Sampler";3193;1447;3384;1228;-219;191
"3373";"prose/prose";3191;1448;3120;1407;-41;-71
"1401";"FriendsOfPHP/PHP-CS-Fixer";3190;1449;3160;1381;-68;-30
"2602";"mattbryson/TouchSwipe-Jquery-Plugin";3187;1451;3214;1341;-110;27
"4230";"timuric/Content-generator-sketch-plugin";3187;1450;3085;1431;-19;-102
"2910";"nathansmith/960-Grid-System";3186;1452;3171;1373;-79;-15
"1011";"docker/machine";3185;1453;3425;1207;-246;240
"2394";"LeaVerou/prefixfree";3184;1454;3223;1334;-120;39
"664";"chrisbanes/ActionBar-PullToRefresh";3181;1455;3172;1372;-83;-9
"1574";"google/guice";3178;1456;3262;1308;-148;84
"2378";"Laverna/laverna";3178;1457;2890;1581;124;-288
"2662";"mesos/chronos";3175;1458;3202;1344;-114;27
"1844";"idiot/unslider";3174;1459;2658;1783;324;-516
"647";"ChenYilong/iOSInterviewQuestions";3173;1460;NA;NA;NA;NA
"1564";"google/ExoPlayer";3173;1461;2926;1552;91;-247
"2967";"nicolaiarocci/eve";3172;1462;3162;1378;-84;-10
"4336";"twigphp/Twig";3172;1463;3243;1319;-144;71
"1651";"guardian/frontend";3169;1464;3146;1390;-74;-23
"295";"aspnet/EntityFramework";3167;1465;3237;1327;-138;70
"1992";"Jawbone/JBChartView";3167;1466;3223;1335;-131;56
"4301";"traex/RippleEffect";3166;1467;3219;1337;-130;53
"2336";"kr/beanstalkd";3165;1468;3190;1349;-119;25
"1166";"erichoracek/MSDynamicsDrawerViewController";3163;1469;3185;1356;-113;22
"1567";"google/git-appraise";3162;1470;NA;NA;NA;NA
"816";"CSSLint/csslint";3160;1473;3184;1359;-114;24
"1176";"erusev/parsedown";3160;1472;3120;1406;-66;-40
"1179";"escoz/QuickDialog";3160;1471;3166;1375;-96;6
"367";"BabylonJS/Babylon.js";3159;1475;2930;1547;72;-229
"1000";"dmlc/xgboost";3159;1474;2660;1782;308;-499
"1252";"facebook/origami";3151;1476;3153;1388;-88;2
"3655";"rswier/c4";3150;1477;2597;1826;349;-553
"2388";"leanote/leanote";3148;1478;3253;1312;-166;105
"3670";"RubyLouvre/avalon";3148;1479;3243;1318;-161;95
"1077";"dthree/vorpal";3143;1480;NA;NA;NA;NA
"79";"aheckmann/gm";3140;1481;3188;1353;-128;48
"4297";"tpope/vim-rails";3140;1482;3154;1387;-95;14
"1434";"gaearon/react-transform-boilerplate";3139;1483;NA;NA;NA;NA
"840";"cymcsg/UltimateRecyclerView";3137;1485;3777;1031;-454;640
"3123";"openalpr/openalpr";3137;1486;3049;1453;-33;-88
"4178";"thedillonb/CodeHub";3137;1484;3530;1152;-332;393
"2473";"lovell/sharp";3136;1487;3509;1165;-322;373
"2945";"newsapps/beeswithmachineguns";3131;1488;3118;1413;-75;-13
"1105";"eddiemachado/bones";3130;1489;3184;1358;-131;54
"3857";"silexphp/Silex";3130;1490;3179;1366;-124;49
"3421";"quantopian/zipline";3129;1491;3069;1444;-47;-60
"1804";"HunterLarco/voxel.css";3128;1492;NA;NA;NA;NA
"2712";"midgetspy/Sick-Beard";3127;1493;3164;1377;-116;37
"1324";"filp/whoops";3126;1494;2891;1580;86;-235
"1503";"github/hubot-scripts";3126;1495;3051;1450;-45;-75
"1284";"fastos/fastsocket";3124;1496;3071;1441;-55;-53
"4019";"sstephenson/prototype";3123;1497;3155;1385;-112;32
"871";"danleech/simple-icons";3120;1498;3883;984;-514;763
"1071";"druid-io/druid";3119;1501;2531;1860;359;-588
"1076";"dthree/vantage";3119;1500;NA;NA;NA;NA
"2620";"mattn/emmet-vim";3119;1499;3074;1439;-60;-45
"3530";"Redth/PushSharp";3117;1502;3018;1477;-25;-99
"741";"codelucas/newspaper";3116;1503;2909;1564;61;-207
"1877";"insidegui/WWDC";3115;1504;2742;1703;199;-373
"3694";"ryanb/ruby-warrior";3114;1505;3126;1402;-103;12
"1870";"indexzero/http-server";3113;1506;3122;1403;-103;9
"1838";"idank/explainshell";3112;1509;3318;1272;-237;206
"2979";"ninenines/cowboy";3112;1508;3192;1348;-160;80
"4232";"tinymce/tinymce";3112;1507;2813;1643;136;-299
"1770";"howdyai/botkit";3110;1510;NA;NA;NA;NA
"1320";"filamentgroup/loadCSS";3109;1511;3118;1411;-100;9
"27";"abraham/twitteroauth";3105;1512;3096;1425;-87;-9
"1451";"gavinkwoe/BeeFramework";3105;1514;3112;1418;-96;7
"3516";"react-toolbox/react-toolbox";3105;1513;NA;NA;NA;NA
"680";"chrissimpkins/codeface";3104;1515;NA;NA;NA;NA
"3676";"ruipgil/scraperjs";3104;1516;3103;1423;-93;-1
"54";"addyosmani/critical";3103;1518;2975;1506;-12;-128
"243";"apache/storm";3103;1517;3129;1400;-117;26
"910";"dcloudio/mui";3100;1519;2476;1895;376;-624
"3352";"prerender/prerender";3096;1520;3133;1397;-123;37
"2064";"jisaacks/GitGutter";3094;1522;3143;1393;-129;49
"3034";"nothingmagical/cheddar-ios";3094;1521;3086;1430;-91;-8
"3177";"pagekit/pagekit";3091;1523;2770;1687;164;-321
"2019";"JeffreyWay/Laravel-4-Generators";3090;1524;3107;1420;-104;17
"3724";"sass/libsass";3090;1525;3224;1333;-192;134
"384";"barryvdh/laravel-ide-helper";3089;1526;3001;1493;-33;-88
"4581";"Xcode-Snippets/Objective-C";3088;1527;3271;1299;-228;183
"120";"alibaba/AndFix";3087;1528;NA;NA;NA;NA
"3162";"overtone/overtone";3087;1529;2937;1541;12;-150
"4124";"TalAter/annyang";3086;1530;2901;1572;42;-185
"598";"carrot/share-button";3085;1532;3088;1429;-103;3
"3349";"prawnpdf/prawn";3085;1531;3076;1437;-94;-9
"2155";"jquery/esprima";3083;1533;3044;1458;-75;-39
"215";"ankurp/Dollar";3080;1534;3129;1401;-133;49
"3935";"solnic/virtus";3080;1535;3275;1296;-239;195
"465";"blakeembrey/code-problems";3079;1537;3027;1472;-65;-52
"1612";"gotosleep/JASidePanels";3079;1536;3115;1414;-122;36
"1391";"fraywing/textAngular";3078;1539;3107;1419;-120;29
"2759";"mjmlio/mjml";3078;1540;NA;NA;NA;NA
"4587";"xhzengAIB/MessageDisplayKit";3078;1538;2936;1542;4;-142
"2184";"JuanitoFatas/fast-ruby";3077;1542;3090;1427;-115;13
"2471";"lostisland/faraday";3077;1541;3118;1412;-129;41
"2120";"jonas/tig";3076;1543;3070;1442;-101;-6
"3874";"singwhatiwanna/dynamic-load-apk";3076;1544;3083;1433;-111;7
"342";"Automattic/node-canvas";3073;1545;3054;1448;-97;-19
"2191";"julienschmidt/httprouter";3070;1546;3065;1445;-101;-5
"787";"coryhouse/react-slingshot";3069;1549;NA;NA;NA;NA
"1456";"geeeeeeeeek/WeChatLuckyMoney";3069;1547;NA;NA;NA;NA
"2696";"micropython/micropython";3069;1548;3144;1391;-157;75
"2228";"karpathy/char-rnn";3067;1550;NA;NA;NA;NA
"2344";"kristoferjoseph/flexboxgrid";3066;1551;2886;1583;32;-180
"4229";"timothycrosley/hug";3065;1552;NA;NA;NA;NA
"3450";"railsbp/rails_best_practices";3064;1553;3105;1421;-132;41
"1975";"jashkenas/docco";3063;1554;3010;1481;-73;-53
"3410";"pyupio/statuspage";3062;1556;NA;NA;NA;NA
"3518";"realm/jazzy";3062;1555;2791;1655;100;-271
"4292";"touchstonejs/touchstonejs";3062;1557;3316;1273;-284;254
"173";"andrewplummer/Sugar";3059;1558;3079;1434;-124;20
"4672";"zenazn/goji";3059;1559;3197;1346;-213;138
"1002";"dmytrodanylyk/circular-progress-button";3058;1561;3188;1354;-207;130
"2715";"miguel-perez/smoothState.js";3058;1560;2806;1648;88;-252
"2927";"nemoTyrant/manong";3057;1562;3538;1145;-417;481
"4562";"workshopper/learnyounode";3056;1563;3273;1298;-265;217
"14";"18F/web-design-standards";3055;1564;NA;NA;NA;NA
"3041";"nsf/gocode";3053;1565;2972;1508;-57;-81
"2047";"jgm/CommonMark";3051;1566;3050;1451;-115;-1
"3922";"SocketCluster/socketcluster";3051;1567;2634;1796;229;-417
"2854";"mrdoob/stats.js";3048;1568;2974;1507;-61;-74
"792";"coursera-dl/coursera-dl";3047;1569;2981;1502;-67;-66
"1423";"fzaninotto/uptime";3046;1570;3079;1435;-135;33
"1431";"gaearon/normalizr";3046;1572;1807;2711;1139;-1239
"2736";"mina-deploy/mina";3046;1571;3017;1478;-93;-29
"3916";"snare/voltron";3046;1573;844;4241;2668;-2202
"2306";"kni-labs/rrssb";3045;1574;3178;1368;-206;133
"3843";"shu223/iOS7-Sampler";3043;1575;3134;1396;-179;91
"3841";"shower/shower";3041;1576;2843;1614;38;-198
"3557";"Respect/Validation";3035;1577;3120;1405;-172;85
"1395";"Freeboard/freeboard";3032;1578;2967;1512;-66;-65
"1064";"dropbox/godropbox";3031;1579;3070;1443;-136;39
"2840";"mozilla-services/heka";3029;1580;3182;1362;-218;153
"1298";"felixge/node-formidable";3025;1581;3010;1482;-99;-15
"3263";"philsquared/Catch";3025;1582;3057;1446;-136;32
"606";"castorflex/SmoothProgressBar";3021;1584;3072;1440;-144;51
"4590";"xmartlabs/Eureka";3021;1583;NA;NA;NA;NA
"4375";"typicode/lowdb";3019;1585;3210;1342;-243;191
"4687";"zhukov/webogram";3016;1586;3006;1484;-102;-10
"1823";"IanLunn/Sequence";3014;1587;3233;1329;-258;219
"1015";"doctrine/doctrine2";3012;1589;2948;1528;-61;-64
"2160";"jquery/jquery-mousewheel";3012;1588;3003;1491;-97;-9
"2262";"kennethreitz/osx-gcc-installer";3011;1591;2995;1495;-96;-16
"3178";"pagespeed/ngx_pagespeed";3011;1590;2892;1578;-12;-119
"1951";"JamesNK/Newtonsoft.Json";3005;1592;3041;1460;-132;36
"240";"apache/kafka";3001;1595;3032;1466;-129;31
"287";"arut/nginx-rtmp-module";3001;1594;2781;1671;77;-220
"3508";"reactjs/react-redux";3001;1596;NA;NA;NA;NA
"3537";"reinderien/mimic";3001;1593;NA;NA;NA;NA
"1725";"Hearst-DD/ObjectMapper";2999;1597;3188;1352;-245;189
"2548";"mamaral/Neon";2998;1598;NA;NA;NA;NA
"297";"aspnet/Mvc";2995;1599;2955;1524;-75;-40
"4334";"tweenjs/tween.js";2995;1600;2935;1544;-56;-60
"1157";"epeli/underscore.string";2994;1601;3027;1471;-130;33
"2129";"jonom/jquery-focuspoint";2991;1603;3047;1455;-148;56
"3315";"plusjade/jekyll-bootstrap";2991;1602;3005;1486;-116;14
"629";"chaplinjs/chaplin";2990;1604;3003;1492;-112;13
"1198";"evant/gradle-retrolambda";2989;1605;3026;1473;-132;37
"464";"BlackrockDigital/startbootstrap-sb-admin-2";2987;1606;3180;1365;-241;193
"658";"chjj/tty.js";2987;1607;3045;1456;-151;58
"4402";"utom/sketch-measure";2986;1608;3003;1490;-118;17
"4416";"Varying-Vagrant-Vagrants/VVV";2985;1609;3009;1483;-126;24
"810";"crsmithdev/arrow";2983;1611;2818;1637;26;-165
"2597";"mathjax/MathJax";2983;1610;2991;1496;-114;8
"2828";"mozbrick/brick";2981;1613;2955;1525;-88;-26
"3898";"slap-editor/slap";2981;1612;3039;1462;-150;58
"4031";"stefanpenner/es6-promise";2980;1614;2876;1592;-22;-104
"2518";"madhums/node-express-mongoose-demo";2979;1615;2929;1550;-65;-50
"1513";"gka/chroma.js";2978;1616;2778;1676;60;-200
"2882";"mwaskom/seaborn";2977;1617;3031;1467;-150;54
"1657";"GumbyFramework/Gumby";2975;1618;2996;1494;-124;21
"419";"benoitc/gunicorn";2973;1620;2936;1543;-77;-37
"4441";"viljamis/ResponsiveSlides.js";2973;1619;2965;1516;-103;-8
"4226";"tildeio/rsvp.js";2972;1621;3004;1488;-133;32
"219";"ansible/ansible-examples";2971;1623;2926;1553;-70;-45
"1517";"gliderlabs/docker-alpine";2971;1622;2205;2184;562;-766
"1935";"JakeWharton/hugo";2970;1625;2786;1659;34;-184
"2426";"lifesinger/blog";2970;1624;3161;1380;-244;191
"1225";"facebook/componentkit";2965;1626;3090;1428;-198;125
"1034";"doorkeeper-gem/doorkeeper";2964;1629;3018;1476;-153;54
"2782";"mogujie/TeamTalk";2964;1628;3521;1160;-468;557
"3361";"PrismJS/prism";2964;1627;2986;1500;-127;22
"327";"auduno/headtrackr";2963;1630;2967;1513;-117;4
"3296";"pixelsign/html5-device-mockups";2960;1632;2957;1522;-110;-3
"4473";"Voog/wysihtml";2960;1631;3053;1449;-182;93
"334";"aurajs/aura";2959;1634;2978;1504;-130;19
"3907";"sloria/TextBlob";2959;1633;2968;1511;-122;9
"2459";"lockitron/selfstarter";2958;1635;2966;1514;-121;8
"921";"defunkt/dotjs";2956;1636;2990;1497;-139;34
"2303";"klen/python-mode";2955;1638;2943;1533;-105;-12
"3957";"sparklemotion/mechanize";2955;1637;2970;1510;-127;15
"484";"boctor/idev-recipes";2954;1639;2960;1519;-120;6
"1300";"felixge/node-style-guide";2952;1640;3004;1487;-153;52
"833";"curl/curl";2951;1641;2858;1605;-36;-93
"2319";"kolodny/exercises";2947;1642;3859;996;-646;912
"991";"django-tastypie/django-tastypie";2946;1643;2908;1566;-77;-38
"85";"airbnb/aerosolve";2944;1645;NA;NA;NA;NA
"281";"arsduo/koala";2944;1646;2979;1503;-143;35
"2244";"kdzwinel/betwixt";2944;1644;NA;NA;NA;NA
"1488";"gimenete/iOS-boilerplate";2943;1647;2940;1536;-111;-3
"554";"burke/zeus";2942;1649;3014;1479;-170;72
"2750";"mist64/xhyve";2942;1651;NA;NA;NA;NA
"3224";"peco/peco";2942;1650;2945;1531;-119;3
"4130";"tapmodo/Jcrop";2942;1648;2958;1520;-128;16
"1763";"hootsuite/grid";2940;1652;2942;1534;-118;2
"765";"commonsguy/cw-omnibus";2939;1654;2943;1532;-122;4
"3815";"shadowsocks/shadowsocks-iOS";2939;1653;3278;1292;-361;339
"1898";"ipselon/structor";2938;1655;NA;NA;NA;NA
"1687";"haml/haml";2936;1656;2939;1538;-118;3
"299";"assemble/assemble";2932;1657;2972;1509;-148;40
"2034";"JetBrains/intellij-community";2930;1659;2773;1683;24;-157
"2180";"jspm/jspm-cli";2930;1658;3130;1398;-260;200
"3831";"shipitjs/shipit";2930;1660;2694;1747;87;-236
"4519";"webscalesql/webscalesql-5.6";2929;1661;2957;1523;-138;28
"3548";"rengwuxian/MaterialEditText";2924;1662;2884;1584;-78;-40
"831";"cujojs/when";2923;1663;3033;1465;-198;110
"3510";"reactjs/react-router-redux";2919;1664;NA;NA;NA;NA
"1884";"InterNations/antwort";2918;1665;2930;1548;-117;12
"4418";"vcr/vcr";2915;1666;2872;1594;-72;-43
"4505";"wbond/package_control";2914;1667;2837;1615;-52;-77
"2735";"miloyip/rapidjson";2912;1668;2916;1559;-109;4
"66";"adrai/flowchart.js";2910;1671;4129;891;-780;1219
"1525";"goatslacker/alt";2910;1670;3553;1139;-531;643
"3152";"orhanobut/logger";2910;1669;2937;1540;-129;27
"377";"balderdashy/waterline";2909;1673;3018;1475;-198;109
"472";"blueimp/Bootstrap-Image-Gallery";2909;1672;2854;1609;-63;-55
"2626";"mattt/Surge";2906;1674;2601;1821;147;-305
"1223";"facebook/augmented-traffic-control";2905;1676;2805;1649;-27;-100
"2872";"MugunthKumar/MKNetworkKit";2905;1675;2910;1563;-112;5
"2241";"kaushikgopal/RxJava-Android-Samples";2904;1677;3010;1480;-197;106
"3792";"senchalabs/jQTouch";2903;1678;2895;1576;-102;-8
"3507";"reactjs/react-rails";2901;1679;3142;1394;-285;241
"4449";"visionmedia/debug";2901;1680;2876;1591;-89;-25
"2835";"mozilla/nunjucks";2900;1681;2907;1567;-114;7
"4696";"zmoazeni/csscss";2899;1682;2950;1526;-156;51
"1584";"google/lmctfy";2898;1683;2920;1557;-126;22
"2555";"manuelkiessling/nodebeginner.org";2898;1684;2875;1593;-91;-23
"1859";"ImageOptim/ImageOptim";2896;1685;2938;1539;-146;42
"1289";"fat/zoom.js";2895;1687;2888;1582;-105;-7
"1368";"FontCustom/fontcustom";2895;1686;2958;1521;-165;63
"391";"basscss/basscss";2893;1691;2754;1698;7;-139
"1432";"gaearon/react-dnd";2893;1689;3528;1153;-536;635
"2767";"mnutt/hummingbird";2893;1688;2829;1625;-63;-64
"3875";"sinonjs/sinon";2893;1690;2905;1570;-120;12
"1366";"fogleman/Minecraft";2892;1692;2677;1769;77;-215
"3057";"nvie/rq";2891;1693;2856;1606;-87;-35
"3753";"scottschiller/SoundManager2";2890;1694;2881;1585;-109;-9
"2982";"ninjaprox/NVActivityIndicatorView";2888;1695;NA;NA;NA;NA
"1653";"gudh/ihover";2887;1696;3023;1474;-222;136
"3147";"orangeduck/Cello";2885;1697;2789;1656;-41;-96
"1622";"graphite-project/graphite-web";2883;1698;2893;1577;-121;10
"1829";"IBM-Swift/Kitura";2883;1699;NA;NA;NA;NA
"4626";"yangyangwithgnu/use_vim_as_ide";2882;1700;2818;1636;-64;-64
"4111";"symless/synergy";2881;1701;3119;1408;-293;238
"1563";"google/end-to-end";2880;1703;3256;1310;-393;376
"3060";"nylas/sync-engine";2880;1702;3910;969;-733;1030
"529";"broofa/node-uuid";2875;1706;2835;1617;-89;-40
"3053";"numpy/numpy";2875;1704;2699;1742;38;-176
"4508";"weavejester/compojure";2875;1705;2865;1599;-106;-10
"519";"brianchirls/Seriously.js";2874;1708;2827;1628;-80;-47
"1185";"este/este";2874;1707;2731;1719;12;-143
"394";"bbatsov/prelude";2873;1709;2878;1588;-121;5
"1876";"inorganik/countUp.js";2871;1710;2877;1590;-120;6
"3367";"progrium/localtunnel";2869;1711;2909;1565;-146;40
"2125";"jondot/graphene";2868;1712;2863;1601;-111;-5
"4652";"yuantiku/YTKNetwork";2867;1713;2325;2045;332;-542
"624";"chaijs/chai";2865;1714;2827;1627;-87;-38
"779";"copy/v86";2864;1715;3507;1167;-548;643
"2179";"jspahrsummers/libextobjc";2863;1716;2946;1529;-187;83
"671";"chriskacerguis/codeigniter-restserver";2861;1717;2822;1632;-85;-39
"4585";"Xfennec/progress";2860;1718;2922;1555;-163;62
"114";"AlexNisnevich/untrusted";2859;1719;2933;1546;-173;74
"4541";"willianjusten/awesome-svg";2859;1720;2814;1642;-78;-45
"3428";"quirkey/sammy";2858;1722;2845;1612;-110;-13
"4620";"Yalantis/Side-Menu.Android";2858;1721;2901;1573;-148;43
"3205";"pattern-lab/patternlab-php";2857;1723;2813;1644;-79;-44
"578";"CanCanCommunity/cancancan";2856;1724;2929;1549;-175;73
"1139";"ember-cli/ember-cli";2855;1725;3041;1461;-264;186
"2709";"Microsoft/Windows-universal-samples";2855;1726;4006;925;-801;1151
"3666";"ruby-concurrency/concurrent-ruby";2853;1727;2287;2097;370;-566
"996";"dmauro/Keypress";2852;1730;2785;1663;-67;-67
"2146";"jp9000/obs-studio";2852;1728;2480;1892;164;-372
"2210";"jxnblk/loading";2852;1729;2866;1598;-131;14
"3319";"pNre/ExSwift";2850;1731;3005;1485;-246;155
"2054";"jhy/jsoup";2848;1732;2735;1709;-23;-113
"1254";"facebook/PathPicker";2846;1734;2946;1530;-204;100
"4307";"trentm/node-bunyan";2846;1733;2897;1575;-158;51
"3138";"openresty/lua-nginx-module";2845;1735;2249;2140;405;-596
"4538";"WickyNilliams/enquire.js";2844;1736;3048;1454;-282;204
"3483";"ratchetphp/Ratchet";2841;1737;2879;1587;-150;38
"744";"codemix/fast.js";2840;1738;2687;1759;21;-153
"2458";"localtunnel/localtunnel";2839;1739;2906;1568;-171;67
"4326";"tumblr/TMCache";2839;1740;2780;1673;-67;-59
"1379";"FormidableLabs/spectacle";2837;1743;NA;NA;NA;NA
"3448";"RailsApps/rails-composer";2837;1741;2927;1551;-190;90
"3585";"rigoneri/syte";2837;1742;2816;1640;-102;-21
"68";"Aerolab/midnight.js";2836;1744;2827;1629;-115;-9
"1982";"jasperproject/jasper-client";2833;1745;2331;2036;291;-502
"2382";"layervault/psd.rb";2833;1746;2806;1647;-99;-27
"118";"alfredxing/brick";2830;1748;2768;1688;-60;-62
"2279";"keyboardsurfer/Crouton";2830;1747;2831;1620;-127;1
"4394";"Unknwon/the-way-to-go_ZH_CN";2830;1749;2755;1697;-52;-75
"1146";"emmetio/emmet";2829;1750;2758;1696;-54;-71
"850";"daimajia/AndroidImageSlider";2827;1751;2807;1646;-105;-20
"30";"acaudwell/Gource";2826;1753;3044;1457;-296;218
"3482";"raspberrypi/linux";2826;1752;2732;1718;-34;-94
"2381";"layerhq/Atlas-iOS";2822;1755;2902;1571;-184;80
"4034";"stephanenicolas/robospice";2822;1754;2863;1602;-152;41
"697";"clappr/clappr";2821;1758;2721;1726;-32;-100
"1932";"jakesgordon/javascript-state-machine";2821;1757;2739;1706;-51;-82
"2682";"mholt/PapaParse";2821;1756;2774;1680;-76;-47
"307";"AsyncHttpClient/async-http-client";2820;1759;2859;1604;-155;39
"1403";"frogermcs/InstaMaterial";2817;1762;3049;1452;-310;232
"1824";"ianyh/Amethyst";2817;1760;2690;1752;-8;-127
"2339";"kripken/sql.js";2817;1761;3928;959;-802;1111
"803";"creationix/js-git";2815;1765;2818;1638;-127;3
"2816";"mortenjust/cleartext-mac";2815;1763;NA;NA;NA;NA
"3465";"Ramotion/folding-cell";2815;1764;NA;NA;NA;NA
"1901";"iron/iron";2814;1766;2772;1685;-81;-42
"3584";"riemann/riemann";2814;1767;2654;1785;18;-160
"1274";"falconry/falcon";2813;1770;2988;1498;-272;175
"2082";"jnordberg/wintersmith";2813;1769;2734;1710;-59;-79
"4037";"stephencelis/SQLite.swift";2813;1768;2922;1554;-214;109
"43";"adamcaudill/Psychson";2812;1771;2913;1561;-210;101
"3113";"omz/ColorSense-for-Xcode";2811;1772;2855;1608;-164;44
"3266";"phodal/growth-ebook";2810;1773;NA;NA;NA;NA
"2311";"KnuffApp/Knuff";2809;1774;1482;3505;1731;-1327
"4601";"yahoo/anthelion";2808;1775;NA;NA;NA;NA
"129";"alikaragoz/MCSwipeTableViewCell";2807;1776;2915;1560;-216;108
"3970";"sporritt/jsPlumb";2805;1778;2822;1633;-145;17
"4112";"sympy/sympy";2805;1777;2797;1652;-125;-8
"3119";"OnsenUI/OnsenUI";2804;1780;2829;1624;-156;25
"3987";"square/android-times-square";2804;1779;2785;1661;-118;-19
"2012";"jedisct1/libsodium";2802;1782;2669;1777;-5;-133
"4347";"twitter/flockdb";2802;1781;2801;1650;-131;-1
"1192";"etsy/hound";2801;1785;2847;1611;-174;46
"2479";"ltebean/LTNavigationBar";2801;1784;2731;1720;-64;-70
"2880";"mutualmobile/MMWormhole";2801;1783;2983;1501;-282;182
"23";"aanand/git-up";2800;1786;2963;1517;-269;163
"34";"ACRA/acra";2798;1787;2721;1725;-62;-77
"209";"anijs/anijs";2798;1789;2708;1734;-55;-90
"1014";"docpad/docpad";2798;1788;2826;1631;-157;28
"3129";"openexchangerates/accounting.js";2797;1790;2760;1695;-95;-37
"1093";"ealeksandrov/EAIntroView";2796;1791;2785;1662;-129;-11
"2168";"jsbin/jsbin";2795;1793;2765;1692;-101;-30
"4403";"uutils/coreutils";2795;1792;1932;2512;720;-863
"2810";"mopidy/mopidy";2794;1794;2689;1753;-41;-105
"165";"andlabs/ui";2792;1795;2681;1766;-29;-111
"62";"adobe-fonts/source-han-sans";2790;1797;2828;1626;-171;38
"4260";"toddmotto/echo";2790;1796;2785;1664;-132;-5
"1412";"fulldecent/system-bus-radio";2787;1799;NA;NA;NA;NA
"3871";"sindresorhus/screenfull.js";2787;1798;2831;1619;-179;44
"1033";"donnemartin/saws";2786;1801;NA;NA;NA;NA
"1555";"GoogleChrome/chromedeveditor";2786;1800;2864;1600;-200;78
"3647";"rspec/rspec-rails";2785;1803;2760;1694;-109;-25
"3678";"Runscope/httpbin";2785;1802;3620;1107;-695;835
"2045";"jgilfelt/SystemBarTint";2784;1804;3104;1422;-382;320
"4363";"txthinking/google-hosts";2777;1805;2837;1616;-189;60
"16";"23/resumable.js";2776;1807;2782;1669;-138;6
"222";"antelle/keeweb";2776;1806;NA;NA;NA;NA
"4121";"taigaio/taiga-back";2776;1808;2900;1574;-234;124
"1830";"iBotPeaches/Apktool";2775;1810;2631;1797;-13;-144
"2978";"nim-lang/Nim";2775;1809;2832;1618;-191;57
"3017";"node-webot/wechat";2775;1812;2611;1815;3;-164
"4457";"visualfc/liteide";2775;1811;2687;1756;-55;-88
"3135";"OpenRA/OpenRA";2774;1813;2710;1732;-81;-64
"3636";"roughike/BottomBar";2772;1814;NA;NA;NA;NA
"346";"avalanche123/Imagine";2767;1818;2774;1681;-137;7
"1700";"hapijs/joi";2767;1816;2560;1842;26;-207
"2962";"nicklockwood/FXForms";2767;1817;2816;1641;-176;49
"3732";"SBoudrias/Inquirer.js";2767;1815;2488;1884;69;-279
"4714";"zynga/scroller";2767;1819;2786;1660;-159;19
"282";"artberri/sidr";2766;1821;2728;1722;-99;-38
"1098";"eclipse/che";2766;1820;2034;2380;560;-732
"2352";"kstenerud/iOS-Universal-Framework";2765;1822;2776;1678;-144;11
"1309";"fex-team/webuploader";2764;1824;2733;1711;-113;-31
"3699";"s16h/py-must-watch";2764;1825;2391;1984;159;-373
"4371";"typhoeus/typhoeus";2764;1823;2767;1689;-134;3
"2090";"JoelBesada/scrollpath";2763;1826;2780;1672;-154;17
"3404";"pypa/pip";2762;1827;2722;1723;-104;-40
"3165";"OwlCarousel2/OwlCarousel2";2760;1828;2696;1746;-82;-64
"4623";"Yalantis/uCrop";2759;1829;NA;NA;NA;NA
"1648";"gss/engine";2757;1830;2878;1589;-241;121
"2221";"kandanapp/kandan";2757;1833;2831;1621;-212;74
"2588";"Marxon13/M13ProgressSuite";2757;1832;2988;1499;-333;231
"4186";"thephpleague/flysystem";2757;1831;2784;1666;-165;27
"4239";"tj/ejs";2756;1834;2777;1677;-157;21
"1357";"flutter/flutter";2755;1835;2031;2383;548;-724
"393";"bauerca/drag-sort-listview";2754;1836;2706;1735;-101;-48
"3047";"nswbmw/N-blog";2753;1837;2539;1856;19;-214
"4341";"twitter-archive/kestrel";2753;1838;2772;1686;-152;19
"3809";"SFML/SFML";2752;1839;2747;1702;-137;-5
"350";"avinassh/rockstar";2750;1840;NA;NA;NA;NA
"1318";"fikovnik/ShiftIt";2750;1841;2779;1674;-167;29
"89";"airbnb/infinity";2747;1843;2783;1668;-175;36
"755";"coleifer/peewee";2747;1842;2784;1665;-177;37
"528";"broccolijs/broccoli";2746;1845;2869;1596;-249;123
"2200";"justjavac/Google-IPs";2746;1844;2742;1704;-140;-4
"3550";"rentzsch/mogenerator";2746;1846;2811;1645;-201;65
"2788";"mojotech/jeet";2745;1848;2819;1635;-213;74
"4170";"tgriesser/knex";2745;1847;2798;1651;-196;53
"2252";"keithwhor/nodal";2744;1850;2668;1778;-72;-76
"3767";"sdc-alibaba/SUI-Mobile";2744;1849;NA;NA;NA;NA
"867";"danielquinn/paperless";2742;1852;NA;NA;NA;NA
"3745";"schollz/find";2742;1851;NA;NA;NA;NA
"4194";"thinkpixellab/flatland";2737;1853;2741;1705;-148;4
"1758";"honcheng/PaperFold-for-iOS";2736;1854;2737;1708;-146;1
"214";"ankane/searchkick";2735;1855;2779;1675;-180;44
"486";"bolt/bolt";2734;1856;2821;1634;-222;87
"3946";"soulmachine/leetcode";2734;1857;2934;1545;-312;200
"2971";"nicolasgramlich/AndEngine";2733;1858;2766;1690;-168;33
"122";"alibaba/dexposed";2732;1860;NA;NA;NA;NA
"2463";"lojjic/PIE";2732;1861;2732;1716;-145;0
"2686";"michaeldv/awesome_print";2732;1859;2732;1717;-142;0
"2291";"Kinto/kinto";2731;1863;2881;1586;-277;150
"2580";"marmelab/ng-admin";2731;1864;3096;1424;-440;365
"3176";"padrino/padrino-framework";2731;1862;2671;1774;-88;-60
"660";"chocolatey/chocolatey";2730;1866;2694;1748;-118;-36
"2827";"Moya/Moya";2730;1865;2433;1934;69;-297
"1124";"electerious/Lychee";2729;1868;2543;1851;-17;-186
"3033";"notepad-plus-plus/notepad-plus-plus";2729;1867;2855;1607;-260;126
"2809";"MoOx/postcss-cssnext";2728;1869;3029;1469;-400;301
"2185";"JuanPotato/Legofy";2727;1870;NA;NA;NA;NA
"2466";"lokesh/lightbox2";2726;1871;2830;1622;-249;104
"3090";"odewahn/docker-jumpstart";2725;1872;2939;1537;-335;214
"3886";"sjwhitworth/golearn";2725;1873;2568;1837;-36;-157
"332";"aui/artTemplate";2724;1874;2675;1770;-104;-49
"3126";"opencontainers/runc";2724;1875;NA;NA;NA;NA
"2728";"mikeric/rivets";2722;1876;2776;1679;-197;54
"305";"astoilkov/jsblocks";2720;1879;2921;1556;-323;201
"760";"collinhundley/Swift-AI";2720;1877;NA;NA;NA;NA
"2898";"nanomsg/nanomsg";2720;1878;2702;1739;-139;-18
"4567";"wp-cli/wp-cli";2720;1880;2781;1670;-210;61
"235";"apache/cassandra";2716;1881;2702;1740;-141;-14
"1287";"fatfreecrm/fat_free_crm";2716;1882;2732;1715;-167;16
"495";"BorisMoore/jquery-tmpl";2715;1884;2691;1750;-134;-24
"3437";"rack/rack";2715;1883;2703;1737;-146;-12
"4445";"vinc3m1/RoundedImageView";2713;1885;2697;1745;-140;-16
"4234";"tjanczuk/edge";2711;1886;2625;1803;-83;-86
"2315";"koenbok/Cactus";2707;1888;2689;1754;-134;-18
"3101";"olado/doT";2707;1887;2711;1731;-156;4
"1478";"gevent/gevent";2706;1889;2722;1724;-165;16
"3634";"roots/bedrock";2705;1890;2916;1558;-332;211
"4692";"Zizaco/entrust";2701;1891;2699;1743;-148;-2
"1547";"google/auto";2700;1892;2703;1736;-156;3
"2237";"Katee/quietnet";2700;1893;2720;1727;-166;20
"3932";"SoftEtherVPN/SoftEtherVPN";2699;1894;2773;1684;-210;74
"2537";"mailru/FileAPI";2698;1896;2712;1730;-166;14
"4359";"twitter/twui";2698;1895;2687;1758;-137;-11
"3245";"petruisfan/node-supervisor";2694;1897;2700;1741;-156;6
"1084";"dutchcoders/transfer.sh";2693;1898;1441;3630;1732;-1252
"4089";"svenfuchs/rails-i18n";2692;1899;2664;1780;-119;-28
"2464";"Lokaltog/vim-powerline";2691;1900;2664;1781;-119;-27
"988";"django-extensions/django-extensions";2690;1902;2733;1713;-189;43
"1690";"hanami/hanami";2690;1901;2629;1799;-102;-61
"4468";"VodkaBears/Vide";2688;1903;2787;1657;-246;99
"3629";"romaonthego/REFrostedViewController";2687;1904;2787;1658;-246;100
"2366";"lapwinglabs/x-ray";2684;1905;2190;2202;297;-494
"37";"activerecord-hackery/ransack";2682;1906;2687;1757;-149;5
"3485";"raulriera/TextFieldEffects";2682;1907;3119;1409;-498;437
"4382";"uglide/RedisDesktopManager";2682;1908;2905;1569;-339;223
"4439";"viljamis/feature.js";2679;1909;NA;NA;NA;NA
"164";"anchorcms/anchor-cms";2677;1911;2684;1763;-148;7
"2538";"major/MySQLTuner-perl";2677;1910;2629;1800;-110;-48
"3389";"purcell/emacs.d";2675;1912;2626;1801;-111;-49
"4523";"wellcaffeinated/PhysicsJS";2674;1913;2650;1789;-124;-24
"1081";"dularion/streama";2672;1914;NA;NA;NA;NA
"2811";"Morhaus/dispatch-proxy";2672;1915;2647;1791;-124;-25
"1449";"gatsbyjs/gatsby";2671;1916;NA;NA;NA;NA
"1027";"dompdf/dompdf";2669;1917;2524;1865;-52;-145
"4558";"woothemes/woocommerce";2668;1918;2600;1823;-95;-68
"1044";"douglascrockford/JSLint";2667;1919;2686;1761;-158;19
"1065";"dropbox/hackpad";2665;1920;NA;NA;NA;NA
"1134";"elm-lang/elm-compiler";2664;1921;2500;1875;-46;-164
"4686";"Zhouzi/TheaterJS";2664;1922;2691;1751;-171;27
"1140";"emberjs/data";2663;1923;2719;1728;-195;56
"512";"brave/browser-laptop";2662;1924;NA;NA;NA;NA
"1116";"elastic/beats";2661;1926;2156;2243;317;-505
"1678";"ha/doozerd";2661;1925;2713;1729;-196;52
"2984";"ninjinkun/NJKWebViewProgress";2660;1928;2491;1881;-47;-169
"3959";"sparkle-project/Sparkle";2660;1927;2587;1830;-97;-73
"2901";"NarrativeScience/Log.io";2659;1929;2816;1639;-290;157
"420";"benoitvallon/react-native-nw-react-calculator";2655;1930;3113;1417;-513;458
"1857";"ikew0ng/SwipeBackLayout";2655;1931;2869;1595;-336;214
"661";"chrippa/livestreamer";2654;1932;2750;1701;-231;96
"3243";"peterramsing/lost";2653;1933;2753;1699;-234;100
"4373";"typicode/hotel";2651;1934;NA;NA;NA;NA
"3311";"play/play";2650;1935;2656;1784;-151;6
"3039";"nrk/predis";2649;1936;2598;1825;-111;-51
"2220";"kanaka/noVNC";2648;1937;2615;1809;-128;-33
"4038";"stephenmcd/mezzanine";2647;1938;2686;1760;-178;39
"3918";"snowplow/snowplow";2646;1939;2619;1806;-133;-27
"1162";"ericchiang/pup";2642;1943;2606;1817;-126;-36
"3200";"Pasvaz/bindonce";2642;1942;2730;1721;-221;88
"3363";"processing/processing";2642;1941;2698;1744;-197;56
"3725";"sass/node-sass";2642;1940;2594;1827;-113;-48
"1749";"hoisie/web";2641;1944;2677;1768;-176;36
"1855";"igrigorik/ga-beacon";2641;1945;2571;1836;-109;-70
"1949";"Jam3/devtool";2641;1946;NA;NA;NA;NA
"2530";"mahmoud/boltons";2640;1948;2666;1779;-169;26
"2556";"ManuelPeinado/FadingActionBar";2640;1947;2670;1776;-171;30
"2009";"jdorn/json-editor";2637;1949;2603;1819;-130;-34
"4645";"yixia/VitamioBundle";2636;1950;2475;1898;-52;-161
"2287";"kikinteractive/app";2635;1952;2648;1790;-162;13
"2350";"ksky521/nodePPT";2635;1951;2504;1872;-79;-131
"1661";"gwendall/way.js";2634;1953;2612;1813;-140;-22
"518";"brettwooldridge/HikariCP";2633;1954;2733;1712;-242;100
"1342";"flesler/jquery.scrollTo";2633;1956;2653;1788;-168;20
"4300";"tqdm/tqdm";2633;1955;NA;NA;NA;NA
"53";"addyosmani/basket.js";2632;1958;2681;1765;-193;49
"3258";"philipl/pifs";2632;1957;2587;1831;-126;-45
"371";"badges/shields";2631;1959;2585;1832;-127;-46
"2373";"laserlemon/figaro";2630;1960;2670;1775;-185;40
"3006";"nodejs/http-parser";2628;1961;2653;1787;-174;25
"1398";"Freelander/Android_Data";2626;1962;3414;1212;-750;788
"2781";"mofarrell/p2pvc";2626;1963;2477;1894;-69;-149
"8";"10se1ucgo/DisableWinTracking";2624;1964;NA;NA;NA;NA
"619";"cesanta/mongoose";2624;1965;2544;1848;-117;-80
"904";"dbcli/mycli";2624;1967;2386;1990;23;-238
"1739";"HighBay/PageMenu";2624;1966;2609;1816;-150;-15
"2325";"Kotlin/anko";2622;1968;2673;1771;-197;51
"2665";"metafizzy/flickity";2622;1969;2710;1733;-236;88
"1043";"doublespeakgames/adarkroom";2620;1971;2653;1786;-185;33
"4624";"yangfuhai/afinal";2620;1970;2673;1772;-198;53
"4642";"yhat/rodeo";2619;1972;2435;1932;-40;-184
"189";"AngularClass/angular2-webpack-starter";2617;1973;2642;1793;-180;25
"3878";"Sirupsen/logrus";2617;1974;2702;1738;-236;85
"2323";"koral--/android-gif-drawable";2616;1975;2531;1861;-114;-85
"1462";"geocoder-php/Geocoder";2615;1976;2693;1749;-227;78
"1561";"google/EarlGrey";2615;1977;NA;NA;NA;NA
"841";"cyrilmottier/GreenDroid";2614;1978;2619;1807;-171;5
"4077";"suitcss/suit";2613;1979;2614;1811;-168;1
"3771";"seanpowell/Email-Boilerplate";2612;1980;2673;1773;-207;61
"278";"arkency/reactjs_koans";2611;1981;2646;1792;-189;35
"471";"BloombergMedia/whatiscode";2611;1982;NA;NA;NA;NA
"1741";"hiloteam/Hilo";2606;1983;NA;NA;NA;NA
"854";"daimajia/NumberProgressBar";2605;1984;2574;1833;-151;-31
"1311";"FezVrasta/popper.js";2603;1985;NA;NA;NA;NA
"4407";"vakata/jstree";2601;1986;2573;1834;-152;-28
"926";"dejan/rails_panel";2600;1987;2567;1838;-149;-33
"3825";"SheetJS/js-xlsx";2600;1988;2617;1808;-180;17
"3656";"rtfd/readthedocs.org";2597;1989;2565;1840;-149;-32
"3711";"sameersbn/docker-gitlab";2597;1990;2683;1764;-226;86
"2256";"kennethcachia/background-check";2595;1991;2603;1820;-171;8
"3902";"SlexAxton/yepnope.js";2595;1992;2615;1810;-182;20
"1465";"germanysbestkeptsecret/Wookmark-jQuery";2593;1993;2612;1812;-181;19
"3094";"ogaclejapan/SmartTabLayout";2592;1994;2752;1700;-294;160
"469";"blivesta/animsition";2591;1995;2630;1798;-197;39
"2253";"kelseyhightower/confd";2591;1996;2599;1824;-172;8
"2170";"js-cookie/js-cookie";2590;1997;3239;1324;-673;649
"2432";"likeastore/ngDialog";2588;1998;2640;1794;-204;52
"4343";"twitter/diffy";2505;1999;NA;NA;NA;NA
"3738";"scalaz/scalaz";2504;2000;2466;1905;-95;-38
"687";"cinder/Cinder";2500;2001;2485;1889;-112;-15
"40";"actorapp/actor-platform";2499;2002;NA;NA;NA;NA
"4227";"timber/timber";2499;2003;2843;1613;-390;344
"1018";"dodgepudding/wechat-php-sdk";2496;2004;2448;1920;-84;-48
"2021";"jejacks0n/mercury";2496;2007;2529;1863;-144;33
"2089";"JoelBesada/activate-power-mode";2496;2006;NA;NA;NA;NA
"3435";"race604/ZhiHuDaily-React-Native";2496;2005;NA;NA;NA;NA
"2004";"jdamcd/android-crop";2495;2008;2773;1682;-326;278
"1679";"haifengl/smile";2493;2010;3036;1463;-547;543
"3682";"Russell91/pythonpy";2493;2009;2449;1919;-90;-44
"4096";"swanson/stringer";2492;2011;2421;1958;-53;-71
"1490";"ginatrapani/todo.txt-cli";2491;2012;2457;1914;-98;-34
"4353";"twitter/scalding";2491;2013;2524;1867;-146;33
"556";"burocratik/outdated-browser";2488;2014;2481;1891;-123;-7
"4641";"yhat/ggplot";2485;2015;2541;1853;-162;56
"149";"alvarotrigo/pagePiling.js";2483;2016;2626;1802;-214;143
"2212";"k9mail/k-9";2482;2017;2399;1976;-41;-83
"2101";"johannilsson/android-pulltorefresh";2481;2020;2513;1869;-151;32
"4155";"tensorflow/playground";2481;2018;NA;NA;NA;NA
"4167";"tflearn/tflearn";2481;2019;NA;NA;NA;NA
"2115";"johnpolacek/scrollorama";2480;2021;2503;1873;-148;23
"1";"01org/acat";2479;2023;3452;1192;-831;973
"468";"blevesearch/bleve";2479;2022;2445;1922;-100;-34
"3712";"SamHerbert/SVG-Loaders";2479;2025;2440;1928;-97;-39
"4220";"thoughtbot/suspenders";2479;2024;2433;1935;-89;-46
"2136";"jorgebastida/glue";2478;2027;2451;1916;-111;-27
"4241";"tj/frontend-boilerplate";2478;2026;NA;NA;NA;NA
"2208";"jwilder/nginx-proxy";2477;2028;2300;2078;50;-177
"939";"desandro/draggabilly";2475;2029;2497;1877;-152;22
"2931";"nervgh/angular-file-upload";2473;2031;2600;1822;-209;127
"4352";"twitter/scala_school";2473;2030;2395;1980;-50;-78
"3643";"rsms/kod";2471;2032;2467;1904;-128;-4
"3698";"rzwitserloot/lombok";2466;2033;2401;1973;-60;-65
"2768";"MobileChromeApps/mobile-chrome-apps";2463;2034;2501;1874;-160;38
"390";"basho/riak";2462;2035;2514;1868;-167;52
"3163";"overtrue/wechat";2462;2036;1693;2965;929;-769
"3292";"piskvorky/gensim";2461;2037;2446;1921;-116;-15
"353";"aws/aws-sdk-go";2460;2038;2425;1945;-93;-35
"4681";"zeromq/libzmq";2460;2039;2374;2000;-39;-86
"2722";"mikel/mail";2459;2041;2422;1954;-87;-37
"3208";"paularmstrong/swig";2459;2040;2535;1857;-183;76
"2785";"mojombo/chronic";2458;2042;2476;1896;-146;18
"2635";"maxogden/menubar";2456;2044;2783;1667;-377;327
"2760";"mkdocs/mkdocs";2456;2043;2486;1887;-156;30
"2359";"kvz/phpjs";2455;2045;2458;1913;-132;3
"1993";"jaydee3/JDStatusBarNotification";2454;2047;2540;1854;-193;86
"4603";"yahoo/gifshot";2454;2046;2544;1850;-196;90
"1582";"google/liquidfun";2453;2049;2488;1886;-163;35
"4565";"Wox-launcher/Wox";2453;2048;1917;2526;478;-536
"790";"CouchPotato/CouchPotatoServer";2451;2050;2429;1939;-111;-22
"1504";"github/janky";2449;2051;2459;1912;-139;10
"102";"AlanQuatermain/AQGridView";2448;2053;2421;1957;-96;-27
"4007";"square/sqlbrite";2448;2052;2688;1755;-297;240
"1632";"gregmalcolm/python_koans";2447;2054;2426;1941;-113;-21
"4084";"Supervisor/supervisor";2447;2055;2499;1876;-179;52
"4397";"usablica/front-end-frameworks";2446;2056;2403;1969;-87;-43
"2583";"MarshallOfSound/Google-Play-Music-Desktop-Player-UNOFFICIAL-";2445;2057;NA;NA;NA;NA
"1095";"easymotion/vim-easymotion";2444;2058;2460;1911;-147;16
"3513";"reactjs/reselect";2444;2059;NA;NA;NA;NA
"2";"01org/appframework";2442;2060;2476;1897;-163;34
"2641";"mcasimir/mobile-angular-ui";2442;2061;2589;1829;-232;147
"2131";"jonsuh/hamburgers";2441;2062;NA;NA;NA;NA
"2732";"milkbikis/powerline-shell";2441;2063;2439;1929;-134;-2
"4015";"sroze/ngInfiniteScroll";2441;2064;2524;1866;-198;83
"4203";"thoughtbot/administrate";2440;2065;3157;1384;-681;717
"3391";"purescript/purescript";2438;2066;2308;2071;5;-130
"4561";"Workiva/go-datastructures";2438;2067;2678;1767;-300;240
"3144";"opserver/Opserver";2437;2068;2124;2294;226;-313
"1455";"geeeeeeeeek/electronic-wechat";2435;2069;NA;NA;NA;NA
"4592";"xmartlabs/XLPagerTabStrip";2434;2070;2296;2082;12;-138
"2663";"mesosphere/marathon";2432;2071;2462;1910;-161;30
"1128";"elementalui/elemental";2431;2072;3648;1096;-976;1217
"1919";"jackmoore/autosize";2431;2073;2345;2023;-50;-86
"2966";"nickoneill/PermissionScope";2431;2074;3902;973;-1101;1471
"3491";"rbenv/ruby-build";2429;2076;2433;1936;-140;4
"4355";"twitter/snowflake";2429;2075;2351;2019;-56;-78
"659";"chjj/ttystudio";2428;2077;NA;NA;NA;NA
"3937";"somerandomdude/Iconic";2428;2078;2423;1951;-127;-5
"2130";"jonschlinkert/remarkable";2427;2080;2397;1979;-101;-30
"2500";"m1entus/MZFormSheetController";2427;2079;2492;1880;-199;65
"248";"apidoc/apidoc";2426;2081;2444;1924;-157;18
"4165";"testem/testem";2425;2082;2340;2031;-51;-85
"375";"balanced/balanced-dashboard";2424;2083;2423;1952;-131;-1
"2685";"michaeldfallen/git-radar";2424;2084;3740;1046;-1038;1316
"560";"button/DeepLinkKit";2423;2085;2332;2034;-51;-91
"1375";"forkingdog/FDFullscreenPopGesture";2422;2087;NA;NA;NA;NA
"2014";"JedWatson/classnames";2422;2086;2496;1878;-208;74
"3488";"Raynos/mercury";2420;2088;2451;1915;-173;31
"117";"alfajango/jquery-dynatable";2419;2089;2411;1962;-127;-8
"1414";"functional-koans/clojure-koans";2417;2090;2349;2021;-69;-68
"373";"baidu-ife/ife";2416;2093;2469;1902;-191;53
"880";"darsain/sly";2416;2091;2427;1940;-151;11
"2807";"moose-team/friends";2416;2092;2636;1795;-297;220
"2156";"jquery/globalize";2412;2094;2488;1885;-209;76
"3216";"PaulUithol/Backbone-relational";2412;2095;2442;1925;-170;30
"2371";"laruence/yaf";2410;2096;2120;2298;202;-290
"351";"awentzonline/image-analogies";2409;2098;NA;NA;NA;NA
"3704";"sagivo/algorithms";2409;2097;2369;2009;-88;-40
"3681";"rushter/data-science-blogs";2407;2099;NA;NA;NA;NA
"1380";"formvalidation/formvalidation";2406;2100;2489;1883;-217;83
"2483";"luin/medis";2406;2101;NA;NA;NA;NA
"2396";"lecho/hellocharts-android";2405;2102;2471;1900;-202;66
"4715";"zzmp/juliusjs";2403;2103;2424;1948;-155;21
"4033";"steipete/PSTCollectionView";2402;2104;2312;2066;-38;-90
"4405";"v2ray/v2ray-core";2402;2105;NA;NA;NA;NA
"1032";"donnemartin/interactive-coding-challenges";2401;2106;2603;1818;-288;202
"2775";"mockito/mockito";2401;2109;2421;1955;-154;20
"2997";"NoamB/sorcery";2401;2107;2390;1986;-121;-11
"4308";"trentrichardson/jQuery-Timepicker-Addon";2401;2108;2400;1974;-134;-1
"441";"BigZaphod/Chameleon";2400;2111;2544;1849;-262;144
"948";"developit/preact";2400;2110;NA;NA;NA;NA
"3066";"NYTimes/pourover";2399;2112;2400;1975;-137;1
"503";"boxen/our-boxen";2398;2113;2472;1899;-214;74
"3408";"python-pillow/Pillow";2398;2115;2425;1943;-172;27
"3892";"skylot/jadx";2398;2114;3655;1088;-1026;1257
"4171";"TheAmazingAudioEngine/TheAmazingAudioEngine";2397;2116;2310;2068;-48;-87
"676";"chrislusf/seaweedfs";2396;2117;3250;1313;-804;854
"2761";"mledoze/countries";2396;2118;2391;1985;-133;-5
"430";"bevacqua/rome";2394;2121;2534;1858;-263;140
"2029";"jeromeetienne/jquery-qrcode";2394;2120;2424;1946;-174;30
"3955";"spadgos/sublime-jsdocs";2394;2122;2489;1882;-240;95
"4154";"telly/TLYShyNavBar";2394;2119;2151;2251;132;-243
"4666";"zachfitz/Ionic-Material";2394;2123;2868;1597;-526;474
"4614";"Yalantis/FoldingTabBar.iOS";2393;2124;2555;1843;-281;162
"583";"caolan/highland";2392;2125;2483;1890;-235;91
"2254";"kemayo/sublime-text-git";2390;2127;2374;2001;-126;-16
"2544";"malihu/malihu-custom-scrollbar-plugin";2390;2126;2409;1965;-161;19
"98";"akveo/blur-admin";2389;2128;NA;NA;NA;NA
"206";"angular-ui/ui-select";2388;2130;2470;1901;-229;82
"1837";"icsharpcode/ILSpy";2388;2129;2354;2018;-111;-34
"425";"bergie/hallo";2386;2132;2426;1942;-190;40
"4017";"sstephenson/bats";2386;2131;2266;2119;-12;-120
"1326";"fiorix/freegeoip";2384;2133;2305;2074;-59;-79
"3934";"sokolovstas/SublimeWebInspector";2384;2134;2377;1998;-136;-7
"3591";"rlidwka/sinopia";2383;2136;2043;2370;234;-340
"4097";"SwiftBond/Bond";2383;2135;2852;1610;-525;469
"4697";"zolrath/wemux";2383;2137;2371;2007;-130;-12
"424";"bergie/create";2382;2139;2379;1994;-145;-3
"3364";"processone/ejabberd";2382;2140;2463;1909;-231;81
"3628";"romannurik/muzei";2382;2138;2398;1977;-161;16
"2095";"joestump/python-oauth2";2381;2142;2383;1991;-151;2
"4532";"what-studio/profiling";2381;2141;3185;1355;-786;804
"272";"argon/node-apn";2380;2143;2376;1999;-144;-4
"246";"apex/apex";2379;2144;NA;NA;NA;NA
"1332";"fivethirtyeight/data";2378;2146;2423;1950;-196;45
"3153";"orientechnologies/orientdb";2378;2147;2449;1918;-229;71
"3551";"Reportr/dashboard";2378;2145;2571;1835;-310;193
"2153";"jquery-boilerplate/jquery-boilerplate";2375;2149;2407;1967;-182;32
"2284";"Khan/tota11y";2375;2148;NA;NA;NA;NA
"22";"a8m/angular-filter";2374;2150;2418;1961;-189;44
"1801";"HumbleSoftware/Flotr2";2371;2152;2378;1996;-156;7
"3229";"peek/peek";2371;2151;2410;1964;-187;39
"1594";"googlesamples/android-testing";2370;2153;2367;2010;-143;-3
"489";"BonsaiDen/JavaScript-Garden";2367;2154;2319;2052;-102;-48
"1448";"gatling/gatling";2367;2155;2465;1906;-249;98
"2053";"jhurray/JHChainableAnimations";2365;2157;2439;1930;-227;74
"4495";"walkor/Workerman";2365;2156;2262;2123;-33;-103
"3951";"Soundnode/soundnode-app";2364;2159;1464;3563;1404;-900
"4063";"sublimehq/Packages";2364;2158;NA;NA;NA;NA
"2036";"jetpacapp/DeepBeliefSDK";2362;2160;2053;2361;201;-309
"536";"bryankeller/BLKFlexibleHeightBar";2361;2163;2685;1762;-401;324
"2521";"madrobby/scriptaculous";2361;2164;2372;2006;-158;11
"4067";"substack/dnode";2361;2161;2389;1987;-174;28
"4078";"Sumi-Interactive/SIAlertView";2361;2162;2398;1978;-184;37
"1329";"firstopinion/formatter.js";2360;2165;2374;2002;-163;14
"185";"angular/angular-phonecat";2359;2166;2467;1903;-263;108
"1343";"FLIF-hub/FLIF";2359;2167;NA;NA;NA;NA
"44";"adamdbradley/foresight.js";2358;2168;2369;2008;-160;11
"3207";"pattle/simpsons-in-css";2358;2169;2419;1960;-209;61
"740";"codeinthedark/editor";2357;2170;NA;NA;NA;NA
"4200";"thomasdavis/backbonetutorials";2356;2171;2387;1989;-182;31
"1110";"edwardtufte/tufte-css";2355;2172;2259;2128;-44;-96
"2361";"kyleneideck/BackgroundMusic";2355;2173;NA;NA;NA;NA
"962";"diafygi/acme-tiny";2354;2174;NA;NA;NA;NA
"2656";"meltingice/CamanJS";2354;2175;2445;1923;-252;91
"3098";"oklai/koala";2353;2176;2429;1938;-238;76
"1104";"edavis10/redmine";2352;2178;2332;2035;-143;-20
"2437";"Linuxbrew/linuxbrew";2352;2177;2218;2170;-7;-134
"1633";"grevory/angular-local-storage";2345;2179;2403;1968;-211;58
"729";"code4craft/webmagic";2343;2181;2103;2318;137;-240
"1460";"gelstudios/gitfiti";2343;2180;2340;2030;-150;-3
"1258";"facebook/react-devtools";2342;2182;2480;1893;-289;138
"3975";"sprang/Inkpad";2342;2183;2256;2132;-51;-86
"4386";"umpirsky/country-list";2341;2184;2318;2055;-129;-23
"3794";"sensu/sensu";2340;2185;2394;1981;-204;54
"1808";"hybridgroup/cylon";2339;2188;2339;2032;-156;0
"3772";"seatgeek/fuzzywuzzy";2339;2186;2450;1917;-269;111
"4056";"Stuk/jszip";2339;2187;2289;2095;-92;-50
"25";"aasm/aasm";2338;2193;2377;1997;-196;39
"104";"alda-lang/alda";2338;2191;1543;3323;1132;-795
"718";"clvv/fasd";2338;2190;2436;1931;-259;98
"1086";"dylang/npm-check";2338;2189;3584;1123;-1066;1246
"1443";"GarageGames/Torque3D";2338;2194;2320;2050;-144;-18
"4702";"zsh-users/zsh-syntax-highlighting";2338;2192;2291;2090;-102;-47
"2044";"jgilfelt/android-viewbadger";2337;2195;2378;1995;-200;41
"1147";"emre/storm";2336;2196;2465;1907;-289;129
"2249";"keepassx/keepassx";2336;2198;2366;2012;-186;30
"2564";"maraujop/django-crispy-forms";2336;2197;2329;2040;-157;-7
"2990";"nlohmann/json";2335;2200;1877;2591;391;-458
"3451";"rails/jquery-ujs";2335;2199;2343;2026;-173;8
"1261";"facebook/redex";2333;2201;NA;NA;NA;NA
"2412";"lexrus/VPNOn";2332;2202;2306;2072;-130;-26
"4430";"victorBaro/VBFPopFlatButton";2332;2203;2425;1944;-259;93
"4022";"stacktracejs/stacktrace.js";2331;2204;2321;2048;-156;-10
"1528";"gocd/gocd";2330;2205;2379;1993;-212;49
"2149";"jpillora/xdomain";2327;2206;2300;2080;-126;-27
"1522";"gmoledina/GMGridView";2326;2207;2338;2033;-174;12
"1950";"jamesflorentino/nanoScrollerJS";2326;2209;2316;2057;-152;-10
"2116";"johnpolacek/superscrollorama";2326;2208;2326;2043;-165;0
"201";"angular-ui/angular-ui-OLDREPO";2325;2211;2314;2063;-148;-11
"4551";"witoldsz/angular-http-auth";2325;2210;2361;2015;-195;36
"2539";"majutsushi/tagbar";2323;2213;2315;2059;-154;-8
"2758";"mjibson/goread";2323;2212;2319;2054;-158;-4
"46";"adamschwartz/log";2322;2215;2329;2041;-174;7
"2084";"JoanZapata/android-iconify";2322;2214;3003;1489;-725;681
"1233";"facebook/fixed-data-table";2321;2216;2611;1814;-402;290
"2399";"leemunroe/grunt-email-workflow";2321;2217;2424;1947;-270;103
"2060";"jimbojsb/launchrocket";2318;2221;2259;2129;-92;-59
"3341";"postrank-labs/goliath";2318;2219;2347;2022;-197;29
"3879";"SirVer/ultisnips";2318;2218;2281;2100;-118;-37
"4638";"yeoman/generator-webapp";2318;2220;2325;2046;-174;7
"2468";"loopj/jquery-tokeninput";2317;2222;2344;2024;-198;27
"1759";"hongyangAndroid/AndroidAutoLayout";2316;2224;NA;NA;NA;NA
"2257";"kennethreitz/autoenv";2316;2223;2197;2197;-26;-119
"4665";"zaach/jison";2316;2225;2324;2047;-178;8
"934";"denysdovhan/bash-handbook";2313;2228;NA;NA;NA;NA
"4456";"visit1985/mdp";2313;2226;2236;2159;-67;-77
"4622";"Yalantis/StarWars.iOS";2313;2227;NA;NA;NA;NA
"4182";"thejameskyle/spectacle-code-slide";2312;2229;NA;NA;NA;NA
"2441";"lipka/piecon";2311;2231;2310;2067;-164;-1
"3068";"Nyx0uf/NYXImagesKit";2311;2232;2343;2027;-205;32
"3236";"pennersr/django-allauth";2311;2230;2272;2112;-118;-39
"3412";"qfish/XAlign";2311;2233;2372;2005;-228;61
"3415";"qii/weiciyuan";2310;2234;2275;2106;-128;-35
"4207";"thoughtbot/clearance";2309;2236;2358;2017;-219;49
"4278";"tooling/book-of-modern-frontend-tooling";2309;2235;2331;2037;-198;22
"4649";"YOURLS/YOURLS";2306;2237;2290;2093;-144;-16
"2613";"matthewhudson/device.js";2305;2238;2181;2215;-23;-124
"679";"ChrisRM/material-theme-jetbrains";2304;2239;NA;NA;NA;NA
"4245";"tj/should.js";2304;2240;2260;2126;-114;-44
"138";"Alluxio/alluxio";2303;2241;2120;2299;58;-183
"1611";"go-sql-driver/mysql";2303;2242;2298;2081;-161;-5
"893";"davidhalter/jedi-vim";2301;2243;2274;2107;-136;-27
"482";"bobthecow/mustache.php";2300;2244;2294;2086;-158;-6
"2010";"jeanphix/Ghost.py";2298;2246;2419;1959;-287;121
"3108";"omab/django-social-auth";2298;2248;2319;2051;-197;21
"3976";"spray/spray";2298;2247;2254;2136;-111;-44
"4126";"tangqi92/Android-Tips";2298;2245;NA;NA;NA;NA
"4213";"thoughtbot/high_voltage";2296;2249;2314;2062;-187;18
"2110";"johnmyleswhite/ML_for_Hackers";2295;2250;2198;2195;-55;-97
"2808";"mootools/mootools-core";2295;2251;2314;2061;-190;19
"936";"deployphp/deployer";2294;2253;2172;2227;-26;-122
"3286";"picocms/Pico";2294;2252;2319;2053;-199;25
"663";"chrisallenlane/cheat";2293;2254;2073;2348;94;-220
"2362";"kylestetz/CLNDR";2293;2255;2291;2092;-163;-2
"4156";"tensorflow/skflow";2291;2256;NA;NA;NA;NA
"953";"devongovett/pdfkit";2290;2259;2291;2091;-168;1
"2121";"jonathanslenders/python-prompt-toolkit";2290;2258;2087;2339;81;-203
"2533";"mailgun/godebug";2290;2260;2360;2016;-244;70
"2559";"mapbox/tilemill";2290;2257;2288;2096;-161;-2
"4102";"swisspol/GCDWebServer";2289;2261;2267;2117;-144;-22
"220";"ant0ine/go-json-rest";2288;2263;2251;2138;-125;-37
"3131";"OpenKinect/libfreenect";2288;2262;2263;2121;-141;-25
"1186";"esvit/ng-table";2287;2264;2349;2020;-244;62
"3553";"requirejs/almond";2283;2265;2293;2088;-177;10
"273";"aria2/aria2";2282;2266;1544;3320;1054;-738
"1610";"gorilla/mux";2281;2269;2187;2208;-61;-94
"3374";"Prototik/HoloEverywhere";2281;2267;2273;2110;-157;-8
"4618";"Yalantis/Phoenix";2281;2268;2314;2060;-208;33
"230";"antoniolg/androidmvp";2278;2270;1643;3078;808;-635
"677";"chrismiles/CMPopTipView";2277;2271;2309;2069;-202;32
"3734";"scala-js/scala-js";2275;2272;2171;2229;-43;-104
"3839";"Shougo/unite.vim";2275;2273;2197;2198;-75;-78
"761";"Comcast/FreeFlow";2274;2275;2326;2044;-231;52
"4488";"vysheng/tg";2274;2274;2224;2166;-108;-50
"837";"CyberAgent/android-gpuimage";2273;2277;2317;2056;-221;44
"3301";"pksunkara/alpaca";2273;2276;2367;2011;-265;94
"359";"awslabs/s2n";2272;2280;2738;1707;-573;466
"1871";"indexzero/nconf";2272;2281;2270;2114;-167;-2
"2413";"lg/murder";2272;2278;2305;2075;-203;33
"4204";"thoughtbot/Argo";2272;2279;2552;1845;-434;280
"2640";"mbostock/topojson";2271;2282;2230;2164;-118;-41
"717";"ClusterHQ/flocker";2270;2283;2315;2058;-225;45
"361";"aziz/PlainTasks";2269;2284;2184;2210;-74;-85
"643";"chentsulin/electron-react-boilerplate";2268;2285;NA;NA;NA;NA
"3748";"scipy/scipy";2268;2286;2255;2133;-153;-13
"4107";"Sylius/Sylius";2267;2287;2309;2070;-217;42
"279";"aroc/side-comments";2266;2288;2306;2073;-215;40
"1489";"gimite/web-socket-js";2265;2289;2217;2172;-117;-48
"199";"angular-ui/angular-google-maps";2264;2291;2392;1983;-308;128
"4647";"yoavlt/LiquidFloatingActionButton";2264;2290;NA;NA;NA;NA
"1979";"jasny/bootstrap";2262;2292;2281;2101;-191;19
"1399";"Frege/frege";2261;2293;2088;2338;45;-173
"1773";"hrydgard/ppsspp";2260;2294;2262;2125;-169;2
"1782";"HubPress/hubpress.io";2260;2296;2276;2105;-191;16
"2300";"klaussilveira/gitlist";2260;2295;2260;2127;-168;0
"1592";"google/roboto";2259;2298;2262;2124;-174;3
"1914";"ivansafrin/Polycode";2259;2297;2258;2130;-167;-1
"2529";"MahApps/MahApps.Metro";2259;2299;2207;2179;-120;-52
"4417";"vasanthk/js-bits";2259;2300;3565;1132;-1168;1306
"694";"cjdelisle/cjdns";2258;2301;2203;2188;-113;-55
"1988";"java-native-access/jna";2257;2302;2237;2155;-147;-20
"18";"360Controller/360Controller";2256;2303;2183;2211;-92;-73
"2148";"jpetazzo/pipework";2256;2304;2328;2042;-262;72
"2405";"lelylan/betterspecs";2256;2305;2219;2169;-136;-37
"1367";"fogleman/nes";2255;2306;2366;2013;-293;111
"812";"cryptocat/cryptocat-legacy";2253;2307;2312;2064;-243;59
"1444";"garand/sticky";2252;2309;2269;2116;-193;17
"2145";"jp9000/OBS";2252;2308;2594;1828;-480;342
"2434";"linkedin/dustjs";2251;2310;2271;2113;-197;20
"3502";"reactiveui/ReactiveUI";2251;2311;2067;2354;43;-184
"1316";"fians/Waves";2249;2312;2282;2099;-213;33
"3335";"posabsolute/jQuery-Validation-Engine";2249;2313;2293;2087;-226;44
"2887";"mycolorway/simditor";2248;2314;2531;1862;-452;283
"234";"aozora/bootmetro";2245;2319;2240;2149;-170;-5
"525";"brigade/scss-lint";2245;2316;2270;2115;-201;25
"576";"cameronmcefee/plax";2245;2317;2203;2189;-128;-42
"2377";"laverdet/node-fibers";2245;2315;2243;2144;-171;-2
"4012";"squizlabs/PHP_CodeSniffer";2245;2318;2247;2143;-175;2
"2976";"nikic/PHP-Parser";2244;2320;2197;2199;-121;-47
"3285";"pickhardt/betty";2244;2321;2240;2150;-171;-4
"4073";"substack/tape";2244;2322;2211;2174;-148;-33
"4476";"voronianski/flux-comparison";2242;2323;2544;1847;-476;302
"2851";"mrackwitz/MRProgress";2240;2324;2303;2076;-248;63
"3213";"paulkinzett/toolbar";2240;2326;2255;2134;-192;15
"3692";"ryanb/letter_opener";2240;2327;2237;2156;-171;-3
"4413";"valyala/fasthttp";2240;2325;NA;NA;NA;NA
"516";"brendangregg/perf-tools";2239;2328;2226;2165;-163;-13
"2586";"marvelapp/devices.css";2238;2330;2207;2181;-149;-31
"2601";"mattboldt/typed.js";2238;2329;2240;2147;-182;2
"3456";"Raizlabs/DBFlow";2238;2331;1788;2753;422;-450
"188";"angular/batarang";2236;2332;2250;2139;-193;14
"2492";"luvit/luvit";2236;2333;2189;2205;-128;-47
"3497";"reactioncommerce/reaction";2236;2334;2566;1839;-495;330
"3086";"octokit/octokit.rb";2232;2335;2220;2167;-168;-12
"374";"baidu-research/warp-ctc";2231;2337;NA;NA;NA;NA
"3125";"openaphid/android-flip";2231;2336;2187;2209;-127;-44
"323";"AudithSoftworks/Uniform";2230;2339;2209;2176;-163;-21
"809";"Croteam-official/Serious-Engine";2230;2338;NA;NA;NA;NA
"286";"arunoda/meteor-up";2229;2341;2422;1953;-388;193
"1072";"drupal/drupal";2229;2340;2205;2186;-154;-24
"2667";"metafizzy/packery";2228;2345;2189;2207;-138;-39
"3020";"nojhan/liquidprompt";2228;2343;2330;2038;-305;102
"3109";"omab/python-social-auth";2228;2344;2302;2077;-267;74
"3469";"rancher/os";2228;2342;2095;2328;-14;-133
"1001";"dmotz/oriDomi";2227;2346;2241;2145;-201;14
"3582";"rickyrauch/Balloons.IO";2226;2348;2236;2158;-190;10
"3675";"rui314/8cc";2226;2347;1683;2991;644;-543
"241";"apache/mesos";2225;2352;2296;2083;-269;71
"1940";"JakeWharton/timber";2225;2351;2507;1871;-480;282
"4173";"thearn/webcam-pulse-detector";2225;2349;2255;2135;-214;30
"4464";"vlucas/phpdotenv";2225;2350;2401;1970;-380;176
"2906";"nathancahill/Split.js";2224;2353;NA;NA;NA;NA
"4070";"substack/node-optimist";2224;2354;2206;2183;-171;-18
"1550";"google/blockly";2223;2355;1880;2584;229;-343
"355";"aws/aws-sdk-js";2222;2356;2217;2171;-185;-5
"4221";"ThrivingKings/animo.js";2222;2357;2156;2244;-113;-66
"2219";"kanaka/mal";2221;2358;2078;2346;-12;-143
"4302";"TransitApp/SVWebViewController";2220;2359;2344;2025;-334;124
"689";"CiscoCloud/mantl";2219;2360;2300;2079;-281;81
"1663";"h2non/toxy";2219;2362;NA;NA;NA;NA
"2231";"karpathy/neuraltalk2";2219;2361;NA;NA;NA;NA
"2619";"mattkrick/meatier";2219;2364;NA;NA;NA;NA
"3380";"pudo/dataset";2219;2363;1683;2992;629;-536
"131";"AliSoftware/OHHTTPStubs";2218;2366;2156;2242;-124;-62
"422";"benvanik/xenia";2218;2365;2940;1535;-830;722
"3888";"SkillCollege/SimplifyReader";2217;2367;NA;NA;NA;NA
"2017";"jeffknupp/sandman";2216;2369;2194;2201;-168;-22
"3346";"powmedia/backbone-forms";2216;2370;2204;2187;-183;-12
"4248";"tmallfe/tmallfe.github.io";2216;2368;1763;2805;437;-453
"3713";"samizdatco/arbor";2215;2371;2198;2196;-175;-17
"3270";"phpbrew/phpbrew";2214;2372;2133;2279;-93;-81
"81";"ai/easings.net";2213;2373;2199;2194;-179;-14
"957";"dfcb/BigVideo.js";2213;2375;2296;2084;-291;83
"1776";"http2/http2-spec";2213;2374;2153;2248;-126;-60
"636";"cheeaun/life";2212;2376;2238;2152;-224;26
"38";"activerecord-hackery/squeel";2211;2377;2235;2161;-216;24
"42";"adambom/parallel.js";2211;2378;2037;2377;-1;-174
"2091";"joeldev/JLRoutes";2210;2379;2272;2111;-268;62
"2225";"karan/joe";2209;2380;2372;2004;-376;163
"4000";"square/okio";2207;2381;2401;1971;-410;194
"2633";"Maximus5/ConEmu";2206;2383;2440;1927;-456;234
"3577";"rhiever/Data-Analysis-and-Machine-Learning-Projects";2206;2382;2965;1515;-867;759
"1557";"google/closure-compiler";2205;2384;2235;2160;-224;30
"1106";"eddiezane/lunchy";2204;2386;2266;2120;-266;62
"2357";"kumailht/gridforms";2204;2385;2279;2104;-281;75
"4303";"travisjeffery/ClangFormat-Xcode";2204;2387;2540;1855;-532;336
"980";"DisposaBoy/GoSublime";2203;2390;2151;2253;-137;-52
"1384";"fpinscala/fpinscala";2203;2389;2257;2131;-258;54
"4701";"zsh-users/antigen";2203;2388;2173;2226;-162;-30
"2005";"jdan/cleaver";2202;2392;2132;2282;-110;-70
"3728";"saulmm/Android-Material-Examples";2202;2391;2433;1933;-458;231
"2297";"kivy/python-for-android";2201;2393;2124;2292;-101;-77
"3157";"osxfuse/osxfuse";2200;2394;2179;2216;-178;-21
"4610";"Yalantis/Context-Menu.Android";2200;2395;2211;2175;-220;11
"4517";"webrtc/samples";2198;2396;2094;2331;-65;-104
"919";"deepstreamIO/deepstream.io";2197;2397;2152;2250;-147;-45
"1240";"facebook/Haxl";2197;2398;2207;2180;-218;10
"2874";"muicss/mui";2197;2399;2624;1804;-595;427
"1601";"google/tracing-framework";2196;2400;2140;2263;-137;-56
"3522";"realpython/discover-flask";2195;2401;1359;3853;1452;-836
"2952";"nghialv/MaterialKit";2194;2402;2361;2014;-388;167
"1022";"dolphin-emu/dolphin";2193;2405;2274;2108;-297;81
"3290";"pinterest/PINRemoteImage";2193;2404;NA;NA;NA;NA
"4142";"TechEmpower/FrameworkBenchmarks";2193;2403;2046;2368;-35;-147
"476";"bluelinelabs/LoganSquare";2191;2406;2486;1888;-518;295
"1846";"id-Software/DOOM-3-BFG";2190;2407;2267;2118;-289;77
"515";"brendangregg/FlameGraph";2189;2408;2089;2337;-71;-100
"590";"careercup/ctci";2189;2409;2407;1966;-443;218
"2294";"kissyteam/kissy";2188;2410;2115;2302;-108;-73
"3555";"requirejs/r.js";2187;2411;2254;2137;-274;67
"4351";"twitter/recess";2185;2412;2274;2109;-303;89
"2264";"kennethreitz/records";2184;2413;3437;1203;-1210;1253
"1239";"facebookgo/grace";2183;2414;2392;1982;-432;209
"2138";"josdejong/jsoneditor";2183;2415;2128;2287;-128;-55
"4376";"tyrantgit/ExplosionField";2182;2416;NA;NA;NA;NA
"3583";"ricochet-im/ricochet";2181;2417;2010;2403;-14;-171
"141";"alohaeditor/Aloha-Editor";2180;2418;2177;2219;-199;-3
"2878";"mustache/mustache";2179;2419;2163;2235;-184;-16
"4396";"urish/angular-moment";2179;2420;2280;2103;-317;101
"2203";"jverkoey/iOS-Framework";2176;2421;2102;2319;-102;-74
"642";"chenshuo/muduo";2174;2422;2183;2212;-210;9
"1024";"domesticcatsoftware/DCIntrospect";2173;2423;2202;2190;-233;29
"1683";"hakimel/Meny";2172;2425;2175;2223;-202;3
"4176";"theDazzler/droidicon";2172;2424;2241;2146;-278;69
"2517";"madebysource/lesshat";2171;2426;2189;2206;-220;18
"3015";"node-schedule/node-schedule";2171;2428;2013;2400;-28;-158
"3660";"ruanyf/jstutorial";2171;2427;2095;2327;-100;-76
"456";"bitstadium/HockeyKit";2169;2429;2220;2168;-261;51
"4406";"v8/v8";2168;2430;1633;3102;672;-535
"4141";"TeamStuQ/skill-map";2167;2431;NA;NA;NA;NA
"3406";"pyrocms/pyrocms";2166;2432;2122;2295;-137;-44
"4090";"SVGKit/SVGKit";2166;2433;2190;2203;-230;24
"3149";"orfjackal/retrolambda";2165;2434;2372;2003;-431;207
"3303";"plamoni/SiriProxy";2163;2435;2168;2231;-204;5
"293";"ashleymills/Reachability.swift";2162;2436;1266;4106;1670;-896
"782";"coreos/fleet";2162;2437;2233;2162;-275;71
"3983";"sproutcore/sproutcore";2160;2438;2175;2222;-216;15
"3259";"philipwalton/html-inspector";2159;2439;2165;2234;-205;6
"3111";"omnigroup/OmniGroup";2157;2440;2178;2218;-222;21
"2240";"kattrali/cocoapods-xcode-plugin";2155;2441;2161;2237;-204;6
"2269";"kenwheeler/cash";2155;2442;865;4239;1797;-1290
"3531";"reduxframework/elusive-iconfont";2155;2443;2140;2264;-179;-15
"976";"diogobernardino/WilliamChart";2154;2445;2962;1518;-927;808
"1896";"ipkn/crow";2154;2444;2096;2326;-118;-58
"3717";"samyk/evercookie";2153;2447;2105;2314;-133;-48
"3908";"smalot/bootstrap-datetimepicker";2153;2446;2147;2255;-191;-6
"3221";"pdfkit/pdfkit";2151;2448;2208;2178;-270;57
"3640";"royrusso/elasticsearch-HQ";2151;2449;2108;2312;-137;-43
"3150";"orhanobut/dialogplus";2150;2450;2237;2153;-297;87
"4400";"usmanhalalit/charisma";2149;2451;2136;2275;-176;-13
"3533";"refile/refile";2148;2452;2248;2142;-310;100
"3201";"path/android-priority-jobqueue";2147;2454;2320;2049;-405;173
"3942";"sorccu/cufon";2147;2453;2135;2276;-177;-12
"399";"bblimke/webmock";2145;2456;2139;2268;-188;-6
"2385";"leafo/lessphp";2145;2455;2151;2252;-203;6
"2676";"mgp25/Chat-API";2144;2457;2294;2085;-372;150
"3075";"objc-zen/objc-zen-book";2144;2458;2511;1870;-588;367
"262";"AppScale/appscale";2143;2462;2124;2293;-169;-19
"2987";"nkrode/RedisLive";2143;2459;2136;2274;-185;-7
"3009";"nodejs/node-gyp";2143;2463;2154;2245;-218;11
"3820";"ShareKit/ShareKit";2143;2460;2154;2247;-213;11
"4656";"yui/yuicompressor";2143;2461;2064;2357;-104;-79
"4608";"yahoo/react-intl";2141;2464;2214;2173;-291;73
"1890";"invoiceninja/invoiceninja";2140;2467;2142;2260;-207;2
"3217";"pavelgonchar/colornet";2140;2465;NA;NA;NA;NA
"4605";"yahoo/kafka-manager";2140;2466;1964;2454;-12;-176
"4472";"voodootikigod/node-serialport";2139;2468;2146;2257;-211;7
"1733";"HeshamMegid/HMSegmentedControl";2136;2470;2240;2148;-322;104
"4342";"twitter/CocoaSPDY";2136;2469;2167;2232;-237;31
"608";"cazala/synaptic";2135;2471;2139;2267;-204;4
"4688";"zhxnlai/ZLSwipeableView";2135;2472;2236;2157;-315;101
"1447";"garyburd/redigo";2134;2473;2145;2258;-215;11
"1323";"FiloSottile/Heartbleed";2133;2474;2127;2289;-185;-6
"3909";"smartystreets/goconvey";2132;2475;2154;2246;-229;22
"2883";"mwaterfall/MWFeedParser";2131;2476;2127;2288;-188;-4
"1743";"hipache/hipache";2129;2478;2196;2200;-278;67
"2248";"KeenSoftwareHouse/SpaceEngineers";2129;2477;NA;NA;NA;NA
"9";"10up/flexibility";2128;2479;NA;NA;NA;NA
"3630";"romaonthego/REMenu";2127;2480;2202;2191;-289;75
"4030";"stefankroes/ancestry";2127;2481;2084;2342;-139;-43
"4088";"svaarala/duktape";2126;2482;2200;2193;-289;74
"2066";"jkbrzt/cloudtunes";2124;2483;2140;2265;-218;16
"546";"buildbot/buildbot";2123;2484;2160;2239;-245;37
"4629";"yaronn/wopr";2123;2485;NA;NA;NA;NA
"733";"Codeception/Codeception";2122;2487;2090;2336;-151;-32
"3754";"scoutapp/scout_realtime";2122;2486;2111;2308;-178;-11
"588";"cappuccino/cappuccino";2121;2489;2125;2290;-199;4
"3011";"nodemcu/nodemcu-firmware";2121;2488;2113;2306;-182;-8
"3099";"okmr-d/DOFavoriteButton";2120;2490;NA;NA;NA;NA
"3901";"SlexAxton/css-colorguard";2120;2491;2075;2347;-144;-45
"56";"addyosmani/psi";2119;2493;2161;2238;-255;42
"1249";"facebook/mention-bot";2119;2492;NA;NA;NA;NA
"1806";"hybridauth/hybridauth";2117;2494;2114;2304;-190;-3
"903";"dbader/schedule";2116;2496;2463;1908;-588;347
"2314";"koekeishiya/kwm";2116;2495;NA;NA;NA;NA
"592";"carlbutron/Swift";2115;2497;2765;1691;-806;650
"669";"chrisboulton/php-resque";2115;2498;2067;2353;-145;-48
"3264";"phoboslab/Ejecta";2114;2499;2070;2350;-149;-44
"630";"chaps-io/public_activity";2113;2500;2140;2262;-238;27
"2692";"michelf/php-markdown";2113;2501;2095;2329;-172;-18
"2449";"livid/v2ex";2112;2503;2099;2325;-178;-13
"4273";"tonsky/AnyBar";2112;2502;2329;2039;-463;217
"1480";"Ghosh/uiGradients";2110;2504;2033;2381;-123;-77
"923";"defunkt/gist";2109;2506;2114;2303;-203;5
"3434";"race604/FlyRefresh";2109;2505;NA;NA;NA;NA
"1703";"haraka/Haraka";2108;2507;2079;2345;-162;-29
"2864";"msanders/snipmate.vim";2105;2508;2104;2315;-193;-1
"3454";"rails/spring";2105;2509;2133;2280;-229;28
"690";"cisco/openh264";2104;2510;2132;2283;-227;28
"897";"davidmerfield/Typeset";2103;2511;3056;1447;-1064;953
"336";"austinzheng/swift-2048";2102;2512;2114;2305;-207;12
"868";"DanielRapp/doppler";2102;2513;2120;2300;-213;18
"900";"DavyJonesLocker/client_side_validations";2102;2514;2101;2321;-193;-1
"820";"ctran/annotate_models";2101;2515;2055;2360;-155;-46
"28";"abrasive/shairport";2100;2516;2110;2309;-207;10
"1560";"googlecreativelab/coder";2100;2517;2068;2352;-165;-32
"497";"borisrepl/boris";2099;2519;2312;2065;-454;213
"1171";"erikras/redux-form";2099;2518;NA;NA;NA;NA
"2006";"jdan/isomer";2099;2520;2104;2317;-203;5
"1905";"isaacs/node-glob";2098;2521;2162;2236;-285;64
"3949";"soulwire/sketch.js";2098;2523;2039;2374;-149;-59
"4616";"Yalantis/Koloda";2098;2522;NA;NA;NA;NA
"494";"Boris-Em/BEMSimpleLineGraph";2097;2528;2159;2240;-288;62
"714";"cloudius-systems/osv";2097;2526;2166;2233;-293;69
"3316";"PMSI-AlignAlytics/dimple";2097;2524;1598;3187;663;-499
"3795";"sentsin/layer";2097;2525;2340;2029;-496;243
"4188";"thephpleague/oauth2-server";2097;2527;2091;2335;-192;-6
"1638";"grosser/parallel";2096;2529;2137;2272;-257;41
"843";"cytoscape/cytoscape.js";2095;2530;1937;2504;-26;-158
"4150";"TeehanLax/Hyperlapse.js";2095;2531;2138;2270;-261;43
"1296";"felipernb/algorithms.js";2094;2533;2202;2192;-341;108
"1387";"frankiesardo/icepick";2094;2532;2109;2311;-221;15
"3608";"robertkrimen/otto";2092;2534;2050;2363;-171;-42
"2934";"Netflix/asgard";2091;2535;2100;2322;-213;9
"4140";"teampoltergeist/poltergeist";2091;2536;2110;2310;-226;19
"4258";"todc/todc-bootstrap";2091;2537;2049;2365;-172;-42
"1708";"hashcat/hashcat";2088;2538;NA;NA;NA;NA
"2460";"locomotivecms/engine";2088;2539;2048;2366;-173;-40
"1452";"gazay/gon";2086;2540;2104;2316;-224;18
"2572";"markdown-it/markdown-it";2086;2541;1659;3047;506;-427
"358";"awslabs/aws-shell";2085;2542;NA;NA;NA;NA
"898";"davidstutz/bootstrap-multiselect";2085;2543;2132;2281;-262;47
"3596";"rnystrom/RNFrostedSidebar";2084;2544;2125;2291;-253;41
"3492";"rchipka/node-osmosis";2083;2545;2030;2386;-159;-53
"3610";"robmorgan/phinx";2083;2546;2028;2387;-159;-55
"4514";"webpack/react-starter";2083;2547;2388;1988;-559;305
"2703";"MicrosoftDX/Vorlonjs";2082;2548;2145;2259;-289;63
"3092";"OfficeDev/Office-UI-Fabric";2082;2549;NA;NA;NA;NA
"3145";"OptiKey/OptiKey";2082;2550;2289;2094;-456;207
"4281";"TooTallNate/Java-WebSocket";2082;2551;1985;2427;-124;-97
"885";"DataScienceSpecialization/courses";2080;2552;2041;2372;-180;-39
"522";"brianleroux/lawnchair";2079;2554;2094;2332;-222;15
"618";"ceph/ceph";2079;2553;2006;2411;-142;-73
"225";"antimatter15/ocrad.js";2078;2557;2069;2351;-206;-9
"434";"bgrins/devtools-snippets";2078;2558;2122;2296;-262;44
"1519";"gliderlabs/registrator";2078;2556;2101;2320;-236;23
"2866";"mstarke/MacPass";2078;2555;2111;2307;-248;33
"3372";"ProseMirror/prosemirror";2014;2559;NA;NA;NA;NA
"3594";"RNCryptor/RNCryptor";2013;2561;2043;2371;-190;30
"3899";"slate/slate";2013;2560;2014;2399;-161;1
"126";"alibaba/jstorm";2012;2562;1180;4202;1640;-832
"1010";"docker/libchan";2010;2563;2172;2228;-335;162
"834";"cwRichardKim/RKNotificationHub";2009;2564;2066;2356;-208;57
"2167";"jsantell/dancer.js";2008;2565;1985;2428;-137;-23
"4633";"yelouafi/redux-saga";2005;2566;NA;NA;NA;NA
"2372";"Lasagne/Lasagne";2003;2567;2175;2220;-347;172
"357";"aws/aws-sdk-ruby";2002;2568;2034;2379;-189;32
"827";"cucumber/cucumber-js";2002;2570;2081;2344;-226;79
"2503";"Maatwebsite/Laravel-Excel";2002;2569;1829;2680;111;-173
"2349";"krzyzanowskim/CryptoSwift";2001;2571;2173;2225;-346;172
"77";"AgileBits/onepassword-app-extension";2000;2573;1954;2465;-108;-46
"3620";"rocketeers/rocketeer";2000;2572;2019;2396;-176;19
"2175";"jsoma/tabletop";1998;2574;2099;2324;-250;101
"412";"bendc/animateplus";1997;2576;NA;NA;NA;NA
"748";"code-troopers/android-betterpickers";1997;2577;1939;2501;-76;-58
"3707";"s-a/iron-node";1997;2575;NA;NA;NA;NA
"3609";"RobinHerbots/jquery.inputmask";1996;2578;2023;2390;-188;27
"137";"AllThingsSmitty/must-watch-css";1995;2580;2137;2273;-307;142
"275";"arialdomartini/oh-my-git";1995;2579;2206;2182;-397;211
"1277";"Famous/famous-angular";1994;2582;2085;2341;-241;91
"3198";"ParsePlatform/Parse-SDK-iOS-OSX";1994;2581;NA;NA;NA;NA
"4572";"wvanbergen/request-log-analyzer";1994;2583;2016;2398;-185;22
"15";"1sters/material_design_zh";1993;2585;2139;2266;-319;146
"283";"ArtSabintsev/Harpy";1993;2586;1874;2600;14;-119
"4617";"Yalantis/Persei";1993;2584;2013;2402;-182;20
"2914";"nats-io/gnatsd";1992;2587;2430;1937;-650;438
"1886";"intridea/hashie";1991;2588;2007;2409;-179;16
"2133";"joomla/joomla-cms";1991;2589;1891;2561;-28;-100
"4274";"tonsky/datascript";1990;2590;2181;2214;-376;191
"439";"bigspaceship/shine.js";1989;2593;1968;2449;-144;-21
"2039";"jfeinstein10/JazzyViewPager";1989;2592;2023;2391;-201;34
"4381";"udacity/Sunshine-Version-2";1989;2591;2532;1859;-732;543
"3966";"spinnaker/spinnaker";1988;2594;3182;1363;-1231;1194
"4461";"vitch/jScrollPane";1987;2595;1971;2447;-148;-16
"3649";"rstacruz/flatdoc";1986;2596;1949;2478;-118;-37
"2042";"jfrazelle/dockerfiles";1985;2597;1852;2637;40;-133
"784";"core-plot/core-plot";1984;2598;2129;2286;-312;145
"2387";"leah/PullToRefresh";1983;2599;1966;2451;-148;-17
"1972";"jasarien/Provenance";1982;2601;1673;3009;408;-309
"1996";"jaz303/tipsy";1982;2602;1948;2482;-120;-34
"4093";"swagger-api/swagger-codegen";1982;2600;1768;2792;192;-214
"1937";"JakeWharton/pidcat";1981;2603;2019;2394;-209;38
"276";"ariok/BWWalkthrough";1980;2605;1948;2480;-125;-32
"2406";"leongersen/noUiSlider";1980;2606;2030;2385;-221;50
"2646";"mdo/github-buttons";1980;2604;1974;2440;-164;-6
"2562";"Marak/colors.js";1979;2607;1918;2525;-82;-61
"1442";"Gamua/Starling-Framework";1978;2609;1948;2484;-125;-30
"2258";"kennethreitz/clint";1978;2608;2019;2395;-213;41
"3279";"phptodayorg/php-must-watch";1978;2610;2067;2355;-255;89
"356";"aws/aws-sdk-php";1976;2611;1966;2452;-159;-10
"3023";"nomad/houston";1976;2612;1951;2471;-141;-25
"1755";"Homebrew/homebrew-php";1975;2614;1945;2489;-125;-30
"2838";"mozilla/popcorn-js";1975;2616;2024;2389;-227;49
"2888";"myell0w/MTStatusBarOverlay";1975;2613;1981;2433;-180;6
"3961";"spf13/cobra";1975;2615;1741;2859;244;-234
"568";"caiorss/Functional-Programming";1974;2619;1974;2441;-178;0
"1903";"iron-meteor/iron-router";1974;2618;2153;2249;-369;179
"3894";"skywinder/github-changelog-generator";1974;2617;1966;2450;-167;-8
"2348";"krzysztofzablocki/KZPlayground";1972;2622;1875;2597;-25;-97
"2731";"mileszs/wicked_pdf";1972;2621;1913;2535;-86;-59
"4143";"techfort/LokiJS";1972;2620;1972;2445;-175;0
"613";"cefsharp/CefSharp";1970;2624;1860;2627;3;-110
"801";"CreateJS/SoundJS";1970;2623;1962;2458;-165;-8
"1354";"flowjs/flow.js";1969;2625;1927;2514;-111;-42
"1968";"jaredpar/VsVim";1968;2626;1995;2420;-206;27
"762";"comfy/comfortable-mexican-sofa";1967;2629;2051;2362;-267;84
"1126";"electronicarts/EASTL";1967;2627;NA;NA;NA;NA
"3505";"ReactiveX/rxjs";1967;2628;2135;2277;-351;168
"427";"bestiejs/benchmark.js";1966;2630;2094;2330;-300;128
"1202";"EvgenyKarkan/EKAlgorithms";1966;2631;1981;2432;-199;15
"2584";"martinblech/xmltodict";1966;2633;1977;2437;-196;11
"3931";"sofish/typo.css";1966;2632;1941;2496;-136;-25
"1393";"FredKSchott/CoVim";1965;2635;1952;2468;-167;-13
"2823";"motianhuo/wechat";1965;2634;NA;NA;NA;NA
"3334";"pornel/slip";1964;2636;1979;2434;-202;15
"4419";"vczero/react-native-lesson";1964;2637;NA;NA;NA;NA
"990";"django-oscar/django-oscar";1963;2639;1972;2444;-195;9
"2925";"nelhage/reptyr";1963;2638;1890;2562;-76;-73
"3401";"Pylons/pyramid";1963;2641;1904;2546;-95;-59
"4277";"tonytomov/jqGrid";1963;2640;1937;2505;-135;-26
"3511";"reactjs/react-tutorial";1962;2642;2099;2323;-319;137
"4575";"wyouflf/xUtils3";1962;2643;NA;NA;NA;NA
"1695";"hanks-zyh/HTextView";1961;2645;NA;NA;NA;NA
"3276";"php/php-langspec";1961;2644;1941;2499;-145;-20
"4198";"tholman/intense-images";1961;2646;1952;2469;-177;-9
"378";"balysv/material-menu";1960;2647;2045;2369;-278;85
"2738";"minetest/minetest";1959;2649;1844;2656;7;-115
"3424";"quicksilver/Quicksilver";1959;2648;1992;2422;-226;33
"1955";"JamieMason/ImageOptim-CLI";1957;2650;1941;2498;-152;-16
"732";"codebutler/firesheep";1956;2651;1948;2483;-168;-8
"615";"CellularPrivacy/Android-IMSI-Catcher-Detector";1954;2653;2007;2407;-246;53
"1664";"h2oai/h2o-2";1954;2652;1949;2477;-175;-5
"1852";"IFTTT/RazzleDazzle";1954;2654;NA;NA;NA;NA
"2980";"ninja-build/ninja";1953;2655;1790;2750;95;-163
"955";"devstructure/blueprint";1952;2656;1963;2456;-200;11
"1728";"helmetjs/helmet";1952;2657;1950;2472;-185;-2
"2612";"matthew-andrews/isomorphic-fetch";1950;2658;2209;2177;-481;259
"1335";"flask-restful/flask-restful";1949;2660;1948;2479;-181;-1
"2912";"nathanvda/cocoon";1949;2661;1950;2474;-187;1
"3595";"rnmp/salvattore";1949;2659;1936;2507;-152;-13
"922";"defunkt/facebox";1947;2663;1948;2481;-182;1
"989";"django-haystack/django-haystack";1947;2662;1926;2515;-147;-21
"4328";"Turfjs/turf";1944;2665;1990;2424;-241;46
"4503";"wavded/humane-js";1944;2664;1933;2509;-155;-11
"2777";"modocache/MDCSwipeToChoose";1943;2666;1950;2473;-193;7
"2786";"mojombo/god";1942;2667;1951;2470;-197;9
"3019";"noflo/noflo";1942;2668;1953;2466;-202;11
"7";"100apps/openshare";1941;2669;NA;NA;NA;NA
"3691";"ryanb/dotfiles";1940;2670;1962;2457;-213;22
"2834";"mozilla/mozjpeg";1939;2672;1925;2517;-155;-14
"4055";"Studio-42/elFinder";1939;2671;1905;2544;-127;-34
"4586";"xfumihiro/ViewInspector";1938;2673;NA;NA;NA;NA
"2137";"jorisvink/kore";1937;2674;1983;2431;-243;46
"4576";"wyuenho/backgrid";1936;2675;1929;2513;-162;-7
"172";"andrewelkins/Laravel-4-Bootstrap-Starter-Site";1934;2676;1941;2497;-179;7
"1701";"happypoulp/redux-tutorial";1931;2677;NA;NA;NA;NA
"2865";"mscdex/ssh2";1931;2678;1974;2439;-239;43
"2333";"krakjoe/pthreads";1929;2679;1942;2495;-184;13
"348";"avast/android-styled-dialogs";1928;2680;1937;2506;-174;9
"3538";"relatedcode/EncryptedChat";1926;2681;1984;2429;-252;58
"3540";"rembo10/headphones";1925;2682;1886;2572;-110;-39
"1960";"jankotek/mapdb";1924;2685;1973;2443;-242;49
"3322";"pocorall/scaloid";1924;2686;1977;2438;-248;53
"4122";"taigaio/taiga-front";1924;2684;2035;2378;-306;111
"4193";"thinkgem/jeesite";1924;2683;1826;2683;0;-98
"3282";"phusion/passenger-docker";1921;2687;1984;2430;-257;63
"2071";"jlord/sheetsee.js";1918;2689;1939;2502;-187;21
"3112";"omz/AppSales-Mobile";1918;2688;1913;2536;-152;-5
"4370";"typesafehub/config";1916;2690;1913;2534;-156;-3
"1915";"izzyleung/ZhihuDailyPurify";1915;2691;1350;3882;1191;-565
"2390";"LearnBoost/cluster";1914;2692;1914;2531;-161;0
"3824";"shazow/ssh-chat";1914;2694;1807;2712;18;-107
"3836";"Shougo/neobundle.vim";1914;2693;2017;2397;-296;103
"2873";"MugunthKumar/MKStoreKit";1913;2695;1883;2579;-116;-30
"3737";"scalatra/scalatra";1913;2696;1946;2486;-210;33
"1911";"itsabot/abot";1912;2697;NA;NA;NA;NA
"1172";"erikw/tmux-powerline";1911;2699;1863;2618;-81;-48
"2527";"magicmonty/bash-git-prompt";1911;2698;2030;2384;-314;119
"1913";"ivacf/archi";1908;2700;NA;NA;NA;NA
"1306";"fetlife/rollout";1906;2703;1796;2737;34;-110
"2577";"markushi/android-ui";1906;2702;1883;2580;-122;-23
"4467";"VodkaBears/Remodal";1906;2701;2055;2359;-342;149
"635";"ChatSecure/ChatSecure-iOS";1905;2705;1920;2523;-182;15
"3980";"spring-projects/spring-mvc-showcase";1905;2704;1862;2619;-85;-43
"603";"casesandberg/react-color";1904;2706;NA;NA;NA;NA
"213";"ankane/pghero";1902;2708;1772;2786;78;-130
"572";"callmecavs/jump.js";1902;2710;NA;NA;NA;NA
"2266";"kennethreitz/tablib";1902;2707;1853;2636;-71;-49
"3329";"poole/poole";1902;2709;1986;2426;-283;84
"153";"amir20/phantomjs-node";1901;2711;1874;2599;-112;-27
"1454";"geddy/geddy";1901;2714;1905;2543;-171;4
"2178";"jsor/jcarousel";1901;2712;1907;2541;-171;6
"4184";"TheLevelUp/ZXingObjC";1901;2713;1956;2462;-251;55
"1799";"Humanizr/Humanizer";1899;2716;1855;2632;-84;-44
"3665";"ruboto/ruboto";1899;2715;1874;2601;-114;-25
"4698";"zoonooz/ZFDragableModalTransition";1897;2717;1978;2436;-281;81
"542";"btford/write-good";1896;2719;1972;2446;-273;76
"3211";"paulirish/matchMedia.js";1896;2718;1869;2607;-111;-27
"4139";"teambox/teambox";1896;2720;1878;2589;-131;-18
"231";"anvaka/VivaGraphJS";1894;2721;1760;2810;89;-134
"1775";"html5rocks/www.html5rocks.com";1894;2722;1887;2569;-153;-7
"1481";"gh-unit/gh-unit";1893;2723;1896;2555;-168;3
"2028";"Jermolene/TiddlyWiki5";1893;2724;1844;2655;-69;-49
"2440";"lipis/flag-icon-css";1892;2725;1854;2633;-92;-38
"3526";"redis/hiredis";1892;2726;1944;2490;-236;52
"1892";"ioscreator/ioscreator";1891;2727;2019;2393;-334;128
"4484";"vulcand/vulcand";1891;2728;2022;2392;-336;131
"1020";"dogo/SCLAlertView";1890;2729;2082;2343;-386;192
"1647";"gsdios/SDCycleScrollView";1890;2730;1299;4017;1287;-591
"1921";"jackocnr/intl-tel-input";1890;2731;1880;2585;-146;-10
"2309";"KnpLabs/snappy";1889;2732;1991;2423;-309;102
"3382";"puikinsh/Bootstrap-Admin-Template";1889;2733;1844;2657;-76;-45
"2448";"liuxinyu95/AlgoXY";1888;2734;1905;2545;-189;17
"3255";"pheuter/essential-react";1888;2735;1944;2491;-244;56
"2574";"markevans/dragonfly";1887;2737;1902;2548;-189;15
"3179";"pakastin/deck-of-cards";1887;2736;NA;NA;NA;NA
"3489";"razorjack/quicksand";1887;2738;1878;2590;-148;-9
"3161";"overshare/overshare-kit";1886;2739;1914;2532;-207;28
"3175";"padraic/mockery";1886;2740;1858;2631;-109;-28
"3642";"rsms/fb-mac-messenger";1886;2741;2007;2408;-333;121
"181";"androidquery/androidquery";1885;2742;1909;2539;-203;24
"1108";"edmodo/cropper";1885;2743;1923;2519;-224;38
"2227";"karmi/retire";1885;2744;1886;2571;-173;1
"3632";"romaonthego/RETableViewManager";1885;2747;2038;2375;-372;153
"3881";"sitespeedio/sitespeed.io";1885;2745;1875;2596;-149;-10
"4677";"zenorocha/dracula-theme";1885;2746;1509;3422;676;-376
"1516";"glfw/glfw";1884;2748;1831;2676;-72;-53
"1970";"jaredsinclair/JTSImageViewController";1884;2750;1900;2550;-200;16
"3994";"square/javapoet";1884;2749;1949;2475;-274;65
"3080";"ocombe/ocLazyLoad";1883;2751;1873;2603;-148;-10
"1840";"ideashower/ShareKit";1880;2752;1883;2578;-174;3
"2772";"mobz/elasticsearch-head";1880;2753;1829;2679;-74;-51
"2528";"magomimmo/modern-cljs";1879;2754;1811;2705;-49;-68
"2164";"jquerytools/jquerytools";1878;2757;1887;2568;-189;9
"2443";"lisa-lab/DeepLearningTutorials";1878;2755;1766;2795;40;-112
"2505";"mac-cain13/R.swift";1878;2758;1332;3929;1171;-546
"4283";"topfunky/hpple";1878;2756;1932;2510;-246;54
"1619";"grangier/python-goose";1877;2759;1847;2646;-113;-30
"3606";"Robdel12/DropKick";1877;2761;1897;2552;-209;20
"3764";"scylladb/scylla";1877;2760;1668;3024;264;-209
"4496";"wallabag/wallabag";1877;2762;1775;2777;15;-102
"802";"CreateJS/TweenJS";1876;2763;1821;2693;-70;-55
"1030";"donnemartin/dev-setup";1876;2765;NA;NA;NA;NA
"1907";"iSimar/HackerNews-React-Native";1876;2764;2046;2367;-397;170
"3345";"PowerShell/Win32-OpenSSH";1876;2767;NA;NA;NA;NA
"4119";"tabulapdf/tabula";1876;2766;2157;2241;-525;281
"1353";"Flotype/now";1875;2771;1841;2663;-108;-34
"2057";"jianliaoim/talk-os";1875;2772;NA;NA;NA;NA
"2691";"micha/resty";1875;2770;1833;2672;-98;-42
"2852";"mrclay/minify";1875;2769;1819;2696;-73;-56
"3378";"ptwobrussell/Mining-the-Social-Web-2nd-Edition";1875;2768;1853;2635;-133;-22
"3761";"scrooloose/nerdcommenter";1874;2773;1894;2558;-215;20
"4315";"troessner/reek";1873;2774;1957;2461;-313;84
"918";"ded/script.js";1871;2776;1791;2747;-29;-80
"2081";"jnordberg/gif.js";1871;2775;1810;2708;-67;-61
"2766";"mnielsen/neural-networks-and-deep-learning";1871;2777;1687;2977;200;-184
"6";"1000ch/grd";1870;2779;3181;1364;-1415;1311
"331";"aui/artDialog";1870;2778;1884;2575;-203;14
"4512";"WebDevStudios/Custom-Metaboxes-and-Fields-for-WordPress";1870;2780;1863;2616;-164;-7
"1697";"HansPinckaers/GrowingTextView";1869;2781;1890;2563;-218;21
"29";"acani/Chats";1868;2784;1860;2628;-156;-8
"509";"BradLarson/GPUImage2";1868;2782;NA;NA;NA;NA
"1370";"Fooidge/PleaseJS";1868;2783;1760;2814;31;-108
"322";"audiokit/AudioKit";1867;2785;1636;3093;308;-231
"4293";"tower/tower";1867;2786;1863;2617;-169;-4
"3618";"rockerhieu/emojicon";1866;2787;2091;2334;-453;225
"1396";"freebsd/freebsd";1865;2789;1777;2771;-18;-88
"2787";"mojombo/grit";1865;2788;1840;2666;-122;-25
"3480";"rasmusbergpalm/DeepLearnToolbox";1865;2790;1861;2624;-166;-4
"132";"AliSoftware/SwiftGen";1864;2794;NA;NA;NA;NA
"432";"beworker/pinned-section-listview";1864;2793;1912;2537;-256;48
"1762";"hoodiehq/hoodie";1864;2792;1877;2592;-200;13
"1872";"indutny/node-spdy";1864;2791;1861;2626;-165;-3
"1562";"google/eddystone";1863;2797;NA;NA;NA;NA
"2224";"kanwei/algorithms";1863;2799;1766;2796;-3;-97
"2847";"mpospese/MPFoldTransition";1863;2798;1895;2557;-241;32
"2955";"ngReact/ngReact";1863;2795;2072;2349;-446;209
"4237";"tj/consolidate.js";1863;2796;1823;2688;-108;-40
"470";"Block8/PHPCI";1862;2801;1884;2576;-225;22
"911";"dcodeIO/protobuf.js";1862;2802;1934;2508;-294;72
"2922";"necolt/Swifton";1862;2803;NA;NA;NA;NA
"3627";"romannurik/AndroidAssetStudio";1862;2800;2058;2358;-442;196
"1544";"gontovnik/DGElasticPullToRefresh";1861;2804;NA;NA;NA;NA
"2515";"MacRuby/MacRuby";1861;2805;1854;2634;-171;-7
"4025";"stampit-org/stampit";1860;2807;2379;1992;-815;519
"4322";"tsuru/tsuru";1860;2806;1783;2763;-43;-77
"496";"BorisMoore/jsrender";1859;2809;1804;2719;-90;-55
"4310";"Tribler/tribler";1859;2808;1830;2678;-130;-29
"156";"amoffat/bootstrap-application-wizard";1856;2811;1921;2522;-289;65
"607";"catfan/Medoo";1856;2810;1949;2476;-334;93
"2624";"mattt/GroundControl";1853;2813;1841;2664;-149;-12
"3773";"seattlerb/minitest";1853;2812;1866;2610;-202;13
"47";"adamschwartz/magic-of-css";1852;2815;1780;2767;-48;-72
"170";"andreamazz/BubbleTransition";1852;2816;NA;NA;NA;NA
"2687";"michaelficarra/CoffeeScriptRedux";1852;2814;1867;2609;-205;15
"2937";"Netflix/eureka";1851;2818;1791;2746;-72;-60
"3527";"redmine/redmine";1851;2817;1898;2551;-266;47
"4578";"xat/castnow";1850;2819;1842;2659;-160;-8
"645";"ChenYilong/CYLTabBarController";1849;2826;NA;NA;NA;NA
"773";"containous/traefik";1849;2821;NA;NA;NA;NA
"876";"danvk/dygraphs";1849;2824;1789;2752;-72;-60
"2603";"matt-curtis/Fluid-for-Sketch";1849;2825;NA;NA;NA;NA
"2648";"mdo/wtf-forms";1849;2820;1964;2455;-365;115
"3565";"ReSwift/ReSwift";1849;2823;NA;NA;NA;NA
"4285";"top-think/thinkphp";1849;2822;1771;2787;-35;-78
"2625";"mattt/Ono";1848;2828;1998;2417;-411;150
"4609";"yairEO/fancyInput";1848;2827;1839;2668;-159;-9
"1096";"eBay/fabio";1847;2829;NA;NA;NA;NA
"3920";"sobri909/MGBoxKit";1847;2830;1886;2573;-257;39
"406";"beefproject/beef";1846;2833;1862;2620;-213;16
"1054";"dresende/node-orm2";1846;2832;1835;2670;-162;-11
"3729";"saulmm/Material-Movies";1846;2831;2009;2405;-426;163
"1028";"donnemartin/awesome-aws";1844;2834;NA;NA;NA;NA
"3586";"ring-clojure/ring";1844;2835;1813;2702;-133;-31
"3003";"nodegit/nodegit";1843;2836;1730;2879;43;-113
"4046";"stonesam92/ChitChat";1843;2837;NA;NA;NA;NA
"1760";"hongyangAndroid/okhttp-utils";1842;2838;NA;NA;NA;NA
"4049";"stretchr/testify";1841;2839;1850;2642;-197;9
"461";"bkaradzic/bgfx";1840;2842;1684;2988;146;-156
"1331";"fivesheep/chnroutes";1840;2840;1973;2442;-398;133
"1549";"google/binnavi";1840;2841;NA;NA;NA;NA
"347";"avast/android-butterknife-zelezny";1839;2846;2137;2271;-575;298
"543";"buaazp/zimg";1839;2845;1846;2650;-195;7
"894";"davidjbradshaw/iframe-resizer";1839;2844;1862;2623;-221;23
"2276";"kevinsawicki/http-request";1839;2843;1817;2697;-146;-22
"1183";"EsotericSoftware/kryo";1838;2848;1859;2629;-219;21
"3102";"olefredrik/FoundationPress";1838;2847;1880;2586;-261;42
"4570";"wrobstory/vincent";1837;2850;1628;3115;265;-209
"4712";"zxlie/WeixinApi";1837;2849;1832;2675;-174;-5
"372";"badoo/Chatto";1836;2854;NA;NA;NA;NA
"1947";"jakubpawlowicz/clean-css";1836;2853;1922;2521;-332;86
"2953";"nginx-boilerplate/nginx-boilerplate";1836;2852;1742;2858;6;-94
"3718";"samyk/magspoof";1836;2851;NA;NA;NA;NA
"2991";"NLPchina/ansj_seg";1834;2855;1777;2772;-83;-57
"1421";"Fyrd/caniuse";1833;2857;1861;2625;-232;28
"3278";"php-pm/php-pm";1833;2856;2863;1603;-1253;1030
"3581";"RickWong/react-isomorphic-starterkit";1833;2858;2032;2382;-476;199
"109";"alexbw/novocaine";1832;2859;1769;2791;-68;-63
"2417";"liabru/jquery-match-height";1832;2860;1895;2556;-304;63
"3356";"PrideChung/FontAwesomeKit";1831;2861;2005;2412;-449;174
"865";"danielgtaylor/aglio";1830;2862;1737;2866;4;-93
"3700";"s3tools/s3cmd";1830;2863;1791;2748;-115;-39
"4117";"t32k/stylestats";1830;2864;1946;2487;-377;116
"2407";"Leonidas-from-XIV/node-xml2js";1829;2866;1826;2685;-181;-3
"2897";"NanoHttpd/nanohttpd";1829;2865;1801;2725;-140;-28
"402";"bcosca/fatfree";1827;2867;1832;2674;-193;5
"1818";"iambus/xunlei-lixian";1826;2868;1797;2730;-138;-29
"2283";"Khan/style-guides";1826;2869;2148;2254;-615;322
"3386";"puniverse/quasar";1825;2871;1792;2743;-128;-33
"4553";"Wizcorp/phonegap-facebook-plugin";1825;2870;1874;2602;-268;49
"2016";"jeffkaufman/icdiff";1824;2872;1834;2671;-201;10
"2973";"nicolaskruchten/pivottable";1824;2873;1878;2588;-285;54
"3097";"okfn/recline";1824;2874;1845;2654;-220;21
"3420";"qTip2/qTip2";1824;2875;1847;2647;-228;23
"3071";"oarrabi/OAStackView";1823;2878;NA;NA;NA;NA
"3212";"paulirish/memory-stats.js";1823;2876;1804;2720;-156;-19
"3241";"peterbraden/node-opencv";1823;2877;1862;2621;-256;39
"1673";"h6ah4i/android-advancedrecyclerview";1822;2879;1865;2612;-267;43
"511";"brandonhilkert/sucker_punch";1821;2882;1716;2907;25;-105
"3337";"postaljs/postal.js";1821;2881;1923;2520;-361;102
"4052";"STRML/react-grid-layout";1821;2880;1803;2721;-159;-18
"1437";"gajus/react-css-modules";1820;2883;NA;NA;NA;NA
"2087";"joehewitt/scrollability";1820;2884;1822;2690;-194;2
"4421";"velesin/jasmine-jquery";1820;2885;1840;2667;-218;20
"271";"ArduPilot/ardupilot";1819;2886;1801;2726;-160;-18
"685";"ciaranj/node-oauth";1818;2888;1806;2714;-174;-12
"3308";"playcanvas/engine";1818;2887;2028;2388;-499;210
"2190";"JulienGenoud/android-percent-support-lib-sample";1817;2889;NA;NA;NA;NA
"4259";"Todd-Davies/ProgressWheel";1817;2890;1824;2686;-204;7
"1831";"icanzilb/EasyAnimation";1816;2892;NA;NA;NA;NA
"2065";"jkaving/intellij-colors-solarized";1816;2891;1794;2739;-152;-22
"3188";"panique/huge";1814;2893;1873;2604;-289;59
"881";"dasdom/BreakOutToRefresh";1813;2896;1621;3136;240;-192
"1127";"electron-userland/electron-packager";1813;2894;2238;2151;-743;425
"1931";"jakerella/jquery-mockjax";1813;2895;1833;2673;-222;20
"203";"angular-ui-tree/angular-ui-tree";1811;2898;1891;2560;-338;80
"774";"contiki-os/contiki";1811;2897;1952;2467;-430;141
"75";"aframevr/aframe";1810;2901;NA;NA;NA;NA
"259";"apple/swift-corelibs-foundation";1810;2902;NA;NA;NA;NA
"1031";"donnemartin/haxor-news";1810;2899;NA;NA;NA;NA
"3573";"rFlex/SCRecorder";1810;2900;1965;2453;-447;155
"700";"clientIO/joint";1809;2905;1841;2662;-243;32
"1149";"ender-js/Ender";1809;2906;1852;2638;-268;43
"1952";"jamesob/desk";1809;2903;NA;NA;NA;NA
"2033";"JetBrains/ideavim";1809;2904;1736;2867;-37;-73
"1295";"feedjira/feedjira";1807;2911;1809;2709;-202;2
"2324";"koreader/koreader";1807;2909;1846;2649;-260;39
"3780";"sehmaschine/django-grappelli";1807;2910;1804;2717;-193;-3
"3798";"sequelpro/sequelpro";1807;2907;1759;2816;-91;-48
"4535";"WhisperSystems/Signal-iOS";1807;2908;1598;3186;278;-209
"251";"apotonick/reform";1806;2912;1822;2691;-221;16
"1635";"gritzko/swarm";1806;2914;1901;2549;-365;95
"3947";"soulwire/fit.js";1806;2913;1786;2757;-156;-20
"947";"devbridge/jQuery-Autocomplete";1805;2915;1863;2615;-300;58
"1381";"foru17/front-end-collect";1805;2916;1874;2598;-318;69
"648";"ChenYilong/ParseSourceCodeStudy";1804;2919;NA;NA;NA;NA
"1588";"google/nogotofail";1804;2918;1747;2843;-75;-57
"1895";"ipfs/go-ipfs";1804;2917;2129;2285;-632;325
"2122";"jonathanslenders/pyvim";1803;2920;1582;3224;304;-221
"3684";"russross/blackfriday";1803;2921;1847;2645;-276;44
"2661";"mephux/komanda";1802;2925;1717;2906;-19;-85
"3139";"openresty/openresty";1802;2924;1432;3654;730;-370
"3796";"Sephiroth87/ODRefreshControl";1802;2923;1864;2614;-309;62
"4691";"ZipArchive/ZipArchive";1802;2922;1742;2857;-65;-60
"1458";"geelen/x-gif";1801;2926;1814;2700;-226;13
"2402";"leichunfeng/MVVMReactiveCocoa";1801;2927;1484;3501;574;-317
"654";"ChiperSoft/Kalendae";1800;2929;1802;2724;-205;2
"908";"dchelimsky/rspec";1800;2928;1785;2758;-170;-15
"2837";"mozilla/persona";1799;2930;1746;2846;-84;-53
"1226";"facebook/conceal";1798;2931;1811;2707;-224;13
"134";"allmarkedup/purl";1797;2932;1804;2718;-214;7
"1883";"interconnectit/Search-Replace-DB";1797;2933;1816;2698;-235;19
"2784";"MojoJolo/textteaser";1797;2934;1813;2703;-231;16
"2695";"micro/micro";1796;2935;3030;1468;-1467;1234
"212";"ankane/groupdate";1795;2937;2169;2230;-707;374
"4390";"unconed/MathBox.js";1795;2936;2000;2415;-521;205
"1177";"ervandew/supertab";1794;2941;1769;2790;-151;-25
"2118";"jokkedk/webgrind";1794;2939;1785;2760;-179;-9
"4240";"tjerkw/Android-SlideExpandableListView";1794;2938;1827;2682;-256;33
"4254";"tmux-plugins/tpm";1794;2940;2286;2098;-842;492
"1376";"forkingdog/FDStackView";1793;2942;NA;NA;NA;NA
"1761";"honza/vim-snippets";1792;2946;1748;2839;-107;-44
"2482";"luin/ioredis";1792;2943;2121;2297;-646;329
"2942";"Netflix/vector";1792;2945;1792;2744;-201;0
"4323";"ttezel/twit";1792;2944;1794;2740;-204;2
"612";"cdmedia/cms.js";1791;2947;NA;NA;NA;NA
"1987";"javallone/regexper";1791;2948;1766;2797;-151;-25
"1461";"gentilkiwi/mimikatz";1790;2949;1759;2815;-134;-31
"1839";"ideaismobile/IDMPhotoBrowser";1789;2950;1622;3127;177;-167
"3866";"simsalabim/sisyphus";1789;2951;1800;2728;-223;11
"4011";"Squirrel/Squirrel.Windows";1789;2952;2107;2313;-639;318
"4263";"toland/qlmarkdown";1788;2953;1717;2904;-49;-71
"3049";"numba/numba";1787;2954;1739;2863;-91;-48
"1441";"gameplay3d/GamePlay";1786;2956;1729;2884;-72;-57
"1499";"github/github-services";1786;2955;1796;2736;-219;10
"2480";"lucadegasperi/oauth2-server-laravel";1786;2957;2039;2373;-584;253
"263";"appsquickly/Typhoon";1785;2960;1892;2559;-401;107
"2930";"NervanaSystems/neon";1785;2958;1757;2821;-137;-28
"4491";"wagerfield/flat-surface-shader";1785;2959;1768;2793;-166;-17
"1518";"gliderlabs/logspout";1784;2962;1688;2975;13;-96
"2183";"jteeuwen/go-bindata";1784;2964;1662;3038;74;-122
"3819";"shaojiankui/iOS-Categories";1784;2963;2291;2089;-874;507
"4425";"VerbalExpressions/PHPVerbalExpressions";1784;2961;1105;4223;1262;-679
"3749";"scotch-io/scotch-box";1783;2965;1843;2658;-307;60
"4580";"XcodeGhostSource/XcodeGhost";1783;2966;NA;NA;NA;NA
"877";"danwrong/restler";1782;2970;1765;2798;-172;-17
"2514";"macournoyer/thin";1782;2967;1769;2789;-178;-13
"4409";"Valve/fingerprintjs";1782;2968;1783;2764;-204;1
"4648";"youknowone/UI7Kit";1782;2969;1772;2785;-184;-10
"1784";"HubSpot/drop";1781;2974;2131;2284;-690;350
"2124";"jonathantribouharet/JTCalendar";1781;2971;1795;2738;-233;14
"2375";"laurentj/slimerjs";1781;2972;1765;2799;-173;-16
"2969";"nicolaschengdev/WYPopoverController";1781;2975;1847;2648;-327;66
"3900";"slevithan/xregexp";1781;2973;2423;1949;-1024;642
"917";"ded/reqwest";1780;2976;1876;2594;-382;96
"4635";"Yelp/mrjob";1780;2977;1661;3044;67;-119
"884";"DatabaseCleaner/database_cleaner";1779;2979;1744;2851;-128;-35
"4161";"terrymun/Fluidbox";1779;2978;1803;2722;-256;24
"1677";"hadley/ggplot2";1778;2981;1790;2749;-232;12
"1737";"hibernate/hibernate-orm";1778;2980;1683;2990;10;-95
"1389";"franzejr/best-ruby";1777;2983;NA;NA;NA;NA
"1963";"jaredallard/nexe";1777;2982;1845;2652;-330;68
"2627";"MattWilcox/Adaptive-Images";1777;2984;1784;2762;-222;7
"1041";"douban/DOUAudioStreamer";1776;2985;1954;2464;-521;178
"4366";"tymondesigns/jwt-auth";1775;2986;2237;2154;-832;462
"1796";"HugoGiraudel/SJSJ";1774;2987;NA;NA;NA;NA
"2698";"Microsoft/BotBuilder";1773;2991;NA;NA;NA;NA
"3180";"pakerfeldt/android-viewflow";1773;2989;1759;2818;-171;-14
"3443";"raganwald-deprecated/homoiconic";1773;2988;1785;2759;-229;12
"4412";"ValveSoftware/ToGL";1773;2992;1788;2754;-238;15
"4619";"Yalantis/Pull-to-Refresh.Rentals-iOS";1773;2990;1908;2540;-450;135
"409";"Behat/Behat";1772;2996;1782;2765;-231;10
"2150";"jpmens/jo";1772;2993;NA;NA;NA;NA
"3354";"PrestaShop/PrestaShop";1772;2994;1845;2653;-341;73
"3787";"SelfControlApp/selfcontrol";1772;2995;1684;2989;-6;-88
"1646";"gruntjs/grunt-contrib-watch";1771;2999;1792;2745;-254;21
"1819";"iamceege/tooltipster";1771;2998;1889;2564;-434;118
"2356";"kumailht/flakes";1771;2997;1749;2838;-159;-22
"498";"bosun-monitor/bosun";1770;3001;1746;2844;-157;-24
"1618";"grails/grails-core";1770;3002;1711;2917;-85;-59
"1732";"heroku/react-refetch";1770;3003;NA;NA;NA;NA
"2502";"ma6174/vim";1770;3004;1955;2463;-541;185
"2545";"Malinskiy/SuperRecyclerView";1770;3000;2086;2340;-660;316
"392";"batmanjs/batman";1769;3008;1756;2829;-179;-13
"626";"chancejs/chancejs";1769;3006;1760;2811;-195;-9
"2674";"mgechev/javascript-algorithms";1769;3007;1896;2554;-453;127
"2871";"mudcube/MIDI.js";1769;3009;1778;2770;-239;9
"4265";"tomasr/molokai";1769;3005;1827;2681;-324;58
"2877";"murtaugh/HTML5-Reset";1768;3012;1738;2865;-147;-30
"2940";"Netflix/ice";1768;3011;1925;2516;-495;157
"3134";"OpenLiveWriter/OpenLiveWriter";1768;3014;NA;NA;NA;NA
"4018";"sstephenson/eco";1768;3013;1774;2781;-232;6
"4513";"webdriverio/webdriverio";1768;3010;1902;2547;-463;134
"238";"apache/hadoop";1767;3016;1914;2530;-486;147
"1985";"java-decompiler/jd-gui";1767;3017;2205;2185;-832;438
"3422";"Quartz/Chartbuilder";1767;3015;1776;2776;-239;9
"4477";"voronianski/jquery.avgrund.js";1766;3018;1714;2913;-105;-52
"3340";"postmodern/chruby";1765;3020;1641;3083;63;-124
"4158";"tenXer/xcharts";1765;3019;1779;2769;-250;14
"3140";"openstack/nova";1764;3021;1752;2837;-184;-12
"4270";"tomknig/TOMSMorphingLabel";1764;3022;1803;2723;-299;39
"4048";"stormzhang/9GAG";1763;3023;1731;2876;-147;-32
"638";"chef/bento";1761;3025;1879;2587;-438;118
"4594";"xoxco/jQuery-Tags-Input";1761;3024;1735;2871;-153;-26
"3233";"pegjs/pegjs";1760;3028;1730;2880;-148;-30
"3473";"Ranks/emojione";1760;3027;1686;2981;-46;-74
"4250";"tmort/Socialite";1760;3026;1746;2847;-179;-14
"3396";"pybrain/pybrain";1759;3030;1710;2921;-109;-49
"4137";"tbranyen/backbone.layoutmanager";1759;3031;1774;2782;-249;15
"4683";"zfsonlinux/zfs";1759;3029;1761;2807;-222;2
"80";"aheinze/cockpit";1758;3034;1748;2841;-193;-10
"3133";"openlayers/ol3";1758;3033;1796;2733;-300;38
"4660";"yusuke/twitter4j";1758;3032;1794;2741;-291;36
"585";"caolan/nodeunit";1757;3038;1764;2802;-236;7
"707";"clojure-emacs/cider";1757;3037;1796;2732;-305;39
"2236";"kasketis/netfox";1757;3039;NA;NA;NA;NA
"3106";"olov/ng-annotate";1757;3035;1806;2713;-322;49
"4621";"Yalantis/Side-Menu.iOS";1757;3036;1888;2565;-471;131
"849";"dahlbyk/posh-git";1756;3042;1756;2828;-214;0
"2302";"klein/klein.php";1756;3041;1731;2877;-164;-25
"3088";"OculusVR/RakNet";1756;3040;1662;3041;1;-94
"3571";"revolunet/sublimetext-markdown-preview";1756;3043;1745;2850;-193;-11
"4675";"zenorocha/browser-diet";1756;3044;2010;2404;-640;254
"1138";"emacs-tw/awesome-emacs";1755;3045;1916;2527;-518;161
"2250";"KeepSafe/aiohttp";1755;3046;1764;2800;-246;9
"2688";"michael/github";1755;3047;1752;2836;-211;-3
"3968";"splitrb/split";1755;3048;1744;2852;-196;-11
"2049";"jgrahamc/httpdiff";1754;3049;1823;2689;-360;69
"1244";"facebook/ios-snapshot-test-case";1753;3050;1786;2755;-295;33
"1626";"Graylog2/graylog2-server";1753;3051;1504;3443;392;-249
"2027";"jeresig/processing-js";1753;3052;1746;2845;-207;-7
"2988";"nlintz/TensorFlow-Tutorials";1753;3053;NA;NA;NA;NA
"4238";"tj/dox";1751;3054;1761;2808;-246;10
"758";"collectiveidea/awesome_nested_set";1750;3056;1714;2911;-145;-36
"1191";"etsy/deployinator";1750;3055;1757;2826;-229;7
"4257";"tobytailor/gordon";1748;3057;1726;2889;-168;-22
"3302";"pkyeck/socket.IO-objc";1747;3058;1747;2842;-216;0
"1768";"houtianze/bypy";1746;3061;1819;2695;-366;73
"2550";"mamedev/mame";1746;3059;1821;2692;-367;75
"2744";"MiniProfiler/rack-mini-profiler";1746;3060;1796;2734;-326;50
"4291";"totaljs/framework";1746;3062;1793;2742;-320;47
"1048";"drakeet/Meizhi";1745;3065;NA;NA;NA;NA
"2114";"JohnPersano/SuperToasts";1745;3063;1699;2947;-116;-46
"2477";"lrsjng/h5ai";1745;3067;1654;3058;-9;-91
"2561";"mapsme/omim";1745;3068;NA;NA;NA;NA
"2593";"mashery/iodocs";1745;3066;1744;2853;-213;-1
"3136";"OpenRCT2/OpenRCT2";1745;3064;1731;2875;-189;-14
"3623";"RolifyCommunity/rolify";1744;3069;1760;2813;-256;16
"1365";"fogleman/ln";1743;3070;NA;NA;NA;NA
"2741";"minimagick/minimagick";1742;3071;1691;2972;-99;-51
"538";"bshaffer/oauth2-server-php";1741;3073;1784;2761;-312;43
"4228";"timehop/sticky-headers-recyclerview";1741;3072;1896;2553;-519;155
"3214";"paulmillr/chokidar";1740;3074;1830;2677;-397;90
"161";"amscanne/huptime";1739;3075;1646;3073;-2;-93
"958";"DhavalKapil/icmptunnel";1739;3077;NA;NA;NA;NA
"2647";"mdo/preboot";1739;3076;1760;2812;-264;21
"4318";"trulia/hologram";1738;3078;1758;2819;-259;20
"474";"blueimp/JavaScript-Load-Image";1737;3081;1757;2824;-257;20
"861";"danielamitay/DACircularProgress";1737;3083;1806;2715;-368;69
"1016";"documentationjs/documentation";1737;3080;777;4245;1165;-960
"1820";"iamdaiyuan/ios_top_1000";1737;3079;NA;NA;NA;NA
"2404";"lektor/lektor";1737;3082;NA;NA;NA;NA
"3998";"square/moshi";1737;3084;2421;1956;-1128;684
"3870";"sindresorhus/pure";1736;3085;2008;2406;-679;272
"2716";"mihaip/dex-method-counts";1735;3086;1978;2435;-651;243
"1816";"hyperoslo/Whisper";1734;3088;NA;NA;NA;NA
"4548";"Wisembly/basil.js";1734;3087;1707;2931;-156;-27
"1386";"fqrouter/fqrouter";1733;3090;1885;2574;-516;152
"3524";"reark/reark";1733;3089;2178;2217;-872;445
"1650";"guard/guard-livereload";1732;3092;1754;2833;-259;22
"1916";"j4mie/idiorm";1732;3091;1759;2817;-274;27
"171";"AndrewBelt/hack.chat";1731;3096;NA;NA;NA;NA
"1042";"douban/dpark";1731;3094;1580;3229;135;-151
"1639";"grosser/parallel_tests";1731;3093;1711;2920;-173;-20
"2341";"kriskowal/gtor";1731;3098;2049;2364;-734;318
"3192";"paradoxxxzero/butterfly";1731;3097;1687;2979;-118;-44
"4026";"stanfordnlp/CoreNLP";1731;3095;1763;2803;-292;32
"667";"chrisbanes/philm";1730;3099;1681;2995;-104;-49
"855";"daltoniam/Starscream";1729;3100;1820;2694;-406;91
"1863";"imatix/zguide";1729;3101;1686;2984;-117;-43
"1868";"incanter/incanter";1729;3102;1711;2919;-183;-18
"429";"bevacqua/fuzzysearch";1728;3105;2146;2256;-849;418
"4085";"suprb/Nested";1728;3104;1779;2768;-336;51
"4487";"vvo/gifify";1728;3103;1805;2716;-387;77
"1217";"facebookarchive/fb-flo";1727;3106;1777;2773;-333;50
"691";"citra-emu/citra";1726;3107;1914;2529;-578;188
"1038";"dotnet/orleans";1726;3112;1692;2969;-143;-34
"1779";"htty/htty";1726;3109;2547;1846;-1263;821
"2569";"mariohahn/MHVideoPhotoGallery";1726;3111;1858;2630;-481;132
"2909";"nathansearles/Slides";1726;3108;1723;2897;-211;-3
"3701";"s4cha/Stevia";1726;3110;NA;NA;NA;NA
"4083";"supermarin/xcpretty";1725;3113;1611;3158;45;-114
"4598";"YabataDesign/afterglow-theme";1725;3114;1703;2941;-173;-22
"1927";"Jahaja/psdash";1724;3115;1669;3021;-94;-55
"3603";"robb/RBBAnimation";1724;3116;1735;2872;-244;11
"1493";"GitbookIO/editor-legacy";1723;3117;1767;2794;-323;44
"4298";"tpope/vim-sensible";1723;3118;1697;2954;-164;-26
"984";"djaiss/mapsicon";1722;3120;1714;2914;-206;-8
"2077";"jmoiron/sqlx";1722;3119;1811;2706;-413;89
"91";"airbnb/polyglot.js";1721;3125;1732;2873;-252;11
"2439";"lipis/bootstrap-social";1721;3123;1735;2870;-253;14
"2755";"mitro-co/mitro";1721;3121;1882;2581;-540;161
"3541";"remind101/empire";1721;3124;2002;2414;-710;281
"4108";"sylvinus/node-crawler";1721;3122;1727;2886;-236;6
"4615";"Yalantis/GuillotineMenu-Android";1721;3126;NA;NA;NA;NA
"10";"10up/sanitize.css";1720;3129;1932;2511;-618;212
"562";"bvaughn/react-virtualized";1720;3130;NA;NA;NA;NA
"3076";"objectivehtml/FlipClock";1720;3127;1692;2971;-156;-28
"3580";"rickharrison/validate.js";1720;3128;1705;2937;-191;-15
"3848";"shwenzhang/AndResGuard";1720;3131;NA;NA;NA;NA
"708";"cloudera/hue";1719;3134;1743;2855;-279;24
"2576";"markmarkoh/datamaps";1719;3132;1676;3005;-127;-43
"4604";"yahoo/gryffin";1719;3133;NA;NA;NA;NA
"194";"angular/material2";1718;3135;NA;NA;NA;NA
"3414";"Qihoo360/Atlas";1718;3136;1754;2832;-304;36
"823";"cuber/ngx_http_google_filter_module";1717;3137;1886;2570;-567;169
"2594";"Masterminds/glide";1717;3138;1310;3996;858;-407
"3219";"pbatard/rufus";1717;3139;1838;2669;-470;121
"1361";"fnakstad/angular-client-side-auth";1716;3141;1695;2962;-179;-21
"3517";"real-logic/Aeron";1716;3140;1823;2687;-453;107
"2127";"jonls/redshift";1715;3144;1652;3061;-83;-63
"3641";"rse/es6-features";1715;3142;1674;3007;-135;-41
"4144";"technicalpickles/homesick";1715;3143;1697;2956;-187;-18
"2949";"nfarina/homebridge";1714;3145;1176;4206;1061;-538
"641";"chengr28/RevokeChinaCerts";1713;3147;1774;2779;-368;61
"2446";"litten/hexo-theme-yilia";1713;3146;2004;2413;-733;291
"3394";"pushtorefresh/storio";1712;3148;2401;1972;-1176;689
"454";"bitpay/bitcore";1711;3150;1717;2905;-245;6
"2948";"NeXTs/Jets.js";1711;3149;NA;NA;NA;NA
"253";"apotonick/trailblazer";1710;3155;1851;2641;-514;141
"1194";"etsy/skyline";1710;3153;1782;2766;-387;72
"2186";"jubos/fake-s3";1710;3151;1667;3027;-124;-43
"3288";"pieter/gitx";1710;3154;1699;2949;-205;-11
"3654";"rstudio/shiny";1710;3152;1723;2894;-258;13
"4404";"uxebu/bonsai";1708;3156;1761;2809;-347;53
"682";"ChristianKienle/Core-Data-Editor";1707;3158;1730;2882;-276;23
"2025";"jenssegers/laravel-mongodb";1707;3157;1754;2830;-327;47
"3842";"shu223/AnimatedTransitionGallery";1707;3159;1699;2948;-211;-8
"4190";"thiagopradi/octopus";1707;3160;1714;2912;-248;7
"150";"amark/gun";1706;3162;2493;1879;-1283;787
"2867";"msysgit/msysgit";1706;3163;1753;2835;-328;47
"3218";"paypal/accessible-html5-video-player";1706;3161;1671;3016;-145;-35
"2829";"Mozharovsky/CVCalendar";1705;3164;1726;2887;-277;21
"477";"BlueSpire/Durandal";1703;3167;1688;2976;-191;-15
"1308";"fex-team/ueditor";1703;3168;1675;3006;-162;-28
"4262";"toji/gl-matrix";1703;3166;1679;2998;-168;-24
"4356";"twitter/summingbird";1703;3165;1700;2946;-219;-3
"2839";"mozilla/rr";1702;3170;1293;4032;862;-409
"2995";"nnhubbard/ZSSRichTextEditor";1702;3169;1721;2900;-269;19
"814";"csscomb/csscomb.js";1701;3173;1698;2952;-221;-3
"1718";"hassox/warden";1701;3172;1677;3001;-171;-24
"4075";"substance/substance";1701;3171;NA;NA;NA;NA
"2126";"jonikorpi/Golden-Grid-System";1700;3174;1703;2940;-234;3
"4364";"tylertate/semantic.gs";1700;3176;1715;2908;-268;15
"4506";"wbotelhos/raty";1700;3175;1758;2820;-355;58
"1035";"dotless-de/vagrant-vbguest";1699;3178;1666;3030;-148;-33
"3481";"raspberrypi/firmware";1699;3177;1622;3131;-46;-77
"3411";"qbittorrent/qBittorrent";1698;3180;1723;2893;-287;25
"4101";"swirldev/swirl_courses";1698;3179;1732;2874;-305;34
"1880";"instructure/canvas-lms";1697;3181;1658;3050;-131;-39
"2239";"katspaugh/wavesurfer.js";1697;3184;1883;2577;-607;186
"2438";"linuxmint/Cinnamon";1697;3182;1730;2881;-301;33
"2498";"lynndylanhurley/ng-token-auth";1697;3185;1769;2788;-397;72
"4393";"Unknwon/go-fundamental-programming";1697;3183;1669;3019;-164;-28
"696";"Clans/FloatingActionButton";1696;3186;1986;2425;-761;290
"731";"codebrew/backbone-rails";1695;3188;1710;2924;-264;15
"4582";"xdan/datetimepicker";1695;3187;1736;2868;-319;41
"453";"Bitmessage/PyBitmessage";1694;3191;1664;3034;-157;-30
"1193";"etsy/logster";1694;3189;1706;2933;-256;12
"2360";"kyleduo/SwitchButton";1694;3190;1312;3981;791;-382
"1438";"gajus/swing";1693;3196;1663;3037;-159;-30
"1487";"gilesbowkett/rewind";1693;3192;2248;2141;-1051;555
"1643";"grpc/grpc-go";1693;3195;1776;2775;-420;83
"3215";"paulmillr/es6-shim";1693;3193;1710;2922;-271;17
"4395";"Urigo/angular-meteor";1693;3194;2189;2204;-990;496
"13";"1602/jugglingdb";1692;3201;1708;2927;-274;16
"1040";"douban/code";1692;3197;791;4244;1047;-901
"1327";"firebase/angularfire";1692;3198;1696;2960;-238;4
"2565";"marcelduran/yslow";1692;3200;1707;2930;-270;15
"3271";"phpDocumentor/phpDocumentor2";1692;3199;1645;3075;-124;-47
"2267";"kennyledet/Algorithm-Implementations";1691;3203;1622;3133;-70;-69
"3444";"ragunathjawahar/android-saripaar";1691;3202;2262;2122;-1080;571
"127";"alibaba/RocketMQ";1690;3206;1535;3343;137;-155
"1397";"freedomofpress/securedrop";1690;3208;1740;2862;-346;50
"2795";"mongodb/mongo-python-driver";1690;3205;1705;2935;-270;15
"3837";"Shougo/neocomplcache.vim";1690;3207;1694;2963;-244;4
"4206";"thoughtbot/capybara-webkit";1690;3204;1698;2950;-254;8
"932";"dennisreimann/ioctocat";1689;3211;1697;2955;-256;8
"1744";"hirak/prestissimo";1689;3210;NA;NA;NA;NA
"3242";"PeterDing/iScript";1689;3209;1721;2898;-311;32
"1392";"FrDH/jQuery.mmenu";1688;3213;1665;3033;-180;-23
"2491";"luster-io/impulse";1688;3215;1715;2909;-306;27
"3359";"princejwesley/Mancy";1688;3212;NA;NA;NA;NA
"3739";"scalessec/Toast";1688;3214;1555;3291;77;-133
"1514";"gkz/LiveScript";1686;3217;1672;3013;-204;-14
"4693";"zk00006/OpenTLD";1686;3216;1686;2985;-231;0
"1436";"gaearon/redux-thunk";1685;3218;NA;NA;NA;NA
"2041";"jflesch/paperwork";1685;3221;2621;1805;-1416;936
"2578";"MarlinFirmware/Marlin";1685;3219;1663;3035;-184;-22
"2824";"Mottie/tablesorter";1685;3220;1647;3071;-149;-38
"447";"biometrics/openbr";1684;3225;1481;3512;287;-203
"2506";"maccman/juggernaut";1684;3224;1692;2970;-254;8
"3400";"pyinstaller/pyinstaller";1684;3223;1841;2660;-563;157
"4435";"videolan/vlc";1684;3222;1660;3045;-177;-24
"1132";"elixir-lang/ecto";1682;3227;1947;2485;-742;265
"1794";"Huddle/Resemble.js";1682;3226;1667;3025;-201;-15
"1964";"jaredhanson/oauth2orize";1682;3228;1712;2915;-313;30
"2242";"kchmck/vim-coffee-script";1682;3230;1709;2925;-305;27
"4411";"ValveSoftware/source-sdk-2013";1682;3229;1670;3018;-211;-12
"1825";"iBaa/PlexConnect";1681;3231;1739;2864;-367;58
"2954";"nginx/nginx-releases";1681;3233;1748;2840;-393;67
"3325";"PomepuyN/BlurEffectForAndroidDesign";1681;3232;1757;2825;-407;76
"1900";"ircmaxell/password_compat";1680;3235;1691;2973;-262;11
"3695";"ryanflorence/react-project";1680;3236;NA;NA;NA;NA
"3953";"Spaceman-Labs/SMPageControl";1680;3234;1701;2945;-289;21
"915";"deanmalmgren/textract";1679;3238;1663;3036;-202;-16
"2622";"mattt/CargoBay";1679;3237;1696;2959;-278;17
"473";"blueimp/Gallery";1678;3240;1705;2934;-306;27
"1938";"JakeWharton/scalpel";1678;3241;1515;3404;163;-163
"4469";"voldemort/voldemort";1678;3239;1705;2936;-303;27
"107";"alexanderGugel/ied";1677;3242;NA;NA;NA;NA
"839";"cymcsg/UltimateAndroid";1677;3243;1741;2860;-383;64
"4389";"Unblocker/Unblock-Youku";1677;3244;1532;3350;106;-145
"1520";"Glimpse/Glimpse";1676;3245;1757;2823;-422;81
"3693";"ryanb/nested_form";1675;3246;1673;3011;-235;-2
"826";"cuckoosandbox/cuckoo";1674;3248;1596;3189;-59;-78
"3743";"schneems/wicked";1674;3247;1671;3015;-232;-3
"1984";"jaunesarmiento/fries";1673;3249;1677;3003;-246;4
"2331";"kraih/mojo";1672;3251;1640;3087;-164;-32
"3474";"raphaelcruzeiro/jquery-notebook";1672;3252;1697;2958;-294;25
"3716";"samuraisam/pyapns";1672;3250;1666;3029;-221;-6
"3740";"scambra/devise_invitable";1672;3253;1718;2903;-350;46
"2392";"LeaVerou/bliss";1670;3254;NA;NA;NA;NA
"4309";"trevorlinton/webkit.js";1670;3255;1658;3051;-204;-12
"1362";"fnando/i18n-js";1669;3256;1677;3002;-254;8
"313";"at-import/breakpoint";1668;3259;1638;3092;-167;-30
"2092";"joelittlejohn/jsonschema2pojo";1668;3257;1815;2699;-558;147
"4499";"wasabeef/Blurry";1668;3258;NA;NA;NA;NA
"3";"0rpc/zerorpc-python";1667;3263;1659;3049;-214;-8
"493";"bootstrap-tagsinput/bootstrap-tagsinput";1667;3265;1763;2806;-459;96
"1303";"feross/SpoofMAC";1667;3264;1661;3043;-221;-6
"1334";"flask-admin/flask-admin";1667;3260;1862;2622;-638;195
"3637";"roundcube/roundcubemail";1667;3261;1551;3304;43;-116
"3960";"specta/specta";1667;3262;1725;2890;-372;58
"4632";"yeasy/docker_practice";1667;3266;1598;3188;-78;-69
"4";"0xced/XCDYouTubeKit";1666;3267;1632;3105;-162;-34
"1345";"flike/kingshard";1666;3269;NA;NA;NA;NA
"2259";"kennethreitz/envoy";1666;3268;1654;3059;-209;-12
"3409";"python-visualization/folium";1665;3270;1270;4097;827;-395
"701";"cliftonc/calipso";1664;3273;1622;3130;-143;-42
"2354";"kswedberg/jquery-smooth-scroll";1664;3272;1638;3091;-181;-26
"2659";"MengTo/DesignerNewsApp";1664;3271;1764;2801;-470;100
"506";"bradfitz/http2";1663;3277;1906;2542;-735;243
"2308";"KnpLabs/Gaufrette";1663;3274;1667;3026;-248;4
"2678";"mher/flower";1663;3278;1707;2928;-350;44
"3046";"nst/RuntimeBrowser";1663;3276;1690;2974;-302;27
"3187";"panicinc/PunchClock";1663;3275;1686;2986;-289;23
"4354";"twitter/secureheaders";1663;3279;1644;3077;-202;-19
"97";"akkadotnet/akka.net";1662;3282;1998;2416;-866;336
"1023";"domchristie/to-markdown";1662;3280;1693;2966;-314;31
"1051";"Draveness/DKNightVersion";1662;3281;1915;2528;-753;253
"3850";"siacs/Conversations";1662;3283;1774;2778;-505;112
"1640";"groundworkcss/groundwork";1661;3284;1667;3028;-256;6
"2643";"McPants/jquery.shapeshift";1661;3285;1662;3040;-245;1
"3904";"slightlyoff/ServiceWorker";1661;3286;1491;3472;186;-170
"906";"dbushell/Nestable";1660;3287;1630;3108;-179;-30
"3936";"somebee/imba";1660;3288;1174;4208;920;-486
"1314";"fguillot/kanboard";1659;3289;1993;2421;-868;334
"1750";"hojberg/cssarrowplease";1659;3290;1653;3060;-230;-6
"4501";"wasabeef/richeditor-android";1659;3291;1566;3261;-30;-93
"1078";"DTVD/rainbowstream";1658;3293;1628;3114;-179;-30
"3657";"rtfeldman/seamless-immutable";1658;3292;1772;2784;-508;114
"548";"bulletphysics/bullet3";1657;3297;1682;2993;-304;25
"985";"django-compressor/django-compressor";1657;3296;1636;3095;-201;-21
"1053";"DreaminginCodeZH/Douya";1657;3295;NA;NA;NA;NA
"4684";"zh-google-styleguide/zh-google-styleguide";1657;3294;1864;2613;-681;207
"3193";"paragonie/awesome-appsec";1656;3298;2182;2213;-1085;526
"3407";"python/cpython";1656;3299;1484;3500;201;-172
"57";"addyosmani/tmi";1655;3300;1669;3022;-278;14
"12";"1602/compound";1654;3301;1655;3055;-246;1
"1017";"documentcloud/visualsearch";1653;3303;1709;2926;-377;56
"3426";"quil/quil";1653;3302;1545;3318;16;-108
"254";"appcelerator/KitchenSink";1652;3304;1657;3052;-252;5
"1607";"go-qml/qml";1652;3305;1702;2943;-362;50
"2215";"kaishengtai/neuralart";1652;3306;NA;NA;NA;NA
"33";"acdlite/redux-router";1651;3310;NA;NA;NA;NA
"99";"alamkanak/Android-Week-View";1651;3308;1577;3234;-74;-74
"1255";"facebook/pfff";1651;3307;1646;3072;-235;-5
"1317";"fideloper/Vaprobash";1651;3311;1741;2861;-450;90
"2251";"keithclark/selectivizr";1651;3312;1672;3012;-300;21
"2410";"letsgetrandy/brototype";1651;3313;1715;2910;-403;64
"3351";"premailer/premailer";1651;3309;1615;3153;-156;-36
"1568";"google/go-github";1650;3314;1557;3280;-34;-93
"4528";"wesm/pydata-book";1650;3315;1557;3279;-36;-93
"531";"browserhtml/browserhtml";1649;3319;1151;4215;896;-498
"874";"DanMcInerney/wifijammer";1649;3318;1634;3101;-217;-15
"1990";"javierbyte/img2css";1649;3317;NA;NA;NA;NA
"4256";"tobie/ua-parser";1649;3320;1682;2994;-326;33
"4689";"ziahamza/webui-aria2";1649;3316;1395;3768;452;-254
"702";"clinical-meteor/cookbook";1648;3323;1851;2640;-683;203
"796";"cplusplus/draft";1648;3322;1723;2892;-430;75
"3304";"plasticboy/vim-markdown";1648;3321;1651;3063;-258;3
"4246";"tjunnone/npm-check-updates";1648;3324;1676;3004;-320;28
"800";"CreateJS/PreloadJS";1647;3327;1619;3143;-184;-28
"2423";"libgit2/rugged";1647;3325;1603;3174;-151;-44
"3062";"NYTimes/backbone.stickit";1647;3326;1697;2957;-369;50
"547";"Bukkit/Bukkit";1646;3332;1589;3205;-127;-57
"791";"Countly/countly-server";1646;3330;1687;2978;-352;41
"1405";"FrozenNode/Laravel-Administrator";1646;3329;1706;2932;-397;60
"2018";"jeff-optimizely/Guiders-JS";1646;3328;1636;3096;-232;-10
"3838";"Shougo/neocomplete.vim";1646;3331;1621;3135;-196;-25
"4694";"zloirock/core-js";1646;3333;1789;2751;-582;143
"3453";"rails/rails-dev-box";1645;3334;1670;3017;-317;25
"365";"babel/babel-sublime";1644;3336;1845;2651;-685;201
"3061";"Nyr/openvpn-install";1644;3335;1634;3100;-235;-10
"599";"cartalyst/sentry";1643;3337;1674;3008;-329;31
"3477";"rasbt/pattern_classification";1643;3338;1633;3103;-235;-10
"2363";"kymjs/KJFrameForAndroid";1642;3339;1945;2488;-851;303
"2397";"ledger/ledger";1642;3341;1488;3481;140;-154
"2965";"nicklockwood/iVersion";1642;3340;1681;2996;-344;39
"967";"diegonetto/generator-ionic";1641;3343;1786;2756;-587;145
"3441";"radiant/radiant";1641;3342;1621;3137;-205;-20
"1145";"emirozer/fake2db";1640;3345;1655;3057;-288;15
"2001";"jch/html-pipeline";1640;3344;1662;3039;-305;22
"3495";"rdio/jsfmt";1640;3346;1649;3065;-281;9
"2779";"ModuleLoader/es6-module-loader";1639;3347;1622;3126;-221;-17
"2848";"mps-youtube/mps-youtube";1639;3349;1564;3264;-85;-75
"2998";"noamraph/tqdm";1639;3351;1365;3839;488;-274
"4317";"trueinteractions/tint2";1639;3348;1649;3066;-282;10
"4475";"vorillaz/devicons";1639;3350;1599;3185;-165;-40
"444";"BinaryMuse/fluxxor";1638;3353;1868;2608;-745;230
"1165";"erichoracek/MSCollectionViewCalendarLayout";1638;3352;1610;3159;-193;-28
"1537";"golang/mobile";1637;3356;1938;2503;-853;301
"2770";"mobolic/facebook-sdk";1637;3355;1620;3141;-214;-17
"4219";"thoughtbot/shoulda-matchers";1637;3354;1649;3064;-290;12
"577";"camlistore/camlistore";1636;3357;1657;3053;-304;21
"1211";"expressjs/multer";1636;3358;1623;3122;-236;-13
"1543";"gongjianhui/AppleDNS";1635;3362;NA;NA;NA;NA
"2268";"kentnguyen/KNSemiModalViewController";1635;3361;1631;3107;-254;-4
"2708";"Microsoft/vscode-go";1635;3360;NA;NA;NA;NA
"3613";"robotmedia/RMStore";1635;3359;1556;3288;-71;-79
"1428";"gabrielemariotti/RecyclerViewItemAnimators";1634;3363;1913;2533;-830;279
"2386";"leafo/sticky-kit";1634;3367;1686;2983;-384;52
"3403";"PyMySQL/PyMySQL";1634;3366;1583;3218;-148;-51
"4006";"square/spoon";1634;3364;1686;2982;-382;52
"4024";"stamparm/maltrail";1634;3365;3371;1239;-2126;1737
"4223";"thx/RAP";1634;3368;1251;4138;770;-383
"1847";"id-Software/Quake-III-Arena";1633;3369;1571;3251;-118;-62
"555";"burnash/gspread";1632;3373;1721;2899;-474;89
"1620";"grantland/android-autofittextview";1632;3371;1620;3140;-231;-12
"2504";"macbre/phantomas";1632;3375;1568;3259;-116;-64
"2894";"naman14/Timber";1632;3374;NA;NA;NA;NA
"3227";"pedrovgs/AndroidWiFiADB";1632;3372;NA;NA;NA;NA
"4606";"yahoo/mojito";1632;3370;1608;3160;-210;-24
"970";"digitalBush/jquery.maskedinput";1631;3376;1616;3149;-227;-15
"4244";"tj/nib";1630;3378;1600;3182;-196;-30
"4331";"twbs/bootlint";1630;3377;1712;2916;-461;82
"86";"airbnb/airpal";1629;3379;1996;2419;-960;367
"3030";"nosir/obelisk.js";1628;3382;1626;3117;-265;-2
"3954";"spacy-io/spaCy";1628;3383;1841;2661;-722;213
"4147";"technoweenie/restful-authentication";1628;3380;1619;3142;-238;-9
"4571";"wuub/SublimeREPL";1628;3381;1606;3166;-215;-22
"1275";"Famous/engine";1627;3387;NA;NA;NA;NA
"1496";"gitextensions/gitextensions";1627;3388;1665;3032;-356;38
"1981";"jasonross/Nuwa";1627;3386;NA;NA;NA;NA
"2614";"matthewpalmer/Locksmith";1627;3384;1718;2902;-482;91
"2800";"mongomapper/mongomapper";1627;3385;1617;3146;-239;-10
"3273";"phpmyadmin/phpmyadmin";1627;3389;1641;3081;-308;14
"1778";"httpswift/swifter";1626;3392;1872;2605;-787;246
"3405";"pypa/virtualenv";1626;3391;1561;3271;-120;-65
"4081";"superherojs/superherojs";1626;3390;1590;3203;-187;-36
"1881";"intentkit/IntentKit";1625;3393;1648;3068;-325;23
"2921";"necolas/react-native-web";1625;3394;NA;NA;NA;NA
"557";"busyloop/lolcat";1624;3395;1623;3123;-272;-1
"793";"cowbell/sharedrop";1624;3397;1482;3509;112;-142
"830";"cujojs/curl";1624;3398;1642;3080;-318;18
"1902";"ironmaniiith/Github-profile-name-writer";1624;3396;NA;NA;NA;NA
"1692";"Haneke/Haneke";1623;3399;1705;2938;-461;82
"2970";"nicolasff/webdis";1623;3400;1617;3147;-253;-6
"565";"BYVoid/Batsh";1622;3401;1666;3031;-370;44
"3433";"rabbitmq/rabbitmq-server";1622;3403;1677;3000;-403;55
"3997";"square/mortar";1622;3402;1754;2831;-571;132
"3765";"scylladb/seastar";1621;3404;2133;2278;-1126;512
"1475";"getredash/redash";1620;3405;1796;2731;-674;176
"2919";"ndbroadbent/scm_breeze";1620;3406;1329;3931;525;-291
"3662";"ruanyf/webpack-demos";1620;3407;NA;NA;NA;NA
"742";"code-mc/material-icon-lib";1619;3408;NA;NA;NA;NA
"2182";"jtblin/angular-chart.js";1618;3409;1727;2885;-524;109
"842";"cython/cython";1617;3410;1605;3167;-243;-12
"3235";"pengjianbo/GalleryFinal";1617;3411;NA;NA;NA;NA
"3384";"puls/objc-TimesSquare";1617;3412;1627;3116;-296;10
"821";"CtripMobile/DynamicAPK";1616;3413;NA;NA;NA;NA
"3429";"ququplay/jquery-mobile-flat-ui-theme";1616;3414;1630;3110;-304;14
"1123";"elastic/logstash-forwarder";1615;3415;1801;2727;-688;186
"3291";"pinterest/teletraan";1614;3416;NA;NA;NA;NA
"2739";"minikomi/Bootstrap-Form-Builder";1613;3417;1588;3207;-210;-25
"4338";"twittem/wp-bootstrap-navwalker";1613;3418;1671;3014;-404;58
"197";"angulartics/angulartics";1612;3423;1669;3020;-403;57
"244";"apache/zookeeper";1612;3422;1586;3209;-213;-26
"1767";"hothero/awesome-rails-gem";1612;3421;1616;3148;-273;4
"2343";"krisleech/wisper";1612;3419;1753;2834;-585;141
"3679";"runtimejs/runtime";1612;3420;2119;2301;-1119;507
"797";"CppCon/CppCon2014";1611;3425;1705;2939;-486;94
"4437";"viewfinderco/viewfinder";1611;3424;1582;3223;-201;-29
"611";"ccoenraets/backbone-directory";1610;3429;1615;3154;-275;5
"2247";"keendreams/keen";1610;3430;1602;3176;-254;-8
"3395";"pxb1988/dex2jar";1610;3427;2280;2102;-1325;670
"3956";"sparanoid/chinese-copywriting-guidelines";1610;3426;1617;3145;-281;7
"3993";"square/flow";1610;3428;1555;3292;-136;-55
"1810";"hyperium/hyper";1608;3431;1865;2611;-820;257
"3859";"Simbul/baker";1608;3432;1604;3172;-260;-4
"4225";"tildeio/htmlbars";1607;3433;1655;3056;-377;48
"2201";"justspamjustin/junior";1606;3435;1600;3183;-252;-6
"3731";"sb2nov/mac-setup";1606;3437;1763;2804;-633;157
"4462";"vizicities/vizicities";1606;3434;1576;3240;-194;-30
"4713";"zyedidia/micro";1606;3436;NA;NA;NA;NA
"415";"benedmunds/CodeIgniter-Ion-Auth";1605;3438;1595;3193;-245;-10
"3570";"revolunet/JSbooks";1605;3440;1630;3109;-331;25
"4480";"vrana/adminer";1605;3439;1826;2684;-755;221
"2347";"krzysztofzablocki/KZBootstrap";1604;3441;1636;3097;-344;32
"2490";"lumapps/lumX";1604;3442;1659;3048;-394;55
"595";"carlsednaoui/ouibounce";1603;3447;1621;3138;-309;18
"750";"Codiad/Codiad";1603;3444;1710;2923;-521;107
"1746";"hitherejoe/animate";1603;3445;NA;NA;NA;NA
"2972";"nicolashery/mac-dev-setup";1603;3446;1807;2710;-736;204
"3471";"randym/axlsx";1603;3448;1563;3268;-180;-40
"4458";"vitalets/angular-xeditable";1603;3443;1618;3144;-299;15
"106";"AlessandroZ/LaZagne";1602;3451;1545;3316;-135;-57
"1729";"henriquea/minigrid";1602;3449;NA;NA;NA;NA
"1956";"jamiewilson/predawn";1602;3450;1707;2929;-521;105
"3622";"roidrage/lograge";1602;3452;1641;3082;-370;39
"785";"coresmart/persistencejs";1601;3455;1635;3099;-356;34
"1943";"jakiestfu/Behave.js";1601;3454;1593;3199;-255;-8
"2123";"jonathantneal/svg4everybody";1601;3456;1606;3165;-291;5
"3614";"robovm/robovm";1601;3453;1698;2951;-502;97
"4646";"ylechelle/OpenUDID";1600;3457;1558;3276;-181;-42
"247";"aphyr/jepsen";1599;3459;1613;3156;-303;14
"2803";"mono/monodevelop";1599;3458;1540;3333;-125;-59
"4540";"wildfly/wildfly";1598;3460;1530;3355;-105;-68
"4569";"wpscanteam/wpscan";1598;3461;1568;3258;-203;-30
"492";"BootstrapCMS/CMS";1597;3462;1887;2566;-896;290
"1803";"hummingbird-me/hummingbird";1597;3463;1532;3352;-111;-65
"3173";"pa7/nude.js";1597;3464;1642;3079;-385;45
"2975";"nikic/FastRoute";1596;3466;1563;3267;-199;-33
"4179";"thedjpetersen/subway";1596;3467;1595;3194;-273;-1
"4703";"ztellman/aleph";1596;3465;1576;3236;-229;-20
"3685";"rust-lang/cargo";1595;3468;1640;3086;-382;45
"763";"commercialhaskell/stack";1594;3470;1014;4231;761;-580
"1748";"hmlb/phpunit-vw";1594;3469;NA;NA;NA;NA
"4550";"witheve/Eve";1594;3471;1840;2665;-806;246
"1302";"fengyuanchen/viewerjs";1593;3473;NA;NA;NA;NA
"1925";"jagenjo/webglstudio.js";1593;3475;NA;NA;NA;NA
"2134";"jordansinger/Hook.js";1593;3477;1579;3231;-246;-14
"2655";"melonjs/melonJS";1593;3474;1576;3237;-237;-17
"4016";"sshwsfc/xadmin";1593;3472;1550;3307;-165;-43
"4555";"wojodesign/simplecart-js";1593;3476;1570;3254;-222;-23
"1889";"intuit/LocationManager";1592;3480;1638;3090;-390;46
"2292";"kishikawakatsumi/KeychainAccess";1592;3478;1593;3198;-280;1
"4098";"swiftmailer/swiftmailer";1592;3479;1560;3272;-207;-32
"617";"ceolter/ag-grid";1591;3481;1939;2500;-981;348
"3185";"pangloss/vim-javascript";1590;3483;1625;3118;-365;35
"3348";"prasmussen/chrome-cli";1590;3482;1540;3336;-146;-50
"4162";"terryworona/TWMessageBarManager";1589;3484;1604;3173;-311;15
"2944";"newrelic/centurion";1588;3485;1641;3084;-401;53
"3639";"rowanmanning/joblint";1588;3486;1623;3125;-361;35
"1469";"getguesstimate/guesstimate-app";1587;3487;NA;NA;NA;NA
"1783";"HubSpot/BuckyClient";1587;3488;1544;3322;-166;-43
"2790";"moment/moment-timezone";1587;3489;1673;3010;-479;86
"3673";"rubysherpas/forem";1586;3490;1570;3255;-235;-16
"3860";"simon-weber/gmusicapi";1585;3491;1624;3121;-370;39
"844";"cyu/rack-cors";1584;3493;1604;3171;-322;20
"3275";"PHPOffice/PHPWord";1584;3492;1635;3098;-394;51
"1878";"insoshi/insoshi";1583;3494;1578;3232;-262;-5
"3727";"satyan/sugar";1583;3495;1557;3278;-217;-26
"3852";"siddontang/ledisdb";1583;3497;1628;3113;-384;45
"4493";"wakaleo/game-of-life";1583;3498;1545;3317;-181;-38
"4627";"yargs/yargs";1583;3496;1692;2967;-529;109
"3883";"sixohsix/twitter";1582;3500;1529;3358;-142;-53
"4159";"ternjs/acorn";1582;3501;1582;3220;-281;0
"4705";"zurb/foundation-apps";1582;3499;1517;3397;-102;-65
"956";"devttys0/binwalk";1581;3504;1454;3584;80;-127
"2433";"lingochamp/FileDownloader";1581;3503;NA;NA;NA;NA
"2745";"mintchaos/flippant.js";1581;3502;1576;3238;-264;-5
"252";"apotonick/roar";1580;3505;1600;3181;-324;20
"1526";"gobackspaces/DLCImagePickerController";1580;3506;1545;3319;-187;-35
"2427";"lifo/cramp";1580;3507;1595;3192;-315;15
"1143";"emicklei/go-restful";1579;3508;1625;3119;-389;46
"3950";"soundcloud/roshi";1578;3510;1570;3257;-253;-8
"4079";"summerblue/phphub";1578;3509;1502;3448;-61;-76
"502";"boxen/boxen";1576;3512;1616;3150;-362;40
"1083";"dustturtle/RealReachability";1576;3511;NA;NA;NA;NA
"4367";"typcn/bilibili-mac-client";1576;3513;1743;2854;-659;167
"2605";"mattdonnelly/Swifter";1575;3514;1640;3088;-426;65
"1466";"gernest/utron";1574;3518;NA;NA;NA;NA
"1781";"huangz1990/redis-3.0-annotated";1574;3515;1523;3379;-136;-51
"2282";"Khan/khan-exercises";1574;3517;1592;3200;-317;18
"2558";"mapbox/node-sqlite3";1574;3516;1557;3277;-239;-17
"3225";"pedestal/pedestal";1574;3519;1585;3212;-307;11
"3849";"shyamseshadri/angularjs-book";1574;3520;1633;3104;-416;59
"4639";"yeoman/yo";1574;3521;1596;3190;-331;22
"789";"coteditor/CotEditor";1573;3522;1919;2524;-998;346
"1294";"feedbin/feedbin";1573;3526;1585;3213;-313;12
"1374";"for-GET/know-your-http-well";1573;3523;1516;3399;-124;-57
"2321";"kolyvan/kxmovie";1573;3527;1594;3195;-332;21
"2389";"leapmotion/leapjs";1573;3524;1542;3325;-199;-31
"2669";"meteoric/meteor-ionic";1573;3525;1968;2448;-1077;395
"2989";"NLog/NLog";1573;3528;1581;3225;-303;8
"3379";"publify/publify";1573;3529;1582;3222;-307;9
"4560";"worker8/TourGuide";1572;3530;2138;2269;-1261;566
"2673";"mgechev/angularjs-in-patterns";1571;3532;1573;3247;-285;2
"4233";"titoBouzout/SideBarEnhancements";1571;3531;1539;3338;-193;-32
"574";"cambecc/earth";1570;3533;1798;2729;-804;228
"688";"Circa75/dropplets";1570;3534;1542;3326;-208;-28
"537";"brynary/webrat";1569;3535;1556;3287;-248;-13
"1371";"fooplugins/FooTable";1569;3536;1639;3089;-447;70
"3250";"phacility/xhprof";1568;3537;1587;3208;-329;19
"3397";"PyCQA/pycodestyle";1568;3538;1560;3273;-265;-8
"255";"appetizermonster/hain";1567;3541;NA;NA;NA;NA
"862";"danielamitay/DAKeyboardControl";1567;3542;1594;3196;-346;27
"1262";"facebook/regenerator";1567;3539;1539;3337;-202;-28
"2609";"mattgallagher/AudioStreamer";1567;3540;1581;3226;-314;14
"290";"asciimoo/drawille";1566;3545;1529;3359;-186;-37
"891";"DaveWoodCom/XCGLogger";1566;3543;1745;2848;-695;179
"895";"davidlazar/vuvuzela";1566;3544;NA;NA;NA;NA
"1910";"itchyny/lightline.vim";1566;3547;1538;3339;-208;-28
"2771";"mobxjs/mobx";1566;3546;1882;2582;-964;316
"3766";"sd6352051/NiftyDialogEffects";1565;3548;1550;3306;-242;-15
"1340";"flavienlaurent/NotBoringActionBar";1564;3549;1622;3132;-417;58
"949";"devinhunt/typebase.css";1563;3551;1958;2460;-1091;395
"995";"dm77/barcodescanner";1563;3550;1701;2944;-606;138
"4460";"VitaliyRodnenko/geeknote";1563;3552;1600;3179;-373;37
"163";"amulyakhare/TextDrawable";1562;3555;1961;2459;-1096;399
"1279";"fantasyland/fantasy-land";1562;3553;1575;3241;-312;13
"1835";"iconic/open-iconic";1562;3554;1645;3074;-480;83
"622";"cferdinandi/smooth-scroll";1561;3556;1436;3644;88;-125
"1120";"elastic/elasticsearch-rails";1561;3560;1607;3163;-397;46
"1681";"hakimel/Avgrund";1561;3559;1535;3345;-214;-26
"3759";"scripted-editor/scripted";1561;3561;1543;3324;-237;-18
"3760";"scrod/nv";1561;3558;1551;3303;-255;-10
"4667";"zcbenz/nw-sample-apps";1561;3557;1629;3111;-446;68
"722";"cockpit-project/cockpit";1560;3562;1723;2896;-666;163
"228";"antirez/sds";1559;3563;1519;3389;-174;-40
"2209";"jxcore/jxcore";1559;3564;1659;3046;-518;100
"4329";"tuupola/jquery_jeditable";1559;3565;1579;3230;-335;20
"63";"adobe-fonts/source-sans-pro";1558;3567;1631;3106;-461;73
"195";"angular/material-start";1558;3568;1636;3094;-474;78
"1070";"drublic/css-modal";1558;3569;1527;3366;-203;-31
"2812";"morhetz/gruvbox";1558;3566;1651;3062;-504;93
"3625";"romainguy/ViewServer";1557;3570;1556;3284;-286;-1
"4210";"thoughtbot/factory_girl_rails";1557;3571;1561;3270;-301;4
"544";"bucaran/fly";1556;3574;NA;NA;NA;NA
"3085";"octokit/octokit.objc";1556;3575;1581;3227;-348;25
"3169";"oyvindeh/ucss";1556;3572;1538;3341;-231;-18
"3294";"PixarAnimationStudios/OpenSubdiv";1556;3573;1583;3219;-354;27
"31";"acdlite/flummox";1555;3579;1655;3054;-525;100
"457";"bitstadium/QuincyKit";1555;3576;1566;3262;-314;11
"709";"cloudera/Impala";1555;3580;1526;3372;-208;-29
"3056";"nvie/pip-tools";1555;3577;1562;3269;-308;7
"3658";"rtomayko/tilt";1555;3578;1541;3331;-247;-14
"890";"davemorrissey/subsampling-scale-image-view";1554;3583;1997;2418;-1165;443
"1720";"haxiomic/GPU-Fluid-Experiments";1554;3581;1516;3400;-181;-38
"4009";"square/Valet";1554;3582;NA;NA;NA;NA
"4261";"toddmotto/fireshell";1553;3584;1571;3252;-332;18
"650";"ChicagoBoss/ChicagoBoss";1552;3585;1509;3426;-159;-43
"1558";"google/closure-library";1552;3588;1640;3085;-503;88
"2817";"mortenjust/droptogif";1552;3587;NA;NA;NA;NA
"4518";"websanova/js-url";1552;3586;1553;3297;-289;1
"459";"bjankord/Style-Guide-Boilerplate";1551;3591;1533;3349;-242;-18
"2485";"luisobo/Nocilla";1551;3590;1506;3434;-156;-45
"3742";"schematics/schematics";1551;3589;1523;3381;-208;-28
"712";"cloudhead/node-static";1550;3592;1533;3348;-244;-17
"1004";"dobtco/formbuilder";1550;3594;1556;3289;-305;6
"1780";"huangz1990/annotated_redis_source";1550;3593;1532;3351;-242;-18
"3547";"rendro/easy-pie-chart";1550;3595;1540;3335;-260;-10
"2764";"mmcgrana/gobyexample";1549;3597;1723;2895;-702;174
"3073";"obfuscurity/tasseo";1549;3596;1552;3301;-295;3
"455";"bitshadow/iconate";1548;3598;NA;NA;NA;NA
"772";"constabulary/gb";1547;3599;1849;2643;-956;302
"315";"Atlantic18/DoctrineExtensions";1546;3601;1549;3309;-292;3
"1659";"gurgeh/selfspy";1546;3600;1457;3581;-19;-89
"2751";"mitchellh/gox";1546;3603;1575;3244;-359;29
"3758";"scriptcs/scriptcs";1546;3602;1507;3431;-171;-39
"67";"aemkei/jsfuck";1544;3604;1267;4101;497;-277
"706";"clojure-cookbook/clojure-cookbook";1544;3607;1553;3298;-309;9
"836";"cwRichardKim/TinderSimpleSwipeCards";1544;3605;1647;3069;-536;103
"1745";"hishamhm/htop";1544;3606;954;4235;629;-590
"954";"devopsgroup-io/vagrant-digitalocean";1543;3610;1573;3249;-361;30
"1190";"etianen/django-reversion";1543;3608;1515;3406;-202;-28
"1621";"graphific/DeepDreamVideo";1543;3612;NA;NA;NA;NA
"1730";"hephaest0s/usbkill";1543;3609;1368;3832;223;-175
"4588";"xicilion/fibjs";1543;3611;1487;3490;-121;-56
"2511";"maciejczyzewski/retter";1542;3614;1524;3378;-236;-18
"4474";"voormedia/rails-erd";1542;3613;1607;3162;-451;65
"438";"bigbluebutton/bigbluebutton";1541;3616;1521;3384;-232;-20
"2566";"marcoarment/FCModel";1541;3617;1616;3151;-466;75
"3853";"sightmachine/SimpleCV";1541;3615;1524;3376;-239;-17
"174";"andrewrk/groovebasin";1540;3620;1554;3295;-325;14
"436";"bhauman/lein-figwheel";1540;3621;1871;2606;-1015;331
"535";"brutaldesign/swipebox";1540;3622;1500;3454;-168;-40
"1339";"flavienlaurent/datetimepicker";1540;3618;1612;3157;-461;72
"1822";"IanLunn/jQuery-Parallax";1540;3624;1540;3334;-290;0
"2604";"mattdiamond/Recorderjs";1540;3619;1552;3299;-320;12
"2917";"naver/pinpoint";1540;3623;1157;4213;590;-383
"1470";"getify/LABjs";1539;3628;1526;3370;-258;-13
"3612";"RobotiumTech/robotium";1539;3625;1512;3416;-209;-27
"3646";"rspec/rspec";1539;3627;1585;3211;-416;46
"4602";"yahoo/fluxible";1539;3626;1695;2961;-665;156
"2726";"mikepenz/LollipopShowcase";1538;3630;1647;3070;-560;109
"2783";"mohebifar/lebab";1538;3629;1099;4224;595;-439
"1980";"jasondavies/d3-cloud";1537;3631;1541;3328;-303;4
"2317";"kohana/kohana";1537;3634;1537;3342;-292;0
"2631";"maurycyw/StaggeredGridView";1537;3632;1567;3260;-372;30
"3115";"ondras/my-mind";1537;3633;1514;3412;-221;-23
"798";"cppformat/cppformat";1536;3636;1441;3627;-9;-95
"1424";"gabordemooij/redbean";1536;3637;1518;3391;-246;-18
"1721";"hazelcast/hazelcast";1536;3638;1504;3440;-198;-32
"2610";"mattgemmell/MGSplitViewController";1536;3635;1547;3312;-323;11
"3314";"plumatic/schema";1535;3639;1726;2888;-751;191
"3297";"pixie-lang/pixie";1534;3640;1796;2735;-905;262
"3467";"Ramotion/paper-switch";1534;3641;1416;3702;61;-118
"1845";"id-Software/DOOM";1533;3642;1605;3168;-474;72
"2232";"kartik-v/bootstrap-fileinput";1533;3646;1735;2869;-777;202
"2451";"lloyd/JSONSelect";1533;3645;1552;3300;-345;19
"3091";"offensive-security/exploit-database";1533;3643;1419;3694;51;-114
"3910";"smcllns/css-social-buttons";1533;3644;1522;3383;-261;-11
"3984";"sqlcipher/sqlcipher";1532;3648;1487;3485;-163;-45
"4211";"thoughtbot/gitsh";1532;3647;1509;3427;-220;-23
"111";"alexdrone/ios-fontawesome";1531;3653;1648;3067;-586;117
"879";"darknessomi/musicbox";1531;3650;1208;4192;542;-323
"1388";"FransBouma/Massive";1531;3651;1526;3371;-280;-5
"1854";"igrigorik/em-websocket";1531;3649;1513;3414;-235;-18
"2174";"js-next/react-style";1531;3654;1743;2856;-798;212
"3863";"simplebits/Pears";1531;3652;1528;3363;-289;-3
"300";"AssetSync/asset_sync";1530;3655;1496;3460;-195;-34
"333";"aui/font-spider";1530;3656;1774;2780;-876;244
"1315";"fians/marka";1530;3658;1523;3382;-276;-7
"4534";"WhisperSystems/Signal-Desktop";1530;3657;839;4242;585;-691
"584";"caolan/jam";1529;3659;1517;3395;-264;-12
"930";"delight-im/FreeGeoDB";1528;3661;1756;2827;-834;228
"1280";"farbrausch/fr_public";1528;3664;1530;3356;-308;2
"1450";"gavinbunney/Toucan";1528;3660;2230;2163;-1497;702
"1625";"graphsketcher/GraphSketcher";1528;3662;1515;3408;-254;-13
"4597";"xyfeng/XYPieChart";1528;3663;1524;3377;-286;-4
"1483";"giampaolo/psutil";1527;3667;1556;3282;-385;29
"1694";"HangfireIO/Hangfire";1527;3668;1526;3369;-299;-1
"1939";"JakeWharton/Telecine";1527;3665;1450;3594;-71;-77
"2881";"MvvmCross/MvvmCross";1527;3666;1468;3550;-116;-59
"2079";"jneen/rouge";1526;3669;1361;3850;181;-165
"1485";"gilbitron/Ideal-Image-Slider";1525;3670;1487;3491;-179;-38
"2078";"jmpressjs/jmpress.js";1525;3671;1535;3344;-327;10
"3127";"OpenELEC/OpenELEC.tv";1525;3672;1477;3522;-150;-48
"445";"bingoogolapple/BGARefreshLayout-Android";1523;3673;NA;NA;NA;NA
"1662";"H07000223/FlycoTabLayout";1523;3675;NA;NA;NA;NA
"2729";"milessabin/shapeless";1523;3674;1441;3626;-48;-82
"1658";"guo-yu/douban.fm";1522;3678;1507;3432;-246;-15
"3616";"rochal/jQuery-slimScroll";1522;3677;1623;3124;-553;101
"3903";"slick/slick";1522;3676;1528;3362;-314;6
"82";"aino/galleria";1521;3681;1517;3393;-288;-4
"846";"d3/d3-plugins";1521;3679;1492;3471;-208;-29
"4520";"websocket-rails/websocket-rails";1521;3680;1573;3248;-432;52
"753";"codrops/PageTransitions";1520;3682;1520;3386;-296;0
"2684";"michaelbromley/angularUtils";1520;3685;1813;2701;-984;293
"3309";"playframework/play1";1520;3684;1499;3458;-226;-21
"4710";"zxh0/jvm.go";1520;3683;1444;3619;-64;-76
"2340";"krisk/Fuse";1519;3686;1529;3357;-329;10
"339";"Automattic/knox";1518;3690;1517;3394;-296;-1
"360";"axkibe/lsyncd";1518;3693;1719;2901;-792;201
"928";"delba/Permission";1518;3688;NA;NA;NA;NA
"1167";"ericjohnson/canabalt-ios";1518;3692;1516;3398;-294;-2
"4148";"techpines/express.io";1518;3689;1570;3256;-433;52
"4305";"treeio/treeio";1518;3687;1521;3385;-302;3
"4659";"yusugomori/DeepLearning";1518;3691;1514;3410;-281;-4
"318";"atom/vim-mode";1517;3695;1605;3169;-526;88
"2238";"katiefenn/parker";1517;3696;1491;3475;-221;-26
"3336";"posativ/isso";1517;3694;1430;3661;-33;-87
"1827";"ibireme/YYModel";1516;3697;NA;NA;NA;NA
"1922";"JacksonTian/eventproxy";1516;3698;1540;3332;-366;24
"3671";"RubyMoney/money";1516;3700;1504;3442;-258;-12
"3912";"smore-inc/clippy.js";1516;3699;1379;3807;108;-137
"362";"b3log/wide";1515;3701;1887;2567;-1134;372
"1540";"goldmansachs/gs-collections";1515;3702;1595;3191;-511;80
"3921";"sockeqwe/mosby";1515;3704;1545;3315;-389;30
"4433";"videlalvaro/gifsockets";1515;3703;1491;3474;-229;-24
"2757";"mizzy/serverspec";1514;3706;1519;3387;-319;5
"2903";"nateware/redis-objects";1514;3708;1519;3388;-320;5
"2994";"nmattisson/DropdownMenu";1514;3705;1685;2987;-718;171
"4685";"ZhongTaoTian/WNXHuntForCity";1514;3707;NA;NA;NA;NA
"504";"box/t3js";1513;3710;1571;3253;-457;58
"944";"DeskConnect/SBShortcutMenuSimulator";1513;3709;NA;NA;NA;NA
"977";"direnv/direnv";1513;3711;1386;3791;80;-127
"1712";"hashicorp/nomad";1512;3713;NA;NA;NA;NA
"1798";"huichen/wukong";1512;3712;1923;2518;-1194;411
"901";"Day8/re-frame";1511;3714;1745;2849;-865;234
"997";"DmitryBaranovskiy/g.raphael";1511;3715;1517;3392;-323;6
"3702";"sachinchoolur/lightGallery";1511;3716;1528;3360;-356;17
"3730";"savonrb/savon";1511;3718;1492;3469;-249;-19
"4036";"stephencelis/ghi";1511;3717;1429;3664;-53;-82
"119";"AliasIO/Wappalyzer";1510;3720;1515;3403;-317;5
"207";"angular-ui/ui-utils";1510;3721;1542;3327;-394;32
"1627";"grbl/grbl";1510;3722;1476;3523;-199;-34
"3449";"rails-assets/rails-assets";1510;3723;1576;3239;-484;66
"3575";"rgrove/sanitize";1510;3719;1518;3390;-329;8
"4344";"twitter/effectivescala";1510;3724;1506;3433;-291;-4
"1101";"ecomfe/fontmin";1509;3726;1468;3547;-179;-41
"1545";"gontovnik/DGRunkeeperSwitch";1509;3725;NA;NA;NA;NA
"2730";"mileszs/ack.vim";1509;3728;1531;3353;-375;22
"4663";"Z3Prover/z3";1509;3727;1576;3235;-492;67
"795";"cparnot/ASCIImage";1508;3729;1516;3401;-328;8
"815";"css/csso";1508;3731;1502;3449;-282;-6
"1769";"HouzuoGuo/tiedot";1508;3730;1478;3521;-209;-30
"50";"Addepar/ember-table";1507;3734;1506;3435;-299;-1
"564";"bytedeco/javacpp";1507;3733;1616;3152;-581;109
"2380";"Lax/iOS-Swift-Demos";1507;3732;1551;3302;-430;44
"2718";"mikechambers/as3corelib";1507;3735;1488;3484;-251;-19
"3210";"paulasmuth/recommendify";1507;3736;1504;3444;-292;-3
"1150";"Engelberg/instaparse";1506;3738;1493;3467;-271;-13
"1439";"galetahub/ckeditor";1506;3737;1553;3296;-441;47
"3151";"orhanobut/hawk";1506;3739;1625;3120;-619;119
"3478";"rasbt/python_reference";1506;3740;1525;3374;-366;19
"952";"DevLight-Mobile-Agency/NavigationTabBar";1505;3741;NA;NA;NA;NA
"517";"brennerm/PyTricks";1504;3743;1212;4187;444;-292
"875";"dan-silver/ElementTransitions";1504;3742;1517;3396;-346;13
"873";"DanMcInerney/LANs.py";1503;3744;1489;3479;-265;-14
"4264";"tomahawk-player/tomahawk";1503;3745;1439;3632;-113;-64
"3124";"openannotation/annotator";1501;3746;1481;3511;-235;-20
"4450";"visionmedia/masteringnode";1501;3747;1485;3498;-249;-16
"3549";"rentzsch/jrswizzle";1500;3749;1457;3579;-170;-43
"3590";"rlabbe/Kalman-and-Bayesian-Filters-in-Python";1500;3750;2141;2261;-1489;641
"4039";"stevedekorte/io";1500;3751;1491;3473;-278;-9
"4678";"zensh/jsgen";1500;3748;1527;3367;-381;27
"1307";"fex-team/kityminder";1499;3753;1573;3246;-507;74
"1800";"HumbleSoftware/envisionjs";1499;3754;1486;3495;-259;-13
"1944";"jakiestfu/himawari.js";1499;3755;NA;NA;NA;NA
"4013";"sripathikrishnan/redis-rdb-tools";1499;3752;1489;3478;-274;-10
"481";"bobthecow/git-flow-completion";1498;3759;1482;3507;-252;-16
"847";"dae/anki";1498;3757;1509;3423;-334;11
"1281";"farhadi/html5sortable";1498;3761;1480;3514;-247;-18
"2154";"jquery-boilerplate/jquery-patterns";1498;3756;1492;3470;-286;-6
"2499";"lzyzsd/CircleProgress";1498;3760;1593;3197;-563;95
"4361";"twitter/util";1498;3758;1475;3528;-230;-23
"4478";"vowsjs/vows";1497;3762;1499;3457;-305;2
"26";"abpetkov/switchery";1496;3766;1515;3407;-359;19
"2218";"kamranahmedse/git-standup";1496;3763;NA;NA;NA;NA
"2636";"maxogden/screencat";1496;3764;1776;2774;-990;280
"4415";"vanilla/vanilla";1496;3765;1515;3405;-360;19
"2119";"JonasGessner/JGProgressHUD";1495;3768;1601;3178;-590;106
"4695";"zmap/zmap";1495;3767;1493;3466;-301;-2
"1087";"Dynalon/mdwiki";1494;3769;1494;3462;-307;0
"3486";"ravendb/ravendb";1494;3772;1494;3463;-309;0
"3638";"rovo89/Xposed";1494;3770;1668;3023;-747;174
"3974";"sprang/Brushes";1494;3771;1528;3364;-407;34
"130";"AliSoftware/OHAttributedLabel";1493;3773;1497;3459;-314;4
"2507";"maccman/monocle";1493;3775;1480;3515;-260;-13
"4060";"Subash/Prepros";1493;3774;1470;3542;-232;-23
"2099";"johang/btfs";1492;3776;NA;NA;NA;NA
"2843";"mozilla/task.js";1492;3777;1468;3549;-228;-24
"3318";"pnikosis/materialish-progress";1492;3778;1483;3503;-275;-9
"4630";"YaroslavGaponov/node-jvm";1492;3779;1463;3567;-212;-29
"2654";"melanke/Watch.JS";1491;3780;1496;3461;-319;5
"3964";"spf13/viper";1491;3783;1490;3476;-307;-1
"4181";"theironcook/Backbone.ModelBinder";1491;3782;1501;3451;-331;10
"4231";"tinkerpop/gremlin";1491;3781;1490;3477;-304;-1
"1772";"hrescak/Sketch-Flex-Layout";1490;3785;NA;NA;NA;NA
"1887";"intridea/oauth2";1490;3786;1473;3531;-255;-17
"2904";"natew/obtvse";1490;3784;1474;3530;-254;-16
"3226";"pedrovgs/Algorithms";1490;3787;1580;3228;-559;90
"539";"B-Sides/ELCImagePickerController";1489;3789;1511;3419;-370;22
"2876";"munificent/game-programming-patterns";1489;3788;1464;3562;-226;-25
"21";"75team/thinkjs";1488;3790;1036;4230;440;-452
"2223";"kangax/html-minifier";1488;3792;1296;4022;230;-192
"3735";"scalanlp/breeze";1488;3791;1499;3455;-336;11
"4657";"yuki24/did_you_mean";1488;3793;1383;3801;8;-105
"274";"AriaFallah/WebpackTutorial";1487;3794;NA;NA;NA;NA
"675";"chriskite/anemone";1486;3796;1475;3527;-269;-11
"845";"d1sm/finalspeed";1486;3795;NA;NA;NA;NA
"1948";"jalxob/cool-kitten";1486;3799;1489;3480;-319;3
"2043";"jgilfelt/android-sqlite-asset-helper";1486;3797;1472;3536;-261;-14
"2575";"markjaquith/WordPress-Skeleton";1486;3798;1441;3629;-169;-45
"2245";"kean/Nuke";1485;3801;1303;4007;206;-182
"2725";"mikepenz/Android-Iconics";1485;3800;1164;4212;412;-321
"95";"akdubya/dustjs";1484;3806;1473;3532;-274;-11
"108";"alexazhou/VeryNginx";1484;3802;NA;NA;NA;NA
"602";"Casecommons/pg_search";1484;3803;1565;3263;-540;81
"2318";"kolber/audiojs";1484;3804;1514;3411;-393;30
"3667";"rubygems/rubygems";1484;3805;1471;3537;-268;-13
"601";"CartoDB/odyssey.js";1483;3809;1504;3445;-364;21
"1181";"esnme/ultrajson";1483;3808;1453;3589;-219;-30
"3257";"phildawes/racer";1483;3807;1812;2704;-1103;329
"2985";"nispok/snackbar";1481;3811;1578;3233;-578;97
"3132";"openlayers/ol2";1481;3814;1475;3529;-285;-6
"3371";"propublica/upton";1481;3810;1482;3508;-302;1
"3873";"singro/v2ex";1481;3815;2340;2028;-1787;859
"4068";"substack/minimist";1481;3812;1482;3506;-306;1
"4543";"wincent/command-t";1481;3813;1406;3733;-80;-75
"4086";"sustrik/libmill";1480;3816;1693;2964;-852;213
"807";"crockpotveggies/tinderbox";1479;3818;1506;3436;-382;27
"848";"Daemonite/material";1479;3820;1702;2942;-878;223
"1815";"hyperoslo/Sync";1479;3819;1447;3604;-215;-32
"2038";"jezen/is-thirteen";1479;3817;NA;NA;NA;NA
"2746";"Miserlou/Glance-Bookmarklet";1479;3821;1462;3570;-251;-17
"1524";"gnemoug/distribute_crawler";1478;3824;1509;3424;-400;31
"2664";"mesos/spark";1478;3826;1487;3488;-338;9
"3487";"raveren/kint";1478;3825;1678;2999;-826;200
"3948";"soulwire/Makisu";1478;3823;1461;3572;-251;-17
"4145";"technicalpickles/jeweler";1478;3822;1476;3525;-297;-2
"210";"ankane/ahoy";1477;3828;1622;3128;-700;145
"291";"asciinema/asciinema";1477;3829;1607;3161;-668;130
"1879";"inspirit/jsfeat";1477;3831;1599;3184;-647;122
"2794";"mongodb/mongo-java-driver";1477;3827;1478;3520;-307;1
"4593";"xoreaxeaxeax/movfuscator";1477;3830;NA;NA;NA;NA
"216";"anmoljagetia/Flatabulous";1476;3832;NA;NA;NA;NA
"4185";"themeskult/wp-svbtle";1476;3833;1465;3557;-276;-11
"2713";"miekg/dns";1475;3834;1487;3486;-348;12
"3674";"rubysherpas/paranoia";1475;3835;1583;3216;-619;108
"395";"bbatsov/projectile";1474;3838;1486;3493;-345;12
"757";"collectiveidea/audited";1474;3836;1439;3634;-202;-35
"3468";"ramsey/uuid";1474;3837;1692;2968;-869;218
"4304";"trawor/XToDo";1474;3839;1601;3177;-662;127
"735";"codef0rmer/angular-dragdrop";1473;3841;1541;3330;-511;68
"2592";"Mashape/mashape-oauth";1473;3840;1464;3561;-279;-9
"1474";"getqujing/qtunnel";1472;3842;2013;2401;-1441;541
"1669";"h5bp/lazyweb-requests";1472;3843;1523;3380;-463;51
"540";"btford/angular-express-seed";1471;3845;1430;3660;-185;-41
"552";"bunkat/later";1471;3848;1504;3439;-409;33
"1385";"fpt-software/Material-Controls-For-iOS";1471;3849;NA;NA;NA;NA
"2672";"mgechev/angular2-seed";1471;3847;2562;1841;-2006;1091
"2905";"nathanaelkane/vim-indent-guides";1471;3846;1444;3618;-228;-27
"3167";"owncloud/android";1471;3850;1446;3608;-242;-25
"4507";"weareoutman/clockpicker";1471;3844;1451;3593;-251;-20
"651";"chieffancypants/angular-hotkeys";1470;3852;1528;3361;-491;58
"2683";"micahflee/onionshare";1470;3851;1326;3940;89;-144
"1050";"Draveness/DKChainableAnimationKit";1469;3854;NA;NA;NA;NA
"2928";"neokree/MaterialNavigationDrawer";1469;3853;1560;3274;-579;91
"2621";"mattneub/Programming-iOS-Book-Examples";1468;3859;1434;3648;-211;-34
"3064";"NYTimes/ice";1468;3860;1428;3669;-191;-40
"3664";"rubber/rubber";1468;3858;1444;3617;-241;-24
"3750";"ScottHamper/Cookies";1468;3856;1487;3489;-367;19
"4634";"Yelp/elastalert";1468;3855;1166;4210;355;-302
"4636";"yenchenlin1994/DeepLearningFlappyBird";1468;3857;NA;NA;NA;NA
"4064";"SublimeText-Markdown/MarkdownEditing";1467;3861;1541;3329;-532;74
"3016";"nodesource/distributions";1466;3862;1396;3763;-99;-70
"4023";"staltz/flux-challenge";1466;3863;NA;NA;NA;NA
"3184";"pandao/editor.md";1465;3864;1311;3984;120;-154
"3206";"pat/thinking-sphinx";1465;3865;1450;3595;-270;-15
"3321";"pocoproject/poco";1465;3867;1512;3417;-450;47
"4243";"tjmehta/101";1465;3866;1466;3555;-311;1
"176";"andris9/mailtrain";1463;3870;NA;NA;NA;NA
"1269";"facebook/wdt";1463;3869;1370;3826;-43;-93
"1410";"fulcrum-agile/fulcrum";1463;3871;1463;3566;-305;0
"1509";"gitlabhq/gitlab-ci";1463;3872;1503;3447;-425;40
"2037";"jewel/clearskies";1463;3873;1447;3607;-266;-16
"2444";"LitePalFramework/LitePal";1463;3874;1588;3206;-668;125
"3814";"shadowsocks/shadowsocks-go";1463;3868;2093;2333;-1535;630
"1196";"euske/pdfminer";1462;3876;1488;3482;-394;26
"2822";"motemen/gore";1462;3877;1530;3354;-523;68
"2825";"MovingBlocks/Terasology";1462;3875;1348;3892;17;-114
"2814";"mortdeus/legacy-cc";1461;3879;1448;3600;-279;-13
"3536";"rehorn/livepool";1461;3880;1584;3214;-666;123
"4350";"twitter/mysql";1461;3878;1464;3559;-319;3
"2540";"makaimc/fullstackpython.com";1460;3881;1644;3076;-805;184
"3065";"NYTimes/NYTPhotoViewer";1460;3882;1382;3802;-80;-78
"1129";"elevenetc/TextSurface";1459;3883;NA;NA;NA;NA
"655";"chiunam/CTAssetsPickerController";1458;3884;1679;2997;-887;221
"1205";"evnaz/ENSwiftSideMenu";1458;3885;1548;3311;-574;90
"2096";"joewalnes/smoothie";1457;3887;1481;3510;-377;24
"3103";"Olical/EventEmitter";1457;3889;1483;3502;-387;26
"3851";"SiCKRAGETV/SiCKRAGE";1457;3886;1600;3180;-706;143
"4673";"zendframework/ZendSkeletonApplication";1457;3888;1479;3517;-371;22
"2112";"johnno1962/Xtrace";1456;3891;1320;3957;66;-136
"4640";"yesodweb/yesod";1456;3890;1437;3639;-251;-19
"3418";"qor/qor";1455;3892;905;4238;346;-550
"1966";"jaredks/rumps";1454;3893;1337;3911;18;-117
"3604";"robb/Underscore.m";1454;3894;1507;3430;-464;53
"2000";"jcbrand/converse.js";1453;3897;1437;3641;-256;-16
"2453";"lloyd/yajl";1453;3896;1429;3663;-233;-24
"2704";"Microsoft/GSL";1453;3898;NA;NA;NA;NA
"3002";"node-ffi/node-ffi";1453;3895;1510;3420;-475;57
"2805";"montagejs/montage";1452;3901;1450;3596;-305;-2
"3174";"pablojim/highcharts-ng";1452;3899;1563;3266;-633;111
"3398";"pydanny/cookiecutter-django";1452;3900;1556;3281;-619;104
"1882";"interagent/prmd";1450;3904;1548;3310;-594;98
"2983";"ninject/Ninject";1450;3902;1427;3672;-230;-23
"4547";"wise9/enchant.js";1450;3903;1457;3580;-323;7
"236";"apache/cordova-android";1449;3906;1526;3368;-538;77
"652";"chinchang/cta.js";1449;3905;1413;3716;-189;-36
"1349";"Flolagale/mailin";1448;3908;1413;3714;-194;-35
"1983";"jaukia/zoomooz";1448;3911;1443;3622;-289;-5
"2103";"JohnCoates/CSSketch";1448;3909;NA;NA;NA;NA
"2853";"mrdavidlaing/javascript-koans";1448;3910;1409;3726;-184;-39
"3895";"slackhq/hubot-slack";1448;3907;1686;2980;-927;238
"3940";"SonyWWS/ATF";1448;3912;1398;3758;-154;-50
"1467";"getflourish/Sketch-Style-Inventory";1447;3916;1460;3575;-341;13
"2679";"mhevery/jasmine-node";1447;3915;1468;3548;-367;21
"3327";"poole/hyde";1447;3914;1452;3591;-323;5
"3911";"smileyborg/UIView-AutoLayout";1447;3913;1438;3638;-275;-9
"4563";"worrydream/Tangle";1447;3917;1369;3831;-86;-78
"314";"at-import/Singularity";1446;3918;1464;3560;-358;18
"2085";"JoanZapata/android-pdfview";1446;3919;1452;3590;-329;6
"2765";"mmin18/LayoutCast";1446;3920;NA;NA;NA;NA
"411";"benbarnett/jquery-animate-enhanced";1445;3922;1437;3640;-282;-8
"2714";"miguelgrinberg/flasky";1445;3921;1409;3725;-196;-36
"3872";"sindresorhus/speed-test";1445;3923;NA;NA;NA;NA
"1814";"hyperoslo/Presentation";1444;3925;1602;3175;-750;158
"1817";"i18next/i18next";1444;3924;1334;3920;-4;-110
"3891";"Skykai521/StickerCamera";1444;3926;NA;NA;NA;NA
"76";"ageitgey/amplify";1443;3929;NA;NA;NA;NA
"523";"brianmario/mysql2";1443;3927;1462;3568;-359;19
"1486";"gildas-lormeau/zip.js";1443;3928;1432;3657;-271;-11
"1583";"google/lisp-koans";1443;3930;1273;4088;158;-170
"3148";"orbitjs/orbit.js";1443;3931;1445;3613;-318;2
"32";"acdlite/recompose";1441;3935;NA;NA;NA;NA
"110";"alex/django-taggit";1441;3932;1431;3659;-273;-10
"480";"bobthecow/genghis";1441;3936;1464;3558;-378;23
"1248";"facebook/mcrouter";1441;3933;1479;3518;-415;38
"2181";"jssor/slider";1441;3934;1711;2918;-1016;270
"817";"cssstats/cssstats";1440;3937;1364;3845;-92;-76
"1201";"EventStore/EventStore";1440;3940;1427;3671;-269;-13
"2384";"Leaflet/Leaflet.markercluster";1440;3938;1439;3636;-302;-1
"2512";"maciekish/iReSign";1440;3939;1443;3621;-318;3
"416";"benjamine/jsondiffpatch";1439;3941;1402;3746;-195;-37
"1137";"emacs-helm/helm";1439;3942;1500;3452;-490;61
"2801";"monochromegane/the_platinum_searcher";1439;3945;1440;3631;-314;1
"3252";"phalcon/zephir";1439;3943;1486;3494;-449;47
"4149";"TedGoas/Cerberus";1439;3944;1151;4214;270;-288
"5";"0xfe/vexflow";1438;3949;1468;3544;-405;30
"824";"cubiq/add-to-homescreen";1438;3948;1424;3684;-264;-14
"1415";"future-architect/vuls";1438;3947;NA;NA;NA;NA
"3559";"resque/resque-scheduler";1438;3950;1434;3650;-300;-4
"4340";"twitter/AnomalyDetection";1438;3946;1467;3552;-394;29
"1849";"IFTTT/FastttCamera";1437;3954;1622;3129;-825;185
"1953";"jamesrwhite/minicron";1437;3953;1374;3816;-137;-63
"3417";"qiujuer/Genius-Android";1437;3951;1447;3602;-349;10
"3493";"rcrowley/goagain";1437;3952;1426;3674;-278;-11
"191";"AngularClass/ng-fx";1436;3956;1425;3678;-278;-11
"285";"arturadib/strapdown";1436;3961;1470;3541;-420;34
"1416";"futurepress/epub.js";1436;3959;1386;3792;-167;-50
"2322";"kombai/freewall";1436;3964;1487;3487;-477;51
"2960";"nickel-org/nickel.rs";1436;3963;1564;3265;-698;128
"3897";"slact/nchan";1436;3957;984;4234;277;-452
"3917";"snide/sphinx_rtd_theme";1436;3955;1538;3340;-615;102
"4218";"thoughtbot/refills";1436;3960;1416;3705;-255;-20
"4369";"typeplate/typeplate.github.io";1436;3962;1422;3689;-273;-14
"4498";"wandenberg/nginx-push-stream-module";1436;3958;1434;3651;-307;-2
"467";"blaze/blaze";1433;3966;1419;3695;-271;-14
"2889";"mythz/jquip";1433;3965;1418;3699;-266;-15
"3830";"shinydevelopment/SimulatorStatusMagic";1433;3967;1447;3603;-364;14
"2756";"mixu/singlepageappbook";1432;3969;1471;3538;-431;39
"3095";"oguzbilgener/CircularFloatingActionMenu";1432;3968;1453;3588;-380;21
"4010";"square/wire";1432;3972;1480;3513;-459;48
"4443";"vim-ruby/vim-ruby";1432;3970;1439;3635;-335;7
"4668";"zdennis/activerecord-import";1432;3971;1365;3837;-134;-67
"2950";"nfl/react-helmet";1431;3975;NA;NA;NA;NA
"3402";"pymc-devs/pymc3";1431;3974;1427;3673;-301;-4
"4378";"ubolonton/js-csp";1431;3973;1544;3321;-652;113
"1615";"gpambrozio/BlockAlertsAnd-ActionSheets";1430;3976;1413;3712;-264;-17
"3100";"okor/justice";1430;3978;1483;3504;-474;53
"4680";"zero-db/zerodb";1430;3977;NA;NA;NA;NA
"292";"ashfurrow/C-41";1429;3981;1405;3737;-244;-24
"400";"bchanx/slidr";1429;3982;1473;3533;-449;44
"1464";"gephi/gephi";1429;3979;1349;3888;-91;-80
"1637";"groovy/groovy-core";1429;3984;1466;3554;-430;37
"2616";"MatthewYork/MYBlurIntroductionView";1429;3983;1460;3576;-407;31
"3326";"ponylang/ponyc";1429;3980;1138;4216;236;-291
"1842";"IdentityServer/IdentityServer3";1428;3985;1583;3215;-770;155
"3196";"ParsePlatform/Anypic";1428;3986;1404;3743;-243;-24
"3328";"poole/lanyon";1428;3987;1492;3468;-519;64
"4174";"TheBerkin/Rant";1428;3989;1515;3409;-580;87
"4536";"white-cat/ThinkAndroid";1428;3988;1507;3429;-559;79
"11";"12207480/TYAttributedLabel";1427;3994;NA;NA;NA;NA
"713";"cloudhead/toto";1427;3995;1447;3605;-390;20
"969";"digitalbazaar/forge";1427;3991;1455;3583;-408;28
"2892";"n33/skel";1427;3992;1478;3519;-473;51
"3366";"progit/progit2";1427;3990;1527;3365;-625;100
"3804";"session-replay-tools/tcpcopy";1427;3993;1447;3601;-392;20
"304";"astaxie/Go-in-Action";1426;3998;1327;3937;-61;-99
"368";"backbone-paginator/backbone.paginator";1426;3999;1454;3587;-412;28
"1136";"elves/elvish";1426;3996;1315;3977;-19;-111
"1206";"evrone/quiet_assets";1426;3997;1452;3592;-405;26
"2495";"lxc/lxc";1426;4001;1437;3642;-359;11
"4280";"toopay/bootstrap-markdown";1426;4000;1461;3571;-429;35
"2629";"mauricecruz/chrome-devtools-zerodarkmatrix-theme";1425;4004;1446;3609;-395;21
"4123";"taitems/Aristo-jQuery-UI-Theme";1425;4003;1412;3717;-286;-13
"4410";"Valve/fingerprintjs2";1425;4002;1550;3305;-697;125
"883";"dataarts/webgl-globe";1424;4008;1470;3540;-468;46
"1457";"geekcompany/DeerResume";1424;4009;1510;3421;-588;86
"1585";"googlemaps/android-maps-utils";1424;4006;1525;3373;-633;101
"3599";"robbdimitrov/RDVTabBarController";1424;4007;1555;3290;-717;131
"4658";"yuku-t/jquery-textcomplete";1424;4005;1462;3569;-436;38
"2024";"jenius/roots";1423;4012;1333;3927;-85;-90
"2677";"mhagger/git-imerge";1423;4013;1410;3724;-289;-13
"3436";"racket/racket";1423;4010;1470;3539;-471;47
"3645";"rsms/peertalk";1423;4011;1377;3813;-198;-46
"1355";"fluent-ffmpeg/node-fluent-ffmpeg";1422;4016;1411;3720;-296;-11
"2293";"kissjs/node-mongoskin";1422;4014;1413;3711;-303;-9
"3369";"prolificinteractive/material-calendarview";1422;4015;1486;3492;-523;64
"1777";"http-kit/http-kit";1421;4018;1367;3833;-185;-54
"2007";"jdewit/bootstrap-timepicker";1421;4019;1447;3606;-413;26
"2632";"maximebf/php-debugbar";1421;4021;1724;2891;-1130;303
"4045";"stitchfix/pyxley";1421;4020;NA;NA;NA;NA
"4525";"wentin/underlineJS";1421;4017;1546;3313;-704;125
"4568";"WPOTools/steady.js";1421;4022;1429;3665;-357;8
"858";"daneden/Toast";1420;4028;1328;3934;-94;-92
"1107";"EddyBorja/EBPhotoPages";1420;4025;1396;3767;-258;-24
"1154";"entotsu/TKSubmitTransition";1420;4024;NA;NA;NA;NA
"1765";"HospitalRun/hospitalrun-frontend";1420;4023;2892;1579;-2444;1472
"2470";"lorenzofox3/Smart-Table";1420;4027;1418;3698;-329;-2
"3237";"pepibumur/SugarRecord";1420;4026;1378;3811;-215;-42
"927";"dekatotoro/SlideMenuControllerSwift";1419;4032;1316;3972;-60;-103
"2188";"julianshapiro/blast";1419;4030;1406;3734;-296;-13
"2694";"MichMich/MagicMirror";1419;4031;1128;4220;189;-291
"2723";"MikeOrtiz/TouchImageView";1419;4029;1556;3285;-744;137
"3191";"papyros/qml-material";1418;4033;1445;3612;-421;27
"101";"Alamofire/AlamofireImage";1417;4037;NA;NA;NA;NA
"794";"cowboyd/therubyracer";1417;4034;1389;3785;-249;-28
"1636";"Grive/grive";1417;4036;1420;3692;-344;3
"1805";"hut/ranger";1417;4035;1369;3830;-205;-48
"1008";"docker/docker-py";1416;4039;1468;3546;-493;52
"3114";"omz/Dash-Plugin-for-Xcode";1416;4038;1406;3732;-306;-10
"530";"brow/leaves";1415;4040;1417;3701;-339;2
"1321";"filamentgroup/Responsive-Images";1415;4043;1409;3727;-316;-6
"3072";"oauth-io/oauthd";1415;4042;1426;3675;-367;11
"4042";"stevenschobert/instafeed.js";1415;4041;1444;3615;-426;29
"385";"bartonhammond/snowflake";1414;4046;NA;NA;NA;NA
"1605";"gopatrik/space.js";1414;4045;1407;3731;-314;-7
"3861";"simplabs/ember-simple-auth";1414;4044;1534;3347;-697;120
"946";"detro/ghostdriver";1413;4049;1443;3623;-426;30
"3393";"pusher/atom-pair";1413;4048;1881;2583;-1465;468
"4716";"zzz40500/GsonFormat";1413;4047;1574;3245;-802;161
"1351";"floriankugler/FLKAutoLayout";1412;4050;1425;3680;-370;13
"3040";"nryoung/algorithms";1412;4052;1444;3614;-438;32
"3938";"Sonarr/Sonarr";1412;4053;1401;3751;-302;-11
"4377";"uber/react-map-gl";1412;4051;NA;NA;NA;NA
"737";"codegangsta/gin";1411;4060;1493;3465;-595;82
"1092";"e14n/pump.io";1411;4056;1412;3718;-338;1
"1628";"greenplum-db/gpdb";1411;4058;NA;NA;NA;NA
"1689";"hamstergem/hamster";1411;4057;1434;3649;-408;23
"2445";"litl/rauth";1411;4054;1383;3800;-254;-28
"3093";"officert/mongotron";1411;4059;NA;NA;NA;NA
"4613";"Yalantis/FlipViewPager.Draco";1411;4055;1416;3704;-351;5
"190";"AngularClass/awesome-angular2";1410;4061;NA;NA;NA;NA
"418";"benmanns/goworker";1410;4062;1436;3646;-416;26
"2425";"liferay/senna.js";1410;4063;1177;4205;142;-233
"644";"chenupt/SpringIndicator";1409;4065;1582;3221;-844;173
"1322";"filamentgroup/SocialCount";1409;4064;1413;3713;-351;4
"1853";"igorescobar/jQuery-Mask-Plugin";1409;4066;1428;3667;-399;19
"1958";"jamztang/JTGestureBasedTableViewDemo";1409;4067;1405;3740;-327;-4
"2100";"johannilsson/android-actionbar";1409;4069;1405;3739;-330;-4
"3164";"overviewer/Minecraft-Overviewer";1409;4068;1274;4087;19;-135
"3506";"reactjs/react-future";1409;4070;1620;3139;-931;211
"1063";"dropbox/dropbox-js";1408;4072;1400;3757;-315;-8
"3709";"samaaron/sonic-pi";1408;4071;1429;3662;-409;21
"58";"ademilter/bricklayer";1407;4076;NA;NA;NA;NA
"93";"ai/visibilityjs";1407;4074;1402;3749;-325;-5
"720";"cmus/cmus";1407;4073;1847;2644;-1429;440
"2452";"lloyd/node-memwatch";1407;4075;1442;3625;-450;35
"3001";"nodeca/js-yaml";1407;4078;1448;3599;-479;41
"3818";"shakacode/react_on_rails";1407;4077;NA;NA;NA;NA
"72";"aFarkas/webshim";1406;4081;1420;3691;-390;14
"338";"Automattic/expect.js";1406;4082;1443;3620;-462;37
"1757";"honcheng/iOSPlot";1406;4079;1402;3748;-331;-4
"3042";"nsf/termbox-go";1406;4080;1534;3346;-734;128
"443";"binarylogic/searchlogic";1405;4083;1411;3721;-362;6
"640";"chenglou/react-tween-state";1405;4084;1586;3210;-874;181
"2052";"jhnns/rewire";1405;4086;1396;3764;-322;-9
"2076";"jmettraux/rufus-scheduler";1405;4085;1428;3668;-417;23
"4401";"utahta/pythonbrew";1405;4087;1396;3765;-322;-9
"963";"diafygi/gethttpsforfree";1404;4092;NA;NA;NA;NA
"2142";"josevalim/rails-footnotes";1404;4090;1431;3658;-432;27
"3287";"piemonte/PBJVision";1404;4088;1467;3551;-537;63
"3543";"remiprev/teamocil";1404;4091;1454;3586;-505;50
"3781";"seiyria/bootstrap-slider";1404;4089;1463;3565;-524;59
"596";"carltongibson/django-filter";1403;4094;1400;3755;-339;-3
"3284";"phuslu/goproxy";1403;4093;1416;3703;-390;13
"994";"dlew/joda-time-android";1402;4097;1422;3688;-409;20
"3969";"sporkrb/spork";1402;4096;1410;3722;-374;8
"4027";"statsmodels/statsmodels";1402;4095;1404;3742;-353;2
"1671";"h5bp/server-configs-apache";1401;4098;1359;3854;-244;-42
"2147";"jpetazzo/nsenter";1401;4099;1419;3696;-403;18
"3120";"ooyala/barkeep";1401;4100;1425;3679;-421;24
"507";"bradfrost/this-is-responsive";1400;4105;1412;3719;-386;12
"2013";"jedrzejchalubek/Glide.js";1400;4106;1426;3676;-430;26
"3811";"shadowsocks/ChinaDNS";1400;4103;1621;3134;-969;221
"3919";"soarcn/BottomSheet";1400;4104;1875;2595;-1509;475
"4249";"tmate-io/tmate";1400;4102;1391;3780;-322;-9
"4612";"Yalantis/Euclid";1400;4101;1391;3781;-320;-9
"3514";"ReactKit/SwiftTask";1399;4108;1556;3286;-822;157
"4040";"stevegraham/slanger";1399;4107;1410;3723;-384;11
"175";"andris9/jStorage";1398;4109;1366;3834;-275;-32
"3223";"pearkes/tugboat";1398;4111;1386;3793;-318;-12
"3723";"sapo/Ink";1398;4112;1396;3766;-346;-2
"3972";"spotify/helios";1398;4110;1351;3880;-230;-47
"1766";"hotchemi/PermissionsDispatcher";1397;4113;NA;NA;NA;NA
"3476";"rapidloop/rtop";1397;4114;NA;NA;NA;NA
"2243";"kconner/KMCGeigerCounter";1396;4115;1256;4133;18;-140
"4432";"victorstanciu/dbv";1396;4116;1433;3653;-463;37
"433";"bfirsh/jsnes";1395;4119;1414;3708;-411;19
"2233";"kartograph/kartograph.js";1395;4118;1387;3790;-328;-8
"3440";"radex/SwiftyUserDefaults";1395;4117;1425;3677;-440;30
"239";"apache/incubator-zeppelin";1394;4120;1851;2639;-1481;457
"1409";"fuel/fuel";1394;4121;1378;3812;-309;-16
"264";"App-vNext/Polly";1393;4123;1515;3402;-721;122
"2234";"Karumi/Dexter";1393;4124;NA;NA;NA;NA
"2806";"moodle/moodle";1393;4122;1317;3968;-154;-76
"2721";"mikehostetler/amplify";1392;4128;1372;3820;-308;-20
"2799";"mongo-express/mongo-express";1392;4125;1458;3578;-547;66
"3025";"nomiddlename/log4js-node";1392;4127;1393;3773;-354;1
"4196";"ThisIsDallas/Simple-Grid";1392;4126;1357;3863;-263;-35
"142";"alongubkin/spider";1390;4133;1429;3666;-467;39
"631";"CharlieHess/slack-poker-bot";1390;4131;1371;3822;-309;-19
"1797";"huhamhire/huhamhire-hosts";1390;4130;1434;3652;-478;44
"3532";"reek/anti-adblock-killer";1390;4129;1773;2783;-1346;383
"3652";"rstacruz/sparkup";1390;4135;1384;3797;-338;-6
"3967";"splitbrain/dokuwiki";1390;4134;1360;3851;-283;-30
"4482";"vthibault/roBrowser";1390;4132;1423;3685;-447;33
"1273";"fail2ban/fail2ban";1389;4137;1445;3610;-527;56
"1593";"googlesamples/android-ndk";1389;4136;NA;NA;NA;NA
"2275";"kevinlawler/NSDate-TimeAgo";1389;4138;1414;3707;-431;25
"20";"500px/500px-android-blur";1388;4141;1276;4079;-62;-112
"916";"ded/bowser";1388;4139;1404;3741;-398;16
"1608";"goraft/raft";1388;4142;1373;3818;-324;-15
"3720";"SamyPesse/tv.js";1388;4140;1364;3844;-296;-24
"3026";"noodlewerk/NWPusher";1387;4143;1401;3752;-391;14
"4008";"square/tape";1387;4144;1424;3682;-462;37
"19";"36Kr-Mobile/KRVideoPlayer";1386;4147;NA;NA;NA;NA
"223";"Anthony25/gnome-terminal-colors-solarized";1386;4151;1353;3875;-276;-33
"856";"daltoniam/SwiftHTTP";1386;4145;1555;3293;-852;169
"1073";"drush-ops/drush";1386;4150;1397;3762;-388;11
"1091";"dzenbot/DZNSegmentedControl";1386;4146;1503;3446;-700;117
"2430";"lightningtgc/MProgress.js";1386;4149;1381;3804;-345;-5
"4422";"vendocrat/PaymentFont";1386;4148;1389;3786;-362;3
"437";"biezhi/blade";1385;4152;NA;NA;NA;NA
"440";"bigspotteddog/ScrollToFixed";1385;4154;1370;3828;-326;-15
"711";"cloudfoundry-attic/vcap";1385;4155;1383;3799;-356;-2
"2487";"lukas2511/letsencrypt.sh";1385;4153;NA;NA;NA;NA
"869";"danielstjules/Stringy";1384;4160;1729;2883;-1277;345
"1189";"ethereum/go-ethereum";1384;4161;1119;4222;61;-265
"1390";"fraser-hemp/gradify";1384;4158;NA;NA;NA;NA
"3122";"opauth/opauth";1384;4157;1400;3756;-401;16
"3460";"rallat/EffectiveAndroid";1384;4156;NA;NA;NA;NA
"3668";"rubygems/rubygems.org";1384;4159;1343;3901;-258;-41
"2421";"libgdx/packr";1383;4164;1339;3907;-257;-44
"2494";"lxcid/LXReorderableCollectionViewFlowLayout";1383;4162;1418;3697;-465;35
"4446";"VinceG/Bootstrap-Admin-Theme";1383;4163;1345;3895;-268;-38
"4552";"wix/react-templates";1383;4165;1730;2878;-1287;347
"1433";"gaearon/react-makes-you-sad";1382;4166;NA;NA;NA;NA
"2334";"krasimir/deb.js";1382;4167;1373;3819;-348;-9
"971";"digitalfruit/limejs";1381;4169;1394;3771;-398;13
"1047";"drakeet/MaterialDialog";1381;4168;1320;3954;-214;-61
"1559";"google/code-prettify";1381;4170;2174;2224;-1946;793
"4700";"zquestz/s";1381;4171;NA;NA;NA;NA
"1809";"hylang/hy";1379;4173;1338;3909;-264;-41
"2652";"MediaCrush/MediaCrush";1379;4172;1356;3868;-304;-23
"1219";"facebookarchive/python-instagram";1378;4175;1403;3744;-431;25
"4272";"TonicArtos/SuperSLiM";1378;4174;1628;3112;-1062;250
"1182";"esotalk/esoTalk";1377;4179;1414;3709;-470;37
"2235";"Karumi/Rosie";1377;4178;NA;NA;NA;NA
"3529";"redspread/spread";1377;4177;NA;NA;NA;NA
"4215";"thoughtbot/liftoff";1377;4176;1466;3553;-623;89
"2497";"lyft/scissors";1376;4181;NA;NA;NA;NA
"2733";"millermedeiros/js-signals";1376;4182;1397;3761;-421;21
"3154";"orta/ARAnalytics";1376;4183;1485;3496;-687;109
"3862";"simplaio/rucksack";1376;4180;NA;NA;NA;NA
"49";"adamzap/landslide";1375;4184;1338;3908;-276;-37
"3253";"PhamBaTho/BTNavigationDropdownMenu";1375;4187;NA;NA;NA;NA
"3576";"rharriso/bower-rails";1375;4186;1407;3730;-456;32
"4388";"unbit/uwsgi";1375;4185;1460;3574;-611;85
"1135";"eluleci/FlatUI";1373;4188;1372;3821;-367;-1
"2581";"marmelroy/PeekPop";1373;4189;NA;NA;NA;NA
"3696";"ryankiros/neural-storyteller";1373;4190;NA;NA;NA;NA
"2717";"mikecao/flight";1372;4192;1366;3835;-357;-6
"2974";"nikgraf/belle";1372;4191;1604;3170;-1021;232
"200";"angular-ui/AngularJS-sublime-package";1371;4195;1443;3624;-571;72
"1266";"facebook/shimmer-android";1371;4196;1501;3450;-746;130
"1719";"HaxeFoundation/haxe";1371;4193;1422;3687;-506;51
"2611";"mattgodbolt/gcc-explorer";1371;4197;1343;3899;-298;-28
"4414";"vandadnp/iOS-8-Swift-Programming-Cookbook";1371;4194;1589;3204;-990;218
"354";"aws/aws-sdk-java";1370;4199;1387;3789;-410;17
"1795";"hugeinc/styleguide";1370;4200;1508;3428;-772;138
"4611";"Yalantis/Context-Menu.iOS";1370;4198;1444;3616;-582;74
"1142";"emberjs/ember-rails";1369;4203;1391;3782;-421;22
"1231";"facebook/FBMemoryProfiler";1369;4201;NA;NA;NA;NA
"4494";"wal-e/wal-e";1369;4202;1432;3655;-547;63
"17";"320press/wordpress-bootstrap";1368;4209;1395;3769;-440;27
"945";"desktoppr/wbench";1368;4207;1354;3872;-335;-14
"1717";"hashrocket/decent_exposure";1368;4204;1360;3852;-352;-8
"2177";"json-schema-form/angular-schema-form";1368;4206;1375;3815;-391;7
"2260";"kennethreitz/grequests";1368;4208;1400;3754;-454;32
"3104";"olistic/warriorjs";1368;4210;1469;3543;-667;101
"3569";"revolunet/angular-carousel";1368;4205;1485;3497;-708;117
"993";"DKirwan/calendar-heatmap";1367;4214;NA;NA;NA;NA
"1250";"facebook/network-connection-class";1367;4212;1558;3275;-937;191
"2055";"jiaaro/pydub";1367;4217;1379;3806;-411;12
"2486";"luispedro/BuildingMachineLearningSystemsWithPython";1367;4211;1357;3864;-347;-10
"3306";"plataformatec/responders";1367;4215;1432;3656;-559;65
"4131";"tapwork/HeapInspector-for-iOS";1367;4216;1178;4204;-12;-189
"4497";"walmartlabs/thorax";1367;4213;1357;3860;-353;-10
"2030";"jersey/jersey";1366;4219;1258;4126;-93;-108
"2393";"LeaVerou/csss";1366;4221;1397;3760;-461;31
"2774";"mochi/mochiweb";1366;4220;1385;3796;-424;19
"3466";"Ramotion/folding-cell-android";1366;4223;NA;NA;NA;NA
"3801";"serratus/quaggaJS";1366;4222;1343;3903;-319;-23
"4600";"yackle/CLImageEditor";1366;4218;1407;3729;-489;41
"319";"attractivechaos/klib";1365;4224;1393;3774;-450;28
"1085";"dvyukov/go-fuzz";1365;4226;1556;3283;-943;191
"2059";"jikexueyuanwiki/tensorflow-zh";1365;4225;NA;NA;NA;NA
"808";"crosswalk-project/crosswalk";1364;4229;1475;3526;-703;111
"2113";"johnpapa/ng-demos";1364;4228;1545;3314;-914;181
"2918";"ncsoft/Unreal.js";1364;4227;NA;NA;NA;NA
"4511";"webcomponents/webcomponentsjs";1363;4230;1606;3164;-1066;243
"1747";"hmkcode/Android";1362;4231;1613;3155;-1076;251
"4133";"taskrabbit/elasticsearch-dump";1362;4232;1385;3795;-437;23
"4651";"YouXianMing/YoCelsius";1362;4233;1505;3437;-796;143
"754";"cognitect/transit-format";1361;4237;2037;2376;-1861;676
"2450";"liyong03/YLGIFImage";1361;4234;1356;3869;-365;-5
"3868";"sindresorhus/multiline";1361;4236;1418;3700;-536;57
"4372";"typicaljoe/taffydb";1361;4235;1355;3871;-364;-6
"232";"aol/moloch";1360;4238;1383;3798;-440;23
"379";"balysv/material-ripple";1360;4240;1591;3201;-1039;231
"550";"bumptech/stud";1360;4239;1388;3788;-451;28
"1484";"giggsey/libphonenumber-for-php";1360;4242;1468;3545;-697;108
"1864";"impeterstone/PSCollectionView";1360;4241;1357;3861;-380;-3
"3775";"seebi/dircolors-solarized";1360;4243;1465;3556;-687;105
"386";"basecamp/mail_view";1359;4246;1357;3859;-387;-2
"2062";"jingweno/ccat";1359;4250;NA;NA;NA;NA
"2743";"mininet/mininet";1359;4247;1583;3217;-1030;224
"3442";"RadLikeWhoa/Countable";1359;4248;1364;3843;-405;5
"3462";"Ramotion/adaptive-tab-bar";1359;4251;1282;4063;-188;-77
"3864";"simplegeo/polymaps";1359;4244;1326;3938;-306;-33
"3939";"sonata-project/SonataAdminBundle";1359;4245;1359;3855;-390;0
"4489";"wa0x6e/cal-heatmap";1359;4249;1317;3971;-278;-42
"179";"android-cjj/JJSearchViewAnim";1358;4253;NA;NA;NA;NA
"878";"dariusk/corpora";1358;4252;1500;3453;-799;142
"2098";"joeyespo/grip";1358;4254;1380;3805;-449;22
"382";"barryclark/bashstrap";1357;4255;1316;3976;-279;-41
"983";"divshot/geo-bootstrap";1357;4256;1377;3814;-442;20
"2493";"lvivski/animatic";1357;4257;1428;3670;-587;71
"2850";"mqttjs/MQTT.js";1357;4258;1202;4195;-63;-155
"1234";"facebook/flashcache";1356;4259;1333;3924;-335;-23
"1131";"eliotsykes/rspec-rails-examples";1354;4260;1499;3456;-804;145
"3347";"prakhar1989/Algorithms";1354;4261;1337;3914;-347;-17
"78";"AGWA/git-crypt";1353;4267;1169;4209;-58;-184
"92";"airbnb/synapse";1353;4270;1318;3965;-305;-35
"1591";"google/pyringe";1353;4265;1370;3829;-436;17
"2109";"johnlui/SwiftSideslipLikeQQ";1353;4269;1876;2593;-1676;523
"2546";"malsup/blockui";1353;4262;1353;3874;-388;0
"2719";"mikedeboer/node-github";1353;4264;1349;3887;-377;-4
"2896";"nanoc/nanoc";1353;4263;1289;4048;-215;-64
"3087";"octopress/octopress";1353;4266;1512;3415;-851;159
"4177";"thedersen/backbone.validation";1353;4268;1403;3745;-523;50
"229";"antlr/antlr4";1352;4274;1275;4081;-193;-77
"2845";"mperham/inspeqtor";1352;4271;1348;3893;-378;-4
"2926";"nemasu/asmttpd";1352;4272;1456;3582;-690;104
"3887";"skidding/cosmos";1352;4273;1472;3534;-739;120
"3063";"NYTimes/gizmo";1351;4275;NA;NA;NA;NA
"294";"aspnetboilerplate/aspnetboilerplate";1350;4276;1402;3747;-529;52
"330";"Augustyniak/RATreeView";1350;4279;1407;3728;-551;57
"853";"daimajia/AnimationEasingFunctions";1350;4278;1393;3775;-503;43
"1711";"hashicorp/consul-template";1350;4277;1397;3759;-518;47
"2140";"JosephLenton/PHP-Error";1349;4280;1357;3862;-418;8
"2151";"jprante/elasticsearch-jdbc";1349;4284;1334;3921;-363;-15
"2456";"lmenezes/elasticsearch-kopf";1349;4282;1449;3597;-685;100
"3074";"objccn/articles";1349;4283;1351;3878;-405;2
"3626";"RomainPiel/Shimmer-android";1349;4281;1363;3848;-433;14
"558";"ButchersBoy/MaterialDesignInXamlToolkit";1348;4285;1263;4112;-173;-85
"1203";"evilsocket/bettercap";1347;4288;750;4246;-42;-597
"1463";"geokit/geokit";1347;4287;1357;3858;-429;10
"2046";"jglovier/gifs";1347;4286;1319;3963;-323;-28
"3170";"ozodrukh/CircularReveal";1347;4289;1436;3643;-646;89
"2213";"kabukky/journey";1346;4291;1413;3715;-576;67
"2543";"malcommac/SwiftDate";1346;4290;NA;NA;NA;NA
"2599";"matrixxun/ProductTour";1345;4292;NA;NA;NA;NA
"2996";"nnupoor/js_designpatterns";1345;4294;NA;NA;NA;NA
"3826";"shekhargulati/52-technologies-in-2016";1345;4293;NA;NA;NA;NA
"143";"alskipp/ASValueTrackingSlider";1344;4298;1365;3841;-457;21
"483";"bobthecow/psysh";1344;4296;1389;3783;-513;45
"3776";"seejohnrun/ice_cube";1344;4295;1301;4013;-282;-43
"3782";"seL4/seL4";1344;4297;1509;3425;-872;165
"621";"cezarywojcik/CWStatusBarNotification";1343;4302;1445;3611;-691;102
"1088";"dyve/django-bootstrap3";1343;4304;1405;3736;-568;62
"1812";"hyperoslo/Hue";1343;4301;NA;NA;NA;NA
"2489";"lukesampson/scoop";1343;4303;1267;4103;-200;-76
"3697";"ryanmjacobs/c";1343;4300;1289;4050;-250;-54
"4021";"StackStorm/st2";1343;4299;2006;2410;-1889;663
"217";"Anonyfox/node-webkit-hipster-seed";1342;4308;1339;3906;-402;-3
"2093";"joelpx/plasma";1342;4307;850;4240;-67;-492
"4187";"thephpleague/fractal";1342;4306;1413;3710;-596;71
"4306";"trello/RxLifecycle";1342;4305;NA;NA;NA;NA
"51";"addthis/stream-lib";1341;4313;1373;3817;-496;32
"805";"creationix/wheat";1341;4314;1333;3925;-389;-8
"1094";"eastlakeside/interpy-zh";1341;4311;NA;NA;NA;NA
"2207";"jwilder/docker-gen";1341;4315;1472;3535;-780;131
"2560";"mapnik/mapnik";1341;4312;1323;3947;-365;-18
"2869";"muan/emoji";1341;4309;1350;3883;-426;9
"2935";"Netflix/curator";1341;4310;1293;4034;-276;-48
"759";"collectiveidea/interactor";1340;4318;1439;3633;-685;99
"2274";"kevin0571/STPopup";1340;4319;NA;NA;NA;NA
"2778";"modularscale/modularscale-sass";1340;4317;1263;4114;-203;-77
"2911";"nathansmith/formalize";1340;4321;1351;3881;-440;11
"3230";"Peer5/ShareFest";1340;4316;1333;3928;-388;-7
"4087";"sutoiku/formula.js";1340;4320;1344;3898;-422;4
"527";"bro/bro";1339;4323;1389;3784;-539;50
"2166";"JsAaron/jQuery";1339;4322;1424;3681;-641;85
"3439";"radar/guides";1339;4324;1322;3949;-375;-17
"3567";"ReturnInfinity/BareMetal-OS";1339;4325;1310;3991;-334;-29
"693";"cjcenizal/flexbox-patterns";1338;4326;NA;NA;NA;NA
"1742";"hioa-cs/IncludeOS";1338;4330;3179;1367;-2963;1841
"2737";"MinecraftForge/MinecraftForge";1338;4327;1260;4120;-207;-78
"3186";"panicinc/ColorArt";1338;4329;1352;3876;-453;14
"4120";"tachyons-css/tachyons";1338;4328;1378;3808;-520;40
"4294";"tpope/vim-dispatch";1338;4331;1371;3823;-508;33
"147";"Aluxian/Facebook-Messenger-Desktop";1337;4334;1493;3464;-870;156
"2469";"lorenwest/node-config";1337;4332;1385;3794;-538;48
"2513";"macoscope/CodePilot";1337;4335;1341;3904;-431;4
"4202";"thomasxiii/photon";1337;4336;1328;3936;-400;-9
"4509";"weavejester/hiccup";1337;4333;1323;3945;-388;-14
"1738";"hickford/MechanicalSoup";1336;4339;1280;4070;-269;-56
"2429";"ligershark/webdevchecklist.com";1336;4338;1319;3962;-376;-17
"4035";"stephen/airsonos";1336;4337;1448;3598;-739;112
"579";"canjs/canjs";1335;4343;1333;3926;-417;-2
"863";"danielamitay/iHasApp";1335;4341;1345;3894;-447;10
"929";"delba/TextAttributes";1335;4342;NA;NA;NA;NA
"3981";"spring-projects/spring-security-oauth";1335;4340;1324;3941;-399;-11
"1736";"hhatto/autopep8";1334;4346;1356;3867;-479;22
"3197";"ParsePlatform/parse-dashboard";1334;4345;NA;NA;NA;NA
"3248";"pfnet/chainer";1334;4344;NA;NA;NA;NA
"1430";"gaearon/flux-react-router-example";1333;4347;1661;3042;-1305;328
"3542";"remiprev/her";1333;4348;1366;3836;-512;33
"4337";"twilio/stashboard";1333;4349;1226;4175;-174;-107
"2618";"matthuhiggins/foreigner";1332;4350;1333;3923;-427;1
"1402";"FriendsOfSymfony/FOSRestBundle";1331;4355;1336;3917;-438;5
"1634";"GriddleGriddle/Griddle";1331;4358;1290;4043;-315;-41
"1731";"heroku/heroku";1331;4352;1298;4020;-332;-33
"1811";"hyperoslo/Form";1331;4356;1405;3738;-618;74
"2197";"JustinTulloss/zeromq.node";1331;4354;1350;3885;-469;19
"3913";"snabbco/snabb";1331;4353;1420;3690;-663;89
"4267";"tombatossals/angular-leaflet-directive";1331;4351;1349;3889;-462;18
"4426";"verekia/initializr";1331;4357;1337;3912;-445;6
"308";"asyncly/EventEmitter2";1330;4359;1335;3918;-441;5
"1813";"hyperoslo/ImagePicker";1330;4361;NA;NA;NA;NA
"3995";"square/keywhiz";1330;4360;1479;3516;-844;149
"4138";"tdenniston/bish";1330;4362;1322;3952;-410;-8
"959";"dherman/asm.js";1329;4367;1319;3961;-406;-10
"1341";"flazz/vim-colorschemes";1329;4363;1348;3891;-472;19
"2073";"jmascia/KLCPopup";1329;4364;1441;3628;-736;112
"3160";"overboming/ZCAnimatedLabel";1329;4366;1238;4161;-205;-91
"3499";"ReactiveCocoa/ReactiveViewModel";1329;4365;1488;3483;-882;159
"978";"discoproject/disco";1328;4372;1356;3866;-506;28
"1199";"evanw/glfx.js";1328;4369;1219;4183;-186;-109
"2792";"mongodb/mongo-csharp-driver";1328;4368;1317;3969;-399;-11
"2981";"ninjaframework/ninja";1328;4371;1259;4123;-248;-69
"3203";"Pathgather/please-wait";1328;4370;1350;3886;-484;22
"208";"angular/zone.js";1327;4374;1166;4211;-163;-161
"806";"cristicbz/rust-doom";1327;4373;934;4236;-137;-393
"266";"aralejs/aralejs.github.io";1326;4377;1295;4025;-352;-31
"312";"Athou/commafeed";1326;4380;1337;3915;-465;11
"1210";"expressjs/morgan";1326;4379;1513;3413;-966;187
"2946";"newtriks/generator-react-webpack";1326;4378;1336;3916;-462;10
"4311";"triceam/app-UI";1326;4376;1316;3975;-401;-10
"4631";"yarrick/iodine";1326;4375;1339;3905;-470;13
"317";"atomicobject/objection";1325;4381;1419;3693;-688;94
"1995";"jaysalvat/vegas";1325;4383;1320;3955;-428;-5
"3889";"skulpt/skulpt";1325;4382;1394;3770;-612;69
"1197";"evantahler/actionhero";1324;4385;1073;4225;-160;-251
"1382";"fouber/page-monitor";1324;4386;1402;3750;-636;78
"3644";"rsms/node-imagemagick";1324;4384;1291;4041;-343;-33
"751";"Coding/Coding-iOS";1323;4388;NA;NA;NA;NA
"4284";"Topshelf/Topshelf";1323;4387;1309;3997;-390;-14
"2520";"madrobby/microjs.com";1322;4392;1297;4021;-371;-25
"3234";"pencilblue/pencilblue";1322;4391;1378;3810;-581;56
"4074";"substack/watchify";1322;4389;1355;3870;-519;33
"4431";"VictorBjelkholm/ngProgress";1322;4390;1349;3890;-500;27
"24";"aaronsw/html2text";1321;4393;1322;3950;-443;1
"832";"cundong/SmartAppUpdates";1321;4397;1277;4075;-322;-44
"2020";"JeffreyZhao/wind";1321;4399;1310;3993;-406;-11
"2158";"jquery/jquery-color";1321;4394;1296;4023;-371;-25
"2658";"memononen/nanovg";1321;4398;1308;3999;-399;-13
"3457";"Raizlabs/RZTransitions";1321;4395;1362;3849;-546;41
"4380";"ubuwaits/css3-buttons";1321;4396;1301;4014;-382;-20
"1297";"felixge/node-ar-drone";1320;4400;1314;3978;-422;-6
"1536";"golang/lint";1320;4401;1363;3847;-554;43
"4537";"whitesmith/rubycritic";1320;4402;1270;4098;-304;-50
"449";"bitcoinbook/bitcoinbook";1319;4405;1239;4160;-245;-80
"1440";"Gallopsled/pwntools";1319;4407;1289;4046;-361;-30
"2320";"kolyvan/kxmenu";1319;4403;1370;3827;-576;51
"2999";"node-app/Interpreter";1319;4404;1294;4031;-373;-25
"3893";"skynetservices/skynet";1319;4406;1292;4037;-369;-27
"2086";"joeblau/gitignore.io";1318;4409;1228;4171;-238;-90
"2573";"markdregan/Bayesian-Modelling-in-Python";1318;4408;NA;NA;NA;NA
"2650";"mduvall/grande.js";1318;4411;1311;3989;-422;-7
"2693";"michelson/Dante";1318;4410;1335;3919;-491;17
"325";"audreyt/ethercalc";1317;4413;1304;4004;-409;-13
"627";"chandlerprall/Physijs";1317;4419;1288;4052;-367;-29
"1445";"garris/BackstopJS";1317;4414;1133;4219;-195;-184
"1977";"Jasig/cas";1317;4416;1370;3825;-591;53
"2589";"maryrosecook/gitlet";1317;4415;1343;3902;-513;26
"2868";"mttkay/ignition";1317;4412;1324;3943;-469;7
"3158";"otoolep/rqlite";1317;4418;825;4243;-175;-492
"3431";"qw3rtman/gg";1317;4420;1232;4168;-252;-85
"4116";"szimek/signature_pad";1317;4421;1282;4062;-359;-35
"4129";"taobaofed/react-web";1317;4417;NA;NA;NA;NA
"1247";"facebook/libphenom";1316;4427;1302;4011;-416;-14
"1530";"godlygeek/tabular";1316;4424;1322;3948;-476;6
"2026";"JeremySkinner/FluentValidation";1316;4423;1393;3772;-651;77
"3299";"pkluz/PKHUD";1316;4422;1174;4207;-215;-142
"3544";"remy/mit-license";1316;4425;1311;3988;-437;-5
"4345";"twitter-fabric/velocity-react";1316;4426;NA;NA;NA;NA
"328";"Aufree/ESTMusicPlayer";1315;4430;NA;NA;NA;NA
"1836";"icons8/flat-color-icons";1315;4429;1359;3856;-573;44
"4455";"visionmedia/uikit";1315;4431;1272;4093;-338;-43
"4670";"zeit/micro";1315;4428;NA;NA;NA;NA
"781";"coreos/flannel";1314;4437;1343;3900;-537;29
"1097";"ebidel/filer.js";1314;4434;1292;4038;-396;-22
"1114";"ejoy/ejoy2d";1314;4433;1454;3585;-848;140
"1556";"GoogleChrome/samples";1314;4432;1460;3573;-859;146
"2205";"JVillella/JVFloatingDrawer";1314;4435;1392;3777;-658;78
"2630";"mauricemach/coffeekup";1314;4436;1311;3987;-449;-3
"695";"cjlin1/libsvm";1313;4438;1261;4118;-320;-52
"982";"divmain/GitSavvy";1313;4443;1305;4002;-441;-8
"2152";"jquery-archive/plugins.jquery.com";1313;4439;1300;4015;-424;-13
"2992";"NLPchina/elasticsearch-sql";1313;4441;1123;4221;-220;-190
"3265";"phodal/github-roam";1313;4440;1357;3865;-575;44
"4110";"symfony/symfony-standard";1313;4444;1258;4129;-315;-55
"4653";"yuche/vue-strap";1313;4442;NA;NA;NA;NA
"2697";"Microsoft/bond";1312;4445;1240;4159;-286;-72
"414";"bendytree/Objective-C-RegEx-Categories";1311;4448;1293;4036;-412;-18
"1408";"Fuck-You-GFW/p2pspider";1311;4446;NA;NA;NA;NA
"1655";"guillermooo/Vintageous";1311;4449;1381;3803;-646;70
"2003";"jcubic/jquery.terminal";1311;4447;1304;4003;-444;-7
"2358";"kumailht/responsive-elements";1311;4450;1311;3990;-460;0
"2088";"joelambert/Flux-Slider";1310;4451;1319;3960;-491;9
"2290";"Kintaro/wtftw";1310;4453;1319;3964;-489;9
"2304";"klinker24/Talon-for-Twitter";1310;4452;1209;4189;-263;-101
"2379";"lawloretienne/QuickReturn";1310;4455;1504;3441;-1014;194
"4466";"vmg/sundown";1310;4456;1261;4119;-337;-49
"4504";"waynewbishop/SwiftStructures";1310;4454;1554;3294;-1160;244
"686";"ci-bonfire/Bonfire";1309;4461;1316;3974;-487;7
"1338";"flatiron/flatiron";1309;4459;1324;3944;-515;15
"2295";"KittenYang/KYGooeyMenu";1309;4458;1344;3896;-562;35
"3077";"oblac/jodd";1309;4460;1228;4170;-290;-81
"3262";"philogb/jit";1309;4457;1289;4047;-410;-20
"64";"adobe-research/theseus";1308;4463;1310;3994;-469;2
"786";"coreybutler/nvm-windows";1308;4464;1071;4226;-238;-237
"1111";"egret-labs/egret-core";1308;4462;1317;3967;-495;9
"2724";"mikepenz/AboutLibraries";1308;4465;1064;4228;-237;-244
"2859";"mroth/unindexed";1308;4466;1304;4006;-460;-4
"431";"bevacqua/woofmark";1307;4472;1757;2822;-1650;450
"628";"chanjarster/weixin-java-tools";1307;4473;1434;3647;-826;127
"1851";"IFTTT/jot";1307;4470;NA;NA;NA;NA
"1986";"javaee-samples/javaee7-samples";1307;4471;1288;4051;-420;-19
"2074";"jmcarp/robobrowser";1307;4468;1257;4130;-338;-50
"3141";"openstack/swift";1307;4467;1311;3986;-481;4
"4062";"sublimehq/anim_encoder";1307;4469;1275;4082;-387;-32
"168";"andreamazz/AMPopTip";1306;4479;1301;4012;-467;-5
"2106";"johnil/VVeboTableViewDemo";1306;4474;NA;NA;NA;NA
"2957";"ni-c/heimcontrol.js";1306;4475;1364;3842;-633;58
"3416";"qinwf/awesome-R";1306;4478;1276;4078;-400;-30
"3455";"RainLoop/rainloop-webmail";1306;4477;1436;3645;-832;130
"3677";"rundeck/rundeck";1306;4480;1391;3778;-702;85
"3790";"semantic-release/semantic-release";1306;4476;1259;4122;-354;-47
"541";"btford/angular-socket-io";1305;4487;1391;3779;-708;86
"961";"dhotson/springy";1305;4484;1296;4024;-460;-9
"1151";"EnjoySR/ESJsonFormat-Xcode";1305;4488;NA;NA;NA;NA
"1215";"facebookarchive/connect-js";1305;4486;1294;4029;-457;-11
"1406";"frozenui/frozenui";1305;4485;1319;3958;-527;14
"2365";"lanayotech/vagrant-manager";1305;4483;1351;3879;-604;46
"3971";"spotify/docker-gc";1305;4482;1002;4232;-250;-303
"4470";"volojs/volo";1305;4481;1317;3970;-511;12
"764";"commonsguy/cw-advandroid";1304;4493;1286;4057;-436;-18
"1025";"dominictarr/JSON.sh";1304;4490;1280;4069;-421;-24
"1286";"fastred/MotionBlur";1304;4491;1352;3877;-614;48
"2301";"klazuka/Kal";1304;4494;1293;4033;-461;-11
"3376";"pstadler/flightplan";1304;4492;1392;3776;-716;88
"4682";"zeromq/pyzmq";1304;4489;1267;4104;-385;-37
"749";"Codeux-Software/Textual";1303;4495;1290;4045;-450;-13
"2642";"mcharmas/android-parcelable-intellij-plugin";1303;4499;1438;3637;-862;135
"3051";"numbers/numbers.js";1303;4498;1291;4042;-456;-12
"3653";"rstudio/rstudio";1303;4496;1259;4124;-372;-44
"4029";"steelThread/redmon";1303;4500;1304;4005;-495;1
"4152";"telerik/kendo-ui-core";1303;4497;1350;3884;-613;47
"1527";"go-bootstrap/go-bootstrap";1302;4501;NA;NA;NA;NA
"3231";"peerigon/updtr";1301;4503;NA;NA;NA;NA
"3357";"prikhi/pencil";1301;4502;1909;2538;-1964;608
"913";"ddollar/heroku-accounts";1300;4505;1316;3973;-532;16
"914";"ddopson/underscore-cli";1300;4504;1344;3897;-607;44
"2329";"kpdecker/jsdiff";1300;4506;1283;4059;-447;-17
"2857";"mroderick/PubSubJS";1300;4507;1388;3787;-720;88
"2936";"Netflix/dynomite";1300;4508;1212;4186;-322;-88
"710";"cloudera/oryx";1299;4511;1295;4027;-484;-4
"818";"csswizardry/csswizardry-grids";1299;4512;1287;4056;-456;-12
"965";"DianQK/TransitionTreasury";1299;4509;NA;NA;NA;NA
"4490";"waditu/tushare";1299;4510;1943;2494;-2016;644
"381";"baoyongzhang/android-PullRefreshLayout";1298;4517;1282;4064;-453;-16
"1372";"foosel/OctoPrint";1298;4518;1317;3966;-552;19
"1429";"gabrielrcouto/php-gui";1298;4514;NA;NA;NA;NA
"2132";"jonthornton/jquery-timepicker";1298;4513;1240;4158;-355;-58
"3096";"ohler55/oj";1298;4515;1320;3956;-559;22
"3793";"senchalabs/jsduck";1298;4516;1282;4065;-451;-16
"699";"cldwalker/hirb";1297;4519;1324;3942;-577;27
"280";"arrayfire/arrayfire";1296;4520;1204;4193;-327;-92
"1271";"facelessuser/BracketHighlighter";1296;4524;1277;4077;-447;-19
"2442";"LiranCohen/stickUp";1296;4523;1322;3951;-572;26
"2986";"njdehoog/NHBalancedFlowLayout";1296;4521;1270;4099;-422;-26
"3447";"RailsApps/rails_apps_composer";1296;4522;1271;4095;-427;-25
"1089";"dz0ny/leapcast";1295;4526;1278;4074;-452;-17
"2780";"moduth/blockcanary";1295;4525;NA;NA;NA;NA
"4189";"theturtle32/WebSocket-Node";1295;4527;1223;4178;-349;-72
"3865";"simpligility/maven-android-sdk-deployer";1294;4530;1299;4018;-512;5
"4319";"trustedsec/social-engineer-toolkit";1294;4528;1524;3375;-1153;230
"4699";"zpz1237/NirZhihuDaily2.0";1294;4529;NA;NA;NA;NA
"4020";"StackExchange/StackExchange.Redis";1293;4532;1357;3857;-675;64
"4339";"twitter/activerecord-reputation-system";1293;4531;1263;4115;-416;-30
"2328";"Kozea/pygal";1292;4536;1289;4049;-487;-3
"2510";"machinezone/tcpkali";1292;4534;742;4247;-287;-550
"3746";"schteppe/cannon.js";1292;4533;1218;4184;-349;-74
"4664";"z3t0/Arduino-IRremote";1292;4535;1328;3933;-602;36
"1735";"Hexxeh/rpi-update";1290;4538;1257;4132;-406;-33
"2374";"lastpass/lastpass-cli";1290;4539;1338;3910;-629;48
"2821";"motdotla/dotenv";1290;4541;1302;4009;-532;12
"4059";"suan/vim-instant-markdown";1290;4537;1363;3846;-691;73
"4429";"vicpenap/PrettyKit";1290;4540;1295;4026;-514;5
"158";"amoffat/snake";1289;4543;1365;3840;-703;76
"4531";"whackashoe/antimoderate";1289;4542;NA;NA;NA;NA
"4661";"Y-Vladimir/SmartDeblur";1289;4544;1476;3524;-1020;187
"1644";"grpc/grpc-java";1287;4545;1287;4055;-490;0
"2798";"MongoEngine/mongoengine";1286;4548;1311;3985;-563;25
"2958";"nicinabox/superslides";1286;4547;1279;4072;-475;-7
"3007";"nodejs/nan";1286;4546;1511;3418;-1128;225
"649";"chewiebug/GCViewer";1284;4549;1280;4068;-481;-4
"1102";"ecomfe/zrender";1284;4551;1236;4163;-388;-48
"1706";"harthur/kittydar";1284;4550;1337;3913;-637;53
"2501";"M66B/XPrivacy";1284;4552;1312;3982;-570;28
"224";"antiboredom/videogrep";1282;4555;1245;4150;-405;-37
"284";"artsy/eigen";1282;4557;1424;3683;-874;142
"594";"carllerche/mio";1282;4559;1463;3564;-995;181
"1709";"hashcat/oclHashcat";1282;4553;NA;NA;NA;NA
"3427";"Quinny898/PersistentSearch";1282;4558;1590;3202;-1356;308
"3432";"qw3rtman/git-fire";1282;4554;NA;NA;NA;NA
"3877";"SirCmpwn/sway";1282;4556;NA;NA;NA;NA
"776";"coolnameismy/BabyBluetooth";1281;4561;NA;NA;NA;NA
"899";"davist11/jQuery-One-Page-Nav";1281;4562;1326;3939;-623;45
"4080";"Suor/funcy";1281;4560;1292;4039;-521;11
"2403";"Leimi/drawingboard.js";1280;4563;1262;4117;-446;-18
"2496";"lxn/walk";1279;4565;1254;4137;-428;-25
"3846";"shu223/PulsingHalo";1279;4564;1287;4054;-510;8
"3624";"romainguy/google-io-2014";1278;4566;1282;4066;-500;4
"4690";"ZieIony/Carbon";1278;4567;1504;3438;-1129;226
"184";"angular/angular.dart";1277;4570;1293;4035;-535;16
"1285";"fastos/tcpdive";1277;4569;NA;NA;NA;NA
"2819";"mossmann/hackrf";1277;4568;1329;3932;-636;52
"121";"alibaba/canal";1276;4576;1227;4173;-403;-49
"265";"aquynh/capstone";1276;4572;1263;4113;-459;-13
"1232";"facebook/FBSimulatorControl";1276;4575;NA;NA;NA;NA
"1336";"flatiron/cradle";1276;4571;1276;4080;-491;0
"2330";"kpumuk/meta-tags";1276;4573;1328;3935;-638;52
"3146";"optimizely/nuclear-js";1276;4574;1575;3242;-1332;299
"309";"ata4/disunity";1275;4577;1312;3983;-594;37
"451";"bitly/data_hacks";1275;4579;1284;4058;-521;9
"684";"churchio/onebody";1275;4578;1294;4028;-550;19
"3597";"rnystrom/RNGridMenu";1275;4580;1303;4008;-572;28
"310";"atebits/SimFinger";1274;4581;1262;4116;-465;-12
"1529";"gocircuit/circuit";1274;4583;1321;3953;-630;47
"3330";"poolqf/FillableLoaders";1274;4584;NA;NA;NA;NA
"3472";"Ranks/emojify.js";1274;4582;1405;3735;-847;131
"435";"bgrins/spectrum";1273;4587;1274;4084;-503;1
"566";"BYVoid/OpenCC";1273;4589;1211;4188;-401;-62
"964";"dianping/cat";1273;4588;1184;4201;-387;-89
"1521";"globalize/globalize";1273;4586;1256;4134;-452;-17
"1686";"halide/Halide";1273;4590;1271;4096;-494;-2
"2861";"MrRio/vtop";1273;4585;1070;4227;-358;-203
"261";"apprenticeharper/DeDRM_tools";1272;4591;1571;3250;-1341;299
"835";"cwRichardKim/RKSwipeBetweenViewControllers";1272;4592;1313;3980;-612;41
"59";"adleroliveira/dreamjs";1271;4594;NA;NA;NA;NA
"3067";"nytlabs/streamtools";1271;4593;1275;4083;-510;4
"159";"ampache/ampache";1270;4597;1135;4218;-379;-135
"2271";"kern/filepizza";1270;4595;1697;2953;-1642;427
"2763";"mmattozzi/cocoa-rest-client";1270;4596;1422;3686;-910;152
"3078";"oblador/react-native-vector-icons";1270;4598;NA;NA;NA;NA
"1807";"hybridgroup/artoo";1269;4600;1226;4176;-424;-43
"2454";"llvm-mirror/llvm";1269;4599;1549;3308;-1291;280
"2638";"mbenford/ngTagsInput";1269;4606;1365;3838;-768;96
"2649";"mdo/wtf-html-css";1269;4604;1209;4191;-413;-60
"2701";"Microsoft/code-push";1269;4605;NA;NA;NA;NA
"2705";"Microsoft/TouchDevelop";1269;4601;1195;4197;-404;-74
"3036";"notnoop/java-apns";1269;4602;1231;4169;-433;-38
"3479";"rashidkpc/kibana2";1269;4603;1257;4131;-472;-12
"1954";"JamieAppleseed/selectToAutocomplete";1268;4609;1323;3946;-663;55
"2364";"laher/goxc";1268;4607;1283;4061;-546;15
"2891";"n1nj4sec/pupy";1268;4608;NA;NA;NA;NA
"301";"assimp/assimp";1267;4611;1198;4196;-415;-69
"417";"benjaminoakes/maid";1267;4610;1243;4153;-457;-24
"1160";"Ereza/CustomActivityOnCrash";1267;4613;1189;4200;-413;-78
"1613";"gottfrois/dashing-rails";1267;4612;1250;4142;-470;-17
"3018";"node-xmpp/node-xmpp";1267;4614;1299;4019;-595;32
"249";"Apipie/apipie-rails";1266;4620;1274;4085;-535;8
"320";"auchenberg/chrome-devtools-app";1266;4618;1310;3995;-623;44
"586";"caouecs/Laravel-lang";1266;4616;1290;4044;-572;24
"1055";"drewmccormack/ensembles";1266;4617;1272;4094;-523;6
"1360";"flyway/flyway";1266;4615;1266;4107;-508;0
"2070";"jlord/git-it";1266;4619;1269;4100;-519;3
"3283";"phusion/traveling-ruby";1265;4622;1137;4217;-405;-128
"3856";"silexphp/Pimple";1265;4621;1240;4157;-464;-25
"410";"ben174/git-draw";1264;4625;NA;NA;NA;NA
"452";"bitly/go-simplejson";1264;4628;1353;3873;-755;89
"589";"capttaco/Briefs";1264;4624;1265;4110;-514;1
"716";"clu3/bootstro.js";1264;4627;1260;4121;-506;-4
"1571";"google/google-authenticator";1264;4629;1459;3577;-1052;195
"2532";"MailCore/mailcore2";1264;4626;1227;4174;-452;-37
"4556";"wooorm/alex";1264;4623;NA;NA;NA;NA
"39";"Activiti/Activiti";1263;4632;1220;4181;-451;-43
"3317";"pmwkaa/sophia";1263;4630;1221;4180;-450;-42
"4524";"WenchaoD/FSCalendar";1263;4631;1059;4229;-402;-204
"623";"cgrand/enlive";1262;4635;1209;4190;-445;-53
"1112";"eishay/jvm-serializers";1262;4633;1250;4139;-494;-12
"1843";"Idered/Editr.js";1262;4634;1288;4053;-581;26
"2478";"lsjwzh/RecyclerViewPager";1262;4638;2541;1852;-2786;1279
"3458";"rakshasa/rtorrent";1262;4636;1291;4040;-596;29
"3741";"schacon/git-scribe";1262;4637;1245;4148;-489;-17
"105";"aldeed/meteor-autoform";1261;4641;1401;3753;-888;140
"1119";"elastic/elasticsearch-js";1261;4640;1238;4162;-478;-23
"3710";"samccone/drool";1261;4639;NA;NA;NA;NA
"526";"BrightcoveOS/Diamond";1260;4642;1308;4000;-642;48
"822";"cuberite/cuberite";1260;4646;1414;3706;-940;154
"1446";"garris/TremulaJS";1260;4648;1215;4185;-463;-45
"1833";"icepy/Front-End-Develop-Guide";1260;4644;NA;NA;NA;NA
"2587";"marvelapp/FancyTabBar";1260;4647;1302;4010;-637;42
"3333";"pornel/pngquant";1260;4643;1272;4091;-552;12
"3884";"siyamed/android-shape-imageview";1260;4649;1378;3809;-840;118
"3988";"square/assertj-android";1260;4645;1267;4102;-543;7
"4132";"TargetProcess/tauCharts";1260;4650;1222;4179;-471;-38
"167";"andreaferretti/paths-js";1259;4655;1233;4166;-489;-26
"683";"chukong/quick-cocos2d-x";1259;4652;1220;4182;-470;-39
"870";"DanielWaterworth/Raphters";1259;4651;1256;4135;-516;-3
"2216";"kakserpom/phpdaemon";1259;4653;1244;4151;-502;-15
"2585";"maruel/panicparse";1259;4654;523;4248;-406;-736
"269";"arc90/git-sweep";1258;4660;1278;4073;-587;20
"1161";"erica/uidevice-extension";1258;4659;1258;4127;-532;0
"1959";"jamztang/JTRevealSidebarDemo";1258;4657;1248;4146;-511;-10
"3816";"shadowsocks/shadowsocks-qt5";1258;4658;1575;3243;-1415;317
"3829";"shinobicontrols/iOS9-day-by-day";1258;4656;NA;NA;NA;NA
"289";"aryaxt/iOS-Slide-Menu";1257;4663;1309;3998;-665;52
"882";"dataarts/dat.gui";1257;4661;1190;4198;-463;-67
"1917";"JabbR/JabbR";1257;4662;1242;4156;-506;-15
"1967";"jaredly/treed";1257;4667;995;4233;-434;-262
"2398";"leecade/react-native-swiper";1257;4664;1329;3930;-734;72
"2907";"nathanmarz/cascalog";1257;4665;1277;4076;-589;20
"3633";"romashamin/Size-Marks-PS";1257;4666;1250;4143;-523;-7
"3854";"Sigil-Ebook/Sigil";1257;4668;1248;4145;-523;-9
"4557";"wooorm/franc";1257;4669;1248;4147;-522;-9
"112";"alexgorbatchev/jquery-textext";1256;4670;1259;4125;-545;3
"1459";"gekitz/UIDevice-with-UniqueIdentifier-for-iOS-5";1255;4676;1243;4154;-522;-12
"2023";"jemalloc/jemalloc";1255;4673;1943;2493;-2180;688
"2557";"mapbox/mapbox.js";1255;4677;1273;4090;-587;18
"2899";"nanopack/yoke";1255;4675;NA;NA;NA;NA
"3155";"orvice/ss-panel";1255;4672;1313;3979;-693;58
"3687";"rvirding/lfe";1255;4674;926;4237;-437;-329
"4502";"watabou/pixel-dungeon";1255;4671;1334;3922;-749;79
"1595";"googlesamples/android-testing-templates";1254;4681;2441;1926;-2755;1187
"2069";"jlongster/transducers.js";1254;4678;1310;3992;-686;56
"3464";"Ramotion/circle-menu";1254;4683;NA;NA;NA;NA
"3588";"ripplejs/ripple";1254;4682;1228;4172;-510;-26
"3615";"rochacbruno/quokka";1254;4680;1274;4086;-594;20
"4071";"substack/stream-adventure";1254;4679;1319;3959;-720;65
"1548";"google/battery-historian";1253;4684;1255;4136;-548;2
"1926";"jagregory/fluent-nhibernate";1253;4686;1265;4109;-577;12
"4082";"supermarin/ObjectiveRecord";1253;4685;1273;4089;-596;20
"4128";"tantaman/Strut";1253;4687;1266;4108;-579;13
"943";"designmodo/startup-demo";1252;4688;1267;4105;-583;15
"1118";"elastic/elasticsearch-definitive-guide";1252;4691;1279;4071;-620;27
"3368";"projectkudu/kudu";1252;4689;1242;4155;-534;-10
"3589";"ripple/ripple-client";1252;4692;1264;4111;-581;12
"4708";"zurb/joyride";1252;4690;1244;4152;-538;-8
"828";"cucumber/cucumber-jvm";1251;4698;1249;4144;-554;-2
"872";"danlucraft/git.js";1251;4693;1250;4141;-552;-1
"1928";"jakejs/jake";1251;4695;1258;4128;-567;7
"1998";"jbrownlee/CleverAlgorithms";1251;4696;1294;4030;-666;43
"2796";"mongodb/mongo-ruby-driver";1251;4694;1250;4140;-554;-1
"4577";"xamarin/XobotOS";1251;4697;1225;4177;-520;-26
"632";"charlierguo/gmail";1250;4704;1178;4203;-501;-72
"1212";"expressjs/session";1250;4706;1281;4067;-639;31
"1623";"graphql/graphiql";1250;4701;NA;NA;NA;NA
"1848";"ifandelse/machina.js";1250;4702;1233;4165;-537;-17
"1873";"infinitered/ProMotion";1250;4700;1283;4060;-640;33
"3043";"nslocum/design-patterns-in-ruby";1250;4699;1484;3499;-1200;234
"3501";"ReactiveRaven/jqBootstrapValidation";1250;4705;1245;4149;-556;-5
"4289";"torodb/torodb";1250;4703;1190;4199;-504;-60
"237";"apache/flink";1249;4708;1232;4167;-541;-17
"1578";"google/ion";1249;4709;NA;NA;NA;NA
"1894";"iPaulPro/Android-ItemTouchHelper-Demo";1249;4711;NA;NA;NA;NA
"1999";"jbt/markdown-editor";1249;4707;1306;4001;-706;57
"2552";"Manabu-GT/ExpandableTextView";1249;4710;1299;4016;-694;50
"2875";"mumble-voip/mumble";1249;4712;1272;4092;-620;23
"2523";"mafintosh/mongojs";1248;4713;1236;4164;-549;-12
"2720";"mikeflynn/egg.js";1248;4714;1203;4194;-520;-45
"3621";"rofl0r/proxychains-ng";1248;4716;1370;3824;-892;122
"4527";"wequick/Small";1248;4715;NA;NA;NA;NA


==> data/regressions/mRSE_104weeks.csv <==
"";"values";"intervals"
"1";18,4878263417628;15,5715081994862
"2";15,8166942008254;13,2155133117128
"3";13,9213807988594;11,5624672588405
"4";11,4820653568847;9,426202010888
"5";10,6193867947046;8,696339401931
"6";10,14465240404;8,29244585717191
"7";9,13696628983331;7,35893798835495
"8";8,3766168089521;6,59701932250346
"9";7,8167725204496;6,14657897973885
"10";7,14511761190396;5,59961705620819
"11";6,64651611904641;5,2033320522939
"12";5,716339555307;4,36339974996238
"13";4,99997728223675;3,75824034813076
"14";4,66100543803061;3,49276822109534
"15";3,94386053601618;2,91181647248856
"16";3,12285644013511;2,08561675664981
"17";2,76057228719185;1,82832455671274
"18";2,6416362260346;1,7457969621341
"19";2,43170687670819;1,5889923331052
"20";2,26410413529061;1,46756169557283
"21";2,09868710906481;1,34467318044822
"22";1,80138302973523;1,15158110335279
"23";1,65862466249225;1,04148334212443
"24";1,53833055248087;0,957035769749561
"25";1,29421790679882;0,732266447359806
"26";1,16475722714225;0,653411197617424
"27";1,02949116696357;0,470442946993963
"28";0,961179469199828;0,446820747854307
"29";0,84163070246255;0,364027780551388
"30";0,809498890859538;0,349480381300665
"31";0,75564782689758;0,33731770669825
"32";0,664838301126841;0,2843085808646
"33";0,628960344475016;0,267438805082943
"34";0,595045599205236;0,252209206324483
"35";0,551400611398094;0,224182076551846
"36";0,507302213113908;0,1987104328466
"37";0,476223889574176;0,182105812318519
"38";0,460825779668934;0,184875500340493
"39";0,407748099951296;0,156987883971113
"40";0,352631997086714;0,1323335643066
"41";0,314713610180272;0,114312838110432
"42";0,288043481002776;0,101096682070504
"43";0,271350963258847;0,0831985867379002
"44";0,246236726723171;0,0723378880971898
"45";0,21701199932313;0,0615080878974035
"46";0,205148416106088;0,0659055167555537
"47";0,192055437823513;0,0621727221144423
"48";0,188930937508384;0,0631063349549851
"49";0,188477859340551;0,0679725785705634
"50";0,172697674705653;0,0605062047627508
"51";0,1493309399242;0,0500321015688325
"52";0,147178556912851;0,0650488137585488
"53";0,135576423103093;0,0558040692234307
"54";0,120916078031765;0,049717824921979
"55";0,117030785945663;0,0472135465219284
"56";0,107924679754774;0,0416508619688864
"57";0,0988561563167242;0,0346091539160593
"58";0,0938797654295973;0,0316278677906761
"59";0,0907155276359111;0,0300879072374975
"60";0,0865357778991507;0,027810099872584
"61";0,0947336014893157;0,0362988932117249
"62";0,0859169185084452;0,031198174722179
"63";0,0733635672646795;0,0260282120263489
"64";0,0688107678225851;0,0236437886189916
"65";0,0616913779781197;0,0211936017349549
"66";0,0577631229161434;0,0190065239522795
"67";0,0509634996903553;0,014535575328268
"68";0,0496333580772473;0,0159165246114853
"69";0,0447603382154948;0,0116826749848168
"70";0,0401983984378517;0,0107784101753898
"71";0,037081677521472;0,0094961652323931
"72";0,0420708666868641;0,0187772686062248
"73";0,0385494880458701;0,0158763749349613
"74";0,034533104004243;0,0112274916694962
"75";0,0329651918207164;0,0104285407196458
"76";0,0319397146470718;0,00979829932258359
"77";0,0314419492726111;0,0098846557077491
"78";0,0271748865919964;0,00772276964788199
"79";0,0245053295353617;0,00634493159110647
"80";0,0214767351774065;0,00507906860736067
"81";0,018675173004593;0,0040411644161556
"82";0,0195377480452221;0,00516103285597538
"83";0,0167760902080054;0,00390003830464116
"84";0,0156647044720985;0,00371548655050249
"85";0,0145546072881203;0,0032570793345233
"86";0,0138070960791323;0,00299715409706863
"87";0,0124403951342565;0,00303509829260835
"88";0,00987196834425458;0,00241295507460599
"89";0,00838043743883039;0,00213938463272255
"90";0,00802516676424365;0,00198369715775024
"91";0,00731874124979699;0,00179593643954324
"92";0,00631622906359127;0,00157531765747745
"93";0,00542775344360708;0,00153880925995043
"94";0,00460519211973797;0,00150606460459578
"95";0,00511681711569346;0,0025550246550796
"96";0,00434030672352291;0,00214147563128805
"97";0,00367459064367214;0,00178047303659436
"98";0,00302620850040547;0,00144982123634432
"99";0,00187061597439722;0,00107501084065883
"100";0,00103190504100274;0,000657175871953269
"101";0,000578934725406281;0,000416654331707372
"102";0,000383537461881128;0,000378602160713868
"103";9,20777932666259e-05;4,8485297958061e-05


==> data/regressions/mRSE_26weeks.csv <==
"";"values";"intervals"
"1";38,8715556404409;16,9641732769592
"2";28,6994611563482;12,4122799816619
"3";17,6182782072493;7,71783647043056
"4";15,3299680185551;6,77048021730638
"5";10,6119125742016;4,60794497634773
"6";8,88446796177712;3,86765905624156
"7";5,97225940203978;2,58194413917273
"8";4,52897287138374;1,95747515601384
"9";3,46079467069491;1,50855678132342
"10";2,91729378974177;1,26375466181628
"11";2,41061998437502;1,037103749094
"12";1,41177322619315;0,584778336987772
"13";1,11872629355336;0,489600488591653
"14";0,880032260641979;0,375805383982202
"15";0,743858939603502;0,320197824357956
"16";0,571865632896114;0,245737861359152
"17";0,361007603862667;0,144011228559128
"18";0,225683669724339;0,0885618291373192
"19";0,155113236501454;0,059864633418104
"20";0,102665933552324;0,0388599758778455
"21";0,0693774139276495;0,0265146320301503
"22";0,0262819493106631;0,00854839871652697
"23";0,0108475755047065;0,00317821113752235
"24";0,00511555735483567;0,00144341697950685
"25";0,00231415377925527;0,000814563791338406


==> data/regressions/mRSE_52weeks.csv <==
"";"values";"intervals"
"1";37,1305830414902;28,7762717292494
"2";31,7442688680371;24,8602832417692
"3";24,6661064214941;19,7036494177198
"4";19,654416861083;15,7861152038696
"5";14,8248362544435;11,9485029955532
"6";12,6645370128304;10,229761871731
"7";10,8936952144923;8,79502251815665
"8";9,62032653524611;7,7868257756199
"9";6,73310641732035;5,05833932563962
"10";5,85848709459546;4,37230534102374
"11";5,25686199290276;3,94342766835758
"12";4,57302337812993;3,43104416747775
"13";4,03750432727283;3,01924921631877
"14";3,51644173269499;2,61318571616186
"15";2,96867236956698;2,20337644410005
"16";1,97897890594869;1,40719687523137
"17";1,67592647584575;1,18058355321006
"18";1,39404974691364;0,967402889296638
"19";1,10668792061418;0,758400869700933
"20";1,04693925833131;0,717043077934247
"21";0,9011321462683;0,575854167413383
"22";0,761516889292979;0,475456159633682
"23";0,635991451381325;0,387437745472273
"24";0,546596802109247;0,327509840700031
"25";0,486403015508482;0,2922264832866
"26";0,432046276900182;0,257532684133334
"27";0,359278310626588;0,219872636641354
"28";0,256554074052984;0,13763051248648
"29";0,212968984731682;0,117394273874846
"30";0,176260441980918;0,0850923727593116
"31";0,159455880383662;0,0810165419410163
"32";0,149597268709936;0,0783800532544338
"33";0,12848338566787;0,061823237202064
"34";0,106775361182824;0,0530915421274413
"35";0,0849652641923027;0,0405390020062697
"36";0,069040631756537;0,0315784247554336
"37";0,0597564385278598;0,0254233494118035
"38";0,0533962675899704;0,0226366072338071
"39";0,0503483892079455;0,0272885037261833
"40";0,0394448280297352;0,0196222447864252
"41";0,0353514296217482;0,0171467998439702
"42";0,0256454996571978;0,0122042647344332
"43";0,019682240030544;0,00838011853201277
"44";0,0134266525292376;0,00534178877790949
"45";0,0110938133141848;0,00454097827267489
"46";0,00841769595911319;0,00362901170730108
"47";0,00594808907491615;0,00278966213775975
"48";0,0023459773652845;0,000756330751998317
"49";0,00143465688646427;0,000573169281312876
"50";0,00113454829348569;0,000567305047392834
"51";0,000517649180328233;0,000390192115923604


==> data/regressions/mRSE_52weeks_k5_cluster1.csv <==
"";"values";"intervals"
"1";18,5005283958395;14,5012952015685
"2";4,75933223250546;1,71764966737287
"3";1,23513777921601;0,6035784213112
"4";0,938427028691894;0,425328151219585
"5";0,632093190330811;0,275340998696236
"6";0,495868702380143;0,207966368673374
"7";0,282584918335146;0,0871364817249654
"8";0,185102905166051;0,0414053875413019
"9";0,172933596593734;0,054304343594307
"10";0,127137902609774;0,0272384449060657
"11";0,0988128667254033;0,0201178674844506
"12";0,0952605282000757;0,0283691565415224
"13";0,0767015010013919;0,0158315134124572
"14";0,065366555698404;0,0101722864633727
"15";0,0616351287256275;0,00989622223385257
"16";0,0612474003769421;0,0112202440097956
"17";0,0569725694373615;0,0113217049002935
"18";0,0544322663514607;0,0131936195360766
"19";0,0520848450493187;0,0149195958402172
"20";0,053697569849859;0,018448111920325
"21";0,0493526761111512;0,0176197202906925
"22";0,0503992373491809;0,0203202800634149
"23";0,0440210318825323;0,0168645119420021
"24";0,0398087252773155;0,0156861303720055
"25";0,0367711088108201;0,0138965694322116
"26";0,0303565507077225;0,00943610264840785
"27";0,0257195847691731;0,00450453951329767
"28";0,0250654437418979;0,0076179274696961
"29";0,0227420154558372;0,0065353769564741
"30";0,0199563511147104;0,00498354841065827
"31";0,0184917227994482;0,0048616783613783
"32";0,0165015606388184;0,0039895423199325
"33";0,0155749163867692;0,00440333668693702
"34";0,0138410590071064;0,00397745047095821
"35";0,0132097593696324;0,00441522569508041
"36";0,012459057306892;0,0045879860428141
"37";0,0104657430346006;0,00348047460615544
"38";0,00926802100907444;0,00304943023231339
"39";0,0069187869140145;0,00107038904536687
"40";0,00619859698875571;0,000847464607884899
"41";0,00528246768561322;0,000685666311558881
"42";0,00489705776027904;0,000679630615998541
"43";0,00388157782788536;0,000521719416227852
"44";0,00333676629265281;0,000492230211570581
"45";0,0031511767396551;0,000559593845201379
"46";0,00238713290455494;0,000520666090431913
"47";0,00176009668458198;0,000322343333023629
"48";0,00124268968560068;0,000306985834765058
"49";0,000930718064086686;0,000279083455637442
"50";0,000651028482482831;0,000269949207064971
"51";0,000391390453393419;0,000236646630852645


==> data/regressions/mRSE_52weeks_k5_cluster2.csv <==
"";"values";"intervals"
"1";0,791647944642903;0,0569587000385463
"2";0,705239414031706;0,0503024280492023
"3";0,603173926157301;0,0683836420923529
"4";0,541471374885739;0,0687171952950311
"5";0,448869702624929;0,132618425303866
"6";0,373903593778108;0,102603529710069
"7";0,357492392826419;0,124419586381457
"8";0,235037725770388;0,0999685612640918
"9";0,19373543787333;0,0716437899822937
"10";0,163876182238209;0,0529772364772718
"11";0,129449298451177;0,0371657280052065
"12";0,121740307109025;0,033628777978054
"13";0,109212867708139;0,0301165355858246
"14";0,114279837996928;0,0456929103963289
"15";0,102575465124198;0,0465244850443545
"16";0,103557370989724;0,056698859399159
"17";0,0962983553212061;0,0488518204165764
"18";0,0778504238096386;0,0313935798118598
"19";0,100567115103737;0,0538163104530402
"20";0,0721694742619356;0,0258347711439611
"21";0,0653629348360809;0,0212688710532532
"22";0,0580464016247375;0,0174912101572662
"23";0,0533061017673142;0,016130754003027
"24";0,0463372677809081;0,0127590105549145
"25";0,0433428449534279;0,0116822823567954
"26";0,0388837823334095;0,00939388270562247
"27";0,0373959314690741;0,00934640939460081
"28";0,0312529380302641;0,00774158299915846
"29";0,0266550400863684;0,00646946298822696
"30";0,0232529121155905;0,00494098601385484
"31";0,0201721733507055;0,00386330366220989
"32";0,0193940692121689;0,00367986702255856
"33";0,0169211908781221;0,00307357354269185
"34";0,0155491117761201;0,0029236253976856
"35";0,0143324601818125;0,00277628129152232
"36";0,0122802383455634;0,00250399310387845
"37";0,0117609713304661;0,00244795329817229
"38";0,0104312008962254;0,00218600954739838
"39";0,00970244879345878;0,00212985671264497
"40";0,00783952861228799;0,00179837245188547
"41";0,00660582454962216;0,00155065595067379
"42";0,00593215083082322;0,00139274168564896
"43";0,00483664046844904;0,00115334785071146
"44";0,0039459101800185;0,000990939165723573
"45";0,00338674737299011;0,000956140704509592
"46";0,00263725184945898;0,000889232048945662
"47";0,00204687966604727;0,000743687644866958
"48";0,00150119316128024;0,000491091016681476
"49";0,000845693931851242;0,000311179902416837
"50";0,000353283603419051;0,000207390465644808
"51";0,000103143584483253;1,92287661329293e-05


==> data/regressions/mRSE_52weeks_k5_cluster3.csv <==
"";"values";"intervals"
"1";0,669749270589485;0,0879864038022235
"2";0,580002906290344;0,077617010602531
"3";0,523741319093014;0,0784275848345261
"4";0,478589928676734;0,175066063312439
"5";0,489130869004433;0,192424218892254
"6";0,437555282042254;0,165722792211405
"7";0,417664492901857;0,161021187129657
"8";0,381183455590609;0,148833155679801
"9";0,994863782472491;1,29349273466934
"10";0,938331863301565;1,22056154331426
"11";0,693395283895108;0,846511864425608
"12";1,198532973049;1,34922151501357
"13";1,19421022156235;1,365307734751
"14";1,12042528305079;1,25454885623265
"15";0,830289298426157;0,863151564100378
"16";0,563421487607881;0,499747342106624
"17";0,471743257563686;0,394653345456067
"18";0,278311812841964;0,189081910565823
"19";0,237256537834837;0,144110154446099
"20";0,250098066191717;0,155068492999852
"21";0,188522029863211;0,0981795156249103
"22";0,131861037651544;0,0560605179917905
"23";0,12670583818023;0,0538858324163998
"24";0,129115238930905;0,0613246275808004
"25";0,104840421101479;0,0391676325599126
"26";0,0938773944640357;0,0324098155115911
"27";0,0886634004618897;0,0298652297478531
"28";0,0643591206993551;0,0137292703526741
"29";0,0627655483031695;0,0149162292461144
"30";0,055466951707794;0,0118059641716084
"31";0,0517142341005338;0,0116656170164369
"32";0,0486043717696155;0,0106551702704478
"33";0,0412899255143771;0,00841204654521927
"34";0,0451251926279179;0,0135608899469142
"35";0,0383274799977557;0,00914234836199816
"36";0,0336317261798595;0,00844568373416073
"37";0,0309697764770658;0,00854556926238368
"38";0,0301816980560798;0,00899979986037628
"39";0,0257347873332307;0,00780946092939195
"40";0,0222507846283346;0,00741429707325097
"41";0,0204362903204538;0,0067923898514419
"42";0,0192117339937076;0,00661547086749818
"43";0,017158765386404;0,00738732162982492
"44";0,0159621070172232;0,00711348256568099
"45";0,0133559624522949;0,00655226730207351
"46";0,010325560037401;0,0056480894510501
"47";0,00816956838638559;0,00515959743569919
"48";0,00725722598806649;0,00460142186680602
"49";0,00301139934720634;0,00321895952594401
"50";0,00233283905966261;0,00292231915677209
"51";0,000245685969934715;0,000164702682481811


==> data/regressions/mRSE_52weeks_k5_cluster4.csv <==
"";"values";"intervals"
"1";0,918756701314994;0,206823912805895
"2";0,707988781704683;0,148804452525182
"3";0,669298353652048;0,147145817709283
"4";0,652709712397992;0,143585412629391
"5";0,673405517943475;0,155270713603886
"6";0,631755067880317;0,139180862220052
"7";0,653905936334568;0,144417398211082
"8";0,69138045015816;0,170694927784266
"9";0,712116283821663;0,165316515096278
"10";0,740948036597389;0,175005724072705
"11";0,634740079087293;0,168090256550151
"12";0,648977079833074;0,171251752247767
"13";0,672693295197239;0,182808848999813
"14";0,664577326517083;0,177377741682394
"15";0,6326534507179;0,165853839965291
"16";0,741132475860481;0,320102901188953
"17";0,624612110183719;0,248103545112859
"18";0,644942783424367;0,304611238741128
"19";0,579171432465724;0,259200866501271
"20";0,545442341979359;0,268414663301356
"21";0,525542793237053;0,265302139772783
"22";0,494234632866112;0,260213858049125
"23";0,471942098649031;0,24230627881756
"24";0,405805951896813;0,226083598028633
"25";0,470908395790484;0,331507460927801
"26";0,276040676888698;0,14297453184388
"27";0,24509553371643;0,107047019155807
"28";0,133597427120628;0,0485525267783054
"29";0,16254715001444;0,0912693615920791
"30";0,143458170716062;0,0838207357704922
"31";0,125757173680868;0,0648046670173943
"32";0,132819162464607;0,0653800821608875
"33";0,278087973080972;0,323059541927716
"34";0,0760102651457148;0,0293847012098517
"35";0,0823103310707991;0,0327905161384745
"36";0,0743804653072217;0,0341925160759825
"37";0,0612397931285862;0,027631005712719
"38";0,0733617194437639;0,070066229033456
"39";0,0459886946029944;0,0370333161876381
"40";0,029428105191012;0,0218661169240827
"41";0,026251280523555;0,0206143944778589
"42";0,0259434835376765;0,0206725405942268
"43";0,0186975850051518;0,0133284545528226
"44";0,0175629208521552;0,0117714398869383
"45";0,0131462609643091;0,0074602637868955
"46";0,00968723397323392;0,00558246095793466
"47";0,0063817261557568;0,00333137329163347
"48";0,00436568974367124;0,00199044672384948
"49";0,00433405221564682;0,00207982527830584
"50";0,00348281961448345;0,00295911911791108
"51";0,00175523583578904;0,00167179164945784


==> data/regressions/mRSE_52weeks_k5_cluster5.csv <==
"";"values";"intervals"
"1";0,499999253624948;0,198408590582753
"2";0,527031513928629;0,224508054009747
"3";0,555490839902842;0,231436769791979
"4";0,57935843329717;0,242534628950317
"5";0,554577899436466;0,224584121735887
"6";0,730566507491345;0,321162447401816
"7";0,868295238925808;0,389858156980903
"8";1,16473660691818;0,818453909422373
"9";0,990722481251467;0,767534967216188
"10";0,842665593384732;0,416515451069344
"11";1,64333368364585;1,78300540097551
"12";1,73280117082988;1,78048715434184
"13";1,8609996539389;1,96030738416458
"14";2,3944043774365;2,70897856519925
"15";2,01520169705793;2,12624024012178
"16";1,83312974988594;1,92165287595316
"17";1,99729272214927;1,88577789429823
"18";1,9958110464042;1,92858506969401
"19";2,72220405774163;2,16834494476864
"20";4,20999242865462;3,92865644899441
"21";6,43222515563209;8,55788281111848
"22";6,48385024434299;8,69766414622171
"23";27,0490256581687;41,3480085050752
"24";8,36310368931791;9,304778795578
"25";9,09006106210207;9,15290411247774
"26";6,73989453737988;7,29608266459783
"27";7,44761158478127;8,2760102915314
"28";6,15340847429875;6,36189295066201
"29";6,79450948769685;5,22900702083519
"30";7,23740985492463;5,09245928119091
"31";6,73169267892881;4,52936777049537
"32";7,17982930832058;4,7657807896164
"33";8,26982963514637;5,32012366438323
"34";9,35483725648292;5,83221736056905
"35";7,21818183711174;4,02348755828492
"36";17,2792824460084;11,742194995353
"37";21,906449029028;14,1521621701641
"38";31,0343691180717;22,6699535898933
"39";41,8903767940163;29,1928873817016
"40";220,779562170025;186,804613647713
"41";255,172265382119;211,384613666044
"42";305,005227505694;249,408240951247
"43";768,180494407612;818,924516657477
"44";972,922751243481;990,928334480896
"45";4828,66886309097;6565,5556287219
"46";190290,943424289;314697,329132177
"47";199697,513085471;314678,102117408
"48";199697,513085471;314678,102117408
"49";199697,513085471;314678,102117408
"50";199697,513085471;314678,102117408
"51";199697,513085471;314678,102117408


==> data/regressions/sample_104weeks.csv <==
"";"full_name";"stars";"stars_sum";"Predicted";"cvpred"
"1";"jquery/jquery";39149;10866;9809,82225312508;9936,32688153647
"2";"robbyrussell/oh-my-zsh";36373;21420;16690,1942743892;16607,2451456178
"3";"airbnb/javascript";34064;25649;26723,8061318698;29693,4187521066
"4";"h5bp/html5-boilerplate";33704;10074;10471,3726162576;10553,5584593644
"5";"meteor/meteor";33594;22108;22103,414740465;21940,6447739179
"6";"torvalds/linux";31702;19191;20630,7454088979;20486,0121197061
"7";"daneden/animate.css";31549;20050;19859,0264337913;19898,6511250038
"8";"rails/rails";30779;10417;9902,47115347309;9918,49397289998
"9";"docker/docker";30742;19936;19426,5086897589;19354,6071751796
"10";"Homebrew/legacy-homebrew";29973;13796;11951,0165803661;11971,774464263
"11";"getify/You-Dont-Know-JS";29672;25891;26292,640597671;32801,7000557954
"12";"nwjs/nw.js";28086;16668;17973,1369169947;18160,6393343314
"13";"hakimel/reveal.js";27683;13311;13085,8178215734;13184,3580674272
"14";"impress/impress.js";27187;8009;8800,35728287907;8776,03161619376
"15";"electron/electron";27179;27144;26455,5253420691;24196,3506118042
"16";"atom/atom";27021;26977;26592,7717769688;26242,919716553
"17";"moment/moment";25718;10650;10201,2974186653;10199,8673079249
"18";"adobe/brackets";25151;10549;12750,352754904;13208,6453775445
"19";"jekyll/jekyll";24952;10798;9607,88155816215;9724,70081144779
"20";"Semantic-Org/Semantic-UI";24890;17593;18840,1743793358;20059,5711129521
"21";"expressjs/express";24764;11960;10331,7780318066;10516,6917025472
"22";"AFNetworking/AFNetworking";24673;13455;12018,7909575958;11870,1148322705
"23";"jashkenas/backbone";24653;8017;8906,98151696285;8948,82619014921
"24";"mrdoob/three.js";24613;10275;9423,68964675813;9366,55381270549
"25";"socketio/socket.io";24545;13613;11898,4966210263;11790,7066671358
"26";"driftyco/ionic";23495;18858;21138,2460401528;21215,8322394648
"27";"blueimp/jQuery-File-Upload";23435;8301;8316,9704941732;8301,03871169015
"28";"zurb/foundation-sites";23171;7584;7242,39602153223;7263,21700168929
"29";"laravel/laravel";22887;13992;13794,9206178241;13708,0076481758
"30";"jkbrzt/httpie";22225;15352;15055,6417774906;14359,1583852997
"31";"resume/resume.github.com";22074;12884;12319,9989090241;12276,6108754564
"32";"necolas/normalize.css";20899;9385;8577,98676636209;8554,77521703693
"33";"gulpjs/gulp";20702;15332;15035,9621484031;15185,6956564564
"34";"pallets/flask";19936;11059;9294,56343492997;9251,38847672356
"35";"chartjs/Chart.js";19683;11844;11533,7993474417;11606,5949488726
"36";"harvesthq/chosen";19347;4702;4925,62339228988;5000,28819844388
"37";"TryGhost/Ghost";19232;9758;9999,97044857414;9996,24492524148
"38";"django/django";19121;10218;9475,59604717476;9482,33985175091
"39";"kennethreitz/requests";18687;9560;8196,05959338458;8256,78066643874
"40";"neovim/neovim";18450;11514;11693,0885050282;11802,6733454388
"41";"discourse/discourse";18007;8159;7952,86051867594;8052,52653633934
"42";"jashkenas/underscore";17983;7477;7073,27219113218;7094,1802269445
"43";"Modernizr/Modernizr";17860;6539;6695,97298712788;6731,49396949698
"44";"ariya/phantomjs";17828;8179;7965,65255195625;7943,96871124148
"45";"gitlabhq/gitlabhq";17707;5483;5950,03588458588;5980,71067289344
"46";"antirez/redis";17638;9081;8772,8833181431;8746,45342605469
"47";"caolan/async";17376;9323;8948,57047304333;8955,28229185867
"48";"rg3/youtube-dl";17302;13262;10197,2633988472;9807,58538425374
"49";"vuejs/vue";17120;15772;6058,71352768871;6131,98049160289
"50";"select2/select2";16982;6975;6573,90610634434;6581,14859140007
"51";"tastejs/todomvc";16774;8085;7504,49674696546;7488,48046157277
"52";"ansible/ansible";16470;11049;10177,575429342;10140,8715200973
"53";"rust-lang/rust";16377;11942;11340,3338726481;11263,3189695719
"54";"lodash/lodash";16167;11571;9556,32461365464;9431,80046017
"55";"elastic/elasticsearch";16147;9621;8868,1919820277;8869,26485009953
"56";"emberjs/ember.js";16115;6709;7841,20822861182;7874,87700120313
"57";"Prinzhorn/skrollr";15443;7373;8379,08809970442;8460,60484274784
"58";"facebook/pop";15075;15058;15140,628049522;15284,5321312797
"59";"plataformatec/devise";15028;5094;4958,19769378364;4994,05561976436
"60";"Polymer/polymer";14918;11082;10303,9179153955;10274,453650331
"61";"webpack/webpack";14426;13824;9551,12231651841;9513,0858729768
"62";"kenwheeler/slick";14390;9164;9707,24814115869;9712,82638109299
"63";"balderdashy/sails";14254;8648;8754,16490160495;8742,94759440256
"64";"nvie/gitflow";14232;5825;5550,94530026083;5563,14575092129
"65";"mozilla/pdf.js";14209;6342;8338,86751076356;8914,80958036273
"66";"mathiasbynens/dotfiles";14088;5934;5901,82355298814;5946,16648268741
"67";"rs/SDWebImage";14028;9077;7815,67013064921;7782,78447118016
"68";"bower/bower";13990;5020;5296,5405562251;5309,55835477651
"69";"yahoo/pure";13955;6465;6827,71690118665;6807,90910293641
"70";"alvarotrigo/fullPage.js";13935;10571;10904,4405732084;11084,9896171305
"71";"getlantern/lantern";13777;13199;1521,24432151988;1471,15230416461
"72";"scrapy/scrapy";13743;9362;8213,89877253416;8196,66253313475
"73";"cantino/huginn";13723;7032;4755,90490780663;4673,38496733808
"74";"usablica/intro.js";13703;6961;4214,53196785492;4134,68463667958
"75";"hammerjs/hammer.js";13655;6408;6005,97925727403;6042,60491818225
"76";"ReactiveCocoa/ReactiveCocoa";13642;9662;8254,38515566341;8299,55391211426
"77";"less/less.js";13526;3825;4089,35437837343;4076,81657661439
"78";"facebook/hhvm";13503;5177;6345,95700557412;6444,5616392807
"79";"Leaflet/Leaflet";13483;6392;6222,86893215163;6193,83720215693
"80";"gogits/gogs";13476;11935;12910,7573060465;13699,5801472426
"81";"defunkt/jquery-pjax";13364;4628;4487,78112084085;4469,67811551073
"82";"google/web-starter-kit";13319;13318;13499,4003837151;13365,6825041705
"83";"rethinkdb/rethinkdb";13279;6982;7732,80737520704;7737,2742156243
"84";"ReactiveX/RxJava";13196;11182;7259,02587286023;7297,48115483645
"85";"IanLunn/Hover";13196;9283;10499,0013777805;11819,9482435057
"86";"sahat/hackathon-starter";13004;6943;4912,09894133191;4935,11864736272
"87";"jashkenas/coffeescript";12858;4290;4370,90299674873;4407,03805712704
"88";"twbs/ratchet";12847;4887;5083,83840790863;5156,93122137336
"89";"git/git";12791;7347;6424,10437005641;6390,19436474965
"90";"Unitech/pm2";12681;9585;8736,00710795199;8743,79937892172
"91";"shadowsocks/shadowsocks";12639;11163;11187,4965499284;11205,1534037353
"92";"nostra13/Android-Universal-Image-Loader";12622;8530;8457,72014390944;8506,29060603386
"93";"ajaxorg/ace";12581;5206;5308,84856378094;5279,85544676377
"94";"twitter/typeahead.js";12463;5594;5508,79398871609;5502,26912861851
"95";"ftlabs/fastclick";12291;6147;5654,9615527031;5653,13168322581
"96";"BradLarson/GPUImage";12251;6599;5817,90174983318;5828,82488727896
"97";"videojs/video.js";12248;7097;6770,88980022466;6712,83809287448
"98";"symfony/symfony";12209;4492;4211,12124836201;4197,81230476825
"99";"creationix/nvm";12202;8853;6804,27667500857;6822,52060761397
"100";"bcit-ci/CodeIgniter";12186;5401;5646,28754430353;5681,94586924124
"101";"angular-ui/bootstrap";12177;7734;8110,99223796936;8054,44600780251
"102";"adam-p/markdown-here";12038;8622;7204,76100878324;7213,45612263541
"103";"photonstorm/phaser";12037;7986;7642,29954831767;7562,48970782028
"104";"syncthing/syncthing";11918;11351;13220,591853405;14422,6841346905
"105";"square/retrofit";11907;10108;6790,17725716551;6771,65797873175
"106";"mitchellh/vagrant";11877;5777;5372,83259637524;5385,04737610762
"107";"GitbookIO/gitbook";11830;6919;6233,53726942211;6205,46645213745
"108";"typicode/json-server";11734;11577;1947,12425489305;1842,39053958324
"109";"dhg/Skeleton";11562;7531;7858,720350049;8329,54363254147
"110";"dokku/dokku";11518;6313;6962,24365625681;7040,51392328116
"111";"designmodo/Flat-UI";11509;4855;5406,34035975315;5369,4888899386
"112";"kriskowal/q";11508;6601;6969,07823179663;7012,23514973969
"113";"ecomfe/echarts";11451;9891;9502,21800325716;9551,07013784052
"114";"VundleVim/Vundle.vim";11388;6724;6191,55659105666;6250,32643934603
"115";"SnapKit/Masonry";11371;9870;8639,49888210938;8529,31080105251
"116";"tornadoweb/tornado";11236;4552;4058,21782245686;4103,74785530616
"117";"angular/angular-seed";11202;6742;7014,02331702766;7001,44703385985
"118";"tobiasahlin/SpinKit";11092;5399;5710,74251799687;5711,2201574907
"119";"scikit-learn/scikit-learn";11045;8402;6724,7558529509;6776,76766832446
"120";"firehol/netdata";11007;11005;115,873548648151;110,534057191382
"121";"dimsemenov/PhotoSwipe";10985;9435;10002,3056457721;10707,5457419265
"122";"rstacruz/nprogress";10977;4416;4640,61670363734;4644,8128597077
"123";"jdg/MBProgressHUD";10868;6312;5590,28505944149;5603,18927826624
"124";"jasmine/jasmine";10842;4415;4206,98920910301;4233,5704738999
"125";"textmate/textmate";10791;1734;1889,84697137535;1894,05445842898
"126";"gruntjs/grunt";10749;3476;3556,25635694636;3526,18433259324
"127";"google/iosched";10748;10603;10515,5305564054;9978,2737373242
"128";"petkaantonov/bluebird";10741;8939;8072,3762388637;8042,74011780954
"129";"request/request";10703;6291;5341,93582344829;5349,25672572396
"130";"square/okhttp";10697;9332;6503,63300637476;6520,77327493016
"131";"twbs/bootstrap-sass";10695;4726;4878,15916382415;4893,11820116762
"132";"angular-ui/ui-router";10670;8067;7908,80742161913;7927,5321803481
"133";"diaspora/diaspora";10670;2079;2279,22243554687;2308,69048558978
"134";"reddit/reddit";10668;5508;5965,86941682693;6052,98452105153
"135";"pugjs/pug";10657;4563;3840,40981581774;3840,33355456927
"136";"justjavac/free-programming-books-zh_CN";10635;8839;7488,45777935287;7398,4635521688
"137";"Valloric/YouCompleteMe";10595;6147;5874,6270484024;6006,24599207856
"138";"madrobby/zepto";10508;4212;4041,23151400496;4099,63846689828
"139";"h5bp/Effeckt.css";10492;2495;2537,24331298047;2555,9300179181
"140";"github/hubot";10480;5110;4456,32479969723;4514,69489811578
"141";"SamyPesse/How-to-Make-a-Computer-Operating-System";10460;5949;7924,8138261768;8107,47681943699
"142";"julianshapiro/velocity";10322;10284;10761,0581907853;10828,6465382003
"143";"astaxie/build-web-application-with-golang";10255;7350;7872,00656379519;7836,57952883483
"144";"pixijs/pixi.js";10254;6287;7351,65405174567;7426,57464880334
"145";"wycats/handlebars.js";10190;4189;4120,76032018581;4134,40890411918
"146";"feross/webtorrent";10182;9067;8087,828648655;7976,41374601889
"147";"kripken/emscripten";10068;3957;3702,86235666086;3738,9593670538
"148";"Shopify/dashing";10068;3860;4478,07507875253;4418,30151634167
"149";"enyo/dropzone";10039;4778;4613,97767886424;4597,76505232057
"150";"scottjehl/Respond";9997;3493;4088,78330882328;4074,12519304069
"151";"postcss/postcss";9966;9779;8798,11726025823;8503,1505856384
"152";"desandro/masonry";9959;4285;4081,40417671402;4076,51738345494
"153";"octocat/Spoon-Knife";9944;799;779,066769862006;755,214232244712
"154";"koajs/koa";9904;6508;4847,92607677383;4816,0077875005
"155";"BVLC/caffe";9867;9507;6743,64012754483;6770,62544507367
"156";"jquery/jquery-mobile";9863;1373;1477,32331664461;1477,07117129005
"157";"wagerfield/parallax";9795;3908;4105,85264634885;4102,23519113671
"158";"hexojs/hexo";9732;7901;6202,1016406958;6176,91675070051
"159";"square/picasso";9686;7370;6996,73421727435;7023,24104033903
"160";"CamDavidsonPilon/Probabilistic-Programming-and-Bayesian-Methods-for-Hackers";9662;4386;4489,4026912883;4371,66974782097
"161";"almasaeed2010/AdminLTE";9654;8575;6785,99034576045;6812,66112853159
"162";"addyosmani/backbone-fundamentals";9651;2313;2632,2871142886;2639,00699747924
"163";"etsy/statsd";9632;4328;4203,47411510279;4307,83663481623
"164";"HubSpot/pace";9610;5401;5248,47111891857;5219,39490069527
"165";"substack/node-browserify";9590;5456;5755,81281823411;5754,03393171009
"166";"ruby/ruby";9547;4591;4508,24338388288;4495,62055715917
"167";"ccgus/fmdb";9543;5437;4965,43323672256;4942,4427232799
"168";"spf13/hugo";9537;8548;6199,67450145533;6201,63733648043
"169";"tripit/slate";9498;9003;7455,78913696866;7397,01068500299
"170";"RestKit/RestKit";9476;3728;4099,94701147402;4124,39192139743
"171";"postcss/autoprefixer";9471;7090;7138,39410524882;7098,0531887161
"172";"grafana/grafana";9445;7475;7649,64849544335;7934,67715946519
"173";"jquery/jquery-ui";9430;1711;1672,96255872447;1679,2240986076
"174";"VerbalExpressions/JSVerbalExpressions";9420;5614;746,678533474737;769,765229641466
"175";"jlmakes/scrollreveal.js";9419;6628;5164,04337915013;4734,97231666628
"176";"imathis/octopress";9411;2116;2424,58706544775;2415,23530058661
"177";"coreos/etcd";9382;6495;6524,43513418936;6549,44163895117
"178";"chriskempson/tomorrow-theme";9381;3266;3146,6012827238;3164,959755778
"179";"xdissent/ievms";9376;2656;2682,36375877978;2701,92918811147
"180";"node-inspector/node-inspector";9375;5192;4946,28934454876;4987,77905648098
"181";"greenrobot/EventBus";9367;8086;7053,28263271742;7094,68965246085
"182";"domnikl/DesignPatternsPHP";9348;5659;5852,46775455002;5880,30013318768
"183";"Mantle/Mantle";9276;6289;6749,02908296718;6774,50775349837
"184";"jfeinstein10/SlidingMenu";9266;4402;4859,01013999222;4789,6089528889
"185";"altercation/solarized";9245;4101;3913,56161059244;3912,12591876949
"186";"magicalpanda/MagicalRecord";9234;4843;4307,82907611557;4323,5671683984
"187";"Reactive-Extensions/RxJS";9231;8206;5688,48505661871;5690,01938184812
"188";"Itseez/opencv";9227;6846;5561,66575256719;5558,91265402584
"189";"Automattic/mongoose";9224;4691;4444,34891606854;4445,12511339877
"190";"janl/mustache.js";9198;3182;3049,99919569259;3073,04298924056
"191";"npm/npm";9183;5176;3973,21848276119;3975,5597595327
"192";"mochajs/mocha";9181;4954;4511,41214388885;4589,71508866965
"193";"riot/riot";9178;6958;8413,39780496807;8507,9202092684
"194";"mongodb/mongo";9173;4503;4389,26535464847;4461,49056309323
"195";"chjj/marked";9166;5803;5652,84070123637;5643,48027361492
"196";"requirejs/requirejs";9156;3924;4035,78266716669;4034,53818978873
"197";"php/php-src";9057;5245;3976,83732335631;3981,60172592747
"198";"ipython/ipython";9045;5573;5124,07845538661;5131,50628764605
"199";"PredictionIO/PredictionIO";9043;4921;5763,28056501958;5658,14824032198
"200";"codemirror/CodeMirror";8976;4651;4440,21928201392;4438,49563690317
"201";"jwagner/smartcrop.js";8958;8833;446,717687831565;435,789010323976
"202";"getsentry/sentry";8947;4370;4067,13891488109;4079,33566887964
"203";"driftyco/ionicons";8921;5322;6158,31180858141;6154,65658634563
"204";"browserstate/history.js";8920;2866;3523,41450657262;3730,93001123714
"205";"bitcoin/bitcoin";8901;3944;3149,29366512132;3095,3325720731
"206";"LightTable/LightTable";8854;3722;3945,33009469832;3967,76221199184
"207";"caskroom/homebrew-cask";8848;5343;5284,16355980411;5394,43150312811
"208";"linnovate/mean";8795;5084;5247,94133385933;5219,95465927182
"209";"nathanmarz/storm";8791;1084;1372,60920515812;1380,79533363621
"210";"Thibaut/devdocs";8765;6280;4962,25508732148;4940,89471013109
"211";"PhilJay/MPAndroidChart";8688;8676;8363,42438237378;8379,4723544704
"212";"loopj/android-async-http";8674;5479;5824,16720283995;5806,35804372478
"213";"JakeWharton/butterknife";8640;7469;5265,50750140369;5325,11126737392
"214";"kennethreitz/python-guide";8617;4120;3856,53555236852;3822,50680650554
"215";"zxing/zxing";8602;7076;6599,26831879504;6621,7789438115
"216";"ggreer/the_silver_searcher";8602;5332;4692,48922111872;4648,88041005367
"217";"spring-projects/spring-framework";8601;5442;4607,08591843046;4614,71144013627
"218";"libgdx/libgdx";8582;5354;5504,74371182128;5561,11582764552
"219";"peachananr/onepage-scroll";8528;3499;3821,85961956204;3864,20792293044
"220";"alcatraz/Alcatraz";8452;5747;5044,62251744437;5068,35751292206
"221";"go-martini/martini";8398;4813;5613,98522670689;5638,08113480783
"222";"github/hub";8362;4694;4595,38507915153;4636,37453686611
"223";"fzaninotto/Faker";8344;5111;4701,02167892331;4734,04991461951
"224";"adobe-fonts/source-code-pro";8322;4607;3927,6241495458;3934,13992688959
"225";"faif/python-patterns";8298;5663;5049,9793872097;5049,38325968237
"226";"apache/spark";8284;7997;7265,97294741474;7245,85261525266
"227";"capistrano/capistrano";8269;3017;3218,82214376022;3272,64031081522
"228";"cheeriojs/cheerio";8249;5543;5263,23174105815;5273,96985007506
"229";"scottjehl/picturefill";8229;3513;3883,17082816629;3844,20202957935
"230";"yabwe/medium-editor";8189;5302;3841,6383882388;3858,49315568041
"231";"wg/wrk";8153;5258;4354,58847036804;4329,03003079339
"232";"rbenv/rbenv";8150;3499;3237,58537986182;3215,57702072616
"233";"tj/git-extras";8140;4666;4743,94962568586;5060,63186717731
"234";"DmitryBaranovskiy/raphael";8133;2192;2282,2948719531;2288,89111126866
"235";"fgnass/spin.js";8121;2265;2462,99561509925;2437,57365994739
"236";"NUKnightLab/TimelineJS";8077;2073;2631,76662093134;2633,33718337802
"237";"adobe-webplatform/Snap.svg";8076;4246;4742,74692686113;4724,6459791217
"238";"substack/stream-handbook";8073;5604;5914,44965916614;5905,26066373266
"239";"eternicode/bootstrap-datepicker";8028;3909;3977,12497773677;4067,86458052042
"240";"WickyNilliams/headroom.js";8019;4561;5345,58278693003;5590,16874864646
"241";"julycoding/The-Art-Of-Programming-By-July";7992;4910;5533,25740526092;5513,75906194389
"242";"bumptech/glide";7990;7683;5463,76278779048;5925,2682410296
"243";"gionkunz/chartist-js";7984;7972;8155,44216575666;8308,60523248071
"244";"dimsemenov/Magnific-Popup";7954;4005;4318,6742340804;4310,22057654093
"245";"philipwalton/solved-by-flexbox";7954;5604;4039,61701713763;4145,09262186097
"246";"yiisoft/yii2";7954;5810;6205,5760869841;6201,95096627292
"247";"sdelements/lets-chat";7949;7213;7833,48901530973;10403,6290934896
"248";"nolimits4web/Swiper";7945;6577;9000,31468740399;9884,56162429957
"249";"selectize/selectize.js";7932;4601;4611,10804400723;4602,57598747155
"250";"kriasoft/react-starter-kit";7925;7911;4407,27691596326;4370,10657773902
"251";"jessesquires/JSQMessagesViewController";7924;6528;6887,25436224312;6907,7574832718
"252";"cocos2d/cocos2d-x";7918;4808;4751,91364318222;4724,85633201233
"253";"influxdata/influxdb";7902;6120;6940,45651994177;6922,9372414022
"254";"spf13/spf13-vim";7893;4937;4151,12308839673;4113,37619346677
"255";"sass/sass";7858;4465;4475,38883914538;4461,82070041644
"256";"irungentoo/toxcore";7842;3894;4105,16138298379;4087,00243701638
"257";"thoughtbot/paperclip";7817;2135;2172,81529801439;2162,75737767184
"258";"benweet/stackedit";7817;4769;5162,71861885565;5198,74010623524
"259";"playframework/playframework";7775;3471;3425,95083181132;3476,73220511733
"260";"pockethub/PocketHub";7766;4131;5087,0456199216;5158,7446292121
"261";"gabrielecirulli/2048";7763;3543;4398,44300917157;4434,40417299313
"262";"tldr-pages/tldr";7752;6315;779,710699335805;782,203676408455
"263";"CocoaPods/CocoaPods";7743;3959;3657,58558641868;3670,60124426444
"264";"tpope/vim-pathogen";7737;3445;3317,06372459231;3301,21387866015
"265";"foreverjs/forever";7733;3702;3698,25423660252;3693,28179533043
"266";"carhartl/jquery-cookie";7721;2775;3745,55004878923;3730,20442134298
"267";"jaredhanson/passport";7695;4399;3826,64131304125;3815,28133639037
"268";"SVProgressHUD/SVProgressHUD";7672;4413;3602,47972852489;3600,51687935525
"269";"composer/composer";7582;4033;3950,77704071287;4025,80867297333
"270";"facebookarchive/three20";7577;563;715,55508132305;717,286579404723
"271";"quilljs/quill";7536;7525;7032,31794536946;6808,38000537581
"272";"shichuan/javascript-patterns";7507;2146;2084,96474224625;2098,5698898756
"273";"docker/compose";7478;5740;7075,45910871579;6982,74282763107
"274";"thomaspark/bootswatch";7455;3657;3816,17784585545;3937,23115208817
"275";"excilys/androidannotations";7442;4817;4529,76292182423;4601,72395781145
"276";"mgonto/restangular";7434;4530;4968,64097024289;4970,32581805981
"277";"remy/nodemon";7403;4358;3757,47640357562;3776,60107086036
"278";"isagalaev/highlight.js";7386;4809;5397,34448893426;5536,79219924034
"279";"knockout/knockout";7380;2768;3121,09893738291;3129,72745652023
"280";"spree/spree";7379;2611;2687,33067462048;2693,793610659
"281";"sindresorhus/pageres";7366;3409;3844,44148600977;4312,82885117728
"282";"aosabook/500lines";7358;6999;7497,23752879867;9939,52021093164
"283";"cubiq/iscroll";7355;3680;3499,58337429551;3497,94751147555
"284";"daylerees/colour-schemes";7345;2825;2957,45949679262;2948,93334767361
"285";"WordPress/WordPress";7318;3822;3561,39565364796;3542,35369103605
"286";"JakeWharton/ViewPagerIndicator";7304;4000;3958,88905183724;3994,3633134614
"287";"visionmedia/superagent";7269;5572;4713,49869495345;4732,66963572406
"288";"vim-airline/vim-airline";7265;4392;4062,63467380337;4083,02835720166
"289";"JakeWharton/ActionBarSherlock";7262;2231;2834,23719892729;2862,54247453906
"290";"resque/resque";7242;1739;1933,93935604529;1932,69520794598
"291";"ruby-grape/grape";7223;3111;3691,82332986964;3711,84027646822
"292";"thoughtbot/bourbon";7207;3467;3676,50986018962;3700,25559954571
"293";"kamens/jQuery-menu-aim";7175;1771;1919,06403654623;1931,54641889906
"294";"segmentio/nightmare";7144;7080;7375,31714370754;9614,97875790712
"295";"nicklockwood/iCarousel";7143;4340;3214,23950030815;3208,15330338854
"296";"onevcat/VVDocumenter-Xcode";7125;5189;4314,81451008874;4277,63074667012
"297";"Marak/faker.js";7119;4933;3131,03162771315;3061,08757093468
"298";"CocoaLumberjack/CocoaLumberjack";7099;4185;3834,46931637243;3835,30204940406
"299";"realm/realm-cocoa";7093;7085;6769,64897310874;6531,22565057398
"300";"roots/sage";7083;3091;3051,35202722668;3128,29692981004
"301";"imakewebthings/waypoints";7038;3364;3819,76659451919;3834,08879497253
"302";"cmderdev/cmder";7033;5579;5281,60248400931;5408,55313148371
"303";"syl20bnr/spacemacs";7018;6997;10109,9261465187;12070,6116452659
"304";"fabric/fabric";7012;3973;4042,61646779203;4061,85028084315
"305";"JuliaLang/julia";6990;3555;3634,13522943136;3648,14540321812
"306";"aFarkas/html5shiv";6988;3306;3744,69968994988;3812,09406556948
"307";"jnicklas/capybara";6949;2385;2396,33185777703;2405,06419470036
"308";"harthur/brain";6937;4751;5204,01565223887;5275,46532711995
"309";"joewalnes/websocketd";6937;4012;5402,06409156045;8408,94117740349
"310";"inconshreveable/ngrok";6936;5029;5750,65309353135;5730,32660013336
"311";"metafizzy/isotope";6920;2613;2758,3905324865;2787,43203880323
"312";"rstacruz/jquery.transit";6911;2233;2635,65748733404;2615,47205721236
"313";"stylus/stylus";6905;2859;2918,74730106461;2903,83190226614
"314";"JacksonTian/fks";6904;4957;3725,02973767297;3726,97505904221
"315";"afaqurk/linux-dash";6902;3305;3855,4639730571;3855,43736772402
"316";"gollum/gollum";6896;2580;2534,60225003821;2531,23309283916
"317";"guillaumepotier/Parsley.js";6893;2219;2266,7855142178;2228,67442684511
"318";"astaxie/beego";6884;5004;4585,40062100383;4564,17775109208
"319";"BrowserSync/browser-sync";6883;4923;3991,66504382808;4062,87721063581
"320";"DefinitelyTyped/DefinitelyTyped";6874;4885;3938,19348130799;3962,38852675692
"321";"ccampbell/mousetrap";6871;2267;2424,13859489454;2406,55184751721
"322";"Grouper/FlatUIKit";6867;2998;3357,98884940059;3437,69684115906
"323";"Famous/famous";6862;4399;6538,73163553166;6713,15126167837
"324";"karma-runner/karma";6848;3550;3445,1037519411;3452,03697254322
"325";"marionettejs/backbone.marionette";6835;2309;2696,43166212938;2693,17959052921
"326";"tpope/vim-fugitive";6833;2891;2712,18154392441;2703,28730553837
"327";"phacility/phabricator";6832;3192;2911,98414818486;2861,83249689937
"328";"janpaepke/ScrollMagic";6814;4429;4999,37842785504;5277,27650624692
"329";"HubSpot/offline";6805;2089;1888,5873303064;1910,8707777633
"330";"elixir-lang/elixir";6803;4617;3247,12221257189;3204,9823580593
"331";"ejci/favico.js";6796;4419;3916,58240856238;3778,36783722431
"332";"carlhuda/janus";6787;1795;1847,10361937418;1851,27113911824
"333";"Compass/compass";6775;1687;1909,80246519399;1891,26097191814
"334";"nolimits4web/Framework7";6773;4696;3982,78802422997;4000,53069496027
"335";"cockroachdb/cockroach";6760;6737;5859,02797184201;5544,15561088225
"336";"guzzle/guzzle";6755;3688;3278,95418727568;3258,20324214968
"337";"apenwarr/sshuttle";6734;2864;2594,87139973796;2610,39034568821
"338";"chrisbanes/Android-PullToRefresh";6717;3932;3768,40260533083;3758,52015751145
"339";"mrmrs/colors";6710;2915;3344,84790988345;3333,33136968658
"340";"drone/drone";6707;3973;3740,30271738366;3720,84032273494
"341";"FredrikNoren/ungit";6706;2012;1881,45519409043;1867,41652876754
"342";"mishoo/UglifyJS";6700;2072;2058,66819825625;2063,10288389636
"343";"felixge/node-mysql";6692;3548;3156,06846266573;3135,5671787554
"344";"revel/revel";6692;3654;3817,77831335567;3839,81632268275
"345";"javve/list.js";6678;2319;1808,51331395564;1768,89100339856
"346";"wekan/wekan";6676;6658;7017,66357284206;7045,72786346802
"347";"basecamp/trix";6671;6670;106,895291596383;98,2762242396196
"348";"slimphp/Slim";6665;3359;3697,76652032403;3682,01275930948
"349";"netty/netty";6662;3928;3431,08192668871;3431,94265787036
"350";"uikit/uikit";6662;4148;4706,12743611908;4695,55938685181
"351";"HubSpot/youmightnotneedjquery";6660;3428;3232,06888936027;3313,78624779747
"352";"RubaXa/Sortable";6657;6211;7215,98153352074;7418,79919537164
"353";"phalcon/cphalcon";6650;3661;4408,55961670812;4412,76071747909
"354";"path/FastImageCache";6643;3159;3680,81459157922;3697,29980481341
"355";"carrierwaveuploader/carrierwave";6626;2010;2086,86549752956;2088,15493925148
"356";"kevinzhow/PNChart";6624;5129;4767,14982743073;4830,43525542079
"357";"activeadmin/activeadmin";6615;1985;2170,92712885074;2184,22983424098
"358";"kkga/spacegray";6614;2618;2981,05804281214;2974,69904053703
"359";"facebook/Shimmer";6580;3725;4127,50343139016;4313,32785801151
"360";"ibireme/YYKit";6578;6553;153,983177868877;145,811705138612
"361";"nsqio/nsq";6542;4240;5129,52702828714;5155,92620121576
"362";"facebook/folly";6531;3419;2464,51207387963;2472,91768610027
"363";"stedolan/jq";6528;4187;3932,99744236269;3899,12588815985
"364";"google/traceur-compiler";6523;4742;5997,43206779057;5996,65425366787
"365";"xing/wysihtml5";6518;944;1237,94346978391;1246,16993055537
"366";"scrooloose/syntastic";6505;3428;3461,99189343788;3477,82508537012
"367";"flightjs/flight";6499;1512;1705,74808978173;1717,71942849971
"368";"strongloop/loopback";6484;6194;5808,83689511336;5724,02381111902
"369";"saltstack/salt";6464;3300;3653,6681059656;3684,30951422196
"370";"binux/pyspider";6458;6184;6092,64281554344;6046,2238134282
"371";"mailpile/Mailpile";6454;2560;2778,55285663142;2781,37257606154
"372";"jordansissel/fpm";6448;3399;4026,06269845927;3988,55902828557
"373";"cakephp/cakephp";6419;2094;2211,58596656736;2210,19996552689
"374";"jessepollak/card";6412;6406;6614,82772624379;7319,22261968269
"375";"chinchang/hint.css";6405;3808;1223,96026965587;1218,51061472676
"376";"marmelab/gremlins.js";6400;2127;2076,62805311562;2080,35045923371
"377";"handsontable/handsontable";6391;3591;3813,94058272058;3808,20816668049
"378";"mailcheck/mailcheck";6388;1985;4152,80733340066;4408,49071948966
"379";"Automattic/_s";6376;3263;3199,29949702282;3203,64410873961
"380";"sequelize/sequelize";6333;4499;3481,6804028829;3536,79909909085
"381";"paperjs/paper.js";6323;2668;2714,93511305926;2742,40292782459
"382";"javan/whenever";6306;2034;2196,8986692915;2241,10005254233
"383";"matryer/bitbar";6285;6244;149,051201587414;143,633051824507
"384";"senchalabs/connect";6277;2161;2184,95665261383;2187,19690732517
"385";"jshint/jshint";6274;3199;3420,79966241009;3406,1262389735
"386";"OpenEmu/OpenEmu";6267;3178;2118,30338070209;2114,37379370099
"387";"jzaefferer/jquery-validation";6258;2623;2427,77232644566;2428,77323388546
"388";"keystonejs/keystone";6226;5307;4521,16329453478;4540,38731854428
"389";"robbiehanson/CocoaAsyncSocket";6222;3867;2931,61948691145;2858,61633187061
"390";"hakimel/Ladda";6215;1868;2103,4089405381;2080,99172714993
"391";"bbatsov/rubocop";6213;4155;4595,07241915677;4508,14577314097
"392";"ubuwaits/beautiful-web-type";6203;2602;2723,82670487542;2697,88134097964
"393";"hashicorp/consul";6196;5475;5420,34690558507;5427,4503289752
"394";"mperham/sidekiq";6190;2449;2330,51988881754;2338,57338579218
"395";"scrooloose/nerdtree";6183;3045;2992,46633634309;3000,70784123907
"396";"niklasvh/html2canvas";6168;3115;3022,03047808008;3019,25570238207
"397";"amsul/pickadate.js";6152;2346;2464,60497338725;2536,22755976627
"398";"hpneo/gmaps";6150;1834;1855,81513892163;1869,68793707303
"399";"jgm/pandoc";6147;4116;4082,47320048866;4077,36260998281
"400";"pydata/pandas";6131;3366;3062,00947958145;3037,33417733005
"401";"pouchdb/pouchdb";6130;3754;3652,34200284844;3621,06553328773
"402";"jacomyal/sigma.js";6116;2750;2440,2798198138;2420,87135347151
"403";"WhisperSystems/Signal-Android";6099;3951;3283,83582654117;3259,51933638687
"404";"qrohlf/trianglify";6094;3959;5100,0700268061;5251,19590080277
"405";"phoenixframework/phoenix";6091;5882;4673,66665292143;4590,55455472356
"406";"chrisbanes/PhotoView";6085;4486;3505,82912577158;3504,56318753258
"407";"sorin-ionescu/prezto";6077;4285;4415,84398275513;4437,50704477427
"408";"ryanb/cancan";6052;936;1132,36049767327;1113,81293920223
"409";"boot2docker/boot2docker";6039;4159;5273,85623761364;5256,97104425363
"410";"PHPMailer/PHPMailer";6034;4455;4138,33889540334;4125,27802496853
"411";"scala/scala";6029;3800;3750,55001466333;3797,13867497214
"412";"sitaramc/gitolite";6025;1542;1581,51513840088;1599,0818168648
"413";"rwaldron/johnny-five";6023;4075;3457,99306038455;3455,07574982344
"414";"douglascrockford/JSON-js";6013;1949;1949,14116197438;1923,70821087387
"415";"Matt-Esch/virtual-dom";6006;5929;9310,48273373373;9442,4991460103
"416";"romaonthego/RESideMenu";5998;4056;4381,47185489498;4367,70830973813
"417";"plataformatec/simple_form";5990;1880;2126,42523342003;2171,31907391141
"418";"NetEase/pomelo";5986;3037;3136,14938322727;3088,56314860224
"419";"ducksboard/gridster.js";5981;2407;2391,23140423937;2384,43145667241
"420";"mozilla/BrowserQuest";5979;2366;2961,66443746455;2940,52893472705
"421";"NodeRedis/node_redis";5969;2838;2698,89811594306;2686,87644690167
"422";"sferik/rails_admin";5951;1639;1844,41037120984;1815,06057082343
"423";"PHPOffice/PHPExcel";5947;3759;3096,00004741091;3080,34855156307
"424";"clojure/clojurescript";5945;3102;2975,29121547288;2951,84648634577
"425";"morrisjs/morris.js";5929;1963;2189,03549141739;2190,36719848497
"426";"MrRio/jsPDF";5926;3808;3906,95747718258;3903,21315813223
"427";"hapijs/hapi";5897;3823;3851,44390350968;3842,66261489891
"428";"lhorie/mithril.js";5891;5121;5149,76316215383;5163,15106558858
"429";"TTTAttributedLabel/TTTAttributedLabel";5887;3615;3009,34699572221;3019,04963211742
"430";"CEWendel/SWTableViewCell";5885;4066;4040,81996266069;4017,01905364589
"431";"jverkoey/nimbus";5879;2240;2374,09075327972;2376,86902993813
"432";"davatron5000/FitText.js";5860;1854;2189,22034997778;2182,9211298982
"433";"mgcrea/angular-strap";5857;2660;3166,67128905336;3158,12083296581
"434";"serbanghita/Mobile-Detect";5856;3123;3514,5920571002;3611,82678243889
"435";"sqlmapproject/sqlmap";5848;4121;2663,76513914978;2711,94259921793
"436";"jakiestfu/Snap.js";5846;1706;2030,30339275705;2049,82081108904
"437";"FineUploader/fine-uploader";5845;1101;1126,6553503552;1130,31329159447
"438";"matthieua/WOW";5842;4069;4171,84901553545;4157,77855789621
"439";"fish-shell/fish-shell";5825;3287;2397,45150948586;2380,49024920627
"440";"marcuswestin/WebViewJavascriptBridge";5821;4535;3057,91967321283;3062,77584664996
"441";"NodeBB/NodeBB";5812;4797;4586,19707978306;4472,10680281158
"442";"fronteed/icheck";5795;2476;2395,77842599531;2430,95115089141
"443";"kangax/fabric.js";5790;2938;2857,27664002181;2859,9784198086
"444";"powerline/powerline";5787;3292;2777,1898118957;2762,69810157662
"445";"danialfarid/ng-file-upload";5782;4978;4804,59442359395;4800,68784376871
"446";"nodemailer/nodemailer";5778;3530;3448,6148481941;3468,36430122756
"447";"elastic/logstash";5764;3480;3541,43566145198;3553,2366735891
"448";"Netflix/Hystrix";5754;4179;3222,81431674547;3216,05883138637
"449";"mozilla/metrics-graphics";5745;5728;6486,67388187166;7212,26637968371
"450";"breach/breach_core";5743;5715;6369,42321035312;7099,50174685462
"451";"intridea/omniauth";5731;1417;1482,2084054802;1474,28111427255
"452";"angular-app/angular-app";5731;2893;3444,67613128841;3446,3220634804
"453";"charliesome/better_errors";5730;1563;1649,06129562693;1655,52545728358
"454";"amatsuda/kaminari";5729;1978;2058,79270489609;2072,89454957153
"455";"johnezang/JSONKit";5727;1842;1827,03303368238;1846,76834573976
"456";"jigish/slate";5723;2114;2360,67720531311;2337,01506912252
"457";"shutterstock/rickshaw";5712;1584;1805,49676228038;1799,36581915515
"458";"tomchristie/django-rest-framework";5710;3587;3546,58443034835;3574,12352042015
"459";"getpelican/pelican";5697;2606;2696,27472833643;2699,96888851577
"460";"briangonzalez/jquery.adaptive-backgrounds.js";5697;1867;2552,98676838786;2556,48576109627
"461";"pokeb/asi-http-request";5688;1039;1247,20716317185;1257,28972116659
"462";"tmpvar/jsdom";5687;2928;2910,41985020719;2906,61070876543
"463";"godotengine/godot";5686;3819;3830,72992064141;3829,4769546958
"464";"mozilla/localForage";5682;3186;2978,48965673625;2940,22346983874
"465";"mleibman/SlickGrid";5673;1759;2056,73508068798;2050,91234724016
"466";"react-bootstrap/react-bootstrap";5669;5476;4400,41767700088;4384,02432032829
"467";"SignalR/SignalR";5662;1745;1941,4136770404;1941,03396399309
"468";"facebook/xctool";5652;2929;3324,37371728232;3314,31553221969
"469";"amix/vimrc";5629;4025;3105,46540248696;3093,42348839719
"470";"rapid7/metasploit-framework";5615;3643;3712,166156603;3703,09600325953
"471";"mwaterfall/MWPhotoBrowser";5607;3906;3235,81605852302;3189,74857567558
"472";"google/WebFundamentals";5595;4999;4418,82972053348;4375,58288534609
"473";"libgit2/libgit2";5590;1413;1175,84057600691;1176,01757349579
"474";"zurb/foundation-emails";5587;2127;2008,70599228187;1969,50301745864
"475";"eczarny/spectacle";5577;4504;5009,07307963448;5127,39598612321
"476";"masayuki0812/c3";5570;5250;5363,42939746417;5248,57852436708
"477";"casperjs/casperjs";5569;2654;2760,28900875114;2788,91336414526
"478";"zeroclipboard/zeroclipboard";5558;2996;3166,59765302914;3202,79970121092
"479";"soimort/you-get";5551;5141;1506,94129106775;1524,80885733423
"480";"systemjs/systemjs";5547;5212;4662,23782398559;4651,5504701071
"481";"mdo/code-guide";5535;2788;4166,34561182047;4431,56181928174
"482";"gitbucket/gitbucket";5518;2846;2602,15180777551;2614,27642200278
"483";"deis/deis";5511;3976;4636,9817713435;4606,93228649546
"484";"BlackrockDigital/startbootstrap";5508;3174;3468,05838588015;3433,43840223498
"485";"thebird/Swipe";5504;1851;1768,81218715253;1773,6900800512
"486";"braziljs/js-the-right-way";5497;2370;2005,51871893462;2009,90888937086
"487";"tj/commander.js";5485;3517;2975,11245145654;2968,92948182592
"488";"jquery-ui-bootstrap/jquery-ui-bootstrap";5455;805;967,31160978393;940,595951711906
"489";"rupa/z";5442;2932;2546,03032935723;2532,50309902648
"490";"joshuaclayton/blueprint-css";5441;530;838,883785569695;846,903518636528
"491";"boto/boto";5438;1881;2236,23122112609;2241,32635259247
"492";"seajs/seajs";5438;3166;3182,32854162447;3194,02888370423
"493";"tuupola/jquery_lazyload";5430;2836;2872,07289581075;2873,38747658123
"494";"arduino/Arduino";5428;2742;2649,66343386962;2643,34473065115
"495";"fullcalendar/fullcalendar";5426;2630;2703,73281595621;2715,09413146354
"496";"mozilla/togetherjs";5423;1436;1753,40826078717;1788,13743258127
"497";"akka/akka";5416;3024;3069,17871081232;3072,80967327388
"498";"ether/etherpad-lite";5412;2036;2276,27503734131;2291,10210582135
"499";"facebook/facebook-ios-sdk";5402;1436;1551,99555281859;1545,14627085385
"500";"nodejitsu/node-http-proxy";5394;2563;2341,72970276204;2333,02069298572
"501";"omcljs/om";5378;3530;3427,58053559455;3424,07860987571
"502";"piwik/piwik";5373;3349;3306,48052720441;3264,55005838407
"503";"michaelvillar/dynamics.js";5362;5329;189,696835073503;188,190919194467
"504";"popcorn-time/popcorn-app";5345;678;909,105484130768;912,869166594214
"505";"zendframework/zf2";5344;1069;1335,18307431649;1328,00922290952
"506";"chriso/validator.js";5343;3239;2799,98832599945;2799,57874324186
"507";"progit/progit";5324;1279;1433,6721604645;1426,03795000738
"508";"thoughtbot/guides";5323;3158;3147,72347751452;3155,86114273707
"509";"winterbe/java8-tutorial";5321;5221;339,32253192663;330,077530267921
"510";"IFTTT/JazzHands";5320;3340;2865,24509057606;2859,41931719352
"511";"angular/protractor";5318;3876;4259,81383387071;4281,19766469941
"512";"tonymillion/Reachability";5307;2995;2923,25450759507;2915,22736643467
"513";"thoughtbot/laptop";5297;3308;3580,81711054631;3610,75531863353
"514";"hackiftekhar/IQKeyboardManager";5287;4869;3460,72804678057;3365,46972260739
"515";"jverdi/JVFloatLabeledTextField";5283;2714;2784,87863961962;2766,24683316408
"516";"dangrossman/bootstrap-daterangepicker";5282;2760;2516,00598493261;2550,20513361135
"517";"b4winckler/macvim";5281;1713;1954,81069316427;1980,35494159696
"518";"clojure/clojure";5270;2368;2337,90129033009;2349,97764674207
"519";"spring-projects/spring-boot";5267;4650;3054,55956930551;3049,66511956344
"520";"twitter/twemproxy";5264;3114;3221,76647950641;3214,68400903371
"521";"babun/babun";5262;5242;3385,40082903455;3821,02830253601
"522";"square/crossfilter";5256;1874;2474,47686483445;2448,00583358966
"523";"mitchellh/packer";5251;3006;3207,11690756999;3171,10431591321
"524";"winstonjs/winston";5240;2995;2448,8148211859;2432,88243612766
"525";"HubSpot/tether";5238;2502;1322,84422339188;1298,93567589071
"526";"facebook/rocksdb";5233;3332;3055,98003249111;3071,57254604636
"527";"sovereign/sovereign";5228;2283;2417,39753467637;2431,93291977227
"528";"madrobby/keymaster";5218;1326;1376,39342646267;1379,49545839712
"529";"dropbox/zxcvbn";5218;3906;2048,96153869216;1997,90391495369
"530";"tj/co";5205;3978;3384,19465347355;3376,31573029099
"531";"kien/ctrlp.vim";5198;2273;2497,97789622818;2488,17096313551
"532";"elastic/kibana";5197;3630;3821,02716398831;3818,77506522897
"533";"laravel/framework";5196;3410;3319,11674196507;3329,86367094993
"534";"brunch/brunch";5192;1927;1514,18015442153;1489,84093400174
"535";"liuliu/ccv";5183;1800;1972,65595636581;1978,73325476362
"536";"CreateJS/EaselJS";5174;1993;1979,95805582475;1986,72058890705
"537";"mutualmobile/MMDrawerController";5173;3435;2909,40110309057;2880,7210311572
"538";"EnterpriseQualityCoding/FizzBuzzEnterpriseEdition";5172;3186;4085,10577746211;4065,09412250271
"539";"desandro/imagesloaded";5171;2556;2646,08789427077;2649,61959394448
"540";"taye/interact.js";5167;5073;6368,87192493836;6967,05866664208
"541";"sebastianbergmann/phpunit";5149;1762;1711,60091377849;1718,97094534329
"542";"baconjs/bacon.js";5144;2912;3508,47990736134;3500,42810937898
"543";"middleman/middleman";5131;2201;2291,37352133742;2305,16661822566
"544";"zwaldowski/BlocksKit";5117;3000;2568,728264592;2560,66325868129
"545";"ExactTarget/fuelux";5105;1758;2123,2247317129;2072,32628397907
"546";"stubbornella/oocss";5104;1215;1251,78539220852;1247,60918585595
"547";"icanzilb/JSONModel";5097;3910;3819,61401778213;3779,39073327348
"548";"Bearded-Hen/Android-Bootstrap";5083;2566;3374,47393974162;3384,36179961989
"549";"tmuxinator/tmuxinator";5082;2888;2546,66901603431;2573,58133280148
"550";"HubSpot/vex";5071;1798;1856,73404493522;1877,99841563225
"551";"loadfive/Knwl.js";5068;3252;395,526901740605;395,107334344782
"552";"mobile-shell/mosh";5067;2414;2698,38063550247;2731,11772851989
"553";"jscs-dev/node-jscs";5062;3888;4575,99509185053;4588,28077409709
"554";"yeoman/generator-angular";5054;3519;3610,3444492238;3625,01413508505
"555";"buger/gor";5022;3649;1643,23317250676;1653,00016005481
"556";"fxsjy/jieba";4996;3609;2835,03530641435;2934,72555420501
"557";"powerline/fonts";4994;3908;3004,01713841835;2994,72688432537
"558";"square/dagger";4989;3319;3139,4125745796;3217,19933901154
"559";"mxcl/PromiseKit";4985;4077;3531,8442818579;3494,69926310882
"560";"codecombat/codecombat";4983;2178;2184,20475933121;2169,49868349439
"561";"novus/nvd3";4977;2728;2568,09486900169;2564,90769318994
"562";"north/north";4975;839;1057,86192425831;1064,23735242906
"563";"JetBrains/kotlin";4969;4411;1848,73665409741;1854,11853362816
"564";"flot/flot";4960;1812;2076,22674076067;2082,3837744186
"565";"cucumber/cucumber-ruby";4955;990;1450,87068022177;1438,64897191678
"566";"nicolargo/glances";4953;2879;1833,07672253241;1834,64608571532
"567";"SFTtech/openage";4953;4935;5813,93992243226;9975,50242689623
"568";"vitalets/x-editable";4951;1804;2000,97602563306;2013,67687650115
"569";"restify/node-restify";4948;2928;2277,84900151715;2246,81217027165
"570";"highcharts/highcharts";4947;3314;3441,00950484613;3374,07261040125
"571";"rails-api/rails-api";4934;2005;2606,87191408009;2606,44968713299
"572";"square/SocketRocket";4918;2585;2600,42160524588;2605,06446941084
"573";"HubSpot/odometer";4900;1461;1576,36105093461;1568,2766725681
"574";"guard/guard";4899;1524;1669,33136368809;1703,8184695597
"575";"square/PonyDebugger";4884;2143;2332,45884415887;2312,053658137
"576";"nhaarman/ListViewAnimations";4878;3520;4551,21980530163;4539,59757773992
"577";"astuetz/PagerSlidingTabStrip";4878;3598;3841,33047186761;3832,53871127573
"578";"maxogden/art-of-node";4877;3140;2952,15824095609;2941,78217542541
"579";"alibaba/fastjson";4873;4111;3108,87370482215;3139,26520137855
"580";"imakewebthings/deck.js";4869;994;1203,18711183653;1198,90344412782
"581";"olton/Metro-UI-CSS";4857;1754;1957,09956764127;1961,4134911031
"582";"es-shims/es5-shim";4854;2467;2570,93357159098;2556,39632072993
"583";"mame/quine-relay";4850;1841;1733,11516081948;1928,37938963167
"584";"Pixelkit/PixelKit-Bootstrap-UI-Kits";4846;985;1230,57695289397;1230,87722063072
"585";"dc-js/dc.js";4845;3272;3627,66842855969;3635,86258891679
"586";"angular-fullstack/generator-angular-fullstack";4843;3906;4047,91855136265;4023,87894053166
"587";"mitmproxy/mitmproxy";4843;2689;2287,36123633049;2253,36826462242
"588";"justinfrench/formtastic";4840;660;791,453695959219;806,018635239368
"589";"aterrien/jQuery-Knob";4840;1497;1780,9127001732;1772,3698801248
"590";"crystal-lang/crystal";4807;4220;2330,27570008857;2276,91033420467
"591";"paulasmuth/fnordmetric";4807;1614;2396,18753811355;2371,75049719571
"592";"ractivejs/ractive";4798;2369;2738,16953659909;2745,66514456728
"593";"maroslaw/rainyday.js";4797;1352;1657,97618332533;1647,91490824679
"594";"swagger-api/swagger-ui";4788;3754;3537,50174919466;3598,83675133599
"595";"facebook/chisel";4788;2953;2869,83861183509;2856,97270315147
"596";"junit-team/junit4";4772;2443;2240,37112882408;2271,54190542855
"597";"technomancy/leiningen";4770;1816;1900,31653762335;1898,42612169794
"598";"DrKLO/Telegram";4767;3855;3243,40458579662;3220,80645202241
"599";"alexwolfe/Buttons";4757;2962;3983,40446447058;3955,95538519626
"600";"levey/AwesomeMenu";4748;1659;1580,29186910342;1575,73476060709
"601";"jschr/bootstrap-modal";4737;1199;1449,29447846622;1453,79423621917
"602";"codeguy/php-the-right-way";4717;2259;2427,64882316289;2423,73610971768
"603";"thoughtbot/factory_girl";4716;1378;1494,85844919665;1488,69184155192
"604";"eslint/eslint";4716;3784;2618,71851808505;2647,65035198455
"605";"metalsmith/metalsmith";4714;2829;2807,95306065686;2789,28602563572
"606";"junegunn/fzf";4713;4492;2582,92919416553;2552,8585613723
"607";"eclipse/vert.x";4712;1961;1416,97012080496;1407,69845985718
"608";"GoogleChrome/chrome-app-samples";4706;2259;2519,90416402171;2519,04168486056
"609";"xbmc/xbmc";4704;1826;1767,21721050673;1755,88868349139
"610";"ViewDeck/ViewDeck";4701;1030;1074,70470097897;1053,66906282673
"611";"daniel-lundin/snabbt.js";4697;4697;6324,16173739486;13165,7863376485
"612";"mishoo/UglifyJS2";4696;2639;2490,23299246091;2488,27624933308
"613";"mislav/will_paginate";4695;974;1054,51949220893;1072,83156516202
"614";"CanvasPod/Canvas";4695;2571;3135,58565130164;3159,75155225447
"615";"umano/AndroidSlidingUpPanel";4691;3534;3768,41167253543;3794,69336979652
"616";"prestodb/presto";4691;2496;2587,64414871778;2538,29784880343
"617";"joemccann/dillinger";4686;2559;2724,21951686833;2713,13142815234
"618";"tbranyen/backbone-boilerplate";4683;683;949,329490901955;937,656919659632
"619";"mail-in-a-box/mailinabox";4680;2882;2477,14868524723;2482,3595273546
"620";"celery/celery";4676;2190;2030,47081297305;2018,66554836314
"621";"mongodb/node-mongodb-native";4661;1973;1972,14017561726;2001,64412242227
"622";"jonobr1/two.js";4657;2241;871,358271369785;857,021447054933
"623";"fatih/vim-go";4655;4352;4155,29084612031;4145,6241042695
"624";"CodeSeven/toastr";4655;3048;2914,55124900153;2913,92265123597
"625";"beetbox/beets";4654;2053;2170,06846516464;2129,22131164617
"626";"aspnet/Home";4646;4643;4116,84462552889;4012,6347733932
"627";"memcached/memcached";4646;2012;1893,49489011035;1890,79227567105
"628";"marcuswestin/store.js";4646;2378;1851,50854488074;1825,53524297284
"629";"Seldaek/monolog";4642;2640;2569,21143857155;2567,07268262714
"630";"karpathy/convnetjs";4635;4156;4205,64895506395;4153,97830367158
"631";"shipyard/shipyard";4628;3006;3064,55275680752;3039,01022226683
"632";"NaturalNode/natural";4626;2605;2472,41830644812;2455,6179598301
"633";"philc/vimium";4617;2698;1658,40753671709;1658,30271366995
"634";"yiisoft/yii";4615;1247;1530,42730273989;1531,63711214071
"635";"imsky/holder";4615;1670;1845,69392149878;1838,27381962223
"636";"coolwanglu/pdf2htmlEX";4613;1714;1803,19603689509;1800,7555810445
"637";"bmatzelle/gow";4610;2504;2533,07258163309;2478,76510434477
"638";"lra/mackup";4605;3748;3395,91327307547;3303,37736090193
"639";"evilstreak/markdown-js";4602;2434;2476,16514144217;2466,60726455676
"640";"tommoor/tinycon";4601;1075;1372,62913423406;1393,56385206362
"641";"facebook/KVOController";4591;2888;2648,08629927382;2608,68880813084
"642";"skwp/dotfiles";4574;2077;2310,84884906076;2289,3309412467
"643";"BoltsFramework/Bolts-ObjC";4557;2800;2516,66977686192;2506,99252822748
"644";"Khan/KaTeX";4555;4528;4490,18094264885;3960,61317553756
"645";"jsdoc3/jsdoc";4551;2869;2775,61788737645;2764,11839283564
"646";"twitter/finagle";4550;2175;1915,62891809739;1910,69804752452
"647";"mono/mono";4549;2607;2515,61731407022;2522,07989648819
"648";"lokesh/color-thief";4546;2468;2403,58320304537;2407,52755094662
"649";"hashicorp/terraform";4545;4538;3868,48563225974;3639,36984772903
"650";"svg/svgo";4517;3411;3270,77651156527;3256,40922801861
"651";"epochjs/epoch";4506;4506;4954,29903454395;5030,56161295759
"652";"h5bp/server-configs-nginx";4500;2452;2340,99438665339;2344,35234579686
"653";"bup/bup";4493;2568;3097,54257904412;3057,5749568895
"654";"componentjs/component";4491;1559;2044,27884601822;2057,77705383402
"655";"robertdavidgraham/masscan";4486;3202;4215,67851662993;4640,59011664878
"656";"jquery/sizzle";4480;1509;1549,55419861831;1546,72565766757
"657";"greensock/GreenSock-JS";4480;3292;3287,00416032921;3311,30001304857
"658";"spotify/luigi";4479;3372;2884,87056972254;2891,51866237109
"659";"greenrobot/greenDAO";4478;3480;2880,76355257491;2891,75165721587
"660";"needim/noty";4473;1566;1784,56991565214;1773,15226130206
"661";"ramda/ramda";4463;4428;3554,31802481479;3727,16379058718
"662";"TelescopeJS/Telescope";4457;2979;3912,91680337928;3910,72165094776
"663";"silviomoreto/bootstrap-select";4457;2762;2890,919504014;2888,70420839722
"664";"unconed/TermKit";4443;530;592,61401822148;609,687662178698
"665";"typekit/webfontloader";4442;2744;2635,89961661144;2652,935140661
"666";"owncloud/core";4442;2464;2308,82559798183;2335,04833162749
"667";"Bash-it/bash-it";4441;2528;1857,11149720289;1927,30042637537
"668";"fontello/fontello";4441;1814;1950,33156181214;1960,93523212325
"669";"flynn/flynn";4435;3234;4527,29464524623;4590,76756657827
"670";"erlang/otp";4435;2051;1690,76825935329;1688,18410626574
"671";"prometheus/prometheus";4434;4396;6046,36547228624;7020,30154406756
"672";"qiao/PathFinding.js";4433;2453;3056,61617567931;4204,33625919808
"673";"torch/torch7";4430;4380;3376,37881788556;3427,96558086954
"674";"davatron5000/Lettering.js";4428;1153;1320,12254589949;1318,30101351664
"675";"octobercms/october";4424;4289;3606,12899536933;3575,9381273076
"676";"twitter/hogan.js";4417;1188;1167,80842036416;1170,79799747134
"677";"golang/groupcache";4413;1825;1744,39910060857;1778,55771143518
"678";"Shopify/liquid";4408;2151;1999,55145119804;2000,118488897
"679";"lhartikk/ArnoldC";4407;2759;2428,57486072344;2398,16091870191
"680";"Swordfish90/cool-retro-term";4403;4361;5536,0971816803;5735,38786051172
"681";"blasten/turn.js";4393;1208;1335,47233838567;1347,63519302948
"682";"realm/realm-java";4383;4375;3923,34751319243;4120,04446442154
"683";"koush/ion";4379;3103;3518,23486702874;3548,46512813679
"684";"android/platform_frameworks_base";4378;2840;2549,11963026996;2528,78334563025
"685";"jackmoore/colorbox";4377;1234;1400,91727734869;1412,32064458739
"686";"holman/spark";4377;1574;1863,17114155136;1867,99753886188
"687";"michaeltyson/TPKeyboardAvoiding";4375;3034;3071,83310741304;3020,38607896569
"688";"clips/pattern";4375;2192;1548,29731265859;1530,26015098335
"689";"terryma/vim-multiple-cursors";4358;2240;2430,73760316822;2430,75001395423
"690";"yyuu/pyenv";4355;3189;2662,57888055911;2649,6041053279
"691";"KrauseFx/TSMessages";4353;2470;2445,89806696313;2447,93945985268
"692";"seyhunak/twitter-bootstrap-rails";4351;976;1184,23319757858;1204,14382412396
"693";"gleitz/howdoi";4344;2254;1440,6127075386;1407,04666337101
"694";"sergeche/emmet-sublime";4339;1610;1793,12379548783;1798,12717691846
"695";"MatthewYork/DateTools";4334;3124;3220,16212774621;3238,12747798114
"696";"dropwizard/dropwizard";4332;2603;2855,7790269165;2828,22144476621
"697";"tictail/bounce.js";4328;4324;4780,17903014772;4922,29996244024
"698";"helios-framework/helios";4311;823;1254,70183902117;1249,66785581989
"699";"p-e-w/finalterm";4308;1144;1937,31562593553;1931,64672616417
"700";"gnab/remark";4301;3291;3367,32756531054;3394,44400983734
"701";"openframeworks/openFrameworks";4296;1609;1547,92891757805;1544,38186608314
"702";"gabrielemariotti/cardslib";4287;2908;3459,93869450144;3433,77859546751
"703";"kivy/kivy";4270;2629;3017,66698819713;3029,91286786817
"704";"square/cubism";4269;1218;1432,3282755391;1435,77584348829
"705";"goldfire/howler.js";4268;2211;1969,97775540108;1994,16480435155
"706";"robbiehanson/XMPPFramework";4267;2686;2681,65162185302;2702,20666445675
"707";"madebymany/sir-trevor-js";4257;1164;1287,20654445251;1284,43746773637
"708";"gotwarlost/istanbul";4253;3105;2853,98677492528;2855,27218728256
"709";"docopt/docopt";4242;1922;1923,25722216429;1914,77446042886
"710";"briannesbitt/Carbon";4236;2925;3126,18434736509;3121,46147837011
"711";"Cocoanetics/DTCoreText";4226;2041;2217,8676988254;2234,3524024222
"712";"elabs/pundit";4225;2652;2627,96759961296;2632,10821338805
"713";"topcoat/topcoat";4223;661;843,042727923828;824,992831251852
"714";"pcottle/learnGitBranching";4215;1940;1748,97313797602;1737,61447275425
"715";"samuelclay/NewsBlur";4208;1123;1270,02566248409;1267,4935384768
"716";"fabien-d/alertify.js";4206;765;854,109298774562;859,772912527916
"717";"nicklockwood/FXBlurView";4202;2609;2304,08597577823;2297,81732211963
"718";"dnschneid/crouton";4195;2705;3160,5945208281;3174,05453324552
"719";"davatron5000/FitVids.js";4193;1357;1588,50785530948;1570,62087263562
"720";"SublimeCodeIntel/SublimeCodeIntel";4185;1715;1847,44548005737;1836,43965462898
"721";"rakyll/boom";4182;3012;1718,73664510039;1708,1494748406
"722";"Automattic/kue";4171;2426;2193,12533656216;2178,75357063409
"723";"rendrjs/rendr";4160;1492;1841,07108854665;1914,99667875394
"724";"louischatriot/nedb";4156;2601;2082,78851432869;2092,3526391168
"725";"reactphp/react";4146;2016;1848,06339580677;1813,96900773169
"726";"alibaba/tengine";4146;2540;3060,57876876342;3062,93008910668
"727";"LMAX-Exchange/disruptor";4145;2343;2124,01548724082;2105,25148365801
"728";"infinite-scroll/infinite-scroll";4135;1350;1742,95709942561;1729,14855508251
"729";"pry/pry";4135;1538;1685,99878049577;1683,46428921363
"730";"scrapinghub/portia";4129;1964;1759,86047846223;1757,74599130199
"731";"phusion/baseimage-docker";4119;3437;3872,44241904107;3873,31680508276
"732";"bokeh/bokeh";4111;2481;2308,50674667842;2303,3397237747
"733";"divio/django-cms";4111;1565;1581,41673662219;1567,79851084159
"734";"wyouflf/xUtils";4102;3641;3591,64272837239;3625,85978279469
"735";"AndroidBootstrap/android-bootstrap";4099;1787;2072,06027584016;2073,62113680591
"736";"aporter/coursera-android";4089;2789;3508,79069960045;3508,62963588809
"737";"segmentio/myth";4088;1215;1491,88344851148;1483,22223420684
"738";"codegangsta/cli";4087;3008;2911,78539748731;2933,1878991698
"739";"ngbp/ngbp";4080;2161;2762,52426846079;2778,16459628244
"740";"share/ShareJS";4080;1454;1850,92201846441;1842,48513120485
"741";"vega/vega";4077;2037;1606,58337422981;1609,60671555235
"742";"numenta/nupic";4063;2736;2846,11025960113;2837,22800582181
"743";"andymccurdy/redis-py";4062;1702;1644,14998163164;1641,3859577448
"744";"puma/puma";4062;1499;1527,7354779163;1533,41235595129
"745";"boltdb/bolt";4061;3842;3487,867477078;3474,22521732886
"746";"shelljs/shelljs";4060;2631;2035,78864291513;2031,72834848934
"747";"dieulot/instantclick";4052;1099;1241,54470355049;1241,0920204465
"748";"square/otto";4052;2793;2714,19548151224;2712,9000592273
"749";"nostalgiaz/bootstrap-switch";4051;1740;1867,50303195484;1874,93671233291
"750";"XVimProject/XVim";4050;2239;2257,66367147862;2260,64915155415
"751";"Gazler/githug";4040;1708;903,874371229591;925,190282638581
"752";"google/j2objc";4039;3899;5472,64187847357;6000,32206792042
"753";"norman/friendly_id";4037;1444;1593,59557804296;1585,63012319055
"754";"miniMAC/magic";4030;1828;1905,62565511649;1915,15597968919
"755";"wkhtmltopdf/wkhtmltopdf";4029;2405;2207,7507747044;2203,96301236706
"756";"paralect/robomongo";4027;2882;2856,48236078339;2847,71643150622
"757";"Eonasdan/bootstrap-datetimepicker";4022;3396;3611,23425946635;3622,38419336589
"758";"fluent/fluentd";4018;2303;2402,49749360229;2405,23122806295
"759";"ksuther/KSImageNamed-Xcode";4013;2117;1802,00691009077;1803,96126141038
"760";"csswizardry/inuit.css";4012;716;817,808061860895;808,489054939565
"761";"facebook/watchman";4009;2304;1988,59351325842;2026,18717273336
"762";"perwendel/spark";4007;3206;2710,40329514181;2742,07186430917
"763";"cnodejs/nodeclub";4005;2672;2367,68222444635;2372,2317435803
"764";"nst/iOS-Runtime-Headers";4005;2700;2888,83424138748;2846,48944668872
"765";"adamwdraper/Numeral-js";4000;2432;2587,31179812434;2693,35503653103
"766";"derbyjs/derby";4000;1024;1181,59956322971;1193,04528964571
"767";"NancyFx/Nancy";3997;2000;1894,25701619371;1850,19848469173
"768";"flyerhzm/bullet";3989;1726;1781,53238478447;1844,07508909235
"769";"chriskiehl/Gooey";3986;3986;3789,54683890453;3350,09091978348
"770";"bramp/js-sequence-diagrams";3982;2260;1450,35728677646;1433,46485070411
"771";"alibaba/dubbo";3976;3522;2743,24921259472;2763,13423883533
"772";"arashpayan/appirater";3970;1501;1533,48589783968;1522,56566906099
"773";"jmechner/Prince-of-Persia-Apple-II";3970;683;776,662917736967;766,057379346524
"774";"cocos2d/cocos2d-objc";3968;980;1156,58968279516;1197,66342041952
"775";"Netflix/SimianArmy";3967;2283;2129,17536471058;2139,86950183316
"776";"deployd/deployd";3966;1881;2288,2499984734;2295,70275621476
"777";"venmo/synx";3965;3960;4509,80703450717;4551,20924365857
"778";"johndyer/mediaelement";3960;1649;1722,77113566302;1723,60726788844
"779";"angular-ui/ui-grid";3957;3047;3214,13244315045;3219,3197554592
"780";"devinross/tapkulibrary";3957;714;972,925509696133;948,426536619283
"781";"h5bp/mobile-boilerplate";3957;792;1142,55423920406;1139,775163367
"782";"ichord/At.js";3949;1573;1694,77823727642;1712,14088860399
"783";"puppetlabs/puppet";3947;1972;2323,02064799158;2311,99525557399
"784";"bootflat/bootflat.github.io";3946;1582;1817,72472053832;1811,86415673604
"785";"headjs/headjs";3944;728;872,605369195802;854,208092817841
"786";"kennethreitz/legit";3940;969;1231,00369737014;1256,96909601253
"787";"medialize/URI.js";3940;1677;1790,54811129349;1824,88174406349
"788";"justinwalsh/daux.io";3938;1277;1988,6684566717;1843,33682200096
"789";"jhipster/generator-jhipster";3938;3534;3426,06934478945;3428,53400064506
"790";"airblade/paper_trail";3933;1549;1812,26799485397;1803,3545398631
"791";"lebinh/ngxtop";3930;1202;1156,22647140018;1157,04376793597
"792";"mathiasbynens/jquery-placeholder";3924;1350;1635,16827525365;1643,85590242028
"793";"fogleman/Craft";3919;1813;1536,51451013287;1590,5211925204
"794";"dropwizard/metrics";3916;1875;1888,21810482359;1908,65876997541
"795";"FriendsOfPHP/Goutte";3914;2399;2710,1743728134;2633,58097275662
"796";"facebook/jest";3914;3908;3408,3651588906;3331,35332009655
"797";"chriskempson/base16";3912;2617;2507,12194843558;2495,13368771032
"798";"jedi4ever/veewee";3905;954;1178,97967262225;1190,92763062376
"799";"google/google-api-nodejs-client";3902;2651;2802,94517115286;2788,99688671647
"800";"sockjs/sockjs-client";3900;1712;1664,07041102999;1666,08487898486
"801";"alexreisner/geocoder";3897;1568;1680,61937004581;1668,76895858544
"802";"slim-template/slim";3886;1453;1584,22778362655;1587,2176668412
"803";"krakenjs/kraken-js";3878;1456;1712,58097086695;1704,32162392354
"804";"andreafabrizi/Dropbox-Uploader";3877;1887;1847,91851281837;1851,56851687639
"805";"jimhigson/oboe.js";3877;879;1472,66950642781;1468,3324616224
"806";"facebookarchive/huxley";3873;1009;1191,8789630525;1189,20521272579
"807";"bjorn/tiled";3872;2089;2394,10857778977;2407,62000810377
"808";"OwlFonk/OwlCarousel";3868;2478;2657,87569938562;2612,44860047861
"809";"FFmpeg/FFmpeg";3868;2920;2208,97753657424;2221,43682763155
"810";"koenbok/Framer";3863;2838;3046,91793215187;3079,34511261279
"811";"bespokejs/bespoke";3858;1757;2184,11894234875;2272,83667271954
"812";"zealdocs/zeal";3857;2892;2767,59258528155;2768,34407961143
"813";"emilsjolander/StickyListHeaders";3857;2507;2644,81640756005;2629,6147472989
"814";"shadowsocks/shadowsocks-android";3856;3661;2337,75632948789;2375,37980725617
"815";"binarylogic/authlogic";3851;498;557,257806154796;575,678914042943
"816";"dbushell/Pikaday";3845;2613;2343,10713719539;2320,76250667676
"817";"thumbor/thumbor";3840;2418;2444,22953221476;2446,3237896308
"818";"winjs/winjs";3838;1683;2047,00838167847;2094,69158155887
"819";"webpy/webpy";3837;1200;1344,73800042362;1318,57288309821
"820";"assaf/zombie";3835;1727;1858,14453005877;1873,66943614496
"821";"fog/fog";3826;924;1083,88895558929;1068,19228098286
"822";"flatiron/director";3818;2449;2661,83545719635;2655,94816529447
"823";"peers/peerjs";3816;1804;1661,66726143293;1674,60333944584
"824";"github/linguist";3809;1950;1923,63971033688;1920,5456748695
"825";"hakimel/stroll.js";3808;933;1184,45556932942;1186,77570672804
"826";"liftoff/GateOne";3803;1198;1168,44551547863;1169,73187714276
"827";"sparklemotion/nokogiri";3803;1287;1379,5989726166;1381,72922448104
"828";"altercation/vim-colors-solarized";3802;1710;1759,58729387533;1757,48985316433
"829";"muaz-khan/WebRTC-Experiment";3801;2477;2524,17327007316;2557,02586260564
"830";"sintaxi/harp";3795;1977;2146,11638213161;2171,69424525626
"831";"ddollar/foreman";3794;1464;1649,14093295693;1652,09115266011
"832";"addyosmani/grunt-uncss";3791;1609;1852,53950878704;1800,53115491631
"833";"aws/aws-cli";3787;2005;1855,83543046759;1857,86936382219
"834";"eduardolundgren/tracking.js";3785;3371;3357,55609041256;3372,11705689228
"835";"sofish/pen";3785;1679;1965,23155169239;1934,57554052914
"836";"HabitRPG/habitrpg";3784;2245;2036,15647228186;2024,34579055824
"837";"kneath/kss";3783;1178;1620,46540170996;1604,46422371939
"838";"gopherjs/gopherjs";3779;3399;4659,74624202676;5421,31467988626
"839";"markdalgleish/stellar.js";3774;1668;1844,97760583475;1833,79067604568
"840";"backup/backup";3767;889;898,434190203948;906,40090114125
"841";"holman/dotfiles";3762;1623;1629,39345446779;1615,88015718369
"842";"kevana/not-dockers-ui";3761;2404;2592,40074759364;2576,5770442999
"843";"imulus/retinajs";3757;1336;1798,68287060941;1790,18677513443
"844";"sqlitebrowser/sqlitebrowser";3753;3748;3499,97589264803;3533,13119345314
"845";"mcxiaoke/android-volley";3751;3449;3323,77848522485;3307,51289642981
"846";"syntaxhighlighter/syntaxhighlighter";3751;1149;1187,84782183793;1197,0167622135
"847";"facebook/facebook-android-sdk";3741;1055;1084,20825412412;1069,75447618736
"848";"luis-almeida/unveil";3739;1738;2237,97859341647;2235,91022446243
"849";"andreamazz/AMScrollingNavbar";3739;2917;2895,45961829557;2889,696753975
"850";"libuv/libuv";3738;3732;3460,58233715012;3444,22560515436
"851";"beautify-web/js-beautify";3737;1803;1665,76976399766;1698,14822380088
"852";"tsenart/vegeta";3736;2218;1518,17937971115;1513,05194302087
"853";"jamztang/CSStickyHeaderFlowLayout";3733;3367;4023,21069348509;4020,3746056303
"854";"stympy/faker";3731;2546;2548,24017163866;2546,62514734924
"855";"processing/p5.js";3726;3525;3941,45123444145;4524,77166847719
"856";"square/cube";3726;618;747,483199583626;739,382664150388
"857";"koalaman/shellcheck";3724;3243;2336,91239028566;2436,0560595614
"858";"fancyapps/fancyBox";3718;1490;1557,75629819088;1542,19437787059
"859";"coolwanglu/vim.js";3717;1750;2381,05794746578;2297,70817348494
"860";"pardom/ActiveAndroid";3716;2789;2788,26816709894;2818,7057401634
"861";"roboguice/roboguice";3715;2120;2504,03797438448;2543,95445073444
"862";"kristopolous/BOOTSTRA.386";3715;3693;4366,83317761564;4471,7009703244
"863";"stig/json-framework";3709;582;731,451996366192;756,023280631745
"864";"almende/vis";3708;2140;2000,56630261105;1996,90493097591
"865";"harelba/q";3706;2147;2184,70232964909;2289,23428231489
"866";"rmurphey/js-assessment";3706;2185;1403,5983549128;1420,2649631229
"867";"sferik/t";3704;2051;2752,286065756;2838,37273141272
"868";"visionmedia/page.js";3701;2702;2629,52833500424;2637,21120422688
"869";"nzakas/computer-science-in-javascript";3695;1634;1268,783113563;1268,53230532558
"870";"bottlepy/bottle";3694;1524;1407,00485748831;1400,24427003902
"871";"MrSwitch/hello.js";3693;3498;4306,16891692706;4512,30322170868
"872";"drapergem/draper";3690;1330;1468,35660977931;1476,14827598755
"873";"haiwen/seafile";3689;2039;2333,44388561557;2357,6955459082
"874";"eligrey/FileSaver.js";3678;2537;2504,46731823709;2513,96046247226
"875";"wenzhixin/bootstrap-table";3678;3664;3608,75637035911;3608,99213662718
"876";"viljamis/responsive-nav.js";3675;1240;1427,43068953901;1421,30211871189
"877";"lucasr/twoway-view";3672;3265;5118,90744830158;5107,54554257448
"878";"BBC-News/Imager.js";3672;813;1026,29451861155;1025,0890469687
"879";"giakki/uncss";3671;2920;2799,9972239702;2853,20025235809
"880";"thinkaurelius/titan";3670;2086;2228,10344002854;2225,47923268638
"881";"jinzhu/gorm";3669;3243;3228,353178874;3246,88496436483
"882";"joke2k/faker";3667;1560;1501,63248103459;1528,4604816634
"883";"json-api/json-api";3661;3053;3682,45824869855;3698,90770472798
"884";"liabru/matter-js";3653;2846;3994,8282982537;4615,81942081222
"885";"DevinVinson/WordPress-Plugin-Boilerplate";3652;2188;2400,72060593138;2346,5985695406
"886";"Huddle/PhantomCSS";3651;1882;2101,2414557558;2100,90889498204
"887";"dtao/lazy.js";3651;2041;2050,00276008634;2032,8805932969
"888";"amlcurran/ShowcaseView";3650;2540;2916,39997399258;2868,77999140989
"889";"OpenRefine/OpenRefine";3650;1873;1981,92934786342;1958,99399801994
"890";"subtlepatterns/SubtlePatterns";3646;1384;1958,55851561629;1949,46072220281
"891";"google/gumbo-parser";3645;982;1403,78577603238;1389,68750975831
"892";"chrisjenx/Calligraphy";3644;3181;4043,86414398827;4075,53857414168
"893";"docker/swarm";3642;3640;4365,16678511826;4516,62727047778
"894";"jakiestfu/Medium.js";3641;1229;1273,50407725305;1266,79578811821
"895";"mbleigh/acts-as-taggable-on";3639;1067;1314,99453206119;1309,63093237767
"896";"facebook/css-layout";3638;3633;5852,82306278788;6298,24629342783
"897";"mattt/FormatterKit";3637;1709;1910,90501109935;1913,13010205732
"898";"cloudwu/skynet";3635;2525;2518,04166802261;2518,26470171273
"899";"dropbox/pyston";3628;2061;2227,26908558633;2141,63491159291
"900";"erming/shout";3627;3625;3625,75726236871;3621,66249889963
"901";"hdodenhof/CircleImageView";3624;3319;2648,17279425736;2653,02324040045
"902";"bpampuch/pdfmake";3619;3600;784,653523729632;779,194027591574
"903";"cyfdecyf/cow";3618;3057;2754,38928031158;2739,57181662547
"904";"tpope/vim-surround";3617;1788;1649,72719127716;1647,09756074967
"905";"jnunemaker/httparty";3610;1304;1528,78591081119;1506,85034764063
"906";"arvida/emoji-cheat-sheet.com";3610;2458;2334,32176535812;2382,81649014289
"907";"moxiecode/plupload";3608;1316;1299,04057981448;1310,60185429255
"908";"srobbin/jquery-backstretch";3607;1141;1296,15803710412;1302,20190493703
"909";"HubSpot/messenger";3606;1228;1527,90118976118;1482,38027704995
"910";"NodeOS/NodeOS";3604;2582;2186,69056475269;2164,93398839095
"911";"hbons/SparkleShare";3603;713;850,031627314647;834,146591551906
"912";"umdjs/umd";3593;2432;2922,08336638029;3002,30199878868
"913";"Theano/Theano";3589;3027;1967,70269254519;1976,22578725953
"914";"feathersjs/feathers";3586;3053;456,831547791896;458,396370654986
"915";"ankane/chartkick";3581;1563;1618,31446249942;1600,12002523203
"916";"angular-translate/angular-translate";3578;2439;2627,16820761928;2608,94352227875
"917";"django-debug-toolbar/django-debug-toolbar";3574;1051;1153,99865462073;1158,73600134748
"918";"shadowsocks/shadowsocks-windows";3569;3529;2567,92378274629;2606,82078253778
"919";"happyworm/jPlayer";3568;1358;1449,07640754092;1446,65056875671
"920";"turbolinks/turbolinks-classic";3567;1201;1576,8786537753;1586,42291975499
"921";"JakeWharton/u2020";3560;2896;2401,47178921476;2410,0581680665
"922";"matplotlib/matplotlib";3559;2156;2063,93793683551;2048,70643400755
"923";"bebraw/jswiki";3558;766;902,46751056591;914,382391795418
"924";"steipete/Aspects";3556;3551;3121,21144672217;3139,67836211001
"925";"draios/sysdig";3551;2303;2111,00934371061;2084,67950689547
"926";"xetorthio/jedis";3550;2210;2084,30780686365;2087,04358947442
"927";"sferik/twitter";3548;1003;1091,84620923919;1093,05042967078
"928";"faye/faye";3548;1144;1413,94218138067;1428,65697131592
"929";"mafintosh/peerflix";3546;2649;2577,57483412324;2578,74604350977
"930";"leemunroe/responsive-html-email-template";3545;1370;1324,8376300433;1313,15178958554
"931";"thoughtbot/neat";3544;1753;1902,51694499194;1918,91235103134
"932";"airblade/vim-gitgutter";3541;1353;1411,2382061452;1437,30567499386
"933";"xmartlabs/XLForm";3530;3117;3119,13546586364;3171,66901529195
"934";"DataTables/DataTables";3527;2120;2113,71900245006;2109,08545901283
"935";"BBC-News/wraith";3526;1342;1530,92295040427;1564,19988005291
"936";"malsup/form";3522;1312;1372,16060332418;1378,74227077178
"937";"facebookarchive/facebook-php-sdk";3518;391;552,469305791869;551,294324095508
"938";"sandstorm-io/sandstorm";3511;3225;4462,03494368063;4726,75942726328
"939";"TTimo/doom3.gpl";3508;465;644,522175274974;641,40362399054
"940";"tombenner/nui";3505;906;1003,16978695901;993,315742244691
"941";"adambard/learnxinyminutes-docs";3504;2000;2131,49892660596;2112,52134783009
"942";"HubSpot/shepherd";3496;2687;3156,63990352993;3200,72414622786
"943";"hashicorp/serf";3492;1617;1935,79877999102;1933,24094086048
"944";"ShareX/ShareX";3491;3263;2736,4980874923;2758,1064261176
"945";"phonegap/phonegap-start";3490;525;699,936103515347;716,341698786224
"946";"benpickles/peity";3486;1455;1930,93959775627;1920,8081539897
"947";"socketio/socket.io-client";3484;1365;1456,02172139723;1458,46227256001
"948";"locustio/locust";3482;2918;1848,35140268695;1844,01746062191
"949";"mozilla/sweet.js";3482;1482;1630,38169483182;1589,30992734127
"950";"nomad/shenzhen";3482;2474;3172,30925439922;3186,66110939632
"951";"tholman/zenpen";3478;906;1467,394692945;1506,87043722195
"952";"google/google-api-php-client";3478;2932;3370,86534101544;3376,79842810077
"953";"github/git-lfs";3478;3477;3716,81174279143;3664,26581661898
"954";"es-analysis/plato";3476;1803;1997,03082132599;2005,91409285377
"955";"sharelatex/sharelatex";3474;1567;1760,28790308044;1755,35367720474
"956";"puphpet/puphpet";3474;1730;2068,59850998506;2078,85427795016
"957";"OAI/OpenAPI-Specification";3472;3413;3445,41640279228;3383,14502746152
"958";"swoole/swoole-src";3469;3014;2275,80297209522;2309,24998620525
"959";"rails-api/active_model_serializers";3469;1668;1690,94547592551;1702,30367347309
"960";"densitydesign/raw";3464;1931;2336,24855145797;2366,86187081662
"961";"pkluz/PKRevealController";3461;1636;1098,62864091269;1096,22326945934
"962";"Intervention/image";3459;2819;2765,47271033573;2726,17554396402
"963";"mruby/mruby";3457;1032;1048,92658607613;1099,45296531613
"964";"nicklockwood/iRate";3453;1904;1442,80842635596;1468,64040951982
"965";"showdownjs/showdown";3452;1700;1845,7163048318;1851,69630154093
"966";"sivel/speedtest-cli";3452;2373;2225,36399638699;2229,74976147549
"967";"John-Lluch/SWRevealViewController";3451;2384;2328,70639301406;2327,93479007337
"968";"Swiip/generator-gulp-angular";3448;3448;2984,58279335566;2991,50419454057
"969";"fengyuanchen/cropper";3447;3392;2599,19472581005;2584,93561021923
"970";"github/scientist";3443;3440;880,019150209266;873,890197866087
"971";"duojs/duo";3438;3430;4539,66523205833;5191,0435939685
"972";"wout/svg.js";3437;1460;1654,96773816414;1661,68567015713
"973";"visionmedia/move.js";3437;1648;1435,26117490465;1458,87649259627
"974";"sandstorm-io/capnproto";3435;2023;2115,33017816103;2092,00898315278
"975";"visionmedia/supertest";3434;2554;2347,87292515624;2356,76264516813
"976";"chjj/blessed";3434;2819;1996,94899574931;2024,03905504726
"977";"JakeWharton/NineOldAndroids";3434;2256;2519,1763163171;2531,09159741452
"978";"appium/appium";3432;2425;2386,98385636106;2403,31250004442
"979";"jquery/qunit";3430;708;753,093289984133;758,600780398286
"980";"phusion/passenger";3428;1470;2052,9535815839;2234,13937536272
"981";"youtube/vitess";3423;2384;3069,74750878785;3263,29383028215
"982";"mono/MonoGame";3422;1569;1660,22168044742;1713,14005170327
"983";"vmg/redcarpet";3420;1397;1346,39865533855;1337,8166799459
"984";"gradle/gradle";3420;2094;1883,51839382314;1884,47633101868
"985";"websockets/ws";3416;2269;2177,85436676564;2190,09818118565
"986";"fpillet/NSLogger";3415;1351;1237,91397082536;1235,2212864298
"987";"AutoMapper/AutoMapper";3414;1619;1588,53765182745;1589,72459637304
"988";"joyent/libuv";3413;1005;1398,94298584481;1383,123024675
"989";"makeusabrew/bootbox";3411;1506;1716,57370307582;1675,01832706468
"990";"openzipkin/zipkin";3411;1666;1234,75423193197;1226,5221080288
"991";"ideawu/ssdb";3410;2723;2713,78107259494;2699,17071745661
"992";"mroth/lolcommits";3409;1185;1278,2528142889;1324,44195911376
"993";"torchbox/wagtail";3407;1745;2357,45595398839;2349,28533729385
"994";"ericdrowell/KineticJS";3403;1053;1284,23551761304;1282,43329299912
"995";"dingo/api";3399;3215;1947,62268588246;1953,60409678759
"996";"robbiehanson/CocoaHTTPServer";3392;1693;1787,60463486298;1767,91385697985
"997";"pluginaweek/state_machine";3390;762;934,528129596182;929,778206214515
"998";"tools/godep";3389;2884;3198,33415779366;3187,98533578409
"999";"socketstream/socketstream";3388;600;714,990137117566;732,125570723562
"1000";"guardian/scribe";3386;1343;1410,26018060317;1376,21706600865
"1001";"StevenBlack/hosts";3385;3328;297,635933016986;304,825321978971
"1002";"appjs/appjs";3383;685;856,612387621753;850,353778602613
"1003";"ThinkUpLLC/ThinkUp";3381;471;578,521696847826;567,756030600847
"1004";"vigetlabs/gulp-starter";3376;3230;3451,68599716254;3492,69640129949
"1005";"CodeboxIDE/codebox";3376;1660;2005,44373209779;2028,02100975753
"1006";"restsharp/RestSharp";3374;1623;1646,29413454138;1602,01850581455
"1007";"lpereira/lwan";3374;3279;4647,50110864658;5581,72535418671
"1008";"davidmerfield/randomColor";3373;3372;3159,80256632013;3005,61997973456
"1009";"geuis/helium-css";3372;774;795,693727693086;782,226414741808
"1010";"trogdoro/xiki";3368;1919;2143,50543339773;2132,80738098242
"1011";"noraesae/perfect-scrollbar";3368;2228;2046,27676626486;2050,00400542622
"1012";"olivernn/lunr.js";3367;1757;2035,12095473192;2046,39850345996
"1013";"magento/magento2";3362;2034;1827,39870784742;1858,89235134387
"1014";"theintern/intern";3362;1709;2493,48604652707;2484,94744654363
"1015";"chalk/chalk";3359;3019;3272,41960823674;3236,50543708896
"1016";"springside/springside4";3354;1906;1929,78287976222;1975,61043655114
"1017";"soffes/SSKeychain";3352;2209;1712,69972494411;1715,23520203936
"1018";"neilj/Squire";3350;3199;4067,41556347402;4286,12106842321
"1019";"mongodb/mongoid";3348;582;700,53670197619;705,178469545354
"1020";"tweepy/tweepy";3347;1429;1386,08113546132;1401,05203992376
"1021";"errbit/errbit";3346;1066;1260,93463969184;1258,31204446145
"1022";"rmm5t/jquery-timeago";3344;942;996,362545970505;982,308265604463
"1023";"mpv-player/mpv";3343;2451;1966,66740651708;1967,09246852613
"1024";"JohnLangford/vowpal_wabbit";3339;2131;2328,27258466957;2344,3585179606
"1025";"dennis714/RE-for-beginners";3338;2967;3752,73361378687;3721,69044857526
"1026";"brianc/node-postgres";3336;1892;1769,54057019496;1807,20597809541
"1027";"nesquena/rabl";3336;744;1001,17363629163;984,846722063661
"1028";"ruanyf/es6tutorial";3331;3324;2192,20190450582;2197,52574895163
"1029";"oddbird/susy";3328;1676;1738,95061625185;1729,44291272244
"1030";"refinery/refinerycms";3325;604;736,805551692474;735,553244103024
"1031";"meanjs/mean";3325;3100;3128,15966181345;3107,15757627721
"1032";"amoffat/sh";3320;1216;1281,11783008386;1354,50908769129
"1033";"swagger-api/swagger-core";3318;1454;1332,52458708674;1311,47728713441
"1034";"patrickkunka/mixitup";3318;1670;1881,66826121581;1871,25894014005
"1035";"bundler/bundler";3317;1010;1022,3836320773;1018,23349493805
"1036";"ServiceStack/ServiceStack";3317;1166;1322,34803158901;1325,82630335104
"1037";"nltk/nltk";3316;1963;1800,70366684825;1815,19886015058
"1038";"ColinEberhardt/VCTransitionsLibrary";3315;2040;1982,48395181706;1992,05438886882
"1039";"activemerchant/active_merchant";3312;748;923,566001547765;931,569917212008
"1040";"rest-client/rest-client";3312;1416;1535,67305389444;1539,11782489059
"1041";"josdejong/mathjs";3311;1935;1892,71894718108;1882,23347200654
"1042";"TrinityCore/TrinityCore";3310;1056;939,976931999207;930,238229872232
"1043";"yui/yui3";3308;945;1056,56854788322;1055,66375481832
"1044";"rvm/rvm";3305;814;966,175684030713;961,534270952692
"1045";"FuzzyAutocomplete/FuzzyAutocompletePlugin";3304;2021;1828,5039478826;1832,9305845805
"1046";"eventmachine/eventmachine";3303;898;1125,44684485383;1132,4998991087
"1047";"humhub/humhub";3301;3298;4693,52051586262;5168,96050364985
"1048";"thoughtbot/dotfiles";3299;2029;1792,43138733247;1783,75115948967
"1049";"scribejava/scribejava";3296;1372;1365,68163875628;1362,81094707196
"1050";"johnno1962/injectionforxcode";3296;2607;716,392595453373;703,450673913807
"1051";"tgalal/yowsup";3296;2385;1986,32070746746;1972,23395838124
"1052";"tangqiaoboy/iOSBlogCN";3292;3001;2547,75821058236;2531,53441768181
"1053";"presidentbeef/brakeman";3292;1714;1774,24581009583;1778,07747053672
"1054";"facebook/rebound";3292;2716;2810,9238787171;2814,93985941104
"1055";"pa7/heatmap.js";3289;1751;2695,71708903594;2769,49067738935
"1056";"mozilla/shumway";3289;1170;1428,35526147443;1412,53596113292
"1057";"sorich87/bootstrap-tour";3289;1483;1550,41815912717;1527,69840957408
"1058";"enormego/EGOTableViewPullRefresh";3284;940;1071,32912743042;1047,47553573183
"1059";"bitwiseshiftleft/sjcl";3280;1278;1243,51126466335;1244,31352980096
"1060";"go-lang-plugin-org/go-lang-idea-plugin";3279;2780;2212,77435533983;2220,09924732629
"1061";"node-nock/nock";3279;2459;3078,40329264478;2990,83112217362
"1062";"celluloid/celluloid";3277;1082;1196,03715345148;1170,88070265443
"1063";"sj26/mailcatcher";3273;1632;1877,8384071267;1852,55832974733
"1064";"auduno/clmtrackr";3273;1623;1749,0366748087;1761,66536692761
"1065";"Strider-CD/strider";3271;2276;2762,05624227182;2730,01753351071
"1066";"kenkeiter/skeuocard";3270;391;548,407711854501;546,468949999803
"1067";"pallets/click";3267;2448;2264,75863608605;2233,94477537073
"1068";"kriswallsmith/assetic";3265;928;1273,75710899234;1277,40262955314
"1069";"syedhali/EZAudio";3262;2209;1339,69134591518;1334,2335706496
"1070";"tomaz/appledoc";3261;1277;1467,01962219106;1435,85318275771
"1071";"subprotocol/verlet-js";3260;669;597,477582476712;594,731253138169
"1072";"linkedin/hopscotch";3256;1341;1289,29908275705;1284,74021339893
"1073";"segmentio/analytics.js";3256;857;1028,07050903622;1036,67690409611
"1074";"koush/AndroidAsync";3249;2282;2388,52473033944;2385,04554859432
"1075";"wilsonpage/fastdom";3248;1878;1417,73681624947;1379,40329909009
"1076";"bnoguchi/everyauth";3248;659;851,40479094806;865,905211203278
"1077";"soffes/sstoolkit";3246;932;1022,65647766917;1016,50051082671
"1078";"basecamp/pow";3241;739;809,697240408665;808,043806482818
"1079";"bkeepers/dotenv";3240;1802;1836,36247934511;1838,05481689527
"1080";"erikflowers/weather-icons";3238;3014;3335,2414753705;3242,28198549553
"1081";"stevenwanderski/bxslider-4";3237;1799;2029,65316453555;2040,2237965203
"1082";"Trinea/android-common";3235;2640;2668,33552645837;2663,40323249976
"1083";"home-assistant/home-assistant";3235;3230;3679,48024239224;3697,23584577936
"1084";"julienXX/terminal-notifier";3234;1446;1523,91161024344;1515,92656432073
"1085";"filamentgroup/grunticon";3231;1279;1915,95994869888;1915,18100173908
"1086";"facebookarchive/scribe";3231;755;907,113138174655;884,706709388451
"1087";"erikhuda/thor";3228;1052;1120,57282452147;1123,72046465063
"1088";"pallets/jinja";3228;1707;1735,22281908004;1757,17038340511
"1089";"audreyr/cookiecutter";3224;2422;1953,58247481587;1968,34956568944
"1090";"voltrb/volt";3224;3171;4137,27720219878;4459,74026790895
"1091";"cruffenach/CRToast";3224;1716;1911,89811223293;1902,91920542496
"1092";"dinedal/textql";3221;786;857,469260410318;858,700290507506
"1093";"alibaba/druid";3217;2439;2015,05782504531;2029,91844426718
"1094";"stripe/jquery.payment";3213;1281;1187,65014556024;1174,56925020952
"1095";"github/markup";3212;1442;1556,67168247962;1546,77356932126
"1096";"opal/opal";3211;1718;1812,07274784343;1823,39784473645
"1097";"WP-API/WP-API";3210;2661;2693,17357252944;2683,0120853453
"1098";"telegramdesktop/tdesktop";3208;3201;2731,38614733735;2782,76362130341
"1099";"spine/spine";3208;740;876,266741644586;876,816403399684
"1100";"os-js/OS.js";3205;3175;560,562526653471;558,413062030736
"1101";"AlloyTeam/Mars";3204;2798;2538,53808751702;2475,08728050589
"1102";"tgriesser/bookshelf";3204;2276;1709,11531753833;1692,97357894157
"1103";"jlund/streisand";3204;3198;3356,8892891852;3243,25145979608
"1104";"vfr/Reader";3204;1285;1471,21275560011;1465,04656628398
"1105";"SeleniumHQ/selenium";3201;2911;2002,47545777139;2039,11863209599
"1106";"barryvdh/laravel-debugbar";3200;2700;2497,82255805817;2524,47341882095
"1107";"kiwi-bdd/Kiwi";3197;1273;1486,50665039214;1486,76082880945
"1108";"MacGapProject/MacGap1";3194;1236;1613,87917769209;1627,9571169569
"1109";"prose/prose";3191;1354;1303,62147908184;1317,06648461729
"1110";"FriendsOfPHP/PHP-CS-Fixer";3190;1910;1731,27868216337;1720,18567671749
"1111";"mattbryson/TouchSwipe-Jquery-Plugin";3187;1695;1881,36389203801;1894,31781395635
"1112";"timuric/Content-generator-sketch-plugin";3187;2583;2510,48884509413;2562,4054882171
"1113";"nathansmith/960-Grid-System";3186;702;916,709483439231;899,924809607905
"1114";"LeaVerou/prefixfree";3184;951;1039,96165337016;1031,30356496219
"1115";"chrisbanes/ActionBar-PullToRefresh";3181;1142;1588,20033498672;1599,83412705782
"1116";"Laverna/laverna";3178;2590;2496,70870783008;2499,5887734106
"1117";"mesos/chronos";3175;1671;1972,69222693025;1987,98598879337
"1118";"idiot/unslider";3174;1804;1169,49071813786;1157,76277208928
"1119";"nicolaiarocci/eve";3172;1841;1886,53885291529;1857,24399604583
"1120";"twigphp/Twig";3172;1106;1106,02495911041;1117,00479637716
"1121";"guardian/frontend";3169;1238;1496,88190893073;1481,19143700103
"1122";"aspnet/EntityFramework";3167;3165;2609,87357780449;2587,42620852471
"1123";"Jawbone/JBChartView";3167;1997;2546,96090474603;2537,13724483666
"1124";"kr/beanstalkd";3165;1477;1612,43451657261;1609,00090957448
"1125";"erichoracek/MSDynamicsDrawerViewController";3163;1168;1403,7915062783;1422,65319779371
"1126";"erusev/parsedown";3160;2450;2606,36662452605;2571,37602927374
"1127";"CSSLint/csslint";3160;1341;1480,0440853928;1469,0838799814
"1128";"escoz/QuickDialog";3160;587;710,24895773663;707,235732910004
"1129";"BabylonJS/Babylon.js";3159;2316;2455,52581930093;2437,90284928425
"1130";"dmlc/xgboost";3159;3119;2367,45484370779;2321,57103672904
"1131";"facebook/origami";3151;1741;2266,02899261741;2309,28034124337
"1132";"RubyLouvre/avalon";3148;2539;2691,80528036805;2783,77228273396
"1133";"leanote/leanote";3148;3147;2900,84322129685;2821,42023880859
"1134";"tpope/vim-rails";3140;806;976,247607776343;970,721070937814
"1135";"aheckmann/gm";3140;1938;1713,90163032512;1715,39239377723
"1136";"thedillonb/CodeHub";3137;2804;694,181243528227;691,743453754891
"1137";"openalpr/openalpr";3137;3113;771,039232602075;778,525563989556
"1138";"lovell/sharp";3136;3100;3058,77648055609;2914,26126920705
"1139";"newsapps/beeswithmachineguns";3131;2098;2923,80987715328;3038,32292142796
"1140";"silexphp/Silex";3130;1123;1335,34168367835;1330,29870462002
"1141";"eddiemachado/bones";3130;1080;1343,48803152907;1381,50117425835
"1142";"quantopian/zipline";3129;1771;1664,84388789047;1642,74118430943
"1143";"midgetspy/Sick-Beard";3127;641;882,667371643487;879,636413545579
"1144";"github/hubot-scripts";3126;1066;1111,87460006909;1085,2701636026
"1145";"filp/whoops";3126;1816;2041,18490761226;2005,93904704967
"1146";"sstephenson/prototype";3123;496;657,378698449459;669,107593447771
"1147";"danleech/simple-icons";3120;1878;607,444164363748;600,557286885567
"1148";"druid-io/druid";3119;2303;2008,71859095306;2034,66462258836
"1149";"mattn/emmet-vim";3119;1456;1591,70176420539;1579,73575739164
"1150";"Redth/PushSharp";3117;1490;1618,80946892608;1614,93302860972
"1151";"codelucas/newspaper";3116;1793;1520,93445962176;1593,4719521561
"1152";"ryanb/ruby-warrior";3114;1336;1786,1000630821;1773,41943289904
"1153";"indexzero/http-server";3113;2405;2152,89832592773;2189,47899655326
"1154";"idank/explainshell";3112;1493;1310,25879523665;1306,76692473627
"1155";"tinymce/tinymce";3112;1257;817,453834479738;812,730906956704
"1156";"ninenines/cowboy";3112;1715;1430,63396617773;1454,1211112668
"1157";"abraham/twitteroauth";3105;923;1057,84938310201;1056,40012746545
"1158";"gavinkwoe/BeeFramework";3105;1906;2285,01400746141;2273,96561327736
"1159";"apache/storm";3103;2651;2863,59396978738;2880,34832850923
"1160";"prerender/prerender";3096;1664;1830,12281379863;1836,20279521469
"1161";"nothingmagical/cheddar-ios";3094;518;655,078804743732;651,548024773841
"1162";"jisaacks/GitGutter";3094;997;1146,16328365716;1140,26520964047
"1163";"pagekit/pagekit";3091;3023;2437,73971942382;2341,25745164131
"1164";"sass/libsass";3090;1937;2290,21861230835;2297,95628442137
"1165";"JeffreyWay/Laravel-4-Generators";3090;1504;2120,9831007344;2120,84909534855
"1166";"barryvdh/laravel-ide-helper";3089;2405;2354,55510932366;2313,90031567073
"1167";"Xcode-Snippets/Objective-C";3088;1783;2383,12192914951;2523,42980197731
"1168";"overtone/overtone";3087;1563;1587,60758144091;1583,54333593107
"1169";"TalAter/annyang";3086;1877;1423,88697357145;1397,0396960429
"1170";"carrot/share-button";3085;917;1065,27454928513;1048,49781434382
"1171";"prawnpdf/prawn";3085;774;1020,2256637411;1013,25579988378
"1172";"jquery/esprima";3083;1523;1583,74599380644;1579,37451703122
"1173";"solnic/virtus";3080;1340;1376,19620410095;1379,30642196657
"1174";"blakeembrey/code-problems";3079;669;694,378560075971;715,661703599514
"1175";"gotosleep/JASidePanels";3079;673;862,966463001942;860,889473401305
"1176";"xhzengAIB/MessageDisplayKit";3078;3066;2865,93339098638;2937,14155933632
"1177";"fraywing/textAngular";3078;2383;2457,4941522814;2474,11454382907
"1178";"lostisland/faraday";3077;1249;1454,25220393002;1457,97346755945
"1179";"jonas/tig";3076;1853;1677,17885213673;1678,67073651157
"1180";"singwhatiwanna/dynamic-load-apk";3076;3064;2563,96891256043;2555,02186468416
"1181";"Automattic/node-canvas";3073;1477;1371,66772428514;1364,06587802248
"1182";"julienschmidt/httprouter";3070;2900;2856,86486460203;2832,8487649336
"1183";"micropython/micropython";3069;2529;2136,90950139125;2129,84925637578
"1184";"kristoferjoseph/flexboxgrid";3066;2871;2114,6058119897;2134,75202807295
"1185";"railsbp/rails_best_practices";3064;887;1089,23414795701;1094,92966423506
"1186";"jashkenas/docco";3063;860;1092,19066628851;1092,48264646561
"1187";"zenazn/goji";3059;2213;2537,68614802688;2568,84775728795
"1188";"andrewplummer/Sugar";3059;913;1040,55807713782;1025,52794519063
"1189";"workshopper/learnyounode";3056;2432;2551,13975238845;2593,62727759413
"1190";"nsf/gocode";3053;1540;1501,6704632269;1488,63490142716
"1191";"SocketCluster/socketcluster";3051;3017;1798,96659198882;1759,96588961619
"1192";"mrdoob/stats.js";3048;1663;1834,89224511625;1895,14249915916
"1193";"coursera-dl/coursera-dl";3047;1592;1495,63020093748;1525,54909654044
"1194";"fzaninotto/uptime";3046;1187;1370,64614816619;1361,18941675706
"1195";"mina-deploy/mina";3046;1387;1605,47821531689;1648,93183037573
"1196";"snare/voltron";3046;2769;799,978110326354;850,183108877638
"1197";"kni-labs/rrssb";3045;1152;1302,42928235116;1319,34834941689
"1198";"shu223/iOS7-Sampler";3043;954;1138,60944454452;1118,96490440277
"1199";"shower/shower";3041;1299;940,458341996936;945,731871165949
"1200";"Respect/Validation";3035;1796;2127,97631712966;2184,23781899998
"1201";"Freeboard/freeboard";3032;2628;2600,4789042722;2677,96019948877
"1202";"mozilla-services/heka";3029;1904;2067,88943024165;2058,55348090436
"1203";"felixge/node-formidable";3025;1245;1296,72940879532;1294,77964118915
"1204";"philsquared/Catch";3025;2445;2572,20094746982;2521,19940738926
"1205";"castorflex/SmoothProgressBar";3021;2303;2865,83358203908;2868,59044194634
"1206";"typicode/lowdb";3019;3015;2888,11118082126;3493,04660434196
"1207";"zhukov/webogram";3016;2272;2328,11468005824;2316,19673916342
"1208";"IanLunn/Sequence";3014;1097;920,307646638026;914,531556498976
"1209";"jquery/jquery-mousewheel";3012;1413;1654,37952741192;1648,03681838017
"1210";"doctrine/doctrine2";3012;1057;1177,42582960341;1175,13003084279
"1211";"pagespeed/ngx_pagespeed";3011;1079;1020,23577197291;1010,12229725206
"1212";"kennethreitz/osx-gcc-installer";3011;310;473,813346461578;464,973440016466
"1213";"JamesNK/Newtonsoft.Json";3005;2207;2213,81181633551;2239,32274431334
"1214";"apache/kafka";3001;2407;1865,89948334847;1858,57648319252
"1215";"arut/nginx-rtmp-module";3001;2042;1773,85033154512;1785,75171282243
"1216";"aspnet/Mvc";2995;2985;2752,76795909366;2858,26565092986
"1217";"tweenjs/tween.js";2995;1343;1393,52727400598;1384,11967680048
"1218";"epeli/underscore.string";2994;1145;1405,84690332094;1396,09595027991
"1219";"plusjade/jekyll-bootstrap";2991;1135;1351,20667474127;1359,17443415975
"1220";"chaplinjs/chaplin";2990;474;645,902253447606;641,839028349566
"1221";"evant/gradle-retrolambda";2989;2848;1983,94602093393;1973,8470721164
"1222";"chjj/tty.js";2987;1370;1512,4644285303;1531,99902150147
"1223";"utom/sketch-measure";2986;2513;1785,47942500049;1778,27539257502
"1224";"Varying-Vagrant-Vagrants/VVV";2985;2218;2086,17442795698;2093,02374232234
"1225";"crsmithdev/arrow";2983;1892;2057,09900473324;2039,34750808602
"1226";"mathjax/MathJax";2983;1926;1958,79657754776;1984,96458312685
"1227";"mozbrick/brick";2981;1014;1548,99926884009;1582,9560918238
"1228";"slap-editor/slap";2981;2978;3693,92924578476;3953,2408842014
"1229";"stefanpenner/es6-promise";2980;2404;2070,51479513055;2057,25665041586
"1230";"madhums/node-express-mongoose-demo";2979;1397;1297,72315065392;1297,35503006749
"1231";"gka/chroma.js";2978;2244;2613,48217026806;2566,20729659192
"1232";"mwaskom/seaborn";2977;2322;6726,46286595039;7419,74371394135
"1233";"GumbyFramework/Gumby";2975;875;1238,77799708661;1240,8305188068
"1234";"viljamis/ResponsiveSlides.js";2973;868;1070,99593996409;1057,01841722398
"1235";"benoitc/gunicorn";2973;1242;1117,77098574179;1107,52391343234
"1236";"tildeio/rsvp.js";2972;1365;1556,62803445872;1553,9268751647
"1237";"ansible/ansible-examples";2971;2310;2109,24760975962;2102,68562053141
"1238";"lifesinger/blog";2970;1961;1620,42176816869;1603,27881681434
"1239";"JakeWharton/hugo";2970;2286;2124,1699305634;2082,5602410619
"1240";"PrismJS/prism";2964;1634;1628,84595291682;1641,96945505718
"1241";"doorkeeper-gem/doorkeeper";2964;1623;1972,38908527668;1969,39716676762
"1242";"auduno/headtrackr";2963;841;1007,90688558333;1009,70974547788
"1243";"pixelsign/html5-device-mockups";2960;2469;2828,78403321674;2965,27717764459
"1244";"Voog/wysihtml";2960;2933;3610,8230545971;3686,37833071599
"1245";"sloria/TextBlob";2959;1366;1329,12375126114;1331,73952705934
"1246";"aurajs/aura";2959;400;546,027463574967;531,808356230948
"1247";"lockitron/selfstarter";2958;502;673,367371693371;678,530497270786
"1248";"defunkt/dotjs";2956;1438;2035,42996917511;2112,69189481444
"1249";"sparklemotion/mechanize";2955;1154;1332,3746921018;1321,13428429479
"1250";"klen/python-mode";2955;1350;1345,58295191958;1346,82245722374
"1251";"boctor/idev-recipes";2954;604;675,472645373116;665,619159364381
"1252";"felixge/node-style-guide";2952;2211;2384,11853271468;2385,27089120859
"1253";"curl/curl";2951;2115;2244,8429949396;2146,06401004889
"1254";"django-tastypie/django-tastypie";2946;634;823,500803951536;820,077812071723
"1255";"arsduo/koala";2944;786;911,324909073819;909,144071795285
"1256";"gimenete/iOS-boilerplate";2943;286;438,823912358155;427,306138677019
"1257";"burke/zeus";2942;643;659,815584743599;656,634125337469
"1258";"tapmodo/Jcrop";2942;1332;1396,25772619189;1385,89849769957
"1259";"hootsuite/grid";2940;736;924,809059726293;916,769764763818
"1260";"commonsguy/cw-omnibus";2939;1828;1829,52957472173;1838,82955366553
"1261";"shadowsocks/shadowsocks-iOS";2939;2720;2260,12223163989;2305,59035362
"1262";"haml/haml";2936;656;827,105048112002;801,478411337801
"1263";"assemble/assemble";2932;1671;1992,27603832736;1995,73698424659
"1264";"jspm/jspm-cli";2930;2787;2926,86952205248;2907,91070460823
"1265";"JetBrains/intellij-community";2930;1872;1694,46121781649;1693,51965189864
"1266";"webscalesql/webscalesql-5.6";2929;920;1305,72605475045;1298,19695690253
"1267";"cujojs/when";2923;1406;1633,21685557651;1650,15758311451
"1268";"InterNations/antwort";2918;1100;1380,62725253547;1380,27574749398
"1269";"vcr/vcr";2915;1205;1340,49713844046;1370,98553221791
"1270";"wbond/package_control";2914;1376;1350,13268221646;1336,89188621864
"1271";"miloyip/rapidjson";2912;2906;3635,79144387387;3634,7609145854
"1272";"adrai/flowchart.js";2910;2807;1227,75940418571;1242,45924618962
"1273";"balderdashy/waterline";2909;2384;2228,54541938518;2214,75336948889
"1274";"blueimp/Bootstrap-Image-Gallery";2909;1345;1552,43812826025;1568,05165033351
"1275";"facebook/augmented-traffic-control";2905;2905;4597,74055440721;10584,1180631622
"1276";"MugunthKumar/MKNetworkKit";2905;946;923,085061891335;911,242224659783
"1277";"senchalabs/jQTouch";2903;238;375,902941963163;372,807173607743
"1278";"visionmedia/debug";2901;2285;2342,94126406977;2351,13696394913
"1279";"reactjs/react-rails";2901;2798;3846,53996625553;3916,86663840591
"1280";"mozilla/nunjucks";2900;2071;1704,67495173338;1686,65267670314
"1281";"zmoazeni/csscss";2899;369;507,964492229537;529,812714116811
"1282";"manuelkiessling/nodebeginner.org";2898;1384;1532,72547395016;1509,42743731631
"1283";"google/lmctfy";2898;986;1141,06909584283;1172,97280569306
"1284";"ImageOptim/ImageOptim";2896;2165;2204,77739631725;2203,20404889239
"1285";"FontCustom/fontcustom";2895;1091;1418,6938648624;1418,8298945442
"1286";"fat/zoom.js";2895;2894;106,895291596383;110,461834061007
"1287";"basscss/basscss";2893;2620;4263,62766268698;4296,5703164572
"1288";"mnutt/hummingbird";2893;458;620,907407791512;611,349988829649
"1289";"sinonjs/sinon";2893;1552;1370,84374252017;1382,40332986139
"1290";"fogleman/Minecraft";2892;1418;1568,12853444285;1542,60368738362
"1291";"nvie/rq";2891;1607;1493,61905695578;1505,11471642125
"1292";"scottschiller/SoundManager2";2890;1361;1595,00710017281;1593,41732555549
"1293";"gudh/ihover";2887;1235;1213,32763823422;1208,87645412921
"1294";"orangeduck/Cello";2885;1326;1318,30795792037;1200,3473894682
"1295";"graphite-project/graphite-web";2883;1764;2025,81418936204;2003,3605374224
"1296";"nylas/sync-engine";2880;2844;2460,86588292397;2374,39446041915
"1297";"weavejester/compojure";2875;988;992,319042861758;988,728692811074
"1298";"numpy/numpy";2875;1678;1429,13896694893;1433,21413959499
"1299";"broofa/node-uuid";2875;1757;1495,06105316632;1494,14257188557
"1300";"este/este";2874;2761;1811,65815700091;1805,97710560997
"1301";"brianchirls/Seriously.js";2874;578;657,604130130193;669,326447181726
"1302";"bbatsov/prelude";2873;1527;1541,23455425297;1536,97614757127
"1303";"inorganik/countUp.js";2871;1100;1077,68193765387;1099,16971919416
"1304";"progrium/localtunnel";2869;473;621,165767064669;625,049640643999
"1305";"jondot/graphene";2868;491;668,9538982906;666,723814749529
"1306";"chaijs/chai";2865;1824;1440,16740476408;1441,99025122765
"1307";"copy/v86";2864;2441;854,500672557359;850,179366164061
"1308";"jspahrsummers/libextobjc";2863;1610;1709,05255122688;1723,88117410346
"1309";"chriskacerguis/codeigniter-restserver";2861;1311;1394,90928178332;1395,73147144148
"1310";"Xfennec/progress";2860;2849;2886,59810458053;2890,58533171349
"1311";"AlexNisnevich/untrusted";2859;1504;1871,63804267955;1874,86512731391
"1312";"quirkey/sammy";2858;496;685,561384042353;680,500444988716
"1313";"pattern-lab/patternlab-php";2857;1789;1870,1991014048;1876,0421216272
"1314";"CanCanCommunity/cancancan";2856;2162;2204,28591051247;2206,44509787099
"1315";"ember-cli/ember-cli";2855;2541;3415,45540386606;3397,77840992434
"1316";"ruby-concurrency/concurrent-ruby";2853;2343;1686,3082494353;1696,69243245142
"1317";"jp9000/obs-studio";2852;2629;1755,98459417556;1752,36752258585
"1318";"jxnblk/loading";2852;1182;1637,45783703031;1617,98293015542
"1319";"dmauro/Keypress";2852;972;1225,76531241396;1305,42705121175
"1320";"jhy/jsoup";2848;1756;1705,1106752065;1679,33345781164
"1321";"trentm/node-bunyan";2846;2144;2045,85750680688;2033,09847731756
"1322";"openresty/lua-nginx-module";2845;1851;1282,18428590849;1278,1037850715
"1323";"WickyNilliams/enquire.js";2844;1184;1127,73932224382;1127,6927816631
"1324";"ratchetphp/Ratchet";2841;1424;1464,95108557904;1461,31937464243
"1325";"localtunnel/localtunnel";2839;1954;1798,70023720765;1820,94970385368
"1326";"tumblr/TMCache";2839;1617;2049,43078321297;2056,96365545284
"1327";"rigoneri/syte";2837;306;403,128337201601;402,960568301991
"1328";"RailsApps/rails-composer";2837;979;1067,73395437619;1081,54272897998
"1329";"jasperproject/jasper-client";2833;2080;1627,98953611394;1629,20680173005
"1330";"layervault/psd.rb";2833;317;490,492417408451;494,368685434034
"1331";"alfredxing/brick";2830;578;721,496669699833;711,154447992705
"1332";"keyboardsurfer/Crouton";2830;1422;1969,22341511937;1959,33772696288
"1333";"Unknwon/the-way-to-go_ZH_CN";2830;2248;1704,92822657018;1699,50057947197
"1334";"emmetio/emmet";2829;859;1014,21481296897;1014,10228384919
"1335";"acaudwell/Gource";2826;1926;1437,97768105701;1431,65384948906
"1336";"raspberrypi/linux";2826;1407;1484,56514031496;1498,43302061162
"1337";"stephanenicolas/robospice";2822;1557;2012,67523062883;2038,14963838511
"1338";"jakesgordon/javascript-state-machine";2821;1448;1475,90361404347;1479,48303637468
"1339";"mholt/PapaParse";2821;2761;3396,29868985079;3433,26817388286
"1340";"clappr/clappr";2821;2797;3167,13502856364;3253,28463094718
"1341";"AsyncHttpClient/async-http-client";2820;1686;1750,2420882604;1765,43949546684
"1342";"kripken/sql.js";2817;1996;1682,06945522279;1659,75940721109
"1343";"ianyh/Amethyst";2817;2138;2130,15102130628;2116,2526759152
"1344";"creationix/js-git";2815;877;1022,81689494467;1017,64174057803
"1345";"riemann/riemann";2814;1470;1362,98824062116;1378,57199537191
"1346";"jnordberg/wintersmith";2813;1300;1409,21569004979;1405,62388339006
"1347";"falconry/falcon";2813;2214;1914,77970252026;1885,54236635725
"1348";"omz/ColorSense-for-Xcode";2811;1191;1167,98455833587;1164,67844044735
"1349";"KnuffApp/Knuff";2809;2307;817,348174240976;779,716259262957
"1350";"alikaragoz/MCSwipeTableViewCell";2807;1236;1450,15823315594;1437,45698363579
"1351";"sympy/sympy";2805;1796;1894,2735269904;1904,9989170565
"1352";"sporritt/jsPlumb";2805;1399;1701,25868361;1720,2696541124
"1353";"square/android-times-square";2804;1856;1986,71981818479;2013,9239513286
"1354";"OnsenUI/OnsenUI";2804;2499;2922,69016889403;2937,35284010749
"1355";"jedisct1/libsodium";2802;2033;1765,57550299005;1821,29905644418
"1356";"twitter/flockdb";2802;838;917,774468784194;907,745432817765
"1357";"aanand/git-up";2800;1950;2126,07643947814;2124,20877828603
"1358";"ACRA/acra";2798;1653;1762,40007255447;1740,87176130358
"1359";"docpad/docpad";2798;798;1014,19010844558;1010,27533615859
"1360";"anijs/anijs";2798;2797;2957,42159044366;2937,63210942012
"1361";"openexchangerates/accounting.js";2797;1169;1366,6207960337;1395,82913716819
"1362";"ealeksandrov/EAIntroView";2796;1953;2041,91000806649;2048,87425144043
"1363";"uutils/coreutils";2795;2666;1950,07729832552;1903,94720747996
"1364";"jsbin/jsbin";2795;1166;1231,38491996929;1227,93965709008
"1365";"mopidy/mopidy";2794;2016;1962,67453856785;2006,21306023168
"1366";"andlabs/ui";2792;2751;3018,1773605429;3039,71412568186
"1367";"toddmotto/echo";2790;1262;1434,11153813455;1421,721106759
"1368";"sindresorhus/screenfull.js";2787;1303;1535,89375779555;1515,68437666268
"1369";"GoogleChrome/chromedeveditor";2786;1552;1921,00452320639;1898,07958927836
"1370";"rspec/rspec-rails";2785;1040;1137,99085730247;1130,79195580909
"1371";"Runscope/httpbin";2785;2074;1682,76323322973;1638,38632830797
"1372";"jgilfelt/SystemBarTint";2784;2426;2245,15863955365;2216,34442321412
"1373";"txthinking/google-hosts";2777;2757;4174,21068084192;4146,66411530368
"1374";"23/resumable.js";2776;903;927,095006003363;925,043194919362
"1375";"taigaio/taiga-back";2776;2763;3470,15764256788;3614,82255739555
"1376";"visualfc/liteide";2775;2269;2369,8140103235;2388,75248475517
"1377";"node-webot/wechat";2775;2023;1905,11156722195;1910,33486625962
"1378";"iBotPeaches/Apktool";2775;2590;2492,36697972933;2408,5227282404
"1379";"nim-lang/Nim";2775;2248;2146,32986226688;2156,85385767234
"1380";"OpenRA/OpenRA";2774;2095;2223,03827533083;2229,09380265329
"1381";"zynga/scroller";2767;1357;1506,23388828816;1486,98525346868
"1382";"SBoudrias/Inquirer.js";2767;2188;1862,68627036612;1858,31947091058
"1383";"hapijs/joi";2767;2487;1868,29279550498;1854,00897848892
"1384";"avalanche123/Imagine";2767;914;1137,00063922675;1145,88181475268
"1385";"nicklockwood/FXForms";2767;1648;1934,26163814545;1940,49071420799
"1386";"artberri/sidr";2766;731;884,730477670439;877,380028539825
"1387";"kstenerud/iOS-Universal-Framework";2765;771;1197,83048815422;1183,7439014647
"1388";"typhoeus/typhoeus";2764;874;951,109844098501;953,99463033687
"1389";"fex-team/webuploader";2764;2424;2289,11554618168;2276,56973046976
"1390";"JoelBesada/scrollpath";2763;458;673,067379667744;654,131351043232
"1391";"pypa/pip";2762;1552;1738,02612295576;1727,96389560341
"1392";"OwlCarousel2/OwlCarousel2";2760;2709;2749,69258802616;2731,75922993829
"1393";"gss/engine";2757;1525;2013,79905800318;2017,586561222
"1394";"thephpleague/flysystem";2757;1673;2010,21020288434;1988,4803435827
"1395";"Marxon13/M13ProgressSuite";2757;2044;2020,77370392273;1998,80596514151
"1396";"kandanapp/kandan";2757;1010;1443,1556709126;1434,68247513002
"1397";"tj/ejs";2756;1379;1439,5332271045;1428,29802600001
"1398";"bauerca/drag-sort-listview";2754;1363;1407,31395902481;1417,3500790723
"1399";"twitter-archive/kestrel";2753;480;630,305433710143;642,462176217807
"1400";"nswbmw/N-blog";2753;1897;1583,83616410892;1590,37733107505
"1401";"SFML/SFML";2752;1376;1292,33016925942;1294,53660901615
"1402";"fikovnik/ShiftIt";2750;1366;1066,60829602472;1071,73887414534
"1403";"coleifer/peewee";2747;1626;1507,214395989;1514,75600609364
"1404";"airbnb/infinity";2747;767;848,193702204167;851,004037895472
"1405";"broccolijs/broccoli";2746;1777;2211,08654332763;2190,7875065562
"1406";"rentzsch/mogenerator";2746;953;1083,44355127174;1083,69217840409
"1407";"mojotech/jeet";2745;1871;2154,94295170815;2166,07950913071
"1408";"tgriesser/knex";2745;2354;1494,6006809625;1525,06616458135
"1409";"thinkpixellab/flatland";2737;588;757,609329729375;747,812907932526
"1410";"honcheng/PaperFold-for-iOS";2736;583;786,50207746843;793,838797504654
"1411";"ankane/searchkick";2735;1673;1650,11332047022;1640,8103633791
"1412";"soulmachine/leetcode";2734;2699;2779,70021635387;2759,39461119152
"1413";"bolt/bolt";2734;1766;2152,81747212353;2227,02828122149
"1414";"nicolasgramlich/AndEngine";2733;812;1055,40990294703;1041,91219421702
"1415";"lojjic/PIE";2732;368;462,499445170475;459,573873707211
"1416";"michaeldv/awesome_print";2732;978;1261,55245811585;1260,26313851697
"1417";"padrino/padrino-framework";2731;711;771,379020142007;773,807931794708
"1418";"chocolatey/chocolatey";2730;1440;2205,9353134707;2238,08867404476
"1419";"electerious/Lychee";2729;1815;1634,04774821581;1628,2635115998
"1420";"lokesh/lightbox2";2726;1762;1753,36983011462;1768,3910451219
"1421";"sjwhitworth/golearn";2725;2606;3462,99017891015;3581,31084155445
"1422";"aui/artTemplate";2724;2055;1642,24701647735;1640,34514636819
"1423";"mikeric/rivets";2722;1236;1597,88012998493;1579,33936054268
"1424";"wp-cli/wp-cli";2720;1445;1526,30982809099;1529,16160646771
"1425";"nanomsg/nanomsg";2720;1717;1849,72226583896;1837,05822592231
"1426";"fatfreecrm/fat_free_crm";2716;536;682,224982624832;679,387532835011
"1427";"apache/cassandra";2716;1243;1188,5374133672;1207,60713586254
"1428";"rack/rack";2715;953;1036,87063804676;1039,45934085697
"1429";"BorisMoore/jquery-tmpl";2715;556;721,243236783732;740,676735024662
"1430";"vinc3m1/RoundedImageView";2713;2220;2470,88228134832;2466,60992116822
"1431";"tjanczuk/edge";2711;1777;1772,54602913286;1758,979757205
"1432";"olado/doT";2707;1317;1284,82273419518;1286,96309358195
"1433";"koenbok/Cactus";2707;1444;1485,77674912103;1469,96406734132
"1434";"gevent/gevent";2706;1426;1325,8943047657;1334,1827617405
"1435";"roots/bedrock";2705;1775;1630,09806715645;1613,46911145935
"1436";"Zizaco/entrust";2701;2269;2062,65485817676;2065,76758020593
"1437";"google/auto";2700;2403;2149,24450720617;2142,74570368718
"1438";"Katee/quietnet";2700;364;408,956469454784;410,549351233874
"1439";"SoftEtherVPN/SoftEtherVPN";2699;1959;2063,97231840992;2062,87690513102
"1440";"twitter/twui";2698;361;489,988049947516;483,349415139145
"1441";"mailru/FileAPI";2698;1164;1261,38315073017;1251,5433319298
"1442";"petruisfan/node-supervisor";2694;1077;1242,80589168125;1252,51051743765
"1443";"svenfuchs/rails-i18n";2692;794;910,792195312305;900,365173079517
"1444";"Lokaltog/vim-powerline";2691;477;506,94592297112;504,553510129098
"1445";"django-extensions/django-extensions";2690;925;1005,49228192058;1015,0874014427
"1446";"hanami/hanami";2690;2689;2756,05801450549;2752,71893488336
"1447";"romaonthego/REFrostedViewController";2687;1445;1586,50380131198;1562,50695388764
"1448";"uglide/RedisDesktopManager";2682;2283;1811,97099837782;1814,86859452432
"1449";"activerecord-hackery/ransack";2682;1325;1319,06788750348;1313,57584932787
"1450";"major/MySQLTuner-perl";2677;1271;1191,14776342748;1189,05157909988
"1451";"anchorcms/anchor-cms";2677;942;1087,59786689963;1086,19971753447
"1452";"purcell/emacs.d";2675;1807;1835,50349925323;1850,61746948488
"1453";"wellcaffeinated/PhysicsJS";2674;1101;1327,22910226076;1356,77517916159
"1454";"Morhaus/dispatch-proxy";2672;369;667,353689895173;643,176188952537
"1455";"dompdf/dompdf";2669;1594;1537,45396975466;1533,58087542534
"1456";"woothemes/woocommerce";2668;1389;1531,82464136769;1531,39482665858
"1457";"douglascrockford/JSLint";2667;837;807,131327941917;791,742107295807
"1458";"elm-lang/elm-compiler";2664;1759;1293,58628576392;1277,46543168355
"1459";"emberjs/data";2663;989;1194,57387739242;1200,13523569449
"1460";"ha/doozerd";2661;854;1086,82645246465;1083,7040328747
"1461";"elastic/beats";2661;2656;3224,18263748275;3201,17047639312
"1462";"sparkle-project/Sparkle";2660;1281;1155,34362981728;1162,93986141664
"1463";"ninjinkun/NJKWebViewProgress";2660;2011;1481,50009543054;1493,86993108141
"1464";"NarrativeScience/Log.io";2659;1313;1377,89656577075;1376,17270249726
"1465";"ikew0ng/SwipeBackLayout";2655;2276;1946,66800167398;1938,15183981793
"1466";"chrippa/livestreamer";2654;2043;2093,44470421767;2053,57904490264
"1467";"play/play";2650;1016;1351,93701779929;1421,27455441608
"1468";"nrk/predis";2649;1396;1370,06812478542;1371,91982506752
"1469";"kanaka/noVNC";2648;1122;1444,28408182336;1422,32004174439
"1470";"stephenmcd/mezzanine";2647;1072;1066,72251508703;1053,03667013332
"1471";"snowplow/snowplow";2646;1939;2467,81258914837;2499,48341682618
"1472";"sass/node-sass";2642;1914;1952,53964324699;1966,71818703187
"1473";"Pasvaz/bindonce";2642;1658;2049,82554277311;2050,32809088725
"1474";"processing/processing";2642;1635;1526,92984813578;1537,19265839847
"1475";"igrigorik/ga-beacon";2641;1005;1196,33013336486;1200,69401269713
"1476";"hoisie/web";2641;831;935,095779557059;928,537099006782
"1477";"ManuelPeinado/FadingActionBar";2640;1593;2226,45051944343;2226,50483651703
"1478";"mahmoud/boltons";2640;2631;4909,54663374488;7346,47393767163
"1479";"jdorn/json-editor";2637;2567;2586,22461039522;2577,63907394932
"1480";"yixia/VitamioBundle";2636;2108;1781,53408029799;1770,99705965307
"1481";"kikinteractive/app";2635;2542;3105,63534778487;3055,44156054068
"1482";"ksky521/nodePPT";2635;2499;2486,21328162645;2422,46509597574
"1483";"flesler/jquery.scrollTo";2633;1223;1443,8209698631;1442,43768745926
"1484";"brettwooldridge/HikariCP";2633;2278;2080,67252363543;2098,31552475267
"1485";"addyosmani/basket.js";2632;1513;1601,18456091081;1666,2622667933
"1486";"philipl/pifs";2632;1721;1573,63396591765;1523,44643873223
"1487";"badges/shields";2631;2033;1874,23573225686;1891,52970777015
"1488";"laserlemon/figaro";2630;1338;1423,30020390155;1487,76458591177
"1489";"nodejs/http-parser";2628;1255;1196,59602119032;1171,78551933507
"1490";"cesanta/mongoose";2624;1539;1380,66921270223;1384,95513066684
"1491";"yangfuhai/afinal";2620;1806;2030,93374571292;2018,06444980491
"1492";"doublespeakgames/adarkroom";2620;1698;2104,62953594983;2109,17589302981
"1493";"Sirupsen/logrus";2617;2302;1597,81378914417;1621,55602464227
"1494";"koral--/android-gif-drawable";2616;2282;2182,34439810716;2201,56950742959
"1495";"geocoder-php/Geocoder";2615;1270;1925,78964419328;1909,90700182283
"1496";"cyrilmottier/GreenDroid";2614;630;836,990417060545;840,93452969852
"1497";"suitcss/suit";2613;1617;1539,11683729925;1548,50886545242
"1498";"seanpowell/Email-Boilerplate";2612;961;1069,64510830871;1054,06047615416
"1499";"daimajia/NumberProgressBar";2605;2600;2832,19536981225;2775,90234938742
"1500";"vakata/jstree";2601;1362;1214,39957620724;1187,57369110896
"1501";"dejan/rails_panel";2600;653;788,208676722665;789,789128725271
"1502";"SheetJS/js-xlsx";2600;2099;1922,7597732943;1903,69962381838
"1503";"rtfd/readthedocs.org";2597;1540;1530,4105363219;1517,69214946803
"1504";"sameersbn/docker-gitlab";2597;2494;5088,35681632196;5520,69621339875
"1505";"kennethcachia/background-check";2595;750;945,619533173144;959,473168851948
"1506";"SlexAxton/yepnope.js";2595;488;640,507293298533;632,908573942966
"1507";"germanysbestkeptsecret/Wookmark-jQuery";2593;691;833,660694145711;845,910395701289
"1508";"kelseyhightower/confd";2591;2250;2370,65236096824;2360,11105564147
"1509";"blivesta/animsition";2591;2566;2940,39161178473;2930,77729507247
"1510";"likeastore/ngDialog";2588;2253;2051,27634894117;2049,1399540038
"1511";"scalaz/scalaz";2504;1310;1360,31110360262;1364,31366570354
"1512";"cinder/Cinder";2500;951;847,696781834443;852,917468814574
"1513";"timber/timber";2499;1985;1826,28051406833;1814,57866341259
"1514";"dodgepudding/wechat-php-sdk";2496;1933;1943,09158177926;1956,44545949835
"1515";"jejacks0n/mercury";2496;594;672,747726606824;671,310151866941
"1516";"jdamcd/android-crop";2495;2269;1835,41986276005;1830,63887235455
"1517";"swanson/stringer";2492;546;616,617001457472;609,788620419239
"1518";"ginatrapani/todo.txt-cli";2491;949;1066,47325038981;1140,70829922728
"1519";"twitter/scalding";2491;1084;1227,58720653281;1217,88673296289
"1520";"burocratik/outdated-browser";2488;2487;2692,34385548457;2654,17320021981
"1521";"yhat/ggplot";2485;972;1193,47298488847;1182,41763481421
"1522";"k9mail/k-9";2482;1222;1077,9435196107;1080,00752719442
"1523";"johannilsson/android-pulltorefresh";2481;845;1049,45168499287;1040,46684829554
"1524";"johnpolacek/scrollorama";2480;353;500,302849440487;499,813448017054
"1525";"blevesearch/bleve";2479;2476;3174,01323054373;3200,89764971812
"1526";"thoughtbot/suspenders";2479;1498;1622,60937630894;1611,63032771685
"1527";"jorgebastida/glue";2478;438;596,694043148324;595,910164800248
"1528";"jwilder/nginx-proxy";2477;2477;1599,06176108054;1593,84711119571
"1529";"desandro/draggabilly";2475;1466;1934,84013967375;1939,62718554909
"1530";"twitter/scala_school";2473;1263;1309,88157344158;1311,4960890297
"1531";"nervgh/angular-file-upload";2473;2087;2387,70871247478;2342,79761444932
"1532";"rsms/kod";2471;145;236,211770473443;232,647601476557
"1533";"rzwitserloot/lombok";2466;1656;1320,05785332;1331,32096994268
"1534";"MobileChromeApps/mobile-chrome-apps";2463;1170;1735,63537939985;1713,25567666598
"1535";"basho/riak";2462;937;1100,87300258741;1097,0812281011
"1536";"piskvorky/gensim";2461;1756;1504,76559385291;1501,28215085703
"1537";"zeromq/libzmq";2460;1117;916,680781805713;910,724093500829
"1538";"paularmstrong/swig";2459;1384;1656,13881376392;1667,22302028869
"1539";"mikel/mail";2459;774;902,916693910741;884,082728314378
"1540";"mojombo/chronic";2458;784;928,157434220209;937,840142823167
"1541";"mkdocs/mkdocs";2456;2189;2199,62203691132;2161,94038657853
"1542";"kvz/phpjs";2455;1124;1122,68653786388;1125,60354401429
"1543";"jaydee3/JDStatusBarNotification";2454;1863;1482,7512153222;1492,32081933523
"1544";"google/liquidfun";2453;1205;1317,65765815726;1336,49793143577
"1545";"Wox-launcher/Wox";2453;2116;1508,44824367819;1480,07940422123
"1546";"CouchPotato/CouchPotatoServer";2451;1169;1189,38166165547;1224,83630809811
"1547";"github/janky";2449;567;642,265819408588;635,301445516711
"1548";"AlanQuatermain/AQGridView";2448;300;397,238896072424;390,077492271296
"1549";"gregmalcolm/python_koans";2447;938;1040,45873744136;1053,55319889784
"1550";"Supervisor/supervisor";2447;1565;1541,11196802022;1532,10164655738
"1551";"usablica/front-end-frameworks";2446;634;797,586880768547;795,017205559906
"1552";"easymotion/vim-easymotion";2444;1330;1322,18100920545;1294,03589106619
"1553";"01org/appframework";2442;707;978,112297524894;968,903129360686
"1554";"mcasimir/mobile-angular-ui";2442;2279;2639,49437465369;2646,51731445131
"1555";"milkbikis/powerline-shell";2441;1421;1328,99947060835;1327,73922738725
"1556";"sroze/ngInfiniteScroll";2441;1591;1764,85368948076;1746,15307535715
"1557";"purescript/purescript";2438;2055;2011,88051415956;1995,29274788101
"1558";"opserver/Opserver";2437;1152;912,842508044548;930,631857841109
"1559";"mesosphere/marathon";2432;2020;2189,9267066448;2228,23520673711
"1560";"jackmoore/autosize";2431;1299;1395,69473973701;1381,93207489753
"1561";"rbenv/ruby-build";2429;867;1085,74521375073;1099,4905046822
"1562";"twitter/snowflake";2429;702;663,505514210395;647,838294782042
"1563";"somerandomdude/Iconic";2428;459;764,594403301818;750,5063313453
"1564";"m1entus/MZFormSheetController";2427;1266;1723,21577458195;1715,63835928503
"1565";"apidoc/apidoc";2426;2155;1696,6007036976;1691,55668705299
"1566";"testem/testem";2425;986;1110,1594012468;1111,11574124758
"1567";"balanced/balanced-dashboard";2424;215;454,417930973489;458,683527689492
"1568";"Raynos/mercury";2420;2399;2968,72370807947;2970,98454959524
"1569";"alfajango/jquery-dynatable";2419;762;1100,63560378099;1126,24879121132
"1570";"functional-koans/clojure-koans";2417;903;877,263524322091;876,49797956207
"1571";"darsain/sly";2416;807;993,940791841485;1002,33845380094
"1572";"PaulUithol/Backbone-relational";2412;449;711,507942244589;707,413672096494
"1573";"jquery/globalize";2412;1198;3333,41398248249;3405,38741529735
"1574";"laruence/yaf";2410;1617;1377,4805271944;1376,91855098204
"1575";"formvalidation/formvalidation";2406;2197;2996,08224773412;2974,24469758523
"1576";"steipete/PSTCollectionView";2402;674;738,553389220575;743,78132425886
"1577";"trentrichardson/jQuery-Timepicker-Addon";2401;573;715,256284042172;735,17559407577
"1578";"NoamB/sorcery";2401;838;1068,8829437581;1073,60907324854
"1579";"mockito/mockito";2401;2093;1935,84795498824;1944,8264916402
"1580";"BigZaphod/Chameleon";2400;588;599,597076535172;602,724540400952
"1581";"NYTimes/pourover";2399;793;1052,67189639343;1040,67240820939
"1582";"python-pillow/Pillow";2398;1438;1310,54544442777;1292,62630394333
"1583";"boxen/our-boxen";2398;747;872,534122035083;872,419462882535
"1584";"skylot/jadx";2398;2275;786,708155049008;782,371949813972
"1585";"TheAmazingAudioEngine/TheAmazingAudioEngine";2397;1228;1170,660159806;1200,2409730821
"1586";"mledoze/countries";2396;2099;3554,73176087722;3877,36917616286
"1587";"jeromeetienne/jquery-qrcode";2394;1282;1151,78021664445;1152,87388194143
"1588";"spadgos/sublime-jsdocs";2394;1314;1380,49175104303;1392,56951827493
"1589";"caolan/highland";2392;1814;4527,42740083387;4754,5954110225
"1590";"malihu/malihu-custom-scrollbar-plugin";2390;1470;1535,9000701045;1507,48640205165
"1591";"kemayo/sublime-text-git";2390;789;966,366012936529;962,21649093995
"1592";"angular-ui/ui-select";2388;2295;2544,8931081359;2577,50906301074
"1593";"icsharpcode/ILSpy";2388;1559;1568,99582010537;1560,52167852138
"1594";"bergie/hallo";2386;611;758,970510698659;751,719191361715
"1595";"sstephenson/bats";2386;1708;1620,54259386066;1634,12691174425
"1596";"fiorix/freegeoip";2384;1469;1592,06397085199;1578,1074516946
"1597";"sokolovstas/SublimeWebInspector";2384;695;942,217091410288;937,56808511242
"1598";"zolrath/wemux";2383;917;1063,86747835402;1064,8817800634
"1599";"rlidwka/sinopia";2383;2194;1982,48797489246;2013,70886193489
"1600";"romannurik/muzei";2382;1628;1884,1637477236;1880,69927036143
"1601";"bergie/create";2382;528;675,384111829402;672,166508745993
"1602";"processone/ejabberd";2382;1342;1455,53796032905;1457,70387596782
"1603";"joestump/python-oauth2";2381;573;593,154605300657;595,240937574343
"1604";"argon/node-apn";2380;1242;1314,86592677919;1307,03310402476
"1605";"fivethirtyeight/data";2378;2114;1964,19400445299;2020,01409164891
"1606";"Reportr/dashboard";2378;601;655,802645156391;644,383302488966
"1607";"orientechnologies/orientdb";2378;1494;1872,75256258262;1886,8580486563
"1608";"jquery-boilerplate/jquery-boilerplate";2375;684;774,880168986114;783,789733860361
"1609";"HumbleSoftware/Flotr2";2371;415;558,519408936201;582,690116970745
"1610";"peek/peek";2371;1216;1733,46922752394;1733,09621511854
"1611";"BonsaiDen/JavaScript-Garden";2367;1084;1068,72493382864;1080,00859767574
"1612";"gatling/gatling";2367;1229;1295,11002192884;1275,0942863314
"1613";"walkor/Workerman";2365;2353;1390,79155017358;1378,05680585851
"1614";"Soundnode/soundnode-app";2364;2360;435,987579074829;428,788855922919
"1615";"jetpacapp/DeepBeliefSDK";2362;1615;1381,63594814875;1363,78308718154
"1616";"Sumi-Interactive/SIAlertView";2361;1116;1437,77005092684;1430,65624050362
"1617";"madrobby/scriptaculous";2361;90;198,531924029995;190,887544378641
"1618";"substack/dnode";2361;711;772,199487831853;766,612998113167
"1619";"firstopinion/formatter.js";2360;468;555,387864727622;553,194136108367
"1620";"angular/angular-phonecat";2359;1701;1693,0043430868;1710,00520536887
"1621";"adamdbradley/foresight.js";2358;178;293,148726712787;289,292564969145
"1622";"pattle/simpsons-in-css";2358;2357;2699,48100741883;2544,08920508922
"1623";"thomasdavis/backbonetutorials";2356;532;697,583422008534;705,241594266819
"1624";"meltingice/CamanJS";2354;1080;1009,04012807037;989,118490318419
"1625";"oklai/koala";2353;1433;1536,44363890104;1525,93244433794
"1626";"Linuxbrew/linuxbrew";2352;1907;1844,44853745676;1943,25445179081
"1627";"edavis10/redmine";2352;244;373,56618311548;360,623500488879
"1628";"grevory/angular-local-storage";2345;1765;1911,60711327228;1933,34513877079
"1629";"code4craft/webmagic";2343;2045;1369,53553802258;1363,49722756773
"1630";"gelstudios/gitfiti";2343;1652;1182,24195540127;1180,55772563103
"1631";"facebook/react-devtools";2342;2188;921,684394930939;933,407488346629
"1632";"sprang/Inkpad";2342;621;747,225595173723;748,830088535161
"1633";"umpirsky/country-list";2341;1057;1211,08506402114;1222,09282008776
"1634";"sensu/sensu";2340;1158;1451,47149549755;1446,55770390519
"1635";"seatgeek/fuzzywuzzy";2339;1332;1631,45880220478;1633,61263343647
"1636";"hybridgroup/cylon";2339;2027;2424,06764194384;2388,17759764843
"1637";"Stuk/jszip";2339;948;1000,79063307452;992,853515097785
"1638";"aasm/aasm";2338;1076;1110,26708647725;1107,84186670677
"1639";"zsh-users/zsh-syntax-highlighting";2338;1443;1296,13982547209;1297,94916788797
"1640";"clvv/fasd";2338;1393;1341,45095401281;1334,9458249478
"1641";"GarageGames/Torque3D";2338;868;1020,130978118;1015,59211648565
"1642";"jgilfelt/android-viewbadger";2337;1479;1534,57888999968;1541,02764620568
"1643";"maraujop/django-crispy-forms";2336;911;845,358344078787;840,682061789122
"1644";"emre/storm";2336;729;799,380591689124;779,592680409069
"1645";"keepassx/keepassx";2336;1782;1236,94450556519;1245,85282943676
"1646";"rails/jquery-ujs";2335;468;698,221279715375;704,164271172661
"1647";"nlohmann/json";2335;2331;2289,60155280481;2515,19870448771
"1648";"stacktracejs/stacktrace.js";2331;966;1025,56929259808;1041,68798721531
"1649";"gocd/gocd";2330;1730;1520,2130868507;1512,26348360203
"1650";"jpillora/xdomain";2327;1577;1756,32512682086;1733,33132839992
"1651";"johnpolacek/superscrollorama";2326;623;754,296096917883;746,681324407871
"1652";"gmoledina/GMGridView";2326;372;550,751253181083;553,063352131318
"1653";"jamesflorentino/nanoScrollerJS";2326;983;1112,32649554186;1115,76153079323
"1654";"angular-ui/angular-ui-OLDREPO";2325;82;195,025298547353;191,809420395398
"1655";"witoldsz/angular-http-auth";2325;1300;1563,0301051178;1566,82666731914
"1656";"mjibson/goread";2323;507;604,922339725074;611,31637700925
"1657";"majutsushi/tagbar";2323;1230;1321,8744942169;1320,24465585457
"1658";"adamschwartz/log";2322;372;496,991756611482;480,894724290615
"1659";"JoanZapata/android-iconify";2322;1948;1543,16550957027;1548,1036090122
"1660";"leemunroe/grunt-email-workflow";2321;2318;2880,98598143055;3065,82942375645
"1661";"postrank-labs/goliath";2318;464;703,480657244624;714,757775973851
"1662";"SirVer/ultisnips";2318;1558;1534,19957527022;1521,85428549356
"1663";"yeoman/generator-webapp";2318;2047;1906,9915901294;1911,18003352483
"1664";"jimbojsb/launchrocket";2318;873;1226,53430142482;1212,57096104689
"1665";"loopj/jquery-tokeninput";2317;426;562,451497915733;583,871340592188
"1666";"zaach/jison";2316;1047;1088,77954664833;1097,8471702118
"1667";"kennethreitz/autoenv";2316;1447;1251,14873066131;1267,57140731158
"1668";"pennersr/django-allauth";2311;1178;1170,48865062411;1162,82771960793
"1669";"lipka/piecon";2311;215;347,651146054188;327,603500025497
"1670";"Nyx0uf/NYXImagesKit";2311;888;1010,36384470468;982,208808700276
"1671";"qfish/XAlign";2311;1429;1407,55019881796;1379,25936627767
"1672";"qii/weiciyuan";2310;1463;1750,70481591908;1757,26115951078
"1673";"thoughtbot/clearance";2309;907;981,046396211555;971,749690937931
"1674";"tooling/book-of-modern-frontend-tooling";2309;700;765,495960399148;759,861363422054
"1675";"YOURLS/YOURLS";2306;1425;1484,03469153659;1460,63958794188
"1676";"matthewhudson/device.js";2305;1058;1037,36323741806;1037,78990266455
"1677";"tj/should.js";2304;798;984,206106320581;981,387036225187
"1678";"go-sql-driver/mysql";2303;1713;1695,41547434137;1682,40292059967
"1679";"Alluxio/alluxio";2303;1570;1341,71459927281;1333,54769751184
"1680";"davidhalter/jedi-vim";2301;1167;1152,41881775838;1159,30620930892
"1681";"bobthecow/mustache.php";2300;716;888,164217782627;889,600421149604
"1682";"omab/django-social-auth";2298;333;418,196359548038;410,678770528626
"1683";"spray/spray";2298;994;1141,92121396596;1120,46906685676
"1684";"jeanphix/Ghost.py";2298;1179;818,537357272717;838,31202996163
"1685";"thoughtbot/high_voltage";2296;983;1233,21992207322;1218,10943736664
"1686";"mootools/mootools-core";2295;471;555,614209293521;555,442397137604
"1687";"johnmyleswhite/ML_for_Hackers";2295;1386;1620,62973147245;1656,34378816749
"1688";"picocms/Pico";2294;1084;1345,3807734161;1320,85337888148
"1689";"deployphp/deployer";2294;2098;1389,26946136048;1374,17661271081
"1690";"kylestetz/CLNDR";2293;924;963,552538183688;964,582572512539
"1691";"chrisallenlane/cheat";2293;1410;1365,71215189273;1364,87306675632
"1692";"devongovett/pdfkit";2290;1131;1227,27443344481;1248,88487594289
"1693";"jonathanslenders/python-prompt-toolkit";2290;2288;3113,73927907971;3270,36361428624
"1694";"mapbox/tilemill";2290;621;835,914020466895;835,91070580781
"1695";"swisspol/GCDWebServer";2289;1374;1326,0184769551;1311,13305607479
"1696";"ant0ine/go-json-rest";2288;1773;2287,29239523646;2246,87953136117
"1697";"OpenKinect/libfreenect";2288;507;569,410094833919;565,260250206258
"1698";"esvit/ng-table";2287;1787;1870,01337657021;1878,01902382278
"1699";"requirejs/almond";2283;840;1060,77125126956;1054,7198283022
"1700";"aria2/aria2";2282;1876;728,165444386135;725,873139520875
"1701";"Prototik/HoloEverywhere";2281;405;589,864802443972;582,203660169776
"1702";"gorilla/mux";2281;1776;1594,3835977645;1595,48940135593
"1703";"antoniolg/androidmvp";2278;2226;1219,88553807157;1175,01392230292
"1704";"chrismiles/CMPopTipView";2277;910;990,080345762626;1000,03510488489
"1705";"Shougo/unite.vim";2275;1292;1292,69544209297;1296,72061116181
"1706";"scala-js/scala-js";2275;1231;1465,71151590537;1406,58278459697
"1707";"vysheng/tg";2274;1723;1509,38996826846;1507,69208426967
"1708";"Comcast/FreeFlow";2274;1200;1415,73134129349;1415,04018395189
"1709";"pksunkara/alpaca";2273;466;608,857290852733;603,269532800593
"1710";"CyberAgent/android-gpuimage";2273;1902;1723,70643446231;1716,42334918912
"1711";"lg/murder";2272;456;562,234104889391;558,361046634822
"1712";"indexzero/nconf";2272;1264;1298,62824180397;1291,13116612746
"1713";"mbostock/topojson";2271;1185;1238,19074392648;1253,42485479523
"1714";"ClusterHQ/flocker";2270;2270;2819,99231036332;2912,36283405615
"1715";"aziz/PlainTasks";2269;959;1030,63741336065;1035,86137501147
"1716";"scipy/scipy";2268;1244;1184,54155681722;1181,66045311069
"1717";"Sylius/Sylius";2267;1279;1616,72911759469;1609,97792489872
"1718";"aroc/side-comments";2266;2265;3420,76537600665;3738,71774871621
"1719";"gimite/web-socket-js";2265;542;684,762903054328;685,122542168452
"1720";"angular-ui/angular-google-maps";2264;1674;1930,25014306244;1940,09735256183
"1721";"jasny/bootstrap";2262;1308;1531,42144682657;1525,67489894293
"1722";"Frege/frege";2261;1813;1028,09889901399;1058,3197590125
"1723";"klaussilveira/gitlist";2260;894;1075,65408921391;1069,31185685205
"1724";"hrydgard/ppsspp";2260;1276;1451,40555825103;1473,76953685079
"1725";"ivansafrin/Polycode";2259;731;1017,56068275764;1017,41342478064
"1726";"MahApps/MahApps.Metro";2259;1508;1364,01125756781;1356,51123163756
"1727";"cjdelisle/cjdns";2258;1179;1099,39810391608;1070,04354907872
"1728";"java-native-access/jna";2257;1207;1266,6935416947;1287,72166447682
"1729";"lelylan/betterspecs";2256;1044;1187,95103345779;1195,58288707508
"1730";"jpetazzo/pipework";2256;1625;1856,22531603662;1852,63664486673
"1731";"360Controller/360Controller";2256;2212;1839,72584943097;1834,28112048473
"1732";"cryptocat/cryptocat-legacy";2253;695;852,853262048116;841,953796568901
"1733";"garand/sticky";2252;1264;1368,99188650615;1397,16860075333
"1734";"jp9000/OBS";2252;1628;1860,09527812194;1848,47696666851
"1735";"reactiveui/ReactiveUI";2251;1398;1392,2895090713;1385,47934570356
"1736";"linkedin/dustjs";2251;1025;1188,19606823212;1187,89588595064
"1737";"posabsolute/jQuery-Validation-Engine";2249;605;657,441288096286;660,210068782092
"1738";"mycolorway/simditor";2248;1882;1523,65429152212;1516,48589179521
"1739";"cameronmcefee/plax";2245;731;1063,62507747654;1052,36012114455
"1740";"squizlabs/PHP_CodeSniffer";2245;1589;1613,40532822862;1612,74302237267
"1741";"laverdet/node-fibers";2245;1016;1087,62702349606;1091,60751167046
"1742";"aozora/bootmetro";2245;344;522,590094164963;519,29914166753
"1743";"brigade/scss-lint";2245;1968;2152,56907667972;2139,1482004243
"1744";"substack/tape";2244;1968;884,480201311207;878,429827996589
"1745";"pickhardt/betty";2244;2244;3131,69796530401;3061,44092315104
"1746";"nikic/PHP-Parser";2244;1151;1220,92951031257;1221,06628436939
"1747";"ryanb/letter_opener";2240;787;888,020359076153;898,354346919182
"1748";"paulkinzett/toolbar";2240;543;354,848925522317;361,655383318464
"1749";"mrackwitz/MRProgress";2240;1185;1355,67970703769;1359,15108099991
"1750";"marvelapp/devices.css";2238;1350;1872,39014326015;2016,71624330592
"1751";"mattboldt/typed.js";2238;2124;1664,14369183091;1681,79828527178
"1752";"reactioncommerce/reaction";2236;2106;1370,61308060208;1368,90701087331
"1753";"angular/batarang";2236;1065;1290,07309292713;1275,52700446284
"1754";"luvit/luvit";2236;896;1074,48132236726;1053,87056949855
"1755";"octokit/octokit.rb";2232;778;760,497164260155;751,1523456247
"1756";"openaphid/android-flip";2231;1121;1268,99827171357;1268,50371231701
"1757";"AudithSoftworks/Uniform";2230;231;346,157106367931;352,450170655076
"1758";"drupal/drupal";2229;894;937,237471543;937,95919304196
"1759";"arunoda/meteor-up";2229;2067;2074,01284729757;2090,79577096798
"1760";"nojhan/liquidprompt";2228;1127;1150,14389299333;1127,52998532052
"1761";"metafizzy/packery";2228;1059;1047,13392959662;1042,10310329035
"1762";"omab/python-social-auth";2228;1434;1561,05159914034;1568,94237765608
"1763";"dmotz/oriDomi";2227;514;701,332973447552;683,048286443646
"1764";"rickyrauch/Balloons.IO";2226;485;583,492827889581;584,802393943802
"1765";"rui314/8cc";2226;2183;2931,46678973799;3029,51630956865
"1766";"vlucas/phpdotenv";2225;1938;1970,83507043911;1963,42309421737
"1767";"thearn/webcam-pulse-detector";2225;609;666,807352922637;668,925289031165
"1768";"apache/mesos";2225;1633;1632,70059962587;1695,49103870622
"1769";"JakeWharton/timber";2225;1922;1352,89881951978;1354,03376607737
"1770";"substack/node-optimist";2224;499;608,438062114303;592,984917095384
"1771";"google/blockly";2223;2188;1483,13713615891;1469,30594733087
"1772";"ThrivingKings/animo.js";2222;666;919,581235632593;924,826633209771
"1773";"aws/aws-sdk-js";2222;1258;1248,55759858418;1246,82230450665
"1774";"kanaka/mal";2221;2206;3299,70472067457;3851,77886020759
"1775";"TransitApp/SVWebViewController";2220;1154;1217,16377953307;1218,45827836448
"1776";"pudo/dataset";2219;1100;668,00202158102;642,243427394688
"1777";"AliSoftware/OHHTTPStubs";2218;1484;1507,86286432147;1506,00747214764
"1778";"benvanik/xenia";2218;1497;780,491801186819;775,537387743687
"1779";"jeffknupp/sandman";2216;756;812,275368908444;811,394849650859
"1780";"powmedia/backbone-forms";2216;539;802,593318402485;797,834858953986
"1781";"samizdatco/arbor";2215;665;891,294319964464;888,470304585956
"1782";"phpbrew/phpbrew";2214;1476;1440,55002255846;1423,68931228338
"1783";"ai/easings.net";2213;1453;1552,68874095349;1545,44943358342
"1784";"dfcb/BigVideo.js";2213;750;902,437018910426;894,574286830418
"1785";"http2/http2-spec";2213;1701;2108,65006779157;2109,47676991532
"1786";"cheeaun/life";2212;330;495,829463191913;495,204401511688
"1787";"adambom/parallel.js";2211;877;933,819238477792;930,734561121528
"1788";"activerecord-hackery/squeel";2211;626;789,611373975942;804,405825037778
"1789";"joeldev/JLRoutes";2210;1377;986,079145522863;978,041989791764
"1790";"square/okio";2207;1874;1600,64123205133;1589,7989025779
"1791";"Maximus5/ConEmu";2206;2103;1589,11039334595;1574,39737106356
"1792";"google/closure-compiler";2205;2201;2588,81479378444;2561,20414692761
"1793";"eddiezane/lunchy";2204;1133;1308,86706032863;1327,5228062798
"1794";"kumailht/gridforms";2204;1213;1469,95584010962;1497,68951853408
"1795";"travisjeffery/ClangFormat-Xcode";2204;1400;1701,3665756494;1679,42238567328
"1796";"DisposaBoy/GoSublime";2203;1250;1431,76129593426;1426,14159934795
"1797";"fpinscala/fpinscala";2203;1628;1674,79389117849;1676,76163342044
"1798";"zsh-users/antigen";2203;1528;1516,51477125787;1541,10074205346
"1799";"jdan/cleaver";2202;1039;1209,67756829615;1181,19781218154
"1800";"kivy/python-for-android";2201;1062;1139,52882451398;1137,19826471571
"1801";"osxfuse/osxfuse";2200;1086;988,364074009393;994,723845087092
"1802";"webrtc/samples";2198;2095;1986,49821534349;1992,41141127185
"1803";"facebook/Haxl";2197;2195;2355,12722631011;2383,90063685666
"1804";"google/tracing-framework";2196;554;622,785476050584;616,05456753973
"1805";"dolphin-emu/dolphin";2193;1975;2507,94487586835;2510,4111675818
"1806";"TechEmpower/FrameworkBenchmarks";2193;1099;1379,33912941694;1365,92916621702
"1807";"id-Software/DOOM-3-BFG";2190;902;1009,21300819661;1067,45231225506
"1808";"careercup/ctci";2189;1916;1940,85412330121;1922,68607182149
"1809";"brendangregg/FlameGraph";2189;1658;1566,64207568284;1543,35171278529
"1810";"kissyteam/kissy";2188;1052;1115,50452752867;1114,59048408688
"1811";"requirejs/r.js";2187;864;1008,02884510492;1004,44731206116
"1812";"twitter/recess";2185;441;622,95861499823;618,682973649907
"1813";"josdejong/jsoneditor";2183;1239;1106,03091779972;1109,95974976391
"1814";"facebookgo/grace";2183;2036;956,959951611643;945,488377449702
"1815";"ricochet-im/ricochet";2181;2154;1316,33472923106;1423,34931295717
"1816";"alohaeditor/Aloha-Editor";2180;585;806,171314768284;802,237538646301
"1817";"mustache/mustache";2179;502;589,688316179382;583,887929833439
"1818";"urish/angular-moment";2179;1895;1962,63881473933;1970,84102649457
"1819";"jverkoey/iOS-Framework";2176;980;1150,32787853168;1155,78522968776
"1820";"chenshuo/muduo";2174;1536;1406,5699124746;1409,09957067555
"1821";"domesticcatsoftware/DCIntrospect";2173;369;572,153778477681;568,586935463968
"1822";"hakimel/Meny";2172;465;617,683397392054;642,299065294653
"1823";"madebysource/lesshat";2171;914;1191,24307392236;1200,59771897886
"1824";"ruanyf/jstutorial";2171;1876;1682,03505743982;1687,16507217896
"1825";"node-schedule/node-schedule";2171;1811;1603,89220872924;1624,16430656936
"1826";"bitstadium/HockeyKit";2169;559;769,21629879255;769,612333340527
"1827";"pyrocms/pyrocms";2166;518;486,002393210743;488,082051354419
"1828";"SVGKit/SVGKit";2166;1202;1286,09887455829;1302,00163107733
"1829";"orfjackal/retrolambda";2165;1899;1558,56635984868;1551,46167569017
"1830";"plamoni/SiriProxy";2163;207;337,270259555843;335,21357063947
"1831";"coreos/fleet";2162;1598;2012,39669994277;2003,08872487027
"1832";"sproutcore/sproutcore";2160;225;372,408790912794;367,958506531087
"1833";"philipwalton/html-inspector";2159;677;899,304241448923;920,608806008934
"1834";"omnigroup/OmniGroup";2157;508;795,94820395725;772,962266204299
"1835";"reduxframework/elusive-iconfont";2155;196;351,893916495817;336,590134211601
"1836";"kattrali/cocoapods-xcode-plugin";2155;1108;1003,56566718073;1007,58880302947
"1837";"ipkn/crow";2154;2117;1448,45304089744;1625,88767395554
"1838";"samyk/evercookie";2153;1247;1352,81024086973;1361,7509594182
"1839";"smalot/bootstrap-datetimepicker";2153;1282;1354,90382202426;1346,89503371966
"1840";"pdfkit/pdfkit";2151;637;754,495935918237;752,688255344024
"1841";"royrusso/elasticsearch-HQ";2151;1561;1589,58455528572;1602,21118880062
"1842";"usmanhalalit/charisma";2149;919;1076,7307684942;1080,96156994876
"1843";"path/android-priority-jobqueue";2147;1609;1776,35835462173;1763,65163224805
"1844";"sorccu/cufon";2147;128;206,39283880463;204,079881217735
"1845";"leafo/lessphp";2145;355;495,471464374131;486,445545394392
"1846";"bblimke/webmock";2145;852;990,534136329936;998,947484568176
"1847";"yui/yuicompressor";2143;786;838,014158714536;829,584624411231
"1848";"nkrode/RedisLive";2143;574;621,530406361892;628,526645436641
"1849";"ShareKit/ShareKit";2143;482;647,832101285658;642,87208054061
"1850";"nodejs/node-gyp";2143;1514;1137,71261737844;1152,70182365398
"1851";"AppScale/appscale";2143;1000;1231,20333876938;1191,51919738572
"1852";"yahoo/react-intl";2141;2128;1842,58431799073;1887,47350568097
"1853";"invoiceninja/invoiceninja";2140;1202;1212,205758123;1209,4483419871
"1854";"voodootikigod/node-serialport";2139;1112;1130,39044909838;1130,92245792017
"1855";"twitter/CocoaSPDY";2136;697;881,314459991633;866,93026249706
"1856";"HeshamMegid/HMSegmentedControl";2136;1763;1715,75362649802;1677,42050736238
"1857";"garyburd/redigo";2134;1579;1570,08181094308;1574,92509368859
"1858";"FiloSottile/Heartbleed";2133;212;338,717180482237;352,706833451133
"1859";"smartystreets/goconvey";2132;1348;1399,96884124952;1394,62180988313
"1860";"mwaterfall/MWFeedParser";2131;748;873,655184595474;877,591713291513
"1861";"hipache/hipache";2129;909;1200,88753899814;1205,02033525477
"1862";"romaonthego/REMenu";2127;1106;1291,75149149785;1292,54518840344
"1863";"stefankroes/ancestry";2127;586;688,854457893523;680,172236014798
"1864";"svaarala/duktape";2126;1756;1851,50881389235;1831,08815473422
"1865";"buildbot/buildbot";2123;1238;1234,31337839294;1238,48741445239
"1866";"scoutapp/scout_realtime";2122;278;455,33922311121;449,868923790991
"1867";"Codeception/Codeception";2122;1374;1377,52135068681;1378,37031043902
"1868";"cappuccino/cappuccino";2121;209;305,24816350812;306,976588826168
"1869";"hybridauth/hybridauth";2117;1046;1688,42614435595;1833,29747821425
"1870";"dbader/schedule";2116;1509;685,819915620875;684,640852122909
"1871";"chrisboulton/php-resque";2115;1108;1115,22211242749;1122,94119785798
"1872";"phoboslab/Ejecta";2114;663;771,64461235818;765,527438073575
"1873";"michelf/php-markdown";2113;848;992,996039003103;987,755198306074
"1874";"chaps-io/public_activity";2113;945;1166,97709437289;1206,14907747007
"1875";"livid/v2ex";2112;1039;1171,60400369165;1163,40207813956
"1876";"defunkt/gist";2109;866;950,663158134815;991,233898258647
"1877";"haraka/Haraka";2108;900;1106,29002616042;1081,51608140955
"1878";"rails/spring";2105;650;852,07567449728;849,84971889556
"1879";"msanders/snipmate.vim";2105;277;383,273639161802;377,374711175602
"1880";"cisco/openh264";2104;1003;954,415451088271;962,243108367748
"1881";"DavyJonesLocker/client_side_validations";2102;398;466,105259934129;466,27570008579
"1882";"ctran/annotate_models";2101;883;1057,37396148212;1043,10190786071
"1883";"abrasive/shairport";2100;579;733,442193470344;758,763590500269
"1884";"googlecreativelab/coder";2100;498;539,241473115747;537,84954374774
"1885";"borisrepl/boris";2099;858;1144,9240746135;1136,32948860646
"1886";"jdan/isomer";2099;1542;1783,68690264915;1828,16177216212
"1887";"isaacs/node-glob";2098;1677;1429,92657983655;1410,51391707499
"1888";"soulwire/sketch.js";2098;1051;990,749761987172;966,94452353286
"1889";"PMSI-AlignAlytics/dimple";2097;1642;1346,44062039122;1340,52703351103
"1890";"Boris-Em/BEMSimpleLineGraph";2097;1469;1778,40180890574;1760,77771307784
"1891";"thephpleague/oauth2-server";2097;1356;1526,54365659267;1528,81665224434
"1892";"cloudius-systems/osv";2097;1345;3151,68600357794;3042,3972409571
"1893";"grosser/parallel";2096;1164;1567,67350467033;1618,45960746432
"1894";"TeehanLax/Hyperlapse.js";2095;628;916,97896383748;964,200193307269
"1895";"cytoscape/cytoscape.js";2095;1348;1100,35981424444;1113,45596288381
"1896";"frankiesardo/icepick";2094;1893;1725,30298149936;1722,46546744781
"1897";"felipernb/algorithms.js";2094;2094;2097,44479991433;2054,23891019069
"1898";"robertkrimen/otto";2092;1197;1231,04107783672;1229,67263322546
"1899";"Netflix/asgard";2091;851;960,678554985161;965,043817098459
"1900";"todc/todc-bootstrap";2091;436;591,278950865758;600,450165837103
"1901";"teampoltergeist/poltergeist";2091;751;815,194372815069;804,684314803532
"1902";"locomotivecms/engine";2088;484;567,578992425312;555,507957240731
"1903";"gazay/gon";2086;942;1043,77833870694;1037,12026166197
"1904";"davidstutz/bootstrap-multiselect";2085;1333;1467,17770009666;1494,93059551149
"1905";"rnystrom/RNFrostedSidebar";2084;911;1143,25454356454;1141,15505468972
"1906";"robmorgan/phinx";2083;1593;1439,52019673129;1418,48675679963
"1907";"TooTallNate/Java-WebSocket";2082;1354;1334,15500543167;1305,04616714471
"1908";"DataScienceSpecialization/courses";2080;1904;2268,43209938615;2211,46833804349
"1909";"brianleroux/lawnchair";2079;376;526,323568164339;528,021732844254
"1910";"ceph/ceph";2079;1444;1490,16899974648;1549,75907249918
"1911";"antimatter15/ocrad.js";2078;1277;1528,98895011387;1500,89815073565
"1912";"mstarke/MacPass";2078;1604;1562,43016428015;1552,07811112367
"1913";"bgrins/devtools-snippets";2078;651;667,757147874776;665,01865298096
"1914";"slate/slate";2013;712;933,630836814297;933,25163072131
"1915";"RNCryptor/RNCryptor";2013;1209;1161,53762780047;1148,36384629037
"1916";"alibaba/jstorm";2012;1855;956,853552835537;958,319456291668
"1917";"jsantell/dancer.js";2008;392;515,349777350303;518,19328060294
"1918";"Maatwebsite/Laravel-Excel";2002;1910;1685,22238151083;1668,78182453181
"1919";"cucumber/cucumber-js";2002;1112;1179,51614926249;1160,98704181326
"1920";"aws/aws-sdk-ruby";2002;774;876,60281443221;867,346124811361
"1921";"rocketeers/rocketeer";2000;1194;1486,2102231676;1466,96340748255
"1922";"jsoma/tabletop";1998;1087;1082,67867643965;1139,1557798246
"1923";"code-troopers/android-betterpickers";1997;1264;1487,05933317982;1477,48759194959
"1924";"RobinHerbots/jquery.inputmask";1996;1337;1472,99952988833;1472,50782279331
"1925";"arialdomartini/oh-my-git";1995;1863;3428,76299890297;3860,77425274024
"1926";"Famous/famous-angular";1994;1994;2948,13936126448;2920,42690648508
"1927";"wvanbergen/request-log-analyzer";1994;429;611,620481053342;606,949670339417
"1928";"ArtSabintsev/Harpy";1993;1333;1592,69979260586;1493,78447734729
"1929";"nats-io/gnatsd";1992;1631;1342,76871235747;1303,9113070126
"1930";"intridea/hashie";1991;783;1000,77157245952;1000,56572028803
"1931";"joomla/joomla-cms";1991;928;921,199601321333;932,613792331524
"1932";"tonsky/datascript";1990;1642;1336,36072096676;1356,42262752827
"1933";"bigspaceship/shine.js";1989;650;922,942465014398;931,812136597462
"1934";"jfeinstein10/JazzyViewPager";1989;1286;1515,50469886839;1507,66951620992
"1935";"vitch/jScrollPane";1987;497;636,243957267062;621,106465511293
"1936";"rstacruz/flatdoc";1986;1025;1393,64997066434;1352,84056827205
"1937";"core-plot/core-plot";1984;1609;1979,19106718351;1993,95609594073
"1938";"leah/PullToRefresh";1983;193;349,828436969134;346,31394164952
"1939";"jaz303/tipsy";1982;331;444,215328022378;438,317190548378
"1940";"jasarien/Provenance";1982;1972;351,395994368976;321,037827802244
"1941";"swagger-api/swagger-codegen";1982;1746;1497,63599129401;1516,42906596744
"1942";"JakeWharton/pidcat";1981;1356;1351,45234163338;1375,59971588292
"1943";"mdo/github-buttons";1980;772;991,741788924482;977,074504769628
"1944";"leongersen/noUiSlider";1980;1348;1292,10655524536;1292,68499129181
"1945";"Marak/colors.js";1979;1041;997,855075338326;1003,66309154385
"1946";"kennethreitz/clint";1978;671;754,925462611332;747,787419064538
"1947";"Gamua/Starling-Framework";1978;624;767,741269559933;773,439275887382
"1948";"nomad/houston";1976;1181;1473,75671029607;1492,92261217115
"1949";"aws/aws-sdk-php";1976;1014;1052,87593964102;1041,36645383725
"1950";"Homebrew/homebrew-php";1975;825;907,189244819387;906,016616801789
"1951";"mozilla/popcorn-js";1975;591;714,142956609535;717,156190032308
"1952";"myell0w/MTStatusBarOverlay";1975;327;482,464362804027;481,552793668743
"1953";"spf13/cobra";1975;1804;1239,33498922544;1229,16286491134
"1954";"iron-meteor/iron-router";1974;1424;1696,17566122383;1687,49750822885
"1955";"techfort/LokiJS";1972;1955;2593,52533359846;2948,6526038673
"1956";"mileszs/wicked_pdf";1972;686;885,045965738623;882,684615370462
"1957";"cefsharp/CefSharp";1970;1413;1070,20409390458;1070,47851009881
"1958";"CreateJS/SoundJS";1970;1106;1249,42252948898;1261,85656960779
"1959";"flowjs/flow.js";1969;1904;2404,33695667598;2462,47822131315
"1960";"jaredpar/VsVim";1968;937;987,834454620569;989,474828207453
"1961";"comfy/comfortable-mexican-sofa";1967;707;935,945114231997;931,502670762939
"1962";"EvgenyKarkan/EKAlgorithms";1966;856;802,458049996793;852,63520562656
"1963";"bestiejs/benchmark.js";1966;1039;1068,25429522702;1071,20833637194
"1964";"sofish/typo.css";1966;1059;1211,18644784634;1197,81601442154
"1965";"martinblech/xmltodict";1966;779;869,136568906322;865,438729840381
"1966";"FredKSchott/CoVim";1965;388;571,011166002985;565,758191221671
"1967";"pornel/slip";1964;521;748,601790949638;767,446919974577
"1968";"tonytomov/jqGrid";1963;617;673,948488176156;679,439639553297
"1969";"Pylons/pyramid";1963;687;858,546416182459;850,244910427069
"1970";"django-oscar/django-oscar";1963;1064;998,730481033994;996,72805998661
"1971";"nelhage/reptyr";1963;1029;1084,71206040196;1056,85635786637
"1972";"quicksilver/Quicksilver";1959;502;626,684441488519;627,945678608392
"1973";"minetest/minetest";1959;1215;1213,31335999037;1182,15473106261
"1974";"JamieMason/ImageOptim-CLI";1957;851;950,092080143401;948,300361034127
"1975";"codebutler/firesheep";1956;420;448,790966572278;447,740669792325
"1976";"CellularPrivacy/Android-IMSI-Catcher-Detector";1954;1830;2843,14793429601;3059,12448318964
"1977";"h2oai/h2o-2";1954;1279;1719,00373503525;1743,88238399743
"1978";"ninja-build/ninja";1953;1044;1065,35606093723;1188,20187207855
"1979";"devstructure/blueprint";1952;285;443,787657871117;446,991148422795
"1980";"helmetjs/helmet";1952;1621;1637,54786184701;1620,12466965516
"1981";"nathanvda/cocoon";1949;1072;1249,31104356146;1253,34751768542
"1982";"flask-restful/flask-restful";1949;1212;1187,58455180553;1196,40400321772
"1983";"rnmp/salvattore";1949;1067;1341,10247086798;1362,7184941832
"1984";"defunkt/facebox";1947;152;299,008523638547;292,113941818508
"1985";"django-haystack/django-haystack";1947;588;639,387663942687;632,299908749465
"1986";"wavded/humane-js";1944;394;489,357126607884;480,457600120822
"1987";"Turfjs/turf";1944;1823;1971,57228585461;1940,31216253087
"1988";"modocache/MDCSwipeToChoose";1943;1512;1535,92709843946;1550,47227293632
"1989";"mojombo/god";1942;485;642,503428512148;633,148884240248
"1990";"noflo/noflo";1942;752;932,278500046728;934,197457242046
"1991";"ryanb/dotfiles";1940;329;515,136338872652;512,73656000954
"1992";"Studio-42/elFinder";1939;758;737,272499156693;738,99624696369
"1993";"mozilla/mozjpeg";1939;1085;1432,72926185234;1383,52175850754
"1994";"jorisvink/kore";1937;1634;384,29527439157;373,919539818234
"1995";"wyuenho/backgrid";1936;544;760,077181642498;770,810181034527
"1996";"andrewelkins/Laravel-4-Bootstrap-Starter-Site";1934;858;1302,56424479112;1301,27951567809
"1997";"mscdex/ssh2";1931;986;962,027150802839;956,632141619382
"1998";"krakjoe/pthreads";1929;1088;1034,85105660339;1031,8447721614
"1999";"avast/android-styled-dialogs";1928;1223;1537,64014035851;1502,86835396279
"2000";"rembo10/headphones";1925;696;757,350088072661;748,316416824908
"2001";"jankotek/mapdb";1924;1163;1130,6870360765;1108,44633210251
"2002";"pocorall/scaloid";1924;1168;1494,2275732546;1503,6847964827
"2003";"thinkgem/jeesite";1924;1718;1271,23861151725;1323,40793273907
"2004";"phusion/passenger-docker";1921;1723;3510,04780908555;3611,48920553586
"2005";"omz/AppSales-Mobile";1918;200;335,776871406866;340,301181141348
"2006";"jlord/sheetsee.js";1918;779;897,654266575682;887,246491024338
"2007";"typesafehub/config";1916;1187;1279,45355729418;1257,3376635584
"2008";"Shougo/neobundle.vim";1914;1231;1396,38246691831;1396,14218838405
"2009";"LearnBoost/cluster";1914;370;538,210932610471;532,513519640206
"2010";"scalatra/scalatra";1913;632;659,022113463784;657,757073989244
"2011";"MugunthKumar/MKStoreKit";1913;620;821,660230484915;806,131337455486
"2012";"erikw/tmux-powerline";1911;685;720,851252214318;725,103752542885
"2013";"magicmonty/bash-git-prompt";1911;1645;1437,77674859769;1446,05816886408
"2014";"fetlife/rollout";1906;712;875,007274227832;878,464879666898
"2015";"VodkaBears/Remodal";1906;1594;1089,96489549398;1111,90091841463
"2016";"spring-projects/spring-mvc-showcase";1905;1083;956,310586216759;951,906122262007
"2017";"ChatSecure/ChatSecure-iOS";1905;1318;1359,33285994747;1339,37534573324
"2018";"kennethreitz/tablib";1902;897;816,752466478609;828,943317527475
"2019";"poole/poole";1902;1528;1703,86162074298;1684,78041759882
"2020";"amir20/phantomjs-node";1901;1089;1051,72800432229;1053,11090249325
"2021";"TheLevelUp/ZXingObjC";1901;1165;1118,68542234259;1112,11951726261
"2022";"jsor/jcarousel";1901;508;653,218191955905;652,630975604094
"2023";"geddy/geddy";1901;251;396,413118495383;395,295731529802
"2024";"ruboto/ruboto";1899;518;655,217947852525;652,655239569832
"2025";"Humanizr/Humanizer";1899;1300;1270,53337597136;1270,03085625719
"2026";"btford/write-good";1896;1885;2341,46914717926;2355,34825182509
"2027";"paulirish/matchMedia.js";1896;831;918,030068860159;922,099615723236
"2028";"teambox/teambox";1896;180;291,198191897285;275,448103014641
"2029";"html5rocks/www.html5rocks.com";1894;663;929,536889182822;933,237870556394
"2030";"anvaka/VivaGraphJS";1894;961;788,110425300666;786,978701272751
"2031";"Jermolene/TiddlyWiki5";1893;1303;1349,96977354822;1343,7520141348
"2032";"gh-unit/gh-unit";1893;294;418,547081696508;423,957788037992
"2033";"redis/hiredis";1892;1054;1110,30353169666;1109,57637942695
"2034";"lipis/flag-icon-css";1892;1760;1483,58956934297;1447,8597793776
"2035";"vulcand/vulcand";1891;1874;2481,16661242003;2447,09227623621
"2036";"ioscreator/ioscreator";1891;1767;1999,6326947092;1995,42981723143
"2037";"jackocnr/intl-tel-input";1890;1808;2033,0879513324;2042,07195964462
"2038";"puikinsh/Bootstrap-Admin-Template";1889;1091;1242,34846054334;1241,71587348585
"2039";"KnpLabs/snappy";1889;1102;1234,46497198977;1256,83202298066
"2040";"liuxinyu95/AlgoXY";1888;1696;2011,13113497312;1987,99389478962
"2041";"markevans/dragonfly";1887;519;657,035741169315;667,404530153794
"2042";"razorjack/quicksand";1887;269;468,681864331293;478,881698915734
"2043";"padraic/mockery";1886;815;910,655673611569;925,017616712502
"2044";"overshare/overshare-kit";1886;599;906,617077932439;910,34225577955
"2045";"edmodo/cropper";1885;1448;1495,00940668752;1495,39746236341
"2046";"zenorocha/dracula-theme";1885;1560;885,466314383887;893,698789155872
"2047";"karmi/retire";1885;286;427,143975261691;439,08684756664
"2048";"androidquery/androidquery";1885;728;1043,5816085902;1046,5006483606
"2049";"sitespeedio/sitespeed.io";1885;1030;974,670278114808;987,008779248694
"2050";"romaonthego/RETableViewManager";1885;1096;816,534652754028;842,291319730822
"2051";"square/javapoet";1884;1622;1634,45863045267;1702,67874966299
"2052";"glfw/glfw";1884;1331;1322,62979715874;1325,83271025758
"2053";"jaredsinclair/JTSImageViewController";1884;1374;1644,06081098775;1631,54806367985
"2054";"ocombe/ocLazyLoad";1883;1801;1825,84521652849;1838,58378847466
"2055";"mobz/elasticsearch-head";1880;1064;929,536455169632;926,744202735897
"2056";"ideashower/ShareKit";1880;114;225,379217650123;218,748111360621
"2057";"magomimmo/modern-cljs";1879;1121;904,701614684872;878,372993344233
"2058";"topfunky/hpple";1878;1043;1021,2231808358;1015,99010270391
"2059";"jquerytools/jquerytools";1878;124;259,146288472216;253,99813800519
"2060";"lisa-lab/DeepLearningTutorials";1878;1441;1304,03725009959;1303,29484315838
"2061";"Robdel12/DropKick";1877;598;808,760118823652;762,187276872107
"2062";"grangier/python-goose";1877;1279;1506,77589756053;1504,43023782946
"2063";"wallabag/wallabag";1877;1355;1157,84222615794;1148,8200758987
"2064";"tabulapdf/tabula";1876;1034;940,749988589243;958,662608128975
"2065";"CreateJS/TweenJS";1876;803;907,278649108042;923,739946069231
"2066";"micha/resty";1875;732;884,348403820422;893,08933072759
"2067";"Flotype/now";1875;108;187,745972535413;200,061662383327
"2068";"ptwobrussell/Mining-the-Social-Web-2nd-Edition";1875;1168;1312,06630500843;1309,78528435079
"2069";"mrclay/minify";1875;669;589,597927656502;593,199401339816
"2070";"scrooloose/nerdcommenter";1874;834;814,235428629294;803,358531091343
"2071";"troessner/reek";1873;921;861,304958315624;876,265674799874
"2072";"ded/script.js";1871;827;765,303082786943;760,342132381236
"2073";"jnordberg/gif.js";1871;1157;1678,89832195427;1755,73003685136
"2074";"mnielsen/neural-networks-and-deep-learning";1871;1689;1044,86773122692;1051,04400809786
"2075";"aui/artDialog";1870;1324;1296,37086725235;1325,67013154432
"2076";"1000ch/grd";1870;1867;106,895291596383;101,799048548692
"2077";"WebDevStudios/Custom-Metaboxes-and-Fields-for-WordPress";1870;589;834,809195313131;843,428331967983
"2078";"HansPinckaers/GrowingTextView";1869;728;894,598149524464;901,876635162808
"2079";"acani/Chats";1868;1315;1730,25445881596;1746,69481887832
"2080";"audiokit/AudioKit";1867;1865;1723,83512678354;1639,04932881813
"2081";"tower/tower";1867;244;443,511258723282;440,060511336133
"2082";"rockerhieu/emojicon";1866;1772;1446,20340724404;1446,45408670024
"2083";"freebsd/freebsd";1865;1343;1078,05867807165;1067,17003342231
"2084";"rasmusbergpalm/DeepLearnToolbox";1865;1233;1193,57100635156;1204,91767817244
"2085";"mojombo/grit";1865;102;228,114460689908;220,847358028192
"2086";"indutny/node-spdy";1864;639;733,427740736229;722,903583420562
"2087";"beworker/pinned-section-listview";1864;1326;1483,62803345363;1500,83266863294
"2088";"hoodiehq/hoodie";1864;867;906,348819917163;902,52672960323
"2089";"tj/consolidate.js";1863;964;1012,31074340469;1012,1752493844
"2090";"mpospese/MPFoldTransition";1863;380;541,760037502507;545,087334093444
"2091";"kanwei/algorithms";1863;710;794,887375418997;800,278120723208
"2092";"ngReact/ngReact";1863;1693;2154,35014563918;2191,63503162659
"2093";"dcodeIO/protobuf.js";1862;1436;1291,63526268442;1280,58737803354
"2094";"Block8/PHPCI";1862;1147;1510,16576949718;1494,86535921158
"2095";"MacRuby/MacRuby";1861;170;291,943528290448;295,781544748041
"2096";"stampit-org/stampit";1860;1568;1450,86536884419;1420,18641311939
"2097";"tsuru/tsuru";1860;979;1175,13926343626;1164,59716828147
"2098";"BorisMoore/jsrender";1859;643;711,691855895458;716,027288906693
"2099";"Tribler/tribler";1859;1788;2164,29578272136;2083,53602794643
"2100";"amoffat/bootstrap-application-wizard";1856;520;706,361916249995;706,019706465609
"2101";"catfan/Medoo";1856;1264;1245,78189681379;1243,63047793444
"2102";"mattt/GroundControl";1853;794;882,98893547697;876,375241110238
"2103";"seattlerb/minitest";1853;826;853,477760700273;850,8158400587
"2104";"michaelficarra/CoffeeScriptRedux";1852;412;501,484105047954;504,247033648078
"2105";"adamschwartz/magic-of-css";1852;702;775,279669646481;758,066669571179
"2106";"Netflix/eureka";1851;1483;1369,81147849087;1394,37646365121
"2107";"redmine/redmine";1851;1167;1311,79711335531;1307,72151029846
"2108";"top-think/thinkphp";1849;1382;1198,53523481863;1202,43055114743
"2109";"danvk/dygraphs";1849;684;787,327806307001;779,717480506081
"2110";"mattt/Ono";1848;1040;810,324078740572;773,007322722539
"2111";"yairEO/fancyInput";1848;336;496,402782210292;500,916392340453
"2112";"sobri909/MGBoxKit";1847;464;603,398952267838;607,017256457611
"2113";"dresende/node-orm2";1846;1066;1024,42471372111;1020,52023305501
"2114";"beefproject/beef";1846;1245;921,803024423238;934,83512820475
"2115";"ring-clojure/ring";1844;984;1034,36653494554;1027,07355274539
"2116";"nodegit/nodegit";1843;1416;1708,74087825549;1729,18345086263
"2117";"stretchr/testify";1841;1593;1398,77710187512;1388,49679738912
"2118";"fivesheep/chnroutes";1840;1366;1357,74907383879;1351,91895414386
"2119";"bkaradzic/bgfx";1840;1562;1631,63265174171;1655,80506494503
"2120";"kevinsawicki/http-request";1839;943;947,304456845134;941,943959002221
"2121";"davidjbradshaw/iframe-resizer";1839;1731;2157,81227657049;2441,98472232814
"2122";"buaazp/zimg";1839;1660;2133,44767835896;2235,73692529547
"2123";"avast/android-butterknife-zelezny";1839;1564;1006,8137905944;964,970487326732
"2124";"EsotericSoftware/kryo";1838;1497;1594,96160762978;1597,94958730601
"2125";"olefredrik/FoundationPress";1838;1619;2049,38757969403;2037,15049800629
"2126";"wrobstory/vincent";1837;830;842,185739501496;835,830233360388
"2127";"zxlie/WeixinApi";1837;1827;2393,33123460345;2382,99022596874
"2128";"nginx-boilerplate/nginx-boilerplate";1836;329;363,633527774059;368,249105748017
"2129";"jakubpawlowicz/clean-css";1836;1223;1375,98039779928;1370,06408687977
"2130";"NLPchina/ansj_seg";1834;1172;1067,90276545365;1064,43075887956
"2131";"php-pm/php-pm";1833;1661;594,93668017234;589,904225266152
"2132";"Fyrd/caniuse";1833;1157;843,218179475584;850,743153318616
"2133";"alexbw/novocaine";1832;591;708,390584877381;717,140370132281
"2134";"liabru/jquery-match-height";1832;1668;2155,15965711544;2179,90796879726
"2135";"PrideChung/FontAwesomeKit";1831;1562;1148,29356502125;1089,9500771573
"2136";"t32k/stylestats";1830;862;1180,50847070572;1158,17371121262
"2137";"s3tools/s3cmd";1830;1004;1096,27706258203;1101,19772344568
"2138";"danielgtaylor/aglio";1830;1628;1542,88177173275;1528,78144401638
"2139";"NanoHttpd/nanohttpd";1829;1346;1214,1116628309;1214,56918397555
"2140";"Leonidas-from-XIV/node-xml2js";1829;1052;1082,41690464683;1067,60370507257
"2141";"bcosca/fatfree";1827;794;1047,33313766374;1068,73028892901
"2142";"iambus/xunlei-lixian";1826;480;584,653461702006;589,574390873402
"2143";"puniverse/quasar";1825;1384;1104,28186979508;1106,50830441919
"2144";"Wizcorp/phonegap-facebook-plugin";1825;790;946,008024985219;944,471233074007
"2145";"okfn/recline";1824;724;1107,47074602057;1109,44397030115
"2146";"nicolaskruchten/pivottable";1824;977;1051,89039336561;1034,85459931866
"2147";"qTip2/qTip2";1824;487;652,210905669591;650,62078775935
"2148";"jeffkaufman/icdiff";1824;1820;2484,2126546029;2744,41577250498
"2149";"peterbraden/node-opencv";1823;1195;1104,61956375239;1120,04976870474
"2150";"postaljs/postal.js";1821;1069;1232,28281149147;1203,1138726719
"2151";"brandonhilkert/sucker_punch";1821;1013;1203,65935459777;1190,17560958844
"2152";"velesin/jasmine-jquery";1820;540;608,265554427345;600,909103128633
"2153";"joehewitt/scrollability";1820;94;188,04959556304;180,379566028396
"2154";"ArduPilot/ardupilot";1819;1391;1441,30070911229;1450,04594391469
"2155";"ciaranj/node-oauth";1818;602;647,850278438918;652,589630431625
"2156";"Todd-Davies/ProgressWheel";1817;1280;1641,51698696539;1650,46382559457
"2157";"jkaving/intellij-colors-solarized";1816;1019;922,140776893699;914,90826384295
"2158";"panique/huge";1814;865;1155,09583285103;1138,09889456786
"2159";"jakerella/jquery-mockjax";1813;756;1001,12088262287;1012,43590966662
"2160";"contiki-os/contiki";1811;1295;1280,92683940741;1261,33259686516
"2161";"angular-ui-tree/angular-ui-tree";1811;1638;1734,57811997923;1727,83811658234
"2162";"rFlex/SCRecorder";1810;1661;1499,74546260997;1486,19380545805
"2163";"clientIO/joint";1809;1000;1617,19008366958;1520,30145921665
"2164";"JetBrains/ideavim";1809;1288;1225,46294876009;1264,00347638034
"2165";"ender-js/Ender";1809;267;361,511499843933;356,989992321396
"2166";"sequelpro/sequelpro";1807;1306;980,854383208433;969,887089612871
"2167";"feedjira/feedjira";1807;316;430,219176028291;439,698763060124
"2168";"sehmaschine/django-grappelli";1807;681;805,283024743139;797,45419172972
"2169";"koreader/koreader";1807;1353;1475,64615284564;1485,49822810986
"2170";"WhisperSystems/Signal-iOS";1807;1806;2262,53663037524;2165,87934606217
"2171";"soulwire/fit.js";1806;212;322,540308938697;311,277529649122
"2172";"gritzko/swarm";1806;1683;1687,85126201088;2157,27800485196
"2173";"apotonick/reform";1806;965;1146,97149349232;1144,00189703715
"2174";"foru17/front-end-collect";1805;1446;914,258834949437;890,84028249245
"2175";"devbridge/jQuery-Autocomplete";1805;1191;1242,39178912047;1244,63017602033
"2176";"russross/blackfriday";1803;1138;1193,56893882431;1191,59383542905
"2177";"openresty/openresty";1802;1257;661,530225516895;671,083731696442
"2178";"ZipArchive/ZipArchive";1802;1166;891,789199514928;887,007626007789
"2179";"Sephiroth87/ODRefreshControl";1802;902;676,218981795766;676,429218809785
"2180";"geelen/x-gif";1801;710;1057,34207359111;1047,80959344073
"2181";"ChiperSoft/Kalendae";1800;288;386,134246680928;376,830474736515
"2182";"dchelimsky/rspec";1800;98;227,27460963354;230,019317451416
"2183";"mozilla/persona";1799;314;380,695180280273;377,264544760942
"2184";"facebook/conceal";1798;1163;1110,85529884062;1107,95938898549
"2185";"interconnectit/Search-Replace-DB";1797;948;1040,7501543144;1061,22816757699
"2186";"allmarkedup/purl";1797;414;562,435543112247;550,286632600269
"2187";"MojoJolo/textteaser";1797;472;595,857847519171;591,939589042012
"2188";"ankane/groupdate";1795;1061;1401,39981855667;1421,94162864626
"2189";"unconed/MathBox.js";1795;863;1741,89974251851;1633,28923092983
"2190";"tjerkw/Android-SlideExpandableListView";1794;915;1131,04443203447;1130,70973447457
"2191";"ervandew/supertab";1794;819;793,708029477953;785,414379334537
"2192";"jokkedk/webgrind";1794;695;860,419971555796;844,822906515361
"2193";"honza/vim-snippets";1792;1007;1159,12452866157;1168,23709907141
"2194";"ttezel/twit";1792;1151;1298,55162649317;1304,60977319323
"2195";"javallone/regexper";1791;351;548,388690794234;543,717804016015
"2196";"gentilkiwi/mimikatz";1790;1745;1480,69987618358;1474,8743150883
"2197";"ideaismobile/IDMPhotoBrowser";1789;1291;883,995749646941;889,925076310703
"2198";"simsalabim/sisyphus";1789;356;437,633315668307;433,211332123725
"2199";"toland/qlmarkdown";1788;723;678,96486863991;667,57213838204
"2200";"numba/numba";1787;747;821,821750425739;832,617920045598
"2201";"gameplay3d/GamePlay";1786;895;964,902558970497;1009,38828675431
"2202";"lucadegasperi/oauth2-server-laravel";1786;1573;1372,16677747699;1379,6375052066
"2203";"github/github-services";1786;468;603,62923513181;616,931216971062
"2204";"appsquickly/Typhoon";1785;1119;1218,34652446538;1220,07204176637
"2205";"wagerfield/flat-surface-shader";1785;853;1107,48320231581;1106,5340776992
"2206";"jteeuwen/go-bindata";1784;1526;1487,67989798296;1464,94306489722
"2207";"VerbalExpressions/PHPVerbalExpressions";1784;1083;347,392816202389;336,255878472628
"2208";"youknowone/UI7Kit";1782;218;407,553453287896;399,891575111313
"2209";"Valve/fingerprintjs";1782;1416;1700,94524236245;1669,42631893158
"2210";"macournoyer/thin";1782;522;662,328512971687;663,574989852496
"2211";"danwrong/restler";1782;602;686,055715529145;680,250892000696
"2212";"nicolaschengdev/WYPopoverController";1781;929;1052,58213543423;1040,79834808608
"2213";"HubSpot/drop";1781;1187;638,424807683022;644,21324914839
"2214";"slevithan/xregexp";1781;899;657,888373766392;661,953748700323
"2215";"laurentj/slimerjs";1781;1034;1300,67776961788;1293,05474554364
"2216";"Yelp/mrjob";1780;743;798,88265438212;781,497039000694
"2217";"ded/reqwest";1780;1300;1095,8770232021;1095,55845979105
"2218";"terrymun/Fluidbox";1779;970;1182,63938151425;1173,12733491528
"2219";"DatabaseCleaner/database_cleaner";1779;654;740,74487669832;738,763695413281
"2220";"hadley/ggplot2";1778;986;954,744057835352;949,553945781945
"2221";"hibernate/hibernate-orm";1778;920;773,596812183601;776,856131801808
"2222";"MattWilcox/Adaptive-Images";1777;388;678,79671370221;665,310684768846
"2223";"jaredallard/nexe";1777;1347;2323,35244851519;2321,23607545221
"2224";"douban/DOUAudioStreamer";1776;1230;665,488307469912;654,259009211488
"2225";"raganwald-deprecated/homoiconic";1773;190;287,015640833043;282,25356931201
"2226";"ValveSoftware/ToGL";1773;309;428,173642775074;422,395515138154
"2227";"pakerfeldt/android-viewflow";1773;576;763,753698688296;761,094593536101
"2228";"PrestaShop/PrestaShop";1772;1174;1106,38982240576;1117,25505277979
"2229";"SelfControlApp/selfcontrol";1772;1005;1181,63933763236;1168,11856749981
"2230";"Behat/Behat";1772;837;987,597721037136;984,004757797346
"2231";"iamceege/tooltipster";1771;1107;1149,59560840482;1156,03709975289
"2232";"gruntjs/grunt-contrib-watch";1771;963;1194,30612999553;1183,17641273031
"2233";"bosun-monitor/bosun";1770;1767;1566,75210582021;1534,8216626523
"2234";"ma6174/vim";1770;1570;1371,31818523532;1379,96328801958
"2235";"grails/grails-core";1770;868;1021,09203860623;1028,55298895688
"2236";"chancejs/chancejs";1769;1098;1084,04128786167;1071,20893942431
"2237";"mudcube/MIDI.js";1769;879;881,952039483629;860,246892368232
"2238";"batmanjs/batman";1769;182;331,240958780106;334,49109355562
"2239";"tomasr/molokai";1769;1055;1126,18836851744;1122,41629708553
"2240";"mgechev/javascript-algorithms";1769;1616;1437,33140533587;1404,46599876593
"2241";"Netflix/ice";1768;997;917,335950949171;915,619578845926
"2242";"sstephenson/eco";1768;246;390,246618384538;385,629965586121
"2243";"murtaugh/HTML5-Reset";1768;512;561,891527191641;562,271606020011
"2244";"webdriverio/webdriverio";1768;1361;1069,75850034967;1083,99533551711
"2245";"Quartz/Chartbuilder";1767;558;478,59955725536;486,969092477902
"2246";"voronianski/jquery.avgrund.js";1766;381;480,170058457652;483,991239135851
"2247";"postmodern/chruby";1765;760;923,878173531385;924,912846646117
"2248";"tenXer/xcharts";1765;325;439,893326530519;433,396841087757
"2249";"openstack/nova";1764;634;679,584777354628;667,541039293987
"2250";"stormzhang/9GAG";1763;1574;1736,24173370308;1780,78822917851
"2251";"xoxco/jQuery-Tags-Input";1761;679;770,876650552175;751,040246449123
"2252";"chef/bento";1761;1083;1224,96242890475;1201,34636194037
"2253";"tmort/Socialite";1760;267;457,799862439992;462,945911570522
"2254";"pegjs/pegjs";1760;908;891,982184330321;895,704100715429
"2255";"pybrain/pybrain";1759;1029;981,827502477643;996,928887715928
"2256";"zfsonlinux/zfs";1759;778;779,746356658646;799,083323509887
"2257";"tbranyen/backbone.layoutmanager";1759;268;385,954329937893;388,691666015351
"2258";"yusuke/twitter4j";1758;713;1082,13055133929;1156,53164287255
"2259";"aheinze/cockpit";1758;1420;1746,67456478765;1656,77775902378
"2260";"openlayers/ol3";1758;1301;1452,98041559916;1432,4488832732
"2261";"caolan/nodeunit";1757;604;667,769395159933;671,459722348589
"2262";"clojure-emacs/cider";1757;1006;1105,83945044089;1091,7997903793
"2263";"olov/ng-annotate";1757;1690;2030,32850841468;2027,95227126946
"2264";"klein/klein.php";1756;692;795,23377296691;790,530255785485
"2265";"zenorocha/browser-diet";1756;608;549,476781130507;539,441365737372
"2266";"revolunet/sublimetext-markdown-preview";1756;897;1009,4606761571;1019,82982051846
"2267";"dahlbyk/posh-git";1756;833;821,046689170837;839,293309118171
"2268";"splitrb/split";1755;666;730,942213483983;728,592140375574
"2269";"michael/github";1755;844;763,243296615325;787,822546509613
"2270";"KeepSafe/aiohttp";1755;1605;1365,7946984511;1363,26863048826
"2271";"facebook/ios-snapshot-test-case";1753;1301;1689,72130995272;1648,9417122481
"2272";"jeresig/processing-js";1753;258;356,912765483119;366,795345629922
"2273";"Graylog2/graylog2-server";1753;742;602,94593836388;597,368151169418
"2274";"tj/dox";1751;748;874,345659600893;860,124421463755
"2275";"collectiveidea/awesome_nested_set";1750;497;641,507719896388;638,591129067761
"2276";"etsy/deployinator";1750;411;672,572884753557;654,367687956723
"2277";"tobytailor/gordon";1748;58;160,126481242506;148,497488819249
"2278";"pkyeck/socket.IO-objc";1747;654;894,705114835941;900,46886388187
"2279";"totaljs/framework";1746;981;1105,89165963176;1109,52697401623
"2280";"MiniProfiler/rack-mini-profiler";1746;1390;1253,09769227406;1256,57235072231
"2281";"mamedev/mame";1746;1741;707,202222803772;708,217120018185
"2282";"houtianze/bypy";1746;1564;1512,37027993628;1517,32715179338
"2283";"JohnPersano/SuperToasts";1745;1220;1523,29100501048;1509,21917394089
"2284";"lrsjng/h5ai";1745;858;929,798251205491;930,241650300319
"2285";"mashery/iodocs";1745;661;834,483795709872;838,197784988731
"2286";"OpenRCT2/OpenRCT2";1745;1599;1150,8169729332;1160,10039953608
"2287";"RolifyCommunity/rolify";1744;736;749,330689519826;752,723418506016
"2288";"minimagick/minimagick";1742;729;914,106035196304;910,668273106469
"2289";"bshaffer/oauth2-server-php";1741;1111;1193,12883674319;1184,86743198591
"2290";"paulmillr/chokidar";1740;1401;1354,42559832856;1350,16937889407
"2291";"mdo/preboot";1739;315;409,53793570448;412,355326478661
"2292";"amscanne/huptime";1739;747;1255,90441715061;1231,83160216085
"2293";"trulia/hologram";1738;1437;1665,36840239733;1661,81716102053
"2294";"blueimp/JavaScript-Load-Image";1737;1138;1154,60424304338;1153,000258865
"2295";"danielamitay/DACircularProgress";1737;787;716,646843086666;710,731913062009
"2296";"sindresorhus/pure";1736;1133;901,958386400477;898,15970495123
"2297";"mihaip/dex-method-counts";1735;1728;1409,11136147874;1403,60329335706
"2298";"Wisembly/basil.js";1734;1726;1981,38567090348;1991,43827490291
"2299";"reark/reark";1733;1715;841,856960293092;831,788905601659
"2300";"fqrouter/fqrouter";1733;1329;1828,83140306143;1846,3092474247
"2301";"j4mie/idiorm";1732;591;825,778663530293;809,640146641448
"2302";"guard/guard-livereload";1732;624;699,115606817945;700,40139351836
"2303";"grosser/parallel_tests";1731;621;687,207090129235;680,90509944844
"2304";"stanfordnlp/CoreNLP";1731;1556;1356,51985021542;1348,63272079404
"2305";"douban/dpark";1731;989;1191,23051546106;1189,59530845498
"2306";"paradoxxxzero/butterfly";1731;717;845,818955309544;856,38926152174
"2307";"incanter/incanter";1729;568;641,749860070939;640,374453500782
"2308";"imatix/zguide";1729;705;762,876429258562;807,919585727277
"2309";"suprb/Nested";1728;355;417,05346916983;420,69821805978
"2310";"facebookarchive/fb-flo";1727;1727;2198,08453909674;2168,63776959984
"2311";"mariohahn/MHVideoPhotoGallery";1726;1178;1149,29823463544;1152,0235428551
"2312";"nathansearles/Slides";1726;379;555,535644807194;546,967653127158
"2313";"htty/htty";1726;1037;172,821809081486;176,403205287041
"2314";"YabataDesign/afterglow-theme";1725;1630;3346,82547797698;4790,40633592354
"2315";"supermarin/xcpretty";1725;1133;1053,77378912375;1044,29243452163
"2316";"robb/RBBAnimation";1724;909;1211,37518951164;1193,65441246674
"2317";"Jahaja/psdash";1724;853;1013,12031928844;994,862726784439
"2318";"GitbookIO/editor-legacy";1723;1386;2092,40552409313;2079,93885546097
"2319";"tpope/vim-sensible";1723;1134;970,6879753976;981,955260446615
"2320";"jmoiron/sqlx";1722;1439;1289,27521302414;1278,79668640297
"2321";"djaiss/mapsicon";1722;137;267,615735426697;267,452306255847
"2322";"lipis/bootstrap-social";1721;1473;1631,6872320266;1662,33778432993
"2323";"sylvinus/node-crawler";1721;1079;1084,36537975469;1080,27522034831
"2324";"airbnb/polyglot.js";1721;954;852,65872162859;853,500311220833
"2325";"objectivehtml/FlipClock";1720;1010;1275,01192640092;1277,12912688218
"2326";"10up/sanitize.css";1720;1716;3545,67586051337;3993,43004107811
"2327";"rickharrison/validate.js";1720;622;617,452685293849;619,839216757475
"2328";"cloudera/hue";1719;1093;1063,24612266188;1087,32714924146
"2329";"markmarkoh/datamaps";1719;1217;1495,37491318973;1501,31157198403
"2330";"Qihoo360/Atlas";1718;1543;1419,36610110887;1411,04544662319
"2331";"pbatard/rufus";1717;1471;1194,43123838717;1196,99852438627
"2332";"real-logic/Aeron";1716;1707;2085,43246106823;2112,84181867771
"2333";"fnakstad/angular-client-side-auth";1716;870;1231,44182444065;1240,8783232293
"2334";"jonls/redshift";1715;1474;1363,26858457869;1362,23633349692
"2335";"technicalpickles/homesick";1715;588;762,116061822343;750,463843964619
"2336";"bitpay/bitcore";1711;898;1032,97804501245;1031,76015614741
"2337";"rstudio/shiny";1710;1151;1186,63378943422;1145,85970303366
"2338";"jubos/fake-s3";1710;608;572,959927315908;564,989407454206
"2339";"etsy/skyline";1710;822;1096,5306214565;1098,92921317986
"2340";"apotonick/trailblazer";1710;1710;2122,37113043243;2103,67740427295
"2341";"pieter/gitx";1710;97;205,185782814852;200,25027408821
"2342";"uxebu/bonsai";1708;413;434,66410095756;434,308795963552
"2343";"shu223/AnimatedTransitionGallery";1707;1033;1077,40491560982;1065,69537804155
"2344";"thiagopradi/octopus";1707;709;792,636908478589;777,75703505621
"2345";"jenssegers/laravel-mongodb";1707;1332;1372,50793771519;1387,00255700459
"2346";"msysgit/msysgit";1706;900;1132,05363793085;1128,33119121346
"2347";"twitter/summingbird";1703;740;827,162792068394;851,652743836674
"2348";"fex-team/ueditor";1703;1462;1511,07968187656;1501,67995460747
"2349";"toji/gl-matrix";1703;822;790,005672271218;800,196895226839
"2350";"BlueSpire/Durandal";1703;651;929,463974463798;936,232331488529
"2351";"mozilla/rr";1702;1267;685,608076169105;660,515986415948
"2352";"nnhubbard/ZSSRichTextEditor";1702;1057;1306,75778404014;1287,32172428061
"2353";"hassox/warden";1701;481;557,2722805351;552,153962971813
"2354";"csscomb/csscomb.js";1701;1435;1575,03577978295;1555,07085851853
"2355";"tylertate/semantic.gs";1700;299;495,918379460281;497,253809954635
"2356";"jonikorpi/Golden-Grid-System";1700;213;387,926590788681;396,656530375903
"2357";"wbotelhos/raty";1700;740;781,190014242576;775,325031576696
"2358";"dotless-de/vagrant-vbguest";1699;807;791,849155669971;797,135982943859
"2359";"raspberrypi/firmware";1699;796;889,585873793629;895,294412979164
"2360";"qbittorrent/qBittorrent";1698;1306;1110,55192887092;1095,64516005104
"2361";"swirldev/swirl_courses";1698;1645;1702,28966946702;1681,53376891116
"2362";"linuxmint/Cinnamon";1697;784;765,233607298547;756,745966552753
"2363";"katspaugh/wavesurfer.js";1697;1353;1968,37172736805;1892,08979136163
"2364";"instructure/canvas-lms";1697;671;768,635356930072;771,962515340394
"2365";"Unknwon/go-fundamental-programming";1697;1120;1047,55937379032;1046,22662379729
"2366";"xdan/datetimepicker";1695;1469;1446,70338227811;1427,64858036039
"2367";"codebrew/backbone-rails";1695;190;311,119550443116;316,665985059522
"2368";"Bitmessage/PyBitmessage";1694;529;643,621977363951;656,590717443137
"2369";"etsy/logster";1694;668;778,992839323619;774,193777085427
"2370";"paulmillr/es6-shim";1693;1139;1093,42236607066;1092,34631957459
"2371";"gilesbowkett/rewind";1693;1671;334,577473629414;317,794609063094
"2372";"douban/code";1692;1229;358,897849421761;367,372931195385
"2373";"1602/jugglingdb";1692;580;772,119084364825;771,047616016502
"2374";"marcelduran/yslow";1692;506;571,881292543333;570,555937313179
"2375";"phpDocumentor/phpDocumentor2";1692;618;662,817191953507;657,903934552753
"2376";"firebase/angularfire";1692;837;1011,29983972492;1000,44527701036
"2377";"ragunathjawahar/android-saripaar";1691;1349;1122,2966299708;1122,86651251407
"2378";"kennyledet/Algorithm-Implementations";1691;829;1027,22841565831;1018,62204185808
"2379";"freedomofpress/securedrop";1690;666;863,275223031528;862,270780167374
"2380";"mongodb/mongo-python-driver";1690;542;640,692287937568;645,973152244513
"2381";"Shougo/neocomplcache.vim";1690;372;600,291024100812;603,856375732069
"2382";"thoughtbot/capybara-webkit";1690;442;557,964080917574;560,169852645132
"2383";"PeterDing/iScript";1689;1662;1714,05493269456;1677,47598068219
"2384";"dennisreimann/ioctocat";1689;267;339,447982690931;342,858176784739
"2385";"FrDH/jQuery.mmenu";1688;1242;1560,56347898719;1557,65680276271
"2386";"scalessec/Toast";1688;1174;1659,96773154447;1672,53139699303
"2387";"zk00006/OpenTLD";1686;413;507,294245671868;502,823554038191
"2388";"gkz/LiveScript";1686;787;999,283402325988;1006,00153681902
"2389";"Mottie/tablesorter";1685;840;948,143571152155;949,531806077085
"2390";"jflesch/paperwork";1685;1435;447,54446709873;440,614087957737
"2391";"MarlinFirmware/Marlin";1685;1039;1169,65201418313;1161,1678720715
"2392";"pyinstaller/pyinstaller";1684;1384;1158,82266408016;1165,51537699893
"2393";"videolan/vlc";1684;1390;1193,10622730035;1198,64235783577
"2394";"maccman/juggernaut";1684;86;185,241452761822;179,074056494346
"2395";"biometrics/openbr";1684;775;586,721006266221;581,358432047023
"2396";"jaredhanson/oauth2orize";1682;943;964,38968401118;961,432359919283
"2397";"Huddle/Resemble.js";1682;1093;1237,88435822228;1238,65971009895
"2398";"kchmck/vim-coffee-script";1682;443;598,223128249437;598,772720099486
"2399";"elixir-lang/ecto";1682;1400;924,370148405524;918,567872715177
"2400";"ValveSoftware/source-sdk-2013";1682;596;663,944431936815;656,656477502981
"2401";"iBaa/PlexConnect";1681;715;959,628470465886;973,83318148694
"2402";"PomepuyN/BlurEffectForAndroidDesign";1681;1252;1450,5059083081;1452,13803917644
"2403";"nginx/nginx-releases";1681;1145;2139,59672153225;2181,65992567778
"2404";"ircmaxell/password_compat";1680;823;1034,18385508461;1066,80544273846
"2405";"Spaceman-Labs/SMPageControl";1680;524;556,218172531259;547,638808694053
"2406";"mattt/CargoBay";1679;665;964,974397953883;979,351346034818
"2407";"voldemort/voldemort";1678;448;502,059320093944;503,248336278104
"2408";"blueimp/Gallery";1678;1187;1294,99394299447;1288,13140497171
"2409";"JakeWharton/scalpel";1678;1007;713,279402433835;749,687593622071
"2410";"Unblocker/Unblock-Youku";1677;1180;910,044972419355;909,464809438786
"2411";"Glimpse/Glimpse";1676;1001;1037,12681930838;1045,34291299836
"2412";"ryanb/nested_form";1675;360;483,037174721189;477,791249709909
"2413";"cuckoosandbox/cuckoo";1674;1242;1291,20701557123;1292,56927305745
"2414";"schneems/wicked";1674;616;800,619210134873;792,190307096807
"2415";"jaunesarmiento/fries";1673;272;447,570556957974;461,115607604054
"2416";"raphaelcruzeiro/jquery-notebook";1672;321;430,746048716985;419,908563903145
"2417";"kraih/mojo";1672;593;768,33036799249;776,877587036305
"2418";"scambra/devise_invitable";1672;598;743,862406456287;742,734335100943
"2419";"samuraisam/pyapns";1672;493;597,916366187553;602,954091303514
"2420";"trevorlinton/webkit.js";1670;704;959,257760282793;949,173115713864
"2421";"fnando/i18n-js";1669;656;742,993946560899;777,030057048034
"2422";"joelittlejohn/jsonschema2pojo";1668;1453;1261,71904631305;1257,36012708195
"2423";"at-import/breakpoint";1668;851;1063,37715406628;1070,41523141356
"2424";"roundcube/roundcubemail";1667;699;663,248195443894;653,16226247328
"2425";"bootstrap-tagsinput/bootstrap-tagsinput";1667;1366;1615,47988837839;1618,31831496695
"2426";"feross/SpoofMAC";1667;972;974,959047929393;976,719836139519
"2427";"specta/specta";1667;1057;1241,1654049583;1240,20247526488
"2428";"0rpc/zerorpc-python";1667;561;671,650135188519;673,825105869487
"2429";"flask-admin/flask-admin";1667;1071;894,825379257155;886,588873376877
"2430";"0xced/XCDYouTubeKit";1666;1207;1157,60186849868;1131,10114187226
"2431";"kennethreitz/envoy";1666;456;639,183132871914;642,318641934132
"2432";"python-visualization/folium";1665;1296;696,726724016331;688,404810262494
"2433";"kswedberg/jquery-smooth-scroll";1664;741;920,845120503522;906,117067694894
"2434";"cliftonc/calipso";1664;315;453,807650367732;450,30463949398
"2435";"nst/RuntimeBrowser";1663;1078;1667,52503609057;1767,87356743083
"2436";"mher/flower";1663;985;1078,13559706531;1065,0701867213
"2437";"twitter/secureheaders";1663;641;772,661063376335;760,654986864123
"2438";"KnpLabs/Gaufrette";1663;670;851,773724827742;839,839440242519
"2439";"siacs/Conversations";1662;1483;1702,43573972907;1698,11199605164
"2440";"akkadotnet/akka.net";1662;1492;1491,39323478227;1478,63513821516
"2441";"domchristie/to-markdown";1662;1233;1247,71630127908;1251,27678146159
"2442";"McPants/jquery.shapeshift";1661;335;476,604697416806;467,892442294393
"2443";"groundworkcss/groundwork";1661;338;516,220244571916;505,005828012469
"2444";"slightlyoff/ServiceWorker";1661;1201;1188,5598396857;1193,20283395918
"2445";"dbushell/Nestable";1660;725;844,781414513474;834,965287364357
"2446";"fguillot/kanboard";1659;1547;1189,8884930944;1188,5842936339
"2447";"hojberg/cssarrowplease";1659;463;655,398720201389;659,750483760107
"2448";"DTVD/rainbowstream";1658;1658;1901,68788192354;1886,89973095714
"2449";"zh-google-styleguide/zh-google-styleguide";1657;1218;887,507883437672;901,582689117711
"2450";"django-compressor/django-compressor";1657;498;605,252432923443;605,397688125578
"2451";"bulletphysics/bullet3";1657;1362;1475,30823734491;1482,93439013353
"2452";"python/cpython";1656;1532;1002,47381996339;1007,71161534201
"2453";"1602/compound";1654;176;285,82380070603;283,344024888676
"2454";"documentcloud/visualsearch";1653;327;406,339547600738;396,853332386239
"2455";"quil/quil";1653;827;867,229635385707;876,759585033692
"2456";"appcelerator/KitchenSink";1652;98;211,991706945496;204,025388520772
"2457";"go-qml/qml";1652;943;1207,10740837492;1200,04240020629
"2458";"fideloper/Vaprobash";1651;1133;1321,92638839978;1322,48680701708
"2459";"premailer/premailer";1651;717;1068,24388872412;1075,10296636775
"2460";"facebook/pfff";1651;863;959,53834839801;976,408785005151
"2461";"keithclark/selectivizr";1651;431;624,646618723113;595,17532804294
"2462";"google/go-github";1650;1271;1304,65520427695;1283,65276044957
"2463";"wesm/pydata-book";1650;1280;993,904261202353;995,247824153903
"2464";"ziahamza/webui-aria2";1649;1314;804,437879237429;811,553521398745
"2465";"tobie/ua-parser";1649;703;886,636087379936;886,756193273907
"2466";"DanMcInerney/wifijammer";1649;694;979,442984454293;986,589542529431
"2467";"cplusplus/draft";1648;990;1089,99130207169;1078,07459681091
"2468";"clinical-meteor/cookbook";1648;1386;1829,32432117499;1818,55936366118
"2469";"tjunnone/npm-check-updates";1648;1487;881,508525292644;895,321239583491
"2470";"plasticboy/vim-markdown";1648;973;908,377983068272;909,243900562403
"2471";"libgit2/rugged";1647;618;790,733593875229;785,257831544968
"2472";"CreateJS/PreloadJS";1647;808;865,632071514593;866,841839679239
"2473";"NYTimes/backbone.stickit";1647;650;914,715321449086;912,017361928513
"2474";"Countly/countly-server";1646;774;851,743862080379;852,416191379027
"2475";"FrozenNode/Laravel-Administrator";1646;1061;1235,94589595628;1234,14848844937
"2476";"jeff-optimizely/Guiders-JS";1646;118;249,525431535474;245,761315023089
"2477";"Bukkit/Bukkit";1646;330;422,902244163409;418,467924436694
"2478";"Shougo/neocomplete.vim";1646;1256;1293,57687485342;1309,3150884039
"2479";"zloirock/core-js";1646;1646;1231,42449671511;1223,36788160649
"2480";"rails/rails-dev-box";1645;753;937,898219747446;949,450153113919
"2481";"Nyr/openvpn-install";1644;1527;1012,01264178422;1009,80134108616
"2482";"cartalyst/sentry";1643;781;1294,61290708382;1278,20426781755
"2483";"rasbt/pattern_classification";1643;1621;1653,76242362153;1689,05066692487
"2484";"ledger/ledger";1642;840;969,991927214699;948,238990661593
"2485";"nicklockwood/iVersion";1642;793;953,522999550323;956,284530860182
"2486";"radiant/radiant";1641;191;325,910457049809;319,56813765594
"2487";"diegonetto/generator-ionic";1641;1519;1885,67327375818;1884,17123490282
"2488";"jch/html-pipeline";1640;645;824,630446072356;821,604726976472
"2489";"emirozer/fake2db";1640;1639;2192,72202321153;2339,31912214626
"2490";"rdio/jsfmt";1640;1623;2232,48759319162;2193,96065382352
"2491";"mps-youtube/mps-youtube";1639;1549;1758,19855228242;1812,71899787206
"2492";"noamraph/tqdm";1639;803;513,391395170067;501,028461082528
"2493";"ModuleLoader/es6-module-loader";1639;1275;1229,65595235168;1250,89479526329
"2494";"erichoracek/MSCollectionViewCalendarLayout";1638;812;850,03383536481;847,672744448894
"2495";"mobolic/facebook-sdk";1637;748;867,352668326758;866,049648638277
"2496";"thoughtbot/shoulda-matchers";1637;867;898,960086074233;910,756201801556
"2497";"camlistore/camlistore";1636;843;976,106000841516;976,058404196275
"2498";"expressjs/multer";1636;1609;1286,59407400392;1281,82370487294
"2499";"kentnguyen/KNSemiModalViewController";1635;546;600,770086133932;606,359900427013
"2500";"robotmedia/RMStore";1635;869;1066,65182989521;1078,75703550896
"2501";"leafo/sticky-kit";1634;1042;1241,98266617435;1248,55988840294
"2502";"thx/RAP";1634;1608;581,648482148948;570,649946917267
"2503";"square/spoon";1634;1029;1084,94042264381;1075,28399182753
"2504";"PyMySQL/PyMySQL";1634;1077;957,095108226762;926,149211334174
"2505";"id-Software/Quake-III-Arena";1633;787;841,497306510195;847,549616116225
"2506";"burnash/gspread";1632;1183;1198,14610337591;1202,39389093849
"2507";"yahoo/mojito";1632;172;295,246438445063;297,178898856234
"2508";"grantland/android-autofittextview";1632;1403;1343,18186815657;1325,07038522698
"2509";"macbre/phantomas";1632;949;1132,32041337469;1125,62154137721
"2510";"digitalBush/jquery.maskedinput";1631;613;677,241300929648;674,123360766508
"2511";"tj/nib";1630;612;760,900912842308;772,429316630447
"2512";"airbnb/airpal";1629;1629;2592,36070736754;2775,52918755695
"2513";"wuub/SublimeREPL";1628;816;947,703779215569;960,15420895123
"2514";"nosir/obelisk.js";1628;424;587,913814930371;586,195714222673
"2515";"technoweenie/restful-authentication";1628;64;177,334870576467;177,801479594811
"2516";"phpmyadmin/phpmyadmin";1627;872;969,614087767382;979,220765147551
"2517";"gitextensions/gitextensions";1627;732;707,609708794588;700,837862134866
"2518";"mongomapper/mongomapper";1627;121;242,062072082131;243,625091212155
"2519";"superherojs/superherojs";1626;484;591,425925844946;599,451698273786
"2520";"pypa/virtualenv";1626;761;778,190616782681;771,822481759034
"2521";"intentkit/IntentKit";1625;688;930,45352025238;932,131609737808
"2522";"cowbell/sharedrop";1624;759;789,431594180488;757,252031425684
"2523";"cujojs/curl";1624;571;710,141090053136;708,749211496448
"2524";"busyloop/lolcat";1624;945;1043,36579044108;1041,60426243939
"2525";"Haneke/Haneke";1623;924;1021,87978555865;1008,05120968041
"2526";"nicolasff/webdis";1623;606;576,618011860568;601,882537924582
"2527";"rabbitmq/rabbitmq-server";1622;1184;852,223977635759;852,815964653004
"2528";"BYVoid/Batsh";1622;1417;1201,00454493476;1152,30302924854
"2529";"square/mortar";1622;1321;1232,79994965227;1263,03172376511
"2530";"getredash/redash";1620;1571;746,384430120638;749,73906773846
"2531";"ndbroadbent/scm_breeze";1620;758;533,831020208326;536,804199128748
"2532";"cython/cython";1617;914;869,000577170186;865,928807617122
"2533";"puls/objc-TimesSquare";1617;413;535,345251012741;539,005482802882
"2534";"ququplay/jquery-mobile-flat-ui-theme";1616;316;465,370093270852;461,59673063425
"2535";"elastic/logstash-forwarder";1615;1137;1488,18970729747;1496,91039713545
"2536";"minikomi/Bootstrap-Form-Builder";1613;650;828,969660279518;826,080395434026
"2537";"twittem/wp-bootstrap-navwalker";1613;1008;1154,04030206701;1152,98693532494
"2538";"krisleech/wisper";1612;1056;1306,04626405552;1310,28292367771
"2539";"apache/zookeeper";1612;1132;902,733040310339;903,856553100216
"2540";"angulartics/angulartics";1612;1287;1530,26038084507;1534,17127218525
"2541";"viewfinderco/viewfinder";1611;1610;1864,09711230613;1864,11339798395
"2542";"sparanoid/chinese-copywriting-guidelines";1610;1524;2544,6979485626;2520,53250224469
"2543";"square/flow";1610;1331;1342,99229332719;1351,13327566838
"2544";"ccoenraets/backbone-directory";1610;213;331,134890870204;316,232212693932
"2545";"Simbul/baker";1608;110;229,721215087885;232,669793536237
"2546";"tildeio/htmlbars";1607;1109;1625,06734266121;1607,26894299662
"2547";"justspamjustin/junior";1606;217;355,198129292704;348,970223785353
"2548";"sb2nov/mac-setup";1606;1531;1363,00924391688;1413,29919801218
"2549";"vizicities/vizicities";1606;497;622,098417185663;609,601928669719
"2550";"revolunet/JSbooks";1605;799;1026,35904006444;1041,14770310881
"2551";"benedmunds/CodeIgniter-Ion-Auth";1605;531;673,414146281211;668,518993833021
"2552";"vrana/adminer";1605;981;935,862471684126;940,19792302183
"2553";"Codiad/Codiad";1603;911;845,886713816238;837,763238946281
"2554";"nicolashery/mac-dev-setup";1603;1437;1326,64455737852;1322,409268868
"2555";"vitalets/angular-xeditable";1603;1237;1335,75678734842;1389,99828495372
"2556";"carlsednaoui/ouibounce";1603;1544;1900,60018573415;1917,58021170455
"2557";"randym/axlsx";1603;680;753,906280525562;758,618892341111
"2558";"jamiewilson/predawn";1602;1373;1617,06345493255;1636,7473459578
"2559";"roidrage/lograge";1602;966;1202,95909655233;1187,10899866608
"2560";"robovm/robovm";1601;773;1069,4791165527;1065,00380161152
"2561";"jakiestfu/Behave.js";1601;232;332,502553663958;336,542225118153
"2562";"coresmart/persistencejs";1601;472;573,5639388369;552,923905770039
"2563";"ylechelle/OpenUDID";1600;527;538,286047978892;525,533090162866
"2564";"aphyr/jepsen";1599;1258;1498,38262655583;1500,44338163429
"2565";"mono/monodevelop";1599;678;809,712193217861;806,379505202742
"2566";"wildfly/wildfly";1598;543;600,544548766672;592,297092762201
"2567";"wpscanteam/wpscan";1598;1173;1332,29032672938;1338,49228751891
"2568";"pa7/nude.js";1597;961;1609,90924582936;1548,26974032682
"2569";"BootstrapCMS/CMS";1597;1445;1089,95037819011;1085,20753775077
"2570";"thedjpetersen/subway";1596;315;538,895080184596;540,201687465572
"2571";"ztellman/aleph";1596;604;687,595163875091;696,088532030494
"2572";"nikic/FastRoute";1596;1292;1864,57699045272;1896,93620230904
"2573";"rust-lang/cargo";1595;1514;1630,28306590776;1613,72522926361
"2574";"witheve/Eve";1594;1594;109,480189654129;99,8729803911796
"2575";"sshwsfc/xadmin";1593;766;850,217823134115;846,201048564869
"2576";"jordansinger/Hook.js";1593;491;660,981024707497;648,649964335209
"2577";"wojodesign/simplecart-js";1593;321;442,439822424448;446,593324154916
"2578";"melonjs/melonJS";1593;709;857,131313899725;854,082294609627
"2579";"intuit/LocationManager";1592;1164;1284,78675558095;1274,33656348585
"2580";"swiftmailer/swiftmailer";1592;728;866,232022203788;870,311975850454
"2581";"pangloss/vim-javascript";1590;833;848,718271924077;852,33519023553
"2582";"prasmussen/chrome-cli";1590;294;384,473068249814;374,482007329936
"2583";"terryworona/TWMessageBarManager";1589;601;707,006549871072;702,113634182168
"2584";"rowanmanning/joblint";1588;262;289,844125799937;298,02145587151
"2585";"HubSpot/BuckyClient";1587;480;545,755653064768;547,357345567927
"2586";"moment/moment-timezone";1587;1096;1168,02762825228;1177,41971203063
"2587";"rubysherpas/forem";1586;460;639,219072824121;633,357998755133
"2588";"simon-weber/gmusicapi";1585;772;829,59935309726;818,565397440879
"2589";"cyu/rack-cors";1584;1006;1086,83986490172;1145,34902706623
"2590";"PHPOffice/PHPWord";1584;1156;1149,86711668777;1144,97161087725
"2591";"wakaleo/game-of-life";1583;206;288,494861929998;290,975561457623
"2592";"satyan/sugar";1583;1354;1352,94346158907;1344,74095356353
"2593";"siddontang/ledisdb";1583;1580;2026,70426364957;1983,46040987393
"2594";"insoshi/insoshi";1583;105;218,218097191852;207,294556996231
"2595";"yargs/yargs";1583;1447;1202,13135687727;1192,52524532493
"2596";"ternjs/acorn";1582;1162;1232,2442916083;1210,47531542664
"2597";"sixohsix/twitter";1582;653;723,700413258984;727,366620246411
"2598";"mintchaos/flippant.js";1581;251;421,123300303244;430,892227069709
"2599";"devttys0/binwalk";1581;1310;1518,25232870471;1502,97550928184
"2600";"lifo/cramp";1580;288;625,246176032165;628,097522438579
"2601";"apotonick/roar";1580;639;796,787178989856;789,142380611623
"2602";"gobackspaces/DLCImagePickerController";1580;371;528,92960207026;523,419219329624
"2603";"emicklei/go-restful";1579;1128;1244,74157092164;1248,13656131064
"2604";"soundcloud/roshi";1578;1532;1482,85382776056;1492,4496756512
"2605";"boxen/boxen";1576;335;559,954852328702;555,658332419863
"2606";"Khan/khan-exercises";1574;248;393,618562462367;380,354161079494
"2607";"shyamseshadri/angularjs-book";1574;905;1049,31731855576;1055,13064284672
"2608";"yeoman/yo";1574;1116;1008,08501018306;1012,9485657037
"2609";"pedestal/pedestal";1574;625;703,79246202429;697,300846277376
"2610";"mapbox/node-sqlite3";1574;941;845,54409724992;849,89670024027
"2611";"publify/publify";1573;460;566,164851723145;557,202640235368
"2612";"NLog/NLog";1573;1126;1069,73211923366;1075,31326936267
"2613";"kolyvan/kxmovie";1573;1179;858,338893852784;875,10343525295
"2614";"leapmotion/leapjs";1573;361;481,636435929446;471,096883521937
"2615";"coteditor/CotEditor";1573;1457;1478,49382703603;1454,16240984123
"2616";"for-GET/know-your-http-well";1573;310;378,006341549434;385,573999281316
"2617";"feedbin/feedbin";1573;473;616,558947585719;590,386483356742
"2618";"titoBouzout/SideBarEnhancements";1571;736;871,191978677719;867,373244539856
"2619";"mgechev/angularjs-in-patterns";1571;1564;2091,95112131373;2119,07418641947
"2620";"cambecc/earth";1570;1040;1082,21887668937;1103,57572546752
"2621";"Circa75/dropplets";1570;633;864,409714446749;863,57977760847
"2622";"fooplugins/FooTable";1569;679;810,349482265124;812,972003404958
"2623";"brynary/webrat";1569;67;186,432470260904;174,386799779543
"2624";"phacility/xhprof";1568;563;642,554760401443;637,356074081035
"2625";"PyCQA/pycodestyle";1568;896;992,761527592702;1020,60371596143
"2626";"mattgallagher/AudioStreamer";1567;487;551,200309110375;555,297824608847
"2627";"facebook/regenerator";1567;993;1081,164564556;1082,36088171776
"2628";"danielamitay/DAKeyboardControl";1567;593;725,676792238382;729,762892724429
"2629";"itchyny/lightline.vim";1566;956;874,144186262838;875,797204603592
"2630";"asciimoo/drawille";1566;1564;1755,24216238053;1572,31162860559
"2631";"flavienlaurent/NotBoringActionBar";1564;995;1318,99994809287;1319,09802681055
"2632";"devinhunt/typebase.css";1563;1344;437,414202155164;437,722146867991
"2633";"dm77/barcodescanner";1563;1539;1143,13788113351;1145,14650767269
"2634";"VitaliyRodnenko/geeknote";1563;1034;1283,53555523367;1283,43836629332
"2635";"iconic/open-iconic";1562;1457;2034,05996999091;2024,73391021199
"2636";"fantasyland/fantasy-land";1562;1338;867,732968494448;848,15904304518
"2637";"scrod/nv";1561;334;415,936189278648;413,062897337262
"2638";"hakimel/Avgrund";1561;307;568,574804369569;553,409483005174
"2639";"scripted-editor/scripted";1561;127;251,07895916;244,049224252727
"2640";"zcbenz/nw-sample-apps";1561;1012;1135,51311584821;1137,34677163934
"2641";"cferdinandi/smooth-scroll";1561;1318;1236,33212122027;1242,80476796761
"2642";"elastic/elasticsearch-rails";1561;1168;1302,5438325959;1320,52512238951
"2643";"cockpit-project/cockpit";1560;964;811,40653426221;818,182913336659
"2644";"tuupola/jquery_jeditable";1559;272;384,268321547054;379,144440967109
"2645";"antirez/sds";1559;641;710,640097363457;713,10121571502
"2646";"jxcore/jxcore";1559;1524;1818,87409610817;1824,29021156659
"2647";"adobe-fonts/source-sans-pro";1558;995;1062,29847986759;1058,3920546304
"2648";"drublic/css-modal";1558;513;646,110911878929;638,801604766344
"2649";"morhetz/gruvbox";1558;1394;909,639932318375;942,877010234255
"2650";"thoughtbot/factory_girl_rails";1557;647;725,016311553522;727,069113298859
"2651";"romainguy/ViewServer";1557;984;883,011132670641;884,930735665154
"2652";"PixarAnimationStudios/OpenSubdiv";1556;415;504,338318991089;497,737264602221
"2653";"oyvindeh/ucss";1556;192;360,799357866975;364,024678360931
"2654";"octokit/octokit.objc";1556;850;1017,53549451133;994,983307521722
"2655";"nvie/pip-tools";1555;806;691,870189036007;689,67720986384
"2656";"cloudera/Impala";1555;666;782,380204568976;788,116227881922
"2657";"rtomayko/tilt";1555;360;486,597716011082;480,965857105446
"2658";"bitstadium/QuincyKit";1555;371;480,529512127342;480,341706490183
"2659";"davemorrissey/subsampling-scale-image-view";1554;1538;1272,47139443813;1289,27335803733
"2660";"haxiomic/GPU-Fluid-Experiments";1554;1553;1569,39239465694;1607,51851030244
"2661";"toddmotto/fireshell";1553;447;650,281157787197;659,515319117859
"2662";"google/closure-library";1552;1551;1665,1905033951;1662,90418902017
"2663";"ChicagoBoss/ChicagoBoss";1552;626;1682,99335431009;1680,36526607154
"2664";"websanova/js-url";1552;306;396,314025970505;371,531630185887
"2665";"luisobo/Nocilla";1551;776;1024,86814137558;1014,6288255328
"2666";"bjankord/Style-Guide-Boilerplate";1551;561;720,649279549216;709,711033573033
"2667";"schematics/schematics";1551;982;1070,02177464618;1010,03246641849
"2668";"cloudhead/node-static";1550;590;661,179671693064;659,869952708751
"2669";"rendro/easy-pie-chart";1550;845;1005,38348563047;1006,80329614667
"2670";"huangz1990/annotated_redis_source";1550;592;682,040256064066;682,682320066965
"2671";"dobtco/formbuilder";1550;564;744,881149241095;733,340991785717
"2672";"mmcgrana/gobyexample";1549;1017;938,180897436626;930,393906923985
"2673";"obfuscurity/tasseo";1549;378;641,841258386726;655,212335925452
"2674";"scriptcs/scriptcs";1546;750;918,538427761374;905,209977394695
"2675";"mitchellh/gox";1546;1239;1403,60268452067;1392,51002274782
"2676";"Atlantic18/DoctrineExtensions";1546;603;731,970649713461;732,618816642917
"2677";"gurgeh/selfspy";1546;446;402,426972350493;403,667973497566
"2678";"clojure-cookbook/clojure-cookbook";1544;823;965,437785469375;988,509336268919
"2679";"hishamhm/htop";1544;1442;766,654386766845;753,104894908563
"2680";"aemkei/jsfuck";1544;1127;742,704892440849;737,011224106131
"2681";"devopsgroup-io/vagrant-digitalocean";1543;760;1016,81656080941;1012,30149732896
"2682";"etianen/django-reversion";1543;511;586,261196937612;586,632753442662
"2683";"voormedia/rails-erd";1542;946;1103,60826982554;1098,32267525332
"2684";"maciejczyzewski/retter";1542;1542;2308,32075052831;2613,866560781
"2685";"sightmachine/SimpleCV";1541;562;635,763745856744;639,778217544853
"2686";"marcoarment/FCModel";1541;575;742,329066603804;747,479731568974
"2687";"bigbluebutton/bigbluebutton";1541;511;669,500616269309;668,440961446046
"2688";"andrewrk/groovebasin";1540;607;1075,6543199724;1061,26477814938
"2689";"IanLunn/jQuery-Parallax";1540;531;795,187408174247;802,568532418254
"2690";"mattdiamond/Recorderjs";1540;962;917,411873573035;929,750845389304
"2691";"brutaldesign/swipebox";1540;774;885,290806171234;884,90613882992
"2692";"bhauman/lein-figwheel";1540;1538;1362,77904185033;1374,6454166917
"2693";"flavienlaurent/datetimepicker";1540;1162;1318,75413730633;1324,24964675641
"2694";"rspec/rspec";1539;655;751,006835817867;749,634094186993
"2695";"getify/LABjs";1539;475;462,030246627379;460,106416586629
"2696";"RobotiumTech/robotium";1539;897;611,261108590864;601,575610301264
"2697";"kohana/kohana";1537;292;394,623421444149;392,699769563136
"2698";"maurycyw/StaggeredGridView";1537;805;1016,30481204753;1020,97227407215
"2699";"jasondavies/d3-cloud";1537;806;801,66045253228;783,084528429964
"2700";"ondras/my-mind";1537;279;395,557906250304;390,5232462252
"2701";"cppformat/cppformat";1536;1431;1475,09726040477;1490,84039729512
"2702";"gabordemooij/redbean";1536;524;647,172837440774;640,360773864219
"2703";"mattgemmell/MGSplitViewController";1536;232;343,403522765377;348,005212162531
"2704";"hazelcast/hazelcast";1536;853;844,241718383921;853,898268447368
"2705";"plumatic/schema";1535;1029;955,273128917894;976,936821443793
"2706";"kartik-v/bootstrap-fileinput";1533;1514;1517,27691385574;1511,06524705449
"2707";"offensive-security/exploit-database";1533;1131;621,380884279906;622,642017923158
"2708";"lloyd/JSONSelect";1533;382;483,957535373306;482,8826204247
"2709";"id-Software/DOOM";1533;1052;1087,61828773316;1086,53459520897
"2710";"smcllns/css-social-buttons";1533;389;616,710410338798;621,204261031071
"2711";"sqlcipher/sqlcipher";1532;1037;940,209361459147;981,235808528273
"2712";"thoughtbot/gitsh";1532;557;649,346616654209;646,155907422214
"2713";"igrigorik/em-websocket";1531;401;578,802211773755;578,221657976388
"2714";"FransBouma/Massive";1531;373;551,331292761565;537,746277729561
"2715";"alexdrone/ios-fontawesome";1531;840;939,240918013108;925,695527353332
"2716";"simplebits/Pears";1531;170;304,952487289202;297,526973570294
"2717";"AssetSync/asset_sync";1530;402;595,825994573868;592,951786005937
"2718";"WhisperSystems/Signal-Desktop";1530;1497;734,944165681049;719,630401267028
"2719";"caolan/jam";1529;266;426,590287988589;437,715706913699
"2720";"xyfeng/XYPieChart";1528;590;641,420166026296;636,92192601416
"2721";"farbrausch/fr_public";1528;397;551,84030043061;539,340728728362
"2722";"graphsketcher/GraphSketcher";1528;300;430,822931477032;420,607597602271
"2723";"HangfireIO/Hangfire";1527;1517;1471,82563145643;1456,30407376727
"2724";"MvvmCross/MvvmCross";1527;847;928,243299216119;931,507937448863
"2725";"jneen/rouge";1526;1023;942,524398748108;923,285102017016
"2726";"jmpressjs/jmpress.js";1525;298;489,453149307285;483,321566867726
"2727";"OpenELEC/OpenELEC.tv";1525;560;773,903696568984;778,51829490406
"2728";"milessabin/shapeless";1523;895;863,817073305887;871,836939327901
"2729";"slick/slick";1522;715;730,539078209249;727,364803293411
"2730";"rochal/jQuery-slimScroll";1522;841;845,499428490285;845,695371868643
"2731";"guo-yu/douban.fm";1522;696;863,144879428699;873,605159807841
"2732";"websocket-rails/websocket-rails";1521;856;1108,82767280552;1114,47457536194
"2733";"d3/d3-plugins";1521;756;906,195592603674;902,041503646304
"2734";"aino/galleria";1521;220;352,834920327893;341,003557634201
"2735";"playframework/play1";1520;141;250,727947907544;257,627612923037
"2736";"michaelbromley/angularUtils";1520;1509;1541,13835919607;1537,55997863491
"2737";"codrops/PageTransitions";1520;742;881,061712923566;896,065654501345
"2738";"krisk/Fuse";1519;856;935,958306342239;963,611319126378
"2739";"techpines/express.io";1518;877;1165,63294103651;1162,6526979472
"2740";"yusugomori/DeepLearning";1518;1025;987,507603205512;979,245139013371
"2741";"Automattic/knox";1518;471;606,701477545314;598,567892263369
"2742";"ericjohnson/canabalt-ios";1518;244;300,953124447848;294,054572380283
"2743";"treeio/treeio";1518;222;350,559845669208;350,63976509199
"2744";"axkibe/lsyncd";1518;1028;899,814556092678;887,198116692409
"2745";"katiefenn/parker";1517;1088;1675,64571888194;1618,63862760212
"2746";"atom/vim-mode";1517;1096;993,252010022108;993,346446341284
"2747";"posativ/isso";1517;1088;1994,89923301759;1871,66942743386
"2748";"smore-inc/clippy.js";1516;513;610,654466773605;637,287606186548
"2749";"RubyMoney/money";1516;560;628,325459439955;635,331370072686
"2750";"JacksonTian/eventproxy";1516;995;1057,40163897598;1077,99645028765
"2751";"videlalvaro/gifsockets";1515;278;356,719632093248;348,364152329879
"2752";"goldmansachs/gs-collections";1515;923;1055,33783289634;1065,9890949109
"2753";"mizzy/serverspec";1514;864;987,673160704381;1056,99295925925
"2754";"nmattisson/DropdownMenu";1514;1049;1119,34222286833;1089,84313760929
"2755";"nateware/redis-objects";1514;511;630,178411689804;633,488891510414
"2756";"direnv/direnv";1513;1014;1027,06902803394;1064,86863556885
"2757";"huichen/wukong";1512;1064;529,714228666928;537,016240342875
"2758";"stephencelis/ghi";1511;637;750,032876590051;748,033403514074
"2759";"DmitryBaranovskiy/g.raphael";1511;160;303,022488306745;296,473453902476
"2760";"savonrb/savon";1511;397;494,300839362157;492,298554672236
"2761";"sachinchoolur/lightGallery";1511;1457;678,143931377823;677,816165329252
"2762";"rails-assets/rails-assets";1510;843;1199,72458447988;1183,75881745313
"2763";"angular-ui/ui-utils";1510;895;1423,55114327906;1422,01038285189
"2764";"rgrove/sanitize";1510;424;554,317123599123;569,397398430814
"2765";"grbl/grbl";1510;959;926,416057409853;924,826089977706
"2766";"AliasIO/Wappalyzer";1510;1108;923,930494307617;921,278766780163
"2767";"twitter/effectivescala";1510;671;732,328497128003;746,893137051679
"2768";"mileszs/ack.vim";1509;592;672,184986982004;666,459988417549
"2769";"HouzuoGuo/tiedot";1508;829;1010,42852986761;1025,36978968743
"2770";"css/csso";1508;778;713,762673429431;723,853621285953
"2771";"mikechambers/as3corelib";1507;176;342,9078143632;329,710864142128
"2772";"bytedeco/javacpp";1507;1501;481,678291396798;467,493012066227
"2773";"paulasmuth/recommendify";1507;264;376,544115565586;370,842874592234
"2774";"Addepar/ember-table";1507;420;516,943470864793;508,608845888585
"2775";"Engelberg/instaparse";1506;875;1343,19326982326;1324,47203392386
"2776";"galetahub/ckeditor";1506;623;737,86688119938;731,066556542065
"2777";"rasbt/python_reference";1506;1481;1790,40584172706;1779,64034373475
"2778";"dan-silver/ElementTransitions";1504;360;556,525926403003;553,680490367293
"2779";"DanMcInerney/LANs.py";1503;419;544,343726594713;539,751084007676
"2780";"tomahawk-player/tomahawk";1503;961;1172,67596021713;1202,99395178608
"2781";"visionmedia/masteringnode";1501;386;476,811525680625;489,332897004848
"2782";"openannotation/annotator";1501;674;884,373528648055;881,526622850396
"2783";"stevedekorte/io";1500;603;710,948384611257;708,20513386537
"2784";"rentzsch/jrswizzle";1500;830;768,375348082355;754,319296994133
"2785";"zensh/jsgen";1500;787;1017,47314842248;1038,75844080839
"2786";"HumbleSoftware/envisionjs";1499;458;724,85809082755;735,762869589204
"2787";"fex-team/kityminder";1499;1130;1350,91182419407;1343,85206233564
"2788";"sripathikrishnan/redis-rdb-tools";1499;789;857,48438483142;854,927237397658
"2789";"twitter/util";1498;748;804,054160589511;795,746589848624
"2790";"jquery-boilerplate/jquery-patterns";1498;422;474,419122867676;482,01530718124
"2791";"farhadi/html5sortable";1498;571;807,725706041401;797,376191819775
"2792";"bobthecow/git-flow-completion";1498;665;794,924600708474;791,887697453419
"2793";"dae/anki";1498;1031;895,171907115853;913,361539941321
"2794";"vowsjs/vows";1497;229;357,054773757925;366,654123175685
"2795";"vanilla/vanilla";1496;649;809,841761220205;806,662254639513
"2796";"abpetkov/switchery";1496;693;830,034356602822;827,556440197941
"2797";"zmap/zmap";1495;627;761,960635782841;764,104749524647
"2798";"Dynalon/mdwiki";1494;1323;1351,4336027617;1312,04241953736
"2799";"sprang/Brushes";1494;470;545,935971191504;552,685943934043
"2800";"rovo89/Xposed";1494;1327;988,294009734267;985,450071818557
"2801";"ravendb/ravendb";1494;436;490,386153957215;495,293983956116
"2802";"AliSoftware/OHAttributedLabel";1493;296;399,72455727453;408,882228754595
"2803";"Subash/Prepros";1493;346;531,92488972201;532,370351256177
"2804";"maccman/monocle";1493;173;291,29596962534;277,729201618297
"2805";"YaroslavGaponov/node-jvm";1492;171;311,984430394867;314,102574952401
"2806";"mozilla/task.js";1492;599;735,10997267901;734,146534267349
"2807";"melanke/Watch.JS";1491;499;638,01100863652;628,07347700097
"2808";"theironcook/Backbone.ModelBinder";1491;286;426,425973167634;418,640421725868
"2809";"tinkerpop/gremlin";1491;418;544,382800374875;530,92116642832
"2810";"spf13/viper";1491;1482;1051,73282485335;1048,98906304457
"2811";"intridea/oauth2";1490;431;535,982692988673;559,422093244678
"2812";"natew/obtvse";1490;65;186,817115106982;182,475514684441
"2813";"munificent/game-programming-patterns";1489;1038;1243,08901538501;1242,6391197785
"2814";"B-Sides/ELCImagePickerController";1489;687;647,047736735998;652,541257374773
"2815";"scalanlp/breeze";1488;1006;1068,43400764103;1074,26426050506
"2816";"kangax/html-minifier";1488;1124;1021,2880877136;1055,46731155328
"2817";"yuki24/did_you_mean";1488;1483;2467,24492996042;2699,45764039001
"2818";"75team/thinkjs";1488;1435;1092,6428176955;1060,07864858227
"2819";"jgilfelt/android-sqlite-asset-helper";1486;887;1056,83269840182;1063,0287156241
"2820";"chriskite/anemone";1486;378;503,901720537719;524,610995079706
"2821";"markjaquith/WordPress-Skeleton";1486;620;893,44482711401;888,252500251249
"2822";"jalxob/cool-kitten";1486;156;301,524568006787;298,747762709216
"2823";"rubygems/rubygems";1484;769;1155,01383143643;1125,24198707425
"2824";"akdubya/dustjs";1484;281;467,726735152819;470,437457542573
"2825";"kolber/audiojs";1484;584;786,905053983042;789,285026357951
"2826";"Casecommons/pg_search";1484;863;858,190798117707;864,227722302548
"2827";"esnme/ultrajson";1483;796;957,840685218636;949,670385696256
"2828";"CartoDB/odyssey.js";1483;1449;1674,35890266473;1610,80731985169
"2829";"phildawes/racer";1483;1439;1474,26354763358;1513,87816672143
"2830";"singro/v2ex";1481;1478;1796,76010678157;1715,25600942868
"2831";"propublica/upton";1481;314;422,180615122903;420,075991299441
"2832";"substack/minimist";1481;1288;1159,68274601377;1155,78542395075
"2833";"openlayers/ol2";1481;311;490,638916303815;473,969847977661
"2834";"wincent/command-t";1481;516;532,762554927514;528,875216741968
"2835";"sustrik/libmill";1480;1477;529,284474923334;519,468289348068
"2836";"Miserlou/Glance-Bookmarklet";1479;228;357,575973138805;357,223054934954
"2837";"technicalpickles/jeweler";1478;210;351,03611220111;343,189970973796
"2838";"mesos/spark";1478;144;269,296240333434;283,132821529231
"2839";"gnemoug/distribute_crawler";1478;1094;1053,36162027603;1045,62093642313
"2840";"raveren/kint";1478;791;768,948662685505;770,646141694579
"2841";"soulwire/Makisu";1478;195;377,406370669051;371,653316591067
"2842";"inspirit/jsfeat";1477;793;938,974398779498;943,950364344949
"2843";"mongodb/mongo-java-driver";1477;594;709,402968274842;711,578147614408
"2844";"ankane/ahoy";1477;1077;1022,38926532884;1016,9518346517
"2845";"asciinema/asciinema";1477;1252;910,589102736015;901,362106876745
"2846";"themeskult/wp-svbtle";1476;225;395,811011775956;388,816010591948
"2847";"miekg/dns";1475;1099;1019,14098330727;1020,3350359679
"2848";"rubysherpas/paranoia";1475;1046;1178,32700948921;1193,51302928392
"2849";"bbatsov/projectile";1474;996;1061,17480056738;1069,87671781195
"2850";"ramsey/uuid";1474;1239;1125,71380009174;1122,97503114755
"2851";"collectiveidea/audited";1474;555;636,968490262258;631,592910484258
"2852";"trawor/XToDo";1474;866;896,111603965826;880,862986651614
"2853";"codef0rmer/angular-dragdrop";1473;946;1100,94554118104;1080,63583127014
"2854";"Mashape/mashape-oauth";1473;328;433,981687398401;435,919370900497
"2855";"h5bp/lazyweb-requests";1472;346;364,377622446656;361,529565727096
"2856";"bunkat/later";1471;867;864,442622576468;857,274131188086
"2857";"weareoutman/clockpicker";1471;1406;1675,77523975484;1770,08323570396
"2858";"nathanaelkane/vim-indent-guides";1471;735;884,864919795377;877,477667996364
"2859";"btford/angular-express-seed";1471;639;770,152728607062;758,822021235253
"2860";"owncloud/android";1471;1030;1016,31606591058;1016,64081152251
"2861";"chieffancypants/angular-hotkeys";1470;1068;1085,81839992105;1078,53750787203
"2862";"mattneub/Programming-iOS-Book-Examples";1468;937;841,042845043801;826,351637654828
"2863";"NYTimes/ice";1468;586;691,414260283766;678,026047437174
"2864";"ScottHamper/Cookies";1468;591;776,917421737397;781,508872686883
"2865";"rubber/rubber";1468;281;461,665345677328;465,995041212407
"2866";"SublimeText-Markdown/MarkdownEditing";1467;782;718,619247632491;733,672546131176
"2867";"pocoproject/poco";1465;1035;1060,73824885855;1052,19557532561
"2868";"pat/thinking-sphinx";1465;183;324,562429380829;323,307323501392
"2869";"tjmehta/101";1465;1465;2744,34936881991;2871,56255901034
"2870";"gitlabhq/gitlab-ci";1463;448;594,384070014866;601,912014549558
"2871";"shadowsocks/shadowsocks-go";1463;1259;930,70968411331;948,808245224394
"2872";"LitePalFramework/LitePal";1463;1461;1370,40066515689;1352,73077984459
"2873";"fulcrum-agile/fulcrum";1463;228;362,811694584849;366,017556879734
"2874";"jewel/clearskies";1463;212;408,081270560613;396,037752593335
"2875";"euske/pdfminer";1462;976;1150,82764408581;1148,89053177357
"2876";"MovingBlocks/Terasology";1462;812;775,360000771271;785,146166244102
"2877";"twitter/mysql";1461;239;396,787011683141;395,548166424143
"2878";"mortdeus/legacy-cc";1461;201;296,586156345457;286,21652495187
"2879";"rehorn/livepool";1461;1459;1659,75907453734;1639,89583170896
"2880";"makaimc/fullstackpython.com";1460;1193;1171,06017451594;1159,45754273612
"2881";"chiunam/CTAssetsPickerController";1458;1176;1110,22611324638;1114,9363870214
"2882";"SiCKRAGETV/SiCKRAGE";1457;1374;1668,69227883194;1673,99169922636
"2883";"Olical/EventEmitter";1457;906;844,110383444087;840,832217753387
"2884";"zendframework/ZendSkeletonApplication";1457;419;570,531153263065;571,818136557337
"2885";"joewalnes/smoothie";1457;484;684,209107173162;701,267267980945
"2886";"yesodweb/yesod";1456;707;834,634599369436;846,539613977736
"2887";"johnno1962/Xtrace";1456;584;454,060428371242;441,61222420402
"2888";"jaredks/rumps";1454;820;806,832833417561;794,76067813671
"2889";"robb/Underscore.m";1454;506;781,436447136172;801,87783911783
"2890";"lloyd/yajl";1453;426;511,357422588149;510,366759277433
"2891";"node-ffi/node-ffi";1453;820;660,447021773767;661,698005399686
"2892";"jcbrand/converse.js";1453;973;1278,16725043821;1304,26791529757
"2893";"montagejs/montage";1452;399;588,617341610442;588,699967670074
"2894";"pablojim/highcharts-ng";1452;1159;1373,46636572811;1379,23945015262
"2895";"pydanny/cookiecutter-django";1452;1279;872,129378669433;861,573591918727
"2896";"interagent/prmd";1450;1436;1818,17769440702;1776,71522488558
"2897";"wise9/enchant.js";1450;376;441,130138417723;427,128532633326
"2898";"ninject/Ninject";1450;505;635,617991277296;646,445086330435
"2899";"apache/cordova-android";1449;957;1059,73731709072;1062,76094117218
"2900";"jaukia/zoomooz";1448;336;399,964648886707;390,414213320189
"2901";"mrdavidlaing/javascript-koans";1448;902;929,04015462603;926,39908436089
"2902";"SonyWWS/ATF";1448;624;799,847228709861;790,656063052642
"2903";"Flolagale/mailin";1448;1443;1621,48492782649;1586,26437411794
"2904";"slackhq/hubot-slack";1448;1319;1276,26373023109;1276,61267543434
"2905";"smileyborg/UIView-AutoLayout";1447;742;987,817537626216;985,941554869071
"2906";"mhevery/jasmine-node";1447;461;643,142114960564;656,804023908186
"2907";"poole/hyde";1447;994;1078,9693869424;1071,92204126729
"2908";"worrydream/Tangle";1447;323;434,246860514119;419,333317283805
"2909";"at-import/Singularity";1446;632;873,073083079168;874,214670681108
"2910";"JoanZapata/android-pdfview";1446;1185;1198,99644993815;1170,97348495532
"2911";"miguelgrinberg/flasky";1445;1356;1026,03483134599;1023,13436096562
"2912";"benbarnett/jquery-animate-enhanced";1445;203;381,671224516425;378,669997805561
"2913";"i18next/i18next";1444;835;748,208152160264;764,85657177458
"2914";"gildas-lormeau/zip.js";1443;472;662,32803472954;662,101684027769
"2915";"google/lisp-koans";1443;739;597,008149261695;597,229130051763
"2916";"orbitjs/orbit.js";1443;561;839,178995042386;827,639720631545
"2917";"brianmario/mysql2";1443;403;478,912776473106;471,608872613794
"2918";"bobthecow/genghis";1441;472;693,994927570214;694,798007493087
"2919";"alex/django-taggit";1441;476;577,485547293387;579,259430363161
"2920";"jssor/slider";1441;1345;1384,05939690015;1398,86929684863
"2921";"facebook/mcrouter";1441;1439;1750,96547876397;1797,19539624293
"2922";"Leaflet/Leaflet.markercluster";1440;782;895,60602734752;903,338927802992
"2923";"EventStore/EventStore";1440;883;1054,67525299766;1042,43190770425
"2924";"maciekish/iReSign";1440;1133;1065,45589327307;1068,99446300269
"2925";"cssstats/cssstats";1440;1315;1827,53681602323;1778,36752738462
"2926";"phalcon/zephir";1439;904;1053,03226837043;1045,98146166758
"2927";"TedGoas/Cerberus";1439;885;528,279574206761;523,773071753882
"2928";"monochromegane/the_platinum_searcher";1439;1223;1238,95587975245;1216,03024534999
"2929";"benjamine/jsondiffpatch";1439;1105;931,063833236688;931,05475542351
"2930";"emacs-helm/helm";1439;922;995,194272123947;978,788578753151
"2931";"resque/resque-scheduler";1438;327;441,960057527427;447,909453189856
"2932";"0xfe/vexflow";1438;629;562,141831660607;565,048864291638
"2933";"cubiq/add-to-homescreen";1438;506;627,28810972536;636,781137620163
"2934";"rcrowley/goagain";1437;661;901,629221705494;900,428226839531
"2935";"jamesrwhite/minicron";1437;703;746,148591918061;743,568206578623
"2936";"slact/nchan";1436;592;192,971488772976;201,433875453841
"2937";"wandenberg/nginx-push-stream-module";1436;829;1037,28438497501;1078,56734258774
"2938";"kombai/freewall";1436;917;1028,03541844178;1036,40892163263
"2939";"snide/sphinx_rtd_theme";1436;1058;1160,15151568128;1154,24836873378
"2940";"thoughtbot/refills";1436;902;1179,49243804901;1183,30429939137
"2941";"AngularClass/ng-fx";1436;1092;1309,1161974145;1299,78412099203
"2942";"arturadib/strapdown";1436;680;788,844468308035;791,901319803154
"2943";"futurepress/epub.js";1436;816;786,114361658292;777,013300280643
"2944";"typeplate/typeplate.github.io";1436;68;201,044210157895;204,511278048505
"2945";"blaze/blaze";1433;733;826,061417772291;827,480686129591
"2946";"mythz/jquip";1433;135;212,747080568561;209,807473523637
"2947";"mixu/singlepageappbook";1432;591;678,7458903856;655,650507140034
"2948";"vim-ruby/vim-ruby";1432;445;559,300331003736;547,787890347683
"2949";"zdennis/activerecord-import";1432;717;639,223621104824;638,049060576189
"2950";"square/wire";1432;1163;851,771680310752;855,619136186767
"2951";"ubolonton/js-csp";1431;1420;1905,33276875747;1902,74784544462
"2952";"pymc-devs/pymc3";1431;760;783,330251692243;789,326841055699
"2953";"gpambrozio/BlockAlertsAnd-ActionSheets";1430;230;334,145901721835;348,010693415054
"2954";"ponylang/ponyc";1429;1429;113,55822791912;119,169259672765
"2955";"bchanx/slidr";1429;396;584,607078640483;577,892255116609
"2956";"MatthewYork/MYBlurIntroductionView";1429;761;927,381854981018;932,513242423062
"2957";"ashfurrow/C-41";1429;1216;1093,33930309176;1092,53841188238
"2958";"groovy/groovy-core";1429;1028;1490,15367161591;1422,47043783481
"2959";"gephi/gephi";1429;839;785,651124226826;801,298533717879
"2960";"ParsePlatform/Anypic";1428;730;854,313292123562;851,283154882915
"2961";"white-cat/ThinkAndroid";1428;1139;1304,84868642195;1312,71782275597
"2962";"poole/lanyon";1428;1208;1292,92272102086;1278,54620758017
"2963";"IdentityServer/IdentityServer3";1428;1392;1334,92326728495;1344,5864823113
"2964";"n33/skel";1427;1027;877,481608591952;878,940686702844
"2965";"progit/progit2";1427;1426;1511,95194894666;1710,69349957308
"2966";"session-replay-tools/tcpcopy";1427;801;799,095486782616;798,286295613589
"2967";"cloudhead/toto";1427;112;233,59637720974;239,698964680004
"2968";"digitalbazaar/forge";1427;1058;1128,07517054108;1148,61978816315
"2969";"elves/elvish";1426;1418;1570,14481710662;1557,83954084562
"2970";"astaxie/Go-in-Action";1426;1024;994,192945408586;986,954041516988
"2971";"lxc/lxc";1426;832;935,286523686221;941,41670352873
"2972";"toopay/bootstrap-markdown";1426;1033;1159,81181235641;1156,88898556858
"2973";"backbone-paginator/backbone.paginator";1426;470;666,143957467786;662,452435081329
"2974";"evrone/quiet_assets";1426;592;816,272039590974;786,543249069734
"2975";"mauricecruz/chrome-devtools-zerodarkmatrix-theme";1425;833;917,792453020833;922,814574519925
"2976";"taitems/Aristo-jQuery-UI-Theme";1425;40;153,085711081868;154,78620616912
"2977";"robbdimitrov/RDVTabBarController";1424;1248;1585,27830351818;1546,56744482562
"2978";"googlemaps/android-maps-utils";1424;1055;954,033016308472;955,910737839233
"2979";"yuku-t/jquery-textcomplete";1424;741;832,385239670573;835,988094791704
"2980";"dataarts/webgl-globe";1424;1035;1053,40941923566;1035,37227188327
"2981";"mhagger/git-imerge";1423;803;1070,44140883633;1064,76860842078
"2982";"racket/racket";1423;868;937,898319171087;938,289170306364
"2983";"rsms/peertalk";1423;982;1185,49120206872;1246,90351671339
"2984";"jenius/roots";1423;595;649,025646110549;638,940726594882
"2985";"kissjs/node-mongoskin";1422;567;727,515053166609;733,766727338827
"2986";"fluent-ffmpeg/node-fluent-ffmpeg";1422;842;766,503611731145;753,551443815548
"2987";"maximebf/php-debugbar";1421;750;826,451958724936;835,118170549842
"2988";"http-kit/http-kit";1421;633;790,51366919163;779,868583009221
"2989";"jdewit/bootstrap-timepicker";1421;452;538,00363614236;537,418307574461
"2990";"daneden/Toast";1420;695;780,295552078359;766,051746286691
"2991";"lorenzofox3/Smart-Table";1420;1146;1098,35584380512;1096,27868522688
"2992";"HospitalRun/hospitalrun-frontend";1420;1418;115,608720475434;111,070882929245
"2993";"EddyBorja/EBPhotoPages";1420;872;1036,18513497153;1043,10775755559
"2994";"MichMich/MagicMirror";1419;1415;662,144071716179;663,388459649561
"2995";"MikeOrtiz/TouchImageView";1419;934;1013,15183428566;1011,37424308064
"2996";"Grive/grive";1417;438;631,640603724832;639,496977193819
"2997";"hut/ranger";1417;1009;874,072300935613;884,193121245364
"2998";"cowboyd/therubyracer";1417;352;538,040220901309;543,601212981926
"2999";"docker/docker-py";1416;1069;1074,41654664392;1091,50076203889
"3000";"omz/Dash-Plugin-for-Xcode";1416;844;881,424971725929;877,191971955186
"3001";"stevenschobert/instafeed.js";1415;1023;1032,86659698722;1025,61255552966
"3002";"brow/leaves";1415;144;242,410206608605;247,522215292964
"3003";"filamentgroup/Responsive-Images";1415;107;215,05116323747;211,092120795838
"3004";"oauth-io/oauthd";1415;436;590,868988504755;593,327261261017
"3005";"simplabs/ember-simple-auth";1414;1113;1188,41991046193;1206,45932996671
"3006";"detro/ghostdriver";1413;644;797,801711621303;799,861639032369
"3007";"nryoung/algorithms";1412;881;849,215647624611;856,002376098064
"3008";"floriankugler/FLKAutoLayout";1412;818;1104,47503802188;1123,90049567568
"3009";"Sonarr/Sonarr";1412;1285;1086,4210126929;1112,69593990574
"3010";"e14n/pump.io";1411;557;699,791002231619;701,2297799444
"3011";"litl/rauth";1411;244;401,011446499063;403,064072345894
"3012";"hamstergem/hamster";1411;487;628,233678725338;622,697371890573
"3013";"codegangsta/gin";1411;1212;1617,95730433693;1655,33613511629
"3014";"benmanns/goworker";1410;639;857,03174068896;868,460901368089
"3015";"jamztang/JTGestureBasedTableViewDemo";1409;246;376,444354743809;363,145104056048
"3016";"igorescobar/jQuery-Mask-Plugin";1409;994;945,623580002303;942,806895664124
"3017";"overviewer/Minecraft-Overviewer";1409;549;435,290005792314;435,051395925103
"3018";"johannilsson/android-actionbar";1409;247;375,991274317159;370,899459196625
"3019";"filamentgroup/SocialCount";1409;245;486,088874221567;496,974349943801
"3020";"samaaron/sonic-pi";1408;1354;844,38285796864;830,550795109378
"3021";"dropbox/dropbox-js";1408;481;595,220579470146;608,455320773047
"3022";"cmus/cmus";1407;1166;690,225734495286;692,252183151963
"3023";"ai/visibilityjs";1407;341;472,55781414845;486,603983464582
"3024";"nodeca/js-yaml";1407;852;819,044612243135;811,901788431662
"3025";"lloyd/node-memwatch";1407;760;964,691665836205;969,970229117302
"3026";"aFarkas/webshim";1406;567;816,711064736624;806,98602222675
"3027";"honcheng/iOSPlot";1406;341;571,80796683708;572,733286860083
"3028";"Automattic/expect.js";1406;762;818,364482623616;806,242530267557
"3029";"nsf/termbox-go";1406;1132;1848,56668386722;1759,76607127651
"3030";"jhnns/rewire";1405;1039;1053,83418059043;1040,14395582415
"3031";"jmettraux/rufus-scheduler";1405;552;681,742576591687;691,728852124867
"3032";"binarylogic/searchlogic";1405;67;168,962684855432;178,028484984444
"3033";"utahta/pythonbrew";1405;144;242,579297253485;228,669675116158
"3034";"josevalim/rails-footnotes";1404;252;386,017606873285;378,059190339783
"3035";"remiprev/teamocil";1404;562;649,156864145062;652,335825891849
"3036";"seiyria/bootstrap-slider";1404;1252;1361,98947552241;1352,34378188669
"3037";"piemonte/PBJVision";1404;1003;1050,39461586644;1047,92758881057
"3038";"carltongibson/django-filter";1403;608;699,479718405212;694,263418215875
"3039";"sporkrb/spork";1402;137;247,80221129917;250,12575442488
"3040";"dlew/joda-time-android";1402;1252;1840,30622855548;1803,37421211364
"3041";"statsmodels/statsmodels";1402;810;792,255139073652;786,204962071641
"3042";"ooyala/barkeep";1401;273;417,487186930601;413,195258435638
"3043";"h5bp/server-configs-apache";1401;1106;1100,73631302139;1159,80162074462
"3044";"tmate-io/tmate";1400;883;812,327084807594;812,789631501731
"3045";"jedrzejchalubek/Glide.js";1400;593;723,984962458079;736,460281709242
"3046";"bradfrost/this-is-responsive";1400;352;527,393194363171;529,235483131063
"3047";"stevegraham/slanger";1399;455;560,699220581869;562,661916475531
"3048";"pearkes/tugboat";1398;614;817,437644358278;836,662471483733
"3049";"andris9/jStorage";1398;316;426,515591744422;434,620566170434
"3050";"sapo/Ink";1398;434;632,946379443715;626,639494832768
"3051";"victorstanciu/dbv";1396;475;611,124547030047;592,803815286922
"3052";"kartograph/kartograph.js";1395;541;861,334076068745;855,144275951682
"3053";"bfirsh/jsnes";1395;549;688,18998231707;689,846853829127
"3054";"fuel/fuel";1394;185;269,267222407525;272,10000599477
"3055";"moodle/moodle";1393;565;620,732759277799;613,331737783911
"3056";"App-vNext/Polly";1393;1355;1212,79777792434;1184,11738712771
"3057";"nomiddlename/log4js-node";1392;891;878,232290242953;867,223009169819
"3058";"mikehostetler/amplify";1392;276;404,719186412652;413,564371021298
"3059";"ThisIsDallas/Simple-Grid";1392;495;583,941027744393;568,666284292814
"3060";"mongo-express/mongo-express";1392;1073;808,92251580685;809,29325227785
"3061";"vthibault/roBrowser";1390;1359;1843,69399242166;1786,32270393452
"3062";"huhamhire/huhamhire-hosts";1390;1124;1674,68519762721;1679,33570368173
"3063";"rstacruz/sparkup";1390;310;482,358042739161;465,587432866618
"3064";"splitbrain/dokuwiki";1390;598;642,121923804017;636,30052036233
"3065";"reek/anti-adblock-killer";1390;1390;424,811368745015;417,861427118453
"3066";"fail2ban/fail2ban";1389;943;940,826673280525;949,975179122328
"3067";"kevinlawler/NSDate-TimeAgo";1389;819;867,329505481891;865,806183567542
"3068";"goraft/raft";1388;608;971,989716954069;963,803428360839
"3069";"SamyPesse/tv.js";1388;165;286,361400923929;284,654195143212
"3070";"ded/bowser";1388;1055;1064,68985260792;1046,58818549716
"3071";"noodlewerk/NWPusher";1387;1128;876,11975548203;880,927546683236
"3072";"square/tape";1387;805;969,447808339868;928,83329025404
"3073";"Anthony25/gnome-terminal-colors-solarized";1386;690;745,960906953407;735,675612467575
"3074";"drush-ops/drush";1386;790;970,931152756999;972,17929951693
"3075";"dzenbot/DZNSegmentedControl";1386;756;672,009221881276;670,421126355066
"3076";"cloudfoundry-attic/vcap";1385;29;132,098550737929;140,70710658052
"3077";"bigspotteddog/ScrollToFixed";1385;720;853,110595084788;844,001226541673
"3078";"opauth/opauth";1384;441;544,697555314717;534,527349729642
"3079";"danielstjules/Stringy";1384;866;719,164431833198;711,409057778596
"3080";"ethereum/go-ethereum";1384;1242;675,426987489041;674,109709119617
"3081";"rubygems/rubygems.org";1384;522;612,251058684336;594,985190619875
"3082";"lxcid/LXReorderableCollectionViewFlowLayout";1383;746;886,685798318278;886,885681294077
"3083";"VinceG/Bootstrap-Admin-Theme";1383;715;891,29714799686;913,70072721361
"3084";"libgdx/packr";1383;1380;2049,01477392103;2047,00178522612
"3085";"digitalfruit/limejs";1381;225;318,742962023549;320,589125313779
"3086";"hylang/hy";1379;835;935,689102468054;924,764054617099
"3087";"MediaCrush/MediaCrush";1379;296;535,800401457023;528,160698360344
"3088";"facebookarchive/python-instagram";1378;849;788,5478135119;782,703017426132
"3089";"thoughtbot/liftoff";1377;900;945,101542542288;964,485050154232
"3090";"esotalk/esoTalk";1377;681;952,18223114932;958,673102990483
"3091";"millermedeiros/js-signals";1376;560;680,506745025591;676,308124303225
"3092";"orta/ARAnalytics";1376;1024;1173,46504846373;1170,32812673662
"3093";"unbit/uwsgi";1375;735;698,008282897986;694,336830361091
"3094";"adamzap/landslide";1375;311;352,49611424399;356,80954875318
"3095";"rharriso/bower-rails";1375;963;1044,70563000382;1032,36219722527
"3096";"eluleci/FlatUI";1373;1224;1647,58785784707;1624,07236482052
"3097";"mikecao/flight";1372;820;959,081991545209;952,666071574834
"3098";"mattgodbolt/gcc-explorer";1371;816;855,157413045689;844,225765115866
"3099";"angular-ui/AngularJS-sublime-package";1371;765;961,568433289597;962,244918591656
"3100";"HaxeFoundation/haxe";1371;961;957,01124542597;969,544975220696
"3101";"aws/aws-sdk-java";1370;770;801,121991338916;761,749169820664
"3102";"wal-e/wal-e";1369;849;864,125000973792;863,443462768072
"3103";"emberjs/ember-rails";1369;480;708,459850417967;705,479674780864
"3104";"320press/wordpress-bootstrap";1368;455;706,094030496315;695,867720162791
"3105";"revolunet/angular-carousel";1368;981;1168,68527161185;1173,09212896509
"3106";"hashrocket/decent_exposure";1368;411;682,421156551879;683,386639206777
"3107";"kennethreitz/grequests";1368;816;912,538902218774;919,221659058511
"3108";"desktoppr/wbench";1368;141;257,050553320563;251,81896809161
"3109";"json-schema-form/angular-schema-form";1368;1363;1604,77295879732;1613,67589173719
"3110";"luispedro/BuildingMachineLearningSystemsWithPython";1367;654;763,935980899171;753,909626949363
"3111";"jiaaro/pydub";1367;1175;1666,59448450353;1661,22432073528
"3112";"walmartlabs/thorax";1367;256;425,7773227187;434,129849727511
"3113";"plataformatec/responders";1367;680;753,411210470998;752,425419134103
"3114";"mochi/mochiweb";1366;365;470,339426239801;467,942549225706
"3115";"LeaVerou/csss";1366;303;342,661893363141;349,152050645739
"3116";"yackle/CLImageEditor";1366;774;749,537341051083;742,201482463812
"3117";"jersey/jersey";1366;962;884,182633705234;883,711016626443
"3118";"attractivechaos/klib";1365;834;1302,74081608082;1192,1028663283
"3119";"johnpapa/ng-demos";1364;1352;1432,41524989801;1418,02495785227
"3120";"crosswalk-project/crosswalk";1364;1193;1223,38260733368;1226,73068765714
"3121";"hmkcode/Android";1362;1295;943,622939422169;954,294612321057
"3122";"taskrabbit/elasticsearch-dump";1362;1340;1339,75297854099;1315,15846380122
"3123";"typicaljoe/taffydb";1361;536;586,756069225202;574,454184259104
"3124";"liyong03/YLGIFImage";1361;696;744,820557019715;735,271912926426
"3125";"sindresorhus/multiline";1361;790;883,118058293736;884,388803578139
"3126";"aol/moloch";1360;936;1050,65318449572;1058,96885819863
"3127";"giggsey/libphonenumber-for-php";1360;1014;980,822955011074;977,596350333057
"3128";"seebi/dircolors-solarized";1360;756;751,971518503937;743,248545996152
"3129";"bumptech/stud";1360;462;550,318305226441;528,434766783759
"3130";"impeterstone/PSCollectionView";1360;443;490,425494478411;497,700515492566
"3131";"mininet/mininet";1359;921;1019,31131950784;1009,13395749441
"3132";"basecamp/mail_view";1359;157;255,762458555036;251,966187232825
"3133";"simplegeo/polymaps";1359;266;410,26635420154;415,933189536659
"3134";"sonata-project/SonataAdminBundle";1359;470;593,520659153915;584,625481256319
"3135";"wa0x6e/cal-heatmap";1359;742;834,597086561963;835,006751985885
"3136";"RadLikeWhoa/Countable";1359;417;716,923885193755;659,318177290221
"3137";"dariusk/corpora";1358;1238;1357,70811831972;1365,2916312996
"3138";"joeyespo/grip";1358;1123;962,783707632008;957,394960115456
"3139";"mqttjs/MQTT.js";1357;1024;928,755864290923;919,864621286025
"3140";"barryclark/bashstrap";1357;296;424,025495256067;423,007234812256
"3141";"lvivski/animatic";1357;324;519,25482919854;509,075486033482
"3142";"divshot/geo-bootstrap";1357;437;474,027747005434;481,442655778259
"3143";"facebook/flashcache";1356;381;447,1471661555;452,05616682954
"3144";"prakhar1989/Algorithms";1354;1164;1505,81227867887;1499,95179619881
"3145";"airbnb/synapse";1353;1019;1114,30693304896;1119,17908734561
"3146";"AGWA/git-crypt";1353;981;928,116504779589;973,91516389957
"3147";"malsup/blockui";1353;466;544,782176679507;548,70416918818
"3148";"nanoc/nanoc";1353;588;605,623360150791;597,65826971308
"3149";"mikedeboer/node-github";1353;855;825,318011136696;834,409653257867
"3150";"thedersen/backbone.validation";1353;438;603,357143214768;603,04169436797
"3151";"octopress/octopress";1353;1279;1334,09731952436;1314,45672815091
"3152";"google/pyringe";1353;247;369,251234919929;354,464077427763
"3153";"nemasu/asmttpd";1352;713;265,052502735897;273,29413928355
"3154";"skidding/cosmos";1352;1351;316,241781463786;321,30691764328
"3155";"antlr/antlr4";1352;934;787,143661030133;789,211434815625
"3156";"aspnetboilerplate/aspnetboilerplate";1350;1334;853,320539288708;855,630194858516
"3157";"Augustyniak/RATreeView";1350;887;927,320434768215;906,359088300167
"3158";"lmenezes/elasticsearch-kopf";1349;1208;1075,63806530658;1070,61290568705
"3159";"jprante/elasticsearch-jdbc";1349;1036;1066,1507335948;1061,65701322257
"3160";"JosephLenton/PHP-Error";1349;269;439,092825533375;435,58583266966
"3161";"RomainPiel/Shimmer-android";1349;950;1084,9222521543;1083,72734286489
"3162";"objccn/articles";1349;1008;965,250581407397;960,556426003697
"3163";"geokit/geokit";1347;308;403,857791806991;406,491549866277
"3164";"jglovier/gifs";1347;404;567,043136589191;575,780754547355
"3165";"alskipp/ASValueTrackingSlider";1344;819;1057,64707977805;1054,28001350904
"3166";"seejohnrun/ice_cube";1344;496;570,61977420802;560,187804931717
"3167";"bobthecow/psysh";1344;1075;1275,13489782978;1265,45296138126
"3168";"StackStorm/st2";1343;1342;470,934252327818;439,695796497159
"3169";"lukesampson/scoop";1343;907;822,273701931472;816,785085263426
"3170";"dyve/django-bootstrap3";1343;976;1233,82404688093;1227,04476873594
"3171";"cezarywojcik/CWStatusBarNotification";1343;1000;955,413540345388;939,12269038576
"3172";"thephpleague/fractal";1342;1062;1228,26090370027;1233,09422530712
"3173";"Anonyfox/node-webkit-hipster-seed";1342;316;511,269936851271;504,305256044834
"3174";"jwilder/docker-gen";1341;1310;1371,14433539231;1376,06959685497
"3175";"muan/emoji";1341;1248;1616,59881307081;1638,08550214838
"3176";"Netflix/curator";1341;469;596,129573591789;593,768985247375
"3177";"mapnik/mapnik";1341;632;693,426224519334;696,05697704967
"3178";"creationix/wheat";1341;213;337,717165601337;329,772385247336
"3179";"addthis/stream-lib";1341;547;698,35548941691;689,801334824144
"3180";"nathansmith/formalize";1340;92;199,547232402666;195,053319412307
"3181";"Peer5/ShareFest";1340;386;521,395808155246;527,656030475173
"3182";"sutoiku/formula.js";1340;508;640,164429586456;630,031455020136
"3183";"modularscale/modularscale-sass";1340;625;728,648519241271;724,69776764828
"3184";"collectiveidea/interactor";1340;763;834,791148681214;845,999868902552
"3185";"radar/guides";1339;374;464,936317643535;463,847847772316
"3186";"JsAaron/jQuery";1339;1333;1053,86225782244;1058,79615614204
"3187";"bro/bro";1339;1127;1463,33798927602;1481,39161431253
"3188";"ReturnInfinity/BareMetal-OS";1339;888;1237,07482235874;1209,12295454607
"3189";"MinecraftForge/MinecraftForge";1338;797;716,214649514537;715,679965800316
"3190";"panicinc/ColorArt";1338;536;482,177576670468;538,735518701119
"3191";"tpope/vim-dispatch";1338;615;734,225443681994;729,523230818429
"3192";"tachyons-css/tachyons";1338;1334;944,40504530513;948,081337298081
"3193";"weavejester/hiccup";1337;570;650,849776707097;650,99395732056
"3194";"lorenwest/node-config";1337;976;977,362773049511;965,603212378792
"3195";"macoscope/CodePilot";1337;509;630,873448345674;626,825210332166
"3196";"thomasxiii/photon";1337;153;277,918802637716;270,045205412003
"3197";"ligershark/webdevchecklist.com";1336;376;481,94893331195;473,763758814971
"3198";"stephen/airsonos";1336;1305;1300,31036341714;1316,7018789434
"3199";"spring-projects/spring-security-oauth";1335;813;771,156955444101;774,789508077106
"3200";"canjs/canjs";1335;485;583,996035073405;577,892875366454
"3201";"danielamitay/iHasApp";1335;644;979,806287861064;914,568512903742
"3202";"hhatto/autopep8";1334;579;618,145508231156;622,072314511148
"3203";"twilio/stashboard";1333;524;574,713125395225;582,242857112501
"3204";"remiprev/her";1333;639;990,138349467298;988,665669931397
"3205";"matthuhiggins/foreigner";1332;359;580,98890480674;583,586079420939
"3206";"heroku/heroku";1331;431;461,595870026789;453,065288690709
"3207";"JustinTulloss/zeromq.node";1331;544;633,202290285882;629,564506895169
"3208";"FriendsOfSymfony/FOSRestBundle";1331;569;730,648554644266;720,675306957333
"3209";"verekia/initializr";1331;316;440,359462746242;431,753964097837
"3210";"snabbco/snabb";1331;843;706,38178112078;729,035673753729
"3211";"tombatossals/angular-leaflet-directive";1331;948;1188,54276092235;1179,43316120745
"3212";"asyncly/EventEmitter2";1330;642;835,090099900238;854,37501919809
"3213";"dherman/asm.js";1329;687;828,427515018498;887,029403142966
"3214";"ReactiveCocoa/ReactiveViewModel";1329;1020;1087,94977150347;1091,58596262752
"3215";"flazz/vim-colorschemes";1329;847;932,055294310131;944,839171581296
"3216";"ninjaframework/ninja";1328;1070;924,236572060796;918,004947092946
"3217";"evanw/glfx.js";1328;627;696,235298411237;691,287362773374
"3218";"discoproject/disco";1328;464;580,694457888226;573,479607618419
"3219";"mongodb/mongo-csharp-driver";1328;590;706,871608616152;700,952767101778
"3220";"angular/zone.js";1327;1015;781,190172661701;784,750245736781
"3221";"newtriks/generator-react-webpack";1326;1307;982,451622851336;968,112859974496
"3222";"yarrick/iodine";1326;772;690,644428923264;681,35421942906
"3223";"aralejs/aralejs.github.io";1326;574;647,176959425684;640,540767034234
"3224";"triceam/app-UI";1326;133;270,817538527057;265,961233381124
"3225";"Athou/commafeed";1326;351;499,837640284921;490,130034078545
"3226";"expressjs/morgan";1326;1305;1156,26935328763;1159,00048907898
"3227";"jaysalvat/vegas";1325;588;757,675901472139;763,19228403179
"3228";"atomicobject/objection";1325;720;711,241666088573;701,207987841472
"3229";"skulpt/skulpt";1325;840;706,469327990823;707,464349261499
"3230";"evantahler/actionhero";1324;807;651,042761769078;642,993621868495
"3231";"rsms/node-imagemagick";1324;342;451,997827663654;468,495006670659
"3232";"Topshelf/Topshelf";1323;832;842,902494504768;848,43856493884
"3233";"madrobby/microjs.com";1322;517;599,544808193103;603,027465129744
"3234";"substack/watchify";1322;1143;1132,83703752598;1139,55306105836
"3235";"VictorBjelkholm/ngProgress";1322;643;713,604522794457;705,757019797975
"3236";"jquery/jquery-color";1321;401;508,207275170833;502,773903626379
"3237";"ubuwaits/css3-buttons";1321;74;170,697372683288;162,733845208072
"3238";"JeffreyZhao/wind";1321;316;454,931680337697;463,672112088826
"3239";"aaronsw/html2text";1321;584;714,200469678731;714,935815312969
"3240";"memononen/nanovg";1321;1191;1133,26469431052;1121,1962928858
"3241";"cundong/SmartAppUpdates";1321;1302;1000,84655367857;995,313785344765
"3242";"Raizlabs/RZTransitions";1321;1316;2027,64919765572;2110,32579988522
"3243";"golang/lint";1320;896;918,605454558467;906,25204617364
"3244";"whitesmith/rubycritic";1320;1319;1328,93812231151;1466,13766411787
"3245";"felixge/node-ar-drone";1320;586;715,959714735021;719,294864326285
"3246";"Gallopsled/pwntools";1319;1150;1042,61288680282;1023,94771823054
"3247";"kolyvan/kxmenu";1319;765;562,432286808843;570,549715359386
"3248";"bitcoinbook/bitcoinbook";1319;1214;1382,31968805076;1362,11122540554
"3249";"node-app/Interpreter";1319;212;344,800924173009;344,921738797465
"3250";"skynetservices/skynet";1319;534;578,21063079192;585,471002626857
"3251";"mduvall/grande.js";1318;270;545,58476113806;555,18064964473
"3252";"joeblau/gitignore.io";1318;1032;1209,37260252435;1267,70700286696
"3253";"mttkay/ignition";1317;305;463,256285756711;450,54784693738
"3254";"audreyt/ethercalc";1317;1039;1271,97204099839;1236,51352242656
"3255";"Jasig/cas";1317;1007;802,40840607838;811,577179543586
"3256";"chandlerprall/Physijs";1317;569;655,003746066116;647,469969578938
"3257";"szimek/signature_pad";1317;1013;967,440146158953;968,662906077487
"3258";"facebook/libphenom";1316;447;601,995055143485;585,301644304149
"3259";"godlygeek/tabular";1316;621;767,263903032639;770,056061138034
"3260";"JeremySkinner/FluentValidation";1316;956;690,668681606615;686,195522721159
"3261";"remy/mit-license";1316;612;684,561209235436;675,029318949423
"3262";"visionmedia/uikit";1315;101;177,047877486098;183,561645776795
"3263";"ebidel/filer.js";1314;207;320,259934753528;312,465716410327
"3264";"ejoy/ejoy2d";1314;612;598,565171085955;595,47512209694
"3265";"mauricemach/coffeekup";1314;151;257,699635729371;255,286680592139
"3266";"symfony/symfony-standard";1313;358;481,399225073301;478,307535445658
"3267";"jquery-archive/plugins.jquery.com";1313;56;167,237714579925;155,98012532318
"3268";"cjlin1/libsvm";1313;1102;1129,19379176368;1126,09431342022
"3269";"jcubic/jquery.terminal";1311;719;790,348154679527;808,894303619731
"3270";"kumailht/responsive-elements";1311;161;322,929816105723;320,860245326433
"3271";"bendytree/Objective-C-RegEx-Categories";1311;564;672,000106269255;663,959107680124
"3272";"guillermooo/Vintageous";1311;822;1132,53009334937;1127,26535202813
"3273";"vmg/sundown";1310;390;535,831093164093;520,025953250901
"3274";"joelambert/Flux-Slider";1310;289;396,637558948855;397,969709539949
"3275";"oblac/jodd";1309;1110;1287,3714368305;1333,63691677911
"3276";"ci-bonfire/Bonfire";1309;278;346,671451460167;348,955543098092
"3277";"flatiron/flatiron";1309;193;317,418907027152;321,022433543179
"3278";"philogb/jit";1309;280;362,914198207262;368,129266960584
"3279";"egret-labs/egret-core";1308;1290;1432,95479820558;1437,0290971071
"3280";"mikepenz/AboutLibraries";1308;1308;2312,03105864731;2504,8145289633
"3281";"adobe-research/theseus";1308;541;788,282228386785;798,795655479022
"3282";"sublimehq/anim_encoder";1307;369;527,173345354679;544,158122938331
"3283";"openstack/swift";1307;623;657,881432495856;661,399217552863
"3284";"jmcarp/robobrowser";1307;885;967,580319559735;1012,07225778672
"3285";"javaee-samples/javaee7-samples";1307;859;949,645661029919;937,429446159654
"3286";"RainLoop/rainloop-webmail";1306;1036;992,643492565984;1012,83597676801
"3287";"ni-c/heimcontrol.js";1306;549;645,315323791688;645,063568680142
"3288";"rundeck/rundeck";1306;860;769,342895220967;764,248363969757
"3289";"facebookarchive/connect-js";1305;11;124,168292304637;126,682633660448
"3290";"dhotson/springy";1305;506;634,804714617163;628,338963665764
"3291";"lanayotech/vagrant-manager";1305;1305;1588,43896341168;1517,45153346208
"3292";"btford/angular-socket-io";1305;1005;1151,67955909277;1153,3832203515
"3293";"volojs/volo";1305;441;617,131453213269;608,304977186452
"3294";"dominictarr/JSON.sh";1304;642;624,401714501351;598,592049532205
"3295";"commonsguy/cw-advandroid";1304;330;441,897492630538;442,102869269062
"3296";"klazuka/Kal";1304;140;264,488931782154;249,788230286657
"3297";"zeromq/pyzmq";1304;516;585,774723135914;579,900831028706
"3298";"pstadler/flightplan";1304;949;1381,06040699466;1305,65663969032
"3299";"telerik/kendo-ui-core";1303;1293;1508,90504445143;1507,02611333122
"3300";"Codeux-Software/Textual";1303;388;503,399203880564;503,4946129175
"3301";"rstudio/rstudio";1303;606;709,806711324174;713,397637408591
"3302";"steelThread/redmon";1303;300;447,995489493811;432,602875799934
"3303";"numbers/numbers.js";1303;292;405,316235451187;402,989133321898
"3304";"mcharmas/android-parcelable-intellij-plugin";1303;1142;1010,13165786381;1018,61025949882
"3305";"ddollar/heroku-accounts";1300;382;599,262708913538;595,39918548974
"3306";"mroderick/PubSubJS";1300;793;715,910104192881;704,80296401441
"3307";"Netflix/dynomite";1300;1299;1776,27805651007;1771,69014612893
"3308";"kpdecker/jsdiff";1300;801;669,709872215334;689,181892547877
"3309";"ddopson/underscore-cli";1300;591;635,377954981144;631,638732625595
"3310";"cloudera/oryx";1299;702;963,55846398902;942,441607345042
"3311";"csswizardry/csswizardry-grids";1299;612;943,44261445038;907,728765573129
"3312";"foosel/OctoPrint";1298;849;970,503374877149;974,371317653472
"3313";"jonthornton/jquery-timepicker";1298;527;638,270571229728;627,761648445167
"3314";"ohler55/oj";1298;554;522,316371326032;516,586408613908
"3315";"senchalabs/jsduck";1298;411;537,034903223512;543,361841233524
"3316";"cldwalker/hirb";1297;399;498,74462741901;497,720283273851
"3317";"RailsApps/rails_apps_composer";1296;297;415,652930822758;412,922888119907
"3318";"facelessuser/BracketHighlighter";1296;538;664,870074782403;671,412847142302
"3319";"LiranCohen/stickUp";1296;549;656,738520285989;660,245285709878
"3320";"njdehoog/NHBalancedFlowLayout";1296;438;561,51029351447;563,191420123311
"3321";"dz0ny/leapcast";1295;579;683,841297885119;686,808513318689
"3322";"theturtle32/WebSocket-Node";1295;609;627,087084832658;634,553687419114
"3323";"simpligility/maven-android-sdk-deployer";1294;520;709,92000856955;700,835993255288
"3324";"trustedsec/social-engineer-toolkit";1294;1050;755,809066971514;755,869900481561
"3325";"twitter/activerecord-reputation-system";1293;274;431,245308748504;427,556049362773
"3326";"StackExchange/StackExchange.Redis";1293;1182;1140,79740574188;1142,37431821796
"3327";"z3t0/Arduino-IRremote";1292;757;751,68191801241;743,979230444065
"3328";"Kozea/pygal";1292;851;1092,51974957533;1084,9938258261
"3329";"schteppe/cannon.js";1292;578;583,601815698961;589,594561345548
"3330";"suan/vim-instant-markdown";1290;737;786,568011442346;781,923465802054
"3331";"vicpenap/PrettyKit";1290;104;219,44438742612;217,439168744202
"3332";"Hexxeh/rpi-update";1290;470;586,82372133992;581,593897621702
"3333";"motdotla/dotenv";1290;1238;698,33283739923;696,270082672388
"3334";"Y-Vladimir/SmartDeblur";1289;475;335,613636006034;339,939482247365
"3335";"MongoEngine/mongoengine";1286;704;815,932769257357;823,394768422183
"3336";"nicinabox/superslides";1286;618;889,207772355589;903,566971338839
"3337";"nodejs/nan";1286;1102;1018,00142881443;1007,78172660504
"3338";"harthur/kittydar";1284;325;354,388806507115;352,633831726419
"3339";"ecomfe/zrender";1284;1063;1121,42691646496;1119,90374594995
"3340";"M66B/XPrivacy";1284;890;993,56089575111;990,497012194467
"3341";"chewiebug/GCViewer";1284;704;781,914955761359;790,358479951999
"3342";"davist11/jQuery-One-Page-Nav";1281;596;757,431224579006;747,555551914331
"3343";"Suor/funcy";1281;610;860,941097670292;861,013166297856
"3344";"Leimi/drawingboard.js";1280;248;321,616957179488;314,743824425524
"3345";"lxn/walk";1279;746;714,005242491504;699,593514081739
"3346";"shu223/PulsingHalo";1279;888;1082,24186969592;1046,24387171306
"3347";"angular/angular.dart";1277;499;726,659103769445;722,75607886736
"3348";"mossmann/hackrf";1277;723;694,438183951903;701,675036099645
"3349";"aquynh/capstone";1276;1073;1260,43772032647;1294,64183261166
"3350";"kpumuk/meta-tags";1276;684;862,610754943783;852,214537954753
"3351";"flatiron/cradle";1276;334;428,162857357209;423,01292375874
"3352";"alibaba/canal";1276;985;686,96534326748;689,032064807106
"3353";"churchio/onebody";1275;1072;1143,26623349006;1308,82446753505
"3354";"bitly/data_hacks";1275;638;515,823371162687;517,684402178275
"3355";"rnystrom/RNGridMenu";1275;559;640,505283115572;636,835484308414
"3356";"ata4/disunity";1275;1150;1249,91836231461;1256,27690051036
"3357";"gocircuit/circuit";1274;1211;1807,74094394565;1973,87153356225
"3358";"Ranks/emojify.js";1274;1013;1117,75330581501;1116,04323539754
"3359";"atebits/SimFinger";1274;193;355,981065459169;354,43340299001
"3360";"BYVoid/OpenCC";1273;825;877,861691387145;874,679488506719
"3361";"globalize/globalize";1273;533;704,757165070456;708,246671720403
"3362";"bgrins/spectrum";1273;711;809,043577747969;814,414240325269
"3363";"halide/Halide";1273;551;483,113517256849;480,42987967523
"3364";"dianping/cat";1273;1156;663,973901352517;676,715621349093
"3365";"nytlabs/streamtools";1271;554;1429,11873515386;1393,85786766837
"3366";"ampache/ampache";1270;1061;968,392933207964;988,201991283556
"3367";"mmattozzi/cocoa-rest-client";1270;943;1008,52173675183;1021,11691293512
"3368";"rashidkpc/kibana2";1269;84;213,048057642114;213,613370656143
"3369";"llvm-mirror/llvm";1269;983;813,790142886318;811,045228607254
"3370";"hybridgroup/artoo";1269;779;1696,81202045139;1788,30232400475
"3371";"mbenford/ngTagsInput";1269;1117;1317,80559492982;1304,15268927815
"3372";"notnoop/java-apns";1269;630;785,022788570765;787,53152355619
"3373";"mdo/wtf-html-css";1269;418;529,145526570331;542,136352890207
"3374";"JamieAppleseed/selectToAutocomplete";1268;420;623,90917270459;620,428577472845
"3375";"laher/goxc";1268;849;1078,52261010878;1092,44803819375
"3376";"benjaminoakes/maid";1267;551;656,670774122946;649,063964797961
"3377";"gottfrois/dashing-rails";1267;469;647,649626695708;642,505936693861
"3378";"assimp/assimp";1267;917;828,284568389589;808,476520129208
"3379";"node-xmpp/node-xmpp";1267;375;561,017566756736;557,626656399503
"3380";"Apipie/apipie-rails";1266;852;937,640220285951;930,04027897149
"3381";"flyway/flyway";1266;980;1107,30912332793;1100,4306860106
"3382";"caouecs/Laravel-lang";1266;1075;1088,9537910566;1077,15059676533
"3383";"drewmccormack/ensembles";1266;404;639,702869161441;642,452709540926
"3384";"jlord/git-it";1266;877;797,633972692779;797,270221969231
"3385";"silexphp/Pimple";1265;523;603,784251447203;594,962610726103
"3386";"capttaco/Briefs";1264;31;162,211637476026;158,855313482179
"3387";"bitly/go-simplejson";1264;852;902,403427668952;898,60003089722
"3388";"MailCore/mailcore2";1264;760;850,81913641762;884,384810897141
"3389";"clu3/bootstro.js";1264;390;561,484171554021;563,417482065081
"3390";"Activiti/Activiti";1263;892;929,354928117175;937,821778613763
"3391";"pmwkaa/sophia";1263;740;1548,94041482306;1553,71487772342
"3392";"Idered/Editr.js";1262;194;345,011030532561;341,817104762349
"3393";"cgrand/enlive";1262;468;482,827976556121;475,695638551047
"3394";"eishay/jvm-serializers";1262;618;682,238541619119;684,476147987872
"3395";"schacon/git-scribe";1262;267;423,702482588835;422,130421683366
"3396";"rakshasa/rtorrent";1262;832;849,59241638937;857,766443798635
"3397";"elastic/elasticsearch-js";1261;934;902,712968590959;875,480581334014
"3398";"aldeed/meteor-autoform";1261;1131;1267,70495259787;1263,15094108163
"3399";"square/assertj-android";1260;872;1044,33437950057;1053,81852832153
"3400";"pornel/pngquant";1260;777;827,397138493283;847,972078266782
"3401";"cuberite/cuberite";1260;1133;716,330677286647;727,792078237179
"3402";"TargetProcess/tauCharts";1260;1258;587,976933839311;610,678121743336
"3403";"BrightcoveOS/Diamond";1260;515;789,634543581843;782,973442734503
"3404";"DanielWaterworth/Raphters";1259;129;235,98296660942;232,205418629704
"3405";"chukong/quick-cocos2d-x";1259;572;693,273581202499;687,205522339727
"3406";"kakserpom/phpdaemon";1259;451;623,980214950984;630,269225391306
"3407";"andreaferretti/paths-js";1259;1128;1300,31549337241;1401,42477368835
"3408";"jamztang/JTRevealSidebarDemo";1258;134;268,665538648519;266,878900384365
"3409";"arc90/git-sweep";1258;918;1211,6124100663;1202,48090778942
"3410";"erica/uidevice-extension";1258;387;449,918329613031;440,688377148491
"3411";"shadowsocks/shadowsocks-qt5";1258;1238;706,298753366083;721,645372708546
"3412";"aryaxt/iOS-Slide-Menu";1257;1039;1204,7395763941;1201,36080372823
"3413";"Sigil-Ebook/Sigil";1257;988;1152,38304454905;1155,03743333487
"3414";"jaredly/treed";1257;730;408,97322861804;405,767225558232
"3415";"JabbR/JabbR";1257;379;430,20544890072;425,077784756263
"3416";"nathanmarz/cascalog";1257;270;390,579404870205;384,911804534238
"3417";"dataarts/dat.gui";1257;826;885,081244345732;872,091487220959
"3418";"alexgorbatchev/jquery-textext";1256;233;332,144536620591;320,767006910157
"3419";"gekitz/UIDevice-with-UniqueIdentifier-for-iOS-5";1255;92;181,115151095733;186,629415475607
"3420";"mapbox/mapbox.js";1255;724;782,183372199756;775,682163061532
"3421";"rvirding/lfe";1255;832;488,293536705307;494,125960289847
"3422";"jemalloc/jemalloc";1255;1097;748,241996953654;743,405120421466
"3423";"ripplejs/ripple";1254;275;411,787380712518;418,299024066513
"3424";"substack/stream-adventure";1254;789;839,93099922895;843,150656909948
"3425";"rochacbruno/quokka";1254;648;598,387185627952;598,224550349621
"3426";"tantaman/Strut";1253;520;656,458776803781;671,013332403807
"3427";"supermarin/ObjectiveRecord";1253;502;738,368584957937;721,350728921821
"3428";"jagregory/fluent-nhibernate";1253;232;298,063000207257;295,895938852253
"3429";"projectkudu/kudu";1252;719;741,460130193303;754,084555519632
"3430";"zurb/joyride";1252;290;440,26219194917;438,841953881324
"3431";"ripple/ripple-client";1252;134;294,764743636778;301,109372376842
"3432";"elastic/elasticsearch-definitive-guide";1252;1004;1055,51808821326;1037,4198431132
"3433";"designmodo/startup-demo";1252;450;629,470388640646;621,17869606282
"3434";"mongodb/mongo-ruby-driver";1251;302;432,945734349967;423,452397215093
"3435";"jbrownlee/CleverAlgorithms";1251;342;485,134996973666;495,21128365464
"3436";"jakejs/jake";1251;403;537,242461356876;539,876107030213
"3437";"danlucraft/git.js";1251;98;196,61027530933;186,787904406987
"3438";"cucumber/cucumber-jvm";1251;495;626,770231958557;616,27566532584
"3439";"xamarin/XobotOS";1251;164;294,904418471588;282,125900398183
"3440";"ifandelse/machina.js";1250;532;586,761208135822;593,729345549599
"3441";"charlierguo/gmail";1250;372;420,44716826816;415,256459268081
"3442";"expressjs/session";1250;1226;1072,81872329647;1068,02691592018
"3443";"ReactiveRaven/jqBootstrapValidation";1250;474;573,995167819324;578,263384008613
"3444";"infinitered/ProMotion";1250;366;551,745969416239;548,403832399248
"3445";"nslocum/design-patterns-in-ruby";1250;1044;1020,7813403379;1032,37590783272
"3446";"jbt/markdown-editor";1249;1061;1150,46074224596;1199,03480728351
"3447";"mumble-voip/mumble";1249;826;678,983103991487;679,118388707703
"3448";"mafintosh/mongojs";1248;662;730,326006629279;735,90896173474
"3449";"rofl0r/proxychains-ng";1248;1095;764,478588283917;773,939901826128


==> data/regressions/sample_26weeks.csv <==
"";"full_name";"stars";"stars_sum";"Predicted";"cvpred"
"1";"jquery/jquery";39149;3423;3044,67833629833;3031,08125667434
"2";"robbyrussell/oh-my-zsh";36373;7467;6154,36878420807;6138,44559252871
"3";"airbnb/javascript";34064;8841;6559,47645980706;6605,0058517874
"4";"h5bp/html5-boilerplate";33704;2575;2362,51607185713;2354,65644621546
"5";"meteor/meteor";33594;4911;4726,88478979549;4824,47101299495
"6";"torvalds/linux";31702;5548;4554,94064179874;4579,66533157255
"7";"daneden/animate.css";31549;5618;4863,09153067029;4956,03045430839
"8";"facebook/react-native";31217;10203;8669,09001704531;8657,75123035909
"9";"rails/rails";30779;3075;2532,42128460736;2531,79490350396
"10";"docker/docker";30742;5501;4614,99919330863;4725,26422795545
"11";"Homebrew/legacy-homebrew";29973;3743;3643,74074742751;3635,04216360366
"12";"getify/You-Dont-Know-JS";29672;8119;6982,94778949207;6960,64607860588
"13";"apple/swift";29633;29575;29621,328318256;30593,3378405414
"14";"nwjs/nw.js";28086;3263;3271,65456055747;3251,66987286114
"15";"hakimel/reveal.js";27683;3702;3202,42072870007;3258,29830977492
"16";"impress/impress.js";27187;1801;1569,0115500843;1569,19271845827
"17";"electron/electron";27179;8786;7535,11068054247;7598,76977053003
"18";"atom/atom";27021;6364;5735,95955007707;5734,71561988053
"19";"moment/moment";25718;2849;2592,54257850853;2590,10167642758
"20";"adobe/brackets";25151;1919;1814,15642667173;1808,21084310845
"21";"jekyll/jekyll";24952;3292;2885,89064079497;2882,55471663481
"22";"Semantic-Org/Semantic-UI";24890;4390;3718,6136283801;3705,18386584842
"23";"expressjs/express";24764;3861;3055,10962848671;3061,95390773472
"24";"AFNetworking/AFNetworking";24673;4342;4004,21257852597;3996,44099270568
"25";"jashkenas/backbone";24653;1792;1658,82496962395;1653,61367644817
"26";"mrdoob/three.js";24613;3183;2526,42957521189;2564,42015302924
"27";"socketio/socket.io";24545;4306;3734,42127211233;3725,92937884255
"28";"driftyco/ionic";23495;3812;3536,33366058842;3524,84027770805
"29";"blueimp/jQuery-File-Upload";23435;2035;1785,4871402579;1817,62900781523
"30";"google/material-design-icons";23387;4004;3522,55855038071;3538,82874326041
"31";"zurb/foundation-sites";23171;2385;2352,0663033005;2349,65128154638
"32";"laravel/laravel";22887;3910;3732,71746035713;3711,49804902063
"33";"nodejs/node";22378;6197;5771,83104304435;5767,19014415173
"34";"jkbrzt/httpie";22225;3427;3316,64023445855;3300,72422054528
"35";"resume/resume.github.com";22074;3054;2595,22194213943;2579,76519818321
"36";"necolas/normalize.css";20899;2903;2043,99764318125;2041,25826915376
"37";"gulpjs/gulp";20702;3991;3544,30349325746;3540,79485937314
"38";"google/material-design-lite";20298;5066;4458,80289296458;4451,68226324332
"39";"vinta/awesome-python";20276;5142;4148,08928527068;4138,80492829845
"40";"nvbn/thefuck";20002;5254;5129,21678799086;5073,76236463612
"41";"pallets/flask";19936;3833;3318,23842690753;3319,63524411536
"42";"chartjs/Chart.js";19683;2704;2465,77223502945;2465,87100356167
"43";"harvesthq/chosen";19347;1038;1045,29571221661;1039,53886586005
"44";"TryGhost/Ghost";19232;2360;2198,98636088053;2200,43605776871
"45";"django/django";19121;3019;2581,01785296659;2572,19689418157
"46";"kennethreitz/requests";18687;2995;2467,47741455781;2461,19452664891
"47";"neovim/neovim";18450;3206;2878,42544128668;2886,60643264497
"48";"discourse/discourse";18007;2151;1813,79839214898;1806,9931629838
"49";"jashkenas/underscore";17983;2047;2000,14684608999;2007,36217621486
"50";"Dogfalo/materialize";17978;4538;3801,79349017014;3923,15059619842
"51";"Modernizr/Modernizr";17860;1634;1519,65079415958;1530,73742710442
"52";"ariya/phantomjs";17828;2253;2032,3107208337;2044,97384887729
"53";"gitlabhq/gitlabhq";17707;1365;1308,36125200511;1312,31368397713
"54";"antirez/redis";17638;2621;2318,43590454129;2321,96321038039
"55";"reactjs/redux";17443;9501;8496,6753825892;8482,60569047736
"56";"caolan/async";17376;2575;2367,29294800108;2384,29351815627
"57";"rg3/youtube-dl";17302;5264;3080,0428461456;3113,96983668823
"58";"vuejs/vue";17120;8380;8007,00899594552;8024,42897659919
"59";"nylas/N1";17097;6836;7792,51255943246;7977,864017437
"60";"select2/select2";16982;1844;1659,7584380095;1657,58354802437
"61";"tastejs/todomvc";16774;2514;2401,31450838427;2395,88465646956
"62";"ansible/ansible";16470;3259;3193,49785650941;3176,97545324573
"63";"rust-lang/rust";16377;2718;2385,75249962896;2403,56349698659
"64";"golang/go";16288;4946;4220,48434519379;4218,53664354518
"65";"Alamofire/Alamofire";16227;4480;4047,57466935387;4026,26774870791
"66";"lodash/lodash";16167;4759;7203,88370522257;8457,88832658385
"67";"elastic/elasticsearch";16147;2973;2540,84228552342;2606,50745090936
"68";"emberjs/ember.js";16115;1422;1378,47674553239;1372,73586450275
"69";"callemall/material-ui";15672;4406;3651,45036976634;3651,15180946101
"70";"Prinzhorn/skrollr";15443;1151;1117,03068716998;1114,97187687908
"71";"babel/babel";15199;4926;4940,65830450158;4937,17856768241
"72";"FezVrasta/bootstrap-material-design";15160;2271;1984,90513481393;1998,05942129899
"73";"facebook/pop";15075;2190;2006,85400493998;2006,06235981407
"74";"plataformatec/devise";15028;1362;1305,10537883484;1349,3347794175
"75";"Polymer/polymer";14918;2215;2161,45843440459;2160,96775931508
"76";"webpack/webpack";14426;5607;5138,7725334943;5118,46703353788
"77";"numbbbbb/the-swift-programming-language-in-chinese";14403;2787;3135,9977692401;3195,03626734337
"78";"kenwheeler/slick";14390;2201;1931,69419184265;1930,39772157306
"79";"balderdashy/sails";14254;2194;2001,51457627929;2003,41548058804
"80";"nvie/gitflow";14232;1716;1540,07971278773;1541,3756510052
"81";"letsencrypt/letsencrypt";14217;8977;9348,05278787057;9401,94383964299
"82";"mozilla/pdf.js";14209;1583;1507,91102425385;1500,0620173808
"83";"mathiasbynens/dotfiles";14088;1419;1311,17153735549;1302,07879682483
"84";"kubernetes/kubernetes";14057;3360;2839,18053241648;2831,03838378041
"85";"rs/SDWebImage";14028;2765;2641,91458279307;2633,5396693309
"86";"bower/bower";13990;1133;1121,2091041605;1118,99523162644
"87";"yahoo/pure";13955;1509;1611,23497641001;1599,35640196194
"88";"alvarotrigo/fullPage.js";13935;2765;2361,24434908883;2359,02009944584
"89";"getlantern/lantern";13777;6834;6050,12877394287;6028,80914422701
"90";"scrapy/scrapy";13743;3117;2760,37525869174;2762,27398119311
"91";"cantino/huginn";13723;3369;895,078409770678;875,73477743579
"92";"usablica/intro.js";13703;3113;1819,80294224741;2084,45770299041
"93";"hammerjs/hammer.js";13655;1461;1345,80117382573;1344,96908212069
"94";"ReactiveCocoa/ReactiveCocoa";13642;3017;2822,10747651124;2805,11913393733
"95";"Microsoft/vscode";13620;13590;13681,8821343279;15285,5879503899
"96";"less/less.js";13526;846;864,04031534141;862,835913658911
"97";"facebook/hhvm";13503;928;1082,7041546234;1085,89209791807
"98";"Leaflet/Leaflet";13483;1691;1461,17567065255;1511,66926180029
"99";"gogits/gogs";13476;4637;3127,98019164098;3139,8907563219
"100";"defunkt/jquery-pjax";13364;1282;1216,82600786594;1215,94164117746
"101";"angular/material";13349;2699;2694,68254000992;2713,67272334566
"102";"google/web-starter-kit";13319;2201;2286,75785259526;2277,55273105591
"103";"rethinkdb/rethinkdb";13279;2647;2213,22257582809;2219,24480955354
"104";"ReactiveX/RxJava";13196;5065;4111,2039402188;4104,4326048979
"105";"IanLunn/Hover";13196;2041;1799,94500100706;1827,39231216765
"106";"t4t5/sweetalert";13173;1599;1362,64602743997;1363,02157058925
"107";"bevacqua/dragula";13127;3437;2205,73377359171;2371,38834132045
"108";"enaqx/awesome-react";13090;3339;3199,31673619391;3184,32848518636
"109";"sahat/hackathon-starter";13004;3284;2099,89239788257;2236,33465790835
"110";"jashkenas/coffeescript";12858;1020;982,932120266699;984,676165531136
"111";"twbs/ratchet";12847;906;866,102819114165;863,624507534396
"112";"git/git";12791;2277;1877,24262165714;1874,12736950851
"113";"Unitech/pm2";12681;2733;2487,18691782799;2517,16473837916
"114";"shadowsocks/shadowsocks";12639;1998;1627,35528678576;1625,57027220496
"115";"nostra13/Android-Universal-Image-Loader";12622;2288;2152,92198706344;2145,03111218847
"116";"facebook/immutable-js";12613;3406;2951,78255976024;3016,30189508871
"117";"ajaxorg/ace";12581;1189;1085,90984322216;1083,94032602541
"118";"josephmisiti/awesome-machine-learning";12529;5017;3259,57450261608;3331,82934827662
"119";"reactjs/react-router";12469;5092;4945,73911634028;4905,42807479784
"120";"twitter/typeahead.js";12463;1349;1280,32353121156;1278,68206652394
"121";"avelino/awesome-go";12383;3264;2959,23421612552;2930,99433147824
"122";"ftlabs/fastclick";12291;1488;1409,18149023603;1404,45086509303
"123";"BradLarson/GPUImage";12251;1875;1748,2340809347;1745,26031746586
"124";"videojs/video.js";12248;1782;1678,49669112591;1673,2214408572
"125";"symfony/symfony";12209;1350;1359,36402948851;1357,07837518483
"126";"creationix/nvm";12202;3510;3462,93978338378;3491,03342418096
"127";"bcit-ci/CodeIgniter";12186;1579;1471,97436513259;1460,46044743208
"128";"angular-ui/bootstrap";12177;1836;1693,51449008834;1691,06464458348
"129";"adam-p/markdown-here";12038;3071;2485,11586190672;2475,6815232957
"130";"photonstorm/phaser";12037;1715;1448,63590434378;1447,194514317
"131";"syncthing/syncthing";11918;1901;1733,82092068115;1733,99996316793
"132";"square/retrofit";11907;4247;3217,63727150646;3219,34620255016
"133";"mitchellh/vagrant";11877;1571;1268,23060990502;1264,77997466877
"134";"GitbookIO/gitbook";11830;1824;1927,14306028444;1947,16455488652
"135";"typicode/json-server";11734;2178;2008,6786629134;1996,93315901215
"136";"zenorocha/clipboard.js";11601;2606;2478,01176446175;2478,59888305125
"137";"dhg/Skeleton";11562;1732;1646,09015281261;1642,43422261715
"138";"dokku/dokku";11518;1343;1194,83792457344;1202,1491159443
"139";"designmodo/Flat-UI";11509;1027;920,504409608639;920,941178512769
"140";"kriskowal/q";11508;1582;1389,08060847729;1399,61332346807
"141";"ecomfe/echarts";11451;3154;4497,98656687878;4401,65772119208
"142";"VundleVim/Vundle.vim";11388;1997;1782,67381191793;1780,28563940312
"143";"SnapKit/Masonry";11371;3029;2773,7445964659;2815,52617522725
"144";"minimaxir/big-list-of-naughty-strings";11319;2419;1055,15958348787;1043,24091612972
"145";"facebook/flux";11283;2660;2774,22780071509;2770,45441023346
"146";"tornadoweb/tornado";11236;1331;1285,30613319209;1285,20994202337
"147";"angular/angular-seed";11202;1565;1480,51072621882;1480,11339099839
"148";"tobiasahlin/SpinKit";11092;1301;1210,77832587852;1208,28155577052
"149";"iluwatar/java-design-patterns";11087;2773;2280,84724276642;2275,35694979062
"150";"Microsoft/TypeScript";11055;4003;3243,25252591202;3263,9201556285
"151";"scikit-learn/scikit-learn";11045;3186;2856,06952838385;2841,28105932139
"152";"angular/angular";11022;5170;4468,42153858722;4619,96729660255
"153";"vsouza/awesome-ios";11020;4139;2734,40477882535;2766,60743982938
"154";"firehol/netdata";11007;10996;116,262506159011;112,798656050852
"155";"dimsemenov/PhotoSwipe";10985;1551;1444,75734365886;1449,38339376251
"156";"rstacruz/nprogress";10977;1216;1123,99165612134;1126,4175878233
"157";"jdg/MBProgressHUD";10868;2051;2035,00628506918;2035,70939243284
"158";"jasmine/jasmine";10842;1221;1109,38971123628;1107,18591479276
"159";"textmate/textmate";10791;380;420,933008346978;415,454804914017
"160";"gruntjs/grunt";10749;869;864,109870889472;862,438195885072
"161";"google/iosched";10748;2066;1856,64824697944;1872,91184795872
"162";"petkaantonov/bluebird";10741;2291;1997,57897386968;2013,88994504044
"163";"request/request";10703;2077;1785,21460837062;1787,33841840313
"164";"square/okhttp";10697;3958;3548,55852798819;3540,4655663502
"165";"twbs/bootstrap-sass";10695;1126;1090,07337196076;1092,30284796251
"166";"angular-ui/ui-router";10670;2059;1821,81685073042;1817,28216659403
"167";"diaspora/diaspora";10670;456;496,065607121009;495,059486512882
"168";"reddit/reddit";10668;1100;1066,74843834532;1071,01951276795
"169";"pugjs/pug";10657;1425;1307,185184485;1306,93698074247
"170";"isocpp/CppCoreGuidelines";10643;2802;2415,9917122688;2429,049822494
"171";"justjavac/free-programming-books-zh_CN";10635;2922;2306,25228556254;2307,33013521039
"172";"Valloric/YouCompleteMe";10595;1867;1744,52372596694;1741,01291794547
"173";"madrobby/zepto";10508;1176;1156,5153660961;1158,59607879106
"174";"h5bp/Effeckt.css";10492;634;509,03252988655;509,623393457982
"175";"github/hubot";10480;1458;1311,77190850666;1304,49882620314
"176";"SamyPesse/How-to-Make-a-Computer-Operating-System";10460;1502;1331,3769309135;1326,3670963122
"177";"julianshapiro/velocity";10322;1446;1407,98965227672;1409,43216136274
"178";"astaxie/build-web-application-with-golang";10255;2311;1949,50616985537;1951,69658960141
"179";"pixijs/pixi.js";10254;1524;1454,7456747148;1463,38053588464
"180";"wycats/handlebars.js";10190;1121;984,477613616261;995,818512356588
"181";"feross/webtorrent";10182;4676;5945,69990139052;6198,44891736419
"182";"kripken/emscripten";10068;1169;952,211199195013;957,984342048912
"183";"Shopify/dashing";10068;879;806,278562122071;805,394745572604
"184";"enyo/dropzone";10039;1246;1195,48731237481;1198,07225942291
"185";"scottjehl/Respond";9997;633;639,821602223586;650,464286906341
"186";"postcss/postcss";9966;3272;3254,38706304105;3236,27310729815
"187";"desandro/masonry";9959;1098;962,599713810874;963,456753155559
"188";"octocat/Spoon-Knife";9944;241;418,301719901389;409,042797515461
"189";"koajs/koa";9904;2568;2415,88980448842;2400,31385562322
"190";"BVLC/caffe";9867;3491;2973,44436001592;3018,38967444464
"191";"jquery/jquery-mobile";9863;295;363,262662425132;364,700510749358
"192";"SwiftyJSON/SwiftyJSON";9800;3038;2952,34951584626;3005,4447871575
"193";"wagerfield/parallax";9795;999;1023,8864687466;1023,66980421246
"194";"hexojs/hexo";9732;2985;2588,53533036578;2599,84088838731
"195";"square/picasso";9686;2160;1964,97224276912;1968,19722201891
"196";"CamDavidsonPilon/Probabilistic-Programming-and-Bayesian-Methods-for-Hackers";9662;983;999,138769811497;1001,43085475
"197";"almasaeed2010/AdminLTE";9654;2969;2509,31547428653;2503,81706391595
"198";"addyosmani/backbone-fundamentals";9651;378;463,691739712862;463,888708431742
"199";"etsy/statsd";9632;1177;1138,84794063066;1134,59707700857
"200";"futurice/android-best-practices";9623;3098;2860,12294056981;2850,76468287734
"201";"HubSpot/pace";9610;1287;1120,62973667832;1128,64523940859
"202";"substack/node-browserify";9590;1234;1206,52360730807;1205,30514815193
"203";"dotnet/corefx";9562;1232;1110,52010574789;1130,45821120987
"204";"ruby/ruby";9547;1350;1265,29171661784;1264,56455458462
"205";"ccgus/fmdb";9543;1739;1747,12197686477;1750,39812852317
"206";"spf13/hugo";9537;3475;3309,62345248581;3311,33831402727
"207";"tripit/slate";9498;3795;2591,39822074409;2599,76532574843
"208";"RestKit/RestKit";9476;694;723,043530943157;724,474564376272
"209";"postcss/autoprefixer";9471;1891;1820,55036879039;1832,16836053214
"210";"grafana/grafana";9445;2570;2045,17101803372;2074,03631688666
"211";"jquery/jquery-ui";9430;437;445,811482005141;445,120222473885
"212";"VerbalExpressions/JSVerbalExpressions";9420;5148;6507,60352966298;6919,58393218653
"213";"jlmakes/scrollreveal.js";9419;2821;3582,91725546848;3536,11477191264
"214";"imathis/octopress";9411;398;481,736291397929;483,17416173118
"215";"coreos/etcd";9382;1630;1395,19862133777;1396,66879967265
"216";"chriskempson/tomorrow-theme";9381;898;873,715744057916;878,677519846759
"217";"xdissent/ievms";9376;580;617,734950758085;626,399822913612
"218";"node-inspector/node-inspector";9375;1436;1361,59733277599;1360,5193306491
"219";"greenrobot/EventBus";9367;2819;2580,60335918458;2581,8825240145
"220";"domnikl/DesignPatternsPHP";9348;1458;1388,37590671279;1382,97455153813
"221";"Mantle/Mantle";9276;1308;1282,69081758415;1305,85239718654
"222";"jfeinstein10/SlidingMenu";9266;984;896,534739757732;897,097309790931
"223";"altercation/solarized";9245;1169;1054,35158017189;1053,58754168678
"224";"magicalpanda/MagicalRecord";9234;1499;2231,81772794049;2104,18659887981
"225";"Reactive-Extensions/RxJS";9231;3121;2716,31183312992;2780,07847452429
"226";"Itseez/opencv";9227;2359;2022,85449382734;2017,18445569176
"227";"Automattic/mongoose";9224;1488;1346,64396181255;1346,75937857176
"228";"janl/mustache.js";9198;875;840,89473983239;842,692031830327
"229";"npm/npm";9183;1852;1688,56190795926;1711,84784861718
"230";"mochajs/mocha";9181;1570;1573,61419720701;1568,31574794219
"231";"riot/riot";9178;1761;1770,14063409693;1760,52692399015
"232";"mongodb/mongo";9173;1227;1135,20701492058;1147,22740973331
"233";"chjj/marked";9166;1752;1618,85435616625;1624,59634730323
"234";"requirejs/requirejs";9156;992;931,187986677973;935,282248362868
"235";"php/php-src";9057;2155;2086,75266620335;2062,44933614753
"236";"ipython/ipython";9045;1423;1403,91836181845;1407,90281701792
"237";"PredictionIO/PredictionIO";9043;1238;1158,1676226541;1157,47875908576
"238";"codemirror/CodeMirror";8976;1339;1299,17095851111;1300,76065035857
"239";"jwagner/smartcrop.js";8958;2575;3640,6777756697;3609,90475809327
"240";"getsentry/sentry";8947;1217;1122,85049986543;1121,43114614362
"241";"driftyco/ionicons";8921;1248;1180,95484650401;1187,61364557904
"242";"browserstate/history.js";8920;568;586,675094443877;585,678866783545
"243";"bitcoin/bitcoin";8901;1373;1503,21448236544;1505,77500519157
"244";"facebook/fresco";8893;2469;2433,46229514119;2438,54627475311
"245";"LightTable/LightTable";8854;825;874,301158628772;872,326082865004
"246";"caskroom/homebrew-cask";8848;1225;1217,52702918558;1220,62901587662
"247";"linnovate/mean";8795;1276;1171,79310608184;1170,02134753535
"248";"nathanmarz/storm";8791;191;256,836674386901;261,696597884735
"249";"Thibaut/devdocs";8765;2249;2414,34772434054;2427,99973140516
"250";"danielgindi/Charts";8719;3141;2615,10809378424;2671,42093378647
"251";"PhilJay/MPAndroidChart";8688;3176;2711,19620234206;2727,4622410427
"252";"loopj/android-async-http";8674;1296;1280,86566672689;1280,85893385469
"253";"ipader/SwiftGuide";8672;2896;2829,52561576527;2846,86298170412
"254";"google/guava";8668;3265;3052,58055380267;3136,86217138132
"255";"JakeWharton/butterknife";8640;2908;2376,97567681558;2382,95935212798
"256";"kennethreitz/python-guide";8617;1142;948,294638644941;949,51564077869
"257";"square/leakcanary";8603;2810;2613,43784061346;2632,19992429021
"258";"zxing/zxing";8602;2160;1774,99094611595;1772,6970029436
"259";"ggreer/the_silver_searcher";8602;1494;1516,87918435368;1483,32691074542
"260";"spring-projects/spring-framework";8601;1917;1674,25433092937;1715,31243079044
"261";"google/protobuf";8587;3096;2859,95068725328;2850,27732735675
"262";"libgdx/libgdx";8582;1493;1317,67708697421;1316,29535232508
"263";"weui/weui";8545;5632;6677,80039875963;6686,16180582789
"264";"peachananr/onepage-scroll";8528;477;564,755782868798;557,28579027421
"265";"alcatraz/Alcatraz";8452;2006;2128,15944919597;2114,33015004078
"266";"keen/dashboards";8439;482;475,776522276763;477,270261337289
"267";"go-martini/martini";8398;746;744,012205320627;743,444841526484
"268";"github/hub";8362;1006;1015,89364039132;1004,43892505946
"269";"fzaninotto/Faker";8344;1420;1336,91307966715;1371,83870928985
"270";"adobe-fonts/source-code-pro";8322;1198;1038,44126672104;1042,49216272043
"271";"faif/python-patterns";8298;1374;1137,33128350812;1116,38873183189
"272";"apache/spark";8284;2536;2384,74372703124;2385,85704214548
"273";"capistrano/capistrano";8269;732;652,792520916628;654,966481724889
"274";"Flipboard/react-canvas";8251;1405;1267,99236012634;1269,65323129973
"275";"cheeriojs/cheerio";8249;1788;1639,30507602435;1670,07752459343
"276";"scottjehl/picturefill";8229;626;684,259189263448;680,902666068788
"277";"yabwe/medium-editor";8189;2491;1037,42982270799;1048,4748891802
"278";"wg/wrk";8153;1543;1503,47848439028;1500,73334155615
"279";"rbenv/rbenv";8150;1017;1115,97722671939;1113,72006085173
"280";"tj/git-extras";8140;1297;1316,50878527696;1402,84850996125
"281";"DmitryBaranovskiy/raphael";8133;558;511,670959485083;513,872608729355
"282";"fgnass/spin.js";8121;470;513,457510807666;513,303705605163
"283";"NUKnightLab/TimelineJS";8077;250;344,180444503412;342,377198160428
"284";"adobe-webplatform/Snap.svg";8076;988;900,648634058259;914,590870095304
"285";"substack/stream-handbook";8073;1244;1173,38696610892;1167,69172683633
"286";"eternicode/bootstrap-datepicker";8028;994;989,433932997077;988,656173484964
"287";"WickyNilliams/headroom.js";8019;535;454,474739397068;455,471954243489
"288";"julycoding/The-Art-Of-Programming-By-July";7992;1031;1032,49697641841;1084,40558671687
"289";"MostlyAdequate/mostly-adequate-guide";7991;1371;1290,63138805603;1314,73665708482
"290";"bumptech/glide";7990;2918;2446,69080632729;2441,90612386655
"291";"gionkunz/chartist-js";7984;1000;969,570736598021;970,215784826867
"292";"dimsemenov/Magnific-Popup";7954;993;974,675941276066;986,019767993198
"293";"philipwalton/solved-by-flexbox";7954;1290;1102,06940679671;1100,25745698073
"294";"yiisoft/yii2";7954;1226;1130,70638441224;1126,11209641212
"295";"sdelements/lets-chat";7949;745;891,90225933134;872,573977299939
"296";"nolimits4web/Swiper";7945;1913;1794,17672041731;1809,56950695579
"297";"serverless/serverless";7945;2842;2599,83875618712;2607,55823337682
"298";"selectize/selectize.js";7932;1082;1070,54208794671;1070,77394916512
"299";"kriasoft/react-starter-kit";7925;3558;3216,57668808924;3243,27683120844
"300";"jessesquires/JSQMessagesViewController";7924;1741;1543,55465028659;1548,52953222773
"301";"cocos2d/cocos2d-x";7918;1225;1040,04880305001;1034,97813096933
"302";"facebook/AsyncDisplayKit";7904;2051;2088,98210677158;2082,12232449762
"303";"influxdata/influxdb";7902;1411;1352,85390412521;1350,516250582
"304";"spf13/spf13-vim";7893;1652;1538,6123093891;1535,60737782752
"305";"matteocrippa/awesome-swift";7887;3128;2644,25415650254;2635,01097481778
"306";"sass/sass";7858;1140;1193,68116036736;1189,88056731907
"307";"irungentoo/toxcore";7842;608;758,278158031016;741,226466629228
"308";"thoughtbot/paperclip";7817;520;526,717313832855;525,096275229688
"309";"benweet/stackedit";7817;1199;1165,41815698364;1180,84999169653
"310";"chrissimpkins/Hack";7813;1139;1081,67097706951;1110,5627666213
"311";"chrisaljoudi/uBlock";7790;295;356,983246545591;357,15036265964
"312";"playframework/playframework";7775;941;857,713794933305;883,766385510371
"313";"pockethub/PocketHub";7766;811;812,76735073194;811,688726302688
"314";"gabrielecirulli/2048";7763;558;626,625613662969;628,47659869755
"315";"tldr-pages/tldr";7752;5848;6440,43793114142;6670,29427523705
"316";"CocoaPods/CocoaPods";7743;1218;1101,86311743847;1092,6305979568
"317";"kilimchoi/engineering-blogs";7742;1185;1292,14832504541;1294,67490941562
"318";"MengTo/Spring";7737;1989;1782,8354280814;1778,217675514
"319";"tpope/vim-pathogen";7737;940;887,686512010563;891,368855317692
"320";"foreverjs/forever";7733;962;889,816038981778;892,047667333966
"321";"carhartl/jquery-cookie";7721;378;492,437578145262;489,233601386678
"322";"mattermost/platform";7718;2416;1951,57699601927;1961,35493822146
"323";"fullstackio/FlappySwift";7711;490;512,762188585746;514,280058266402
"324";"jaredhanson/passport";7695;1396;1271,8619602804;1272,10749464832
"325";"SVProgressHUD/SVProgressHUD";7672;1435;1457,7893828442;1446,4770110641
"326";"github/fetch";7664;2807;2294,8898331545;2301,28950916389
"327";"knsv/mermaid";7582;836;728,589200804016;729,266659577196
"328";"composer/composer";7582;1212;955,8806476219;955,648814721805
"329";"facebookarchive/three20";7577;116;221,406714346182;216,03186504403
"330";"quilljs/quill";7536;1678;1810,66417770675;1776,91490694296
"331";"yaronn/blessed-contrib";7533;745;814,686874797116;815,049395137157
"332";"shichuan/javascript-patterns";7507;483;522,039823828471;522,474823031007
"333";"jcjohnson/neural-style";7479;4702;1836,80262586902;1799,12449387632
"334";"docker/compose";7478;1045;963,85590152854;966,57609037068
"335";"thomaspark/bootswatch";7455;912;791,284676518884;794,856345508111
"336";"excilys/androidannotations";7442;1246;1150,33233670587;1151,45655942768
"337";"mgonto/restangular";7434;851;851,176804121507;859,574592708479
"338";"remy/nodemon";7403;1436;1302,00949538545;1323,43594493499
"339";"isagalaev/highlight.js";7386;1318;1189,47527249131;1193,00646364527
"340";"google/cayley";7386;1090;870,078122679542;864,337382147928
"341";"knockout/knockout";7380;610;698,517466444641;699,598999824777
"342";"spree/spree";7379;647;582,452347386534;601,617684743472
"343";"sindresorhus/pageres";7366;560;556,434828929888;559,151460878187
"344";"aosabook/500lines";7358;1732;926,380474514055;924,905418148765
"345";"cubiq/iscroll";7355;1055;970,848968929933;967,248543602463
"346";"daylerees/colour-schemes";7345;771;693,904931710155;692,846951336586
"347";"WordPress/WordPress";7318;1104;1106,47385767329;1109,96972494417
"348";"fastlane/fastlane";7315;3467;2614,04849433652;2634,14402101652
"349";"CoderMJLee/MJRefresh";7311;2879;2831,20095221677;2884,78716650991
"350";"JakeWharton/ViewPagerIndicator";7304;1089;994,39669304524;991,760356090671
"351";"ampproject/amphtml";7286;3292;2636,07665767111;2625,77915920623
"352";"visionmedia/superagent";7269;1929;1810,62539765673;1809,51737079476
"353";"vim-airline/vim-airline";7265;1326;1334,5531970781;1337,76678605074
"354";"JakeWharton/ActionBarSherlock";7262;350;391,636481758288;384,925760699335
"355";"resque/resque";7242;419;480,893247816051;493,181182829855
"356";"ruby-grape/grape";7223;543;555,84112473568;555,076092462017
"357";"thoughtbot/bourbon";7207;791;777,827404868755;776,059669334912
"358";"arasatasaygin/is.js";7189;1138;1295,20426521821;1317,09794680744
"359";"kamens/jQuery-menu-aim";7175;344;415,90037147012;416,511794453481
"360";"segmentio/nightmare";7144;1510;1312,87697164619;1314,03255036458
"361";"nicklockwood/iCarousel";7143;1411;1456,44526191572;1489,7094778351
"362";"onevcat/VVDocumenter-Xcode";7125;1731;1803,28495491088;1807,57928610854
"363";"hacksalot/HackMyResume";7123;7116;8508,09184999466;9857,91990110959
"364";"Marak/faker.js";7119;2468;2298,14327817552;2374,67500953016
"365";"shockone/black-screen";7105;898;740,009297624486;736,585837850797
"366";"CocoaLumberjack/CocoaLumberjack";7099;1204;1223,421551561;1221,2052293178
"367";"realm/realm-cocoa";7093;1987;1722,74947782802;1713,64228504466
"368";"roots/sage";7083;873;735,683412113955;734,733115304543
"369";"amazeui/amazeui";7043;1080;1132,71990377235;1130,26701267531
"370";"imakewebthings/waypoints";7038;755;764,141804175279;768,330435525797
"371";"cmderdev/cmder";7033;1542;1494,77880957094;1493,60278742001
"372";"syl20bnr/spacemacs";7018;3196;2897,31039195702;2881,47454540752
"373";"facebook/flow";7015;1455;1270,60222286266;1271,2599543994
"374";"fabric/fabric";7012;1000;936,719151903621;948,616131457212
"375";"Microsoft/dotnet";7004;803;889,033449181608;884,805648939673
"376";"JuliaLang/julia";6990;921;919,411575610195;932,892920154868
"377";"aFarkas/html5shiv";6988;781;790,421303967098;791,376103849315
"378";"PerfectlySoft/Perfect";6975;6968;9025,2712102728;10077,5182853747
"379";"jnicklas/capybara";6949;478;512,913031035239;509,886343202345
"380";"HannahMitt/HomeMirror";6946;1211;1039,82360911662;1057,82000565889
"381";"RocketChat/Rocket.Chat";6946;3066;2950,01040492725;2975,83433217221
"382";"harthur/brain";6937;602;669,33969244466;662,736582336467
"383";"joewalnes/websocketd";6937;490;562,52451924548;566,802216141138
"384";"inconshreveable/ngrok";6936;1132;1108,98240033199;1107,53844894071
"385";"metafizzy/isotope";6920;598;624,310667937269;624,335816489505
"386";"rstacruz/jquery.transit";6911;350;382,821721005252;384,317502461154
"387";"stylus/stylus";6905;738;780,187954163699;779,218427850777
"388";"JacksonTian/fks";6904;1905;1693,40310055051;1688,6755159209
"389";"afaqurk/linux-dash";6902;464;479,508404545503;478,892712577467
"390";"gollum/gollum";6896;748;778,112811105456;779,694623162303
"391";"guillaumepotier/Parsley.js";6893;523;484,172625371859;474,356687632497
"392";"astaxie/beego";6884;1587;1618,36654091246;1698,75173714122
"393";"BrowserSync/browser-sync";6883;1445;1433,13075623889;1456,79298429789
"394";"DefinitelyTyped/DefinitelyTyped";6874;1781;1503,66137485804;1501,63551929234
"395";"ccampbell/mousetrap";6871;545;505,795222843495;501,316152520195
"396";"legomushroom/mojs";6867;6073;6730,50688845611;6793,50943470323
"397";"Grouper/FlatUIKit";6867;680;716,49333673819;717,547201145875
"398";"Famous/famous";6862;43;127,474728516468;130,372843529593
"399";"karma-runner/karma";6848;1087;1030,23167444175;1033,70961014482
"400";"sahat/satellizer";6846;1102;1094,62033830028;1091,87415354674
"401";"ptmt/react-native-desktop";6845;6606;2058,29467508526;2016,59734154737
"402";"XX-net/XX-Net";6843;4098;3369,41773368154;3438,95531546486
"403";"marionettejs/backbone.marionette";6835;365;415,552913106425;407,834602429473
"404";"tpope/vim-fugitive";6833;795;756,495809115575;763,98773716451
"405";"phacility/phabricator";6832;1155;1181,373236114;1182,93199750324
"406";"janpaepke/ScrollMagic";6814;940;968,304707218001;972,934124965918
"407";"HubSpot/offline";6805;534;629,268500544047;630,626088628794
"408";"elixir-lang/elixir";6803;1716;1738,87614157864;1735,43024426979
"409";"ejci/favico.js";6796;1790;4599,47836176273;5422,6320224089
"410";"carlhuda/janus";6787;397;478,117094669174;475,593826479167
"411";"Compass/compass";6775;343;406,044118408601;404,590721597729
"412";"nolimits4web/Framework7";6773;1659;1789,85341112107;1804,59647698501
"413";"cockroachdb/cockroach";6760;1356;1166,25640384355;1183,13831465394
"414";"guzzle/guzzle";6755;1038;954,48770375709;953,001966271494
"415";"apenwarr/sshuttle";6734;888;1118,15166449672;1100,90249605893
"416";"Kickball/awesome-selfhosted";6730;3172;1296,85980632397;1291,5233473588
"417";"chrisbanes/Android-PullToRefresh";6717;1079;1031,88634507408;1029,98436145668
"418";"mrmrs/colors";6710;522;630,158584788322;647,555948526141
"419";"drone/drone";6707;1249;1142,03444433579;1126,94601282079
"420";"FredrikNoren/ungit";6706;624;367,070707043686;364,015449306664
"421";"mishoo/UglifyJS";6700;496;577,347533943772;579,365863302875
"422";"felixge/node-mysql";6692;1169;1064,87582723471;1061,7420995079
"423";"revel/revel";6692;888;843,005542079355;849,808210244763
"424";"javve/list.js";6678;1146;380,172767332723;374,634596498184
"425";"wekan/wekan";6676;1819;1976,69775962168;1945,20638942273
"426";"basecamp/trix";6671;1777;2188,32483114041;2199,31645126701
"427";"slimphp/Slim";6665;839;860,909469427765;858,846177355153
"428";"netty/netty";6662;1280;1130,00691993027;1124,48661261617
"429";"uikit/uikit";6662;1085;1051,50668101984;1053,13328289771
"430";"HubSpot/youmightnotneedjquery";6660;1205;1108,95700011492;1120,63234367479
"431";"RubaXa/Sortable";6657;1616;1499,8370711512;1499,95860680225
"432";"phalcon/cphalcon";6650;705;666,626811888078;667,927808638802
"433";"path/FastImageCache";6643;671;666,877228460054;666,774619106988
"434";"Carthage/Carthage";6629;1814;1821,37984826711;1840,03525889088
"435";"carrierwaveuploader/carrierwave";6626;481;525,230052325724;529,571810394284
"436";"google/fonts";6625;1725;1470,87047967349;1476,96969756933
"437";"kevinzhow/PNChart";6624;1498;1509,35642592085;1497,81976746223
"438";"begriffs/postgrest";6623;1050;977,542062614982;975,508082992254
"439";"activeadmin/activeadmin";6615;410;422,374874742238;425,700955927478
"440";"kkga/spacegray";6614;479;503,292957274686;505,547073011919
"441";"facebook/Shimmer";6580;849;770,423916936727;769,777098071682
"442";"ibireme/YYKit";6578;6502;8103,18202820275;8611,74836194053
"443";"navasmdc/MaterialDesignLibrary";6543;1279;1202,69381668627;1203,62806637193
"444";"nsqio/nsq";6542;940;899,222052059544;898,049682418581
"445";"facebook/folly";6531;1113;1148,31379379256;1140,65762751537
"446";"stedolan/jq";6528;1039;852,922505878479;860,247359042582
"447";"NativeScript/NativeScript";6525;1948;1949,62825525343;1975,29178350968
"448";"google/traceur-compiler";6523;739;666,610535193977;667,080192077591
"449";"xing/wysihtml5";6518;131;211,063654488919;207,204260562896
"450";"scrooloose/syntastic";6505;951;981,77728250485;1010,2637445755
"451";"flightjs/flight";6499;238;277,289201522276;280,126135258439
"452";"ReactiveX/RxAndroid";6489;3170;2738,57062257739;2731,76733726502
"453";"strongloop/loopback";6484;1497;1253,58042343546;1256,33481411574
"454";"saltstack/salt";6464;778;736,55945764088;737,055861534878
"455";"binux/pyspider";6458;1186;1326,13635488068;1318,22553296408
"456";"mailpile/Mailpile";6454;450;512,318542044412;513,953431539521
"457";"jordansissel/fpm";6448;773;675,560326536966;669,861495397971
"458";"cakephp/cakephp";6419;442;437,458424296519;437,592572173308
"459";"jessepollak/card";6412;516;452,927236782972;451,435085401885
"460";"chinchang/hint.css";6405;2818;401,793660373376;403,368659692246
"461";"marmelab/gremlins.js";6400;474;639,02718880235;621,87649923172
"462";"handsontable/handsontable";6391;943;854,237320656283;845,425197750377
"463";"mailcheck/mailcheck";6388;289;416,220347767735;407,793915801272
"464";"Automattic/_s";6376;864;756,736730788125;758,265719374258
"465";"gin-gonic/gin";6369;2015;1688,99913688598;1687,80894614305
"466";"sequelize/sequelize";6333;1529;1424,20630758929;1441,54796688977
"467";"paperjs/paper.js";6323;697;684,477557992862;686,876014498678
"468";"petehunt/webpack-howto";6309;2834;2762,21263360293;2822,08263176027
"469";"yudai/gotty";6307;648;647,725093208655;647,754784636383
"470";"javan/whenever";6306;478;509,624131038843;499,817410507847
"471";"matryer/bitbar";6285;6159;7249,85649593442;8960,30692628412
"472";"ericelliott/essential-javascript-links";6284;3336;3722,73024558715;3860,41963044207
"473";"senchalabs/connect";6277;542;546,050726900609;547,378036576538
"474";"jshint/jshint";6274;720;712,76197501511;714,943001812804
"475";"equinusocio/material-theme";6270;2026;1819,57843315627;1825,41209418823
"476";"OpenEmu/OpenEmu";6267;1646;1585,30098954031;1620,21398128372
"477";"ConnorAtherton/loaders.css";6264;1330;1377,79464700786;1335,49765739617
"478";"jzaefferer/jquery-validation";6258;678;684,556138299879;685,136749426123
"479";"facebook/relay";6241;1485;1285,51417015111;1271,9302503142
"480";"dotnet/coreclr";6233;1011;933,720189295649;937,270110344121
"481";"keystonejs/keystone";6226;1863;1630,99214313407;1638,91533796341
"482";"robbiehanson/CocoaAsyncSocket";6222;1444;1180,68268297696;1184,18414124657
"483";"hakimel/Ladda";6215;396;437,977516580254;439,390614256592
"484";"bbatsov/rubocop";6213;970;854,824392496773;846,149640145507
"485";"ubuwaits/beautiful-web-type";6203;338;397,331625014044;396,302656148247
"486";"hashicorp/consul";6196;1500;1431,53377850019;1430,24569466408
"487";"mperham/sidekiq";6190;651;670,461866491396;669,033901945894
"488";"scrooloose/nerdtree";6183;896;830,740461290521;827,473658829948
"489";"niklasvh/html2canvas";6168;895;856,155732967588;857,352662955251
"490";"amsul/pickadate.js";6152;495;575,804395801045;579,44967054134
"491";"hpneo/gmaps";6150;578;775,660555422819;777,413656054551
"492";"jgm/pandoc";6147;1197;1113,02843767738;1127,58831988503
"493";"pydata/pandas";6131;1033;882,877080010177;882,135875423969
"494";"pouchdb/pouchdb";6130;1121;1110,37794428964;1129,62764383507
"495";"jacomyal/sigma.js";6116;1084;1127,45169556491;1091,40359101427
"496";"WhisperSystems/Signal-Android";6099;1626;1609,9591420415;1600,70628421858
"497";"slackhq/SlackTextViewController";6096;1194;1187,06211598151;1183,33300191384
"498";"qrohlf/trianglify";6094;793;813,342944601019;812,736416577107
"499";"phoenixframework/phoenix";6091;1829;1836,42704244504;1820,0338212423
"500";"chrisbanes/PhotoView";6085;1584;1383,73772808001;1382,86906842783
"501";"sorin-ionescu/prezto";6077;1190;1267,16300180209;1252,35925118754
"502";"Netflix/falcor";6071;1683;1623,45525185948;1640,62467974103
"503";"ryanb/cancan";6052;173;256,281078425217;259,071300216384
"504";"boot2docker/boot2docker";6039;518;622,210217978056;621,782026422059
"505";"facebook/osquery";6036;839;852,485948670647;851,944474825223
"506";"PHPMailer/PHPMailer";6034;1314;1089,70286950246;1097,06993857748
"507";"scala/scala";6029;1152;1043,33289741422;1042,70660191565
"508";"Flipboard/FLEX";6028;896;874,612409315332;877,025586844857
"509";"sitaramc/gitolite";6025;415;530,840112806993;532,999350795454
"510";"rwaldron/johnny-five";6023;1357;1268,21965172567;1268,38862034491
"511";"douglascrockford/JSON-js";6013;499;555,261779711281;554,082973094394
"512";"Matt-Esch/virtual-dom";6006;1320;1188,16089378469;1209,02348502999
"513";"purifycss/purifycss";6005;483;587,143970399399;586,011248870832
"514";"romaonthego/RESideMenu";5998;917;970,064481917403;942,419447776268
"515";"plataformatec/simple_form";5990;464;502,711742305424;502,160903302124
"516";"NetEase/pomelo";5986;810;807,397675825202;803,730768439457
"517";"ducksboard/gridster.js";5981;587;695,005183244867;698,505597907605
"518";"mozilla/BrowserQuest";5979;543;535,61917176368;537,317120822806
"519";"NodeRedis/node_redis";5969;802;802,193702512585;796,721484764741
"520";"aurelia/framework";5960;1635;1433,71391027463;1431,11195737737
"521";"sferik/rails_admin";5951;387;432,358955221163;431,360221852081
"522";"PHPOffice/PHPExcel";5947;1249;1108,72810212095;1109,15626368731
"523";"kesenhoo/android-training-course-in-chinese";5947;1795;1688,34569016257;1680,83779840531
"524";"clojure/clojurescript";5945;795;806,416107106126;819,725015700363
"525";"morrisjs/morris.js";5929;412;435,937740440481;433,411788622344
"526";"afollestad/material-dialogs";5927;1695;1476,41607235372;1477,19040150535
"527";"MrRio/jsPDF";5926;1068;852,387123945681;853,926830912991
"528";"hapijs/hapi";5897;1058;977,734206299982;976,604261119748
"529";"lhorie/mithril.js";5891;1206;1205,08783014774;1203,1131799263
"530";"TTTAttributedLabel/TTTAttributedLabel";5887;1059;1128,63953228056;1118,12151984226
"531";"CEWendel/SWTableViewCell";5885;975;936,486619825743;938,177896812369
"532";"jverkoey/nimbus";5879;549;572,776511603979;582,155071659147
"533";"davatron5000/FitText.js";5860;367;415,830777094202;422,172733157485
"534";"mgcrea/angular-strap";5857;404;508,440377962192;501,626935606215
"535";"serbanghita/Mobile-Detect";5856;681;646,476398851874;655,022279554803
"536";"sqlmapproject/sqlmap";5848;1866;1822,93348488528;1820,13525820551
"537";"ViccAlexander/Chameleon";5846;1553;1354,19527739795;1356,67074970852
"538";"jakiestfu/Snap.js";5846;292;323,04745944493;322,100100057011
"539";"FineUploader/fine-uploader";5845;293;354,730944596262;350,204839538907
"540";"matthieua/WOW";5842;972;1059,53032124015;1060,85074929394
"541";"fish-shell/fish-shell";5825;1087;1014,17005022715;1015,41402501257
"542";"marcuswestin/WebViewJavascriptBridge";5821;1814;1485,40804970149;1485,19236014584
"543";"docker/kitematic";5817;822;836,023469229544;848,838039408072
"544";"NodeBB/NodeBB";5812;935;832,322364787177;830,885120448418
"545";"sbstjn/timesheet.js";5806;225;305,783177921688;306,479771492081
"546";"fronteed/icheck";5795;633;576,427986554696;578,581432977891
"547";"kangax/fabric.js";5790;883;861,785334752931;860,866042898138
"548";"powerline/powerline";5787;984;907,218048235483;910,132217916459
"549";"danialfarid/ng-file-upload";5782;1413;1298,97717666071;1293,43230187801
"550";"nodemailer/nodemailer";5778;972;896,639881406882;899,069994064078
"551";"elastic/logstash";5764;925;910,797244664467;909,946825002513
"552";"Netflix/Hystrix";5754;1582;1541,67637236224;1534,62239792875
"553";"maxwellito/vivus";5748;1370;1190,02366726055;1188,19691258833
"554";"mozilla/metrics-graphics";5745;483;548,061309044236;543,01798901458
"555";"ochococo/Design-Patterns-In-Swift";5744;1264;1176,41538519467;1178,46200898886
"556";"breach/breach_core";5743;62;146,064212349505;146,788755713469
"557";"fchollet/keras";5737;2787;2008,62056175597;1998,76705239902
"558";"airbnb/caravel";5737;5665;187,695017990362;188,604371881965
"559";"intridea/omniauth";5731;325;367,130355787916;367,396587586251
"560";"angular-app/angular-app";5731;508;607,851894845908;598,000120647716
"561";"charliesome/better_errors";5730;364;447,302082077215;455,144771365644
"562";"amatsuda/kaminari";5729;449;468,242564686837;466,737732684582
"563";"johnezang/JSONKit";5727;505;540,31496669144;543,21986055482
"564";"jigish/slate";5723;494;598,32333467649;600,112740442582
"565";"shutterstock/rickshaw";5712;261;291,348821453864;291,096293977926
"566";"tomchristie/django-rest-framework";5710;998;861,208812748073;862,567019735696
"567";"vladikoff/chromeos-apk";5704;326;379,803303135339;379,394130303136
"568";"getpelican/pelican";5697;660;610,070790887663;611,649588529487
"569";"briangonzalez/jquery.adaptive-backgrounds.js";5697;277;354,178024899676;351,811299433014
"570";"pokeb/asi-http-request";5688;218;305,845497084473;308,331859473653
"571";"tmpvar/jsdom";5687;900;883,985305659065;884,364498365629
"572";"godotengine/godot";5686;1077;674,957151819041;675,491317603956
"573";"mozilla/localForage";5682;863;816,577513911169;820,303602288092
"574";"nagadomi/waifu2x";5675;1176;1196,11435015414;1200,11400880261
"575";"SnapKit/SnapKit";5673;2229;2014,52955220203;2012,37114312474
"576";"mleibman/SlickGrid";5673;378;416,387193776442;421,619190866158
"577";"react-bootstrap/react-bootstrap";5669;2027;1784,82648430729;1780,13732230134
"578";"SignalR/SignalR";5662;387;399,225830453611;389,485516578514
"579";"facebook/xctool";5652;709;714,455104906841;713,826525084306
"580";"VincentGarreau/particles.js";5630;1814;1159,70510669181;1146,51815789585
"581";"amix/vimrc";5629;1364;1184,79718297487;1184,77417160652
"582";"rapid7/metasploit-framework";5615;1032;950,959648427738;949,960504403173
"583";"JohnCoates/Aerial";5615;5606;6703,669746954;7028,35001561974
"584";"ksoichiro/Android-ObservableScrollView";5614;1279;1201,55387872949;1202,50506696007
"585";"mholt/caddy";5610;3277;2431,02071641355;2419,90210825325
"586";"mwaterfall/MWPhotoBrowser";5607;1293;1167,65662589827;1155,58297031147
"587";"google/leveldb";5598;1877;1700,78296357046;1700,84529179789
"588";"google/WebFundamentals";5595;1230;1116,35867272198;1116,02499495257
"589";"libgit2/libgit2";5590;462;554,444395595465;561,488166718735
"590";"zurb/foundation-emails";5587;749;513,233969966573;517,466499372258
"591";"eczarny/spectacle";5577;1111;900,778073677299;898,363985923121
"592";"mozilla/firefox-ios";5576;1862;2668,85904050956;2657,36847766417
"593";"h2o/h2o";5572;683;756,3404901443;733,330991738987
"594";"masayuki0812/c3";5570;732;737,825417403077;749,251937358725
"595";"casperjs/casperjs";5569;736;746,34845554268;747,335945712527
"596";"zeroclipboard/zeroclipboard";5558;561;641,709253627867;646,809495694388
"597";"soimort/you-get";5551;3831;871,118260900514;898,427419567073
"598";"systemjs/systemjs";5547;1680;1551,74058270409;1541,00477914153
"599";"mdo/code-guide";5535;645;677,917294440135;675,368093629016
"600";"gitbucket/gitbucket";5518;871;711,574058709388;705,421208778607
"601";"donnemartin/data-science-ipython-notebooks";5513;3454;3610,68431103737;3817,20664091469
"602";"deis/deis";5511;667;756,94190856667;759,52848908193
"603";"BlackrockDigital/startbootstrap";5508;583;545,968307385758;542,159558072941
"604";"Aufree/trip-to-iOS";5504;1681;1398,1069417513;1421,14907443011
"605";"thebird/Swipe";5504;531;564,313193737984;567,553509517471
"606";"braziljs/js-the-right-way";5497;528;601,294269403176;601,266885975125
"607";"tj/commander.js";5485;1112;1032,24557745936;1034,94414796401
"608";"Mango/slideout";5478;772;650,212019643527;669,118525902349
"609";"jquery-ui-bootstrap/jquery-ui-bootstrap";5455;191;268,936742697596;271,441084164888
"610";"rupa/z";5442;1078;1490,36962711336;1550,56722324422
"611";"joshuaclayton/blueprint-css";5441;104;178,824791615224;176,312122118437
"612";"boto/boto";5438;306;365,940250031851;367,121312576275
"613";"seajs/seajs";5438;880;853,415132074793;852,362962596112
"614";"dkhamsing/open-source-ios-apps";5438;2779;2318,00441155963;2305,13231270253
"615";"coreos/rkt";5431;734;625,062630565795;617,505672827847
"616";"tuupola/jquery_lazyload";5430;697;691,592323980209;702,141594398706
"617";"arduino/Arduino";5428;815;828,24899485733;812,847266775632
"618";"fullcalendar/fullcalendar";5426;666;644,76923891258;644,791189666486
"619";"mozilla/togetherjs";5423;292;377,351573057;374,306811023052
"620";"akka/akka";5416;860;901,947528741299;897,576234391445
"621";"ether/etherpad-lite";5412;422;452,517837010658;453,818814564841
"622";"facebook/facebook-ios-sdk";5402;367;451,068543098896;450,319136690624
"623";"nodejitsu/node-http-proxy";5394;816;774,81065227901;781,996639111743
"624";"omcljs/om";5378;972;1160,93979618518;1160,7862512746
"625";"piwik/piwik";5373;835;988,191540319689;993,292145350325
"626";"jiahaog/nativefier";5371;5351;7127,01269743323;10416,3748076888
"627";"michaelvillar/dynamics.js";5362;892;910,601302306563;904,804998676726
"628";"popcorn-time/popcorn-app";5345;63;154,575595783347;145,084131828334
"629";"zendframework/zf2";5344;197;263,923458106442;265,476514045529
"630";"chriso/validator.js";5343;1120;887,071619465609;886,635033066134
"631";"google/flatbuffers";5329;1259;1177,60528971376;1174,78016733644
"632";"progit/progit";5324;237;256,30663867969;259,686084425414
"633";"thoughtbot/guides";5323;838;940,127557847192;933,815463145125
"634";"winterbe/java8-tutorial";5321;4941;7147,62724293807;7829,36566598849
"635";"IFTTT/JazzHands";5320;812;820,115436329409;861,81869448881
"636";"angular/protractor";5318;844;759,743270357007;767,634900096509
"637";"daimajia/AndroidSwipeLayout";5311;1406;1204,09046296211;1207,14393373554
"638";"tonymillion/Reachability";5307;696;745,936186647652;747,944550027721
"639";"thoughtbot/laptop";5297;757;878,073153419712;877,086738456533
"640";"hackiftekhar/IQKeyboardManager";5287;1690;1550,15035490491;1561,84946262394
"641";"google/physical-web";5284;815;755,688883083285;772,722981165983
"642";"jverdi/JVFloatLabeledTextField";5283;641;669,987281043298;670,255525354734
"643";"dangrossman/bootstrap-daterangepicker";5282;827;819,58117189799;820,323664323947
"644";"b4winckler/macvim";5281;304;384,675638023363;383,210393934385
"645";"erikras/react-redux-universal-hot-example";5281;3711;3374,695239042;3420,94995082823
"646";"clojure/clojure";5270;693;744,809860743163;750,739625169084
"647";"spring-projects/spring-boot";5267;2089;1744,31775717686;1740,70132970881
"648";"twitter/twemproxy";5264;741;709,93264566971;708,220073329495
"649";"babun/babun";5262;1400;1240,71673942499;1239,37895101882
"650";"PureLayout/PureLayout";5259;1151;1216,83576680087;1213,48568601627
"651";"square/crossfilter";5256;383;437,421350128868;442,320851818876
"652";"mitchellh/packer";5251;669;647,779605560117;636,336827438106
"653";"Ramotion/animated-tab-bar";5249;1626;1416,69402486122;1421,97972675316
"654";"winstonjs/winston";5240;1012;872,332216154657;875,061511004767
"655";"HubSpot/tether";5238;1155;1139,12608949826;1159,31021439788
"656";"bang590/JSPatch";5234;2706;2002,13704606103;2037,44102025943
"657";"facebook/rocksdb";5233;1066;986,072731116976;985,429544046969
"658";"sovereign/sovereign";5228;446;523,34981772946;520,322878168367
"659";"madrobby/keymaster";5218;339;351,063099378858;348,594124273921
"660";"dropbox/zxcvbn";5218;1864;1964,53271319596;1912,326393821
"661";"tj/co";5205;1335;1302,2520282;1302,5422059138
"662";"kien/ctrlp.vim";5198;401;534,497094156831;535,891010121293
"663";"elastic/kibana";5197;939;844,041501773775;844,125039375982
"664";"laravel/framework";5196;1028;963,837451494943;965,298154207243
"665";"brunch/brunch";5192;560;548,48025428648;552,802836395956
"666";"liuliu/ccv";5183;411;440,1295066139;440,816631032846
"667";"CreateJS/EaselJS";5174;564;566,249501609488;564,848811292953
"668";"mutualmobile/MMDrawerController";5173;1031;1099,4840030428;1095,18770999645
"669";"EnterpriseQualityCoding/FizzBuzzEnterpriseEdition";5172;726;657,363934370695;672,116616182785
"670";"desandro/imagesloaded";5171;690;683,379287419189;679,326797467735
"671";"taye/interact.js";5167;600;441,308845616971;441,512015283816
"672";"forkingdog/UITableView-FDTemplateLayoutCell";5156;2006;2014,60991093527;2015,2174047744
"673";"Microsoft/WinObjC";5154;795;867,239516873277;869,177170193907
"674";"sebastianbergmann/phpunit";5149;490;475,083387155894;477,729579213278
"675";"baconjs/bacon.js";5144;487;552,013897808332;553,233616723635
"676";"middleman/middleman";5131;549;562,259899768943;564,814341104052
"677";"googlesamples/android-UniversalMusicPlayer";5127;1244;1103,55828303016;1132,56342974807
"678";"gorhill/uBlock";5121;1914;1478,06643890827;1476,50158214125
"679";"zwaldowski/BlocksKit";5117;743;784,587119063643;781,60605328292
"680";"chrisbanes/cheesesquare";5113;1428;1455,34463721006;1454,07827517029
"681";"ExactTarget/fuelux";5105;283;335,320996676834;337,952350196139
"682";"stubbornella/oocss";5104;329;390,901859540681;385,787346491488
"683";"icanzilb/JSONModel";5097;970;916,469839772455;922,216321104929
"684";"facebook/infer";5093;869;847,288369681753;849,445600198635
"685";"Bearded-Hen/Android-Bootstrap";5083;542;501,531997784105;499,24299304557
"686";"tmuxinator/tmuxinator";5082;749;696,469240732259;697,798191632778
"687";"HubSpot/vex";5071;467;425,77588444223;422,128171635779
"688";"loadfive/Knwl.js";5068;241;329,094698188719;331,277371696549
"689";"mobile-shell/mosh";5067;541;633,278379614178;626,588987328734
"690";"jscs-dev/node-jscs";5062;885;850,51900679668;851,222336213436
"691";"alsotang/node-lessons";5061;1741;1614,92076495975;1614,58564675004
"692";"antirez/disque";5056;1190;1384,13230456879;1339,90867008245
"693";"dzenbot/DZNEmptyDataSet";5055;1621;1354,66925756658;1355,28188469638
"694";"yeoman/generator-angular";5054;826;839,229849258373;837,627526905973
"695";"Mashape/kong";5045;2093;1759,16521886838;1755,9033630842
"696";"CoderMJLee/MJExtension";5028;1800;1851,33076672612;1888,72030184599
"697";"buger/gor";5022;845;836,782532979631;832,591118474484
"698";"fxsjy/jieba";4996;1202;1123,00246029203;1120,34374237794
"699";"powerline/fonts";4994;1570;1358,71678043202;1356,13000293978
"700";"square/dagger";4989;965;928,587807909705;929,698212439458
"701";"mxcl/PromiseKit";4985;1253;1098,21264299296;1109,11006129003
"702";"codecombat/codecombat";4983;510;502,896374742855;504,910934915894
"703";"novus/nvd3";4977;734;701,767435356326;699,113926053668
"704";"north/north";4975;98;176,271165737742;178,323964234623
"705";"dotnet/roslyn";4974;1474;1347,59802214304;1349,57695802133
"706";"JetBrains/kotlin";4969;2770;1472,86830827507;1464,50835113999
"707";"CosmicMind/Material";4968;4900;2376,3352730079;2517,5067636244
"708";"flot/flot";4960;349;415,113601486905;414,857511460571
"709";"cucumber/cucumber-ruby";4955;93;160,056489700225;160,841407231458
"710";"nicolargo/glances";4953;1165;1065,07829932339;1071,35979476981
"711";"SFTtech/openage";4953;1848;2011,84250334896;2256,15563213625
"712";"vitalets/x-editable";4951;393;440,988242010216;442,823447987302
"713";"feross/standard";4951;2014;1853,11829339504;1864,06313232769
"714";"git-up/GitUp";4950;1436;987,095016076282;988,650181028609
"715";"restify/node-restify";4948;1072;1076,21889325168;1074,8510348586
"716";"highcharts/highcharts";4947;721;717,518158469918;719,869523692317
"717";"lgvalle/Material-Animations";4947;2103;1855,71168200825;1856,55310848368
"718";"rails-api/rails-api";4934;366;471,579504073459;469,058926199445
"719";"daimajia/AndroidViewAnimations";4928;1113;1032,74259461307;1031,23800610583
"720";"square/SocketRocket";4918;668;671,792749874145;671,488482584984
"721";"auchenberg/volkswagen";4902;578;699,687155596096;699,029047358019
"722";"HubSpot/odometer";4900;358;365,925520670674;363,192619424176
"723";"guard/guard";4899;333;403,479642789006;400,254407956765
"724";"square/PonyDebugger";4884;471;536,294537876218;536,524973894542
"725";"nhaarman/ListViewAnimations";4878;649;657,317822487533;657,491078841656
"726";"astuetz/PagerSlidingTabStrip";4878;791;781,271538661677;778,770939766935
"727";"maxogden/art-of-node";4877;1038;946,923740442896;952,178203997134
"728";"jbranchaud/til";4874;4862;98,1849537175876;95,7330785478891
"729";"alibaba/fastjson";4873;1613;1280,49741960528;1280,50548624474
"730";"mikepenz/MaterialDrawer";4870;1788;1534,67177331787;1532,57152015479
"731";"connors/photon";4869;1513;1730,66435785584;1727,95714207255
"732";"imakewebthings/deck.js";4869;210;258,059831831846;260,075989526744
"733";"olton/Metro-UI-CSS";4857;372;434,940294475692;436,38437405764
"734";"es-shims/es5-shim";4854;649;702,356360521284;701,517520946263
"735";"mame/quine-relay";4850;339;383,926626645363;385,111114961303
"736";"Pixelkit/PixelKit-Bootstrap-UI-Kits";4846;190;259,590047890142;258,836676473454
"737";"primer/primer";4846;682;690,513789605709;681,049827202692
"738";"dc-js/dc.js";4845;512;558,484308770587;567,299786170179
"739";"angular-fullstack/generator-angular-fullstack";4843;917;921,589930709355;919,75528047088
"740";"mitmproxy/mitmproxy";4843;864;773,560670497317;773,47508188599
"741";"justinfrench/formtastic";4840;144;219,289342632055;214,533498586082
"742";"aterrien/jQuery-Knob";4840;266;337,543830329464;338,027717053186
"743";"sdegutis/mjolnir";4834;199;292,937364594928;280,408572530044
"744";"Rich-Harris/ramjet";4813;507;876,931707482655;883,590013889499
"745";"crystal-lang/crystal";4807;1284;1095,26076984343;1109,54655945686
"746";"paulasmuth/fnordmetric";4807;103;195,474127658521;190,887342949496
"747";"tonsky/FiraCode";4802;2567;2591,37340404774;2699,72021665818
"748";"ractivejs/ractive";4798;450;517,677492767865;519,357586345919
"749";"grpc/grpc";4797;1306;1053,54709203374;1056,51117547826
"750";"maroslaw/rainyday.js";4797;263;320,493690502993;318,366509862549
"751";"swagger-api/swagger-ui";4788;1297;1156,75099575393;1165,79373562375
"752";"facebook/chisel";4788;898;1021,42383060705;1008,90312280659
"753";"nate-parrott/Flashlight";4788;412;487,080943387794;487,293029222668
"754";"twostairs/paperwork";4780;521;596,966488850038;601,917552863942
"755";"junit-team/junit4";4772;756;781,560568559902;782,436965212586
"756";"technomancy/leiningen";4770;488;512,143092773438;510,815125862884
"757";"DrKLO/Telegram";4767;1155;1102,50625652873;1097,81924521855
"758";"nickbutcher/plaid";4763;4757;6078,39449741873;6271,04936471766
"759";"alexwolfe/Buttons";4757;257;313,966769523426;315,143712899705
"760";"levey/AwesomeMenu";4748;431;561,62282164169;562,755154765861
"761";"facebook/stetho";4748;1353;1041,85859878478;1064,70675588618
"762";"liaohuqiu/android-Ultra-Pull-To-Refresh";4746;1682;1496,88802951886;1473,1699465732
"763";"octalmage/robotjs";4744;674;800,007257116923;807,619347174821
"764";"jschr/bootstrap-modal";4737;237;293,747361659046;292,119115489068
"765";"reflux/refluxjs";4719;853;1025,7081811246;1021,82445905038
"766";"codeguy/php-the-right-way";4717;584;642,3906051958;641,879762484913
"767";"thoughtbot/factory_girl";4716;349;381,363413877403;378,259998110675
"768";"eslint/eslint";4716;1529;1152,37937160804;1153,03487405787
"769";"metalsmith/metalsmith";4714;845;884,474553629877;885,698105148844
"770";"junegunn/fzf";4713;1894;1737,6059563217;1726,14979720427
"771";"eclipse/vert.x";4712;678;655,1696611899;659,699831469247
"772";"GoogleChrome/chrome-app-samples";4706;561;571,727533092537;563,277238787434
"773";"twitter/twemoji";4705;1003;865,760415425594;865,41789262506
"774";"xbmc/xbmc";4704;593;572,526778562725;569,665385345253
"775";"ViewDeck/ViewDeck";4701;286;357,348058199453;359,460889330507
"776";"daniel-lundin/snabbt.js";4697;239;325,854059349698;330,237115840901
"777";"mishoo/UglifyJS2";4696;759;752,478220506979;752,198690086226
"778";"mislav/will_paginate";4695;250;252,948585215049;254,451557317518
"779";"puikinsh/gentelella";4695;4081;550,811726746776;549,868781451992
"780";"CanvasPod/Canvas";4695;550;642,548216158777;651,303366224423
"781";"umano/AndroidSlidingUpPanel";4691;964;888,638362080138;885,580913010521
"782";"prestodb/presto";4691;745;873,646642563561;860,778820526101
"783";"joemccann/dillinger";4686;518;507,019582702527;508,696403660005
"784";"tbranyen/backbone-boilerplate";4683;104;182,70342062748;180,234939714663
"785";"mail-in-a-box/mailinabox";4680;496;513,499107336039;512,664350256339
"786";"callmecavs/layzr.js";4679;840;1187,50539304342;1170,53386591039
"787";"celery/celery";4676;709;722,806060274115;725,424302453955
"788";"mongodb/node-mongodb-native";4661;526;508,479021802669;512,136443389587
"789";"jonobr1/two.js";4657;229;286,920689091029;288,954231867669
"790";"fatih/vim-go";4655;1005;1038,12825861067;1038,30039965912
"791";"CodeSeven/toastr";4655;924;879,026256623309;889,508394942974
"792";"beetbox/beets";4654;485;465,210096810164;473,613792349294
"793";"yangyangwithgnu/hardseed";4652;2780;3276,53312007153;3300,0459463704
"794";"USArmyResearchLab/Dshell";4651;205;268,844097285881;271,084462396865
"795";"aspnet/Home";4646;1079;1007,4791637122;1003,34133763461
"796";"memcached/memcached";4646;749;725,36990367307;726,334622786015
"797";"marcuswestin/store.js";4646;832;881,906042979265;877,849884977387
"798";"Seldaek/monolog";4642;761;758,191752534234;759,140105838632
"799";"gizak/termui";4637;661;576,230738936378;573,4117628215
"800";"karpathy/convnetjs";4635;1222;1057,03447847729;1055,78676302673
"801";"shipyard/shipyard";4628;747;703,924197350141;705,659992484255
"802";"NaturalNode/natural";4626;783;718,934075436322;717,317475345944
"803";"philc/vimium";4617;819;687,463188894739;696,226298060793
"804";"yiisoft/yii";4615;209;294,153349891843;289,478140586665
"805";"imsky/holder";4615;313;388,880159787811;391,241499263752
"806";"coolwanglu/pdf2htmlEX";4613;511;474,855500634258;467,631587203924
"807";"bmatzelle/gow";4610;444;476,005884411456;477,966529254431
"808";"lra/mackup";4605;1188;1206,51754103699;1207,61991985073
"809";"evilstreak/markdown-js";4602;648;651,361412791327;652,099008899514
"810";"tommoor/tinycon";4601;107;199,63839956548;194,681055957571
"811";"ruanyf/react-demos";4600;2197;1972,30779510728;1986,6254153344
"812";"mailgun/transactional-email-templates";4592;515;460,828415585359;452,822770149871
"813";"facebook/KVOController";4591;580;592,261956099716;593,399800621071
"814";"chenglou/react-motion";4587;2083;1952,45275463695;1948,33742516168
"815";"rdash/rdash-angular";4586;299;355,057980931027;354,430722989533
"816";"skwp/dotfiles";4574;442;453,393553796237;452,557949767066
"817";"Quick/Quick";4567;1111;991,674100052872;994,19399045447
"818";"vim/vim";4563;2419;1478,19756746421;1466,80537467869
"819";"BoltsFramework/Bolts-ObjC";4557;562;615,44039314302;617,747249170012
"820";"Khan/KaTeX";4555;578;573,358044547238;572,807527743797
"821";"jsdoc3/jsdoc";4551;844;801,71925690604;803,528361119879
"822";"twitter/finagle";4550;700;630,755189576357;622,993060295804
"823";"mono/mono";4549;692;592,068043700912;592,049892216855
"824";"lokesh/color-thief";4546;634;665,950160902982;656,60720190607
"825";"hashicorp/terraform";4545;1320;1144,16572243087;1150,71175106111
"826";"schneiderandre/popping";4542;634;648,633727317294;650,024478745182
"827";"LeaVerou/awesomplete";4538;616;707,818271232215;714,293405890513
"828";"aFarkas/lazysizes";4536;869;735,131619481661;737,447007601947
"829";"florent37/MaterialViewPager";4526;1237;1239,55807453243;1233,17229131363
"830";"android10/Android-CleanArchitecture";4525;2362;1793,00309505071;1790,27154660441
"831";"svg/svgo";4517;1052;857,397214713741;862,233776062824
"832";"epochjs/epoch";4506;243;274,784282354936;276,830332576676
"833";"h5bp/server-configs-nginx";4500;672;738,23066650423;733,334763796626
"834";"bup/bup";4493;347;305,582233171085;304,425703580693
"835";"componentjs/component";4491;169;258,914744396892;260,714787918616
"836";"robertdavidgraham/masscan";4486;664;540,541685854553;534,790253984141
"837";"jquery/sizzle";4480;376;408,794825562974;404,752470380313
"838";"greensock/GreenSock-JS";4480;863;810,124657519107;811,110310291476
"839";"spotify/luigi";4479;1131;1159,30664695788;1164,31464952869
"840";"greenrobot/greenDAO";4478;1244;1131,40289765519;1135,85969145134
"841";"needim/noty";4473;342;414,800827942973;416,780575387335
"842";"gabrielbull/react-desktop";4467;1400;1626,39113418357;1620,41662124396
"843";"ramda/ramda";4463;1525;1231,78790753309;1227,93722668451
"844";"TelescopeJS/Telescope";4457;546;579,75254814305;576,592257283458
"845";"silviomoreto/bootstrap-select";4457;659;608,049692598916;609,301428885481
"846";"hashicorp/vault";4456;989;910,733068756347;907,318729619865
"847";"kimmobrunfeldt/progressbar.js";4451;467;430,413653907813;431,79829926611
"848";"hashicorp/otto";4444;1044;1185,78213283727;1188,50315376217
"849";"unconed/TermKit";4443;126;201,752834541568;200,401560834224
"850";"typekit/webfontloader";4442;713;672,934049265294;668,535861905308
"851";"owncloud/core";4442;729;636,022237362187;633,816636747853
"852";"Bash-it/bash-it";4441;911;983,842918157763;999,053730475964
"853";"fontello/fontello";4441;421;495,850700918051;496,455784601137
"854";"flynn/flynn";4435;529;572,057434490638;578,447521829152
"855";"erlang/otp";4435;644;650,256902444039;643,77172957254
"856";"prometheus/prometheus";4434;1248;1048,51648306962;1046,34529938253
"857";"qiao/PathFinding.js";4433;340;386,562568711969;387,957657394398
"858";"ResearchKit/ResearchKit";4433;442;478,757403321051;477,26946412651
"859";"torch/torch7";4430;1609;1602,74907111391;1610,94611434949
"860";"davatron5000/Lettering.js";4428;259;242,814451394746;238,306297387002
"861";"octobercms/october";4424;931;934,042541947568;935,069425980965
"862";"sindresorhus/ava";4420;3943;3168,62463312155;3196,92428988645
"863";"twitter/hogan.js";4417;281;340,820260946598;342,200179966596
"864";"golang/groupcache";4413;522;469,984315327376;467,152893479194
"865";"Shopify/liquid";4408;717;630,626068866385;632,712463974835
"866";"lhartikk/ArnoldC";4407;383;481,595407325442;480,361500473783
"867";"Swordfish90/cool-retro-term";4403;565;502,984828114438;505,570970605818
"868";"blasten/turn.js";4393;309;377,268760680681;369,1847751535
"869";"realm/realm-java";4383;1740;1417,93448263172;1418,62634822016
"870";"dbcli/pgcli";4383;504;465,226149284731;475,241758223827
"871";"onevcat/Kingfisher";4382;1816;1832,25293675195;1814,50403139204
"872";"koush/ion";4379;650;681,531601096583;682,942510135815
"873";"android/platform_frameworks_base";4378;839;797,63646315278;801,488724152066
"874";"jackmoore/colorbox";4377;260;326,682127911973;321,428906285162
"875";"holman/spark";4377;303;393,707630722293;391,342199189961
"876";"michaeltyson/TPKeyboardAvoiding";4375;1040;1080,92738353521;1098,52275492055
"877";"clips/pattern";4375;757;828,612597623913;808,148122783639
"878";"MacDownApp/macdown";4360;980;804,431250496861;805,674940758935
"879";"terryma/vim-multiple-cursors";4358;615;671,731706312466;669,944206188573
"880";"yyuu/pyenv";4355;1161;1041,80260825815;1045,6657998172
"881";"KrauseFx/TSMessages";4353;514;589,933788595242;592,003570731248
"882";"seyhunak/twitter-bootstrap-rails";4351;198;250,01064332627;250,025582496453
"883";"bendc/sprint";4348;267;291,602968547339;291,874734458578
"884";"gleitz/howdoi";4344;865;392,033871501795;386,867254423441
"885";"sergeche/emmet-sublime";4339;406;417,249737020216;419,369707839608
"886";"MatthewYork/DateTools";4334;804;790,174229991811;796,543207442555
"887";"dropwizard/dropwizard";4332;632;603,48556845051;606,912281177316
"888";"tictail/bounce.js";4328;499;617,738013873957;620,969457494653
"889";"flarum/flarum";4321;1202;1341,92693973245;1337,2210609571
"890";"Selz/plyr";4318;510;647,956089541422;653,104406542356
"891";"helios-framework/helios";4311;83;180,79007211998;179,425395723264
"892";"p-e-w/finalterm";4308;34;122,041765516898;119,255131501401
"893";"gnab/remark";4301;821;739,545128836131;753,461727030832
"894";"openframeworks/openFrameworks";4296;463;520,777531057699;518,764238665
"895";"gabrielemariotti/cardslib";4287;493;553,643267955082;555,909541480375
"896";"NeXTs/Clusterize.js";4280;466;654,159058967891;634,218026208937
"897";"kivy/kivy";4270;729;716,402206077236;715,25263436681
"898";"square/cubism";4269;254;333,590441008014;322,204966544643
"899";"goldfire/howler.js";4268;747;778,06981095433;786,261602461562
"900";"robbiehanson/XMPPFramework";4267;809;819,833814603608;817,9846448272
"901";"madebymany/sir-trevor-js";4257;209;293,575989222006;295,095152357031
"902";"gotwarlost/istanbul";4253;1003;950,435191874357;949,320897532786
"903";"docopt/docopt";4242;403;408,708059234433;404,070680845621
"904";"briannesbitt/Carbon";4236;787;862,43431734899;861,939345023956
"905";"Cocoanetics/DTCoreText";4226;478;534,475874091909;532,664922429342
"906";"elabs/pundit";4225;669;683,905144292201;681,755558125656
"907";"topcoat/topcoat";4223;119;192,056706332837;186,178424657146
"908";"pcottle/learnGitBranching";4215;522;464,164201196999;467,384260254675
"909";"samuelclay/NewsBlur";4208;289;315,96040956327;314,072072282716
"910";"tylertreat/comcast";4208;282;322,836067845062;312,453902097207
"911";"fabien-d/alertify.js";4206;152;247,527245906826;247,061736617528
"912";"nicklockwood/FXBlurView";4202;709;746,98882057762;748,443690726495
"913";"dnschneid/crouton";4195;643;771,397174332372;772,08842286432
"914";"getgrav/grav";4193;2626;2663,41729009966;2634,20131802006
"915";"davatron5000/FitVids.js";4193;209;248,840894413256;243,635684171308
"916";"SublimeCodeIntel/SublimeCodeIntel";4185;377;411,385894292511;412,697125641292
"917";"robb/Cartography";4185;924;932,115816809131;929,253597815979
"918";"rakyll/boom";4182;650;679,029387339163;668,409335857635
"919";"weaveworks/weave";4173;409;453,746564589889;454,096549477016
"920";"Automattic/kue";4171;811;651,290504621524;651,855702239359
"921";"rendrjs/rendr";4160;225;297,435806415109;299,345058159604
"922";"louischatriot/nedb";4156;990;819,470778478593;819,569268404693
"923";"reactphp/react";4146;551;559,20295064947;554,839739835096
"924";"alibaba/tengine";4146;759;786,169594380314;796,898622454072
"925";"LMAX-Exchange/disruptor";4145;687;686,713950816355;684,159916882205
"926";"CachetHQ/Cachet";4144;934;871,255099938826;894,789157064839
"927";"google/gson";4140;2263;1923,53097483921;1928,62181137325
"928";"infinite-scroll/infinite-scroll";4135;221;304,774290057056;300,321572834346
"929";"pry/pry";4135;363;416,711210128759;419,208933088385
"930";"scrapinghub/portia";4129;688;366,482652028052;370,708202127255
"931";"phusion/baseimage-docker";4119;790;802,78336958663;803,568627173265
"932";"CodisLabs/codis";4114;919;884,609147810875;875,404350989971
"933";"bokeh/bokeh";4111;781;680,919429408063;677,534251079267
"934";"divio/django-cms";4111;464;603,173790576257;591,599457166714
"935";"wyouflf/xUtils";4102;900;895,027624278245;894,883144565062
"936";"facebook/nuclide";4099;1133;1009,48280959027;1027,02510709864
"937";"AndroidBootstrap/android-bootstrap";4099;344;478,920999910413;479,613343992052
"938";"aporter/coursera-android";4089;302;370,203838369403;366,591236744941
"939";"segmentio/myth";4088;200;219,46926895829;222,361118775524
"940";"codegangsta/cli";4087;761;703,872995749473;698,964973697382
"941";"lukehaas/css-loaders";4080;429;364,849257429217;365,886564301578
"942";"ngbp/ngbp";4080;219;323,627138610103;325,225559028993
"943";"share/ShareJS";4080;245;319,031162305305;320,078119064548
"944";"vega/vega";4077;505;591,582769734204;590,821280083443
"945";"Flipboard/FLAnimatedImage";4076;1000;863,605970434038;838,187745852591
"946";"numenta/nupic";4063;598;693,336824067722;713,901157567789
"947";"andymccurdy/redis-py";4062;494;485,037272135422;486,248095428606
"948";"puma/puma";4062;430;404,778628249045;401,108221833749
"949";"boltdb/bolt";4061;1155;1906,64208060754;1895,67791063433
"950";"shelljs/shelljs";4060;1054;780,7843864832;784,26833373744
"951";"dieulot/instantclick";4052;242;349,47856398493;343,85378750605
"952";"square/otto";4052;757;915,352207250178;927,053066122614
"953";"nostalgiaz/bootstrap-switch";4051;410;452,417630623683;447,721909965638
"954";"XVimProject/XVim";4050;571;595,608025344615;590,839291018826
"955";"Gazler/githug";4040;1102;1596,12820741186;1565,2025826259
"956";"google/j2objc";4039;792;656,688247583436;656,386338160368
"957";"norman/friendly_id";4037;337;376,576945824321;379,04301467709
"958";"miniMAC/magic";4030;494;571,465689314067;571,163094072407
"959";"wkhtmltopdf/wkhtmltopdf";4029;655;649,292166200227;655,609596587689
"960";"buunguyen/octotree";4029;1600;1417,43369191258;1452,79761366333
"961";"paralect/robomongo";4027;890;860,043521271078;859,259646820076
"962";"Eonasdan/bootstrap-datetimepicker";4022;908;952,692641511633;950,041348679045
"963";"gaearon/redux-devtools";4020;2447;2148,49904902936;2143,20617725824
"964";"fluent/fluentd";4018;586;609,125606991645;608,486704444838
"965";"ksuther/KSImageNamed-Xcode";4013;760;883,170570691785;880,980382697501
"966";"drduh/OS-X-Security-and-Privacy-Guide";4012;1005;927,659729633;947,397968584594
"967";"csswizardry/inuit.css";4012;110;174,312711095601;173,591434202904
"968";"facebook/watchman";4009;765;758,80752048116;752,653601639616
"969";"perwendel/spark";4007;973;808,155848944341;821,37898584432
"970";"cnodejs/nodeclub";4005;799;748,61213596986;751,934060235251
"971";"nst/iOS-Runtime-Headers";4005;876;894,931159713886;893,435624751618
"972";"adamwdraper/Numeral-js";4000;446;457,381611327845;461,188728128975
"973";"derbyjs/derby";4000;208;250,351993673374;249,237471256706
"974";"NancyFx/Nancy";3997;670;658,502762673157;656,634152606009
"975";"tholman/elevator.js";3993;326;391,106618886621;390,402420473964
"976";"flyerhzm/bullet";3989;393;459,513389985937;461,791114927434
"977";"chriskiehl/Gooey";3986;334;358,199268858641;360,463740529135
"978";"bramp/js-sequence-diagrams";3982;484;511,048611515142;514,286155877379
"979";"haoel/leetcode";3981;776;777,09706717914;772,62146779328
"980";"sophron/wifiphisher";3979;365;405,135831573932;405,118570195397
"981";"alibaba/dubbo";3976;1494;1313,31244118025;1310,66730242671
"982";"arashpayan/appirater";3970;406;468,600494643349;470,191605792623
"983";"jmechner/Prince-of-Persia-Apple-II";3970;179;251,532553506924;246,812569475481
"984";"cocos2d/cocos2d-objc";3968;208;257,283649518293;255,260578860733
"985";"Netflix/SimianArmy";3967;736;590,407555238553;589,39051418935
"986";"deployd/deployd";3966;397;443,476259803874;440,33001382403
"987";"venmo/synx";3965;880;989,213912228225;992,954434607672
"988";"johndyer/mediaelement";3960;367;444,247099064719;445,985390795307
"989";"redox-os/redox";3959;2788;1063,23372903855;1079,05250215472
"990";"angular-ui/ui-grid";3957;688;687,709629765517;691,353346482899
"991";"devinross/tapkulibrary";3957;147;233,131727147214;234,399121159996
"992";"h5bp/mobile-boilerplate";3957;101;172,317185990728;174,728786409879
"993";"ConnorAtherton/walkway";3954;399;511,591877615064;498,616572951384
"994";"ichord/At.js";3949;333;339,954743740193;343,531022058199
"995";"puppetlabs/puppet";3947;410;421,377015662979;416,506324220077
"996";"bootflat/bootflat.github.io";3946;283;331,646447871363;332,025463749765
"997";"tesseract-ocr/tesseract";3945;2444;2209,88249716149;2193,3339916254
"998";"headjs/headjs";3944;152;231,750331598688;234,985192902231
"999";"kennethreitz/legit";3940;249;252,893299186035;255,09923402636
"1000";"medialize/URI.js";3940;422;436,45244069648;428,180105787854
"1001";"apple/swift-package-manager";3939;3933;4293,61893842905;4267,0927923958
"1002";"justinwalsh/daux.io";3938;293;318,088830469834;316,311008364258
"1003";"jhipster/generator-jhipster";3938;1103;874,708551254066;873,783269249072
"1004";"airblade/paper_trail";3933;345;415,653387138326;415,637693369882
"1005";"lebinh/ngxtop";3930;321;328,922028623143;326,063913980037
"1006";"mathiasbynens/jquery-placeholder";3924;235;303,102801907241;304,802878895215
"1007";"vurtun/nuklear";3923;3667;369,755191835844;358,781859431568
"1008";"fogleman/Craft";3919;648;333,875426539005;331,564559882466
"1009";"dropwizard/metrics";3916;460;475,191223228256;480,366667203231
"1010";"FriendsOfPHP/Goutte";3914;574;639,646013801459;637,970440737823
"1011";"facebook/jest";3914;858;833,346338891694;832,650206799315
"1012";"chriskempson/base16";3912;706;651,417249306751;650,868399102958
"1013";"PaoloRotolo/AppIntro";3906;1056;887,031349409816;884,337469703731
"1014";"jedi4ever/veewee";3905;169;242,931947750304;244,952504289902
"1015";"google/google-api-nodejs-client";3902;542;509,005732806178;508,808722051777
"1016";"sockjs/sockjs-client";3900;490;504,960594691006;512,171593967548
"1017";"alexreisner/geocoder";3897;344;348,081766611421;349,601327177488
"1018";"slim-template/slim";3886;334;385,314128944193;386,832300461363
"1019";"go-kit/kit";3883;1584;1104,96287013866;1109,13645992102
"1020";"krakenjs/kraken-js";3878;309;376,201495960117;371,747501022306
"1021";"andreafabrizi/Dropbox-Uploader";3877;534;531,062277828132;529,684026601342
"1022";"jimhigson/oboe.js";3877;193;240,698506464994;239,383264131319
"1023";"HelloZeroNet/ZeroNet";3874;2758;342,775732273345;337,936760177881
"1024";"facebookarchive/huxley";3873;148;223,869500967718;224,385396926714
"1025";"bjorn/tiled";3872;438;520,95094914054;513,179714244083
"1026";"facebook/proxygen";3870;715;775,940696515689;761,284407681979
"1027";"OwlFonk/OwlCarousel";3868;549;617,53713047661;621,00483788112
"1028";"FFmpeg/FFmpeg";3868;1251;1044,41540317691;1046,57171969806
"1029";"koenbok/Framer";3863;438;393,29871605269;391,965988106271
"1030";"bespokejs/bespoke";3858;298;335,298080759608;336,930008938075
"1031";"zealdocs/zeal";3857;894;925,194485109023;927,582263498128
"1032";"emilsjolander/StickyListHeaders";3857;658;637,697656402624;638,183082978759
"1033";"shadowsocks/shadowsocks-android";3856;1616;1504,57049250024;1499,05538132696
"1034";"binarylogic/authlogic";3851;104;171,127711454259;175,036949796418
"1035";"pingcap/tidb";3845;1211;1286,99735831641;1300,83793171778
"1036";"dbushell/Pikaday";3845;716;716,687722708631;716,554406105083
"1037";"thumbor/thumbor";3840;495;502,023123280357;500,051145470974
"1038";"google/cadvisor";3839;810;835,797899370133;849,585539275342
"1039";"winjs/winjs";3838;240;311,733740676886;312,82628501649
"1040";"webpy/webpy";3837;293;332,59841510977;329,07962575447
"1041";"assaf/zombie";3835;458;538,742928905151;536,208893347892
"1042";"fog/fog";3826;186;259,554223027989;255,32755845216
"1043";"zulip/zulip";3823;706;798,634928377842;792,396387302094
"1044";"matz/streem";3823;236;324,648853996053;330,534620839469
"1045";"flatiron/director";3818;652;656,919379892871;665,564754647638
"1046";"peers/peerjs";3816;404;440,279033833493;437,539907381955
"1047";"autumnai/leaf";3814;3814;1367,93853843376;1279,72144150485
"1048";"github/linguist";3809;492;488,750495939677;487,759411242571
"1049";"hakimel/stroll.js";3808;174;245,131125322523;247,235819383703
"1050";"liftoff/GateOne";3803;342;354,79436319579;355,049841897179
"1051";"sparklemotion/nokogiri";3803;334;404,490182056917;405,961687035039
"1052";"altercation/vim-colors-solarized";3802;468;476,404258924967;477,389730629324
"1053";"muaz-khan/WebRTC-Experiment";3801;630;668,606985352268;671,256840171696
"1054";"sintaxi/harp";3795;478;526,497902347486;521,50045423582
"1055";"ddollar/foreman";3794;331;367,240199574086;366,352372127583
"1056";"addyosmani/grunt-uncss";3791;237;280,002170000396;280,718270566892
"1057";"ChenYilong/iOS9AdaptationTips";3789;1143;1172,11573990149;1176,94607016011
"1058";"aws/aws-cli";3787;587;601,764866794459;601,524193040422
"1059";"eduardolundgren/tracking.js";3785;474;543,799113235122;548,792978629597
"1060";"sofish/pen";3785;348;389,749568341159;390,828704544385
"1061";"HabitRPG/habitrpg";3784;635;572,863011210752;569,743225636166
"1062";"kneath/kss";3783;148;234,661492089574;228,641472704835
"1063";"gopherjs/gopherjs";3779;608;486,072334754401;486,746592612092
"1064";"markdalgleish/stellar.js";3774;341;372,64930863007;370,796600136158
"1065";"google/styleguide";3769;2028;1879,13468082869;1912,66822107175
"1066";"backup/backup";3767;278;296,51214152473;298,573825927648
"1067";"holman/dotfiles";3762;475;536,632663403452;538,305528097138
"1068";"kevana/not-dockers-ui";3761;714;702,517771306623;703,676624218883
"1069";"imulus/retinajs";3757;250;323,390811643589;324,150496198411
"1070";"sqlitebrowser/sqlitebrowser";3753;1229;1117,30386141403;1145,81881321256
"1071";"mcxiaoke/android-volley";3751;1044;1034,12666271526;1044,27556833109
"1072";"syntaxhighlighter/syntaxhighlighter";3751;317;313,856279274746;315,748056277723
"1073";"zeman/perfmap";3749;69;151,719255949616;155,376440548836
"1074";"realm/SwiftLint";3746;1830;1952,86575079026;1950,19381872291
"1075";"facebook/facebook-android-sdk";3741;268;351,034116586559;344,199861165513
"1076";"luis-almeida/unveil";3739;371;395,873916634163;396,346634111443
"1077";"andreamazz/AMScrollingNavbar";3739;647;650,412367983268;651,823217851888
"1078";"libuv/libuv";3738;1278;1210,81539713102;1219,97279067429
"1079";"beautify-web/js-beautify";3737;546;560,871750719778;563,145959377473
"1080";"tsenart/vegeta";3736;1183;709,061650508026;685,799890354139
"1081";"jamztang/CSStickyHeaderFlowLayout";3733;877;1015,18436759322;989,937715446665
"1082";"stympy/faker";3731;718;965,910066461711;950,068263969212
"1083";"processing/p5.js";3726;712;643,481265288887;646,651192057502
"1084";"square/cube";3726;131;199,495892657495;193,757952713687
"1085";"mamaral/Onboard";3725;830;898,071330445464;915,140182581446
"1086";"koalaman/shellcheck";3724;1325;1452,00180665231;1570,84598024351
"1087";"fancyapps/fancyBox";3718;362;414,474122818913;410,317930939161
"1088";"coolwanglu/vim.js";3717;236;268,273451549871;262,840988718148
"1089";"pardom/ActiveAndroid";3716;647;708,413893430661;706,500750640795
"1090";"roboguice/roboguice";3715;388;394,252249092131;391,139335422069
"1091";"kristopolous/BOOTSTRA.386";3715;243;245,416504623699;242,77741467126
"1092";"isohuntto/openbay";3712;39;121,134000871319;123,644996410105
"1093";"claritylab/lucida";3711;249;298,694233670151;297,169141354126
"1094";"stig/json-framework";3709;120;199,245143983972;191,422029822429
"1095";"almende/vis";3708;553;572,467553324638;571,902905218514
"1096";"harelba/q";3706;603;966,967062333155;974,541554376454
"1097";"rmurphey/js-assessment";3706;689;629,997334449172;627,593110032614
"1098";"sferik/t";3704;337;371,723038296726;363,92414566036
"1099";"visionmedia/page.js";3701;784;799,534938077959;797,341096515414
"1100";"nzakas/computer-science-in-javascript";3695;554;561,472949066874;560,548866470039
"1101";"bottlepy/bottle";3694;504;583,178821225025;601,136125733242
"1102";"MrSwitch/hello.js";3693;340;407,708652735951;413,322562456893
"1103";"drapergem/draper";3690;262;316,421416202352;316,309313107038
"1104";"haiwen/seafile";3689;454;471,618708130223;470,384489218283
"1105";"AllThingsSmitty/jquery-tips-everyone-should-know";3679;1443;2013,34709394355;2077,08070215336
"1106";"outpunk/evil-icons";3678;348;341,51899859749;345,386429949305
"1107";"eligrey/FileSaver.js";3678;794;744,971724801624;744,893316546141
"1108";"wenzhixin/bootstrap-table";3678;1060;988,222342696087;990,828503574242
"1109";"viljamis/responsive-nav.js";3675;256;296,557837226363;297,019521293534
"1110";"lucasr/twoway-view";3672;648;638,256854180773;636,90345424841
"1111";"BBC-News/Imager.js";3672;139;197,509742781668;199,280320189649
"1112";"giakki/uncss";3671;558;559,299007522409;559,90051125914
"1113";"bitemyapp/learnhaskell";3671;701;693,353008777275;689,456080763916
"1114";"thinkaurelius/titan";3670;508;462,552114601782;459,028016265574
"1115";"jinzhu/gorm";3669;1012;881,266229897843;877,152419329967
"1116";"joke2k/faker";3667;409;397,577620207885;396,346689959481
"1117";"json-api/json-api";3661;645;618,631618112246;618,075183014599
"1118";"liabru/matter-js";3653;413;483,71543581528;484,140772961849
"1119";"DevinVinson/WordPress-Plugin-Boilerplate";3652;450;457,664036401021;451,677539124186
"1120";"Huddle/PhantomCSS";3651;449;490,868801129329;491,945650416091
"1121";"dtao/lazy.js";3651;584;554,623862351127;551,687778051007
"1122";"amlcurran/ShowcaseView";3650;709;653,133910224045;653,538211860315
"1123";"OpenRefine/OpenRefine";3650;449;441,668111660884;440,020358224625
"1124";"subtlepatterns/SubtlePatterns";3646;194;241,753766383412;227,941211077078
"1125";"google/gumbo-parser";3645;260;265,073994572835;257,25376176052
"1126";"chrisjenx/Calligraphy";3644;946;843,660717629704;844,640574072967
"1127";"docker/swarm";3642;567;521,819933160601;519,524694457708
"1128";"jakiestfu/Medium.js";3641;279;318,934838615131;321,493763237529
"1129";"mbleigh/acts-as-taggable-on";3639;218;277,976693783975;279,710850246016
"1130";"facebook/css-layout";3638;622;745,406216850454;748,535990728919
"1131";"mattt/FormatterKit";3637;389;442,550999274816;443,017804746413
"1132";"laravel/lumen";3636;689;718,614355674203;712,422587359495
"1133";"cloudwu/skynet";3635;783;843,080951737145;841,141375706276
"1134";"mortenjust/androidtool-mac";3633;548;650,797376974515;647,835511070767
"1135";"dropbox/pyston";3628;480;549,776899671077;560,545013997463
"1136";"erming/shout";3627;866;567,73800899984;574,835705168954
"1137";"hdodenhof/CircleImageView";3624;1181;1052,11916809709;1049,26740917009
"1138";"bpampuch/pdfmake";3619;485;489,402063746252;485,455498699359
"1139";"cyfdecyf/cow";3618;903;974,925301152915;987,071375955354
"1140";"tpope/vim-surround";3617;541;521,378649356188;523,248461620142
"1141";"TalAter/UpUp";3614;607;688,855665871848;687,446569405102
"1142";"jnunemaker/httparty";3610;308;384,304762584612;388,666913697104
"1143";"docker/dockercraft";3610;3605;4342,43840712131;5030,6780588437
"1144";"arvida/emoji-cheat-sheet.com";3610;765;793,435186994969;805,68156579585
"1145";"h4cc/awesome-elixir";3609;1590;1472,96510650207;1470,92124485621
"1146";"moxiecode/plupload";3608;391;447,528236423275;445,690278078807
"1147";"srobbin/jquery-backstretch";3607;226;318,855322970017;320,282936369475
"1148";"HubSpot/messenger";3606;261;325,088170699559;318,600421238248
"1149";"NodeOS/NodeOS";3604;958;1243,71970805095;1227,02807577693
"1150";"hbons/SparkleShare";3603;168;251,619571044285;253,854027460509
"1151";"IonicaBizau/git-stats";3601;296;374,706261323627;377,091304572756
"1152";"umdjs/umd";3593;644;661,025956637007;658,133892666909
"1153";"relax/relax";3590;940;1056,88660683412;1041,49555710454
"1154";"Theano/Theano";3589;1450;1336,01844116011;1370,65256203953
"1155";"JakeLin/SwiftWeather";3588;1079;1191,88182692548;1195,93125211176
"1156";"feathersjs/feathers";3586;2627;351,457929371559;354,243612584318
"1157";"ankane/chartkick";3581;349;375,380334071959;376,576730980103
"1158";"codegangsta/negroni";3581;603;602,932201215929;601,26906539648
"1159";"tessalt/echo-chamber-js";3580;149;269,6358671478;260,671969863035
"1160";"angular-translate/angular-translate";3578;555;595,712828192807;598,488165025558
"1161";"django-debug-toolbar/django-debug-toolbar";3574;302;330,948576970654;330,032849103568
"1162";"shadowsocks/shadowsocks-windows";3569;1155;840,410800956825;842,971083683647
"1163";"happyworm/jPlayer";3568;352;436,679079894565;434,421899012914
"1164";"turbolinks/turbolinks-classic";3567;245;400,376728414168;403,707709161777
"1165";"JakeWharton/u2020";3560;1077;1119,67020588856;1119,61073998365
"1166";"matplotlib/matplotlib";3559;665;612,148665469719;611,808820361694
"1167";"bebraw/jswiki";3558;168;250,042598225852;250,84897109564
"1168";"steipete/Aspects";3556;800;846,886269289614;842,90966971706
"1169";"derekparker/delve";3556;1087;851,449720339608;849,358218241224
"1170";"draios/sysdig";3551;743;728,139238143099;711,000797631764
"1171";"xetorthio/jedis";3550;721;695,064439866208;695,366864820802
"1172";"sferik/twitter";3548;230;265,703203072564;269,180479228364
"1173";"faye/faye";3548;282;311,644524123626;304,96270695236
"1174";"iissnan/hexo-theme-next";3548;1836;1513,84471650348;1507,27288766497
"1175";"mafintosh/peerflix";3546;770;770,397569154096;772,348717235422
"1176";"leemunroe/responsive-html-email-template";3545;438;446,574874544132;446,596042025836
"1177";"thoughtbot/neat";3544;396;408,517643498077;410,320284513439
"1178";"airblade/vim-gitgutter";3541;368;399,516991396693;403,298787157607
"1179";"xmartlabs/XLForm";3530;639;688,930113388165;704,334284110593
"1180";"DataTables/DataTables";3527;548;560,668579706541;561,712611329792
"1181";"substack/browserify-handbook";3526;576;638,855161679861;640,220202638033
"1182";"BBC-News/wraith";3526;300;335,047504519773;334,807528364168
"1183";"mxstbr/react-boilerplate";3524;3488;3684,96474871613;4145,48821418786
"1184";"google/gxui";3523;269;367,853688673626;367,11514995455
"1185";"jariz/vibrant.js";3523;231;294,469187854154;292,036041242736
"1186";"una/CSSgram";3523;3432;3880,36683239919;3761,29726193107
"1187";"malsup/form";3522;322;340,173356877872;349,02342466647
"1188";"facebookarchive/facebook-php-sdk";3518;43;118,337779660128;120,739217444174
"1189";"karpathy/neuraltalk";3517;516;653,538547106745;651,660195572964
"1190";"rey5137/material";3513;1034;972,325234824294;974,27215567905
"1191";"sandstorm-io/sandstorm";3511;536;618,888804461045;618,237991261351
"1192";"Jack000/Expose";3510;376;538,549877361217;539,374710589479
"1193";"TTimo/doom3.gpl";3508;111;172,63452356003;173,884096263001
"1194";"tombenner/nui";3505;218;286,846997467512;289,758759263424
"1195";"adambard/learnxinyminutes-docs";3504;545;509,861205394263;519,149631872439
"1196";"davezuko/react-redux-starter-kit";3496;2746;2558,24030251971;2553,18532210887
"1197";"HubSpot/shepherd";3496;611;533,442521815651;533,298821004576
"1198";"butterproject/butter-desktop";3494;2446;2849,09213259225;2785,71891330442
"1199";"hashicorp/serf";3492;317;308,574930570169;303,19004672957
"1200";"dmlc/mxnet";3492;2812;3048,81331440847;3076,81160071449
"1201";"ShareX/ShareX";3491;785;809,69795412363;819,206400426987
"1202";"phonegap/phonegap-start";3490;111;181,85495162329;177,18647408284
"1203";"benpickles/peity";3486;245;277,501748306261;281,221149174498
"1204";"socketio/socket.io-client";3484;376;450,238258096115;447,121101286876
"1205";"locustio/locust";3482;698;878,970068962525;885,943490499463
"1206";"mozilla/sweet.js";3482;316;292,905170089708;291,653019232339
"1207";"nomad/shenzhen";3482;493;561,303701640544;560,665262774744
"1208";"tholman/zenpen";3478;236;264,464673861553;263,221137671719
"1209";"google/google-api-php-client";3478;545;561,747813176558;570,851390445741
"1210";"github/git-lfs";3478;640;592,815136417071;591,144279790442
"1211";"mzabriskie/axios";3478;2060;1309,63308738579;1337,6378236434
"1212";"es-analysis/plato";3476;356;367,692221013953;369,024975637068
"1213";"sharelatex/sharelatex";3474;356;356,848661486801;354,043957065683
"1214";"puphpet/puphpet";3474;303;353,500843082233;347,920928722788
"1215";"OAI/OpenAPI-Specification";3472;1251;994,734501317302;986,274785506246
"1216";"MortimerGoro/MGSwipeTableCell";3469;1179;1158,94738028058;1153,13347009004
"1217";"swoole/swoole-src";3469;991;1093,41809696701;1082,68949809122
"1218";"rails-api/active_model_serializers";3469;423;472,784911976348;473,179074110682
"1219";"densitydesign/raw";3464;338;368,083893521463;368,075605963423
"1220";"nothings/stb";3463;1181;1421,48062897509;1377,95098222246
"1221";"pkluz/PKRevealController";3461;414;476,977969094653;481,167204591067
"1222";"graphql/graphql-js";3460;989;864,451445993929;873,631032742442
"1223";"Intervention/image";3459;746;809,111183076931;807,398603044522
"1224";"mruby/mruby";3457;301;438,41613598651;438,008870865845
"1225";"ocornut/imgui";3455;1074;721,83997108994;721,0347662625
"1226";"nicklockwood/iRate";3453;504;486,341195858708;486,327300496278
"1227";"showdownjs/showdown";3452;445;479,057957481391;484,754689090409
"1228";"sivel/speedtest-cli";3452;803;772,227118506619;784,237075647404
"1229";"John-Lluch/SWRevealViewController";3451;628;553,842468981938;556,181681968886
"1230";"futuresimple/android-floating-action-button";3450;796;781,330773449564;783,514929053593
"1231";"Swiip/generator-gulp-angular";3448;969;993,336985296629;990,63652811518
"1232";"fengyuanchen/cropper";3447;1371;1464,31003366045;1441,57097533279
"1233";"github/scientist";3443;2568;965,435628212856;1014,84729108677
"1234";"duojs/duo";3438;157;215,681489831701;219,597566726106
"1235";"wout/svg.js";3437;342;349,598906031638;347,355781946441
"1236";"visionmedia/move.js";3437;492;553,957371770381;559,462108780851
"1237";"sandstorm-io/capnproto";3435;411;462,662619998276;466,621243934243
"1238";"visionmedia/supertest";3434;796;725,790224317291;728,018179891337
"1239";"chjj/blessed";3434;832;805,426833184726;815,223545614416
"1240";"JakeWharton/NineOldAndroids";3434;574;640,152403642475;646,627269082096
"1241";"appium/appium";3432;744;701,013826032066;703,583657618974
"1242";"jquery/qunit";3430;180;247,946933940543;248,001864590399
"1243";"phusion/passenger";3428;258;326,729394542326;326,978590737795
"1244";"youtube/vitess";3423;555;622,308701675565;624,990099355964
"1245";"pedrovgs/EffectiveAndroidUI";3422;1211;1043,82179136945;1039,61453007118
"1246";"mono/MonoGame";3422;507;416,237423295846;412,105700198859
"1247";"vmg/redcarpet";3420;359;423,252879844957;422,242933928817
"1248";"gradle/gradle";3420;764;778,300071422338;776,251418817595
"1249";"websockets/ws";3416;745;707,966266100974;705,84715252338
"1250";"ipselon/react-ui-builder";3415;63;155,292133994312;150,864875620339
"1251";"fpillet/NSLogger";3415;396;457,317151444631;457,726466798143
"1252";"AutoMapper/AutoMapper";3414;479;478,371329344706;475,642492705753
"1253";"joyent/libuv";3413;41;114,76566780455;107,411861236725
"1254";"makeusabrew/bootbox";3411;342;393,159530124435;388,512017838965
"1255";"openzipkin/zipkin";3411;671;520,164598676648;521,689280595793
"1256";"ideawu/ssdb";3410;708;672,411219007302;664,895769017342
"1257";"mroth/lolcommits";3409;385;253,742172620966;255,176020502202
"1258";"torchbox/wagtail";3407;414;465,106903691664;460,462885889768
"1259";"ericdrowell/KineticJS";3403;137;217,504881486948;212,261414288752
"1260";"dingo/api";3399;1276;1123,8229946204;1129,28577669686
"1261";"ant-design/ant-design";3396;2023;1668,95188250675;1647,3025348188
"1262";"openstf/stf";3392;580;660,675434680534;659,751770826425
"1263";"robbiehanson/CocoaHTTPServer";3392;467;482,608620597117;478,557731743286
"1264";"pluginaweek/state_machine";3390;163;212,630625945843;209,934365090653
"1265";"tools/godep";3389;709;693,866279548953;698,378029093481
"1266";"socketstream/socketstream";3388;135;215,782929232356;217,620965938439
"1267";"guardian/scribe";3386;160;233,278938621155;230,614815207284
"1268";"StevenBlack/hosts";3385;3018;456,274617128753;447,861807945873
"1269";"appjs/appjs";3383;161;246,931100918585;246,966793116612
"1270";"ThinkUpLLC/ThinkUp";3381;102;160,931748533179;162,687576352862
"1271";"reapp/reapp";3381;528;620,739624496845;631,480382295122
"1272";"sosedoff/pgweb";3378;391;357,528518461008;367,418683276672
"1273";"vigetlabs/gulp-starter";3376;820;842,407490391463;858,466604696976
"1274";"wishstudio/flinux";3376;422;420,236318718538;424,361442596484
"1275";"CodeboxIDE/codebox";3376;325;401,154389677181;418,321458793642
"1276";"restsharp/RestSharp";3374;497;455,447932894207;458,645517479304
"1277";"lpereira/lwan";3374;504;315,182444809208;313,758224971903
"1278";"davidmerfield/randomColor";3373;256;309,056730461227;306,611729376722
"1279";"geuis/helium-css";3372;112;175,071104757294;171,027459771446
"1280";"trogdoro/xiki";3368;82;140,497856540633;144,60778160999
"1281";"noraesae/perfect-scrollbar";3368;662;643,552003355172;649,631797609064
"1282";"olivernn/lunr.js";3367;383;395,06069173709;399,252873649399
"1283";"magento/magento2";3362;718;821,446393961807;826,104011530503
"1284";"theintern/intern";3362;333;359,72184169452;361,124783735091
"1285";"chalk/chalk";3359;866;877,824203506778;873,637375739144
"1286";"lauris/awesome-scala";3358;841;830,566637181648;830,944072193835
"1287";"google/brotli";3354;915;1230,76125441457;1217,38946313463
"1288";"springside/springside4";3354;565;610,454394208871;607,082578736291
"1289";"soffes/SSKeychain";3352;701;645,134503896486;643,578612759533
"1290";"neilj/Squire";3350;252;335,157159666557;339,644783107415
"1291";"tmux-plugins/tmux-resurrect";3350;500;497,154519678199;499,286567254942
"1292";"mongodb/mongoid";3348;117;175,602854666368;177,360289249083
"1293";"tweepy/tweepy";3347;418;463,941838482589;463,729604865621
"1294";"errbit/errbit";3346;276;274,902503564691;281,384773911184
"1295";"rmm5t/jquery-timeago";3344;237;267,050255210216;267,905035896134
"1296";"mpv-player/mpv";3343;939;884,522655492606;886,624689154023
"1297";"JohnLangford/vowpal_wabbit";3339;561;642,470070511922;652,731331118822
"1298";"google/yapf";3339;584;627,235728714765;607,437411899274
"1299";"KeyboardFire/mkcast";3338;80;204,884540454368;209,172124254645
"1300";"FormidableLabs/radium";3338;1265;1019,55491599189;1020,93674308863
"1301";"dennis714/RE-for-beginners";3338;258;300,874241519035;301,294093647644
"1302";"Haneke/HanekeSwift";3338;893;875,431006251627;876,277575952034
"1303";"brianc/node-postgres";3336;586;545,020746952026;537,450673358419
"1304";"nesquena/rabl";3336;128;188,783078534886;192,323379129844
"1305";"cjb/GitTorrent";3335;444;395,808909200163;401,292525448615
"1306";"shu223/iOS-9-Sampler";3333;607;657,157250525526;656,787699109065
"1307";"ruanyf/es6tutorial";3331;1455;1372,88741589863;1365,19650516345
"1308";"oddbird/susy";3328;399;450,653964945173;450,102761522918
"1309";"refinery/refinerycms";3325;145;201,964508088108;198,508515528001
"1310";"meanjs/mean";3325;687;708,727245451671;710,692414176587
"1311";"amoffat/sh";3320;271;307,920414208109;299,822445152244
"1312";"swagger-api/swagger-core";3318;430;430,113459553517;429,88489244392
"1313";"patrickkunka/mixitup";3318;373;342,675450493003;345,548796967225
"1314";"wasabeef/recyclerview-animators";3318;1201;1117,65917311727;1116,5657918338
"1315";"bundler/bundler";3317;274;326,351162209595;322,962418107244
"1316";"ServiceStack/ServiceStack";3317;296;326,388934079309;328,838721013834
"1317";"nltk/nltk";3316;658;800,884912850888;810,392711503815
"1318";"ColinEberhardt/VCTransitionsLibrary";3315;643;659,049905062813;647,576052526255
"1319";"fastmonkeys/stellar";3315;51;122,866819083439;120,251840545258
"1320";"activemerchant/active_merchant";3312;150;232,182434571306;235,850651836749
"1321";"rest-client/rest-client";3312;322;358,275254772482;353,510731180286
"1322";"josdejong/mathjs";3311;566;539,098497240801;544,286898176853
"1323";"TrinityCore/TrinityCore";3310;376;327,583885454885;324,998743894383
"1324";"yui/yui3";3308;232;336,240377842184;334,529728265838
"1325";"rvm/rvm";3305;226;284,158219144043;289,763353335777
"1326";"FuzzyAutocomplete/FuzzyAutocompletePlugin";3304;673;727,693326143684;722,090179016985
"1327";"eventmachine/eventmachine";3303;228;290,528119100497;291,55736005971
"1328";"riccardoscalco/textures";3302;170;286,743837890459;293,385549889586
"1329";"humhub/humhub";3301;471;417,239615836374;415,70368683544
"1330";"thoughtbot/dotfiles";3299;566;586,995953285003;589,134530592265
"1331";"scribejava/scribejava";3296;433;364,493315136111;365,464041908092
"1332";"johnno1962/injectionforxcode";3296;1964;315,860402823455;307,395557408273
"1333";"tgalal/yowsup";3296;734;693,459594199835;689,210802798499
"1334";"twitter/labella.js";3295;3294;4056,66801937432;4108,73236197558
"1335";"JedWatson/react-select";3293;1676;1575,50332937349;1573,17497995683
"1336";"tangqiaoboy/iOSBlogCN";3292;851;848,371608763645;855,067425265178
"1337";"presidentbeef/brakeman";3292;448;437,63122761932;438,293819275062
"1338";"facebook/rebound";3292;646;594,98658565279;596,030038347887
"1339";"pa7/heatmap.js";3289;229;280,78889825734;282,277384402918
"1340";"mozilla/shumway";3289;123;198,449863546781;195,763964174452
"1341";"sorich87/bootstrap-tour";3289;312;404,416978530767;415,689276653031
"1342";"googlesamples/android-topeka";3286;815;876,345944455021;871,649429467339
"1343";"enormego/EGOTableViewPullRefresh";3284;172;258,641882534556;258,033213466075
"1344";"driftyco/ng-cordova";3281;566;613,760936920323;616,50223165137
"1345";"makovkastar/FloatingActionButton";3280;521;534,04174918468;535,466961956508
"1346";"bitwiseshiftleft/sjcl";3280;356;382,455148995545;384,79886542092
"1347";"larsenwork/monoid";3280;596;648,380724940452;649,010760516638
"1348";"go-lang-plugin-org/go-lang-idea-plugin";3279;946;939,744229188979;946,511356745244
"1349";"node-nock/nock";3279;755;732,917908740727;731,004050812471
"1350";"celluloid/celluloid";3277;256;328,781344268343;331,368796553992
"1351";"horst3180/arc-theme";3277;1380;1213,5453615129;1211,34242502085
"1352";"rancher/rancher";3276;1172;997,896775376286;996,57943187699
"1353";"sj26/mailcatcher";3273;404;422,698123332542;423,95830667578
"1354";"auduno/clmtrackr";3273;523;534,842154964506;520,402389787606
"1355";"Strider-CD/strider";3271;567;560,209509201944;559,881228699273
"1356";"kenkeiter/skeuocard";3270;65;144,131516780964;141,220142549877
"1357";"pallets/click";3267;668;617,575303001562;610,807648501026
"1358";"kriswallsmith/assetic";3265;178;244,097345212612;243,563978161353
"1359";"syedhali/EZAudio";3262;1047;625,453631280542;623,606873200901
"1360";"tomaz/appledoc";3261;380;462,960419386824;458,501891962258
"1361";"subprotocol/verlet-js";3260;125;186,875959328416;185,519012402797
"1362";"linkedin/hopscotch";3256;283;322,410820401212;320,269803999913
"1363";"segmentio/analytics.js";3256;182;254,121807974559;252,277950110528
"1364";"googlei18n/libphonenumber";3252;1526;741,777489525251;741,12505621108
"1365";"rauchg/slackin";3250;965;885,937066422718;888,002145772531
"1366";"koush/AndroidAsync";3249;499;505,116242249579;507,001576034047
"1367";"wilsonpage/fastdom";3248;914;961,280911307763;941,623605930609
"1368";"bnoguchi/everyauth";3248;122;197,669334498618;194,801986205927
"1369";"p8952/bocker";3247;547;325,890525492572;316,601700388066
"1370";"soffes/sstoolkit";3246;243;350,719827746169;348,873643873324
"1371";"basecamp/pow";3241;162;221,37346008663;216,681218031034
"1372";"bkeepers/dotenv";3240;475;518,309706898854;517,902524272596
"1373";"erikflowers/weather-icons";3238;530;459,75341826991;467,483497136761
"1374";"stevenwanderski/bxslider-4";3237;397;464,047396871693;465,283823469115
"1375";"Trinea/android-common";3235;756;700,679990556806;694,934951195349
"1376";"home-assistant/home-assistant";3235;1024;795,06082295488;817,812936721979
"1377";"julienXX/terminal-notifier";3234;339;401,761491770923;396,709708461164
"1378";"filamentgroup/grunticon";3231;157;241,712348086828;231,981850268043
"1379";"facebookarchive/scribe";3231;162;244,14225908817;240,253532602156
"1380";"duemunk/Async";3229;774;758,145292509516;761,90225398357
"1381";"Russell91/sshrc";3228;308;303,232946451393;306,720551378489
"1382";"erikhuda/thor";3228;260;333,77347520275;332,800008289337
"1383";"pallets/jinja";3228;501;477,33147369591;485,449512082052
"1384";"audreyr/cookiecutter";3224;802;719,788496850698;718,482277957037
"1385";"voltrb/volt";3224;247;327,828078029649;329,813370684443
"1386";"cruffenach/CRToast";3224;450;465,091824443911;464,078050873518
"1387";"DroidPluginTeam/DroidPlugin";3223;1202;984,017514386627;982,878509317871
"1388";"dinedal/textql";3221;158;295,142689821465;280,108079282599
"1389";"alibaba/druid";3217;939;877,574782189523;879,427482029019
"1390";"coolbeet/CBStoreHouseRefreshControl";3216;520;561,619287087261;563,847161721872
"1391";"stripe/jquery.payment";3213;306;380,955527450498;376,303556865646
"1392";"github/markup";3212;348;479,763034691056;480,434714227152
"1393";"opal/opal";3211;323;414,461878890602;407,276138299639
"1394";"WP-API/WP-API";3210;698;750,792879778848;745,582179413778
"1395";"telegramdesktop/tdesktop";3208;1146;990,178822399541;988,099969846802
"1396";"spine/spine";3208;119;169,839168322633;174,223655605897
"1397";"os-js/OS.js";3205;2695;3072,92926203523;3024,28265756735
"1398";"AlloyTeam/Mars";3204;855;735,389693236677;739,992825704496
"1399";"tgriesser/bookshelf";3204;605;630,132953160024;628,76910802623
"1400";"jlund/streisand";3204;638;716,888030071719;723,149397161817
"1401";"vfr/Reader";3204;357;409,335572043753;412,539469163941
"1402";"saeedalipoor/icono";3203;202;250,116358196341;249,954950675839
"1403";"SeleniumHQ/selenium";3201;1288;1113,65331596092;1114,10646291383
"1404";"barryvdh/laravel-debugbar";3200;721;698,32703126005;699,909507455869
"1405";"kiwi-bdd/Kiwi";3197;286;377,71233223741;378,100435008715
"1406";"Popmotion/popmotion";3196;401;543,119493385518;540,926159976431
"1407";"github/octicons";3195;430;456,730347155553;449,840732036237
"1408";"MacGapProject/MacGap1";3194;211;225,734787667475;229,556621832396
"1409";"shu223/iOS8-Sampler";3193;244;322,467962608157;324,790608383678
"1410";"prose/prose";3191;382;475,699013399423;472,9491656229
"1411";"FriendsOfPHP/PHP-CS-Fixer";3190;602;573,783357512675;577,180815053103
"1412";"mattbryson/TouchSwipe-Jquery-Plugin";3187;346;402,12671911962;403,972719009371
"1413";"timuric/Content-generator-sketch-plugin";3187;684;676,118095664514;663,786823579449
"1414";"nathansmith/960-Grid-System";3186;126;201,073750185114;200,693817821459
"1415";"docker/machine";3185;634;673,985985527586;674,011796848586
"1416";"LeaVerou/prefixfree";3184;217;279,906564961013;275,699693924739
"1417";"chrisbanes/ActionBar-PullToRefresh";3181;164;226,213059600507;228,151206472644
"1418";"Laverna/laverna";3178;685;472,961942251919;474,400389313453
"1419";"google/guice";3178;838;862,584886788045;863,121950833944
"1420";"mesos/chronos";3175;374;445,835433931216;445,42751329318
"1421";"idiot/unslider";3174;895;1197,61126755527;1195,01634539589
"1422";"google/ExoPlayer";3173;1229;1087,73325872072;1087,49907816965
"1423";"ChenYilong/iOSInterviewQuestions";3173;1511;1217,36112646607;1218,02666406798
"1424";"nicolaiarocci/eve";3172;548;474,786838302477;474,827337073365
"1425";"twigphp/Twig";3172;288;349,910243653421;344,830385001008
"1426";"guardian/frontend";3169;229;339,203213484848;338,224007061459
"1427";"aspnet/EntityFramework";3167;811;739,837366642042;737,786022732974
"1428";"Jawbone/JBChartView";3167;363;358,964933324884;361,470035472346
"1429";"traex/RippleEffect";3166;727;661,118877221123;664,34602149481
"1430";"kr/beanstalkd";3165;379;417,35140871737;416,496553402802
"1431";"erichoracek/MSDynamicsDrawerViewController";3163;210;309,527346168686;313,46093070466
"1432";"google/git-appraise";3162;3091;4938,07271235943;6533,90251628629
"1433";"erusev/parsedown";3160;629;634,565463460363;634,934740602674
"1434";"CSSLint/csslint";3160;307;333,240730405377;332,686975238651
"1435";"escoz/QuickDialog";3160;121;208,400070270503;209,958354218771
"1436";"BabylonJS/Babylon.js";3159;701;643,844926532806;644,562415367951
"1437";"dmlc/xgboost";3159;1635;1383,32655657202;1395,10397202786
"1438";"facebook/origami";3151;263;312,647922782561;311,768925882921
"1439";"rswier/c4";3150;860;1379,3403503037;1367,91000301236
"1440";"RubyLouvre/avalon";3148;644;687,002158493338;688,134353695078
"1441";"leanote/leanote";3148;890;912,436023369531;909,200959959058
"1442";"dthree/vorpal";3143;2286;582,217048783986;570,522754612173
"1443";"tpope/vim-rails";3140;176;239,993540327272;234,919797066294
"1444";"aheckmann/gm";3140;566;574,04099420323;574,82733588961
"1445";"gaearon/react-transform-boilerplate";3139;1691;1799,56589328855;1801,12161806959
"1446";"thedillonb/CodeHub";3137;2408;202,912252807783;205,520252238199
"1447";"openalpr/openalpr";3137;2541;4456,78689392685;4772,63401311709
"1448";"cymcsg/UltimateRecyclerView";3137;1114;960,60126360427;959,923676639274
"1449";"lovell/sharp";3136;482;469,369822332103;471,760653616783
"1450";"newsapps/beeswithmachineguns";3131;322;350,107858847243;347,98535053508
"1451";"silexphp/Silex";3130;242;301,76045673049;300,026121531149
"1452";"eddiemachado/bones";3130;203;244,519209677711;237,856319118438
"1453";"quantopian/zipline";3129;547;491,695136386977;489,771103213419
"1454";"midgetspy/Sick-Beard";3127;121;210,247487033569;209,438630018338
"1455";"github/hubot-scripts";3126;293;326,182711420847;329,315513335946
"1456";"filp/whoops";3126;634;1037,81360444413;1000,05958905454
"1457";"fastos/fastsocket";3124;254;356,550368911909;357,809625745416
"1458";"sstephenson/prototype";3123;114;193,85941389266;193,417398499269
"1459";"danleech/simple-icons";3120;646;830,063203106174;829,243786406551
"1460";"druid-io/druid";3119;1040;572,309471790351;566,669930420678
"1461";"mattn/emmet-vim";3119;388;411,248783240501;413,53125547492
"1462";"dthree/vantage";3119;412;259,514337081293;257,5715299252
"1463";"Redth/PushSharp";3117;407;441,992501995308;442,858073324937
"1464";"codelucas/newspaper";3116;564;443,658157997386;440,702869608308
"1465";"insidegui/WWDC";3115;545;477,919106760373;474,929471645827
"1466";"ryanb/ruby-warrior";3114;219;259,002073850241;261,699594742539
"1467";"indexzero/http-server";3113;787;752,180935020802;752,206805447988
"1468";"idank/explainshell";3112;394;451,390547839373;450,080430193928
"1469";"tinymce/tinymce";3112;623;665,529048827399;680,607338276871
"1470";"ninenines/cowboy";3112;531;535,977905007972;538,336055492273
"1471";"filamentgroup/loadCSS";3109;685;610,608381043606;595,391302751322
"1472";"abraham/twitteroauth";3105;213;278,260071581976;279,637529914291
"1473";"react-toolbox/react-toolbox";3105;3074;3843,87662440027;3928,54425306163
"1474";"gavinkwoe/BeeFramework";3105;397;471,287699299682;473,131816744859
"1475";"ruipgil/scraperjs";3104;185;245,087826094689;249,229478850754
"1476";"chrissimpkins/codeface";3104;915;1133,57948252994;1263,06260398185
"1477";"addyosmani/critical";3103;711;915,380074752067;927,331381057435
"1478";"apache/storm";3103;685;658,857787990507;653,965814982251
"1479";"dcloudio/mui";3100;1528;1198,31513919405;1211,25988914569
"1480";"prerender/prerender";3096;379;445,165819016467;440,639458672286
"1481";"nothingmagical/cheddar-ios";3094;113;191,67857531393;187,243560239518
"1482";"jisaacks/GitGutter";3094;205;252,875029141494;253,909477425002
"1483";"pagekit/pagekit";3091;1102;572,010822654543;590,045351478234
"1484";"sass/libsass";3090;358;445,640808925392;451,81114262173
"1485";"JeffreyWay/Laravel-4-Generators";3090;82;165,827005784253;164,647635818001
"1486";"barryvdh/laravel-ide-helper";3089;684;660,318409455444;663,728188839343
"1487";"Xcode-Snippets/Objective-C";3088;361;401,871568187829;409,943874986187
"1488";"alibaba/AndFix";3087;1368;1308,33399563795;1326,405004271
"1489";"overtone/overtone";3087;413;387,701729703988;392,623892797149
"1490";"TalAter/annyang";3086;708;701,158775606823;696,964084419881
"1491";"carrot/share-button";3085;199;285,883351849865;281,289039932132
"1492";"prawnpdf/prawn";3085;184;257,98022973926;255,822161707345
"1493";"jquery/esprima";3083;397;442,834294676473;444,111023436904
"1494";"solnic/virtus";3080;257;303,729295234269;306,403897452977
"1495";"ankurp/Dollar";3080;431;469,036901212618;470,692439535482
"1496";"blakeembrey/code-problems";3079;203;274,953227256629;281,150698450053
"1497";"gotosleep/JASidePanels";3079;109;185,551937566453;188,530103054638
"1498";"xhzengAIB/MessageDisplayKit";3078;920;902,693721275895;947,853440361484
"1499";"fraywing/textAngular";3078;599;593,989433265067;601,800539018492
"1500";"lostisland/faraday";3077;288;347,863921473232;343,675787146964
"1501";"JuanitoFatas/fast-ruby";3077;356;465,555569286976;464,170931381928
"1502";"jonas/tig";3076;588;564,488872788945;558,603901107437
"1503";"singwhatiwanna/dynamic-load-apk";3076;1045;1029,31441626731;1013,28163273816
"1504";"Automattic/node-canvas";3073;451;483,530809348443;484,878341211172
"1505";"julienschmidt/httprouter";3070;804;774,837185149856;773,961797119756
"1506";"micropython/micropython";3069;715;479,254347693787;474,972499229924
"1507";"geeeeeeeeek/WeChatLuckyMoney";3069;3058;3159,25688446176;3253,13870807541
"1508";"karpathy/char-rnn";3067;1110;1026,98467400469;1026,29018655421
"1509";"kristoferjoseph/flexboxgrid";3066;1161;1013,6597204918;1012,48990400295
"1510";"timothycrosley/hug";3065;2271;302,531197398161;305,220151036203
"1511";"railsbp/rails_best_practices";3064;205;280,356750086193;274,487622221025
"1512";"jashkenas/docco";3063;204;211,42179018886;210,794226088645
"1513";"touchstonejs/touchstonejs";3062;531;585,227204377923;579,434080972913
"1514";"realm/jazzy";3062;1018;1181,8635896535;1174,11844213905
"1515";"zenazn/goji";3059;317;372,260324835945;369,873173317152
"1516";"andrewplummer/Sugar";3059;190;254,955532626653;253,477106292396
"1517";"dmytrodanylyk/circular-progress-button";3058;527;503,108569675907;501,372960679622
"1518";"miguel-perez/smoothState.js";3058;598;483,668099763711;481,333832920208
"1519";"nemoTyrant/manong";3057;338;428,230435843138;425,193740332797
"1520";"workshopper/learnyounode";3056;550;559,527806398879;560,147149162899
"1521";"18F/web-design-standards";3055;614;612,881035904869;613,278195347969
"1522";"nsf/gocode";3053;447;645,979135476921;651,072667697991
"1523";"jgm/CommonMark";3051;269;317,726197234623;319,04587018937
"1524";"SocketCluster/socketcluster";3051;930;469,655757866758;475,043904146638
"1525";"mrdoob/stats.js";3048;419;402,193019296575;400,262273243419
"1526";"coursera-dl/coursera-dl";3047;567;617,333599480637;615,164655535072
"1527";"fzaninotto/uptime";3046;247;313,672149953717;314,137982070674
"1528";"mina-deploy/mina";3046;308;336,884205448396;331,698720695688
"1529";"snare/voltron";3046;2437;222,806715498141;218,178404633542
"1530";"gaearon/normalizr";3046;1990;1795,3849054204;1790,08084604523
"1531";"kni-labs/rrssb";3045;209;255,05722433929;253,721197213232
"1532";"shu223/iOS7-Sampler";3043;161;241,624499999918;241,534678310298
"1533";"shower/shower";3041;493;934,207382544805;924,34319502719
"1534";"Respect/Validation";3035;406;470,29714558654;475,687205194946
"1535";"Freeboard/freeboard";3032;587;535,695835031229;536,982702629163
"1536";"dropbox/godropbox";3031;190;242,808582946176;246,426046988437
"1537";"mozilla-services/heka";3029;409;398,249300635233;395,657325259927
"1538";"felixge/node-formidable";3025;339;354,428944716278;357,630267725644
"1539";"philsquared/Catch";3025;628;607,298931335804;607,574700049594
"1540";"castorflex/SmoothProgressBar";3021;436;465,141717744488;458,841517475703
"1541";"xmartlabs/Eureka";3021;1494;1406,70617483032;1409,03322820631
"1542";"typicode/lowdb";3019;475;459,603412114963;459,570279452782
"1543";"zhukov/webogram";3016;643;642,822285629064;642,412879848846
"1544";"IanLunn/Sequence";3014;243;318,551584196135;313,403502960607
"1545";"jquery/jquery-mousewheel";3012;279;330,007755951104;331,06235874655
"1546";"doctrine/doctrine2";3012;302;343,891790822167;346,358650265313
"1547";"pagespeed/ngx_pagespeed";3011;379;283,694633883522;285,162901971734
"1548";"kennethreitz/osx-gcc-installer";3011;79;147,292112585422;144,912428474906
"1549";"JamesNK/Newtonsoft.Json";3005;646;635,474215831396;639,363456185725
"1550";"apache/kafka";3001;899;869,370905795292;870,2007987832
"1551";"arut/nginx-rtmp-module";3001;723;615,187733389022;619,205262942134
"1552";"reinderien/mimic";3001;982;1250,77114367031;1223,99569649584
"1553";"reactjs/react-redux";3001;1998;1713,43974927447;1727,72072806252
"1554";"Hearst-DD/ObjectMapper";2999;1342;1223,88987344159;1220,48178574978
"1555";"mamaral/Neon";2998;854;981,576871154468;976,274919641769
"1556";"aspnet/Mvc";2995;739;757,83450967022;766,758650581597
"1557";"tweenjs/tween.js";2995;370;428,626784699298;427,104423861766
"1558";"epeli/underscore.string";2994;191;248,722237318104;243,854488562592
"1559";"plusjade/jekyll-bootstrap";2991;237;299,638279285819;301,745176794862
"1560";"jonom/jquery-focuspoint";2991;124;196,451806569284;199,145913628878
"1561";"chaplinjs/chaplin";2990;71;153,037310469605;147,371140876811
"1562";"evant/gradle-retrolambda";2989;1104;1059,50353004816;1054,14347553325
"1563";"chjj/tty.js";2987;324;377,076620934167;373,050957404944
"1564";"BlackrockDigital/startbootstrap-sb-admin-2";2987;986;873,313494572851;869,019932067653
"1565";"utom/sketch-measure";2986;752;663,60960073269;662,915746130209
"1566";"Varying-Vagrant-Vagrants/VVV";2985;611;627,262012079285;626,747984654369
"1567";"crsmithdev/arrow";2983;452;465,847237463671;460,280606919197
"1568";"mathjax/MathJax";2983;588;564,622441657618;552,625558560102
"1569";"mozbrick/brick";2981;99;193,800231788909;184,44081971047
"1570";"slap-editor/slap";2981;357;403,138299729504;402,194161485624
"1571";"stefanpenner/es6-promise";2980;820;805,780335000189;808,611651812567
"1572";"madhums/node-express-mongoose-demo";2979;381;421,021552054839;422,423849534373
"1573";"gka/chroma.js";2978;408;382,549976988454;377,801225450791
"1574";"mwaskom/seaborn";2977;415;403,253583814934;398,846372625512
"1575";"GumbyFramework/Gumby";2975;79;178,127121982221;180,278697810757
"1576";"viljamis/ResponsiveSlides.js";2973;175;247,50713866108;243,682787322854
"1577";"benoitc/gunicorn";2973;382;443,833619694994;443,802715085711
"1578";"tildeio/rsvp.js";2972;289;334,584216204596;334,780142579193
"1579";"ansible/ansible-examples";2971;712;668,354244294569;670,572864963597
"1580";"gliderlabs/docker-alpine";2971;1951;2186,61120113939;2210,42118325965
"1581";"lifesinger/blog";2970;542;581,774669083119;584,08558946598
"1582";"JakeWharton/hugo";2970;805;756,4055646845;758,39484007852
"1583";"facebook/componentkit";2965;517;551,161185752695;558,66623938894
"1584";"mogujie/TeamTalk";2964;1138;1193,61128405029;1163,79202677524
"1585";"PrismJS/prism";2964;464;449,992714712936;451,638948905324
"1586";"doorkeeper-gem/doorkeeper";2964;345;365,600563381941;364,927257472226
"1587";"auduno/headtrackr";2963;181;215,840053466007;217,980382709595
"1588";"pixelsign/html5-device-mockups";2960;59;143,53476325177;145,71795547607
"1589";"Voog/wysihtml";2960;269;326,582349151936;325,999288528643
"1590";"sloria/TextBlob";2959;384;385,284324989776;379,889341568454
"1591";"aurajs/aura";2959;74;162,09064013522;160,087358839379
"1592";"lockitron/selfstarter";2958;99;159,68244826449;162,34245423885
"1593";"defunkt/dotjs";2956;117;172,421151561508;170,827095674318
"1594";"sparklemotion/mechanize";2955;258;320,658998586489;317,560433315561
"1595";"klen/python-mode";2955;368;355,274961764173;356,402196000723
"1596";"boctor/idev-recipes";2954;132;214,242356151254;216,364826900919
"1597";"felixge/node-style-guide";2952;585;574,826655736379;571,061117790627
"1598";"curl/curl";2951;797;711,300360864374;716,605591647352
"1599";"kolodny/exercises";2947;338;478,864799943457;478,517234527838
"1600";"django-tastypie/django-tastypie";2946;141;186,656018396496;185,341084842763
"1601";"airbnb/aerosolve";2944;642;742,965002809717;740,632108151466
"1602";"arsduo/koala";2944;167;205,875943967554;201,20471661865
"1603";"gimenete/iOS-boilerplate";2943;50;121,697339757614;117,274439678965
"1604";"mist64/xhyve";2942;1169;665,039426355099;663,751029689459
"1605";"peco/peco";2942;361;443,058199214584;445,597261697643
"1606";"burke/zeus";2942;140;236,100677886289;241,571355072149
"1607";"tapmodo/Jcrop";2942;302;356,204045509007;355,769713097369
"1608";"hootsuite/grid";2940;146;216,206173635011;205,961757558398
"1609";"commonsguy/cw-omnibus";2939;508;577,157719320906;575,87348343707
"1610";"shadowsocks/shadowsocks-iOS";2939;795;772,725849562927;773,020917639759
"1611";"ipselon/structor";2938;1791;2660,11364246104;2558,62290188608
"1612";"haml/haml";2936;156;227,981649460192;230,564444278656
"1613";"assemble/assemble";2932;286;314,73133751543;310,199502062455
"1614";"jspm/jspm-cli";2930;833;858,531212121774;867,151009990907
"1615";"shipitjs/shipit";2930;578;495,908614073271;492,107386334516
"1616";"JetBrains/intellij-community";2930;651;674,137413767227;685,067460913981
"1617";"webscalesql/webscalesql-5.6";2929;117;200,084821358533;193,586852315937
"1618";"rengwuxian/MaterialEditText";2924;773;743,055849735247;746,144191627182
"1619";"cujojs/when";2923;270;346,336719358514;347,988109027393
"1620";"InterNations/antwort";2918;203;265,584768795182;266,315325180728
"1621";"vcr/vcr";2915;313;326,483373994167;319,801315523006
"1622";"wbond/package_control";2914;433;437,618783832764;438,514765954786
"1623";"miloyip/rapidjson";2912;739;731,0001006148;746,518378660564
"1624";"goatslacker/alt";2910;761;830,644214654476;824,605891402459
"1625";"orhanobut/logger";2910;984;914,909267805202;916,915868211752
"1626";"adrai/flowchart.js";2910;762;714,889140060512;713,382499747342
"1627";"balderdashy/waterline";2909;633;654,783725230099;655,333802415882
"1628";"blueimp/Bootstrap-Image-Gallery";2909;303;362,988713709189;366,891870725892
"1629";"mattt/Surge";2906;851;610,336298247917;610,002525710955
"1630";"facebook/augmented-traffic-control";2905;379;372,893611355083;375,165071689807
"1631";"MugunthKumar/MKNetworkKit";2905;255;323,865992579692;318,629058389377
"1632";"kaushikgopal/RxJava-Android-Samples";2904;1511;1381,96438157487;1391,43603514374
"1633";"senchalabs/jQTouch";2903;38;120,999220885388;124,952208149108
"1634";"visionmedia/debug";2901;622;604,135436141029;603,33283781086
"1635";"reactjs/react-rails";2901;791;750,557884300532;751,658874138257
"1636";"mozilla/nunjucks";2900;648;611,856976668055;612,006634452133
"1637";"zmoazeni/csscss";2899;48;134,102165592087;130,463133890857
"1638";"manuelkiessling/nodebeginner.org";2898;321;359,087722865527;361,643809072628
"1639";"google/lmctfy";2898;76;149,10447939591;149,763020169376
"1640";"ImageOptim/ImageOptim";2896;561;596,549498789832;597,025018040752
"1641";"FontCustom/fontcustom";2895;137;216,208450248487;218,545236311508
"1642";"fat/zoom.js";2895;391;441,946075382953;443,655317930309
"1643";"basscss/basscss";2893;743;739,831683626693;728,291900696361
"1644";"mnutt/hummingbird";2893;127;186,594272281483;183,802593688366
"1645";"sinonjs/sinon";2893;520;481,079070549741;479,086632954319
"1646";"gaearon/react-dnd";2893;1043;910,06387094254;908,201085399922
"1647";"fogleman/Minecraft";2892;431;395,515141398783;400,813580271425
"1648";"nvie/rq";2891;486;515,792724357615;516,019394146145
"1649";"scottschiller/SoundManager2";2890;279;328,835942494245;333,509120535331
"1650";"ninjaprox/NVActivityIndicatorView";2888;1073;1010,81259358686;1006,4459116639
"1651";"gudh/ihover";2887;204;253,701482352485;247,261883536642
"1652";"orangeduck/Cello";2885;301;440,532196710153;440,626970482086
"1653";"graphite-project/graphite-web";2883;424;473,827488842653;474,232920924998
"1654";"yangyangwithgnu/use_vim_as_ide";2882;945;863,566404566993;861,3768582008
"1655";"symless/synergy";2881;754;824,021766876321;822,379860490664
"1656";"nylas/sync-engine";2880;379;497,929804929154;494,271380998869
"1657";"google/end-to-end";2880;464;452,985822796197;456,377651585809
"1658";"weavejester/compojure";2875;248;314,224647508517;316,340309197834
"1659";"numpy/numpy";2875;646;649,690489739914;652,473561009939
"1660";"broofa/node-uuid";2875;611;606,659760432335;608,648901041094
"1661";"este/este";2874;1139;1196,89025871611;1198,11957368318
"1662";"brianchirls/Seriously.js";2874;171;232,817445698846;233,183783600994
"1663";"bbatsov/prelude";2873;376;427,73478703473;423,62030260619
"1664";"inorganik/countUp.js";2871;329;362,436867048235;363,790633227965
"1665";"progrium/localtunnel";2869;80;140,600070043082;144,038547209536
"1666";"jondot/graphene";2868;86;149,616486529594;146,635772677713
"1667";"yuantiku/YTKNetwork";2867;1330;1459,0987825125;1481,64646804425
"1668";"chaijs/chai";2865;662;696,741897343186;691,770116951328
"1669";"copy/v86";2864;1962;284,214941274218;277,339962417385
"1670";"jspahrsummers/libextobjc";2863;426;538,697139530396;540,479346747902
"1671";"chriskacerguis/codeigniter-restserver";2861;373;394,538354501558;391,100568687317
"1672";"Xfennec/progress";2860;243;385,592728702894;400,782483418783
"1673";"willianjusten/awesome-svg";2859;219;237,830702955263;232,204980449198
"1674";"AlexNisnevich/untrusted";2859;240;323,010753881214;317,635425912062
"1675";"quirkey/sammy";2858;103;170,272513248514;171,890091273534
"1676";"Yalantis/Side-Menu.Android";2858;626;654,267549490875;651,381889007523
"1677";"pattern-lab/patternlab-php";2857;458;529,005891469253;531,499148273111
"1678";"CanCanCommunity/cancancan";2856;438;480,871277882524;481,619351819861
"1679";"Microsoft/Windows-universal-samples";2855;1251;1327,96303581372;1359,60886944139
"1680";"ember-cli/ember-cli";2855;292;401,474773451626;398,223517899034
"1681";"ruby-concurrency/concurrent-ruby";2853;1130;886,450846740865;884,060752591168
"1682";"jp9000/obs-studio";2852;1211;970,458478800903;978,15631602429
"1683";"jxnblk/loading";2852;195;248,500232709403;248,589793417123
"1684";"dmauro/Keypress";2852;216;301,95406170752;295,420157962186
"1685";"pNre/ExSwift";2850;561;606,917271197123;609,251207849706
"1686";"jhy/jsoup";2848;602;618,41007664565;619,561634392623
"1687";"trentm/node-bunyan";2846;570;590,713470200326;585,702606283246
"1688";"facebook/PathPicker";2846;309;423,092163224842;417,986235167464
"1689";"openresty/lua-nginx-module";2845;986;1028,36058260395;1020,88257510591
"1690";"WickyNilliams/enquire.js";2844;208;258,69145611505;260,155078089648
"1691";"ratchetphp/Ratchet";2841;349;319,93555354452;320,378899291257
"1692";"codemix/fast.js";2840;222;346,256352537754;346,332087626419
"1693";"localtunnel/localtunnel";2839;542;521,778817071106;520,383779687888
"1694";"tumblr/TMCache";2839;349;414,789099182416;418,716592492539
"1695";"rigoneri/syte";2837;65;154,418713551976;155,29581689022
"1696";"RailsApps/rails-composer";2837;212;275,461766633125;269,590724523032
"1697";"FormidableLabs/spectacle";2837;1127;882,558610334919;887,555093994899
"1698";"Aerolab/midnight.js";2836;258;339,701245400017;338,866041580256
"1699";"jasperproject/jasper-client";2833;1017;1040,89564515631;945,53187016279
"1700";"layervault/psd.rb";2833;76;165,223733325676;167,407502503328
"1701";"alfredxing/brick";2830;113;207,589012273605;198,861746670021
"1702";"keyboardsurfer/Crouton";2830;189;237,32645664352;237,70722336762
"1703";"Unknwon/the-way-to-go_ZH_CN";2830;879;874,883592595293;878,396435658574
"1704";"emmetio/emmet";2829;233;286,719334270409;283,851734506042
"1705";"daimajia/AndroidImageSlider";2827;747;728,713633375504;726,798006318263
"1706";"acaudwell/Gource";2826;676;729,365364333184;730,879848285831
"1707";"raspberrypi/linux";2826;453;437,374502649001;434,959683830145
"1708";"layerhq/Atlas-iOS";2822;319;343,903934761773;344,895098197152
"1709";"stephanenicolas/robospice";2822;243;284,291190378659;287,029605631811
"1710";"jakesgordon/javascript-state-machine";2821;407;404,656882034098;399,991728471725
"1711";"mholt/PapaParse";2821;496;489,595439284343;479,708299797747
"1712";"clappr/clappr";2821;405;505,193339775272;517,56013606719
"1713";"AsyncHttpClient/async-http-client";2820;443;522,714740708014;524,712031311384
"1714";"kripken/sql.js";2817;295;350,994952017525;351,902363205988
"1715";"frogermcs/InstaMaterial";2817;766;949,108269176126;953,565045783703
"1716";"ianyh/Amethyst";2817;546;610,490887986318;611,833144489529
"1717";"creationix/js-git";2815;190;279,98946766492;283,905809887401
"1718";"iron/iron";2814;621;596,137113636597;600,669880310985
"1719";"riemann/riemann";2814;532;790,455549919451;782,850987534283
"1720";"jnordberg/wintersmith";2813;324;363,074559136752;358,182987452906
"1721";"stephencelis/SQLite.swift";2813;849;929,378846495244;931,408166480348
"1722";"falconry/falcon";2813;626;552,763474442591;547,479089335994
"1723";"adamcaudill/Psychson";2812;211;271,034467694727;276,279046896034
"1724";"omz/ColorSense-for-Xcode";2811;326;397,340519959858;396,769633518164
"1725";"KnuffApp/Knuff";2809;1614;1594,21743357967;1566,54634815778
"1726";"yahoo/anthelion";2808;2808;4273,83888616398;4526,21336790364
"1727";"alikaragoz/MCSwipeTableViewCell";2807;208;332,321483975846;339,119442849771
"1728";"sympy/sympy";2805;435;427,703886986602;421,183646193757
"1729";"sporritt/jsPlumb";2805;261;324,960077532627;325,028531148143
"1730";"square/android-times-square";2804;500;480,287429953719;482,269067967411
"1731";"OnsenUI/OnsenUI";2804;507;586,460909237234;585,336458843749
"1732";"jedisct1/libsodium";2802;709;626,323921691803;625,798527020651
"1733";"twitter/flockdb";2802;186;219,4791276157;217,721284627101
"1734";"mutualmobile/MMWormhole";2801;329;433,577052128436;442,016645335698
"1735";"etsy/hound";2801;265;361,780867416129;360,025835013181
"1736";"ltebean/LTNavigationBar";2801;879;967,723206942217;969,530123887116
"1737";"aanand/git-up";2800;363;440,832599140624;446,763508465003
"1738";"ACRA/acra";2798;508;426,934533099761;426,974181835177
"1739";"docpad/docpad";2798;144;215,060260046509;217,73008227963
"1740";"anijs/anijs";2798;294;473,675617738172;470,588284680046
"1741";"openexchangerates/accounting.js";2797;296;375,298898890468;373,387424682408
"1742";"ealeksandrov/EAIntroView";2796;526;544,538692014558;542,666462123034
"1743";"uutils/coreutils";2795;1164;278,427306859078;281,321231578904
"1744";"jsbin/jsbin";2795;330;355,780598643753;355,61622210204
"1745";"mopidy/mopidy";2794;545;502,887202279038;504,488935296646
"1746";"andlabs/ui";2792;405;409,820588805512;409,801198142404
"1747";"adobe-fonts/source-han-sans";2790;323;386,551164853829;387,026064909232
"1748";"toddmotto/echo";2790;279;324,182108866556;325,2253143893
"1749";"sindresorhus/screenfull.js";2787;254;324,762686873928;325,448495465221
"1750";"donnemartin/saws";2786;464;635,602116698678;631,900742533821
"1751";"GoogleChrome/chromedeveditor";2786;183;290,849138912626;292,601516879127
"1752";"rspec/rspec-rails";2785;272;297,047804939803;294,533889601784
"1753";"Runscope/httpbin";2785;484;517,365414388822;505,571474306658
"1754";"jgilfelt/SystemBarTint";2784;717;746,224731338468;749,529646274484
"1755";"txthinking/google-hosts";2777;227;291,896248358558;291,890957452951
"1756";"23/resumable.js";2776;237;292,782007965632;296,493522171033
"1757";"antelle/keeweb";2776;2774;1276,05745757101;1252,07724366641
"1758";"taigaio/taiga-back";2776;529;584,677416545453;584,867523272871
"1759";"visualfc/liteide";2775;667;747,037450216467;743,379854227331
"1760";"node-webot/wechat";2775;643;640,853791444425;641,963570472275
"1761";"iBotPeaches/Apktool";2775;1035;1105,82386774638;1120,06432489331
"1762";"nim-lang/Nim";2775;420;528,334673907957;529,121998305743
"1763";"OpenRA/OpenRA";2774;541;559,239984358697;562,94256979457
"1764";"zynga/scroller";2767;235;307,884947974771;300,803397142922
"1765";"SBoudrias/Inquirer.js";2767;847;697,734368051496;699,690831656974
"1766";"hapijs/joi";2767;1023;867,115361150455;862,055606073755
"1767";"avalanche123/Imagine";2767;195;251,969981870234;248,862498068231
"1768";"nicklockwood/FXForms";2767;294;404,187396873833;402,828818804424
"1769";"eclipse/che";2766;2663;1963,88681473266;1952,55523385989
"1770";"artberri/sidr";2766;157;226,368768214814;229,675444813195
"1771";"kstenerud/iOS-Universal-Framework";2765;126;201,220208350786;202,94174025168
"1772";"typhoeus/typhoeus";2764;200;272,957137704027;284,615859753137
"1773";"fex-team/webuploader";2764;682;733,791244509746;741,770112203001
"1774";"s16h/py-must-watch";2764;811;953,007568563927;948,113922153249
"1775";"JoelBesada/scrollpath";2763;81;170,585425976634;173,133494922948
"1776";"pypa/pip";2762;416;441,596270639113;443,681533791601
"1777";"OwlCarousel2/OwlCarousel2";2760;702;626,133253515231;629,526623854216
"1778";"gss/engine";2757;146;219,216585911141;213,803693034877
"1779";"thephpleague/flysystem";2757;310;348,329977308734;349,981747920398
"1780";"Marxon13/M13ProgressSuite";2757;408;495,925922080872;499,453798792378
"1781";"kandanapp/kandan";2757;84;157,109622818145;156,973842547499
"1782";"tj/ejs";2756;380;411,698896201782;411,984763917335
"1783";"flutter/flutter";2755;818;1130,56074577852;1137,71556594559
"1784";"bauerca/drag-sort-listview";2754;331;390,321973194667;392,528242996466
"1785";"twitter-archive/kestrel";2753;95;197,847890132291;200,054463347814
"1786";"nswbmw/N-blog";2753;728;603,419711226357;607,027351888446
"1787";"SFML/SFML";2752;416;481,437826710871;483,890016483488
"1788";"avinassh/rockstar";2750;268;352,007087008966;357,503249046966
"1789";"fikovnik/ShiftIt";2750;445;450,396578430515;449,526663248208
"1790";"coleifer/peewee";2747;519;524,799813342856;520,943850597519
"1791";"airbnb/infinity";2747;169;217,333454761781;212,820606455344
"1792";"justjavac/Google-IPs";2746;207;270,383420060527;270,581037426938
"1793";"broccolijs/broccoli";2746;282;336,488831227514;340,144925197541
"1794";"rentzsch/mogenerator";2746;180;257,67598290352;253,784158482755
"1795";"mojotech/jeet";2745;296;306,728482608507;307,429463646569
"1796";"tgriesser/knex";2745;852;878,983717194264;891,442471682056
"1797";"keithwhor/nodal";2744;2538;2693,1547468844;2671,45241403121
"1798";"sdc-alibaba/SUI-Mobile";2744;2521;3559,52742336982;3733,29845970048
"1799";"schollz/find";2742;2672;264,438506672273;282,403056271211
"1800";"thinkpixellab/flatland";2737;80;153,713017072191;143,478582678365
"1801";"honcheng/PaperFold-for-iOS";2736;101;182,028793000532;181,302236482794
"1802";"ankane/searchkick";2735;467;536,492684136895;537,153996481799
"1803";"soulmachine/leetcode";2734;875;828,049572415041;812,11327088494
"1804";"bolt/bolt";2734;399;380,711548356873;383,562300435137
"1805";"nicolasgramlich/AndEngine";2733;143;221,380214640331;216,813728874705
"1806";"lojjic/PIE";2732;79;163,152857582589;157,207414395188
"1807";"michaeldv/awesome_print";2732;231;271,284842493115;267,162148153045
"1808";"alibaba/dexposed";2732;888;955,949984808611;941,08364554374
"1809";"Kinto/kinto";2731;2695;1945,61588065155;1838,43210251007
"1810";"marmelab/ng-admin";2731;658;677,054103096777;678,219748722716
"1811";"padrino/padrino-framework";2731;195;225,325260796162;216,455265724138
"1812";"Moya/Moya";2730;1326;1496,31344524491;1496,63272174637
"1813";"chocolatey/chocolatey";2730;115;220,241925407513;216,233509361327
"1814";"notepad-plus-plus/notepad-plus-plus";2729;775;811,938565834585;837,677961685859
"1815";"electerious/Lychee";2729;582;344,849874046028;347,0383017649
"1816";"MoOx/postcss-cssnext";2728;733;702,634046307101;698,909966878677
"1817";"JuanPotato/Legofy";2727;2569;3288,25780093767;3307,65532223361
"1818";"lokesh/lightbox2";2726;430;492,339904919464;494,46641166985
"1819";"sjwhitworth/golearn";2725;536;591,816896407753;582,18096449665
"1820";"odewahn/docker-jumpstart";2725;91;176,788580851937;175,538769090561
"1821";"opencontainers/runc";2724;584;608,809550389538;610,307224593779
"1822";"aui/artTemplate";2724;706;698,747113831835;701,366604072995
"1823";"mikeric/rivets";2722;221;272,34671719044;272,207417382861
"1824";"wp-cli/wp-cli";2720;382;468,970541479285;471,210380317339
"1825";"nanomsg/nanomsg";2720;441;488,37832229235;490,18781341253
"1826";"astoilkov/jsblocks";2720;184;241,036732717659;241,677538101129
"1827";"fatfreecrm/fat_free_crm";2716;108;159,909572503505;158,130942691639
"1828";"apache/cassandra";2716;393;444,629242846246;446,018130439607
"1829";"rack/rack";2715;235;274,776222805034;267,4513147842
"1830";"BorisMoore/jquery-tmpl";2715;134;213,313048437858;211,975812064292
"1831";"vinc3m1/RoundedImageView";2713;593;572,456934890475;574,644051936134
"1832";"tjanczuk/edge";2711;485;512,14795048718;515,837603986733
"1833";"olado/doT";2707;372;394,683440734304;395,274971514345
"1834";"koenbok/Cactus";2707;334;402,321774796054;402,327513227651
"1835";"gevent/gevent";2706;366;471,257711441399;472,271598592183
"1836";"roots/bedrock";2705;461;457,254758231731;459,300806619622
"1837";"Zizaco/entrust";2701;693;649,221070194227;650,893253934512
"1838";"google/auto";2700;854;592,594384710198;595,354020563449
"1839";"Katee/quietnet";2700;78;158,706076399897;156,441600388964
"1840";"SoftEtherVPN/SoftEtherVPN";2699;502;596,476225307383;608,563974965943
"1841";"twitter/twui";2698;103;191,109904593416;189,598510869457
"1842";"mailru/FileAPI";2698;263;349,429557224417;353,750582014678
"1843";"petruisfan/node-supervisor";2694;260;293,616161261041;296,26050868427
"1844";"dutchcoders/transfer.sh";2693;2050;305,438490750121;308,445579196516
"1845";"svenfuchs/rails-i18n";2692;197;230,727435566166;225,48430593985
"1846";"Lokaltog/vim-powerline";2691;133;215,823681038679;218,127137508887
"1847";"django-extensions/django-extensions";2690;217;286,700505994879;286,668920507406
"1848";"hanami/hanami";2690;521;517,824341860296;518,457769217417
"1849";"VodkaBears/Vide";2688;396;365,319467375898;369,316506950325
"1850";"romaonthego/REFrostedViewController";2687;309;427,878195613531;424,875527832396
"1851";"lapwinglabs/x-ray";2684;1240;2698,44760687919;2735,39056888504
"1852";"raulriera/TextFieldEffects";2682;867;661,716880198231;661,641677041885
"1853";"uglide/RedisDesktopManager";2682;767;862,797801146889;862,987750850593
"1854";"activerecord-hackery/ransack";2682;328;337,858617162344;338,966382424058
"1855";"major/MySQLTuner-perl";2677;381;389,704231808664;391,149688692277
"1856";"anchorcms/anchor-cms";2677;188;280,748528081758;276,905059280362
"1857";"purcell/emacs.d";2675;526;573,512853509108;571,201391342156
"1858";"wellcaffeinated/PhysicsJS";2674;207;240,29441810704;241,026368188826
"1859";"dularion/streama";2672;274;339,2964419038;334,412685638818
"1860";"Morhaus/dispatch-proxy";2672;87;172,376311907659;164,656171959512
"1861";"gatsbyjs/gatsby";2671;1030;720,082564763268;717,864656078076
"1862";"dompdf/dompdf";2669;505;543,333405803694;546,054051246371
"1863";"woothemes/woocommerce";2668;394;491,872374775193;493,605842013435
"1864";"douglascrockford/JSLint";2667;248;326,902101282233;327,188301528191
"1865";"dropbox/hackpad";2665;351;430,669212225223;431,757506940473
"1866";"Zhouzi/TheaterJS";2664;165;229,011041692864;230,8619614149
"1867";"elm-lang/elm-compiler";2664;693;801,379759219087;804,298433066311
"1868";"emberjs/data";2663;152;235,965273262258;238,909889422038
"1869";"ha/doozerd";2661;149;225,053441233877;220,031436004405
"1870";"elastic/beats";2661;740;726,89128834752;735,935621187694
"1871";"sparkle-project/Sparkle";2660;408;335,439113755597;333,16018085626
"1872";"ninjinkun/NJKWebViewProgress";2660;770;774,25440349296;772,196415832517
"1873";"NarrativeScience/Log.io";2659;329;417,50079495329;421,500931532599
"1874";"benoitvallon/react-native-nw-react-calculator";2655;2647;3519,31656354438;3679,85041263223
"1875";"ikew0ng/SwipeBackLayout";2655;750;700,934442474437;694,532314943484
"1876";"chrippa/livestreamer";2654;556;499,161556523783;491,856233437577
"1877";"peterramsing/lost";2653;1125;1457,12748147191;1444,92550013172
"1878";"typicode/hotel";2651;2394;332,567247107672;327,339552003309
"1879";"play/play";2650;141;193,79278698978;197,440592215914
"1880";"nrk/predis";2649;436;501,619843812818;497,26834708764
"1881";"kanaka/noVNC";2648;363;410,314772062796;408,324896644424
"1882";"stephenmcd/mezzanine";2647;268;339,498733029845;340,546825499258
"1883";"snowplow/snowplow";2646;411;430,73053416025;432,618335607483
"1884";"sass/node-sass";2642;570;568,393902359158;570,728731778967
"1885";"Pasvaz/bindonce";2642;236;308,352914402008;309,101080881618
"1886";"ericchiang/pup";2642;186;227,2264155782;230,173912119516
"1887";"processing/processing";2642;463;506,959950502312;500,599505230367
"1888";"igrigorik/ga-beacon";2641;251;277,358878079022;272,227150990222
"1889";"hoisie/web";2641;181;261,149883189863;251,347393793589
"1890";"ManuelPeinado/FadingActionBar";2640;206;244,591955489163;241,763691754746
"1891";"mahmoud/boltons";2640;149;265,550029753617;268,207827499767
"1892";"jdorn/json-editor";2637;616;603,917956136596;601,218034485764
"1893";"yixia/VitamioBundle";2636;730;646,503250638821;648,686276756298
"1894";"kikinteractive/app";2635;126;203,126434506012;203,930114363009
"1895";"ksky521/nodePPT";2635;710;880,419291046668;875,212224625521
"1896";"gwendall/way.js";2634;140;240,268171960272;242,503864484249
"1897";"flesler/jquery.scrollTo";2633;261;355,017686621924;354,848864142729
"1898";"brettwooldridge/HikariCP";2633;660;645,403198930811;645,607678132986
"1899";"tqdm/tqdm";2633;2567;2939,55118793379;2978,39692815819
"1900";"addyosmani/basket.js";2632;296;363,134237699111;363,65536857675
"1901";"philipl/pifs";2632;289;364,980919997526;363,191456382341
"1902";"badges/shields";2631;637;606,994014402833;612,65998943234
"1903";"laserlemon/figaro";2630;301;340,524598669427;337,295044755719
"1904";"nodejs/http-parser";2628;317;355,596652189591;355,420832814282
"1905";"mofarrell/p2pvc";2626;260;463,119899082531;455,396290624964
"1906";"Freelander/Android_Data";2626;2608;93,9857010231963;89,6422317300808
"1907";"HighBay/PageMenu";2624;979;1026,47330285982;1025,68086924278
"1908";"dbcli/mycli";2624;540;595,097252195922;595,716156464737
"1909";"10se1ucgo/DisableWinTracking";2624;773;947,606194679624;939,43191547882
"1910";"cesanta/mongoose";2624;541;527,236858533947;528,288950361055
"1911";"metafizzy/flickity";2622;459;536,134876326079;535,929754780731
"1912";"Kotlin/anko";2622;971;653,553368355159;656,573052124523
"1913";"yangfuhai/afinal";2620;417;457,533872835431;458,658166084269
"1914";"doublespeakgames/adarkroom";2620;426;357,170501785479;357,766325955358
"1915";"yhat/rodeo";2619;605;697,979058292259;687,445037978071
"1916";"AngularClass/angular2-webpack-starter";2617;1874;1346,4384011738;1351,62037809888
"1917";"Sirupsen/logrus";2617;795;784,671797264503;782,983327312055
"1918";"koral--/android-gif-drawable";2616;717;727,831415682607;729,488531832526
"1919";"geocoder-php/Geocoder";2615;235;329,178313303846;334,017121613767
"1920";"cyrilmottier/GreenDroid";2614;96;178,084516488217;180,091071786606
"1921";"suitcss/suit";2613;380;401,636723311698;402,817601382731
"1922";"seanpowell/Email-Boilerplate";2612;272;337,706473288506;338,235971681093
"1923";"arkency/reactjs_koans";2611;354;415,148332301568;411,563594373279
"1924";"BloombergMedia/whatiscode";2611;242;313,998498860224;302,160346541298
"1925";"hiloteam/Hilo";2606;2605;90,3722960965424;92,9538088069339
"1926";"daimajia/NumberProgressBar";2605;605;584,836205304532;588,107471899758
"1927";"vakata/jstree";2601;414;473,909383398453;477,514949643352
"1928";"dejan/rails_panel";2600;182;221,085587738119;224,773102025641
"1929";"SheetJS/js-xlsx";2600;653;603,331571413321;604,554440577934
"1930";"rtfd/readthedocs.org";2597;455;493,583141377313;491,336991639749
"1931";"sameersbn/docker-gitlab";2597;635;570,882842352479;571,453439641666
"1932";"kennethcachia/background-check";2595;143;182,850783653178;174,826662628039
"1933";"SlexAxton/yepnope.js";2595;80;167,523992363814;164,721819183924
"1934";"germanysbestkeptsecret/Wookmark-jQuery";2593;139;202,199556339339;195,226266376083
"1935";"ogaclejapan/SmartTabLayout";2592;837;801,632600467868;808,165947921644
"1936";"kelseyhightower/confd";2591;553;520,64183319142;517,645550636546
"1937";"blivesta/animsition";2591;474;547,027194796962;542,885508758894
"1938";"js-cookie/js-cookie";2590;1428;1231,79660450658;1232,93687053993
"1939";"likeastore/ngDialog";2588;537;614,984594194808;618,947841773719
"1940";"twitter/diffy";2505;295;406,824759799645;407,540177386944
"1941";"scalaz/scalaz";2504;407;464,079365105115;457,908735937539
"1942";"cinder/Cinder";2500;322;342,796307432315;342,635312552449
"1943";"timber/timber";2499;485;511,123753652758;516,294799643975
"1944";"actorapp/actor-platform";2499;479;666,916875746302;662,042160251661
"1945";"race604/ZhiHuDaily-React-Native";2496;1028;1113,82261757746;1109,96887467487
"1946";"dodgepudding/wechat-php-sdk";2496;591;595,363357218546;593,287403650125
"1947";"jejacks0n/mercury";2496;92;181,480948089588;183,208206863772
"1948";"jdamcd/android-crop";2495;662;651,882112078022;651,462884863077
"1949";"Russell91/pythonpy";2493;97;173,712464426041;174,920215441857
"1950";"haifengl/smile";2493;635;242,489496697364;239,620475948153
"1951";"swanson/stringer";2492;158;202,859909594949;204,981501068914
"1952";"ginatrapani/todo.txt-cli";2491;250;311,73365218264;308,949851999581
"1953";"twitter/scalding";2491;224;330,016052331593;331,66540805928
"1954";"burocratik/outdated-browser";2488;214;297,372784974281;300,700932970945
"1955";"yhat/ggplot";2485;205;241,343290784766;241,32195143642
"1956";"alvarotrigo/pagePiling.js";2483;284;309,706856686605;318,491348732593
"1957";"k9mail/k-9";2482;400;485,814688764675;488,018837941299
"1958";"johannilsson/android-pulltorefresh";2481;139;216,198356869376;220,701288492315
"1959";"johnpolacek/scrollorama";2480;49;126,481073038608;121,049917117534
"1960";"blevesearch/bleve";2479;449;486,611968974537;485,559490047421
"1961";"thoughtbot/suspenders";2479;427;504,417857009523;503,985804619038
"1962";"SamHerbert/SVG-Loaders";2479;280;326,422155235882;325,905370847148
"1963";"01org/acat";2479;146;245,996636200604;241,820979584327
"1964";"jorgebastida/glue";2478;75;155,658320027045;156,565271943843
"1965";"jwilder/nginx-proxy";2477;1142;1103,47545089521;1113,36368454052
"1966";"desandro/draggabilly";2475;205;288,653784871659;292,810479144761
"1967";"twitter/scala_school";2473;374;333,183074477493;334,166958059186
"1968";"nervgh/angular-file-upload";2473;475;526,740106181321;527,970258235603
"1969";"rsms/kod";2471;28;120,553017424874;116,707916490903
"1970";"rzwitserloot/lombok";2466;613;607,767414084569;601,035118086515
"1971";"MobileChromeApps/mobile-chrome-apps";2463;85;172,016091521886;170,847353328189
"1972";"overtrue/wechat";2462;1673;1286,99842184682;1289,91157066107
"1973";"basho/riak";2462;187;238,845501238828;242,283987000036
"1974";"piskvorky/gensim";2461;629;672,18544087048;664,964882891028
"1975";"zeromq/libzmq";2460;401;384,079428116467;384,045016331443
"1976";"aws/aws-sdk-go";2460;477;543,180654673792;543,113599060332
"1977";"paularmstrong/swig";2459;296;333,525519394191;320,774403833757
"1978";"mikel/mail";2459;189;243,96265181782;248,405625686111
"1979";"mojombo/chronic";2458;145;200,662753618599;200,84632032415
"1980";"maxogden/menubar";2456;797;758,741489714317;751,931120041007
"1981";"mkdocs/mkdocs";2456;686;765,537710076963;785,982332113981
"1982";"kvz/phpjs";2455;294;316,672423373977;316,624370725318
"1983";"yahoo/gifshot";2454;196;264,655228954197;265,819180418758
"1984";"jaydee3/JDStatusBarNotification";2454;485;558,374643699234;554,710558699252
"1985";"google/liquidfun";2453;246;335,715387577873;333,688028385132
"1986";"Wox-launcher/Wox";2453;1078;946,134360411235;937,706632972423
"1987";"CouchPotato/CouchPotatoServer";2451;332;350,010738265352;347,855793216222
"1988";"github/janky";2449;137;184,769218401009;182,877310421943
"1989";"AlanQuatermain/AQGridView";2448;70;151,741423487367;155,202095534272
"1990";"square/sqlbrite";2448;712;740,335545883963;740,000245819645
"1991";"gregmalcolm/python_koans";2447;244;311,506724355013;311,456836735446
"1992";"Supervisor/supervisor";2447;437;471,015674646752;473,986717044539
"1993";"usablica/front-end-frameworks";2446;152;223,384637433515;216,065091281083
"1994";"MarshallOfSound/Google-Play-Music-Desktop-Player-UNOFFICIAL-";2445;2422;1181,59973813062;1321,89180373878
"1995";"reactjs/reselect";2444;1644;1320,4663146827;1364,93303645471
"1996";"easymotion/vim-easymotion";2444;392;466,710536396745;456,752392465919
"1997";"01org/appframework";2442;106;189,028026911649;192,801812104296
"1998";"mcasimir/mobile-angular-ui";2442;391;488,081354907;489,826609299765
"1999";"milkbikis/powerline-shell";2441;426;430,984657155143;428,614119832218
"2000";"sroze/ngInfiniteScroll";2441;366;381,827491801638;379,597240533263
"2001";"thoughtbot/administrate";2440;2433;3396,97814463925;3388,27650823127
"2002";"Workiva/go-datastructures";2438;564;582,03292163499;591,994849979268
"2003";"purescript/purescript";2438;586;603,936264836036;601,460991194777
"2004";"opserver/Opserver";2437;495;239,49766444271;239,654364832801
"2005";"xmartlabs/XLPagerTabStrip";2434;921;496,32374849608;497,982309714796
"2006";"mesosphere/marathon";2432;535;510,024737783241;507,408227084324
"2007";"jackmoore/autosize";2431;340;421,388388736168;419,790884424048
"2008";"nickoneill/PermissionScope";2431;981;777,007841509634;777,034730470167
"2009";"elementalui/elemental";2431;783;852,509697062835;864,769434639156
"2010";"rbenv/ruby-build";2429;180;270,352657825604;263,93187421286
"2011";"twitter/snowflake";2429;247;303,125652476666;303,846439951529
"2012";"somerandomdude/Iconic";2428;40;118,758556319688;122,542642604428
"2013";"chjj/ttystudio";2428;182;222,642830741916;219,183735080876
"2014";"m1entus/MZFormSheetController";2427;209;287,283866966006;287,411935129828
"2015";"jonschlinkert/remarkable";2427;301;337,905518463322;338,970913812433
"2016";"apidoc/apidoc";2426;846;800,251675669346;796,748331269707
"2017";"testem/testem";2425;288;314,670427662416;314,291684345936
"2018";"michaeldfallen/git-radar";2424;113;188,770979287959;184,527943694224
"2019";"balanced/balanced-dashboard";2424;19;107,254486719116;108,302893795991
"2020";"button/DeepLinkKit";2423;481;618,032432385174;619,856578473198
"2021";"JedWatson/classnames";2422;1299;1192,32953563504;1190,49950037712
"2022";"forkingdog/FDFullscreenPopGesture";2422;1081;1082,36628102314;1085,94286881705
"2023";"Raynos/mercury";2420;394;402,847714144813;393,05295150844
"2024";"alfajango/jquery-dynatable";2419;143;210,165253323166;209,792380251707
"2025";"functional-koans/clojure-koans";2417;263;297,083045888016;294,345045998016
"2026";"baidu-ife/ife";2416;975;761,624041627791;769,733800285002
"2027";"moose-team/friends";2416;632;692,414372255661;691,368882195364
"2028";"darsain/sly";2416;176;227,24198450079;225,895517500479
"2029";"PaulUithol/Backbone-relational";2412;58;141,443848462702;133,866513367477
"2030";"jquery/globalize";2412;178;269,495022149592;272,946171134105
"2031";"laruence/yaf";2410;618;732,145211715419;711,632701110875
"2032";"sagivo/algorithms";2409;191;253,382828740507;246,384695668949
"2033";"rushter/data-science-blogs";2407;288;249,99591617942;251,016475096896
"2034";"luin/medis";2406;2406;2813,3247118111;3552,99616544789
"2035";"formvalidation/formvalidation";2406;174;237,709696843478;240,656763135497
"2036";"lecho/hellocharts-android";2405;693;644,637568657141;635,143067776019
"2037";"zzmp/juliusjs";2403;76;167,178969164713;168,171068264682
"2038";"steipete/PSTCollectionView";2402;186;300,222282501116;301,084271232036
"2039";"v2ray/v2ray-core";2402;553;446,700690353432;454,355929068865
"2040";"trentrichardson/jQuery-Timepicker-Addon";2401;124;189,171148942725;188,374594889096
"2041";"NoamB/sorcery";2401;171;233,704393647252;229,092303304395
"2042";"mockito/mockito";2401;718;709,738642196823;712,682064495982
"2043";"donnemartin/interactive-coding-challenges";2401;478;581,944506879558;601,715802270739
"2044";"developit/preact";2400;2386;317,241766900443;329,852026544972
"2045";"BigZaphod/Chameleon";2400;108;205,08561395574;199,816584906952
"2046";"NYTimes/pourover";2399;67;159,248511442712;156,749887927073
"2047";"python-pillow/Pillow";2398;429;488,914873835955;488,732612866001
"2048";"boxen/our-boxen";2398;158;201,362914849211;201,145717287294
"2049";"skylot/jadx";2398;897;749,084061358207;752,707610445127
"2050";"TheAmazingAudioEngine/TheAmazingAudioEngine";2397;372;308,82133765618;301,311717903508
"2051";"mledoze/countries";2396;297;350,858392616926;351,587302045296
"2052";"chrislusf/seaweedfs";2396;580;546,195401766059;537,236261906857
"2053";"telly/TLYShyNavBar";2394;723;683,731743275044;684,909858237433
"2054";"bevacqua/rome";2394;280;337,559716907643;334,531993560223
"2055";"zachfitz/Ionic-Material";2394;723;775,726093690995;771,141629684069
"2056";"jeromeetienne/jquery-qrcode";2394;417;447,120838274542;443,351009862562
"2057";"spadgos/sublime-jsdocs";2394;334;374,019814923482;373,540935558958
"2058";"Yalantis/FoldingTabBar.iOS";2393;467;510,449678116714;502,437973826807
"2059";"caolan/highland";2392;323;419,196524378221;411,693422253487
"2060";"malihu/malihu-custom-scrollbar-plugin";2390;400;412,534587896263;414,519517523443
"2061";"kemayo/sublime-text-git";2390;190;243,025267348389;243,80000280467
"2062";"angular-ui/ui-select";2388;562;596,635120244341;598,826315136599
"2063";"icsharpcode/ILSpy";2388;504;521,655705878512;520,53082578506
"2064";"bergie/hallo";2386;104;190,917147388482;187,84421169828
"2065";"sstephenson/bats";2386;584;518,087236884642;511,326923651936
"2066";"fiorix/freegeoip";2384;396;423,212267624594;422,558850233045
"2067";"sokolovstas/SublimeWebInspector";2384;80;144,29868415908;139,913860038361
"2068";"SwiftBond/Bond";2383;715;668,213082074153;669,824728262855
"2069";"zolrath/wemux";2383;229;275,868349228141;272,849137351453
"2070";"rlidwka/sinopia";2383;984;656,950265859666;652,95076262662
"2071";"romannurik/muzei";2382;410;425,995159190304;426,116865753781
"2072";"bergie/create";2382;116;210,393002235366;212,930435480204
"2073";"processone/ejabberd";2382;381;450,265888570328;448,938977646749
"2074";"joestump/python-oauth2";2381;151;195,479284338248;187,791381798289
"2075";"what-studio/profiling";2381;147;307,3516130319;307,032675389138
"2076";"argon/node-apn";2380;369;353,25908280828;357,076272289414
"2077";"fivethirtyeight/data";2378;618;610,418931918921;618,612274227605
"2078";"Reportr/dashboard";2378;96;177,570640815165;178,580865328193
"2079";"orientechnologies/orientdb";2378;338;374,903156302868;376,049597035468
"2080";"jquery-boilerplate/jquery-boilerplate";2375;139;267,000486707059;264,084626417679
"2081";"Khan/tota11y";2375;290;403,961005976008;435,268037980066
"2082";"a8m/angular-filter";2374;393;470,032617554626;465,010204246337
"2083";"HumbleSoftware/Flotr2";2371;71;154,294246303076;147,381129376446
"2084";"peek/peek";2371;179;253,543625296557;251,826152288142
"2085";"googlesamples/android-testing";2370;818;685,706428811519;686,655328077457
"2086";"BonsaiDen/JavaScript-Garden";2367;326;355,422628756741;358,138679615441
"2087";"gatling/gatling";2367;315;397,178862573645;400,494804851457
"2088";"jhurray/JHChainableAnimations";2365;309;379,177456114111;376,804116215768
"2089";"walkor/Workerman";2365;927;785,678808726833;792,127097312314
"2090";"Soundnode/soundnode-app";2364;1945;372,732028380542;371,908093669604
"2091";"sublimehq/Packages";2364;1449;269,345238678365;266,442682585328
"2092";"jetpacapp/DeepBeliefSDK";2362;656;312,87358967955;308,833599175224
"2093";"Sumi-Interactive/SIAlertView";2361;204;271,644952553453;275,458001265978
"2094";"bryankeller/BLKFlexibleHeightBar";2361;389;497,42334634734;494,797809165345
"2095";"madrobby/scriptaculous";2361;17;116,772098114055;117,675350598206
"2096";"substack/dnode";2361;178;249,872390679316;251,907760183116
"2097";"firstopinion/formatter.js";2360;95;172,51563257071;172,371832437614
"2098";"FLIF-hub/FLIF";2359;509;284,359047973357;289,510427469029
"2099";"angular/angular-phonecat";2359;416;427,472531243895;423,401048152785
"2100";"adamdbradley/foresight.js";2358;16;105,775765986512;108,469301031477
"2101";"pattle/simpsons-in-css";2358;174;318,795591632468;317,212893372058
"2102";"thomasdavis/backbonetutorials";2356;91;163,811448138775;164,436779936359
"2103";"edwardtufte/tufte-css";2355;746;1091,83898990736;1051,80873557928
"2104";"meltingice/CamanJS";2354;238;324,430689476011;327,642554004577
"2105";"oklai/koala";2353;343;389,790515402252;392,875770486286
"2106";"Linuxbrew/linuxbrew";2352;608;562,288903901474;564,093153276453
"2107";"edavis10/redmine";2352;58;145,945904601946;149,907522043069
"2108";"grevory/angular-local-storage";2345;390;437,012496584751;436,068613033734
"2109";"code4craft/webmagic";2343;951;762,608136480412;769,729722023002
"2110";"gelstudios/gitfiti";2343;562;601,004494943299;601,809374474984
"2111";"facebook/react-devtools";2342;740;740,902385884548;739,530207405552
"2112";"sprang/Inkpad";2342;203;249,536959073132;243,226450413585
"2113";"umpirsky/country-list";2341;229;252,266721475201;248,963907959501
"2114";"sensu/sensu";2340;226;316,822268580118;316,957250569684
"2115";"seatgeek/fuzzywuzzy";2339;331;324,518081051384;324,697110912526
"2116";"hybridgroup/cylon";2339;465;481,652918407142;481,213540913187
"2117";"Stuk/jszip";2339;281;343,465617041407;344,467462208869
"2118";"aasm/aasm";2338;293;324,895411828221;326,860657007066
"2119";"zsh-users/zsh-syntax-highlighting";2338;515;460,177023031192;460,081446373701
"2120";"clvv/fasd";2338;415;515,779988931886;517,780843883138
"2121";"GarageGames/Torque3D";2338;198;257,10576208485;256,903835340543
"2122";"dylang/npm-check";2338;2090;401,225394305354;392,195476521751
"2123";"alda-lang/alda";2338;1053;351,851319727951;360,962604339475
"2124";"jgilfelt/android-viewbadger";2337;363;417,356584728973;415,534831400343
"2125";"maraujop/django-crispy-forms";2336;254;319,709853399303;320,474357244121
"2126";"emre/storm";2336;149;253,143465100529;253,958160000848
"2127";"keepassx/keepassx";2336;645;783,920814041639;779,800392245615
"2128";"rails/jquery-ujs";2335;109;174,443505371376;176,707093360812
"2129";"nlohmann/json";2335;959;907,569491067051;856,883644665729
"2130";"lexrus/VPNOn";2332;382;500,085774175273;500,221639859618
"2131";"victorBaro/VBFPopFlatButton";2332;474;619,295889321195;659,059608476694
"2132";"stacktracejs/stacktrace.js";2331;265;284,406206372256;287,712929345614
"2133";"gocd/gocd";2330;476;425,215136151033;425,65412297544
"2134";"jpillora/xdomain";2327;229;261,939805701054;259,340593971047
"2135";"johnpolacek/superscrollorama";2326;126;199,9487045419;198,463980807134
"2136";"gmoledina/GMGridView";2326;72;161,689727690536;161,128586161368
"2137";"jamesflorentino/nanoScrollerJS";2326;244;291,71392948756;290,848932188098
"2138";"angular-ui/angular-ui-OLDREPO";2325;19;113,550006810355;109,057870167469
"2139";"witoldsz/angular-http-auth";2325;229;328,661528330733;330,426347483507
"2140";"mjibson/goread";2323;91;146,016186820089;140,962412914414
"2141";"majutsushi/tagbar";2323;336;355,391687444392;357,006112557875
"2142";"adamschwartz/log";2322;85;148,912609088765;148,373921497303
"2143";"JoanZapata/android-iconify";2322;452;502,522443247581;501,399491116343
"2144";"leemunroe/grunt-email-workflow";2321;225;288,80146618146;287,904056383046
"2145";"facebook/fixed-data-table";2321;748;712,876253698972;706,057050613663
"2146";"postrank-labs/goliath";2318;72;153,619349216484;146,712316301787
"2147";"SirVer/ultisnips";2318;455;469,265244424974;467,082379335319
"2148";"yeoman/generator-webapp";2318;600;544,387616875561;544,58376299014
"2149";"jimbojsb/launchrocket";2318;204;280,103113712779;279,979677164178
"2150";"loopj/jquery-tokeninput";2317;77;169,912144776186;169,038638800372
"2151";"zaach/jison";2316;257;289,957762348551;292,301145072438
"2152";"kennethreitz/autoenv";2316;580;748,881296518266;728,134742120042
"2153";"Yalantis/StarWars.iOS";2313;1351;1553,97516666206;1529,00875556664
"2154";"visit1985/mdp";2313;198;296,544206055898;293,104460712973
"2155";"pennersr/django-allauth";2311;324;310,665791478048;312,852180915938
"2156";"lipka/piecon";2311;42;144,322137492864;147,531642809071
"2157";"Nyx0uf/NYXImagesKit";2311;217;280,75672612742;284,075105321531
"2158";"qfish/XAlign";2311;405;477,437032526604;478,145343474595
"2159";"qii/weiciyuan";2310;347;369,692161225027;357,549675481055
"2160";"thoughtbot/clearance";2309;276;368,744335628592;381,560809694419
"2161";"tooling/book-of-modern-frontend-tooling";2309;166;223,587955217266;216,757858137883
"2162";"YOURLS/YOURLS";2306;386;374,560589771849;374,653056670392
"2163";"matthewhudson/device.js";2305;361;451,528625723085;452,337171917149
"2164";"ChrisRM/material-theme-jetbrains";2304;1025;972,398196416552;958,418677736533
"2165";"tj/should.js";2304;174;248,359619996164;244,543252385447
"2166";"go-sql-driver/mysql";2303;529;503,362502329951;503,678183189794
"2167";"Alluxio/alluxio";2303;663;566,388224532263;567,24152047256
"2168";"davidhalter/jedi-vim";2301;343;412,574890177186;413,842284398544
"2169";"bobthecow/mustache.php";2300;164;219,40055682275;218,397876253867
"2170";"omab/django-social-auth";2298;76;134,927374977286;138,316189239754
"2171";"tangqi92/Android-Tips";2298;543;564,866729212762;575,304815729634
"2172";"spray/spray";2298;259;358,777119285909;362,634241136735
"2173";"jeanphix/Ghost.py";2298;171;209,994164975123;212,208666007998
"2174";"thoughtbot/high_voltage";2296;194;249,996665809773;249,716781419103
"2175";"mootools/mootools-core";2295;119;193,535437084017;197,587036682749
"2176";"johnmyleswhite/ML_for_Hackers";2295;386;499,484587893898;512,407047631714
"2177";"picocms/Pico";2294;205;263,101862244675;261,613749299491
"2178";"deployphp/deployer";2294;881;880,810299369044;1053,21580236124
"2179";"kylestetz/CLNDR";2293;234;281,443195618545;284,139436571086
"2180";"chrisallenlane/cheat";2293;478;526,005575928942;531,275993557587
"2181";"devongovett/pdfkit";2290;302;331,889286602534;329,245484652378
"2182";"mailgun/godebug";2290;334;439,890650947248;440,44225015809
"2183";"jonathanslenders/python-prompt-toolkit";2290;570;492,071781376337;498,547027275495
"2184";"mapbox/tilemill";2290;117;169,287302552024;171,394170121955
"2185";"swisspol/GCDWebServer";2289;425;480,073523286531;473,713056707325
"2186";"ant0ine/go-json-rest";2288;410;452,766125243005;449,846668872528
"2187";"OpenKinect/libfreenect";2288;148;219,804540963998;222,327820722845
"2188";"esvit/ng-table";2287;445;582,511809303286;585,046832317897
"2189";"requirejs/almond";2283;160;204,38151097818;207,709775024868
"2190";"aria2/aria2";2282;1257;800,748647014999;803,925445643868
"2191";"Prototik/HoloEverywhere";2281;58;132,565998144775;129,110913002073
"2192";"Yalantis/Phoenix";2281;521;591,349843424556;594,465509824813
"2193";"gorilla/mux";2281;604;492,90879405759;497,159268073636
"2194";"antoniolg/androidmvp";2278;1210;829,547641546522;827,298081483862
"2195";"chrismiles/CMPopTipView";2277;232;308,029886504767;303,162966749238
"2196";"Shougo/unite.vim";2275;352;392,969725303548;387,804523603812
"2197";"scala-js/scala-js";2275;410;471,77562425172;481,534342558973
"2198";"vysheng/tg";2274;594;601,149543903212;603,788114065485
"2199";"Comcast/FreeFlow";2274;180;251,654111801648;245,203400266197
"2200";"pksunkara/alpaca";2273;78;149,267554191738;153,200692756346
"2201";"CyberAgent/android-gpuimage";2273;625;542,473780043732;543,209295555028
"2202";"lg/murder";2272;91;152,689737474081;148,660188429575
"2203";"indexzero/nconf";2272;371;406,492846859115;402,984456077903
"2204";"awslabs/s2n";2272;140;234,453154876435;230,432545685182
"2205";"thoughtbot/Argo";2272;688;918,051341956791;923,662295434261
"2206";"mbostock/topojson";2271;315;339,911348396874;335,95586101471
"2207";"ClusterHQ/flocker";2270;367;428,977465737215;428,965858581283
"2208";"aziz/PlainTasks";2269;298;280,03758582285;283,844065431576
"2209";"chentsulin/electron-react-boilerplate";2268;1934;1742,9881456296;1751,63178332414
"2210";"scipy/scipy";2268;401;422,765477517574;423,466099311831
"2211";"Sylius/Sylius";2267;291;337,712460654848;341,605954102668
"2212";"aroc/side-comments";2266;72;147,397424564856;149,520342520527
"2213";"gimite/web-socket-js";2265;135;212,303218990664;208,13822643341
"2214";"angular-ui/angular-google-maps";2264;316;357,347214509973;358,446304720329
"2215";"yoavlt/LiquidFloatingActionButton";2264;763;966,270525464348;946,508187654943
"2216";"jasny/bootstrap";2262;258;293,352848160809;296,621223752253
"2217";"Frege/frege";2261;904;695,285601484014;693,662609340764
"2218";"klaussilveira/gitlist";2260;203;265,197305438975;268,609374874735
"2219";"hrydgard/ppsspp";2260;344;382,3262016495;380,840509172892
"2220";"HubPress/hubpress.io";2260;186;278,716959580379;279,979409145829
"2221";"vasanthk/js-bits";2259;2240;102,383112228992;101,716510953808
"2222";"google/roboto";2259;282;355,747603812245;358,060456417962
"2223";"ivansafrin/Polycode";2259;92;179,04101606943;181,302923551026
"2224";"MahApps/MahApps.Metro";2259;466;501,664087092037;491,503205999584
"2225";"cjdelisle/cjdns";2258;268;347,505169560049;332,76849595968
"2226";"java-native-access/jna";2257;353;450,789666018661;446,582401793813
"2227";"lelylan/betterspecs";2256;266;306,672751670067;306,634516894375
"2228";"jpetazzo/pipework";2256;312;353,263385610871;357,322486089701
"2229";"360Controller/360Controller";2256;797;798,131199560679;784,879421553871
"2230";"fogleman/nes";2255;233;223,32108915502;225,149310117026
"2231";"cryptocat/cryptocat-legacy";2253;108;202,897266062613;205,038179570648
"2232";"garand/sticky";2252;315;383,673322746902;387,902859299416
"2233";"jp9000/OBS";2252;257;274,719398443427;272,296681208138
"2234";"reactiveui/ReactiveUI";2251;475;423,382836708987;429,123449884152
"2235";"linkedin/dustjs";2251;248;287,54557004844;288,364774854292
"2236";"fians/Waves";2249;202;273,643085108617;267,354644649722
"2237";"posabsolute/jQuery-Validation-Engine";2249;131;210,241020023409;209,105479539583
"2238";"mycolorway/simditor";2248;520;507,763818721253;499,000162140872
"2239";"cameronmcefee/plax";2245;105;181,048950742571;183,670142629791
"2240";"squizlabs/PHP_CodeSniffer";2245;486;511,962208024911;511,553071639515
"2241";"laverdet/node-fibers";2245;237;285,707489201528;285,315775647628
"2242";"aozora/bootmetro";2245;62;144,492708271202;143,080867686927
"2243";"brigade/scss-lint";2245;403;360,527406565166;360,933246059951
"2244";"substack/tape";2244;871;791,233043987619;793,800261612044
"2245";"pickhardt/betty";2244;74;146,743579179619;148,078444611218
"2246";"nikic/PHP-Parser";2244;343;352,383117547067;350,382565267541
"2247";"voronianski/flux-comparison";2242;446;546,881174409485;550,248750200464
"2248";"ryanb/letter_opener";2240;211;265,499902263929;266,957815103396
"2249";"paulkinzett/toolbar";2240;104;185,729703951205;188,066918586525
"2250";"mrackwitz/MRProgress";2240;232;319,287456926084;319,665729210864
"2251";"valyala/fasthttp";2240;2236;2996,86534172419;2967,31960692017
"2252";"brendangregg/perf-tools";2239;419;489,556266489636;490,694562829394
"2253";"marvelapp/devices.css";2238;139;207,637042416961;210,083704032676
"2254";"Raizlabs/DBFlow";2238;1062;829,498658059547;828,087310367746
"2255";"mattboldt/typed.js";2238;820;733,375239384284;735,096946394905
"2256";"reactioncommerce/reaction";2236;780;808,866758770646;815,99537668443
"2257";"angular/batarang";2236;184;234,484702723236;236,400502765549
"2258";"luvit/luvit";2236;242;262,657561221862;265,899035579056
"2259";"octokit/octokit.rb";2232;208;274,160952136989;274,059264714672
"2260";"openaphid/android-flip";2231;237;292,787708993737;294,747700286281
"2261";"AudithSoftworks/Uniform";2230;58;143,767831835767;146,080578327153
"2262";"drupal/drupal";2229;283;365,129165804863;364,722545964167
"2263";"arunoda/meteor-up";2229;567;629,772860794675;628,856406554862
"2264";"rancher/os";2228;602;718,163372854795;716,263566407349
"2265";"nojhan/liquidprompt";2228;320;362,961497874169;364,9573996396
"2266";"metafizzy/packery";2228;308;291,928841515575;294,823638450521
"2267";"omab/python-social-auth";2228;340;329,355678035093;333,075726558142
"2268";"dmotz/oriDomi";2227;71;163,043155673147;163,012584785125
"2269";"rickyrauch/Balloons.IO";2226;90;154,907627433411;154,403586405649
"2270";"rui314/8cc";2226;727;1181,90668956838;1126,69016594964
"2271";"vlucas/phpdotenv";2225;588;613,203730354101;614,321186418482
"2272";"thearn/webcam-pulse-detector";2225;104;187,302034530819;183,428435577016
"2273";"apache/mesos";2225;471;454,26431580799;457,064854757549
"2274";"JakeWharton/timber";2225;726;624,862858842107;631,537668622955
"2275";"substack/node-optimist";2224;112;187,773644663821;190,275712631168
"2276";"nathancahill/Split.js";2224;2218;3809,57281518277;4071,48739233269
"2277";"google/blockly";2223;1094;1215,65245394458;1200,31863651829
"2278";"ThrivingKings/animo.js";2222;172;265,088885811744;266,253748253136
"2279";"aws/aws-sdk-js";2222;384;405,594161692427;412,138879369265
"2280";"kanaka/mal";2221;364;407,009943729984;405,400505253767
"2281";"TransitApp/SVWebViewController";2220;241;318,332453979767;315,737802578844
"2282";"pudo/dataset";2219;673;173,156050047012;168,073265921689
"2283";"CiscoCloud/mantl";2219;592;478,387850379682;485,931196767322
"2284";"h2non/toxy";2219;115;188,788436557678;190,486611508838
"2285";"AliSoftware/OHHTTPStubs";2218;441;477,067620877002;464,981591903212
"2286";"benvanik/xenia";2218;287;359,527209266227;361,532725076782
"2287";"SkillCollege/SimplifyReader";2217;899;814,27964338259;808,040199280876
"2288";"jeffknupp/sandman";2216;139;249,334794902712;251,964007220944
"2289";"powmedia/backbone-forms";2216;93;159,862809971857;161,50444659914
"2290";"tmallfe/tmallfe.github.io";2216;1531;1680,59283710555;1668,49213946374
"2291";"samizdatco/arbor";2215;119;193,998296263079;197,916204096375
"2292";"phpbrew/phpbrew";2214;457;458,404809930035;458,241984877386
"2293";"ai/easings.net";2213;393;399,439810383543;399,751669232254
"2294";"dfcb/BigVideo.js";2213;117;211,858500336949;213,713274540908
"2295";"http2/http2-spec";2213;411;463,129993939659;461,50214072119
"2296";"cheeaun/life";2212;61;146,936678555257;149,073598609444
"2297";"adambom/parallel.js";2211;306;668,478086134158;676,167904543593
"2298";"activerecord-hackery/squeel";2211;142;214,983044207305;215,913371454385
"2299";"joeldev/JLRoutes";2210;543;437,560616742093;430,570845694761
"2300";"karan/joe";2209;200;270,102442708419;271,011145358175
"2301";"square/okio";2207;621;635,520469392498;634,834845378516
"2302";"rhiever/Data-Analysis-and-Machine-Learning-Projects";2206;375;332,161280678028;325,181489633183
"2303";"Maximus5/ConEmu";2206;737;752,267409033575;745,748618867313
"2304";"google/closure-compiler";2205;490;452,428900398241;452,461239822799
"2305";"eddiezane/lunchy";2204;186;253,243629255934;257,337174192031
"2306";"kumailht/gridforms";2204;102;180,501525848619;175,950453630993
"2307";"travisjeffery/ClangFormat-Xcode";2204;317;405,812361622786;405,335572313523
"2308";"DisposaBoy/GoSublime";2203;288;359,890256744435;355,350072364948
"2309";"fpinscala/fpinscala";2203;464;502,087699748342;505,37759435274
"2310";"zsh-users/antigen";2203;442;402,991249390391;407,966438044618
"2311";"jdan/cleaver";2202;252;312,343409826235;312,820896082025
"2312";"saulmm/Android-Material-Examples";2202;560;600,347322075774;599,683503998825
"2313";"kivy/python-for-android";2201;324;306,635808283417;306,707965788861
"2314";"osxfuse/osxfuse";2200;374;377,207081751901;377,378950433579
"2315";"Yalantis/Context-Menu.Android";2200;475;515,790932094395;513,57744206558
"2316";"webrtc/samples";2198;575;547,633604895302;536,766906572774
"2317";"deepstreamIO/deepstream.io";2197;1465;244,529730986184;245,059458468274
"2318";"muicss/mui";2197;703;875,156575768323;869,384818477352
"2319";"facebook/Haxl";2197;340;370,193907425442;369,214276346844
"2320";"google/tracing-framework";2196;158;144,475697939316;139,026559258106
"2321";"realpython/discover-flask";2195;1365;277,649182711958;278,947807743972
"2322";"nghialv/MaterialKit";2194;457;543,419674082916;550,286920829162
"2323";"pinterest/PINRemoteImage";2193;412;496,257659330567;491,55586568389
"2324";"dolphin-emu/dolphin";2193;475;541,549767619088;546,513520820771
"2325";"TechEmpower/FrameworkBenchmarks";2193;341;381,223313572454;380,433766356663
"2326";"bluelinelabs/LoganSquare";2191;623;671,071155384727;669,408769659524
"2327";"id-Software/DOOM-3-BFG";2190;237;326,519247112702;318,895000684652
"2328";"careercup/ctci";2189;556;607,371757558265;614,91941731277
"2329";"brendangregg/FlameGraph";2189;600;673,288847965125;669,02459537243
"2330";"kissyteam/kissy";2188;300;386,994057017182;386,686561927577
"2331";"requirejs/r.js";2187;176;241,601899542303;239,420094339298
"2332";"twitter/recess";2185;60;140,489583560116;140,025297652666
"2333";"kennethreitz/records";2184;2136;87,2631684965354;89,8797029130212
"2334";"josdejong/jsoneditor";2183;406;390,708888784746;392,671505388946
"2335";"facebookgo/grace";2183;351;368,059544972356;372,124603568757
"2336";"tyrantgit/ExplosionField";2182;592;740,919692058941;741,630690711568
"2337";"ricochet-im/ricochet";2181;598;423,40536743387;422,426486915364
"2338";"alohaeditor/Aloha-Editor";2180;114;180,064119031094;183,176595946018
"2339";"mustache/mustache";2179;137;203,587785494689;201,085078445202
"2340";"urish/angular-moment";2179;428;486,64719455771;482,043122609387
"2341";"jverkoey/iOS-Framework";2176;283;307,937773237848;311,483983801168
"2342";"chenshuo/muduo";2174;429;467,589728201498;456,118182211264
"2343";"domesticcatsoftware/DCIntrospect";2173;61;134,745937288715;131,821087444348
"2344";"theDazzler/droidicon";2172;139;234,143159721829;233,190798990328
"2345";"hakimel/Meny";2172;75;142,693418764025;144,825632444591
"2346";"madebysource/lesshat";2171;114;173,039290692625;168,428606400925
"2347";"ruanyf/jstutorial";2171;566;608,664488859596;611,781611343888
"2348";"node-schedule/node-schedule";2171;579;452,876628122982;447,987665118853
"2349";"bitstadium/HockeyKit";2169;91;161,965076856684;158,638145593138
"2350";"v8/v8";2168;1281;1267,45254765759;1284,41974604089
"2351";"pyrocms/pyrocms";2166;187;234,969029890326;237,11119504561
"2352";"SVGKit/SVGKit";2166;314;388,662976205019;390,671445695508
"2353";"orfjackal/retrolambda";2165;691;654,602348739851;662,303106509313
"2354";"plamoni/SiriProxy";2163;42;117,898029323925;121,980456002027
"2355";"coreos/fleet";2162;226;268,883705590076;269,643339379972
"2356";"ashleymills/Reachability.swift";2162;1516;1588,36007452952;1585,84469925113
"2357";"sproutcore/sproutcore";2160;37;125,091924295494;127,409137236078
"2358";"philipwalton/html-inspector";2159;110;173,114522097668;167,888181896134
"2359";"omnigroup/OmniGroup";2157;91;161,906801905716;159,653454166456
"2360";"reduxframework/elusive-iconfont";2155;17;97,3883529606332;95,4130845679008
"2361";"kenwheeler/cash";2155;1533;146,214792139915;148,465204563911
"2362";"kattrali/cocoapods-xcode-plugin";2155;365;386,673384409533;390,672779404564
"2363";"ipkn/crow";2154;542;616,598837287634;615,825943348822
"2364";"diogobernardino/WilliamChart";2154;471;495,584217496566;494,029299948107
"2365";"samyk/evercookie";2153;309;422,275432577939;423,043081894132
"2366";"smalot/bootstrap-datetimepicker";2153;330;360,908478609606;362,886148114736
"2367";"pdfkit/pdfkit";2151;119;183,689286284907;181,498989194925
"2368";"royrusso/elasticsearch-HQ";2151;449;469,187096893895;470,466535826828
"2369";"orhanobut/dialogplus";2150;665;599,975312381883;589,309076816225
"2370";"usmanhalalit/charisma";2149;221;290,732876027757;284,733004510695
"2371";"refile/refile";2148;284;370,102343450153;360,067382420383
"2372";"path/android-priority-jobqueue";2147;281;387,785153638175;384,923515238998
"2373";"sorccu/cufon";2147;39;119,666713532737;114,970918435631
"2374";"leafo/lessphp";2145;51;124,545781463874;126,624115425061
"2375";"bblimke/webmock";2145;224;264,186563335287;264,865453105549
"2376";"objc-zen/objc-zen-book";2144;281;270,299296493058;270,795596190425
"2377";"mgp25/Chat-API";2144;960;849,859731710587;844,071185709742
"2378";"yui/yuicompressor";2143;229;299,061543160846;290,947896038454
"2379";"nkrode/RedisLive";2143;146;225,48163015161;228,426611337032
"2380";"ShareKit/ShareKit";2143;85;167,74677765445;166,414370981635
"2381";"nodejs/node-gyp";2143;521;577,800019031837;581,12720758744
"2382";"AppScale/appscale";2143;110;168,09895049821;172,469036901186
"2383";"yahoo/react-intl";2141;822;789,828179496318;785,361214377801
"2384";"yahoo/kafka-manager";2140;663;708,903625717771;698,294988083906
"2385";"invoiceninja/invoiceninja";2140;328;352,78845165428;348,864031683366
"2386";"voodootikigod/node-serialport";2139;351;354,493638462087;346,291998792382
"2387";"twitter/CocoaSPDY";2136;129;219,381981166078;212,026912107345
"2388";"HeshamMegid/HMSegmentedControl";2136;503;490,519454370683;491,425741895497
"2389";"cazala/synaptic";2135;481;396,104094874208;388,912458355351
"2390";"zhxnlai/ZLSwipeableView";2135;315;357,640041711533;356,266910885975
"2391";"garyburd/redigo";2134;452;455,722991614693;457,270432995876
"2392";"FiloSottile/Heartbleed";2133;27;113,116899461567;115,29504787662
"2393";"smartystreets/goconvey";2132;366;426,845023997869;427,203585498555
"2394";"mwaterfall/MWFeedParser";2131;157;232,221656328527;226,938904036348
"2395";"KeenSoftwareHouse/SpaceEngineers";2129;330;334,674763326803;337,198696449376
"2396";"hipache/hipache";2129;131;201,29395892213;202,771569150147
"2397";"romaonthego/REMenu";2127;202;280,229941252437;281,25361984589
"2398";"stefankroes/ancestry";2127;144;206,103898709196;204,443971418429
"2399";"svaarala/duktape";2126;286;327,234369412448;330,418365520496
"2400";"jkbrzt/cloudtunes";2124;106;174,111849179511;177,553244678099
"2401";"buildbot/buildbot";2123;345;389,140563695263;390,634418606958
"2402";"yaronn/wopr";2123;1567;2250,14259583624;2399,51342014121
"2403";"scoutapp/scout_realtime";2122;49;123,341727223057;117,399727264455
"2404";"Codeception/Codeception";2122;355;366,516870686815;366,187743295988
"2405";"nodemcu/nodemcu-firmware";2121;762;804,273064675415;805,389874773549
"2406";"cappuccino/cappuccino";2121;41;125,795672625674;123,41073695821
"2407";"okmr-d/DOFavoriteButton";2120;518;539,472004957844;540,433443586526
"2408";"SlexAxton/css-colorguard";2120;155;213,681482162178;210,677077551562
"2409";"addyosmani/psi";2119;251;316,303189902193;311,193514026291
"2410";"hybridauth/hybridauth";2117;223;307,828719234764;303,24910358496
"2411";"koekeishiya/kwm";2116;2114;2822,56128489005;2852,51448978974
"2412";"dbader/schedule";2116;386;450,619997922128;455,9962603338
"2413";"carlbutron/Swift";2115;923;995,649929165773;1003,67347913709
"2414";"chrisboulton/php-resque";2115;327;330,695483177837;331,304748122988
"2415";"phoboslab/Ejecta";2114;182;279,69566561601;283,25717232797
"2416";"michelf/php-markdown";2113;211;301,106613377891;304,323599102081
"2417";"chaps-io/public_activity";2113;187;261,191219787488;261,920109484862
"2418";"livid/v2ex";2112;233;335,93855948499;337,909294653961
"2419";"tonsky/AnyBar";2112;303;379,540823317175;374,034263817553
"2420";"Ghosh/uiGradients";2110;266;349,621842498522;346,54108286033
"2421";"defunkt/gist";2109;250;264,331477017729;264,064060659777
"2422";"race604/FlyRefresh";2109;392;434,593668921424;436,096257700334
"2423";"haraka/Haraka";2108;198;242,395318626664;243,447391607379
"2424";"rails/spring";2105;115;185,89891846798;189,0094762357
"2425";"msanders/snipmate.vim";2105;58;137,689923816882;130,278920822073
"2426";"cisco/openh264";2104;239;276,757808469766;278,639873949445
"2427";"davidmerfield/Typeset";2103;117;168,513491027878;169,596516970794
"2428";"DanielRapp/doppler";2102;168;154,130654351226;152,104468815369
"2429";"austinzheng/swift-2048";2102;222;294,195071412241;286,543757821219
"2430";"DavyJonesLocker/client_side_validations";2102;129;202,88734750004;205,571934079181
"2431";"ctran/annotate_models";2101;231;295,66938082678;290,199399500676
"2432";"abrasive/shairport";2100;70;151,729390517665;149,143252322036
"2433";"googlecreativelab/coder";2100;153;183,7787021735;179,698550739276
"2434";"erikras/redux-form";2099;1488;1182,98114889989;1184,34049304658
"2435";"borisrepl/boris";2099;75;152,096853600785;155,051775006853
"2436";"jdan/isomer";2099;92;166,059581284718;159,360057065722
"2437";"isaacs/node-glob";2098;605;634,68368689156;634,329105831658
"2438";"soulwire/sketch.js";2098;343;367,67722642234;367,18259977891
"2439";"Yalantis/Koloda";2098;858;824,211500583348;823,290340597084
"2440";"PMSI-AlignAlytics/dimple";2097;695;273,424656705556;277,058568992267
"2441";"Boris-Em/BEMSimpleLineGraph";2097;283;329,847830104757;330,317869874943
"2442";"sentsin/layer";2097;857;813,207711902473;812,661157560857
"2443";"thephpleague/oauth2-server";2097;310;351,214400300814;352,780598977698
"2444";"cloudius-systems/osv";2097;278;332,031746484073;335,089593254145
"2445";"grosser/parallel";2096;234;281,146686366837;279,67382238233
"2446";"TeehanLax/Hyperlapse.js";2095;88;159,505668363722;154,90792068588
"2447";"cytoscape/cytoscape.js";2095;531;511,250356178306;510,290914018177
"2448";"frankiesardo/icepick";2094;660;827,375687295976;851,164736513697
"2449";"felipernb/algorithms.js";2094;206;285,485153843118;288,120344136259
"2450";"robertkrimen/otto";2092;359;388,630622970872;384,141215514723
"2451";"Netflix/asgard";2091;191;251,375989811212;248,580830877622
"2452";"todc/todc-bootstrap";2091;73;141,123648128726;140,961115013753
"2453";"teampoltergeist/poltergeist";2091;170;209,199897649462;202,52453957118
"2454";"locomotivecms/engine";2088;131;233,375289452234;236,123037080253
"2455";"markdown-it/markdown-it";2086;1082;399,985059509911;404,165984914132
"2456";"gazay/gon";2086;208;289,829433348657;292,137210318983
"2457";"awslabs/aws-shell";2085;2083;2492,06101097753;2577,44749758233
"2458";"davidstutz/bootstrap-multiselect";2085;315;359,500452759253;348,840269721118
"2459";"rnystrom/RNFrostedSidebar";2084;153;234,618143695555;238,087905918367
"2460";"robmorgan/phinx";2083;432;426,304377733142;427,295299352511
"2461";"rchipka/node-osmosis";2083;179;250,818245549586;248,463996586273
"2462";"webpack/react-starter";2083;658;854,792082689124;849,20642602026
"2463";"OptiKey/OptiKey";2082;313;345,969430671132;338,892763225109
"2464";"MicrosoftDX/Vorlonjs";2082;472;625,034129237735;625,852816611852
"2465";"OfficeDev/Office-UI-Fabric";2082;391;330,667399163367;329,739426216483
"2466";"TooTallNate/Java-WebSocket";2082;440;542,826420144612;544,369432735692
"2467";"DataScienceSpecialization/courses";2080;369;359,383814384032;365,334720687931
"2468";"brianleroux/lawnchair";2079;61;123,686361279499;121,111059028179
"2469";"ceph/ceph";2079;494;487,511582820576;489,704418004101
"2470";"antimatter15/ocrad.js";2078;201;283,829809119441;285,287440815455
"2471";"gliderlabs/registrator";2078;617;581,56684235941;582,081906412424
"2472";"mstarke/MacPass";2078;472;448,444520433268;444,520827567217
"2473";"bgrins/devtools-snippets";2078;153;211,660251893257;214,620609020807
"2474";"ProseMirror/prosemirror";2014;557;525,276254611446;537,825924855447
"2475";"slate/slate";2013;61;142,520953358825;143,830694504037
"2476";"RNCryptor/RNCryptor";2013;369;436,16201093417;429,132885057902
"2477";"alibaba/jstorm";2012;1221;1525,0167296261;1501,89412515083
"2478";"docker/libchan";2010;165;224,7993581945;229,245436237924
"2479";"cwRichardKim/RKNotificationHub";2009;391;462,850018124451;464,611205084203
"2480";"jsantell/dancer.js";2008;86;150,315375990932;149,760767572144
"2481";"Lasagne/Lasagne";2003;827;844,391318749998;834,428076535773
"2482";"Maatwebsite/Laravel-Excel";2002;597;599,223610781173;595,63519631294
"2483";"cucumber/cucumber-js";2002;308;334,017031004872;335,850174681912
"2484";"aws/aws-sdk-ruby";2002;194;236,249652141833;238,375943718247
"2485";"krzyzanowskim/CryptoSwift";2001;713;724,329187822579;725,819561245272
"2486";"AgileBits/onepassword-app-extension";2000;302;362,858127760766;366,988152095802
"2487";"rocketeers/rocketeer";2000;245;299,340092141389;300,557956780091
"2488";"jsoma/tabletop";1998;294;345,845810572417;340,100403180829
"2489";"bendc/animateplus";1997;477;580,300728595955;574,36950148928
"2490";"s-a/iron-node";1997;805;1137,18099514724;1102,64374061981
"2491";"code-troopers/android-betterpickers";1997;324;352,592171814654;351,704446102607
"2492";"RobinHerbots/jquery.inputmask";1996;349;386,145591109949;380,593718036467
"2493";"arialdomartini/oh-my-git";1995;268;324,585318710804;317,645993038818
"2494";"AllThingsSmitty/must-watch-css";1995;179;316,84982550361;320,523185233803
"2495";"Famous/famous-angular";1994;71;175,352150934911;168,010146294903
"2496";"ParsePlatform/Parse-SDK-iOS-OSX";1994;609;587,831803442234;583,696673796898
"2497";"wvanbergen/request-log-analyzer";1994;81;169,906837142114;166,538534227256
"2498";"1sters/material_design_zh";1993;198;286,083109383464;277,794271931444
"2499";"ArtSabintsev/Harpy";1993;311;402,716629795055;391,631795654808
"2500";"Yalantis/Persei";1993;494;516,914244027774;515,450833727708
"2501";"nats-io/gnatsd";1992;523;500,258446786028;500,514520513224
"2502";"intridea/hashie";1991;159;230,723486133496;232,971392238243
"2503";"joomla/joomla-cms";1991;339;332,427366506127;335,986200629628
"2504";"tonsky/datascript";1990;437;518,52475052837;521,720220536777
"2505";"bigspaceship/shine.js";1989;61;137,756843997683;132,504200954263
"2506";"udacity/Sunshine-Version-2";1989;1012;839,791109212334;852,508087669026
"2507";"jfeinstein10/JazzyViewPager";1989;281;348,594327149938;339,743490097641
"2508";"spinnaker/spinnaker";1988;1984;2097,85286356175;2108,92120668435
"2509";"vitch/jScrollPane";1987;99;191,060380656324;191,59821469261
"2510";"rstacruz/flatdoc";1986;223;223,50362426203;218,22133008449
"2511";"jfrazelle/dockerfiles";1985;833;788,391123270493;790,511636748043
"2512";"core-plot/core-plot";1984;304;375,222260674572;375,957942088811
"2513";"leah/PullToRefresh";1983;33;116,089621307933;117,388978211181
"2514";"jaz303/tipsy";1982;82;157,932811682778;155,612157886206
"2515";"jasarien/Provenance";1982;983;1315,63833581174;1353,49449903083
"2516";"swagger-api/swagger-codegen";1982;773;587,407893814816;589,391473769734
"2517";"JakeWharton/pidcat";1981;355;380,898347500657;380,121112932419
"2518";"ariok/BWWalkthrough";1980;438;427,077126984152;425,687991860038
"2519";"mdo/github-buttons";1980;151;220,755718969251;224,103208387653
"2520";"leongersen/noUiSlider";1980;383;444,481564557996;446,829444745973
"2521";"Marak/colors.js";1979;282;329,617923351031;328,630187218354
"2522";"kennethreitz/clint";1978;163;203,957089959577;205,785139744818
"2523";"Gamua/Starling-Framework";1978;133;191,179048412486;194,10334573474
"2524";"phptodayorg/php-must-watch";1978;187;273,070080627148;273,866508671617
"2525";"nomad/houston";1976;271;281,923997887804;280,693133894402
"2526";"aws/aws-sdk-php";1976;236;257,832706263088;262,0782644449
"2527";"Homebrew/homebrew-php";1975;228;286,454448994722;283,906701535147
"2528";"mozilla/popcorn-js";1975;104;209,52341008991;212,703526717771
"2529";"myell0w/MTStatusBarOverlay";1975;63;160,878613358617;159,293342075361
"2530";"spf13/cobra";1975;781;935,148889974055;1068,49601295435
"2531";"iron-meteor/iron-router";1974;220;325,180937632437;328,214692188452
"2532";"skywinder/github-changelog-generator";1974;433;436,496616553433;436,405664599334
"2533";"caiorss/Functional-Programming";1974;176;248,771788051374;247,840056741949
"2534";"krzysztofzablocki/KZPlayground";1972;295;366,021402998487;373,555279436809
"2535";"techfort/LokiJS";1972;417;411,696943969075;410,979262523925
"2536";"mileszs/wicked_pdf";1972;201;263,549025844892;261,468319632459
"2537";"cefsharp/CefSharp";1970;472;497,410567423874;500,30663981816
"2538";"CreateJS/SoundJS";1970;250;306,727070357318;303,228106481931
"2539";"flowjs/flow.js";1969;222;267,440058055577;270,186158858195
"2540";"jaredpar/VsVim";1968;259;350,365676747726;347,249878342573
"2541";"comfy/comfortable-mexican-sofa";1967;113;186,160064809767;190,912719785661
"2542";"ReactiveX/rxjs";1967;1516;1445,15957646445;1437,62692824292
"2543";"EvgenyKarkan/EKAlgorithms";1966;291;400,716457241499;397,960468426826
"2544";"bestiejs/benchmark.js";1966;281;305,76630210117;305,141528199445
"2545";"sofish/typo.css";1966;234;283,364432503307;286,557560446807
"2546";"martinblech/xmltodict";1966;208;265,362438000867;266,740943488979
"2547";"FredKSchott/CoVim";1965;81;178,349320359853;179,76501256664
"2548";"motianhuo/wechat";1965;1040;928,648982314646;921,002412320641
"2549";"vczero/react-native-lesson";1964;1622;1966,15792255522;1918,70651211294
"2550";"pornel/slip";1964;85;159,740845464183;158,271911246975
"2551";"tonytomov/jqGrid";1963;186;240,266999776066;246,393960620282
"2552";"Pylons/pyramid";1963;203;272,019283270877;265,413287432106
"2553";"django-oscar/django-oscar";1963;297;340,006212211217;341,886052547173
"2554";"nelhage/reptyr";1963;242;281,199878379875;271,776983149554
"2555";"wyouflf/xUtils3";1962;1953;2004,93510450025;1990,84612548185
"2556";"reactjs/react-tutorial";1962;956;856,630390611891;855,652152563118
"2557";"tholman/intense-images";1961;147;230,193958171679;234,465205219372
"2558";"php/php-langspec";1961;113;178,048911296393;179,423539426377
"2559";"balysv/material-menu";1960;291;363,862870283208;363,597407017656
"2560";"quicksilver/Quicksilver";1959;85;139,39971640687;140,737263577993
"2561";"minetest/minetest";1959;328;277,637152140946;279,080882181599
"2562";"JamieMason/ImageOptim-CLI";1957;173;230,922634878034;226,414954820309
"2563";"codebutler/firesheep";1956;112;178,950114806243;172,128122849127
"2564";"CellularPrivacy/Android-IMSI-Catcher-Detector";1954;330;407,921700009728;401,630082558361
"2565";"h2oai/h2o-2";1954;161;218,975066400114;216,273295989607
"2566";"IFTTT/RazzleDazzle";1954;389;466,354626458499;456,136163024073
"2567";"ninja-build/ninja";1953;410;437,357403163649;433,995673700826
"2568";"devstructure/blueprint";1952;56;133,155226156668;136,688179100603
"2569";"helmetjs/helmet";1952;439;447,35297225698;451,128167282838
"2570";"matthew-andrews/isomorphic-fetch";1950;1399;953,154170276438;948,427502000264
"2571";"nathanvda/cocoon";1949;255;279,039171942835;274,485954760463
"2572";"flask-restful/flask-restful";1949;357;404,96027358269;405,837697506352
"2573";"rnmp/salvattore";1949;234;266,790414919018;259,650934638588
"2574";"defunkt/facebox";1947;21;107,586432140483;100,266753784012
"2575";"django-haystack/django-haystack";1947;157;218,522876793431;222,493437387812
"2576";"wavded/humane-js";1944;93;152,474946553037;154,893756439968
"2577";"Turfjs/turf";1944;355;338,797985389368;339,517402250263
"2578";"modocache/MDCSwipeToChoose";1943;382;332,90970694773;320,722222253409
"2579";"mojombo/god";1942;110;169,180692053356;166,139408302202
"2580";"noflo/noflo";1942;139;190,603420029942;187,686785944874
"2581";"100apps/openshare";1941;814;759,737681346401;755,765621374832
"2582";"ryanb/dotfiles";1940;67;139,585794282578;138,564563057652
"2583";"Studio-42/elFinder";1939;232;260,500944172168;253,38972299943
"2584";"mozilla/mozjpeg";1939;163;217,325519171786;217,981121663093
"2585";"xfumihiro/ViewInspector";1938;1647;2043,01050093061;2039,47201644028
"2586";"jorisvink/kore";1937;184;237,268941910446;238,337504842045
"2587";"wyuenho/backgrid";1936;107;175,276163417763;173,554094572017
"2588";"andrewelkins/Laravel-4-Bootstrap-Starter-Site";1934;39;124,734824263645;128,403408829768
"2589";"mscdex/ssh2";1931;283;373,296740592891;367,92508636029
"2590";"happypoulp/redux-tutorial";1931;1249;1229,17022156835;1224,31459795443
"2591";"krakjoe/pthreads";1929;311;324,925699553885;311,562996217766
"2592";"avast/android-styled-dialogs";1928;172;241,86267969054;242,014666601357
"2593";"relatedcode/EncryptedChat";1926;362;405,366106916502;400,1976966222
"2594";"rembo10/headphones";1925;207;263,641036615223;266,089408387055
"2595";"taigaio/taiga-front";1924;365;445,407379666955;449,029423697149
"2596";"jankotek/mapdb";1924;285;369,817753106733;369,277936168497
"2597";"pocorall/scaloid";1924;168;233,142427883104;224,507360065417
"2598";"thinkgem/jeesite";1924;815;757,624411409667;757,18058314108
"2599";"phusion/passenger-docker";1921;186;281,402164726486;281,150077720205
"2600";"omz/AppSales-Mobile";1918;49;134,514146124438;127,010541169707
"2601";"jlord/sheetsee.js";1918;132;220,781813445519;223,612048665491
"2602";"typesafehub/config";1916;367;361,149457182288;361,800658641225
"2603";"izzyleung/ZhihuDailyPurify";1915;1030;1040,73675840567;1036,94667493181
"2604";"Shougo/neobundle.vim";1914;256;362,577917344996;362,840295274358
"2605";"shazow/ssh-chat";1914;194;174,847543525228;173,744276123215
"2606";"LearnBoost/cluster";1914;87;164,556600739028;158,021582180315
"2607";"scalatra/scalatra";1913;171;243,722621446677;243,937623163436
"2608";"MugunthKumar/MKStoreKit";1913;131;204,982053374241;206,288712932265
"2609";"erikw/tmux-powerline";1911;213;234,491014238296;227,739255795393
"2610";"magicmonty/bash-git-prompt";1911;557;661,146263570419;661,986502573929
"2611";"ivacf/archi";1908;714;767,805841176538;754,672101403241
"2612";"fetlife/rollout";1906;218;166,338822125265;169,479417939069
"2613";"VodkaBears/Remodal";1906;560;475,120832108951;473,572628826118
"2614";"markushi/android-ui";1906;264;316,626039264916;317,973631537284
"2615";"spring-projects/spring-mvc-showcase";1905;403;385,403710077759;385,252307142887
"2616";"ChatSecure/ChatSecure-iOS";1905;339;414,285675327466;402,308247182952
"2617";"casesandberg/react-color";1904;340;370,07441587274;371,548059035727
"2618";"callmecavs/jump.js";1902;1899;2433,24956100841;2413,31775068433
"2619";"ankane/pghero";1902;266;333,659520984496;337,552586961075
"2620";"kennethreitz/tablib";1902;305;251,485995736831;253,517317391944
"2621";"poole/poole";1902;369;403,582385627168;402,326042633297
"2622";"amir20/phantomjs-node";1901;338;345,130860618025;348,483947550117
"2623";"TheLevelUp/ZXingObjC";1901;349;388,441152740101;390,826125734259
"2624";"jsor/jcarousel";1901;92;172,847625247893;172,497304457766
"2625";"geddy/geddy";1901;39;116,442630343569;119,090981304321
"2626";"ruboto/ruboto";1899;91;174,559623651441;173,12580597941
"2627";"Humanizr/Humanizer";1899;394;481,597292184262;477,679441049071
"2628";"zoonooz/ZFDragableModalTransition";1897;309;386,621288859032;381,789448407077
"2629";"btford/write-good";1896;260;292,641989147805;292,921386536185
"2630";"paulirish/matchMedia.js";1896;179;234,314412871995;231,184219597212
"2631";"teambox/teambox";1896;42;121,513969045533;122,904938055079
"2632";"html5rocks/www.html5rocks.com";1894;122;201,848776822202;198,412298550262
"2633";"anvaka/VivaGraphJS";1894;415;762,270148132674;860,308589453014
"2634";"Jermolene/TiddlyWiki5";1893;404;400,985306035449;391,675638685226
"2635";"gh-unit/gh-unit";1893;64;133,884834442917;137,83520985498
"2636";"redis/hiredis";1892;320;411,94724898837;402,217184256254
"2637";"lipis/flag-icon-css";1892;724;524,57114100266;520,608198995921
"2638";"vulcand/vulcand";1891;299;343,80572312778;341,230684484596
"2639";"ioscreator/ioscreator";1891;381;446,375561964461;446,294861017106
"2640";"gsdios/SDCycleScrollView";1890;1322;1210,86855439897;1213,18902373873
"2641";"dogo/SCLAlertView";1890;348;377,462317293594;379,965305415834
"2642";"jackocnr/intl-tel-input";1890;365;412,693773827889;415,271042290167
"2643";"puikinsh/Bootstrap-Admin-Template";1889;229;245,271747747605;244,347777464069
"2644";"KnpLabs/snappy";1889;276;325,273106763964;314,964578637112
"2645";"liuxinyu95/AlgoXY";1888;225;250,804147722333;251,819914382981
"2646";"pheuter/essential-react";1888;239;269,124428971112;269,7786046174
"2647";"markevans/dragonfly";1887;89;169,195233477458;167,534281735553
"2648";"razorjack/quicksand";1887;47;130,954015616202;123,601901310235
"2649";"pakastin/deck-of-cards";1887;107;197,206478197518;197,303887283579
"2650";"padraic/mockery";1886;207;273,162765137002;271,041015288968
"2651";"rsms/fb-mac-messenger";1886;359;459,41448131349;462,50866096596
"2652";"overshare/overshare-kit";1886;37;123,79215123192;115,234352839359
"2653";"edmodo/cropper";1885;387;441,847760997994;442,506791283984
"2654";"zenorocha/dracula-theme";1885;851;853,320423150177;851,707406759503
"2655";"karmi/retire";1885;46;129,625629529964;124,288993876518
"2656";"androidquery/androidquery";1885;105;208,97910828892;212,094158012585
"2657";"sitespeedio/sitespeed.io";1885;221;296,515847149042;291,770918092345
"2658";"romaonthego/RETableViewManager";1885;329;404,50862035079;392,759334678911
"2659";"square/javapoet";1884;584;627,869805426081;625,726133794501
"2660";"glfw/glfw";1884;426;358,224259802001;358,425392377736
"2661";"jaredsinclair/JTSImageViewController";1884;374;483,708448073457;483,722235533186
"2662";"ocombe/ocLazyLoad";1883;489;537,645435513812;539,935435249702
"2663";"mobz/elasticsearch-head";1880;346;402,161928625136;402,636230011219
"2664";"ideashower/ShareKit";1880;14;101,65978900319;100,020020007764
"2665";"magomimmo/modern-cljs";1879;309;361,941923055949;363,147524079618
"2666";"topfunky/hpple";1878;335;392,181346740856;393,676383169795
"2667";"jquerytools/jquerytools";1878;15;98,8050592197542;101,026555181636
"2668";"lisa-lab/DeepLearningTutorials";1878;489;524,538958045422;525,018833106627
"2669";"mac-cain13/R.swift";1878;1019;1153,29363942164;1160,18119521052
"2670";"scylladb/scylla";1877;609;719,917301918731;721,30936595235
"2671";"Robdel12/DropKick";1877;30;125,265312216983;126,367724239388
"2672";"grangier/python-goose";1877;296;389,154709307227;389,243249095614
"2673";"wallabag/wallabag";1877;420;411,65802498404;402,623716364641
"2674";"PowerShell/Win32-OpenSSH";1876;945;934,27996606873;932,043486617944
"2675";"tabulapdf/tabula";1876;264;303,925654389536;290,933180813638
"2676";"CreateJS/TweenJS";1876;215;298,036562290441;301,144873854577
"2677";"iSimar/HackerNews-React-Native";1876;539;502,776884195861;502,098525831461
"2678";"donnemartin/dev-setup";1876;577;634,362052918197;630,176491409131
"2679";"micha/resty";1875;195;256,275305912328;252,41218626229
"2680";"Flotype/now";1875;45;113,145818909327;114,481190985098
"2681";"ptwobrussell/Mining-the-Social-Web-2nd-Edition";1875;304;335,031847656245;336,430732733898
"2682";"mrclay/minify";1875;275;304,960125751629;307,030983811582
"2683";"scrooloose/nerdcommenter";1874;233;267,869368974581;265,359124048994
"2684";"troessner/reek";1873;316;359,897725041386;356,68464647847
"2685";"ded/script.js";1871;259;289,90558846178;289,621336742598
"2686";"jnordberg/gif.js";1871;159;202,869022123666;206,648115173754
"2687";"mnielsen/neural-networks-and-deep-learning";1871;775;707,256445704195;714,500360421236
"2688";"aui/artDialog";1870;371;444,297579931082;440,02077516912
"2689";"1000ch/grd";1870;1867;87,2631684965354;88,3843666266911
"2690";"WebDevStudios/Custom-Metaboxes-and-Fields-for-WordPress";1870;74;153,264893305289;146,17534244771
"2691";"HansPinckaers/GrowingTextView";1869;141;215,581540668024;208,23431177311
"2692";"acani/Chats";1868;255;358,718074201533;351,39572290962
"2693";"Fooidge/PleaseJS";1868;187;164,028524899756;157,948487440279
"2694";"audiokit/AudioKit";1867;704;368,522312390235;374,846725317233
"2695";"tower/tower";1867;18;117,985225397611;119,117950079439
"2696";"rockerhieu/emojicon";1866;523;517,771316876321;522,297593106826
"2697";"freebsd/freebsd";1865;507;484,073266413131;486,842363164176
"2698";"rasmusbergpalm/DeepLearnToolbox";1865;364;422,916435462549;421,764391769403
"2699";"mojombo/grit";1865;33;112,178047024585;116,090800838225
"2700";"indutny/node-spdy";1864;152;246,597758060245;244,167686218489
"2701";"AliSoftware/SwiftGen";1864;1396;1600,89686817469;1578,98566848332
"2702";"beworker/pinned-section-listview";1864;316;362,837065790827;361,356919762689
"2703";"hoodiehq/hoodie";1864;144;235,884423738414;236,756678263258
"2704";"tj/consolidate.js";1863;292;315,224901075999;312,25038918297
"2705";"mpospese/MPFoldTransition";1863;71;138,522509088122;139,72672674548
"2706";"kanwei/algorithms";1863;242;325,876202357563;327,625911382835
"2707";"ngReact/ngReact";1863;332;410,609240443193;413,426905800849
"2708";"google/eddystone";1863;484;539,932046456972;540,940636255712
"2709";"dcodeIO/protobuf.js";1862;443;469,170440461062;467,712729546276
"2710";"romannurik/AndroidAssetStudio";1862;513;525,507914088408;525,793460269509
"2711";"Block8/PHPCI";1862;187;260,946550428761;263,045529486103
"2712";"gontovnik/DGElasticPullToRefresh";1861;1196;1425,14404081484;1427,92336504392
"2713";"MacRuby/MacRuby";1861;28;127,619337237521;127,747628932489
"2714";"stampit-org/stampit";1860;467;595,038538079887;586,683852971006
"2715";"tsuru/tsuru";1860;261;282,22739877895;275,844442226118
"2716";"BorisMoore/jsrender";1859;204;272,373277924582;270,532852836273
"2717";"Tribler/tribler";1859;164;221,110991680419;223,546544273157
"2718";"amoffat/bootstrap-application-wizard";1856;63;139,657900734071;135,299763839997
"2719";"catfan/Medoo";1856;348;442,080052674766;446,267768852008
"2720";"mattt/GroundControl";1853;215;232,357338002108;235,414838138121
"2721";"seattlerb/minitest";1853;203;307,643807697016;308,654582609236
"2722";"michaelficarra/CoffeeScriptRedux";1852;74;164,102323247771;163,350237129344
"2723";"andreamazz/BubbleTransition";1852;640;444,452305863303;449,361064551052
"2724";"adamschwartz/magic-of-css";1852;171;256,945023027529;258,944381177142
"2725";"Netflix/eureka";1851;568;567,834383999223;571,112420125829
"2726";"redmine/redmine";1851;306;347,635869712161;348,265922905674
"2727";"xat/castnow";1850;352;409,772949757263;412,575790565603
"2728";"mdo/wtf-forms";1849;131;207,57469411594;210,943296782988
"2729";"top-think/thinkphp";1849;493;518,237161328538;520,703688547041
"2730";"danvk/dygraphs";1849;204;198,821039666469;199,719701278474
"2731";"containous/traefik";1849;725;512,318159838005;510,982752282181
"2732";"ChenYilong/CYLTabBarController";1849;1690;1677,00031841664;1654,732760993
"2733";"matt-curtis/Fluid-for-Sketch";1849;1849;2220,98198928895;2224,42766700718
"2734";"mattt/Ono";1848;240;326,590942751577;327,446241934967
"2735";"yairEO/fancyInput";1848;50;108,240436424849;111,120410885842
"2736";"sobri909/MGBoxKit";1847;67;167,955349613007;169,555065117515
"2737";"eBay/fabio";1847;1408;1620,35258373619;1659,95453716853
"2738";"dresende/node-orm2";1846;305;330,239075638248;326,957497331983
"2739";"saulmm/Material-Movies";1846;545;644,189265672999;640,437436789827
"2740";"beefproject/beef";1846;418;413,215861223534;414,558897948351
"2741";"ring-clojure/ring";1844;247;295,64038445068;298,516069949787
"2742";"donnemartin/awesome-aws";1844;474;529,935598947034;541,025409613752
"2743";"stonesam92/ChitChat";1843;492;573,010041113557;584,931713623444
"2744";"nodegit/nodegit";1843;504;554,59602625876;567,306284748387
"2745";"hongyangAndroid/okhttp-utils";1842;1467;1551,96359617709;1606,10777259348
"2746";"stretchr/testify";1841;483;429,938685908428;419,439244909558
"2747";"fivesheep/chnroutes";1840;323;390,522148433294;385,922668808849
"2748";"bkaradzic/bgfx";1840;526;459,186277362669;457,674342834477
"2749";"google/binnavi";1840;527;261,461080918574;265,48780874628
"2750";"kevinsawicki/http-request";1839;255;325,776205504736;327,41077866889
"2751";"davidjbradshaw/iframe-resizer";1839;401;447,176009360225;448,766830385597
"2752";"buaazp/zimg";1839;107;184,447531509686;183,926496826123
"2753";"avast/android-butterknife-zelezny";1839;487;483,826721296357;482,640608570343
"2754";"EsotericSoftware/kryo";1838;448;445,363651393603;436,105210788993
"2755";"olefredrik/FoundationPress";1838;340;372,239484211373;361,398069515132
"2756";"wrobstory/vincent";1837;345;182,43330657772;181,087941146203
"2757";"zxlie/WeixinApi";1837;164;231,515923297484;233,842662785203
"2758";"nginx-boilerplate/nginx-boilerplate";1836;127;169,739823779466;168,54466562162
"2759";"jakubpawlowicz/clean-css";1836;296;334,113985661039;331,872453168534
"2760";"NLPchina/ansj_seg";1834;367;374,712715611946;377,204202422207
"2761";"RickWong/react-isomorphic-starterkit";1833;583;645,423011767208;643,682400425223
"2762";"php-pm/php-pm";1833;1292;212,950959633607;203,647691245253
"2763";"Fyrd/caniuse";1833;378;423,289331091445;426,170142237913
"2764";"alexbw/novocaine";1832;149;201,156715527892;195,230500005896
"2765";"liabru/jquery-match-height";1832;344;406,059721468323;409,767555132393
"2766";"PrideChung/FontAwesomeKit";1831;395;481,82975544742;472,153242177838
"2767";"t32k/stylestats";1830;67;146,336660084425;143,444422100903
"2768";"s3tools/s3cmd";1830;258;279,946562603002;279,539327240636
"2769";"danielgtaylor/aglio";1830;521;489,524770202651;492,241531400617
"2770";"NanoHttpd/nanohttpd";1829;438;496,797329457472;496,086792129689
"2771";"Leonidas-from-XIV/node-xml2js";1829;341;365,946661047633;370,570115780027
"2772";"bcosca/fatfree";1827;156;240,642739223266;234,776817439598
"2773";"iambus/xunlei-lixian";1826;121;175,835410966294;167,352595955976
"2774";"Khan/style-guides";1826;547;756,357858324615;756,462286956708
"2775";"puniverse/quasar";1825;557;717,804789787808;710,463571380985
"2776";"Wizcorp/phonegap-facebook-plugin";1825;145;226,71134342033;228,234413889699
"2777";"okfn/recline";1824;70;151,705012096505;155,461548521859
"2778";"nicolaskruchten/pivottable";1824;299;350,771166045173;352,005115680891
"2779";"qTip2/qTip2";1824;97;161,92952261316;161,353641853065
"2780";"jeffkaufman/icdiff";1824;119;167,822085439697;165,782676080108
"2781";"peterbraden/node-opencv";1823;319;323,873834287258;321,527108859417
"2782";"paulirish/memory-stats.js";1823;138;234,537388620667;240,549498162718
"2783";"oarrabi/OAStackView";1823;427;464,179897804158;464,748387174502
"2784";"h6ah4i/android-advancedrecyclerview";1822;743;713,127344716787;711,745369028915
"2785";"STRML/react-grid-layout";1821;722;579,381511627106;580,8782913484
"2786";"postaljs/postal.js";1821;217;261,314724310992;256,140954726698
"2787";"brandonhilkert/sucker_punch";1821;269;255,22237766239;245,823768762779
"2788";"velesin/jasmine-jquery";1820;116;194,093796499588;196,055472027524
"2789";"joehewitt/scrollability";1820;15;93,6983016716342;89,7040309904659
"2790";"gajus/react-css-modules";1820;907;784,797270928118;785,09207857026
"2791";"ArduPilot/ardupilot";1819;379;401,188765146043;403,376801182427
"2792";"playcanvas/engine";1818;286;352,019606233082;353,581913417999
"2793";"ciaranj/node-oauth";1818;171;243,181900716572;236,296358179602
"2794";"JulienGenoud/android-percent-support-lib-sample";1817;396;446,566826521287;443,468394952638
"2795";"Todd-Davies/ProgressWheel";1817;242;301,597989928541;299,090072365347
"2796";"jkaving/intellij-colors-solarized";1816;304;335,841556999401;329,183948288172
"2797";"icanzilb/EasyAnimation";1816;433;448,924701089903;445,870355727465
"2798";"panique/huge";1814;142;211,320704217571;214,07355021871
"2799";"dasdom/BreakOutToRefresh";1813;418;265,744289379163;264,552703998122
"2800";"electron-userland/electron-packager";1813;1101;868,283296152121;906,406188375358
"2801";"jakerella/jquery-mockjax";1813;144;238,514234663663;242,306460712715
"2802";"contiki-os/contiki";1811;265;329,120626061041;321,846429804421
"2803";"angular-ui-tree/angular-ui-tree";1811;354;393,347968206816;393,285191009707
"2804";"rFlex/SCRecorder";1810;487;530,565695896606;529,223081760509
"2805";"aframevr/aframe";1810;1789;1846,68779986691;1803,41782762994
"2806";"jamesob/desk";1809;1590;2427,04984655549;2396,86576820534
"2807";"clientIO/joint";1809;163;209,821263689364;212,335264086785
"2808";"JetBrains/ideavim";1809;414;456,691670528584;458,516918981458
"2809";"ender-js/Ender";1809;43;132,074665957701;130,245943264435
"2810";"sequelpro/sequelpro";1807;495;364,298171371895;366,90752600141
"2811";"feedjira/feedjira";1807;63;152,808937058975;152,054866401513
"2812";"sehmaschine/django-grappelli";1807;167;220,013806773624;215,23801973995
"2813";"koreader/koreader";1807;383;393,048610696875;391,283750898915
"2814";"WhisperSystems/Signal-iOS";1807;628;620,951565375907;626,836268983943
"2815";"soulwire/fit.js";1806;48;117,484764453678;109,530764731049
"2816";"gritzko/swarm";1806;297;393,394806429483;396,188045941315
"2817";"apotonick/reform";1806;157;240,195475040855;242,419910614904
"2818";"foru17/front-end-collect";1805;551;533,467528188079;535,108102986902
"2819";"devbridge/jQuery-Autocomplete";1805;293;352,118897618679;354,227758823004
"2820";"google/nogotofail";1804;163;276,230788013915;277,448765531394
"2821";"ChenYilong/ParseSourceCodeStudy";1804;1794;2286,43347653182;2291,64401549214
"2822";"ipfs/go-ipfs";1804;572;520,26658415271;522,785391672207
"2823";"jonathanslenders/pyvim";1803;320;414,285752346818;427,412564605312
"2824";"russross/blackfriday";1803;295;328,233415904316;330,278971176096
"2825";"mephux/komanda";1802;140;347,081992285876;347,312575886895
"2826";"openresty/openresty";1802;758;668,374033198565;682,074224627417
"2827";"ZipArchive/ZipArchive";1802;456;475,810378806356;475,822583922471
"2828";"Sephiroth87/ODRefreshControl";1802;208;249,627965507508;240,524371726455
"2829";"geelen/x-gif";1801;87;151,275655976305;149,060208236868
"2830";"leichunfeng/MVVMReactiveCocoa";1801;1053;836,364257257056;819,83504669362
"2831";"ChiperSoft/Kalendae";1800;62;155,206587836691;150,096335700539
"2832";"dchelimsky/rspec";1800;26;112,314317121876;114,966689297638
"2833";"mozilla/persona";1799;114;329,210894858501;334,411702923692
"2834";"facebook/conceal";1798;353;378,796519451046;374,677321034932
"2835";"interconnectit/Search-Replace-DB";1797;212;297,217538974613;301,383975388025
"2836";"allmarkedup/purl";1797;61;148,204492598805;151,867287243438
"2837";"MojoJolo/textteaser";1797;54;138,789676967895;138,265185976617
"2838";"micro/micro";1796;1697;731,682306434565;721,237466392279
"2839";"ankane/groupdate";1795;205;267,668880140762;264,924106130239
"2840";"unconed/MathBox.js";1795;59;134,98019043555;128,904496611158
"2841";"tjerkw/Android-SlideExpandableListView";1794;163;240,160779348169;232,314671719953
"2842";"tmux-plugins/tpm";1794;529;503,950861595022;498,078841394151
"2843";"ervandew/supertab";1794;246;318,676888290362;318,29990904903
"2844";"jokkedk/webgrind";1794;163;221,096712272981;223,422799514576
"2845";"forkingdog/FDStackView";1793;654;741,48767525815;741,286058186648
"2846";"Netflix/vector";1792;343;354,343274322651;349,847595835251
"2847";"luin/ioredis";1792;539;628,401834697565;627,004585109919
"2848";"honza/vim-snippets";1792;283;359,876510449436;361,491096497514
"2849";"ttezel/twit";1792;292;302,52459216175;305,795721266117
"2850";"javallone/regexper";1791;26;113,411605943219;112,375362542
"2851";"gentilkiwi/mimikatz";1790;621;469,102105871773;467,088718356358
"2852";"Squirrel/Squirrel.Windows";1789;468;482,463129378549;476,520320815287
"2853";"ideaismobile/IDMPhotoBrowser";1789;538;526,785607681885;522,542073742633
"2854";"simsalabim/sisyphus";1789;68;146,281666924778;149,705616756491
"2855";"toland/qlmarkdown";1788;245;352,921374179081;350,447215541488
"2856";"numba/numba";1787;219;350,658365119672;354,870573945742
"2857";"gameplay3d/GamePlay";1786;249;315,556421173377;316,203838307389
"2858";"lucadegasperi/oauth2-server-laravel";1786;480;509,235624757288;510,341036853097
"2859";"github/github-services";1786;97;175,62303774838;176,805011269872
"2860";"NervanaSystems/neon";1785;623;688,942651730859;706,036743076247
"2861";"appsquickly/Typhoon";1785;291;335,412219974706;337,1257466825
"2862";"wagerfield/flat-surface-shader";1785;173;203,198449662714;202,492662250093
"2863";"jteeuwen/go-bindata";1784;488;463,521060299528;464,866657114144
"2864";"gliderlabs/logspout";1784;453;490,891305775702;483,391264909379
"2865";"shaojiankui/iOS-Categories";1784;535;588,511504481919;591,144167004633
"2866";"VerbalExpressions/PHPVerbalExpressions";1784;892;1268,15036007054;1256,35498331639
"2867";"XcodeGhostSource/XcodeGhost";1783;89;186,178628281182;188,402432736734
"2868";"scotch-io/scotch-box";1783;643;635,727270867909;632,880144700356
"2869";"youknowone/UI7Kit";1782;15;97,9351574181839;97,4141080264049
"2870";"Valve/fingerprintjs";1782;156;254,513095413506;257,503998628679
"2871";"macournoyer/thin";1782;128;199,346734640654;201,679909780967
"2872";"danwrong/restler";1782;163;215,228046486846;210,381683258262
"2873";"nicolaschengdev/WYPopoverController";1781;180;274,656098473889;274,119420690001
"2874";"HubSpot/drop";1781;532;637,850898456153;635,251824701745
"2875";"slevithan/xregexp";1781;197;244,925456142488;242,314953616068
"2876";"laurentj/slimerjs";1781;228;286,974788189448;287,400280328646
"2877";"jonathantribouharet/JTCalendar";1781;422;427,632538680254;424,375749442474
"2878";"Yelp/mrjob";1780;241;198,004410244801;190,854657468447
"2879";"ded/reqwest";1780;380;398,527679671144;401,239199420781
"2880";"terrymun/Fluidbox";1779;169;267,510036474786;270,642052644527
"2881";"DatabaseCleaner/database_cleaner";1779;177;262,577618602512;263,68240806574
"2882";"hadley/ggplot2";1778;298;340,437524716559;344,501115970815
"2883";"hibernate/hibernate-orm";1778;360;421,467217682045;423,816610927567
"2884";"MattWilcox/Adaptive-Images";1777;52;142,702847479056;140,471972607162
"2885";"jaredallard/nexe";1777;348;333,735389036344;333,573469446933
"2886";"franzejr/best-ruby";1777;1777;2470,50371067812;2415,77969131944
"2887";"douban/DOUAudioStreamer";1776;547;617,491952085171;615,774551559372
"2888";"tymondesigns/jwt-auth";1775;894;860,275489350145;880,396222933516
"2889";"Yalantis/Pull-to-Refresh.Rentals-iOS";1773;233;306,146191562921;303,821849634287
"2890";"raganwald-deprecated/homoiconic";1773;35;127,450993134068;124,84633874608
"2891";"ValveSoftware/ToGL";1773;60;143,339273455712;139,749580641479
"2892";"pakerfeldt/android-viewflow";1773;99;183,549930314651;179,736265500176
"2893";"PrestaShop/PrestaShop";1772;325;340,703566298209;341,618934650096
"2894";"SelfControlApp/selfcontrol";1772;255;284,469196494484;285,666121006938
"2895";"Behat/Behat";1772;182;252,551071539306;248,204010031197
"2896";"iamceege/tooltipster";1771;239;296,089287690424;296,261257955859
"2897";"gruntjs/grunt-contrib-watch";1771;171;228,315608927327;228,553169696051
"2898";"kumailht/flakes";1771;68;148,755416801346;152,359681938698
"2899";"bosun-monitor/bosun";1770;354;319,42339286983;321,455552429956
"2900";"Malinskiy/SuperRecyclerView";1770;453;501,478200740288;502,750263740875
"2901";"ma6174/vim";1770;494;552,916559747804;554,41785741769
"2902";"grails/grails-core";1770;289;520,154888864558;501,841170772893
"2903";"chancejs/chancejs";1769;341;426,231903219129;430,639390024688
"2904";"mudcube/MIDI.js";1769;220;278,466884535115;280,497763025341
"2905";"batmanjs/batman";1769;20;107,376311685591;107,180298565981
"2906";"tomasr/molokai";1769;298;363,776831473246;366,491767515149
"2907";"mgechev/javascript-algorithms";1769;414;458,124365603473;460,559378458195
"2908";"Netflix/ice";1768;230;315,73840656477;307,703571100928
"2909";"sstephenson/eco";1768;40;125,194184642096;122,629126839249
"2910";"murtaugh/HTML5-Reset";1768;139;211,961104732742;211,197523613993
"2911";"webdriverio/webdriverio";1768;522;537,444635357953;537,974575230269
"2912";"Quartz/Chartbuilder";1767;145;234,387419017808;228,125350841644
"2913";"apache/hadoop";1767;627;587,179485477574;584,29789985924
"2914";"java-decompiler/jd-gui";1767;778;785,648890951741;784,648231336877
"2915";"voronianski/jquery.avgrund.js";1766;97;191,62096961211;191,00982469304
"2916";"postmodern/chruby";1765;228;316,57659688512;304,945393087732
"2917";"tenXer/xcharts";1765;44;133,571314684154;131,204620051525
"2918";"tomknig/TOMSMorphingLabel";1764;76;152,475137485401;156,423928660702
"2919";"openstack/nova";1764;162;205,337060211854;205,261306772562
"2920";"stormzhang/9GAG";1763;408;407,570363112045;403,432517156898
"2921";"xoxco/jQuery-Tags-Input";1761;165;239,155430550666;242,072751468642
"2922";"chef/bento";1761;243;325,619586564595;326,63930082699
"2923";"tmort/Socialite";1760;27;113,627563449987;106,253208180377
"2924";"Ranks/emojione";1760;597;595,093387923585;598,539864883514
"2925";"pegjs/pegjs";1760;226;298,555066609625;300,696781114312
"2926";"pybrain/pybrain";1759;320;372,985708921228;375,030397874291
"2927";"zfsonlinux/zfs";1759;226;253,212231413371;252,27275314452
"2928";"tbranyen/backbone.layoutmanager";1759;31;116,066312211113;112,09546147034
"2929";"yusuke/twitter4j";1758;144;196,701299628716;192,472863773162
"2930";"aheinze/cockpit";1758;225;256,805286708342;251,057005634179
"2931";"openlayers/ol3";1758;332;377,60640010414;379,108549456128
"2932";"caolan/nodeunit";1757;143;219,510029844255;216,534603179625
"2933";"clojure-emacs/cider";1757;261;321,938690301514;319,259667319805
"2934";"Yalantis/Side-Menu.iOS";1757;311;355,68527923958;357,162894721932
"2935";"olov/ng-annotate";1757;293;355,67282374909;355,357491214641
"2936";"klein/klein.php";1756;173;245,492209763903;250,050258070889
"2937";"zenorocha/browser-diet";1756;136;232,436867562213;234,706005940156
"2938";"revolunet/sublimetext-markdown-preview";1756;240;304,438191954291;299,812342611282
"2939";"dahlbyk/posh-git";1756;249;293,429226378959;295,102825614452
"2940";"OculusVR/RakNet";1756;285;268,202643693282;273,268477663298
"2941";"emacs-tw/awesome-emacs";1755;563;611,469620738528;607,390863488909
"2942";"splitrb/split";1755;158;207,339750856755;198,397783005981
"2943";"michael/github";1755;292;324,704869611888;321,962547968986
"2944";"KeepSafe/aiohttp";1755;616;627,23208556042;626,51692386304
"2945";"jgrahamc/httpdiff";1754;51;144,837966600039;144,66073226134
"2946";"facebook/ios-snapshot-test-case";1753;269;275,683306546369;273,836549888321
"2947";"jeresig/processing-js";1753;47;121,913626721375;113,793469574648
"2948";"Graylog2/graylog2-server";1753;379;276,723355243786;269,962239269056
"2949";"tj/dox";1751;140;201,900266292601;205,851103608319
"2950";"collectiveidea/awesome_nested_set";1750;109;151,420654413999;152,494572231916
"2951";"etsy/deployinator";1750;63;142,686307804291;145,105318393682
"2952";"tobytailor/gordon";1748;18;108,42939544566;105,048542993712
"2953";"pkyeck/socket.IO-objc";1747;102;193,983255493079;189,828376589823
"2954";"totaljs/framework";1746;207;269,864108863319;274,17357711292
"2955";"MiniProfiler/rack-mini-profiler";1746;356;324,626631177375;323,92371341854
"2956";"mamedev/mame";1746;906;285,852590667655;286,832279118377
"2957";"houtianze/bypy";1746;500;521,497026866848;520,440795988015
"2958";"JohnPersano/SuperToasts";1745;267;321,658014250862;321,381160864132
"2959";"lrsjng/h5ai";1745;265;356,407462903749;363,115214105173
"2960";"mashery/iodocs";1745;117;203,045052603646;204,436011540306
"2961";"drakeet/Meizhi";1745;872;835,109459382451;838,839662405563
"2962";"OpenRCT2/OpenRCT2";1745;538;516,306372593129;521,202889217247
"2963";"mapsme/omim";1745;355;384,819300949393;384,800914759889
"2964";"RolifyCommunity/rolify";1744;192;254,175929385796;251,964264615499
"2965";"minimagick/minimagick";1742;184;248,960771534324;246,447556220216
"2966";"bshaffer/oauth2-server-php";1741;296;344,90264489289;346,714764398502
"2967";"timehop/sticky-headers-recyclerview";1741;691;627,417085242764;627,808159458186
"2968";"paulmillr/chokidar";1740;512;524,113179539119;526,355982862699
"2969";"mdo/preboot";1739;44;115,498921502249;116,49952792469
"2970";"amscanne/huptime";1739;143;330,534886918078;309,968150959607
"2971";"DhavalKapil/icmptunnel";1739;1739;3252,53270109047;3310,83435110048
"2972";"trulia/hologram";1738;293;309,506885554672;306,906627987792
"2973";"blueimp/JavaScript-Load-Image";1737;335;369,935912214863;371,998738589227
"2974";"danielamitay/DACircularProgress";1737;231;280,603526067023;281,406265536349
"2975";"square/moshi";1737;535;601,736506701285;594,785551126187
"2976";"documentationjs/documentation";1737;1371;1807,10672101265;1835,01083215352
"2977";"iamdaiyuan/ios_top_1000";1737;154;214,900429040032;217,996192903009
"2978";"sindresorhus/pure";1736;282;348,142469292606;349,524439494769
"2979";"mihaip/dex-method-counts";1735;598;631,580720105727;634,384448538273
"2980";"Wisembly/basil.js";1734;113;143,625925781584;141,65292981895
"2981";"hyperoslo/Whisper";1734;1729;2185,3295351304;2174,29830130324
"2982";"reark/reark";1733;478;670,840090346295;668,716187513893
"2983";"fqrouter/fqrouter";1733;167;300,51434890665;292,401248119437
"2984";"j4mie/idiorm";1732;111;174,922393764297;176,284040196619
"2985";"guard/guard-livereload";1732;121;190,15830292639;187,437323545816
"2986";"grosser/parallel_tests";1731;181;223,959586958964;223,257929886795
"2987";"stanfordnlp/CoreNLP";1731;593;559,270841123716;553,988308785285
"2988";"douban/dpark";1731;292;367,437695494865;372,15210444293
"2989";"AndrewBelt/hack.chat";1731;193;245,360976531765;238,240784271272
"2990";"paradoxxxzero/butterfly";1731;204;227,155062283976;222,715659722229
"2991";"kriskowal/gtor";1731;270;349,232102141578;340,173385868728
"2992";"chrisbanes/philm";1730;330;390,156990280445;384,054856125956
"2993";"daltoniam/Starscream";1729;608;533,804024819731;534,36057416545
"2994";"incanter/incanter";1729;159;209,998506173102;205,085319688818
"2995";"imatix/zguide";1729;181;261,732036874864;259,025214178279
"2996";"suprb/Nested";1728;51;137,125489026506;135,676660314048
"2997";"vvo/gifify";1728;268;271,837474726047;274,708771291218
"2998";"bevacqua/fuzzysearch";1728;136;202,619528509648;203,227591643668
"2999";"facebookarchive/fb-flo";1727;77;174,120452725512;169,627183253537
"3000";"mariohahn/MHVideoPhotoGallery";1726;259;337,622875561297;341,715985144456
"3001";"citra-emu/citra";1726;530;454,404043384732;458,159429835916
"3002";"dotnet/orleans";1726;487;648,243268963825;652,055975170759
"3003";"s4cha/Stevia";1726;1722;95,7187916944798;98,7399808365503
"3004";"nathansearles/Slides";1726;80;160,757301945127;161,61626262166
"3005";"htty/htty";1726;53;146,199854914411;137,974709398415
"3006";"YabataDesign/afterglow-theme";1725;223;290,092162282001;281,749977965185
"3007";"supermarin/xcpretty";1725;425;504,303759066206;500,791091300522
"3008";"robb/RBBAnimation";1724;178;242,853685766113;243,596470764794
"3009";"Jahaja/psdash";1724;220;345,847223099808;342,351057900456
"3010";"GitbookIO/editor-legacy";1723;33;117,95477591557;120,972769318556
"3011";"tpope/vim-sensible";1723;398;330,307062192682;327,458901850358
"3012";"jmoiron/sqlx";1722;436;438,315091262523;439,974877793396
"3013";"djaiss/mapsicon";1722;26;99,7613646651891;99,6878448737836
"3014";"lipis/bootstrap-social";1721;361;396,722655952723;397,712443993709
"3015";"sylvinus/node-crawler";1721;286;349,01655981316;349,645265182712
"3016";"remind101/empire";1721;308;371,404833882353;372,32810024938
"3017";"Yalantis/GuillotineMenu-Android";1721;361;505,558292959024;501,087061304243
"3018";"airbnb/polyglot.js";1721;303;351,619940673727;348,95369464677
"3019";"mitro-co/mitro";1721;28;109,022709727903;101,741836254921
"3020";"objectivehtml/FlipClock";1720;216;289,284627308282;294,34978097021
"3021";"shwenzhang/AndResGuard";1720;902;1063,54827301086;1147,32612594921
"3022";"10up/sanitize.css";1720;302;377,44497788103;372,219137167545
"3023";"rickharrison/validate.js";1720;195;256,709409899363;259,370481793228
"3024";"cloudera/hue";1719;331;387,463610348636;388,893327901768
"3025";"markmarkoh/datamaps";1719;301;327,721778723991;329,369547181914
"3026";"yahoo/gryffin";1719;168;267,142931727907;269,05304963755
"3027";"Qihoo360/Atlas";1718;397;428,097359238697;425,84538365472
"3028";"pbatard/rufus";1717;532;523,795061619092;526,145501826329
"3029";"Masterminds/glide";1717;1213;785,642776844363;794,598174333899
"3030";"cuber/ngx_http_google_filter_module";1717;452;445,276505066001;455,989059111159
"3031";"real-logic/Aeron";1716;377;435,466143907881;429,535651050884
"3032";"fnakstad/angular-client-side-auth";1716;99;182,592517193553;178,550043220071
"3033";"jonls/redshift";1715;610;700,456474018296;696,145098466124
"3034";"rse/es6-features";1715;752;780,644869118237;796,67611495162
"3035";"technicalpickles/homesick";1715;123;188,811443254247;192,547560923449
"3036";"nfarina/homebridge";1714;1232;1440,24604709901;1431,84713144818
"3037";"litten/hexo-theme-yilia";1713;838;761,712489208763;759,949314701962
"3038";"chengr28/RevokeChinaCerts";1713;276;361,609446407612;357,980334425612
"3039";"pushtorefresh/storio";1712;451;443,672306450453;442,099251041454
"3040";"bitpay/bitcore";1711;139;210,601024944948;216,206283329159
"3041";"NeXTs/Jets.js";1711;163;262,682542377292;259,027367154779
"3042";"rstudio/shiny";1710;294;365,800354721761;368,948149907202
"3043";"jubos/fake-s3";1710;213;294,915148435798;296,145479543921
"3044";"etsy/skyline";1710;121;326,421758236225;334,204949097558
"3045";"apotonick/trailblazer";1710;293;342,148276539816;344,587500530799
"3046";"pieter/gitx";1710;32;117,95365983532;110,982885537188
"3047";"uxebu/bonsai";1708;106;169,270074182795;170,531908390348
"3048";"shu223/AnimatedTransitionGallery";1707;312;337,420754083641;338,815296607796
"3049";"ChristianKienle/Core-Data-Editor";1707;127;197,515055813178;188,333715965416
"3050";"thiagopradi/octopus";1707;169;234,151278321843;227,947098825398
"3051";"jenssegers/laravel-mongodb";1707;399;405,083035463029;408,048580208803
"3052";"msysgit/msysgit";1706;127;172,203005607555;174,45937524727
"3053";"amark/gun";1706;543;507,663029184189;509,46597310831
"3054";"paypal/accessible-html5-video-player";1706;143;225,617015607158;225,270550974557
"3055";"Mozharovsky/CVCalendar";1705;679;994,697422897547;1005,27047399726
"3056";"twitter/summingbird";1703;140;253,02347875321;253,823423977046
"3057";"fex-team/ueditor";1703;437;475,862490466797;475,577534788911
"3058";"toji/gl-matrix";1703;240;283,721592868966;283,811816390721
"3059";"BlueSpire/Durandal";1703;90;174,369250322947;177,796286071569
"3060";"mozilla/rr";1702;776;457,143132167126;442,515997566517
"3061";"nnhubbard/ZSSRichTextEditor";1702;300;380,852991928688;366,945301360861
"3062";"substance/substance";1701;1461;264,498972552037;265,039968187741
"3063";"hassox/warden";1701;126;188,295735766994;190,065721453105
"3064";"csscomb/csscomb.js";1701;250;258,562197908583;256,005469071569
"3065";"tylertate/semantic.gs";1700;33;123,743540184211;119,876860857166
"3066";"jonikorpi/Golden-Grid-System";1700;19;107,974323570658;101,019895601169
"3067";"wbotelhos/raty";1700;157;240,121674812907;243,117880977672
"3068";"dotless-de/vagrant-vbguest";1699;245;299,194002159745;297,588515567264
"3069";"raspberrypi/firmware";1699;246;267,507752807962;266,188326512888
"3070";"qbittorrent/qBittorrent";1698;458;498,502574429313;491,039691951305
"3071";"swirldev/swirl_courses";1698;405;414,347900214211;416,232134683663
"3072";"lynndylanhurley/ng-token-auth";1697;227;289,143618057202;288,25867073842
"3073";"linuxmint/Cinnamon";1697;204;266,37978285181;269,796856586276
"3074";"katspaugh/wavesurfer.js";1697;285;318,140221966959;320,822078970092
"3075";"instructure/canvas-lms";1697;169;215,926093738974;215,341589013993
"3076";"Unknwon/go-fundamental-programming";1697;345;384,924125544611;382,605967132557
"3077";"Clans/FloatingActionButton";1696;670;619,522624721622;620,034008469111
"3078";"xdan/datetimepicker";1695;415;450,828861911903;447,566799827089
"3079";"codebrew/backbone-rails";1695;25;121,184083576018;123,623457574042
"3080";"kyleduo/SwitchButton";1694;933;775,078656193554;792,366042327274
"3081";"Bitmessage/PyBitmessage";1694;113;177,043812559473;181,650682714874
"3082";"etsy/logster";1694;112;174,317068203149;170,0919541516
"3083";"paulmillr/es6-shim";1693;310;384,884520036769;376,097510693193
"3084";"gajus/swing";1693;161;238,89614060648;232,289901139758
"3085";"grpc/grpc-go";1693;494;485,966993864153;486,146556147905
"3086";"gilesbowkett/rewind";1693;75;114,879697030209;117,367852674566
"3087";"Urigo/angular-meteor";1693;485;546,133941302312;547,416008895955
"3088";"douban/code";1692;1062;2235,37392618973;2367,10178307243
"3089";"1602/jugglingdb";1692;70;155,226871655835;154,776460048226
"3090";"marcelduran/yslow";1692;128;195,623742874011;197,042574696678
"3091";"phpDocumentor/phpDocumentor2";1692;173;222,418494146303;225,460328612936
"3092";"firebase/angularfire";1692;188;252,179230811357;249,845438634802
"3093";"ragunathjawahar/android-saripaar";1691;316;381,543138061243;374,407858520155
"3094";"kennyledet/Algorithm-Implementations";1691;202;268,370072486934;261,241431984166
"3095";"freedomofpress/securedrop";1690;133;220,711576621059;222,16119485732
"3096";"mongodb/mongo-python-driver";1690;143;241,951194421985;241,569143310312
"3097";"Shougo/neocomplcache.vim";1690;60;148,525254264158;146,072983909046
"3098";"thoughtbot/capybara-webkit";1690;106;173,952869304737;176,259064879309
"3099";"alibaba/RocketMQ";1690;796;730,681829139986;730,200239925169
"3100";"PeterDing/iScript";1689;610;649,583908956485;649,058884985512
"3101";"dennisreimann/ioctocat";1689;68;158,909947465054;161,954932686069
"3102";"princejwesley/Mancy";1688;1238;1432,22045435203;1453,44472142977
"3103";"FrDH/jQuery.mmenu";1688;272;344,235103525441;340,16265809116
"3104";"luster-io/impulse";1688;19;102,929202524119;96,4028506615288
"3105";"scalessec/Toast";1688;428;439,842555250795;436,651817903277
"3106";"zk00006/OpenTLD";1686;99;159,233124364773;158,886166334482
"3107";"gkz/LiveScript";1686;159;224,51052717839;219,955138370803
"3108";"Mottie/tablesorter";1685;194;251,341680607673;244,172808154199
"3109";"jflesch/paperwork";1685;1244;155,342196163075;165,690381534379
"3110";"MarlinFirmware/Marlin";1685;322;349,3320153047;345,455513031436
"3111";"gaearon/redux-thunk";1685;1289;1111,75191727228;1112,98042122069
"3112";"pyinstaller/pyinstaller";1684;470;676,940254214491;684,118498372054
"3113";"videolan/vlc";1684;557;557,551330940847;562,509064260863
"3114";"maccman/juggernaut";1684;13;102,508189779813;97,0977765771158
"3115";"biometrics/openbr";1684;357;270,036889649093;267,749767507926
"3116";"jaredhanson/oauth2orize";1682;249;308,758227531291;308,20292329286
"3117";"Huddle/Resemble.js";1682;269;348,995556212174;344,053522200029
"3118";"kchmck/vim-coffee-script";1682;67;149,112473360167;153,051545553247
"3119";"elixir-lang/ecto";1682;531;513,078833702578;517,204445632574
"3120";"ValveSoftware/source-sdk-2013";1682;137;200,90768596774;202,768151537749
"3121";"iBaa/PlexConnect";1681;116;212,532763011383;213,480177646798
"3122";"PomepuyN/BlurEffectForAndroidDesign";1681;209;252,235964429884;254,256120669279
"3123";"nginx/nginx-releases";1681;41;132,063938555012;136,143378469182
"3124";"ircmaxell/password_compat";1680;149;201,781916475915;205,730631560592
"3125";"Spaceman-Labs/SMPageControl";1680;128;208,721843400777;209,115275780272
"3126";"mattt/CargoBay";1679;99;181,503620141603;177,72791150658
"3127";"deanmalmgren/textract";1679;82;151,533326160019;144,332184506601
"3128";"voldemort/voldemort";1678;124;185,837090451255;183,614626037283
"3129";"blueimp/Gallery";1678;322;384,860997325355;383,166444826435
"3130";"JakeWharton/scalpel";1678;459;651,145837395377;631,22426658393
"3131";"cymcsg/UltimateAndroid";1677;312;378,970691251287;380,588504436796
"3132";"alexanderGugel/ied";1677;1652;1468,06432267718;1485,94233500759
"3133";"Unblocker/Unblock-Youku";1677;511;397,597430953386;389,591765498493
"3134";"Glimpse/Glimpse";1676;211;313,44193687644;317,790505941092
"3135";"ryanb/nested_form";1675;85;162,863527256873;157,435290747978
"3136";"cuckoosandbox/cuckoo";1674;393;455,754622086733;455,86227701552
"3137";"schneems/wicked";1674;147;224,19449098436;224,103906622001
"3138";"jaunesarmiento/fries";1673;9;93,8752250475224;96,836257741406
"3139";"raphaelcruzeiro/jquery-notebook";1672;47;125,436958554599;126,559953928264
"3140";"kraih/mojo";1672;134;187,818458968174;184,067281271503
"3141";"scambra/devise_invitable";1672;113;197,668648778415;195,219662385507
"3142";"samuraisam/pyapns";1672;113;213,186347830508;213,040256113583
"3143";"trevorlinton/webkit.js";1670;64;141,887043467097;135,345153752167
"3144";"LeaVerou/bliss";1670;1670;2909,17529204388;2876,13099088869
"3145";"fnando/i18n-js";1669;171;225,310939270158;218,42888344393
"3146";"joelittlejohn/jsonschema2pojo";1668;500;498,579876429078;503,31085403199
"3147";"wasabeef/Blurry";1668;430;381,223337054794;383,347977181125
"3148";"at-import/breakpoint";1668;198;234,753847472082;238,952637277061
"3149";"roundcube/roundcubemail";1667;234;229,568034981911;230,160356033136
"3150";"bootstrap-tagsinput/bootstrap-tagsinput";1667;287;372,006974065873;374,554143819173
"3151";"feross/SpoofMAC";1667;285;476,118609031551;454,6485243675
"3152";"specta/specta";1667;221;295,933242583606;294,374587766271
"3153";"0rpc/zerorpc-python";1667;138;186,392606171653;181,089438798027
"3154";"flask-admin/flask-admin";1667;279;335,223640962004;324,95817528714
"3155";"yeasy/docker_practice";1667;343;384,332995849682;389,624173840587
"3156";"0xced/XCDYouTubeKit";1666;323;408,973306239108;410,698957708024
"3157";"kennethreitz/envoy";1666;105;163,424737547559;163,827652934752
"3158";"flike/kingshard";1666;640;781,607243691388;777,483329269299
"3159";"python-visualization/folium";1665;838;924,287915730136;909,713021112992
"3160";"kswedberg/jquery-smooth-scroll";1664;152;225,824452691475;224,131388294126
"3161";"MengTo/DesignerNewsApp";1664;291;347,1342292187;338,03493615061
"3162";"cliftonc/calipso";1664;75;173,346637848428;177,268192833467
"3163";"nst/RuntimeBrowser";1663;311;392,102494378341;393,832181678425
"3164";"panicinc/PunchClock";1663;50;139,478813020254;137,171011793186
"3165";"bradfitz/http2";1663;76;156,388055914143;158,377669600589
"3166";"mher/flower";1663;259;323,492247219737;313,78203334408
"3167";"twitter/secureheaders";1663;164;220,029476688547;224,04186699144
"3168";"KnpLabs/Gaufrette";1663;143;222,592446342736;219,556411579096
"3169";"siacs/Conversations";1662;341;379,191963399019;382,931905568173
"3170";"akkadotnet/akka.net";1662;397;538,285412829426;534,790076494802
"3171";"domchristie/to-markdown";1662;369;357,141003556658;358,945648150407
"3172";"Draveness/DKNightVersion";1662;554;727,691959375026;721,211671156176
"3173";"McPants/jquery.shapeshift";1661;66;142,284921770559;141,230316464099
"3174";"groundworkcss/groundwork";1661;50;132,147118961384;133,261689878208
"3175";"slightlyoff/ServiceWorker";1661;366;393,827247293568;395,351352971589
"3176";"dbushell/Nestable";1660;183;252,472095932401;250,293226790996
"3177";"somebee/imba";1660;908;2712,58887321312;2764,38622739563
"3178";"fguillot/kanboard";1659;500;546,814548217692;547,022215239781
"3179";"wasabeef/richeditor-android";1659;426;495,459386898549;493,809195034144
"3180";"hojberg/cssarrowplease";1659;94;167,48166721509;162,610868426454
"3181";"rtfeldman/seamless-immutable";1658;678;694,389708009773;698,459882588777
"3182";"DTVD/rainbowstream";1658;276;320,091879035493;318,907205639389
"3183";"zh-google-styleguide/zh-google-styleguide";1657;431;479,386684707415;477,408497290396
"3184";"django-compressor/django-compressor";1657;110;164,008237947372;162,859911041387
"3185";"bulletphysics/bullet3";1657;346;365,771397954054;362,431241006557
"3186";"python/cpython";1656;746;779,390487566116;767,348424073833
"3187";"paragonie/awesome-appsec";1656;450;539,751497716167;534,986312339964
"3188";"addyosmani/tmi";1655;39;126,478768027896;121,640606675438
"3189";"1602/compound";1654;26;112,780035661621;112,274977520491
"3190";"documentcloud/visualsearch";1653;61;129,831110643823;132,355455493201
"3191";"quil/quil";1653;234;321,094083361359;323,283613454829
"3192";"kaishengtai/neuralart";1652;395;461,812642061966;461,880003068598
"3193";"appcelerator/KitchenSink";1652;10;94,7511550604873;97,3723141268907
"3194";"go-qml/qml";1652;150;202,2944823362;201,44748384142
"3195";"fideloper/Vaprobash";1651;183;279,319263239027;274,780582568434
"3196";"letsgetrandy/brototype";1651;88;167,19436683891;162,951332767607
"3197";"alamkanak/Android-Week-View";1651;395;516,120504553876;501,224241213542
"3198";"premailer/premailer";1651;167;263,603907204185;261,356415614777
"3199";"facebook/pfff";1651;168;231,373333673968;230,263896357148
"3200";"keithclark/selectivizr";1651;59;138,413844675826;140,516977184518
"3201";"acdlite/redux-router";1651;792;990,313537763268;989,988020296996
"3202";"google/go-github";1650;367;359,815831099974;361,923336302219
"3203";"wesm/pydata-book";1650;474;459,532937195602;456,572123594291
"3204";"ziahamza/webui-aria2";1649;684;606,782431192026;608,903184359881
"3205";"browserhtml/browserhtml";1649;830;218,236027417951;214,77443090251
"3206";"tobie/ua-parser";1649;105;177,97898352694;175,450712676285
"3207";"DanMcInerney/wifijammer";1649;165;216,234116597815;217,73851637744
"3208";"javierbyte/img2css";1649;1645;2347,62302939005;2263,39186075963
"3209";"cplusplus/draft";1648;246;281,698886691485;281,101316819577
"3210";"clinical-meteor/cookbook";1648;207;321,964914190188;319,291926448103
"3211";"tjunnone/npm-check-updates";1648;714;694,475931392981;687,661830374446
"3212";"plasticboy/vim-markdown";1648;321;309,378079803824;309,812694651504
"3213";"libgit2/rugged";1647;152;223,616338648492;228,601392549708
"3214";"CreateJS/PreloadJS";1647;223;304,645732224327;306,016403643524
"3215";"NYTimes/backbone.stickit";1647;99;185,238887199456;179,033491396459
"3216";"Countly/countly-server";1646;213;242,633201971541;244,514495411967
"3217";"FrozenNode/Laravel-Administrator";1646;261;307,755722740364;304,80698910356
"3218";"jeff-optimizely/Guiders-JS";1646;16;102,755333551124;100,85663048295
"3219";"Bukkit/Bukkit";1646;92;161,5696047384;164,360435435619
"3220";"Shougo/neocomplete.vim";1646;369;392,408776285553;394,840130654503
"3221";"zloirock/core-js";1646;647;639,138893157977;640,168353680794
"3222";"rails/rails-dev-box";1645;143;220,671694419671;216,189933497825
"3223";"Nyr/openvpn-install";1644;685;652,08958786435;656,375650108583
"3224";"babel/babel-sublime";1644;581;540,465073477815;546,622822281038
"3225";"cartalyst/sentry";1643;63;151,046670557543;148,419815169579
"3226";"rasbt/pattern_classification";1643;313;317,003698981197;308,129508222292
"3227";"kymjs/KJFrameForAndroid";1642;388;495,66925938602;496,795507598141
"3228";"ledger/ledger";1642;337;361,815242646336;369,175696220159
"3229";"nicklockwood/iVersion";1642;180;246,915311081131;247,872181546102
"3230";"radiant/radiant";1641;46;122,443155602449;121,910070326851
"3231";"diegonetto/generator-ionic";1641;273;352,201909353546;356,134767867807
"3232";"jch/html-pipeline";1640;110;189,994073271357;181,62336065561
"3233";"emirozer/fake2db";1640;47;137,338634449066;135,110494245369
"3234";"rdio/jsfmt";1640;120;214,940649553575;211,812263976427
"3235";"mps-youtube/mps-youtube";1639;390;478,79425494185;482,032378351969
"3236";"vorillaz/devicons";1639;126;189,993680554422;191,172098271989
"3237";"trueinteractions/tint2";1639;64;148,983178338061;147,595289740203
"3238";"noamraph/tqdm";1639;461;571,128582000478;577,285153362448
"3239";"ModuleLoader/es6-module-loader";1639;409;454,235455208728;450,364210646157
"3240";"erichoracek/MSCollectionViewCalendarLayout";1638;232;339,999896752544;341,332874462166
"3241";"BinaryMuse/fluxxor";1638;153;251,58245432214;250,768788747541
"3242";"golang/mobile";1637;421;498,180725483237;501,317635418555
"3243";"mobolic/facebook-sdk";1637;179;216,938520228588;207,004881412214
"3244";"thoughtbot/shoulda-matchers";1637;259;345,657978424588;348,363590413074
"3245";"camlistore/camlistore";1636;174;235,847843310685;238,534744974023
"3246";"expressjs/multer";1636;649;612,933914952456;610,765833268132
"3247";"Microsoft/vscode-go";1635;1629;901,874370828097;891,458230969131
"3248";"kentnguyen/KNSemiModalViewController";1635;134;208,734003713298;211,682199256991
"3249";"robotmedia/RMStore";1635;238;274,030487775835;261,307368157477
"3250";"leafo/sticky-kit";1634;256;308,765960587218;311,744834564512
"3251";"thx/RAP";1634;1140;732,920193930268;734,22278359964
"3252";"gabrielemariotti/RecyclerViewItemAnimators";1634;506;523,614045198079;525,124889897816
"3253";"square/spoon";1634;267;311,484714049921;313,849955263252
"3254";"PyMySQL/PyMySQL";1634;399;435,506779268655;429,026126931344
"3255";"stamparm/maltrail";1634;1601;2014,02989249518;2406,82623567418
"3256";"id-Software/Quake-III-Arena";1633;236;256,816092523069;253,844798259312
"3257";"burnash/gspread";1632;299;295,205360101875;292,492713959336
"3258";"yahoo/mojito";1632;39;128,030176773462;122,183861131228
"3259";"grantland/android-autofittextview";1632;393;427,921847797231;431,878454104044
"3260";"naman14/Timber";1632;715;1167,6307768203;1133,51531680831
"3261";"pedrovgs/AndroidWiFiADB";1632;900;1074,93256099421;1056,19206124588
"3262";"macbre/phantomas";1632;190;238,144848800006;240,473486518218
"3263";"digitalBush/jquery.maskedinput";1631;151;218,287846095368;209,190870242276
"3264";"tj/nib";1630;117;196,555444988472;195,729409342152
"3265";"twbs/bootlint";1630;261;288,611734985595;287,016337831563
"3266";"airbnb/airpal";1629;256;298,215722613158;301,245240910856
"3267";"spacy-io/spaCy";1628;400;326,194031965508;325,909571359034
"3268";"wuub/SublimeREPL";1628;211;259,716576615224;256,639432545233
"3269";"nosir/obelisk.js";1628;76;140,155046286184;132,081822848155
"3270";"technoweenie/restful-authentication";1628;17;101,711934706269;105,696031731293
"3271";"matthewpalmer/Locksmith";1627;442;484,600645454704;487,675528491371
"3272";"phpmyadmin/phpmyadmin";1627;262;361,196519050303;361,052275960931
"3273";"gitextensions/gitextensions";1627;251;311,903496726636;311,101433976336
"3274";"mongomapper/mongomapper";1627;16;101,738603990225;102,628157517429
"3275";"Famous/engine";1627;276;373,915322859622;366,565476599411
"3276";"httpswift/swifter";1626;622;709,591328802444;715,503949228669
"3277";"superherojs/superherojs";1626;120;152,45778319426;143,799859984545
"3278";"pypa/virtualenv";1626;266;299,012321718419;300,287021328747
"3279";"intentkit/IntentKit";1625;92;175,41629080148;177,969100851028
"3280";"necolas/react-native-web";1625;1146;701,328518746275;703,001359460946
"3281";"cowbell/sharedrop";1624;227;281,967519746556;274,045445554628
"3282";"cujojs/curl";1624;116;192,3140139636;185,227858990279
"3283";"busyloop/lolcat";1624;295;374,020855662427;378,75957100077
"3284";"ironmaniiith/Github-profile-name-writer";1624;1588;105,448994628971;99,5096969082832
"3285";"Haneke/Haneke";1623;177;246,605705747767;243,67546172838
"3286";"nicolasff/webdis";1623;136;211,850147774204;216,126236985756
"3287";"rabbitmq/rabbitmq-server";1622;493;536,196793965414;536,116242203469
"3288";"BYVoid/Batsh";1622;129;202,574827034585;204,372694863157
"3289";"square/mortar";1622;352;376,648045576228;373,233792943199
"3290";"scylladb/seastar";1621;434;477,534905725347;484,771631647047
"3291";"getredash/redash";1620;621;621,107896700452;622,84509674613
"3292";"ruanyf/webpack-demos";1620;1337;2667,68404138961;2511,70052841099
"3293";"ndbroadbent/scm_breeze";1620;422;691,309945696495;668,485809121576
"3294";"code-mc/material-icon-lib";1619;228;309,052088614903;309,127454944982
"3295";"jtblin/angular-chart.js";1618;559;562,860785264021;564,545335064098
"3296";"pengjianbo/GalleryFinal";1617;1561;1600,85905217271;1575,8580962376
"3297";"cython/cython";1617;295;303,398044636869;297,289760162679
"3298";"puls/objc-TimesSquare";1617;57;150,301068435769;151,368374378985
"3299";"ququplay/jquery-mobile-flat-ui-theme";1616;43;127,527066975086;125,392334183853
"3300";"CtripMobile/DynamicAPK";1616;1616;1688,91446741452;1686,19615820551
"3301";"elastic/logstash-forwarder";1615;115;221,289955958148;212,903981717072
"3302";"minikomi/Bootstrap-Form-Builder";1613;147;200,828186412536;203,907737249713
"3303";"twittem/wp-bootstrap-navwalker";1613;236;287,588202805229;286,171256364318
"3304";"hothero/awesome-rails-gem";1612;386;454,139915315526;456,800756086585
"3305";"krisleech/wisper";1612;184;229,941454198786;232,482139672356
"3306";"runtimejs/runtime";1612;178;258,208866898737;257,391486219026
"3307";"apache/zookeeper";1612;419;447,546618338214;445,258013330223
"3308";"angulartics/angulartics";1612;266;354,692145277783;354,693566380215
"3309";"viewfinderco/viewfinder";1611;130;208,681007815636;207,552028886333
"3310";"CppCon/CppCon2014";1611;153;219,628781125434;223,031104025864
"3311";"sparanoid/chinese-copywriting-guidelines";1610;266;257,593893766562;260,081309475078
"3312";"keendreams/keen";1610;40;130,938938479582;130,455946926666
"3313";"pxb1988/dex2jar";1610;768;807,999217337968;808,567845639914
"3314";"square/flow";1610;421;341,21770432839;343,375687948106
"3315";"ccoenraets/backbone-directory";1610;31;119,776218707313;121,822760020752
"3316";"hyperium/hyper";1608;471;511,205799463963;512,786034219543
"3317";"Simbul/baker";1608;19;110,905797545731;114,590774396683
"3318";"tildeio/htmlbars";1607;96;188,308025053943;186,405580732934
"3319";"justspamjustin/junior";1606;29;121,056984148381;118,916404247134
"3320";"sb2nov/mac-setup";1606;530;520,287211746149;520,468070535455
"3321";"vizicities/vizicities";1606;115;132,438721284329;136,817898259539
"3322";"revolunet/JSbooks";1605;210;278,022576205586;278,24897073234
"3323";"benedmunds/CodeIgniter-Ion-Auth";1605;141;213,019881381551;206,601224917318
"3324";"vrana/adminer";1605;256;264,520253222908;259,926902380319
"3325";"krzysztofzablocki/KZBootstrap";1604;174;271,856807082306;263,571495260267
"3326";"lumapps/lumX";1604;257;255,425941230384;249,279288675334
"3327";"Codiad/Codiad";1603;267;313,453359521993;316,42858232315
"3328";"nicolashery/mac-dev-setup";1603;443;495,045285387973;494,864916963903
"3329";"vitalets/angular-xeditable";1603;296;316,237597330872;315,334548554866
"3330";"carlsednaoui/ouibounce";1603;206;256,923831021772;255,570152850993
"3331";"randym/axlsx";1603;179;246,312192016167;246,602442689657
"3332";"jamiewilson/predawn";1602;183;252,598935042873;254,037387112838
"3333";"AlessandroZ/LaZagne";1602;186;226,764832797091;236,361723973016
"3334";"henriquea/minigrid";1602;162;212,72651017282;215,47428468766
"3335";"roidrage/lograge";1602;232;335,109587344549;336,314087639324
"3336";"robovm/robovm";1601;130;245,366728657307;248,629037759868
"3337";"jakiestfu/Behave.js";1601;57;139,168679772925;141,90361170772
"3338";"coresmart/persistencejs";1601;63;151,439424395315;150,201546745227
"3339";"jonathantneal/svg4everybody";1601;453;564,989517960185;562,32258487045
"3340";"ylechelle/OpenUDID";1600;181;266,501405861007;263,538492087033
"3341";"aphyr/jepsen";1599;379;383,527457618656;387,437878519042
"3342";"mono/monodevelop";1599;175;230,204384953795;229,710843220464
"3343";"wildfly/wildfly";1598;161;234,483296693608;232,532134794194
"3344";"wpscanteam/wpscan";1598;382;412,22141136808;410,995557417959
"3345";"hummingbird-me/hummingbird";1597;175;237,94820630206;241,25525834887
"3346";"pa7/nude.js";1597;79;173,589665359773;168,411372722889
"3347";"BootstrapCMS/CMS";1597;493;539,461883481279;533,153715964825
"3348";"thedjpetersen/subway";1596;18;96,7719316792428;95,284201224338
"3349";"ztellman/aleph";1596;166;188,995745038565;192,619388169012
"3350";"nikic/FastRoute";1596;429;467,794663088933;471,119391890107
"3351";"rust-lang/cargo";1595;280;293,015829204136;296,066687377166
"3352";"witheve/Eve";1594;370;488,305642049017;479,557613205009
"3353";"hmlb/phpunit-vw";1594;70;157,941006618642;161,382012909735
"3354";"commercialhaskell/stack";1594;511;574,500296680088;575,096713523928
"3355";"jagenjo/webglstudio.js";1593;140;199,860506240257;193,639224625259
"3356";"sshwsfc/xadmin";1593;187;215,583368008012;213,862825778746
"3357";"jordansinger/Hook.js";1593;53;135,372526187348;138,839102092149
"3358";"wojodesign/simplecart-js";1593;74;166,024542535513;163,981363435853
"3359";"melonjs/melonJS";1593;135;196,532553397915;199,452084701999
"3360";"kishikawakatsumi/KeychainAccess";1592;635;543,904746877527;546,511822703911
"3361";"intuit/LocationManager";1592;329;379,713862676309;377,615154443419
"3362";"swiftmailer/swiftmailer";1592;174;251,067711136763;245,436096598061
"3363";"ceolter/ag-grid";1591;554;547,567788522852;546,637849904777
"3364";"pangloss/vim-javascript";1590;251;311,916728810617;311,738645916479
"3365";"prasmussen/chrome-cli";1590;98;167,68461013556;169,689403787362
"3366";"terryworona/TWMessageBarManager";1589;130;216,051185531667;216,659945634894
"3367";"rowanmanning/joblint";1588;48;119,421247855915;113,61017577626
"3368";"newrelic/centurion";1588;117;186,505128516222;183,651423851953
"3369";"HubSpot/BuckyClient";1587;132;207,190747547733;209,561616992934
"3370";"moment/moment-timezone";1587;274;314,552057197099;314,541224792953
"3371";"getguesstimate/guesstimate-app";1587;1584;1744,71346485925;1827,26924121619
"3372";"rubysherpas/forem";1586;87;182,433245058824;180,948011704408
"3373";"simon-weber/gmusicapi";1585;212;271,549579720376;269,428278285053
"3374";"cyu/rack-cors";1584;255;335,410842265092;336,919722105506
"3375";"PHPOffice/PHPWord";1584;324;349,592475562702;350,777525988287
"3376";"wakaleo/game-of-life";1583;66;136,080205254544;137,117912229062
"3377";"satyan/sugar";1583;391;387,006147003013;389,056043858359
"3378";"siddontang/ledisdb";1583;234;274,520151941699;266,303960223917
"3379";"insoshi/insoshi";1583;20;102,989969071726;105,482957301448
"3380";"yargs/yargs";1583;563;596,165299579061;609,025798074611
"3381";"ternjs/acorn";1582;338;329,773389657451;331,213329801722
"3382";"sixohsix/twitter";1582;184;262,106568251969;265,618588162569
"3383";"zurb/foundation-apps";1582;226;314,59261035425;319,60924838795
"3384";"mintchaos/flippant.js";1581;27;115,610903832168;118,860705847414
"3385";"devttys0/binwalk";1581;424;425,323058552114;430,689907026523
"3386";"lifo/cramp";1580;12;93,8571299110289;97,2706873302723
"3387";"apotonick/roar";1580;111;158,769648444226;162,444023870523
"3388";"gobackspaces/DLCImagePickerController";1580;74;152,930281493892;152,586811752315
"3389";"emicklei/go-restful";1579;303;342,16475745013;339,726569349534
"3390";"soundcloud/roshi";1578;184;234,873774784868;231,960382053725
"3391";"summerblue/phphub";1578;525;569,516187961804;574,512615670658
"3392";"typcn/bilibili-mac-client";1576;797;763,848072574445;762,007816053374
"3393";"boxen/boxen";1576;29;111,029669568612;109,138852200205
"3394";"mattdonnelly/Swifter";1575;144;220,777458459913;223,110315723377
"3395";"huangz1990/redis-3.0-annotated";1574;385;495,177701897554;491,655956775682
"3396";"gernest/utron";1574;165;265,527558375505;268,288786228529
"3397";"Khan/khan-exercises";1574;36;121,364742804786;113,411662139924
"3398";"shyamseshadri/angularjs-book";1574;146;217,883820408701;219,623792543963
"3399";"yeoman/yo";1574;349;447,285517299089;451,115691495184
"3400";"pedestal/pedestal";1574;137;218,593169962363;221,475682926918
"3401";"mapbox/node-sqlite3";1574;310;375,540560839305;376,667692997301
"3402";"publify/publify";1573;99;147,642186964301;138,627127283268
"3403";"NLog/NLog";1573;334;369,239013269682;364,569423026462
"3404";"kolyvan/kxmovie";1573;506;524,2442809771;525,058181730118
"3405";"leapmotion/leapjs";1573;83;149,921568657312;153,563581255451
"3406";"coteditor/CotEditor";1573;151;265,542411186058;262,559808634941
"3407";"for-GET/know-your-http-well";1573;89;177,260151761987;177,590390613205
"3408";"feedbin/feedbin";1573;111;172,341723150364;166,157886973771
"3409";"meteoric/meteor-ionic";1573;230;354,626918783212;350,9810976761
"3410";"worker8/TourGuide";1572;304;313,840204355354;307,01538897947
"3411";"titoBouzout/SideBarEnhancements";1571;183;214,06700950898;209,02811504761
"3412";"mgechev/angularjs-in-patterns";1571;319;431,719220966206;435,961450608805
"3413";"cambecc/earth";1570;222;307,08684051057;301,79043799208
"3414";"Circa75/dropplets";1570;99;169,976154943572;174,20090149033
"3415";"fooplugins/FooTable";1569;123;183,034588447317;174,898321537623
"3416";"brynary/webrat";1569;13;102,785020822389;97,1981121988438
"3417";"phacility/xhprof";1568;120;197,984593027493;199,278779420128
"3418";"PyCQA/pycodestyle";1568;204;209,893108446566;202,707103832221
"3419";"mattgallagher/AudioStreamer";1567;138;211,339174529963;214,265528555968
"3420";"facebook/regenerator";1567;268;347,486049022581;346,698067233334
"3421";"danielamitay/DAKeyboardControl";1567;91;179,369922250177;179,957972894019
"3422";"mobxjs/mobx";1566;1391;462,505700495332;460,594727245232
"3423";"itchyny/lightline.vim";1566;330;337,530409915031;334,140042233019
"3424";"davidlazar/vuvuzela";1566;1557;2674,82825321396;2559,2617754685
"3425";"asciimoo/drawille";1566;118;207,464779670277;204,020292097367
"3426";"DaveWoodCom/XCGLogger";1566;533;555,808120064839;559,1993611327
"3427";"sd6352051/NiftyDialogEffects";1565;265;294,533462504758;284,775340504479
"3428";"flavienlaurent/NotBoringActionBar";1564;132;214,668195957655;219,170487965973
"3429";"devinhunt/typebase.css";1563;99;178,542705459407;180,375810493657
"3430";"dm77/barcodescanner";1563;483;452,752838072307;452,389836436085
"3431";"VitaliyRodnenko/geeknote";1563;231;277,256151588146;277,863684407831
"3432";"iconic/open-iconic";1562;212;253,602526789945;257,652896171076
"3433";"fantasyland/fantasy-land";1562;545;485,425105788493;487,633953063006
"3434";"amulyakhare/TextDrawable";1562;368;404,304411625597;408,473284877132
"3435";"scrod/nv";1561;97;179,688067332429;183,071131509427
"3436";"hakimel/Avgrund";1561;53;118,559922615534;122,617563019403
"3437";"scripted-editor/scripted";1561;27;107,092258387561;99,9690371528233
"3438";"zcbenz/nw-sample-apps";1561;212;306,517710937527;303,801743930555
"3439";"cferdinandi/smooth-scroll";1561;428;461,23470525907;460,790689866827
"3440";"elastic/elasticsearch-rails";1561;229;289,419082077667;292,761697591114
"3441";"cockpit-project/cockpit";1560;298;289,033071929192;282,151646763058
"3442";"tuupola/jquery_jeditable";1559;48;126,753099314179;129,845459334241
"3443";"antirez/sds";1559;185;280,741927946665;283,794156371918
"3444";"jxcore/jxcore";1559;502;611,864067930274;618,705532783253
"3445";"angular/material-start";1558;601;634,268396658967;631,608082645535
"3446";"adobe-fonts/source-sans-pro";1558;223;291,169090582335;292,580040209982
"3447";"drublic/css-modal";1558;123;184,869837094264;177,106649084065
"3448";"morhetz/gruvbox";1558;655;601,547120270031;601,915238858224
"3449";"thoughtbot/factory_girl_rails";1557;183;252,073129583396;246,54442529269
"3450";"romainguy/ViewServer";1557;318;350,377100644362;353,41314089181
"3451";"PixarAnimationStudios/OpenSubdiv";1556;86;146,882410553336;147,969095734564
"3452";"oyvindeh/ucss";1556;32;111,514932809125;104,049030472051
"3453";"octokit/octokit.objc";1556;179;268,419001618021;265,453892807431
"3454";"bucaran/fly";1556;275;333,213595613148;334,354042827534
"3455";"acdlite/flummox";1555;144;236,654551214489;236,438163944507
"3456";"nvie/pip-tools";1555;295;299,072066233593;291,13443136465
"3457";"cloudera/Impala";1555;173;225,379207819424;225,313269811267
"3458";"rtomayko/tilt";1555;90;163,95077427903;160,784829421864
"3459";"bitstadium/QuincyKit";1555;67;157,028438585458;149,366912405706
"3460";"davemorrissey/subsampling-scale-image-view";1554;462;526,869074038827;528,227281887222
"3461";"haxiomic/GPU-Fluid-Experiments";1554;110;161,769664130368;156,559491503736
"3462";"square/Valet";1554;163;206,995795046396;211,5892390182
"3463";"toddmotto/fireshell";1553;59;129,060123788067;133,365576129258
"3464";"google/closure-library";1552;371;430,865338154796;422,687113491863
"3465";"ChicagoBoss/ChicagoBoss";1552;120;209,197977838422;202,669293320144
"3466";"mortenjust/droptogif";1552;1534;2183,16592831163;2158,92977200104
"3467";"websanova/js-url";1552;90;149,971103686598;152,722837768163
"3468";"luisobo/Nocilla";1551;189;343,462020723204;341,724467840884
"3469";"bjankord/Style-Guide-Boilerplate";1551;123;205,509594786794;207,245000964369
"3470";"schematics/schematics";1551;120;193,95538653051;192,800592401257
"3471";"cloudhead/node-static";1550;155;208,628344143954;201,448105534435
"3472";"rendro/easy-pie-chart";1550;189;252,623698277173;254,352034737671
"3473";"huangz1990/annotated_redis_source";1550;133;221,16309965532;222,658022010467
"3474";"dobtco/formbuilder";1550;108;186,432717231112;184,847472000055
"3475";"mmcgrana/gobyexample";1549;258;264,506397077431;267,670038390829
"3476";"obfuscurity/tasseo";1549;48;127,322657950286;119,414791478303
"3477";"bitshadow/iconate";1548;107;204,569113762258;203,273299662381
"3478";"constabulary/gb";1547;316;410,566361184409;413,073533207725
"3479";"scriptcs/scriptcs";1546;190;243,58278727437;239,535887877906
"3480";"mitchellh/gox";1546;278;296,692748016144;293,081221589624
"3481";"Atlantic18/DoctrineExtensions";1546;145;222,505396513875;221,490331153775
"3482";"gurgeh/selfspy";1546;171;256,76992450303;259,411032063618
"3483";"clojure-cookbook/clojure-cookbook";1544;178;226,211345162706;229,570242667539
"3484";"hishamhm/htop";1544;945;392,274122736238;394,8730686109
"3485";"cwRichardKim/TinderSimpleSwipeCards";1544;318;330,750350159737;323,386255806192
"3486";"aemkei/jsfuck";1544;476;321,643340544263;326,393294812486
"3487";"devopsgroup-io/vagrant-digitalocean";1543;121;188,455331673886;186,593308811661
"3488";"xicilion/fibjs";1543;152;257,628348984787;259,33001620327
"3489";"etianen/django-reversion";1543;142;225,308981949947;229,25627945458
"3490";"hephaest0s/usbkill";1543;314;316,157327195115;337,801847249034
"3491";"graphific/DeepDreamVideo";1543;135;180,384588977086;183,133489423862
"3492";"voormedia/rails-erd";1542;233;272,03281324251;275,463445497366
"3493";"maciejczyzewski/retter";1542;92;184,182419399648;188,114125957931
"3494";"sightmachine/SimpleCV";1541;163;209,62312740531;212,931624943786
"3495";"marcoarment/FCModel";1541;85;140,732721347516;136,056191243013
"3496";"bigbluebutton/bigbluebutton";1541;129;193,863565435275;197,859717127325
"3497";"andrewrk/groovebasin";1540;83;142,561000319821;144,986340938969
"3498";"IanLunn/jQuery-Parallax";1540;60;142,555942561648;139,958958437701
"3499";"mattdiamond/Recorderjs";1540;290;310,770929741141;310,563644456536
"3500";"brutaldesign/swipebox";1540;183;249,691901527848;245,079088983589
"3501";"bhauman/lein-figwheel";1540;409;461,630874817228;462,52189545638
"3502";"flavienlaurent/datetimepicker";1540;181;266,436044047523;261,312680027788
"3503";"naver/pinpoint";1540;941;1087,35376625356;1094,60478126318
"3504";"yahoo/fluxible";1539;309;361,512304679187;363,489633297224
"3505";"rspec/rspec";1539;146;227,074729826022;222,754632945518
"3506";"getify/LABjs";1539;156;209,529736408974;212,985278029005
"3507";"RobotiumTech/robotium";1539;407;426,419907632917;423,663089585543
"3508";"mikepenz/LollipopShowcase";1538;267;325,168840281582;320,274400052309
"3509";"mohebifar/lebab";1538;674;784,797218547726;781,289591864175
"3510";"kohana/kohana";1537;85;153,142096886241;151,175435273094
"3511";"maurycyw/StaggeredGridView";1537;121;188,738547089561;185,853761211772
"3512";"jasondavies/d3-cloud";1537;250;279,246133532513;273,226102697695
"3513";"ondras/my-mind";1537;70;148,090096183021;149,085469199342
"3514";"cppformat/cppformat";1536;438;423,937760081559;417,169247995598
"3515";"gabordemooij/redbean";1536;121;191,459800865541;192,990097303737
"3516";"mattgemmell/MGSplitViewController";1536;37;111,551855513443;115,500580154657
"3517";"hazelcast/hazelcast";1536;274;290,228484657025;287,853629068506
"3518";"plumatic/schema";1535;310;378,65744246602;369,963719531813
"3519";"Ramotion/paper-switch";1534;530;502,144438483214;500,426506683412
"3520";"pixie-lang/pixie";1534;239;325,096749709656;321,253125922584
"3521";"kartik-v/bootstrap-fileinput";1533;454;465,898541512629;463,519266220673
"3522";"offensive-security/exploit-database";1533;309;331,244181175753;335,835546736891
"3523";"lloyd/JSONSelect";1533;66;138,047035209589;141,497362495625
"3524";"id-Software/DOOM";1533;295;350,479208078198;354,497650612266
"3525";"smcllns/css-social-buttons";1533;57;132,787765710464;135,720829418944
"3526";"sqlcipher/sqlcipher";1532;324;364,638544440985;367,625656765572
"3527";"thoughtbot/gitsh";1532;160;229,767455812339;227,196590567886
"3528";"igrigorik/em-websocket";1531;93;164,541979075634;165,678114986383
"3529";"FransBouma/Massive";1531;92;181,003845204725;183,864891699703
"3530";"js-next/react-style";1531;289;372,289917855852;376,121436455026
"3531";"darknessomi/musicbox";1531;931;1002,19642953472;1078,38994813587
"3532";"alexdrone/ios-fontawesome";1531;180;292,415037293815;293,004741432243
"3533";"simplebits/Pears";1531;18;110,5567194957;113,334186586024
"3534";"AssetSync/asset_sync";1530;79;158,461790988905;155,315036770371
"3535";"WhisperSystems/Signal-Desktop";1530;984;1172,11462582277;1159,73430489653
"3536";"fians/marka";1530;29;106,00762631281;103,314076960835
"3537";"aui/font-spider";1530;341;376,759551952415;372,714567802847
"3538";"caolan/jam";1529;52;138,79718968061;135,818137439447
"3539";"xyfeng/XYPieChart";1528;167;262,457440458451;259,89920318209
"3540";"farbrausch/fr_public";1528;78;136,13084439834;140,098712962311
"3541";"delight-im/FreeGeoDB";1528;50;132,12248275654;129,349211931739
"3542";"graphsketcher/GraphSketcher";1528;55;140,160857153843;136,999702520816
"3543";"gavinbunney/Toucan";1528;332;395,743628731392;396,281881114503
"3544";"giampaolo/psutil";1527;469;568,683674064473;562,480137282332
"3545";"HangfireIO/Hangfire";1527;358;391,502272039605;388,350233210336
"3546";"JakeWharton/Telecine";1527;284;344,814687282858;346,351200541476
"3547";"MvvmCross/MvvmCross";1527;215;233,928916741043;227,04911578912
"3548";"jneen/rouge";1526;429;273,074992448572;274,720454618692
"3549";"jmpressjs/jmpress.js";1525;35;110,003961781067;106,391798026125
"3550";"gilbitron/Ideal-Image-Slider";1525;106;174,37363921926;174,55241431157
"3551";"OpenELEC/OpenELEC.tv";1525;148;173,913193302019;176,907218271442
"3552";"milessabin/shapeless";1523;300;343,546966812392;342,307773981496
"3553";"bingoogolapple/BGARefreshLayout-Android";1523;690;701,218353734012;693,162086949429
"3554";"slick/slick";1522;196;243,838036691021;247,090842120466
"3555";"rochal/jQuery-slimScroll";1522;219;274,209995308393;268,382460994387
"3556";"guo-yu/douban.fm";1522;117;212,758702261868;209,208566327297
"3557";"websocket-rails/websocket-rails";1521;139;221,920681577515;220,810552945332
"3558";"d3/d3-plugins";1521;177;275,375683594363;275,074018700358
"3559";"aino/galleria";1521;45;126,651047564918;129,35138662684
"3560";"playframework/play1";1520;35;109,325326717569;112,373719828713
"3561";"michaelbromley/angularUtils";1520;403;451,296097556509;453,854971481972
"3562";"zxh0/jvm.go";1520;150;242,534342854638;233,65288379824
"3563";"codrops/PageTransitions";1520;178;271,724837560026;273,448647070947
"3564";"krisk/Fuse";1519;270;287,957657635311;291,331677074707
"3565";"techpines/express.io";1518;139;234,167588237507;235,711793006178
"3566";"yusugomori/DeepLearning";1518;312;321,431895665385;323,414568449874
"3567";"Automattic/knox";1518;95;165,617658615875;168,888921865555
"3568";"ericjohnson/canabalt-ios";1518;54;115,513696350059;117,985886039212
"3569";"treeio/treeio";1518;28;111,116447111824;113,346091334744
"3570";"axkibe/lsyncd";1518;284;329,364396424501;325,926593493513
"3571";"katiefenn/parker";1517;200;247,409918285215;244,341592559259
"3572";"atom/vim-mode";1517;301;360,489641132574;362,708791797353
"3573";"posativ/isso";1517;199;274,94308347817;280,333866983105
"3574";"smore-inc/clippy.js";1516;212;156,18334710689;158,164595668861
"3575";"RubyMoney/money";1516;134;213,759192032022;211,132296129578
"3576";"JacksonTian/eventproxy";1516;307;360,824270989863;356,06032082997
"3577";"ibireme/YYModel";1516;1492;1815,5074630871;1821,68848046241
"3578";"videlalvaro/gifsockets";1515;90;173,886263612972;176,250370944645
"3579";"b3log/wide";1515;269;284,427295803546;278,600574936532
"3580";"goldmansachs/gs-collections";1515;209;322,850616792957;319,269424905401
"3581";"sockeqwe/mosby";1515;775;524,09599552892;523,76235587121
"3582";"ZhongTaoTian/WNXHuntForCity";1514;574;452,733055761828;444,46015167372
"3583";"mizzy/serverspec";1514;230;298,003090106362;299,323824219593
"3584";"nmattisson/DropdownMenu";1514;221;309,036606228704;304,707449027965
"3585";"nateware/redis-objects";1514;105;165,218278610139;162,024408099276
"3586";"direnv/direnv";1513;369;425,849663387839;426,275151798048
"3587";"box/t3js";1513;98;152,646227784706;154,267841456215
"3588";"DeskConnect/SBShortcutMenuSimulator";1513;514;713,678329048356;712,286898046283
"3589";"hashicorp/nomad";1512;510;541,806460731516;540,871634896319
"3590";"huichen/wukong";1512;372;342,88179215116;334,07380742543
"3591";"stephencelis/ghi";1511;179;277,243170008805;281,04995184407
"3592";"DmitryBaranovskiy/g.raphael";1511;25;108,218792264368;110,905667347083
"3593";"savonrb/savon";1511;101;169,879960106251;164,951397747811
"3594";"Day8/re-frame";1511;522;559,979948889709;561,933385822429
"3595";"sachinchoolur/lightGallery";1511;562;548,505170994706;549,057585100334
"3596";"rails-assets/rails-assets";1510;107;213,855019562035;213,439964234147
"3597";"angular-ui/ui-utils";1510;34;113,697836096447;116,236870033635
"3598";"rgrove/sanitize";1510;94;201,022077649016;195,904130479393
"3599";"grbl/grbl";1510;336;333,347133674901;333,909243793889
"3600";"AliasIO/Wappalyzer";1510;367;377,629254538837;388,153810464644
"3601";"twitter/effectivescala";1510;170;248,940557206551;246,949620743623
"3602";"gontovnik/DGRunkeeperSwitch";1509;327;500,23248439872;501,454427202565
"3603";"mileszs/ack.vim";1509;140;216,274303012162;220,167654568129
"3604";"ecomfe/fontmin";1509;365;285,938998573595;282,485873105128
"3605";"Z3Prover/z3";1509;282;333,495372320671;335,243771682845
"3606";"cparnot/ASCIImage";1508;39;141,139862595386;141,486765416779
"3607";"HouzuoGuo/tiedot";1508;171;243,919822430053;240,315538567453
"3608";"css/csso";1508;287;288,311527816447;290,625609957638
"3609";"mikechambers/as3corelib";1507;44;125,71715143179;124,899083556253
"3610";"bytedeco/javacpp";1507;1074;214,616944104118;217,284291786422
"3611";"Lax/iOS-Swift-Demos";1507;327;399,841295527469;394,501383035256
"3612";"paulasmuth/recommendify";1507;48;123,634756230942;118,747873668504
"3613";"Addepar/ember-table";1507;92;174,179225804139;174,688112864012
"3614";"Engelberg/instaparse";1506;179;293,921236844451;298,544583462044
"3615";"orhanobut/hawk";1506;307;349,670379090549;350,262715716565
"3616";"galetahub/ckeditor";1506;147;250,65326238018;254,621197720282
"3617";"rasbt/python_reference";1506;156;232,769363932208;231,285031795468
"3618";"brennerm/PyTricks";1504;372;725,600777762106;719,422052062755
"3619";"dan-silver/ElementTransitions";1504;30;106,108407302774;97,569018602091
"3620";"DanMcInerney/LANs.py";1503;89;183,508445904246;187,483393967662
"3621";"tomahawk-player/tomahawk";1503;240;314,277905572366;314,470237092492
"3622";"visionmedia/masteringnode";1501;114;191,855225224877;186,420437949741
"3623";"openannotation/annotator";1501;153;229,481946659146;231,088288710026
"3624";"stevedekorte/io";1500;162;247,802547208153;249,59602251968
"3625";"rentzsch/jrswizzle";1500;297;333,669061824724;324,225816851268
"3626";"zensh/jsgen";1500;109;189,10995516335;190,982599607899
"3627";"rlabbe/Kalman-and-Bayesian-Filters-in-Python";1500;427;545,724802293027;552,68831297076
"3628";"HumbleSoftware/envisionjs";1499;52;135,56307223193;130,523858994151
"3629";"fex-team/kityminder";1499;195;254,315689775651;257,858185028186
"3630";"sripathikrishnan/redis-rdb-tools";1499;230;311,395734084424;313,872107229197
"3631";"twitter/util";1498;199;252,400376346746;247,824717995234
"3632";"jquery-boilerplate/jquery-patterns";1498;97;177,894001202563;179,299111911155
"3633";"farhadi/html5sortable";1498;88;167,287054944144;170,475512475621
"3634";"bobthecow/git-flow-completion";1498;174;230,162941910237;229,642146489858
"3635";"dae/anki";1498;347;387,84747097103;389,033168711457
"3636";"lzyzsd/CircleProgress";1498;441;476,979495141619;478,36616234462
"3637";"vowsjs/vows";1497;42;134,116955552464;125,566117725655
"3638";"vanilla/vanilla";1496;98;165,825782279804;164,019572797647
"3639";"maxogden/screencat";1496;484;500,377560344054;503,569856042991
"3640";"abpetkov/switchery";1496;147;227,529871992174;223,67891319718
"3641";"JonasGessner/JGProgressHUD";1495;234;303,942064080781;302,449222589055
"3642";"zmap/zmap";1495;162;255,582822662526;256,897192255643
"3643";"Dynalon/mdwiki";1494;275;271,039929780244;264,032719289242
"3644";"sprang/Brushes";1494;117;165,650677030942;166,518609503663
"3645";"rovo89/Xposed";1494;485;518,166809526759;512,997256301068
"3646";"ravendb/ravendb";1494;104;172,286489831845;173,245204341146
"3647";"AliSoftware/OHAttributedLabel";1493;69;150,242404506433;143,232300333942
"3648";"Subash/Prepros";1493;55;149,077569394555;151,573434372528
"3649";"maccman/monocle";1493;28;127,332292426511;131,381183562386
"3650";"YaroslavGaponov/node-jvm";1492;48;142,67513936474;138,924054457821
"3651";"mozilla/task.js";1492;138;192,756922802369;192,258858716113
"3652";"pnikosis/materialish-progress";1492;377;456,552411898617;457,429326332962
"3653";"johang/btfs";1492;1492;1623,24279079153;1599,92543566303
"3654";"melanke/Watch.JS";1491;80;163,00902781452;164,043465895766
"3655";"theironcook/Backbone.ModelBinder";1491;35;112,657975765561;112,31833808685
"3656";"tinkerpop/gremlin";1491;94;163,183696082081;164,396971543841
"3657";"spf13/viper";1491;636;733,824867309396;731,660623310606
"3658";"pedrovgs/Algorithms";1490;306;322,657318941677;323,136551852673
"3659";"hrescak/Sketch-Flex-Layout";1490;208;312,728759925527;314,925175091612
"3660";"intridea/oauth2";1490;97;162,854260303758;166,135857301735
"3661";"natew/obtvse";1490;12;100,903957388262;100,577580619502
"3662";"munificent/game-programming-patterns";1489;194;222,894098593856;221,249016456463
"3663";"B-Sides/ELCImagePickerController";1489;176;265,371484922942;260,709613529043
"3664";"scalanlp/breeze";1488;288;314,843320819196;315,180466148616
"3665";"kangax/html-minifier";1488;438;433,406564567204;430,776571136776
"3666";"yuki24/did_you_mean";1488;208;350,807227238717;350,656907619123
"3667";"75team/thinkjs";1488;805;1110,36815537929;1111,05169457808
"3668";"jgilfelt/android-sqlite-asset-helper";1486;203;241,879565820139;242,758229967503
"3669";"chriskite/anemone";1486;80;153,969622195275;157,609942621374
"3670";"markjaquith/WordPress-Skeleton";1486;113;212,090968278544;207,108993552176
"3671";"jalxob/cool-kitten";1486;12;97,3391354609699;95,3997666372115
"3672";"mikepenz/Android-Iconics";1485;827;920,095321862522;924,327711881099
"3673";"kean/Nuke";1485;637;344,109142692085;347,904058679867
"3674";"rubygems/rubygems";1484;162;193,065016665306;191,570660839648
"3675";"akdubya/dustjs";1484;50;134,331786635667;127,629111504169
"3676";"kolber/audiojs";1484;117;168,865579100974;172,321626799735
"3677";"Casecommons/pg_search";1484;225;267,363816586791;255,078827705727
"3678";"esnme/ultrajson";1483;164;209,811314666609;213,163519495451
"3679";"CartoDB/odyssey.js";1483;58;144,450588176217;136,385472943634
"3680";"phildawes/racer";1483;329;352,30601272063;350,439524576478
"3681";"singro/v2ex";1481;393;476,644064026196;477,628207603767
"3682";"nispok/snackbar";1481;92;181,167260317495;176,431434366184
"3683";"propublica/upton";1481;64;139,859849703271;137,814359486283
"3684";"substack/minimist";1481;390;437,824050745469;440,259728966456
"3685";"openlayers/ol2";1481;45;128,28730035091;129,760146389346
"3686";"wincent/command-t";1481;185;193,740109280314;188,123051097615
"3687";"sustrik/libmill";1480;693;851,221389584012;851,051550934817
"3688";"Miserlou/Glance-Bookmarklet";1479;34;120,859633702431;125,013085329867
"3689";"hyperoslo/Sync";1479;256;265,910281639176;265,049223771155
"3690";"crockpotveggies/tinderbox";1479;139;208,446431119649;205,169481384234
"3691";"Daemonite/material";1479;448;484,666922847184;485,26389280788
"3692";"technicalpickles/jeweler";1478;35;127,080688649582;129,172716360052
"3693";"mesos/spark";1478;19;101,43100521186;98,4748215372209
"3694";"gnemoug/distribute_crawler";1478;315;359,196182742352;354,570598446365
"3695";"raveren/kint";1478;203;254,650230178396;250,669181258333
"3696";"soulwire/Makisu";1478;37;112,85175383192;111,889702683634
"3697";"inspirit/jsfeat";1477;175;203,413309189756;205,808120299364
"3698";"mongodb/mongo-java-driver";1477;143;225,106870616711;226,555466054961
"3699";"ankane/ahoy";1477;228;277,198745980385;281,07288964497
"3700";"asciinema/asciinema";1477;425;343,199006972553;346,670696112096
"3701";"xoreaxeaxeax/movfuscator";1477;304;258,675049268685;252,301141312624
"3702";"anmoljagetia/Flatabulous";1476;567;540,597365261353;539,639953061925
"3703";"themeskult/wp-svbtle";1476;34;127,16122786156;129,926182772249
"3704";"miekg/dns";1475;313;317,049049100364;320,738978822512
"3705";"rubysherpas/paranoia";1475;233;261,653212609966;259,105171769149
"3706";"bbatsov/projectile";1474;250;322,124313200217;323,807883741769
"3707";"ramsey/uuid";1474;334;398,204745615031;397,743574060029
"3708";"collectiveidea/audited";1474;182;217,533722855244;215,086109707852
"3709";"trawor/XToDo";1474;206;298,368681476558;294,145795937445
"3710";"codef0rmer/angular-dragdrop";1473;193;284,022803125745;282,56032328212
"3711";"Mashape/mashape-oauth";1473;82;165,061299333731;156,647377732263
"3712";"h5bp/lazyweb-requests";1472;85;149,162572289507;147,872193124062
"3713";"getqujing/qtunnel";1472;77;170,328017262427;173,668196291793
"3714";"mgechev/angular2-seed";1471;1153;890,189598132774;894,690108483992
"3715";"fpt-software/Material-Controls-For-iOS";1471;367;419,699839112638;409,956501995803
"3716";"bunkat/later";1471;264;336,153425978433;336,820685515125
"3717";"weareoutman/clockpicker";1471;234;288,730418415779;287,518773804924
"3718";"nathanaelkane/vim-indent-guides";1471;214;261,075540044861;262,727492973728
"3719";"btford/angular-express-seed";1471;146;195,898227078596;198,287538514456
"3720";"owncloud/android";1471;350;356,183099875113;360,003445827043
"3721";"chieffancypants/angular-hotkeys";1470;207;254,615123069656;250,77071251264
"3722";"micahflee/onionshare";1470;223;264,10613886964;272,384685658687
"3723";"neokree/MaterialNavigationDrawer";1469;120;196,610550547342;192,62384208049
"3724";"Draveness/DKChainableAnimationKit";1469;270;405,130590160848;403,171169356715
"3725";"Yelp/elastalert";1468;859;641,214012513654;641,284460621435
"3726";"mattneub/Programming-iOS-Book-Examples";1468;322;387,221872289431;387,749875218878
"3727";"NYTimes/ice";1468;75;157,771994675299;151,854503231138
"3728";"ScottHamper/Cookies";1468;101;180,677459445684;179,277928300196
"3729";"rubber/rubber";1468;52;125,597136215456;125,136881878558
"3730";"SublimeText-Markdown/MarkdownEditing";1467;247;305,68505409764;308,931073189857
"3731";"nodesource/distributions";1466;752;796,947429506549;796,727708643197
"3732";"staltz/flux-challenge";1466;253;356,910790138684;357,921673879353
"3733";"pocoproject/poco";1465;274;316,383391147525;313,618886068145
"3734";"pandao/editor.md";1465;657;969,489142896695;955,727064737368
"3735";"pat/thinking-sphinx";1465;35;113,240648890446;112,560205520777
"3736";"tjmehta/101";1465;49;165,107110912063;165,190762067758
"3737";"facebook/wdt";1463;240;340,288412832568;325,956069326384
"3738";"gitlabhq/gitlab-ci";1463;64;156,949330401682;155,065738730434
"3739";"shadowsocks/shadowsocks-go";1463;388;383,588769339377;383,656906430166
"3740";"LitePalFramework/LitePal";1463;502;516,06145954883;522,301990403846
"3741";"fulcrum-agile/fulcrum";1463;46;140,968421755821;141,937427341309
"3742";"jewel/clearskies";1463;21;102,230746231217;101,712767389368
"3743";"euske/pdfminer";1462;236;293,653276515997;291,703745597924
"3744";"MovingBlocks/Terasology";1462;317;349,275482195957;345,978075955744
"3745";"motemen/gore";1462;267;304,447552319504;304,35428297098
"3746";"twitter/mysql";1461;45;126,17466571773;120,761709414131
"3747";"mortdeus/legacy-cc";1461;62;142,823810788479;140,240948484193
"3748";"rehorn/livepool";1461;210;328,601662983637;321,581484043847
"3749";"NYTimes/NYTPhotoViewer";1460;403;405,57322634389;404,368908344719
"3750";"makaimc/fullstackpython.com";1460;291;338,833297695554;335,605431158209
"3751";"elevenetc/TextSurface";1459;328;465,286025669058;463,964137773754
"3752";"chiunam/CTAssetsPickerController";1458;379;423,937477668157;425,037998243859
"3753";"evnaz/ENSwiftSideMenu";1458;291;349,923461291866;352,472549381604
"3754";"SiCKRAGETV/SiCKRAGE";1457;295;478,748862432193;477,837808499957
"3755";"Olical/EventEmitter";1457;289;324,659945858368;321,894302891332
"3756";"zendframework/ZendSkeletonApplication";1457;89;156,423302415712;152,133291243593
"3757";"joewalnes/smoothie";1457;93;180,548867300051;183,364583490215
"3758";"yesodweb/yesod";1456;164;222,852061854854;225,373691553485
"3759";"johnno1962/Xtrace";1456;266;242,487429117885;244,453648907968
"3760";"qor/qor";1455;765;563,264789070759;575,293711305314
"3761";"jaredks/rumps";1454;279;401,605222442734;391,045670286001
"3762";"robb/Underscore.m";1454;65;141,463792023759;143,188137819794
"3763";"Microsoft/GSL";1453;552;630,981155282299;634,057697666471
"3764";"lloyd/yajl";1453;103;194,901218546548;198,383133161065
"3765";"node-ffi/node-ffi";1453;261;347,744262496288;351,790017370563
"3766";"jcbrand/converse.js";1453;171;235,614731813784;233,74318609968
"3767";"montagejs/montage";1452;63;132,894988384692;126,073818144307
"3768";"pablojim/highcharts-ng";1452;228;283,051992304749;280,650011981424
"3769";"pydanny/cookiecutter-django";1452;521;536,816926320032;538,638403064726
"3770";"interagent/prmd";1450;197;296,611149032996;298,404948383101
"3771";"wise9/enchant.js";1450;86;183,737477530128;187,572477898195
"3772";"ninject/Ninject";1450;140;206,791631746876;200,862434180132
"3773";"apache/cordova-android";1449;259;332,720381794853;332,250046249586
"3774";"chinchang/cta.js";1449;144;204,732482176681;193,629134832581
"3775";"jaukia/zoomooz";1448;103;163,753305304335;157,934914135476
"3776";"mrdavidlaing/javascript-koans";1448;281;282,489106626702;275,756387200728
"3777";"JohnCoates/CSSketch";1448;582;471,437515722582;458,464452780454
"3778";"SonyWWS/ATF";1448;129;278,462193702857;283,844809436457
"3779";"Flolagale/mailin";1448;177;210,206383948969;200,052079756466
"3780";"slackhq/hubot-slack";1448;378;402,536086692005;404,021582521638
"3781";"smileyborg/UIView-AutoLayout";1447;115;209,285859728523;204,754152097338
"3782";"mhevery/jasmine-node";1447;68;143,221542734324;134,232857323018
"3783";"poole/hyde";1447;288;328,744829160452;331,299694024676
"3784";"getflourish/Sketch-Style-Inventory";1447;302;399,943682760397;400,966336787024
"3785";"worrydream/Tangle";1447;105;216,321241586488;221,078506449961
"3786";"at-import/Singularity";1446;103;176,96246600094;174,977061647491
"3787";"mmin18/LayoutCast";1446;377;487,165801625833;482,396702015229
"3788";"JoanZapata/android-pdfview";1446;364;400,578284621352;402,265566610798
"3789";"miguelgrinberg/flasky";1445;555;488,316920101719;492,775722337184
"3790";"benbarnett/jquery-animate-enhanced";1445;28;111,935489468513;114,320743913414
"3791";"sindresorhus/speed-test";1445;279;353,643129341217;357,813758615431
"3792";"hyperoslo/Presentation";1444;357;424,498327263779;434,021806876299
"3793";"Skykai521/StickerCamera";1444;495;533,95709747016;535,218270880455
"3794";"i18next/i18next";1444;313;328,708870302384;332,279578220588
"3795";"gildas-lormeau/zip.js";1443;111;202,568200701894;198,745095501686
"3796";"google/lisp-koans";1443;337;536,890124398783;532,382569994362
"3797";"orbitjs/orbit.js";1443;82;166,317721488407;165,359262527614
"3798";"brianmario/mysql2";1443;98;192,232684060746;187,79951866158
"3799";"acdlite/recompose";1441;866;679,118860221425;680,647965104994
"3800";"bobthecow/genghis";1441;56;145,771879316242;143,257716132951
"3801";"alex/django-taggit";1441;122;183,614026327141;186,534882361709
"3802";"jssor/slider";1441;215;287,374854458232;290,79178323059
"3803";"facebook/mcrouter";1441;179;225,804355919901;229,124695885113
"3804";"Leaflet/Leaflet.markercluster";1440;184;246,257740628659;242,997363759296
"3805";"EventStore/EventStore";1440;237;271,95352700895;276,625524066394
"3806";"maciekish/iReSign";1440;341;357,192219295892;363,959069232926
"3807";"cssstats/cssstats";1440;217;232,466526353944;234,580324337979
"3808";"phalcon/zephir";1439;242;274,413175939112;274,858602879197
"3809";"TedGoas/Cerberus";1439;544;839,43765083025;847,612189083993
"3810";"monochromegane/the_platinum_searcher";1439;289;345,183938173489;336,464809561474
"3811";"benjamine/jsondiffpatch";1439;459;1010,1864405749;996,752826214238
"3812";"emacs-helm/helm";1439;242;326,430735407329;327,330772543596
"3813";"twitter/AnomalyDetection";1438;254;343,699178628332;339,489598081731
"3814";"resque/resque-scheduler";1438;73;163,563595771722;160,169309442666
"3815";"0xfe/vexflow";1438;155;251,695638548582;248,1537235517
"3816";"cubiq/add-to-homescreen";1438;122;198,868851876749;200,436606035584
"3817";"rcrowley/goagain";1437;118;184,302739070637;182,624743878805
"3818";"jamesrwhite/minicron";1437;177;212,949243845291;216,804089835453
"3819";"qiujuer/Genius-Android";1437;291;312,668302928632;314,142132525964
"3820";"IFTTT/FastttCamera";1437;210;285,025418470757;290,532961810498
"3821";"slact/nchan";1436;508;633,085866602943;639,826482065129
"3822";"wandenberg/nginx-push-stream-module";1436;177;252,022460305876;255,774261424726
"3823";"kombai/freewall";1436;219;273,133648666067;265,91967275332
"3824";"snide/sphinx_rtd_theme";1436;250;298,931581504465;293,910294282892
"3825";"thoughtbot/refills";1436;145;220,385059255473;217,382153591186
"3826";"AngularClass/ng-fx";1436;222;319,253340243664;318,583515710381
"3827";"nickel-org/nickel.rs";1436;301;359,872731101335;361,426910039624
"3828";"arturadib/strapdown";1436;162;253,652340430029;252,858235372525
"3829";"futurepress/epub.js";1436;281;390,588780670798;391,016184819085
"3830";"typeplate/typeplate.github.io";1436;14;92,6370799573993;90,4357791810191
"3831";"blaze/blaze";1433;176;260,911994249304;264,327268639516
"3832";"mythz/jquip";1433;40;126,968219677609;126,84479396241
"3833";"shinydevelopment/SimulatorStatusMagic";1433;246;260,016405143792;249,319011572719
"3834";"oguzbilgener/CircularFloatingActionMenu";1432;297;333,758138771384;333,711243625289
"3835";"mixu/singlepageappbook";1432;121;196,273210552043;199,388250518683
"3836";"vim-ruby/vim-ruby";1432;111;179,834630381871;182,283820441051
"3837";"zdennis/activerecord-import";1432;246;399,911199556109;407,445943447234
"3838";"square/wire";1432;450;517,486438141005;508,930954836987
"3839";"ubolonton/js-csp";1431;232;329,948934318582;328,6463270836
"3840";"nfl/react-helmet";1431;950;738,268014446703;721,884735254964
"3841";"pymc-devs/pymc3";1431;201;248,494158984588;246,743689374391
"3842";"okor/justice";1430;51;138,607583831218;135,634418150199
"3843";"gpambrozio/BlockAlertsAnd-ActionSheets";1430;68;157,222492262379;152,503873512206
"3844";"ponylang/ponyc";1429;563;754,079228224086;762,287826464802
"3845";"bchanx/slidr";1429;49;124,375423862509;128,044670326159
"3846";"MatthewYork/MYBlurIntroductionView";1429;150;246,353880156407;250,406846424311
"3847";"ashfurrow/C-41";1429;372;421,48174115123;428,40720955765
"3848";"groovy/groovy-core";1429;74;157,356797918911;156,654573864891
"3849";"gephi/gephi";1429;337;404,926867770147;413,648949451863
"3850";"ParsePlatform/Anypic";1428;186;227,012501345711;222,702266568782
"3851";"TheBerkin/Rant";1428;49;128,793964308693;126,120808446124
"3852";"white-cat/ThinkAndroid";1428;290;332,00902925608;325,469921549347
"3853";"poole/lanyon";1428;335;355,827322173647;352,428469975885
"3854";"IdentityServer/IdentityServer3";1428;440;471,003425047612;472,377662482816
"3855";"n33/skel";1427;310;314,599454887296;317,118692369354
"3856";"progit/progit2";1427;343;383,079922633471;385,258407042626
"3857";"session-replay-tools/tcpcopy";1427;247;307,833792063921;301,997263175823
"3858";"cloudhead/toto";1427;18;106,006425844435;103,664512007076
"3859";"digitalbazaar/forge";1427;294;335,102944271771;339,62909779175
"3860";"12207480/TYAttributedLabel";1427;1111;1309,61324649792;1309,42916032222
"3861";"elves/elvish";1426;173;227,939304097648;231,095826795781
"3862";"astaxie/Go-in-Action";1426;376;359,39179549768;359,204273883556
"3863";"lxc/lxc";1426;198;246,443732563448;250,509235065995
"3864";"toopay/bootstrap-markdown";1426;209;300,769693826516;300,806057836427
"3865";"backbone-paginator/backbone.paginator";1426;74;139,071399820221;142,869781722341
"3866";"evrone/quiet_assets";1426;107;225,971394676608;217,344443136548
"3867";"mauricecruz/chrome-devtools-zerodarkmatrix-theme";1425;311;227,297346463509;224,334777547148
"3868";"Valve/fingerprintjs2";1425;763;677,849168808935;679,259935935114
"3869";"taitems/Aristo-jQuery-UI-Theme";1425;8;96,1897240824923;95,5571725043281
"3870";"robbdimitrov/RDVTabBarController";1424;447;490,306997286614;495,993654028457
"3871";"googlemaps/android-maps-utils";1424;292;315,088289249051;311,889161540239
"3872";"yuku-t/jquery-textcomplete";1424;179;226,663267168796;228,172016438099
"3873";"dataarts/webgl-globe";1424;267;329,675526240575;330,996260767029
"3874";"geekcompany/DeerResume";1424;363;331,792932364396;333,751168169819
"3875";"mhagger/git-imerge";1423;157;232,339137087343;235,2724703363
"3876";"racket/racket";1423;246;303,120680452057;304,259440934945
"3877";"rsms/peertalk";1423;178;230,546619755205;231,57416314958
"3878";"jenius/roots";1423;186;271,848881206132;275,6947873335
"3879";"kissjs/node-mongoskin";1422;117;180,894547806913;175,898743050301
"3880";"fluent-ffmpeg/node-fluent-ffmpeg";1422;283;299,299310675468;300,660654297386
"3881";"prolificinteractive/material-calendarview";1422;467;475,541277496525;475,890987455329
"3882";"wentin/underlineJS";1421;155;224,582698346072;222,936855247468
"3883";"stitchfix/pyxley";1421;495;665,33392798933;663,433330603997
"3884";"maximebf/php-debugbar";1421;162;253,133528231907;255,348183938867
"3885";"WPOTools/steady.js";1421;10;100,042283183873;99,412050891287
"3886";"http-kit/http-kit";1421;174;246,124448145933;246,274239324516
"3887";"jdewit/bootstrap-timepicker";1421;91;175,551585835921;176,386815791989
"3888";"daneden/Toast";1420;286;338,618388493602;339,317751119707
"3889";"lorenzofox3/Smart-Table";1420;304;366,566973846764;360,769324954184
"3890";"entotsu/TKSubmitTransition";1420;392;470,283966617939;456,583870610652
"3891";"HospitalRun/hospitalrun-frontend";1420;1400;1397,92497094116;1379,54179991515
"3892";"EddyBorja/EBPhotoPages";1420;205;234,192114077593;237,976006153723
"3893";"pepibumur/SugarRecord";1420;373;433,208036155023;438,175347206071
"3894";"MichMich/MagicMirror";1419;773;558,108572790027;558,645140301041
"3895";"julianshapiro/blast";1419;115;182,951146929414;186,041609032607
"3896";"MikeOrtiz/TouchImageView";1419;192;244,855739755227;237,708781513899
"3897";"dekatotoro/SlideMenuControllerSwift";1419;689;600,456746112968;597,166690241632
"3898";"papyros/qml-material";1418;374;458,543447234512;461,812596378819
"3899";"Alamofire/AlamofireImage";1417;635;679,307963810647;681,259060343379
"3900";"Grive/grive";1417;71;150,649971709041;154,636115945589
"3901";"hut/ranger";1417;396;420,125109958195;421,670528366091
"3902";"cowboyd/therubyracer";1417;78;148,122984176755;145,581325532401
"3903";"docker/docker-py";1416;287;279,845024609017;275,471409410824
"3904";"omz/Dash-Plugin-for-Xcode";1416;251;286,768475787385;291,173312276959
"3905";"stevenschobert/instafeed.js";1415;306;353,821363913443;356,015088391453
"3906";"brow/leaves";1415;38;132,711009672576;135,07252864052
"3907";"filamentgroup/Responsive-Images";1415;22;111,107735242295;109,824152810226
"3908";"oauth-io/oauthd";1415;54;134,446889848816;127,726704381756
"3909";"gopatrik/space.js";1414;86;168,361904827182;164,870439032768
"3910";"simplabs/ember-simple-auth";1414;222;282,529813739275;282,232626034333
"3911";"detro/ghostdriver";1413;149;220,547701867317;223,373124786242
"3912";"zzz40500/GsonFormat";1413;471;565,720808538849;565,829386879998
"3913";"pusher/atom-pair";1413;78;172,907044180694;172,401575108019
"3914";"uber/react-map-gl";1412;1333;2323,12336844642;2197,15334109475
"3915";"nryoung/algorithms";1412;243;308,015383225836;311,391820921483
"3916";"floriankugler/FLKAutoLayout";1412;124;183,046557293213;172,368378404565
"3917";"Sonarr/Sonarr";1412;511;553,684216434541;544,910769345143
"3918";"e14n/pump.io";1411;116;184,841817593643;187,261634770827
"3919";"litl/rauth";1411;58;147,995657616649;145,429003848354
"3920";"greenplum-db/gpdb";1411;1408;1708,77246723983;1666,66365270838
"3921";"Yalantis/FlipViewPager.Draco";1411;309;414,310252459994;417,660722327015
"3922";"officert/mongotron";1411;1410;1389,61254782028;1409,2641891412
"3923";"hamstergem/hamster";1411;107;213,997853817152;209,665821781119
"3924";"codegangsta/gin";1411;200;246,052919274274;245,055429057425
"3925";"benmanns/goworker";1410;139;194,872760892829;198,199203944338
"3926";"AngularClass/awesome-angular2";1410;876;752,36457177322;748,978429953116
"3927";"liferay/senna.js";1410;325;541,552614966987;527,942317713576
"3928";"reactjs/react-future";1409;445;379,409216588128;376,472943799379
"3929";"jamztang/JTGestureBasedTableViewDemo";1409;35;123,948812114019;114,87268483576
"3930";"igorescobar/jQuery-Mask-Plugin";1409;307;363,798677028788;366,509768364089
"3931";"overviewer/Minecraft-Overviewer";1409;215;317,521515138682;319,602426940508
"3932";"johannilsson/android-actionbar";1409;31;121,610409978731;115,200738962381
"3933";"filamentgroup/SocialCount";1409;31;114,092829153932;112,36691909575
"3934";"chenupt/SpringIndicator";1409;271;337,065455271584;338,324086851191
"3935";"samaaron/sonic-pi";1408;603;483,953301502335;483,036574614485
"3936";"dropbox/dropbox-js";1408;96;184,489020188398;182,990827331438
"3937";"cmus/cmus";1407;350;410,00931927404;411,668665928068
"3938";"shakacode/react_on_rails";1407;1254;1233,0157168297;1362,29260161819
"3939";"ai/visibilityjs";1407;75;140,419269437715;141,456372472834
"3940";"nodeca/js-yaml";1407;243;288,619086926011;292,739132921259
"3941";"lloyd/node-memwatch";1407;164;216,174968485883;213,672535769735
"3942";"aFarkas/webshim";1406;86;148,268655477883;147,994011254121
"3943";"honcheng/iOSPlot";1406;39;121,050863588913;122,065042067877
"3944";"Automattic/expect.js";1406;214;304,731670446993;302,491309499372
"3945";"nsf/termbox-go";1406;257;263,976704006622;266,507081377301
"3946";"jhnns/rewire";1405;341;373,680087116872;372,081241406592
"3947";"jmettraux/rufus-scheduler";1405;134;204,886322239986;205,656314020636
"3948";"binarylogic/searchlogic";1405;11;105,502131601456;109,731806280929
"3949";"utahta/pythonbrew";1405;41;116,899198393233;114,927356692034
"3950";"chenglou/react-tween-state";1405;213;265,713225183327;262,61947902688
"3951";"diafygi/gethttpsforfree";1404;1401;954,723785242569;936,135830359044
"3952";"josevalim/rails-footnotes";1404;50;135,599529893415;128,883801152519
"3953";"remiprev/teamocil";1404;132;232,384303731943;236,725320939103
"3954";"seiyria/bootstrap-slider";1404;340;356,567216304489;359,280257678742
"3955";"piemonte/PBJVision";1404;214;267,328754273316;262,711670855257
"3956";"phuslu/goproxy";1403;388;389,543974227677;389,82964945205
"3957";"carltongibson/django-filter";1403;171;226,199403461044;221,995154567684
"3958";"sporkrb/spork";1402;17;102,145712386453;104,876878849472
"3959";"dlew/joda-time-android";1402;326;345,785431631559;346,368176422925
"3960";"statsmodels/statsmodels";1402;250;288,417222203976;289,206350468467
"3961";"ooyala/barkeep";1401;44;123,927004604339;117,280667161972
"3962";"jpetazzo/nsenter";1401;159;214,833881277638;219,064180991511
"3963";"h5bp/server-configs-apache";1401;327;377,852212355362;372,780365130357
"3964";"tmate-io/tmate";1400;234;281,379189908248;281,949830445316
"3965";"jedrzejchalubek/Glide.js";1400;108;157,898207892934;156,94144246265
"3966";"shadowsocks/ChinaDNS";1400;397;404,839682009041;394,690455077776
"3967";"soarcn/BottomSheet";1400;415;502,496809159794;495,823448507503
"3968";"Yalantis/Euclid";1400;352;406,321738496259;407,042312911574
"3969";"bradfrost/this-is-responsive";1400;73;167,020993664165;163,781588148192
"3970";"stevegraham/slanger";1399;79;161,465041618202;162,391422949399
"3971";"ReactKit/SwiftTask";1399;292;322,042103556768;319,355094057171
"3972";"spotify/helios";1398;314;273,948371488196;277,435686703934
"3973";"pearkes/tugboat";1398;119;184,409621630494;182,659773695373
"3974";"andris9/jStorage";1398;66;148,251822133616;152,470958144589
"3975";"sapo/Ink";1398;80;142,892360305455;146,664352643202
"3976";"rapidloop/rtop";1397;84;175,547484438883;178,20593001164
"3977";"hotchemi/PermissionsDispatcher";1397;870;729,9027730322;726,479108727343
"3978";"kconner/KMCGeigerCounter";1396;395;501,874302036738;496,131140829763
"3979";"victorstanciu/dbv";1396;85;158,839693798927;161,915526339881
"3980";"radex/SwiftyUserDefaults";1395;596;652,578034136232;650,333096675458
"3981";"kartograph/kartograph.js";1395;67;140,31897935811;138,276353113412
"3982";"bfirsh/jsnes";1395;131;214,84657699948;208,942968250104
"3983";"fuel/fuel";1394;46;136,054465500339;134,846418998119
"3984";"apache/incubator-zeppelin";1394;633;616,887509292006;618,125217194288
"3985";"moodle/moodle";1393;201;294,22138473605;294,467888585918
"3986";"App-vNext/Polly";1393;403;406,204337568446;405,269393544614
"3987";"nomiddlename/log4js-node";1392;292;312,794745360861;314,282414667964
"3988";"mikehostetler/amplify";1392;52;140,079602076006;135,33257015113
"3989";"ThisIsDallas/Simple-Grid";1392;141;217,694070703676;220,954854523756
"3990";"mongo-express/mongo-express";1392;452;471,871284194436;472,433276858683
"3991";"vthibault/roBrowser";1390;59;130,783784503141;126,861558875122
"3992";"huhamhire/huhamhire-hosts";1390;148;225,076385383653;227,755104743423
"3993";"rstacruz/sparkup";1390;64;135,39032435317;133,054536708609
"3994";"splitbrain/dokuwiki";1390;155;209,144198366446;213,261571528376
"3995";"alongubkin/spider";1390;39;120,836636299697;125,069219084523
"3996";"CharlieHess/slack-poker-bot";1390;137;217,243179589981;213,302288736279
"3997";"reek/anti-adblock-killer";1390;998;488,80473507618;493,284534462369
"3998";"fail2ban/fail2ban";1389;252;299,770344771741;299,634889076434
"3999";"kevinlawler/NSDate-TimeAgo";1389;237;306,333630050587;306,307885607411
"4000";"googlesamples/android-ndk";1389;928;819,235141107413;809,491466391661
"4001";"500px/500px-android-blur";1388;401;256,162692509775;256,477682790106
"4002";"goraft/raft";1388;90;163,663838798989;166,20120022058
"4003";"SamyPesse/tv.js";1388;40;126,692279178448;128,752484739774
"4004";"ded/bowser";1388;313;411,615526222895;412,647566760247
"4005";"noodlewerk/NWPusher";1387;459;406,884119476738;402,650332260408
"4006";"square/tape";1387;198;273,318909860034;273,754908271045
"4007";"Anthony25/gnome-terminal-colors-solarized";1386;200;261,923946185719;262,929200278247
"4008";"drush-ops/drush";1386;164;245,591887926462;249,662612362958
"4009";"lightningtgc/MProgress.js";1386;61;155,395359309287;158,461549748381
"4010";"36Kr-Mobile/KRVideoPlayer";1386;536;593,889138574653;616,879701085804
"4011";"dzenbot/DZNSegmentedControl";1386;184;260,358256816755;262,281418067723
"4012";"daltoniam/SwiftHTTP";1386;273;336,071778401905;334,98532719949
"4013";"vendocrat/PaymentFont";1386;76;124,666783159881;117,238058084028
"4014";"biezhi/blade";1385;1252;1624,7482143669;1623,24210510866
"4015";"cloudfoundry-attic/vcap";1385;7;90,6442534515838;91,8355194202059
"4016";"bigspotteddog/ScrollToFixed";1385;166;229,258733626259;230,797155006911
"4017";"fraser-hemp/gradify";1384;34;131,545544364506;128,99648039846
"4018";"rallat/EffectiveAndroid";1384;399;464,863263481286;462,401006695729
"4019";"opauth/opauth";1384;85;175,719078461317;171,867581452146
"4020";"danielstjules/Stringy";1384;235;302,541318351957;304,432483762156
"4021";"ethereum/go-ethereum";1384;711;433,819709448094;435,892189818835
"4022";"rubygems/rubygems.org";1384;149;231,212230309358;234,188194175462
"4023";"lxcid/LXReorderableCollectionViewFlowLayout";1383;202;237,639826479352;237,430615951229
"4024";"VinceG/Bootstrap-Admin-Theme";1383;163;251,204473651904;247,297706500854
"4025";"libgdx/packr";1383;138;209,762313187677;210,627151456276
"4026";"wix/react-templates";1383;352;421,263901641727;420,789160971007
"4027";"krasimir/deb.js";1382;56;114,418631235457;113,989469775116
"4028";"drakeet/MaterialDialog";1381;408;397,462864725988;399,484372487961
"4029";"google/code-prettify";1381;706;705,961768701547;706,670317177773
"4030";"digitalfruit/limejs";1381;40;130,239751414635;122,912445427249
"4031";"hylang/hy";1379;208;248,354908795195;248,891761952913
"4032";"MediaCrush/MediaCrush";1379;19;106,096895709873;104,058574390203
"4033";"TonicArtos/SuperSLiM";1378;381;409,686301629348;407,014057689755
"4034";"facebookarchive/python-instagram";1378;263;324,963832871638;326,162448948555
"4035";"thoughtbot/liftoff";1377;183;264,819061736866;269,806158612768
"4036";"esotalk/esoTalk";1377;72;157,153657166382;153,403229531566
"4037";"millermedeiros/js-signals";1376;132;195,504613601306;199,787918607432
"4038";"orta/ARAnalytics";1376;202;270,828996968733;270,730520134902
"4039";"simplaio/rucksack";1376;443;561,571812140346;564,265261752915
"4040";"unbit/uwsgi";1375;210;258,30547820896;255,078426241738
"4041";"PhamBaTho/BTNavigationDropdownMenu";1375;646;694,971039402992;664,484253436885
"4042";"adamzap/landslide";1375;96;172,044965641361;172,731769096214
"4043";"rharriso/bower-rails";1375;175;222,431837441579;225,874794152104
"4044";"ryankiros/neural-storyteller";1373;1372;1950,688938694;1970,63129188037
"4045";"eluleci/FlatUI";1373;185;228,121196582699;229,299911041298
"4046";"mikecao/flight";1372;190;250,677232981621;250,165579608067
"4047";"nikgraf/belle";1372;364;450,134521511319;455,900782356575
"4048";"facebook/shimmer-android";1371;296;357,199760016355;357,871440298223
"4049";"mattgodbolt/gcc-explorer";1371;237;240,390406242515;241,586700964745
"4050";"angular-ui/AngularJS-sublime-package";1371;124;190,991199270421;191,878937954837
"4051";"vandadnp/iOS-8-Swift-Programming-Cookbook";1371;213;267,248928550373;252,869817586508
"4052";"HaxeFoundation/haxe";1371;275;344,806423272772;346,573631976349
"4053";"Yalantis/Context-Menu.iOS";1370;268;333,133311057745;333,344920205643
"4054";"hugeinc/styleguide";1370;198;246,636749663375;239,514436604774
"4055";"aws/aws-sdk-java";1370;245;306,765017007418;309,245989087689
"4056";"wal-e/wal-e";1369;251;265,00511450901;266,558772726826
"4057";"emberjs/ember-rails";1369;62;138,044093025047;137,282037024157
"4058";"320press/wordpress-bootstrap";1368;60;129,910987287179;131,490237323448
"4059";"revolunet/angular-carousel";1368;167;237,308442361618;231,600980410939
"4060";"hashrocket/decent_exposure";1368;70;141,825546667661;146,366138539538
"4061";"kennethreitz/grequests";1368;230;274,252613038289;268,780247179292
"4062";"desktoppr/wbench";1368;25;103,34751200434;94,2136679358554
"4063";"json-schema-form/angular-schema-form";1368;361;411,367799334036;412,334000946625
"4064";"olistic/warriorjs";1368;107;182,342993901386;184,250742745756
"4065";"tapwork/HeapInspector-for-iOS";1367;265;189,793396778973;185,657291428893
"4066";"facebook/network-connection-class";1367;396;471,909639672563;473,645678381261
"4067";"luispedro/BuildingMachineLearningSystemsWithPython";1367;175;230,669920145215;224,168886586428
"4068";"jiaaro/pydub";1367;150;205,064455489709;203,826858381452
"4069";"walmartlabs/thorax";1367;29;118,775893066444;111,411432259162
"4070";"plataformatec/responders";1367;164;234,312252296517;228,154028952656
"4071";"mochi/mochiweb";1366;77;150,270776294287;147,41865671805
"4072";"LeaVerou/csss";1366;66;149,655404969824;144,056237782979
"4073";"yackle/CLImageEditor";1366;223;281,035574230923;282,267025529209
"4074";"serratus/quaggaJS";1366;188;234,285265223685;234,513194500489
"4075";"jersey/jersey";1366;376;424,855893309942;423,069696008331
"4076";"dvyukov/go-fuzz";1365;325;451,37058053716;459,171400506202
"4077";"attractivechaos/klib";1365;206;263,643520326835;266,548728661687
"4078";"johnpapa/ng-demos";1364;397;478,149675881761;469,492528713892
"4079";"crosswalk-project/crosswalk";1364;302;371,781209491448;372,245672573242
"4080";"webcomponents/webcomponentsjs";1363;327;353,117797104038;354,932032534774
"4081";"YouXianMing/YoCelsius";1362;1126;1984,97606940609;1946,60496659634
"4082";"hmkcode/Android";1362;315;404,522073255689;403,98868567049
"4083";"taskrabbit/elasticsearch-dump";1362;319;355,483733281785;356,400547889961
"4084";"typicaljoe/taffydb";1361;126;188,912489572754;187,810532242349
"4085";"liyong03/YLGIFImage";1361;183;242,362688296659;237,045665506981
"4086";"sindresorhus/multiline";1361;69;139,480885850218;142,995450009145
"4087";"cognitect/transit-format";1361;121;215,971383333747;217,839493649407
"4088";"balysv/material-ripple";1360;350;445,668514689159;443,182493665975
"4089";"aol/moloch";1360;212;264,654562198405;264,404969162232
"4090";"giggsey/libphonenumber-for-php";1360;266;286,899976311732;284,498825191704
"4091";"seebi/dircolors-solarized";1360;190;268,120743079728;271,107771726952
"4092";"bumptech/stud";1360;93;183,186960225319;184,915404380741
"4093";"impeterstone/PSCollectionView";1360;102;172,312631386033;166,190542307877
"4094";"mininet/mininet";1359;224;280,920550023868;280,081075779575
"4095";"Ramotion/adaptive-tab-bar";1359;275;310,703096953389;312,930153429101
"4096";"basecamp/mail_view";1359;26;100,563575213307;97,8881353128675
"4097";"simplegeo/polymaps";1359;72;145,035933814227;146,514062172921
"4098";"sonata-project/SonataAdminBundle";1359;113;171,873932073628;171,732983255541
"4099";"wa0x6e/cal-heatmap";1359;225;235,559499619344;224,759054876933
"4100";"RadLikeWhoa/Countable";1359;55;132,637965659463;129,755156697593
"4101";"jingweno/ccat";1359;146;227,217387302082;228,199808938541
"4102";"dariusk/corpora";1358;291;360,014312742565;361,447097869163
"4103";"joeyespo/grip";1358;421;485,502729748237;482,430541238681
"4104";"mqttjs/MQTT.js";1357;391;387,759426601125;384,147391526892
"4105";"barryclark/bashstrap";1357;75;150,430393237331;150,150275518823
"4106";"lvivski/animatic";1357;26;114,066910455525;116,637567172977
"4107";"divshot/geo-bootstrap";1357;106;164,154842867861;166,588007552343
"4108";"facebook/flashcache";1356;107;190,393872809124;189,519186354907
"4109";"eliotsykes/rspec-rails-examples";1354;197;266,249889209101;269,159338182476
"4110";"prakhar1989/Algorithms";1354;175;295,306354494507;282,417632872013
"4111";"airbnb/synapse";1353;301;416,477662891321;414,146930369083
"4112";"AGWA/git-crypt";1353;402;494,638898118331;492,889870895247
"4113";"malsup/blockui";1353;117;209,123699742321;209,597511558318
"4114";"nanoc/nanoc";1353;160;193,596184956772;190,557261399966
"4115";"mikedeboer/node-github";1353;277;311,206706381393;310,340286874806
"4116";"thedersen/backbone.validation";1353;71;155,161164884942;158,260576610004
"4117";"johnlui/SwiftSideslipLikeQQ";1353;356;437,710476096887;434,101844205781
"4118";"octopress/octopress";1353;318;398,154735801579;396,964655932286
"4119";"google/pyringe";1353;42;138,015781420469;139,430905164593
"4120";"nemasu/asmttpd";1352;83;161,48430040867;165,332183176324
"4121";"skidding/cosmos";1352;501;490,17390498035;494,778262619266
"4122";"mperham/inspeqtor";1352;91;164,451670074643;163,781165420666
"4123";"antlr/antlr4";1352;379;374,788598816837;372,500551076127
"4124";"daimajia/AnimationEasingFunctions";1350;254;345,759934897467;345,09813510402
"4125";"hashicorp/consul-template";1350;428;415,154135521685;416,304121823708
"4126";"aspnetboilerplate/aspnetboilerplate";1350;473;454,996741278456;454,49330368567
"4127";"Augustyniak/RATreeView";1350;243;314,730487849499;318,39022163683
"4128";"lmenezes/elasticsearch-kopf";1349;414;470,073522162618;468,576794339798
"4129";"jprante/elasticsearch-jdbc";1349;328;375,54773916848;372,967780055027
"4130";"JosephLenton/PHP-Error";1349;50;154,428194725192;157,359662896333
"4131";"RomainPiel/Shimmer-android";1349;238;287,042247510666;290,847749371406
"4132";"objccn/articles";1349;292;355,088698425891;355,227044023594
"4133";"ButchersBoy/MaterialDesignInXamlToolkit";1348;781;679,881456598564;679,463740564567
"4134";"ozodrukh/CircularReveal";1347;445;489,651459912842;490,166977535132
"4135";"evilsocket/bettercap";1347;710;913,344965883831;916,836761024363
"4136";"geokit/geokit";1347;68;141,745134672231;138,182696585638
"4137";"jglovier/gifs";1347;95;177,395241390736;179,491980724979
"4138";"kabukky/journey";1346;136;203,363787682413;206,7755598972
"4139";"malcommac/SwiftDate";1346;658;720,376886715681;709,318915517324
"4140";"matrixxun/ProductTour";1345;256;354,723896287415;351,231140939611
"4141";"seL4/seL4";1344;164;207,124775324624;194,426673205129
"4142";"alskipp/ASValueTrackingSlider";1344;171;251,026461846751;247,655036956171
"4143";"seejohnrun/ice_cube";1344;134;189,767964204825;188,567119845217
"4144";"bobthecow/psysh";1344;300;290,450045241661;286,714710372965
"4145";"StackStorm/st2";1343;354;364,364764233547;362,359952806953
"4146";"ryanmjacobs/c";1343;118;237,257951002288;226,534908025315
"4147";"lukesampson/scoop";1343;370;406,206438451685;405,865237113923
"4148";"dyve/django-bootstrap3";1343;222;299,310379024795;291,236671375694
"4149";"cezarywojcik/CWStatusBarNotification";1343;251;292,45790132943;293,103827270214
"4150";"thephpleague/fractal";1342;237;289,395843812157;293,663436241973
"4151";"joelpx/plasma";1342;892;1126,79386630866;1108,72878594486
"4152";"trello/RxLifecycle";1342;823;798,829012152428;800,461350021419
"4153";"Anonyfox/node-webkit-hipster-seed";1342;30;120,256096177774;124,042897505108
"4154";"jwilder/docker-gen";1341;387;393,489321632153;393,340196050104
"4155";"muan/emoji";1341;196;264,835145908555;266,349257623086
"4156";"eastlakeside/interpy-zh";1341;1336;87,2631684965354;86,6890104905561
"4157";"Netflix/curator";1341;144;225,708757814704;226,427252695678
"4158";"mapnik/mapnik";1341;180;239,244470311466;240,835988832089
"4159";"creationix/wheat";1341;37;126,863899928547;121,613221083588
"4160";"addthis/stream-lib";1341;123;209,783346963666;206,552629097911
"4161";"nathansmith/formalize";1340;13;102,465192882381;106,608679127394
"4162";"Peer5/ShareFest";1340;75;148,102149911037;146,213711293002
"4163";"sutoiku/formula.js";1340;62;151,639083341631;147,128641435982
"4164";"modularscale/modularscale-sass";1340;174;242,344277373808;245,734103708548
"4165";"collectiveidea/interactor";1340;160;202,729532163118;205,210256320205
"4166";"kevin0571/STPopup";1340;398;479,013499170734;483,423160551161
"4167";"radar/guides";1339;77;132,858452675726;131,681092170429
"4168";"JsAaron/jQuery";1339;526;495,044121364196;494,586405308335
"4169";"bro/bro";1339;209;260,080653003779;261,506202569853
"4170";"ReturnInfinity/BareMetal-OS";1339;212;269,148258044014;270,883355289398
"4171";"MinecraftForge/MinecraftForge";1338;302;323,01656831001;325,77783396508
"4172";"panicinc/ColorArt";1338;127;188,090945345592;183,862853352895
"4173";"hioa-cs/IncludeOS";1338;1337;2615,77848598557;2681,15339377862
"4174";"tpope/vim-dispatch";1338;145;217,156423223916;220,19536669761
"4175";"tachyons-css/tachyons";1338;561;302,393493164583;306,342357401764
"4176";"weavejester/hiccup";1337;152;246,448188456915;246,267622845126
"4177";"lorenwest/node-config";1337;327;370,678865285912;369,860886258719
"4178";"Aluxian/Facebook-Messenger-Desktop";1337;466;511,621006146906;512,693206866024
"4179";"macoscope/CodePilot";1337;102;201,982182651995;194,877708681381
"4180";"thomasxiii/photon";1337;36;124,656212950534;127,226134205838
"4181";"ligershark/webdevchecklist.com";1336;78;170,599800573586;173,55587854195
"4182";"stephen/airsonos";1336;399;427,323230661362;427,542891357133
"4183";"hickford/MechanicalSoup";1336;114;161,350349292331;160,684672220269
"4184";"spring-projects/spring-security-oauth";1335;299;345,026484435845;348,175649593472
"4185";"canjs/canjs";1335;107;183,701576560567;181,457104724299
"4186";"danielamitay/iHasApp";1335;77;159,540446060295;153,070762961113
"4187";"hhatto/autopep8";1334;144;245,391965322853;247,284754149396
"4188";"pfnet/chainer";1334;494;581,490723722575;580,789032476986
"4189";"gaearon/flux-react-router-example";1333;253;350,741260948908;353,90797073546
"4190";"twilio/stashboard";1333;187;325,463671156635;327,890523123805
"4191";"remiprev/her";1333;127;201,620376247192;194,288727922388
"4192";"matthuhiggins/foreigner";1332;33;122,043837537034;123,048797885785
"4193";"heroku/heroku";1331;141;193,672203620352;186,81068985659
"4194";"JustinTulloss/zeromq.node";1331;122;198,90650263476;188,590077717664
"4195";"FriendsOfSymfony/FOSRestBundle";1331;118;178,921430113605;176,471466124871
"4196";"verekia/initializr";1331;69;136,77427821199;140,22194057661
"4197";"GriddleGriddle/Griddle";1331;474;421,816804043937;423,528759836006
"4198";"hyperoslo/Form";1331;175;261,989821095765;262,77305273757
"4199";"snabbco/snabb";1331;176;225,071044170105;227,405791504258
"4200";"tombatossals/angular-leaflet-directive";1331;217;279,102324451147;277,340698597516
"4201";"tdenniston/bish";1330;35;118,869630756883;117,405547540489
"4202";"square/keywhiz";1330;194;261,755452902722;262,796082413943
"4203";"hyperoslo/ImagePicker";1330;1321;1972,37808033047;1969,40960564288
"4204";"asyncly/EventEmitter2";1330;146;216,507388955525;218,621283235471
"4205";"overboming/ZCAnimatedLabel";1329;288;364,986678268867;366,242068060161
"4206";"dherman/asm.js";1329;159;214,797585455591;216,321466027381
"4207";"ReactiveCocoa/ReactiveViewModel";1329;251;348,567239404659;350,65842583282
"4208";"flazz/vim-colorschemes";1329;229;304,748182858674;303,131363050427
"4209";"jmascia/KLCPopup";1329;228;307,164689063889;303,656112048785
"4210";"ninjaframework/ninja";1328;318;372,653104753044;373,016922295175
"4211";"evanw/glfx.js";1328;211;295,245737642668;286,091777731228
"4212";"Pathgather/please-wait";1328;139;192,229985332626;189,982926768121
"4213";"discoproject/disco";1328;111;161,534460276515;159,523050767396
"4214";"mongodb/mongo-csharp-driver";1328;161;227,85285199429;223,557030146183
"4215";"cristicbz/rust-doom";1327;642;822,003606552772;822,131324325222
"4216";"angular/zone.js";1327;432;365,806662370583;371,45414983536
"4217";"newtriks/generator-react-webpack";1326;594;613,726053268011;616,115660942824
"4218";"yarrick/iodine";1326;252;309,036082863202;308,120307832578
"4219";"aralejs/aralejs.github.io";1326;138;254,483091631973;269,473867341788
"4220";"triceam/app-UI";1326;19;101,431979885817;98,9319940227638
"4221";"Athou/commafeed";1326;81;149,576729838071;142,968587458756
"4222";"expressjs/morgan";1326;472;482,324662570632;481,50821149098
"4223";"jaysalvat/vegas";1325;140;217,111359741641;214,707320037597
"4224";"atomicobject/objection";1325;187;244,720850161235;247,7861060502
"4225";"skulpt/skulpt";1325;228;265,108400236799;266,858688823253
"4226";"evantahler/actionhero";1324;398;249,885788876941;248,288811469285
"4227";"fouber/page-monitor";1324;138;215,538164881208;216,255502340956
"4228";"rsms/node-imagemagick";1324;84;141,301575578464;139,983626838715
"4229";"Coding/Coding-iOS";1323;705;476,211982406962;470,963681327414
"4230";"Topshelf/Topshelf";1323;285;319,470125275377;319,363967019295
"4231";"madrobby/microjs.com";1322;147;221,277942632218;223,71917688669
"4232";"substack/watchify";1322;328;378,96944704364;370,457311100985
"4233";"VictorBjelkholm/ngProgress";1322;146;183,803200817437;184,992696457622
"4234";"pencilblue/pencilblue";1322;287;401,666781069688;403,108724864314
"4235";"jquery/jquery-color";1321;103;169,272741728892;165,435366490239
"4236";"ubuwaits/css3-buttons";1321;18;104,93859067568;98,3720052925127
"4237";"JeffreyZhao/wind";1321;64;156,716344423296;155,504309290484
"4238";"aaronsw/html2text";1321;143;197,958310348775;190,830587222268
"4239";"memononen/nanovg";1321;355;392,659662599546;391,33361295805
"4240";"cundong/SmartAppUpdates";1321;553;750,141666620275;734,765022842928
"4241";"Raizlabs/RZTransitions";1321;211;261,299320996358;264,364679478282
"4242";"golang/lint";1320;253;289,260100508414;279,376520174528
"4243";"whitesmith/rubycritic";1320;278;406,623229834128;402,658204129191
"4244";"felixge/node-ar-drone";1320;135;170,542561485045;173,780542214596
"4245";"Gallopsled/pwntools";1319;317;338,661075952257;333,660422047213
"4246";"kolyvan/kxmenu";1319;273;361,693072198878;364,488285496243
"4247";"bitcoinbook/bitcoinbook";1319;277;341,228773183932;342,168929837151
"4248";"node-app/Interpreter";1319;40;128,72884715973;128,967236388415
"4249";"skynetservices/skynet";1319;140;211,787189275294;209,963156255529
"4250";"mduvall/grande.js";1318;19;102,583416330859;102,675619533949
"4251";"michelson/Dante";1318;97;172,086287876336;174,87385163001
"4252";"joeblau/gitignore.io";1318;205;271,362110259019;266,671238983351
"4253";"markdregan/Bayesian-Modelling-in-Python";1318;1305;2370,16979130187;2369,90570842165
"4254";"garris/BackstopJS";1317;569;563,823234050641;554,011437317631
"4255";"qw3rtman/gg";1317;59;184,677472975689;183,837252233582
"4256";"mttkay/ignition";1317;48;130,095088167274;129,849964617839
"4257";"audreyt/ethercalc";1317;128;203,223022030811;205,189036379909
"4258";"Jasig/cas";1317;413;457,225798197819;453,496526694144
"4259";"chandlerprall/Physijs";1317;160;228,947747139297;229,354988345761
"4260";"szimek/signature_pad";1317;355;412,476541438293;416,042309746066
"4261";"maryrosecook/gitlet";1317;54;128,184537925562;132,610628215848
"4262";"otoolep/rqlite";1317;911;153,767998423105;150,497293209507
"4263";"pkluz/PKHUD";1316;501;600,142799454267;587,190820988273
"4264";"twitter-fabric/velocity-react";1316;564;600,813027820748;592,584829029217
"4265";"facebook/libphenom";1316;108;201,111257916693;203,964027655365
"4266";"godlygeek/tabular";1316;161;233,919278586828;227,180462915096
"4267";"JeremySkinner/FluentValidation";1316;388;372,250019270221;373,947526825786
"4268";"remy/mit-license";1316;182;253,106461140176;248,84939208511
"4269";"visionmedia/uikit";1315;46;139,162078400339;139,577267310402
"4270";"icons8/flat-color-icons";1315;143;178,267948875111;171,058833937822
"4271";"GoogleChrome/samples";1314;366;377,366368196167;379,822063493434
"4272";"coreos/flannel";1314;326;344,11211492674;345,277604349722
"4273";"ebidel/filer.js";1314;50;131,74630280133;132,292435526027
"4274";"ejoy/ejoy2d";1314;162;217,445450958876;220,699974014519
"4275";"JVillella/JVFloatingDrawer";1314;121;192,498401036645;193,178773929705
"4276";"mauricemach/coffeekup";1314;32;131,15942917984;128,523131910856
"4277";"symfony/symfony-standard";1313;102;192,718257829794;190,773612212028
"4278";"jquery-archive/plugins.jquery.com";1313;15;103,754231260366;101,116698694269
"4279";"yuche/vue-strap";1313;887;806,236118017832;801,289380813232
"4280";"NLPchina/elasticsearch-sql";1313;847;992,992106712058;992,365666594418
"4281";"divmain/GitSavvy";1313;133;218,611628533588;219,634807287776
"4282";"phodal/github-roam";1313;777;499,112859030819;513,128853938936
"4283";"cjlin1/libsvm";1313;348;381,350008779538;383,186113957831
"4284";"Microsoft/bond";1312;174;226,529583983905;232,762673059976
"4285";"jcubic/jquery.terminal";1311;208;276,256739993936;278,231280364106
"4286";"kumailht/responsive-elements";1311;23;103,830012016476;103,552901910458
"4287";"bendytree/Objective-C-RegEx-Categories";1311;160;231,094045806208;219,914405812501
"4288";"guillermooo/Vintageous";1311;172;236,789461294182;234,842297126076
"4289";"klinker24/Talon-for-Twitter";1310;228;176,928560492835;180,033558179639
"4290";"Kintaro/wtftw";1310;117;201,800647672293;199,440286266069
"4291";"vmg/sundown";1310;109;165,475854365967;163,559309298465
"4292";"joelambert/Flux-Slider";1310;57;128,820496342665;132,951650302056
"4293";"lawloretienne/QuickReturn";1310;165;268,807758127563;271,198985502335
"4294";"waynewbishop/SwiftStructures";1310;473;511,005419210394;513,308479279241
"4295";"KittenYang/KYGooeyMenu";1309;263;372,749753754414;374,20378152161
"4296";"oblac/jodd";1309;306;340,422960993585;342,155821751928
"4297";"ci-bonfire/Bonfire";1309;76;147,951812549126;142,435267805557
"4298";"flatiron/flatiron";1309;39;120,395976045118;123,68491085883
"4299";"philogb/jit";1309;73;152,540920885923;151,562391168252
"4300";"mroth/unindexed";1308;27;113,927298041963;116,115174473029
"4301";"egret-labs/egret-core";1308;306;432,967852628345;426,306445306651
"4302";"mikepenz/AboutLibraries";1308;427;320,495505130161;322,00584574491
"4303";"coreybutler/nvm-windows";1308;715;677,169653397414;679,25051285558
"4304";"adobe-research/theseus";1308;61;138,710330915504;131,645515920419
"4305";"sublimehq/anim_encoder";1307;85;141,577798679433;141,134143679475
"4306";"bevacqua/woofmark";1307;193;254,841928758733;258,096752232371
"4307";"IFTTT/jot";1307;168;253,617573598941;251,490998645188
"4308";"openstack/swift";1307;160;247,530967086597;243,036773428797
"4309";"jmcarp/robobrowser";1307;222;270,273199623177;270,368168522138
"4310";"chanjarster/weixin-java-tools";1307;476;497,150920782173;494,532242108953
"4311";"javaee-samples/javaee7-samples";1307;233;310,39514498594;310,733454493438
"4312";"RainLoop/rainloop-webmail";1306;252;269,685316172419;268,45903282484
"4313";"johnil/VVeboTableViewDemo";1306;458;538,409744420013;540,573673949192
"4314";"ni-c/heimcontrol.js";1306;107;187,007469829117;182,571834141522
"4315";"andreamazz/AMPopTip";1306;271;297,34086105146;294,870667065873
"4316";"qinwf/awesome-R";1306;352;354,821344138735;346,417511388456
"4317";"semantic-release/semantic-release";1306;740;831,774528645607;845,389968610167
"4318";"rundeck/rundeck";1306;278;321,00049110405;323,994022209791
"4319";"facebookarchive/connect-js";1305;4;88,6373626427564;86,5659189620309
"4320";"dhotson/springy";1305;84;171,556690026979;169,517145843663
"4321";"EnjoySR/ESJsonFormat-Xcode";1305;441;549,950593423334;557,033408233161
"4322";"lanayotech/vagrant-manager";1305;204;304,189503449117;299,021439451295
"4323";"spotify/docker-gc";1305;505;469,912337775427;471,12415611404
"4324";"frozenui/frozenui";1305;574;578,143073019557;573,099042252303
"4325";"btford/angular-socket-io";1305;209;260,339259645239;255,920742209086
"4326";"volojs/volo";1305;83;147,566502317168;144,631388100514
"4327";"dominictarr/JSON.sh";1304;194;255,940222641771;253,309824005893
"4328";"commonsguy/cw-advandroid";1304;67;154,674666008416;154,912925124867
"4329";"klazuka/Kal";1304;23;116,881701940031;114,685502158739
"4330";"zeromq/pyzmq";1304;150;235,727661251167;238,356198754749
"4331";"pstadler/flightplan";1304;189;249,870439312559;245,485823613016
"4332";"fastred/MotionBlur";1304;124;186,711270009372;188,218205945766
"4333";"telerik/kendo-ui-core";1303;259;326,386565999486;327,137216132099
"4334";"Codeux-Software/Textual";1303;86;161,071364418787;162,699642831728
"4335";"rstudio/rstudio";1303;172;218,737568629573;214,094032690757
"4336";"steelThread/redmon";1303;54;153,471423957935;149,986320451161
"4337";"numbers/numbers.js";1303;68;132,06121287783;135,73688942158
"4338";"mcharmas/android-parcelable-intellij-plugin";1303;358;409,770165045239;413,822451490676
"4339";"go-bootstrap/go-bootstrap";1302;155;272,615461880199;252,274521206435
"4340";"prikhi/pencil";1301;560;474,357899286869;470,68580963923
"4341";"peerigon/updtr";1301;1290;1629,32381790778;1765,4647140908
"4342";"ddollar/heroku-accounts";1300;37;121,889682470552;114,361686728603
"4343";"mroderick/PubSubJS";1300;251;296,860032881113;298,227080700543
"4344";"Netflix/dynomite";1300;301;464,543289120885;447,767317863909
"4345";"kpdecker/jsdiff";1300;291;425,695837815009;422,987293759385
"4346";"ddopson/underscore-cli";1300;128;197,11508143554;196,614912814587
"4347";"cloudera/oryx";1299;111;181,034878978609;183,12122114516
"4348";"waditu/tushare";1299;677;593,147414434032;592,819263309613
"4349";"csswizardry/csswizardry-grids";1299;129;198,596632469406;188,947500848512
"4350";"foosel/OctoPrint";1298;239;264,257097849302;262,699482295446
"4351";"jonthornton/jquery-timepicker";1298;145;202,639881384113;203,574091069439
"4352";"ohler55/oj";1298;140;183,023215747766;186,260241505295
"4353";"senchalabs/jsduck";1298;94;185,215052300369;178,532778112943
"4354";"baoyongzhang/android-PullRefreshLayout";1298;333;370,322777641667;370,185582239448
"4355";"cldwalker/hirb";1297;86;154,43906966669;152,439145585622
"4356";"RailsApps/rails_apps_composer";1296;63;136,24650000385;133,498458083079
"4357";"facelessuser/BracketHighlighter";1296;121;186,047102089477;186,008133241649
"4358";"arrayfire/arrayfire";1296;182;266,803350715516;268,661611784025
"4359";"LiranCohen/stickUp";1296;108;187,89411025145;183,282452769332
"4360";"njdehoog/NHBalancedFlowLayout";1296;97;172,110802806634;173,201334340305
"4361";"dz0ny/leapcast";1295;136;187,904164517397;186,510863637569
"4362";"theturtle32/WebSocket-Node";1295;195;237,172763387485;238,088703299477
"4363";"zpz1237/NirZhihuDaily2.0";1294;1043;1370,14187891454;1339,79609641879
"4364";"simpligility/maven-android-sdk-deployer";1294;79;143,882398972771;146,686026834127
"4365";"trustedsec/social-engineer-toolkit";1294;365;350,98138618133;348,827283981842
"4366";"twitter/activerecord-reputation-system";1293;67;164,696300624748;167,198620608199
"4367";"StackExchange/StackExchange.Redis";1293;404;338,256849935306;335,358425439931
"4368";"machinezone/tcpkali";1292;801;184,734983889621;186,029070550816
"4369";"z3t0/Arduino-IRremote";1292;226;296,933009592686;288,969980239049
"4370";"Kozea/pygal";1292;144;202,526930058958;204,808302824903
"4371";"schteppe/cannon.js";1292;230;344,723060591082;347,523716325091
"4372";"suan/vim-instant-markdown";1290;186;241,432631137286;238,820407690446
"4373";"vicpenap/PrettyKit";1290;14;101,09099873616;105,236585744012
"4374";"Hexxeh/rpi-update";1290;135;181,392773452851;173,291334126062
"4375";"motdotla/dotenv";1290;600;543,028695565116;544,479478430937
"4376";"lastpass/lastpass-cli";1290;143;217,751041714259;218,765082311527
"4377";"amoffat/snake";1289;82;195,255962648646;182,048824169975
"4378";"whackashoe/antimoderate";1289;1288;1829,87052290813;1810,13819572781
"4379";"Y-Vladimir/SmartDeblur";1289;106;165,849112237605;164,375753827852
"4380";"grpc/grpc-java";1287;346;365,024979228253;366,070733244501
"4381";"MongoEngine/mongoengine";1286;183;263,524955836904;260,356382610769
"4382";"nicinabox/superslides";1286;94;161,06988093933;162,601526328404
"4383";"nodejs/nan";1286;321;382,792379242473;386,746287921925
"4384";"harthur/kittydar";1284;68;141,257851291847;145,397510221878
"4385";"ecomfe/zrender";1284;290;406,787940941357;401,518902293257
"4386";"M66B/XPrivacy";1284;195;276,633632334457;276,600786618907
"4387";"chewiebug/GCViewer";1284;206;274,857658485549;273,487672070376
"4388";"antiboredom/videogrep";1282;92;180,227177103101;181,63041351326
"4389";"carllerche/mio";1282;449;418,2876275169;422,977698511201
"4390";"artsy/eigen";1282;288;294,746462749861;294,640104143806
"4391";"Quinny898/PersistentSearch";1282;293;364,423484498907;360,867100531505
"4392";"SirCmpwn/sway";1282;731;562,704553764087;566,389918347688
"4393";"qw3rtman/git-fire";1282;227;263,665581144383;258,870106759454
"4394";"davist11/jQuery-One-Page-Nav";1281;104;200,309066169184;197,380112910155
"4395";"coolnameismy/BabyBluetooth";1281;910;892,713228761918;877,661205154984
"4396";"Suor/funcy";1281;90;156,917913673616;154,074428820603
"4397";"Leimi/drawingboard.js";1280;76;142,366558752289;144,613861456749
"4398";"lxn/walk";1279;243;303,537139415119;304,901030737513
"4399";"shu223/PulsingHalo";1279;262;314,309726508277;315,861024531324
"4400";"romainguy/google-io-2014";1278;89;153,371130990485;157,527821004324
"4401";"ZieIony/Carbon";1278;302;378,593884431484;380,654759818233
"4402";"angular/angular.dart";1277;41;129,192558347825;129,884409659102
"4403";"mossmann/hackrf";1277;189;253,807709132387;251,573488753495
"4404";"facebook/FBSimulatorControl";1276;220;287,302276324648;287,960486002909
"4405";"aquynh/capstone";1276;352;328,939441716799;337,464343700499
"4406";"optimizely/nuclear-js";1276;350;402,674577441949;407,045525430601
"4407";"kpumuk/meta-tags";1276;165;229,986513739273;226,348763763453
"4408";"flatiron/cradle";1276;77;163,368574041009;167,373910259048
"4409";"alibaba/canal";1276;464;493,67158148282;494,817123450676
"4410";"churchio/onebody";1275;59;146,069299377424;146,769446079527
"4411";"bitly/data_hacks";1275;197;177,022148667471;170,718789396503
"4412";"rnystrom/RNGridMenu";1275;111;202,923206623604;204,940288040123
"4413";"ata4/disunity";1275;281;340,987360584382;338,388662228846
"4414";"gocircuit/circuit";1274;143;211,524067816906;211,925650423109
"4415";"poolqf/FillableLoaders";1274;354;342,705435140294;339,986460134993
"4416";"Ranks/emojify.js";1274;259;328,365991859841;331,799090093814
"4417";"atebits/SimFinger";1274;19;104,188345286541;97,2934847769902
"4418";"BYVoid/OpenCC";1273;275;365,612040280375;355,092691264612
"4419";"globalize/globalize";1273;136;210,272390342942;202,445196700344
"4420";"MrRio/vtop";1273;319;237,10075262293;241,256540646377
"4421";"bgrins/spectrum";1273;185;232,064342009458;235,572226424609
"4422";"halide/Halide";1273;189;230,564676099242;226,187787234606
"4423";"dianping/cat";1273;569;477,509338142597;481,915902006996
"4424";"cwRichardKim/RKSwipeBetweenViewControllers";1272;301;323,285549214409;326,67297653383
"4425";"apprenticeharper/DeDRM_tools";1272;593;622,780998395869;625,623170262558
"4426";"nytlabs/streamtools";1271;35;119,130171459934;121,598882712485
"4427";"ampache/ampache";1270;293;445,865714694643;441,703621200622
"4428";"kern/filepizza";1270;259;261,252688866501;263,527481743015
"4429";"oblador/react-native-vector-icons";1270;1010;636,753019417715;637,679876035313
"4430";"mmattozzi/cocoa-rest-client";1270;221;271,987538668372;273,896493752161
"4431";"rashidkpc/kibana2";1269;3;93,0003166408533;96,9973518101175
"4432";"llvm-mirror/llvm";1269;320;391,384482600506;388,890892546616
"4433";"hybridgroup/artoo";1269;118;220,413358745044;212,419836888608
"4434";"mbenford/ngTagsInput";1269;254;321,879886256111;323,679249036333
"4435";"notnoop/java-apns";1269;169;229,999823576368;226,993928974446
"4436";"Microsoft/TouchDevelop";1269;138;251,404755053639;255,662924672073
"4437";"mdo/wtf-html-css";1269;125;191,256423170679;193,359775240387
"4438";"Microsoft/code-push";1269;988;1190,88252335467;1264,08892765334
"4439";"n1nj4sec/pupy";1268;400;563,547927119434;563,651735702274
"4440";"JamieAppleseed/selectToAutocomplete";1268;53;132,533957348301;136,684502459196
"4441";"laher/goxc";1268;163;241,854342978039;233,913703765951
"4442";"benjaminoakes/maid";1267;107;169,871343632854;170,781734132851
"4443";"gottfrois/dashing-rails";1267;99;179,105106999355;176,209933091269
"4444";"Ereza/CustomActivityOnCrash";1267;305;325,269861480821;328,845163760877
"4445";"assimp/assimp";1267;353;331,128845338217;331,040682722914
"4446";"node-xmpp/node-xmpp";1267;58;127,136055744466;124,208488974633
"4447";"Apipie/apipie-rails";1266;196;222,054479734209;225,717214063767
"4448";"flyway/flyway";1266;277;305,059827465795;301,619032001316
"4449";"caouecs/Laravel-lang";1266;354;367,643276211154;358,467859612704
"4450";"drewmccormack/ensembles";1266;63;163,484222811049;166,297241770072
"4451";"jlord/git-it";1266;272;286,291651926049;281,791854803886
"4452";"auchenberg/chrome-devtools-app";1266;133;179,436053321457;177,257854164852
"4453";"phusion/traveling-ruby";1265;234;328,810434405404;318,413590549368
"4454";"silexphp/Pimple";1265;133;197,27122964075;191,456727029753
"4455";"capttaco/Briefs";1264;6;91,8129354395969;84,2836148387238
"4456";"wooorm/alex";1264;599;466,084781370333;462,838395472286
"4457";"bitly/go-simplejson";1264;234;320,652566431072;316,488335212433
"4458";"google/google-authenticator";1264;474;441,123078406903;437,423641295981
"4459";"MailCore/mailcore2";1264;185;290,951645427937;298,761980272035
"4460";"clu3/bootstro.js";1264;58;130,96014447958;129,023877562912
"4461";"Activiti/Activiti";1263;282;316,300636902112;321,224018653878
"4462";"WenchaoD/FSCalendar";1263;719;428,670384760381;428,312788313593
"4463";"pmwkaa/sophia";1263;187;266,607753609805;254,541236237937
"4464";"Idered/Editr.js";1262;30;123,679234601021;125,593079587909
"4465";"cgrand/enlive";1262;144;262,698469195301;260,413818232188
"4466";"eishay/jvm-serializers";1262;203;261,805045885123;257,958115271887
"4467";"schacon/git-scribe";1262;50;115,386525804903;119,693995487598
"4468";"rakshasa/rtorrent";1262;235;293,747515780366;292,853038689423
"4469";"lsjwzh/RecyclerViewPager";1262;615;571,582478349714;574,60967621495
"4470";"elastic/elasticsearch-js";1261;317;322,216015691984;320,488779881288
"4471";"aldeed/meteor-autoform";1261;256;298,040642448088;295,135074423866
"4472";"samccone/drool";1261;357;499,046619244216;505,49595948038
"4473";"icepy/Front-End-Develop-Guide";1260;576;531,292250127529;568,325031699546
"4474";"square/assertj-android";1260;201;251,466109862664;253,116180170538
"4475";"pornel/pngquant";1260;230;288,541644881626;288,903701460369
"4476";"cuberite/cuberite";1260;534;642,723206035328;641,576003351298
"4477";"TargetProcess/tauCharts";1260;224;386,37908489105;391,779653626736
"4478";"garris/TremulaJS";1260;108;214,957504433674;215,221588285123
"4479";"siyamed/android-shape-imageview";1260;371;384,951065978967;380,398431668007
"4480";"marvelapp/FancyTabBar";1260;182;257,393439079229;256,719043847187
"4481";"BrightcoveOS/Diamond";1260;38;125,130764549043;122,917781050685
"4482";"DanielWaterworth/Raphters";1259;27;113,840860640949;109,465318857823
"4483";"chukong/quick-cocos2d-x";1259;103;185,06791066112;186,364013846364
"4484";"maruel/panicparse";1259;1077;1391,09266277386;1589,85833111088
"4485";"kakserpom/phpdaemon";1259;98;183,721872364871;187,058121773987
"4486";"andreaferretti/paths-js";1259;97;187,133915765082;189,37961228446
"4487";"jamztang/JTRevealSidebarDemo";1258;20;102,295123114521;104,923035559492
"4488";"arc90/git-sweep";1258;146;194,121934134941;197,185181019432
"4489";"erica/uidevice-extension";1258;118;187,985829395347;188,366508551352
"4490";"shadowsocks/shadowsocks-qt5";1258;579;549,731146326438;552,040488441892
"4491";"shinobicontrols/iOS9-day-by-day";1258;329;459,338650469007;458,28360492973
"4492";"romashamin/Size-Marks-PS";1257;146;195,061236065034;188,818199122254
"4493";"leecade/react-native-swiper";1257;689;666,043626873091;667,19802704053
"4494";"aryaxt/iOS-Slide-Menu";1257;252;337,102918445575;338,083623542307
"4495";"Sigil-Ebook/Sigil";1257;270;331,761907219097;327,067879192669
"4496";"jaredly/treed";1257;487;828,627158804071;877,546527404509
"4497";"wooorm/franc";1257;138;213,516865001734;214,035219213591
"4498";"JabbR/JabbR";1257;98;163,847112702718;156,669455346401
"4499";"nathanmarz/cascalog";1257;59;157,353925714973;158,989206862396
"4500";"dataarts/dat.gui";1257;267;304,935112751317;298,689464129767
"4501";"alexgorbatchev/jquery-textext";1256;47;133,099019601683;133,958173574863
"4502";"gekitz/UIDevice-with-UniqueIdentifier-for-iOS-5";1255;27;114,846580625249;112,657446420528
"4503";"orvice/ss-panel";1255;501;402,086869383587;408,31688426754
"4504";"mapbox/mapbox.js";1255;156;200,53496671831;196,169539615154
"4505";"rvirding/lfe";1255;501;175,722655580738;172,839237255751
"4506";"jemalloc/jemalloc";1255;336;373,463804899707;373,640429458342
"4507";"watabou/pixel-dungeon";1255;214;278,39808664234;278,513683330172
"4508";"ripplejs/ripple";1254;39;117,660298651809;121,678315300632
"4509";"jlongster/transducers.js";1254;171;259,219332717737;262,799321260347
"4510";"googlesamples/android-testing-templates";1254;235;317,214394760955;318,213974310591
"4511";"substack/stream-adventure";1254;168;247,664895651302;250,969779342286
"4512";"rochacbruno/quokka";1254;202;252,398628278505;251,376062413611
"4513";"google/battery-historian";1253;491;365,915541274732;360,296689583752
"4514";"tantaman/Strut";1253;95;172,47358709903;174,087641864476
"4515";"supermarin/ObjectiveRecord";1253;89;165,692791582837;159,832542531555
"4516";"jagregory/fluent-nhibernate";1253;63;138,697138908103;142,587342483673
"4517";"projectkudu/kudu";1252;223;280,457664073395;282,005282417237
"4518";"zurb/joyride";1252;63;139,36160330595;141,26349717955
"4519";"ripple/ripple-client";1252;8;97,4360565258892;89,3023430511693
"4520";"elastic/elasticsearch-definitive-guide";1252;298;348,800996175226;350,046766022267
"4521";"designmodo/startup-demo";1252;46;141,952254836867;144,508800100901
"4522";"mongodb/mongo-ruby-driver";1251;61;130,316068825689;130,870360037837
"4523";"jbrownlee/CleverAlgorithms";1251;58;145,165575418604;144,695707204558
"4524";"jakejs/jake";1251;107;190,663504128055;191,450528862323
"4525";"danlucraft/git.js";1251;23;101,440887602914;100,976902028167
"4526";"cucumber/cucumber-jvm";1251;137;192,757500911686;191,257265306702
"4527";"xamarin/XobotOS";1251;40;119,986720708831;121,909220312007
"4528";"ifandelse/machina.js";1250;143;196,42429325688;191,942497157446
"4529";"charlierguo/gmail";1250;112;195,807900358192;189,139596605332
"4530";"expressjs/session";1250;439;478,756376864493;488,675269098423
"4531";"torodb/torodb";1250;220;250,984438827777;255,036441229636
"4532";"graphql/graphiql";1250;561;830,321096666406;822,550879085685
"4533";"ReactiveRaven/jqBootstrapValidation";1250;99;186,549116004936;190,649009487467
"4534";"infinitered/ProMotion";1250;50;140,354611238049;140,530706885428
"4535";"nslocum/design-patterns-in-ruby";1250;310;360,640473720568;362,087828110555
"4536";"jbt/markdown-editor";1249;301;364,811213894451;361,724224470837
"4537";"iPaulPro/Android-ItemTouchHelper-Demo";1249;515;605,555362227292;604,850257411147
"4538";"mumble-voip/mumble";1249;279;315,247843613273;315,034773632901
"4539";"Manabu-GT/ExpandableTextView";1249;394;351,981010665901;361,700446350667
"4540";"apache/flink";1249;574;432,592761985389;434,82113407461
"4541";"mafintosh/mongojs";1248;163;238,559839134477;234,366776798653
"4542";"rofl0r/proxychains-ng";1248;448;463,52960235806;464,826305513741
"4543";"mikeflynn/egg.js";1248;100;240,87961418105;233,102196260465


==> data/regressions/sample_52weeks.csv <==
"";"full_name";"stars";"stars_sum";"Predicted";"cvpred"
"1";"jquery/jquery";39149;6160;5371,09100936665;5369,32843948879
"2";"robbyrussell/oh-my-zsh";36373;13536;11832,5131668714;11829,1136564223
"3";"airbnb/javascript";34064;17026;15523,9025649256;14881,7674179491
"4";"h5bp/html5-boilerplate";33704;4896;4672,22878247512;4690,69307533159
"5";"meteor/meteor";33594;9919;9991,14888069667;10081,507928153
"6";"torvalds/linux";31702;10566;9658,56964633858;9681,50973913548
"7";"daneden/animate.css";31549;10492;9444,11506242039;9451,95016121345
"8";"facebook/react-native";31217;18443;19135,0473616569;19372,5066972832
"9";"rails/rails";30779;5701;5144,07546530943;5127,90806002734
"10";"docker/docker";30742;10268;9653,40312959243;9720,57361519846
"11";"Homebrew/legacy-homebrew";29973;8000;8893,61284945662;9015,47895250057
"12";"getify/You-Dont-Know-JS";29672;15581;14991,6692360004;14917,601458544
"13";"nwjs/nw.js";28086;7071;7500,43698250777;7484,24234572505
"14";"hakimel/reveal.js";27683;7248;6764,96392689929;6792,24461995358
"15";"impress/impress.js";27187;3709;3590,01381734826;3613,60336706856
"16";"electron/electron";27179;19700;19726,1895623295;19633,0323971728
"17";"atom/atom";27021;13102;14320,2937966998;14603,3775393211
"18";"moment/moment";25718;5427;5048,45076036045;5118,08273254269
"19";"adobe/brackets";25151;4108;4151,32274957635;4175,26609359907
"20";"jekyll/jekyll";24952;5947;5282,04515755988;5296,47912573618
"21";"Semantic-Org/Semantic-UI";24890;8747;8336,81474118624;8376,68375945792
"22";"expressjs/express";24764;6815;5774,46987944125;5785,80102336746
"23";"AFNetworking/AFNetworking";24673;8089;7223,41165663713;7181,17610683689
"24";"jashkenas/backbone";24653;3815;3915,1180034289;3952,91353260731
"25";"mrdoob/three.js";24613;5786;5162,50495600158;5242,28507962154
"26";"socketio/socket.io";24545;8191;7486,99951072283;7497,28861569297
"27";"driftyco/ionic";23495;8153;8183,54707046155;8170,12314157448
"28";"blueimp/jQuery-File-Upload";23435;4195;4259,9605509751;4253,17476644763
"29";"google/material-design-icons";23387;8393;8202,81553029137;8133,51715987007
"30";"zurb/foundation-sites";23171;3891;3002,70351605775;3008,74770463432
"31";"laravel/laravel";22887;7464;7349,18780969176;7357,50280126312
"32";"nodejs/node";22378;11017;10084,542920707;10177,1634935689
"33";"jkbrzt/httpie";22225;7989;9394,78229912064;9403,43262840062
"34";"resume/resume.github.com";22074;6373;6628,94684984122;6651,75431322187
"35";"necolas/normalize.css";20899;5143;4397,08269839773;4418,8922449442
"36";"gulpjs/gulp";20702;7867;7653,47526219649;7707,85558114636
"37";"google/material-design-lite";20298;20267;21107,8285135113;35965,2189310418
"38";"vinta/awesome-python";20276;9483;8310,65063970801;8299,43801474832
"39";"nvbn/thefuck";20002;12190;11535,5127134557;11335,3071739729
"40";"pallets/flask";19936;6720;5602,82763558561;5640,37142560447
"41";"chartjs/Chart.js";19683;5310;5028,40768077713;5024,66114058287
"42";"harvesthq/chosen";19347;2204;2278,95118167832;2298,12614498438
"43";"TryGhost/Ghost";19232;4813;4821,18629282818;4804,21692753339
"44";"django/django";19121;5717;5249,99715191027;5228,0946961589
"45";"kennethreitz/requests";18687;5491;4802,64469671466;4906,11118415046
"46";"neovim/neovim";18450;5740;5161,89194795189;5146,73220073341
"47";"discourse/discourse";18007;4144;3927,46254293814;3937,38634758146
"48";"jashkenas/underscore";17983;4074;4030,01077898777;4006,60216447452
"49";"Dogfalo/materialize";17978;10280;10398,9899769094;10468,5902177692
"50";"Modernizr/Modernizr";17860;3239;3198,68442794784;3216,47663348255
"51";"ariya/phantomjs";17828;4342;4090,49714269517;4158,12579395995
"52";"gitlabhq/gitlabhq";17707;2709;2665,10573898594;2639,76720109318
"53";"antirez/redis";17638;4995;4560,4543021171;4554,4067032541
"54";"caolan/async";17376;4965;4684,04800496862;4756,52120709762
"55";"rg3/youtube-dl";17302;8260;5933,63999329881;5983,2811028739
"56";"vuejs/vue";17120;12990;9447,29879076026;9142,17593411779
"57";"nylas/N1";17097;17059;17789,719265522;17921,8335749528
"58";"select2/select2";16982;3534;3272,45241789549;3258,85271253257
"59";"tastejs/todomvc";16774;4755;4427,43869626129;4422,70018035562
"60";"ansible/ansible";16470;6090;5426,91794759406;5413,05069466075
"61";"rust-lang/rust";16377;6360;6997,12380807933;6952,34230463368
"62";"golang/go";16288;8942;7746,46965532426;7642,1844007068
"63";"Alamofire/Alamofire";16227;8531;7961,15334927947;8135,77708641297
"64";"lodash/lodash";16167;7361;5227,49548440117;5257,73550146151
"65";"elastic/elasticsearch";16147;5421;4642,16798182004;4697,92724426537
"66";"emberjs/ember.js";16115;3052;3174,67821351818;3167,88374462311
"67";"callemall/material-ui";15672;8325;7852,62235601635;8465,89169683712
"68";"Prinzhorn/skrollr";15443;2822;3324,19073307428;3276,50815657062
"69";"babel/babel";15199;9894;9541,56922315425;9606,26217865308
"70";"FezVrasta/bootstrap-material-design";15160;4890;5011,40793990737;4926,91465968409
"71";"facebook/pop";15075;4528;4392,5731470417;4376,86131252438
"72";"plataformatec/devise";15028;2649;2460,94412635494;2492,72866357905
"73";"Polymer/polymer";14918;5773;6484,49835985458;6463,83389490959
"74";"webpack/webpack";14426;9832;8934,54552429871;8940,09630312062
"75";"numbbbbb/the-swift-programming-language-in-chinese";14403;5906;6125,98956590809;6676,87795287104
"76";"kenwheeler/slick";14390;4511;4525,21763147814;4514,39274468915
"77";"balderdashy/sails";14254;4244;4057,7884825692;4136,36310524023
"78";"nvie/gitflow";14232;3182;2883,1769710877;2898,4117496971
"79";"letsencrypt/letsencrypt";14217;12418;7389,81421151304;7000,40532921314
"80";"mozilla/pdf.js";14209;2905;2581,78463699927;2604,63208254716
"81";"mathiasbynens/dotfiles";14088;2957;3120,53036524039;3104,96356285794
"82";"kubernetes/kubernetes";14057;6907;6841,81315813977;6856,13896317717
"83";"rs/SDWebImage";14028;5455;5295,65732104739;5285,87098680465
"84";"bower/bower";13990;2199;2151,50887627801;2171,73753769794
"85";"yahoo/pure";13955;3082;3083,69503299468;3118,84597371053
"86";"alvarotrigo/fullPage.js";13935;5220;4713,03444944219;4717,45485222921
"87";"getlantern/lantern";13777;12651;11352,3141057501;10400,5182486317
"88";"scrapy/scrapy";13743;5571;4779,12259882474;4823,508771258
"89";"cantino/huginn";13723;4685;2465,29373107282;2609,19005904013
"90";"usablica/intro.js";13703;4807;2966,80378477651;2770,62568012456
"91";"hammerjs/hammer.js";13655;3329;3349,5541180444;3321,25067075226
"92";"ReactiveCocoa/ReactiveCocoa";13642;6017;5935,93806693952;5942,42892043598
"93";"less/less.js";13526;1757;1907,8612315647;1912,58105952047
"94";"facebook/hhvm";13503;2185;2511,80487439701;2551,88496051194
"95";"Leaflet/Leaflet";13483;3309;3122,48906865319;3121,49528757896
"96";"gogits/gogs";13476;6508;3705,51776976391;3702,81692127036
"97";"defunkt/jquery-pjax";13364;2470;2319,89957137616;2301,67461214678
"98";"angular/material";13349;5634;5575,85618662579;5592,31021006201
"99";"google/web-starter-kit";13319;3891;3365,01659168379;3359,6446474146
"100";"rethinkdb/rethinkdb";13279;4810;4605,906820653;4552,21996873442
"101";"ReactiveX/RxJava";13196;7976;5797,94782904305;5803,0456274451
"102";"IanLunn/Hover";13196;3917;3659,48484337387;3641,37902851551
"103";"t4t5/sweetalert";13173;3411;3720,83301526068;3763,99987609608
"104";"bevacqua/dragula";13127;9407;9674,52830336819;9803,52614829094
"105";"enaqx/awesome-react";13090;6979;7013,96226602666;6987,92602946922
"106";"sahat/hackathon-starter";13004;4512;2474,28022134509;2491,10098459234
"107";"jashkenas/coffeescript";12858;2127;2367,43557319417;2365,00194360352
"108";"twbs/ratchet";12847;2030;2203,34520828466;2179,79956518856
"109";"git/git";12791;4249;3944,37854774844;3946,82172850499
"110";"Unitech/pm2";12681;5489;5390,00530309992;5498,53691211516
"111";"shadowsocks/shadowsocks";12639;5911;7238,98939579342;7304,80608347299
"112";"nostra13/Android-Universal-Image-Loader";12622;4557;4483,35733941733;4553,70432089542
"113";"facebook/immutable-js";12613;6489;6135,81567879401;6167,15288051111
"114";"ajaxorg/ace";12581;2563;2716,37697498789;2687,27148694333
"115";"josephmisiti/awesome-machine-learning";12529;7073;4004,18656666463;3998,86970295533
"116";"reactjs/react-router";12469;8617;7185,93143691068;7182,49750110796
"117";"twitter/typeahead.js";12463;2828;2901,60902156809;2909,71004023959
"118";"avelino/awesome-go";12383;6629;6498,44407939945;6442,2895621188
"119";"ftlabs/fastclick";12291;3162;3327,27747519753;3375,77714389963
"120";"BradLarson/GPUImage";12251;3790;3655,33730309287;3692,9351394737
"121";"videojs/video.js";12248;3765;3944,91820434598;3985,5543643838
"122";"symfony/symfony";12209;2476;2303,44143783578;2307,29099619269
"123";"creationix/nvm";12202;6007;4983,80573654451;4961,94336612729
"124";"bcit-ci/CodeIgniter";12186;2868;2555,46152812585;2543,47459117143
"125";"angular-ui/bootstrap";12177;3833;3856,50425823647;3907,33874794735
"126";"adam-p/markdown-here";12038;5193;4174,82414613989;4228,90124075846
"127";"photonstorm/phaser";12037;3862;4251,83762012478;4138,62107618254
"128";"syncthing/syncthing";11918;4031;4443,64877958908;4423,26364099473
"129";"square/retrofit";11907;6960;5315,57870756148;5320,11234796426
"130";"mitchellh/vagrant";11877;3035;2943,57195977917;2938,4697336202
"131";"GitbookIO/gitbook";11830;3444;3252,43098998748;3263,64996844555
"132";"typicode/json-server";11734;10852;12605,4036454618;14760,5072292098
"133";"dhg/Skeleton";11562;3354;3334,49343324516;3339,53185658356
"134";"dokku/dokku";11518;2768;2741,36994147556;2785,84850779508
"135";"designmodo/Flat-UI";11509;2125;2205,83773880959;2213,42501981358
"136";"kriskowal/q";11508;3317;3453,49281990888;3460,96288465853
"137";"ecomfe/echarts";11451;5037;3690,64032522009;3700,35487108338
"138";"VundleVim/Vundle.vim";11388;3719;3468,41736612928;3495,81157411047
"139";"SnapKit/Masonry";11371;6220;5922,50083622922;5929,43825745022
"140";"facebook/flux";11283;5621;5918,03461975478;5912,00483902912
"141";"tornadoweb/tornado";11236;2562;2449,78178245541;2457,19222651095
"142";"angular/angular-seed";11202;3171;3226,30968936132;3232,42227487272
"143";"tobiasahlin/SpinKit";11092;2481;2314,89730355521;2374,31088269503
"144";"iluwatar/java-design-patterns";11087;6147;6819,35358324919;6840,3992299539
"145";"Microsoft/TypeScript";11055;6440;4567,72381624088;4635,99086140954
"146";"scikit-learn/scikit-learn";11045;5430;4479,28691428883;4454,99908723264
"147";"angular/angular";11022;8460;6519,64800798561;6568,2436964475
"148";"vsouza/awesome-ios";11020;7775;6917,26662336759;6896,24880269687
"149";"firehol/netdata";11007;11000;104,964460816302;93,8033495675255
"150";"dimsemenov/PhotoSwipe";10985;3528;3777,7181901155;3723,74810997166
"151";"rstacruz/nprogress";10977;2208;2037,26817723;2033,36684077101
"152";"jdg/MBProgressHUD";10868;3903;3541,13684391134;3566,4002942969
"153";"jasmine/jasmine";10842;2349;2251,56531901326;2295,48473683109
"154";"textmate/textmate";10791;771;866,141358068613;858,803483498908
"155";"gruntjs/grunt";10749;1682;1651,97050379122;1679,08724557583
"156";"google/iosched";10748;4456;4624,30696778238;4739,04301199301
"157";"petkaantonov/bluebird";10741;4776;4862,42954422206;4834,11435356196
"158";"request/request";10703;3665;3256,53755284683;3267,96694938851
"159";"square/okhttp";10697;6546;5100,79262423184;5194,69347781217
"160";"twbs/bootstrap-sass";10695;2250;2158,1106587406;2182,40302602433
"161";"angular-ui/ui-router";10670;4109;4176,69925344907;4166,12234133304
"162";"diaspora/diaspora";10670;999;1091,72088469368;1093,84831286898
"163";"reddit/reddit";10668;2402;2626,24593722768;2614,08978779734
"164";"pugjs/pug";10657;2631;2435,64313209738;2468,91124995879
"165";"justjavac/free-programming-books-zh_CN";10635;5160;4234,84884277701;4216,06087881088
"166";"Valloric/YouCompleteMe";10595;3533;3372,02460041593;3366,59432794696
"167";"madrobby/zepto";10508;2208;1963,02221013404;1972,48362378877
"168";"h5bp/Effeckt.css";10492;1180;1092,76558926279;1228,62485057114
"169";"github/hubot";10480;2788;2607,56044780601;2620,1089036035
"170";"SamyPesse/How-to-Make-a-Computer-Operating-System";10460;2841;2489,20602476888;2467,52885275757
"171";"julianshapiro/velocity";10322;3174;3466,14253617546;3489,87400167587
"172";"astaxie/build-web-application-with-golang";10255;3972;3236,75619112368;3225,71385957911
"173";"pixijs/pixi.js";10254;3039;2923,65366781061;2910,90399049267
"174";"wycats/handlebars.js";10190;2217;2170,75945723638;2164,95293928401
"175";"feross/webtorrent";10182;6472;3594,11365779159;3470,13905454716
"176";"kripken/emscripten";10068;2060;1774,21359517187;1770,22295680364
"177";"Shopify/dashing";10068;1782;1843,51477961009;1831,25344971952
"178";"enyo/dropzone";10039;2542;2520,53192964416;2506,28084913644
"179";"scottjehl/Respond";9997;1438;1657,26740052909;1627,26381842463
"180";"postcss/postcss";9966;8049;9364,15752015711;9443,53783215686
"181";"desandro/masonry";9959;2295;2416,68828060305;2438,3388160603
"182";"octocat/Spoon-Knife";9944;489;577,744881896129;576,715923393668
"183";"koajs/koa";9904;4044;2982,26360189945;2952,87568981221
"184";"BVLC/caffe";9867;6663;5988,10009109065;5955,14922059994
"185";"jquery/jquery-mobile";9863;648;749,179135317312;741,694839814084
"186";"SwiftyJSON/SwiftyJSON";9800;5727;5309,70646166283;5344,92077077175
"187";"wagerfield/parallax";9795;1840;1727,97224285941;1722,08822552118
"188";"hexojs/hexo";9732;5107;4187,13046590474;4198,76629143553
"189";"square/picasso";9686;4077;3797,68122602343;3835,86548798125
"190";"CamDavidsonPilon/Probabilistic-Programming-and-Bayesian-Methods-for-Hackers";9662;2167;2250,33778204931;2289,49352910358
"191";"almasaeed2010/AdminLTE";9654;5344;4628,24473578073;4604,38867095005
"192";"addyosmani/backbone-fundamentals";9651;1004;1476,2659786107;1483,3164726169
"193";"etsy/statsd";9632;2339;2315,82889259579;2338,34186965617
"194";"futurice/android-best-practices";9623;6240;6180,11147907715;6163,77598158569
"195";"HubSpot/pace";9610;2397;2255,55711032129;2429,70681476936
"196";"substack/node-browserify";9590;2621;2741,90159982115;2743,00678527135
"197";"dotnet/corefx";9562;2319;2040,31740529786;2056,56252291983
"198";"ruby/ruby";9547;2520;2391,7413623324;2384,73812801365
"199";"ccgus/fmdb";9543;3336;3126,16355868508;3135,10509444118
"200";"spf13/hugo";9537;5660;4281,68165892111;4286,45420008632
"201";"tripit/slate";9498;5658;3489,10891230979;3502,13142695518
"202";"RestKit/RestKit";9476;1747;2001,11597093723;2007,06829019732
"203";"postcss/autoprefixer";9471;3764;3768,65138549979;3757,26522676403
"204";"grafana/grafana";9445;4141;3133,3321038602;3146,70865901722
"205";"jquery/jquery-ui";9430;881;933,325111107847;960,270985916295
"206";"VerbalExpressions/JSVerbalExpressions";9420;5309;428,54143656427;420,060593874878
"207";"jlmakes/scrollreveal.js";9419;3698;1754,02185554991;1762,30263487723
"208";"imathis/octopress";9411;814;890,55689371335;896,993432126964
"209";"coreos/etcd";9382;3281;3181,81689398946;3211,95519672871
"210";"chriskempson/tomorrow-theme";9381;1755;1783,64405050114;1786,68363131781
"211";"xdissent/ievms";9376;1258;1501,72532802276;1484,09064713905
"212";"node-inspector/node-inspector";9375;2809;2732,68679433257;2768,93614564228
"213";"greenrobot/EventBus";9367;5029;4319,98753415469;4330,39334551807
"214";"domnikl/DesignPatternsPHP";9348;3105;3363,95513224269;3617,1086575733
"215";"Mantle/Mantle";9276;3100;3306,58179654983;3287,93644535504
"216";"jfeinstein10/SlidingMenu";9266;2050;2100,74792956854;2104,83581943368
"217";"altercation/solarized";9245;2287;2216,57025861889;2207,81023059562
"218";"magicalpanda/MagicalRecord";9234;2729;2377,49785200063;2336,23212945802
"219";"Reactive-Extensions/RxJS";9231;5577;4771,00786147423;4727,70716859241
"220";"Itseez/opencv";9227;4235;3725,09446181175;3730,54725067335
"221";"Automattic/mongoose";9224;2704;2467,66177954239;2452,77434188373
"222";"janl/mustache.js";9198;1747;1786,84891091958;1793,35148464303
"223";"npm/npm";9183;3316;3154,33212446349;3172,31115424589
"224";"mochajs/mocha";9181;2820;2502,59758285941;2495,96159741679
"225";"riot/riot";9178;3357;3128,51997064735;3138,40662343213
"226";"mongodb/mongo";9173;2396;2318,36771479014;2314,61789742038
"227";"chjj/marked";9166;3225;2963,30255768496;3013,50999591678
"228";"requirejs/requirejs";9156;1982;2085,62869018947;2105,6418441912
"229";"php/php-src";9057;3492;2645,11691401424;2643,34083834783
"230";"ipython/ipython";9045;2949;2948,23731220257;3053,1808263501
"231";"PredictionIO/PredictionIO";9043;2574;2527,57093061346;2519,97762878128
"232";"codemirror/CodeMirror";8976;2518;2400,98710553998;2401,41621140404
"233";"jwagner/smartcrop.js";8958;8640;11273,834087345;31273,9952392482
"234";"getsentry/sentry";8947;2304;2131,64485786899;2143,57422649719
"235";"driftyco/ionicons";8921;2396;2293,99993250252;2288,86467824373
"236";"browserstate/history.js";8920;1212;1329,1544810537;1324,49757499411
"237";"bitcoin/bitcoin";8901;2368;1963,02206531819;1970,70580634724
"238";"facebook/fresco";8893;5149;5087,33386993145;5097,41527814342
"239";"LightTable/LightTable";8854;1549;1517,22207175683;1596,54076295721
"240";"caskroom/homebrew-cask";8848;2552;2644,16935022123;2669,37236020272
"241";"linnovate/mean";8795;2485;2495,1838877496;2488,0320278856
"242";"nathanmarz/storm";8791;415;530,349908033159;527,518157335719
"243";"Thibaut/devdocs";8765;3745;2929,28884938968;2970,57632995838
"244";"danielgindi/Charts";8719;6252;5900,71515784346;5908,00598328646
"245";"PhilJay/MPAndroidChart";8688;5366;4322,57510255337;4338,20159781011
"246";"loopj/android-async-http";8674;2870;3080,1183906867;3081,43875041933
"247";"ipader/SwiftGuide";8672;6103;5919,69301668732;5813,17460536338
"248";"google/guava";8668;5740;4893,76228782883;4843,27336000784
"249";"JakeWharton/butterknife";8640;5180;4521,82673969754;4505,71379143604
"250";"kennethreitz/python-guide";8617;2124;1988,70077412053;2020,29609446184
"251";"square/leakcanary";8603;8587;8618,13707990049;10027,30412199
"252";"zxing/zxing";8602;3966;3622,38471897762;3639,28406477088
"253";"ggreer/the_silver_searcher";8602;3026;3085,68090757975;3125,69655833917
"254";"spring-projects/spring-framework";8601;3286;2774,23298849566;2774,93690153164
"255";"google/protobuf";8587;5753;5136,54123967093;5157,59666212422
"256";"libgdx/libgdx";8582;2654;2286,78184738444;2333,36307065555
"257";"weui/weui";8545;8515;5246,72033147811;4942,47983762657
"258";"peachananr/onepage-scroll";8528;1197;1423,76448764234;1444,04895340666
"259";"alcatraz/Alcatraz";8452;3717;3532,37634526597;3604,93776180297
"260";"keen/dashboards";8439;1755;2187,77503534865;2168,038017835
"261";"go-martini/martini";8398;1881;2267,59830216009;2272,77508930862
"262";"github/hub";8362;2300;2624,54289111337;2596,05860673121
"263";"fzaninotto/Faker";8344;2822;2782,03701111278;2730,27107206211
"264";"adobe-fonts/source-code-pro";8322;2737;3050,86135301243;3056,48318086526
"265";"faif/python-patterns";8298;3270;3701,10345846828;3705,93973630765
"266";"apache/spark";8284;4699;4342,01613001673;4357,02056631675
"267";"capistrano/capistrano";8269;1459;1493,62686896897;1499,40257712988
"268";"Flipboard/react-canvas";8251;2819;2779,16220788978;2754,72088201401
"269";"cheeriojs/cheerio";8249;3139;2752,72294986533;2760,41048542027
"270";"scottjehl/picturefill";8229;1571;1880,71654398314;1889,86984122944
"271";"yabwe/medium-editor";8189;3414;1911,11955264123;1914,07802082443
"272";"wg/wrk";8153;2983;2774,36279980851;2761,15559471779
"273";"rbenv/rbenv";8150;1854;1703,78737882932;1695,57847759662
"274";"tj/git-extras";8140;2165;1670,57388189109;1881,44919097457
"275";"DmitryBaranovskiy/raphael";8133;1108;1173,41517002982;1154,2238758624
"276";"fgnass/spin.js";8121;1024;1138,13568520984;1150,33721113751
"277";"NUKnightLab/TimelineJS";8077;739;973,233155156818;975,733367958258
"278";"adobe-webplatform/Snap.svg";8076;1931;1931,5448632661;1936,14530507295
"279";"substack/stream-handbook";8073;2575;2681,12990262848;2657,43263371975
"280";"eternicode/bootstrap-datepicker";8028;1982;1963,58445678776;1977,91394713924
"281";"WickyNilliams/headroom.js";8019;1130;1177,44953122429;1193,41600872812
"282";"julycoding/The-Art-Of-Programming-By-July";7992;2126;2166,20627020466;2318,4296440383
"283";"bumptech/glide";7990;5406;4749,1071987002;4785,32565542619
"284";"gionkunz/chartist-js";7984;2040;2104,9332626364;2111,60977978541
"285";"dimsemenov/Magnific-Popup";7954;1933;1858,14033472612;1856,77696869763
"286";"philipwalton/solved-by-flexbox";7954;3719;4898,46445410264;5317,8577770556
"287";"yiisoft/yii2";7954;2668;2788,17420403608;2775,57101267235
"288";"sdelements/lets-chat";7949;1926;2362,52766443959;2374,2884791705
"289";"nolimits4web/Swiper";7945;3460;3032,53279084633;3042,78676370879
"290";"serverless/serverless";7945;7930;9287,57682922882;11999,0399970535
"291";"selectize/selectize.js";7932;2201;2204,65231915521;2219,54958033413
"292";"kriasoft/react-starter-kit";7925;6390;5669,67451514275;5708,67575882357
"293";"jessesquires/JSQMessagesViewController";7924;3568;3779,46749934955;3831,15306521933
"294";"cocos2d/cocos2d-x";7918;2409;2344,60520058024;2344,82285274332
"295";"facebook/AsyncDisplayKit";7904;3254;2392,10240414573;2392,26110232839
"296";"influxdata/influxdb";7902;2834;2909,53271897011;2940,42449170058
"297";"spf13/spf13-vim";7893;3044;2801,63496031231;2875,77312524777
"298";"matteocrippa/awesome-swift";7887;5299;4210,34812291317;4190,93788676911
"299";"sass/sass";7858;2285;2338,51545166341;2331,96432596866
"300";"irungentoo/toxcore";7842;1361;1601,28240807912;1636,34576501031
"301";"thoughtbot/paperclip";7817;1092;1145,58039772049;1146,44435050398
"302";"benweet/stackedit";7817;2430;2418,54343757612;2427,05393548215
"303";"chrisaljoudi/uBlock";7790;1148;1760,21542045849;1693,06024174652
"304";"playframework/playframework";7775;1865;1909,79732143761;1896,53744088378
"305";"pockethub/PocketHub";7766;1828;1919,89540767825;1964,72471068456
"306";"gabrielecirulli/2048";7763;1159;1160,68922633815;1132,17019452678
"307";"tldr-pages/tldr";7752;6054;483,830483817475;494,148368155132
"308";"CocoaPods/CocoaPods";7743;2302;2275,91592889843;2280,80881081239
"309";"MengTo/Spring";7737;4230;4348,59365513002;4353,75896971522
"310";"tpope/vim-pathogen";7737;1812;1751,39315678832;1737,34515247248
"311";"foreverjs/forever";7733;1947;1986,1068477178;1987,94777156878
"312";"carhartl/jquery-cookie";7721;924;1135,25543743324;1138,83201537548
"313";"fullstackio/FlappySwift";7711;993;1121,67864426683;1116,01134696033
"314";"jaredhanson/passport";7695;2615;2537,43144949922;2565,28458481939
"315";"SVProgressHUD/SVProgressHUD";7672;2731;2554,08138737037;2540,66697627942
"316";"github/fetch";7664;4674;3512,87680850536;3527,14224822535
"317";"knsv/mermaid";7582;1665;1672,56475486696;1657,59743914069
"318";"composer/composer";7582;2085;1811,65553074937;1807,93163386085
"319";"facebookarchive/three20";7577;263;365,683024308514;364,271647637028
"320";"quilljs/quill";7536;2633;1918,09514899665;1849,31972413703
"321";"yaronn/blessed-contrib";7533;1531;1463,0763365759;1462,33055069443
"322";"shichuan/javascript-patterns";7507;1144;1327,73506944239;1341,78048890977
"323";"docker/compose";7478;2115;2103,80505049772;2078,8541970094
"324";"thomaspark/bootswatch";7455;1795;1727,90987020935;1724,27812500083
"325";"excilys/androidannotations";7442;2645;2873,62736113909;2844,25727735808
"326";"mgonto/restangular";7434;1946;2254,13725030064;2245,32411226121
"327";"remy/nodemon";7403;2544;2296,60197687479;2308,41178751194
"328";"isagalaev/highlight.js";7386;2354;2098,58119217765;2109,527900917
"329";"google/cayley";7386;1995;1908,44809362766;1915,9226162427
"330";"knockout/knockout";7380;1252;1293,80878220453;1300,50350297454
"331";"spree/spree";7379;1277;1330,83467054928;1342,65899586102
"332";"sindresorhus/pageres";7366;1074;1078,51663444022;1055,5328259647
"333";"aosabook/500lines";7358;2553;1584,40878633125;1583,35119908236
"334";"cubiq/iscroll";7355;2002;1958,17269650449;1961,18078877579
"335";"daylerees/colour-schemes";7345;1375;1195,27929902778;1189,18037120704
"336";"WordPress/WordPress";7318;2083;1993,37408471575;1983,97716525306
"337";"fastlane/fastlane";7315;5310;3728,21826502691;3709,15758960747
"338";"CoderMJLee/MJRefresh";7311;5566;5296,72205653582;5294,90997490725
"339";"JakeWharton/ViewPagerIndicator";7304;2110;2117,45816195125;2119,20539528479
"340";"visionmedia/superagent";7269;3471;3110,81742346885;3094,90591367914
"341";"vim-airline/vim-airline";7265;2442;2177,32128647449;2187,59105281057
"342";"JakeWharton/ActionBarSherlock";7262;800;983,784999330149;997,178771603802
"343";"resque/resque";7242;859;945,732493918071;947,317085594681
"344";"ruby-grape/grape";7223;1251;1420,84788624855;1419,70968581694
"345";"thoughtbot/bourbon";7207;1658;1793,3550539404;1786,98663936799
"346";"arasatasaygin/is.js";7189;1668;988,419554029098;959,046721422125
"347";"kamens/jQuery-menu-aim";7175;768;951,436457325988;949,66951484134
"348";"segmentio/nightmare";7144;3165;3473,75086567692;3459,59289159637
"349";"nicklockwood/iCarousel";7143;3083;3176,66773524413;3171,67855997609
"350";"onevcat/VVDocumenter-Xcode";7125;3365;3185,3273277247;3171,07289715134
"351";"Marak/faker.js";7119;3557;2075,61593517991;2084,50142147596
"352";"shockone/black-screen";7105;7101;9684,6389467679;16757,9459235351
"353";"CocoaLumberjack/CocoaLumberjack";7099;2346;2237,02443527919;2235,40641179541
"354";"realm/realm-cocoa";7093;3685;3358,33779182217;3334,16141512849
"355";"roots/sage";7083;1711;1713,19586474774;1684,86580179485
"356";"amazeui/amazeui";7043;4282;5173,08465684731;5167,98104608667
"357";"imakewebthings/waypoints";7038;1585;1819,41809653743;1806,303418035
"358";"cmderdev/cmder";7033;3350;3405,06697488485;3403,60300397659
"359";"syl20bnr/spacemacs";7018;5014;3676,34318515032;3716,00407461119
"360";"facebook/flow";7015;2783;2849,08037754158;2849,03636285448
"361";"fabric/fabric";7012;1949;1898,21367185195;1903,99147487461
"362";"Microsoft/dotnet";7004;1518;1420,6766146498;1419,31398432737
"363";"JuliaLang/julia";6990;1775;1723,83762522068;1723,44621357442
"364";"aFarkas/html5shiv";6988;1667;1782,89558813596;1797,69090432915
"365";"jnicklas/capybara";6949;1106;1281,31515329622;1330,48909315438
"366";"harthur/brain";6937;1609;2135,50303488157;2150,47825723728
"367";"joewalnes/websocketd";6937;893;847,16764359232;835,56683780299
"368";"inconshreveable/ngrok";6936;2146;1984,00277325854;2010,30647457744
"369";"metafizzy/isotope";6920;1256;1310,07807082277;1304,03851873747
"370";"rstacruz/jquery.transit";6911;778;903,876034219;903,57947259514
"371";"stylus/stylus";6905;1440;1495,78954213442;1509,22925185769
"372";"JacksonTian/fks";6904;3238;2612,52865109076;2793,70187471008
"373";"afaqurk/linux-dash";6902;933;1012,03045414597;1001,88006057176
"374";"gollum/gollum";6896;1370;1372,67425738714;1362,28046290587
"375";"guillaumepotier/Parsley.js";6893;1095;1169,42923654446;1163,68348286932
"376";"astaxie/beego";6884;2746;2233,73350885972;2223,99914764856
"377";"BrowserSync/browser-sync";6883;2683;2377,31286858729;2388,27559298227
"378";"DefinitelyTyped/DefinitelyTyped";6874;3294;2959,72896538429;3007,53767587068
"379";"ccampbell/mousetrap";6871;1115;1146,61441610365;1155,22857282536
"380";"legomushroom/mojs";6867;6254;429,523805816293;418,653699610073
"381";"Grouper/FlatUIKit";6867;1457;1587,62117012538;1603,03314737204
"382";"Famous/famous";6862;378;704,859983939801;714,701680284216
"383";"karma-runner/karma";6848;1917;1734,70961763702;1724,33289356284
"384";"sahat/satellizer";6846;2156;2090,61449018524;2087,35729776092
"385";"XX-net/XX-Net";6843;6228;4308,91109810837;4513,98140605208
"386";"marionettejs/backbone.marionette";6835;895;1112,00868244925;1088,13936687932
"387";"tpope/vim-fugitive";6833;1535;1473,74718207193;1474,95905376073
"388";"phacility/phabricator";6832;1846;1424,99232550397;1412,66534080471
"389";"janpaepke/ScrollMagic";6814;1939;1946,60709116577;1940,59364372757
"390";"HubSpot/offline";6805;1074;1153,03218318333;1164,59786895955
"391";"elixir-lang/elixir";6803;3159;2986,40084873448;2970,73923339325
"392";"ejci/favico.js";6796;2236;933,049631738053;928,860812861565
"393";"carlhuda/janus";6787;848;1006,388654872;993,328617470233
"394";"Compass/compass";6775;691;769,751020786026;785,145457943202
"395";"nolimits4web/Framework7";6773;2821;2464,42497710779;2665,41932783675
"396";"cockroachdb/cockroach";6760;3517;3452,52140554298;3768,06476164648
"397";"guzzle/guzzle";6755;1950;1817,52205942992;1810,12442005908
"398";"apenwarr/sshuttle";6734;1488;1266,86794607593;1247,74250812861
"399";"chrisbanes/Android-PullToRefresh";6717;2124;2104,57314195835;2153,73365272799
"400";"mrmrs/colors";6710;979;989,726484110936;987,396610704389
"401";"drone/drone";6707;2025;1602,53985946106;1613,81819968204
"402";"FredrikNoren/ungit";6706;1057;984,136634633114;988,280293103421
"403";"mishoo/UglifyJS";6700;1062;1198,24806697522;1187,20263854658
"404";"felixge/node-mysql";6692;2096;1930,83900313458;1925,29139942687
"405";"revel/revel";6692;1715;1634,62992938603;1634,72391693459
"406";"javve/list.js";6678;1612;937,091289091707;914,883856167024
"407";"wekan/wekan";6676;3136;3081,6948072935;2995,77859704038
"408";"basecamp/trix";6671;6670;9849,39187507808;20500,2695278029
"409";"slimphp/Slim";6665;1762;1873,80248948366;1874,69075603785
"410";"netty/netty";6662;2287;2027,4490174323;2046,61238927464
"411";"uikit/uikit";6662;2125;2097,92125854587;2070,12767343812
"412";"HubSpot/youmightnotneedjquery";6660;2093;1760,17447322137;1770,72013110103
"413";"RubaXa/Sortable";6657;2917;2600,65186136735;2588,77771294439
"414";"phalcon/cphalcon";6650;1469;1568,28102047254;1589,46060852907
"415";"path/FastImageCache";6643;1503;1706,72937347523;1702,9899487246
"416";"Carthage/Carthage";6629;3938;3996,3892434482;4106,11278690337
"417";"carrierwaveuploader/carrierwave";6626;1002;1124,76760574074;1100,65164927806
"418";"google/fonts";6625;3396;3261,38315224489;3281,40654237164
"419";"kevinzhow/PNChart";6624;2718;2432,14697193443;2467,37095763074
"420";"begriffs/postgrest";6623;4059;4964,40223607739;5102,72453840956
"421";"activeadmin/activeadmin";6615;880;957,660624344375;977,407912240857
"422";"kkga/spacegray";6614;1097;1322,04661739815;1325,60924469289
"423";"facebook/Shimmer";6580;1656;1613,19727119605;1599,96799100125
"424";"ibireme/YYKit";6578;6531;150,658339272604;143,617478707995
"425";"navasmdc/MaterialDesignLibrary";6543;3121;3578,04985185796;3584,20376118842
"426";"nsqio/nsq";6542;1839;1863,42041254696;1845,61531943077
"427";"facebook/folly";6531;2054;1967,36572497945;1997,64799520728
"428";"stedolan/jq";6528;2374;2516,4543225967;2520,15649822674
"429";"NativeScript/NativeScript";6525;3745;3136,65247899608;3113,17730770787
"430";"google/traceur-compiler";6523;1656;1751,25103983316;1769,07064243087
"431";"xing/wysihtml5";6518;328;455,250921910049;460,667600418922
"432";"scrooloose/syntastic";6505;1842;1818,63499593123;1828,38014004886
"433";"flightjs/flight";6499;653;833,341762405627;853,761795498301
"434";"ReactiveX/RxAndroid";6489;5277;4247,94072897776;4253,36499081878
"435";"strongloop/loopback";6484;2915;2837,0970285293;2869,02447351515
"436";"saltstack/salt";6464;1576;1585,34223130507;1571,81173140258
"437";"binux/pyspider";6458;2229;2373,20857617179;2354,36225838712
"438";"mailpile/Mailpile";6454;949;1062,05257278744;1063,60217760933
"439";"jordansissel/fpm";6448;1547;1516,87732359257;1522,54394580903
"440";"cakephp/cakephp";6419;975;1140,99834855227;1141,15816260484
"441";"jessepollak/card";6412;1014;1014,82560085267;1095,01394817312
"442";"chinchang/hint.css";6405;3231;883,150299480005;877,786520330138
"443";"marmelab/gremlins.js";6400;784;694,450950891192;701,841584935088
"444";"handsontable/handsontable";6391;1646;1433,13857508972;1435,88322174092
"445";"mailcheck/mailcheck";6388;599;675,068617682336;678,714653157194
"446";"Automattic/_s";6376;1685;1708,39041739914;1706,51169918048
"447";"gin-gonic/gin";6369;3748;3312,35250020773;3280,64356587859
"448";"sequelize/sequelize";6333;2831;2593,60314996387;2606,47730780592
"449";"paperjs/paper.js";6323;1400;1468,91912804846;1457,49156542791
"450";"petehunt/webpack-howto";6309;4865;4111,83660880882;4122,83052330854
"451";"javan/whenever";6306;967;1034,67040244897;1019,21473602741
"452";"matryer/bitbar";6285;6221;199,41445961258;192,821963288011
"453";"ericelliott/essential-javascript-links";6284;6166;5133,58409555195;5143,93275396802
"454";"senchalabs/connect";6277;1063;1090,24893787717;1092,38427463914
"455";"jshint/jshint";6274;1508;1638,46823891479;1643,44853286557
"456";"OpenEmu/OpenEmu";6267;2195;1254,44393576412;1264,13499943677
"457";"ConnorAtherton/loaders.css";6264;2319;1861,58391698794;1797,95065617677
"458";"jzaefferer/jquery-validation";6258;1407;1518,87657254928;1504,33914059784
"459";"dotnet/coreclr";6233;2068;1952,93740886059;1968,23752824009
"460";"keystonejs/keystone";6226;3196;2671,6524812204;2740,10454939587
"461";"robbiehanson/CocoaAsyncSocket";6222;2526;2177,01034888565;2181,25911881875
"462";"hakimel/Ladda";6215;834;945,279808204075;951,525223080175
"463";"bbatsov/rubocop";6213;1932;1936,55829758604;1929,25372705349
"464";"ubuwaits/beautiful-web-type";6203;786;915,993366289901;912,032058785923
"465";"hashicorp/consul";6196;2835;2618,89884744933;2651,47863066019
"466";"mperham/sidekiq";6190;1290;1320,25041851037;1361,34278124723
"467";"scrooloose/nerdtree";6183;1722;1722,50629387379;1728,64908171722
"468";"niklasvh/html2canvas";6168;1716;1690,70253124605;1690,51175793194
"469";"amsul/pickadate.js";6152;1151;1336,28336693358;1341,0027106488
"470";"hpneo/gmaps";6150;1002;917,364466959891;899,890675491417
"471";"jgm/pandoc";6147;2297;2183,97120587027;2182,20500205502
"472";"pydata/pandas";6131;1916;1809,28964250626;1837,98759149529
"473";"pouchdb/pouchdb";6130;2075;1863,1191900254;1858,54077329299
"474";"jacomyal/sigma.js";6116;1592;1051,32693590115;1051,07280594304
"475";"WhisperSystems/Signal-Android";6099;2381;1473,60569232467;1609,01367622092
"476";"slackhq/SlackTextViewController";6096;2836;3163,42413021009;3157,28917778674
"477";"qrohlf/trianglify";6094;1753;1818,67248287317;1801,5026566159
"478";"phoenixframework/phoenix";6091;3773;3820,89827004295;3838,03300865031
"479";"chrisbanes/PhotoView";6085;2823;2543,0755302853;2508,44385961954
"480";"sorin-ionescu/prezto";6077;2175;1978,02358186651;2016,39764006192
"481";"Netflix/falcor";6071;6063;6990,06738314968;7457,46471865048
"482";"ryanb/cancan";6052;405;546,597759979134;534,828551993344
"483";"boot2docker/boot2docker";6039;1447;1899,16469928089;1909,40085190476
"484";"facebook/osquery";6036;2055;2435,05767917601;2392,79359533496
"485";"PHPMailer/PHPMailer";6034;2461;2248,47447693732;2241,35083944821
"486";"scala/scala";6029;2120;1901,66330339626;1888,52164341887
"487";"Flipboard/FLEX";6028;1852;1969,51344313135;1959,41069760843
"488";"sitaramc/gitolite";6025;789;813,037737451045;809,825365518106
"489";"rwaldron/johnny-five";6023;2538;2422,42700591586;2435,41944889509
"490";"douglascrockford/JSON-js";6013;1027;1138,9641160774;1143,91539575289
"491";"Matt-Esch/virtual-dom";6006;2629;2528,11391227932;2522,04494320979
"492";"romaonthego/RESideMenu";5998;1998;2098,33725099875;2120,14998608841
"493";"plataformatec/simple_form";5990;894;921,586611403154;960,267129195548
"494";"NetEase/pomelo";5986;1512;1428,80831447351;1421,79032360698
"495";"ducksboard/gridster.js";5981;1198;1236,27845283697;1249,21097062282
"496";"mozilla/BrowserQuest";5979;1129;1276,40291578705;1278,26859482361
"497";"NodeRedis/node_redis";5969;1576;1519,77407534567;1506,74368823239
"498";"aurelia/framework";5960;3466;3682,81225564884;3701,80639498256
"499";"sferik/rails_admin";5951;763;780,805169753486;769,706902113961
"500";"PHPOffice/PHPExcel";5947;2278;2110,39686058546;2091,05051087547
"501";"kesenhoo/android-training-course-in-chinese";5947;3191;2796,72569452725;2789,2708679253
"502";"clojure/clojurescript";5945;1727;2035,32397636285;2064,73710724984
"503";"morrisjs/morris.js";5929;843;874,017286662875;879,786056047512
"504";"afollestad/material-dialogs";5927;3398;3513,61818252544;3590,68171792936
"505";"MrRio/jsPDF";5926;1835;1616,27650042605;1605,52534499218
"506";"hapijs/hapi";5897;1846;1649,15590748711;1660,41877932758
"507";"lhorie/mithril.js";5891;2720;2969,55697269849;2967,57873527156
"508";"TTTAttributedLabel/TTTAttributedLabel";5887;2196;2257,84342968271;2246,72096243274
"509";"CEWendel/SWTableViewCell";5885;2075;2150,41799541408;2174,51133392777
"510";"jverkoey/nimbus";5879;1119;1153,97990013575;1153,75455988583
"511";"davatron5000/FitText.js";5860;759;876,582513312457;874,327580004447
"512";"mgcrea/angular-strap";5857;942;1126,79293357566;1103,4007434974
"513";"serbanghita/Mobile-Detect";5856;1541;1745,78854933159;1738,81546434328
"514";"sqlmapproject/sqlmap";5848;2807;1954,38945448392;1950,93830016014
"515";"ViccAlexander/Chameleon";5846;3976;5001,98723742513;4921,73638155742
"516";"jakiestfu/Snap.js";5846;650;760,941898212192;756,298787125574
"517";"FineUploader/fine-uploader";5845;580;706,065305814308;708,267267050122
"518";"matthieua/WOW";5842;2059;2180,26772841493;2171,27897346431
"519";"fish-shell/fish-shell";5825;2109;2077,10608738012;2079,99899435936
"520";"marcuswestin/WebViewJavascriptBridge";5821;3245;3247,24968966452;3210,01842423238
"521";"docker/kitematic";5817;2174;2747,64479484056;2829,47531519271
"522";"NodeBB/NodeBB";5812;1782;1790,03740117582;1781,27125471396
"523";"sbstjn/timesheet.js";5806;544;754,606820835515;734,112955834734
"524";"fronteed/icheck";5795;1252;1292,89679745495;1286,46361036696
"525";"kangax/fabric.js";5790;1649;1553,92763974502;1553,69909839524
"526";"powerline/powerline";5787;1920;1853,58478997146;1845,29303365791
"527";"danialfarid/ng-file-upload";5782;2748;2616,12153170514;2619,69749948475
"528";"nodemailer/nodemailer";5778;1833;1721,66404867045;1723,42580932375
"529";"elastic/logstash";5764;1794;1771,30392548709;1778,76770822267
"530";"Netflix/Hystrix";5754;2592;1966,62106048367;1953,57985321068
"531";"maxwellito/vivus";5748;2078;1427,19633577818;1428,53530858353
"532";"mozilla/metrics-graphics";5745;1174;1221,04727313824;1187,98241174798
"533";"ochococo/Design-Patterns-In-Swift";5744;2310;2011,77385402529;2008,48616309774
"534";"breach/breach_core";5743;218;380,798643905763;383,944934625591
"535";"fchollet/keras";5737;5027;3806,51834222881;3647,92818288902
"536";"intridea/omniauth";5731;665;750,003814520401;767,410958124889
"537";"angular-app/angular-app";5731;1114;1249,61439315455;1246,67900981843
"538";"charliesome/better_errors";5730;707;765,073263220363;760,243073722233
"539";"amatsuda/kaminari";5729;1004;1206,41829234836;1213,72845616124
"540";"johnezang/JSONKit";5727;996;1039,27991917487;1043,99762007787
"541";"jigish/slate";5723;974;960,619371296889;1002,33131269822
"542";"shutterstock/rickshaw";5712;596;708,475978498281;726,206283899315
"543";"tomchristie/django-rest-framework";5710;1874;1840,47357507385;1843,80613943859
"544";"vladikoff/chromeos-apk";5704;699;794,62912264298;796,26027255344
"545";"getpelican/pelican";5697;1293;1303,84885050052;1305,09758673762
"546";"briangonzalez/jquery.adaptive-backgrounds.js";5697;565;661,726478578269;662,484059104446
"547";"pokeb/asi-http-request";5688;448;516,737890816964;514,475341276328
"548";"tmpvar/jsdom";5687;1567;1389,34059579403;1385,63509574886
"549";"godotengine/godot";5686;1840;1492,37436216209;1495,87335436726
"550";"mozilla/localForage";5682;1549;1369,34223777339;1425,05129136724
"551";"SnapKit/SnapKit";5673;4704;4496,94219010276;4519,34171762215
"552";"mleibman/SlickGrid";5673;813;944,126910625598;949,02537888741
"553";"react-bootstrap/react-bootstrap";5669;3631;3159,82079992142;3191,2547106569
"554";"SignalR/SignalR";5662;839;985,164945912837;984,786151942561
"555";"facebook/xctool";5652;1496;1643,25019904064;1656,86097417253
"556";"VincentGarreau/particles.js";5630;2652;1674,03541556202;1666,11979567902
"557";"amix/vimrc";5629;2542;2382,06812078162;2381,08257098501
"558";"rapid7/metasploit-framework";5615;2035;2099,1646865717;2108,92120890304
"559";"ksoichiro/Android-ObservableScrollView";5614;2927;3090,02934365642;3076,06400883252
"560";"mholt/caddy";5610;5587;3679,13168235121;3387,7682006259
"561";"mwaterfall/MWPhotoBrowser";5607;2522;2370,35588132202;2325,74176516832
"562";"google/leveldb";5598;3538;3128,14107679998;3168,30994766989
"563";"google/WebFundamentals";5595;2330;2349,53246216303;2334,56478838547
"564";"libgit2/libgit2";5590;876;902,031218623602;895,229574883194
"565";"zurb/foundation-emails";5587;1192;908,781203650376;897,296656372444
"566";"eczarny/spectacle";5577;2377;2662,39886394887;2645,78301520812
"567";"mozilla/firefox-ios";5576;2596;1488,48034008715;1495,64390224849
"568";"h2o/h2o";5572;2547;3827,7064636509;4186,95008427412
"569";"masayuki0812/c3";5570;1521;1635,80808166165;1646,56178665219
"570";"casperjs/casperjs";5569;1376;1317,70990074832;1314,57509980799
"571";"zeroclipboard/zeroclipboard";5558;1345;1595,49253066879;1568,5547828404
"572";"soimort/you-get";5551;4367;1034,79097503703;1032,75808440816
"573";"systemjs/systemjs";5547;3311;3519,43290834092;3532,57272349953
"574";"mdo/code-guide";5535;1360;1493,22483795321;1501,83606042017
"575";"gitbucket/gitbucket";5518;1565;1418,1093789467;1426,37465647669
"576";"donnemartin/data-science-ipython-notebooks";5513;5508;3815,78138589203;3573,22604657041
"577";"deis/deis";5511;1445;1578,36325558637;1600,85089081298
"578";"BlackrockDigital/startbootstrap";5508;1152;1175,98843509563;1174,91946499514
"579";"Aufree/trip-to-iOS";5504;2953;2589,36527692252;2561,5859205646
"580";"thebird/Swipe";5504;1020;1043,71082336912;1035,78750000411
"581";"braziljs/js-the-right-way";5497;1470;1742,18006148065;2037,88040131522
"582";"tj/commander.js";5485;1962;1779,52691176742;1767,99448900652
"583";"Mango/slideout";5478;1451;1364,12171806602;1335,16296921492
"584";"jquery-ui-bootstrap/jquery-ui-bootstrap";5455;362;421,662764807212;411,419350166575
"585";"rupa/z";5442;1783;1401,8925959381;1463,28695594419
"586";"joshuaclayton/blueprint-css";5441;206;313,783197648124;300,950701170813
"587";"boto/boto";5438;780;1008,49562641813;1013,97928244872
"588";"seajs/seajs";5438;1687;1620,795818232;1619,23002211692
"589";"dkhamsing/open-source-ios-apps";5438;4272;3226,35652889101;3220,33988247602
"590";"coreos/rkt";5431;1715;1735,75382112515;1701,66545957761
"591";"tuupola/jquery_lazyload";5430;1463;1608,46647327849;1594,76618195261
"592";"arduino/Arduino";5428;1516;1462,13279974652;1464,18256413155
"593";"fullcalendar/fullcalendar";5426;1383;1455,45082605637;1450,02193790727
"594";"mozilla/togetherjs";5423;595;679,039148156643;679,290833961564
"595";"akka/akka";5416;1632;1580,67249717439;1533,80449526669
"596";"ether/etherpad-lite";5412;940;1090,84057207528;1089,86629540196
"597";"facebook/facebook-ios-sdk";5402;732;782,163479325348;785,062618974622
"598";"nodejitsu/node-http-proxy";5394;1478;1411,3924455537;1444,74639216533
"599";"omcljs/om";5378;1786;1629,57015054428;1621,09537674362
"600";"piwik/piwik";5373;1710;1745,00999986734;1741,0828069117
"601";"michaelvillar/dynamics.js";5362;5277;6920,19854707825;9004,08860166766
"602";"popcorn-time/popcorn-app";5345;188;344,073976662127;357,723845964532
"603";"zendframework/zf2";5344;453;564,932212792031;560,628574468527
"604";"chriso/validator.js";5343;1969;1787,09313961514;1778,59078564802
"605";"google/flatbuffers";5329;2633;2852,75046335693;2986,09663661081
"606";"progit/progit";5324;520;637,572613607142;676,608744776826
"607";"thoughtbot/guides";5323;1657;1684,33591185132;1705,11625947093
"608";"winterbe/java8-tutorial";5321;5109;399,83325462014;394,954897944869
"609";"IFTTT/JazzHands";5320;2163;2501,41769101676;2518,84571609545
"610";"angular/protractor";5318;1705;1744,40996952033;1704,84514603661
"611";"daimajia/AndroidSwipeLayout";5311;2597;2424,38462520851;2410,40717718304
"612";"tonymillion/Reachability";5307;1585;1649,50748646572;1647,41927238594
"613";"thoughtbot/laptop";5297;1427;1413,08276800072;1418,83153694887
"614";"hackiftekhar/IQKeyboardManager";5287;3243;3034,15607822814;3033,28268156873
"615";"google/physical-web";5284;1596;1523,40229891475;1511,25129134506
"616";"jverdi/JVFloatLabeledTextField";5283;1419;1588,63088032397;1557,11708894418
"617";"dangrossman/bootstrap-daterangepicker";5282;1557;1490,56147203076;1493,60615496211
"618";"b4winckler/macvim";5281;627;706,678830299104;702,55557307129
"619";"clojure/clojure";5270;1287;1201,75666152546;1210,27543640869
"620";"spring-projects/spring-boot";5267;3333;2626,79430270848;2614,60738943717
"621";"twitter/twemproxy";5264;1525;1711,47914609755;1725,16614307569
"622";"babun/babun";5262;3260;3515,08665922604;3517,23276774179
"623";"PureLayout/PureLayout";5259;2568;2736,4213009849;2729,65745877372
"624";"square/crossfilter";5256;783;871,362102920102;873,806726030674
"625";"mitchellh/packer";5251;1434;1568,17570216388;1571,75101172846
"626";"Ramotion/animated-tab-bar";5249;2861;2368,42274679039;2345,19734165613
"627";"winstonjs/winston";5240;1774;1553,12990643855;1567,60322003287
"628";"HubSpot/tether";5238;1886;1481,26555730275;1551,12884804604
"629";"facebook/rocksdb";5233;1913;1740,93560975715;1733,71642720558
"630";"sovereign/sovereign";5228;922;1006,54948989625;1012,52184201865
"631";"madrobby/keymaster";5218;617;649,182792258925;632,306984545344
"632";"dropbox/zxcvbn";5218;3147;2615,48538372277;2615,87611610269
"633";"tj/co";5205;2386;2122,84911925263;2125,86185002086
"634";"kien/ctrlp.vim";5198;1060;1368,20523570726;1351,47823883138
"635";"elastic/kibana";5197;1845;1855,56387180723;1846,73417864024
"636";"laravel/framework";5196;1821;1611,03145347742;1614,05253860357
"637";"brunch/brunch";5192;1245;1291,78604319541;1274,36439304619
"638";"liuliu/ccv";5183;755;757,645841809806;758,157578541064
"639";"CreateJS/EaselJS";5174;1061;1001,17468987663;1000,06851413944
"640";"mutualmobile/MMDrawerController";5173;2145;2155,06835772801;2156,88191470867
"641";"EnterpriseQualityCoding/FizzBuzzEnterpriseEdition";5172;1572;1720,18417571946;1706,84809220272
"642";"desandro/imagesloaded";5171;1239;1170,81594020623;1143,74373322757
"643";"taye/interact.js";5167;1178;1165,27838630328;1156,63011434755
"644";"forkingdog/UITableView-FDTemplateLayoutCell";5156;4690;5042,43118634996;5014,0426357445
"645";"sebastianbergmann/phpunit";5149;972;1038,91206143557;1030,07572258569
"646";"baconjs/bacon.js";5144;1183;1406,36593578444;1388,09238858627
"647";"middleman/middleman";5131;1083;1133,8088544896;1098,41972325696
"648";"googlesamples/android-UniversalMusicPlayer";5127;2171;1851,86182325469;1848,38489744215
"649";"gorhill/uBlock";5121;4347;4801,79414576911;4828,48063609051
"650";"zwaldowski/BlocksKit";5117;1802;1850,1398510287;1830,61332642953
"651";"ExactTarget/fuelux";5105;780;1034,68653107035;997,673918395789
"652";"stubbornella/oocss";5104;622;637,912930220539;639,465046981436
"653";"icanzilb/JSONModel";5097;2008;2077,8485562876;2080,2374432024
"654";"facebook/infer";5093;5091;6334,86518501868;7225,12932719307
"655";"Bearded-Hen/Android-Bootstrap";5083;1058;1086,48936259297;1097,67417343067
"656";"tmuxinator/tmuxinator";5082;1580;1739,55972389687;1757,94039197725
"657";"HubSpot/vex";5071;921;987,482568750488;979,35167932239
"658";"loadfive/Knwl.js";5068;3097;4220,76890063741;4175,22584895096
"659";"mobile-shell/mosh";5067;1020;1109,74354993086;1107,3659587906
"660";"jscs-dev/node-jscs";5062;2092;2462,0906262729;2446,20276691258
"661";"alsotang/node-lessons";5061;3093;2649,60428150555;2639,21574001164
"662";"antirez/disque";5056;2603;2544,81087655782;2533,0576737093
"663";"dzenbot/DZNEmptyDataSet";5055;3981;4519,54700898018;4582,37947498337
"664";"yeoman/generator-angular";5054;1641;1712,80862094059;1707,32418051007
"665";"Mashape/kong";5045;5007;4790,96973429297;4423,59731104316
"666";"CoderMJLee/MJExtension";5028;3955;4038,89588586964;4053,99432330702
"667";"buger/gor";5022;2890;3589,80614412656;3529,93391225978
"668";"fxsjy/jieba";4996;2191;2043,01076963149;2048,4846571952
"669";"powerline/fonts";4994;2691;2209,47050849217;2218,19706634666
"670";"square/dagger";4989;1798;1713,70808483943;1704,60610910817
"671";"mxcl/PromiseKit";4985;2293;2009,19861599579;1985,73497663308
"672";"codecombat/codecombat";4983;998;1167,25907057156;1158,19891492326
"673";"novus/nvd3";4977;1365;1306,27743004538;1251,50906361609
"674";"north/north";4975;251;372,531553094504;371,413569120747
"675";"dotnet/roslyn";4974;3055;2932,80365074939;2920,20651805067
"676";"JetBrains/kotlin";4969;3624;1722,16512631766;1768,1070582494
"677";"flot/flot";4960;782;894,531163120906;924,272209907601
"678";"cucumber/cucumber-ruby";4955;304;490,780953258268;500,144164973663
"679";"nicolargo/glances";4953;2056;1887,52439061747;1820,61968459011
"680";"SFTtech/openage";4953;2101;584,483700778665;581,810389446711
"681";"vitalets/x-editable";4951;854;984,761336534223;982,353404050058
"682";"feross/standard";4951;3836;3385,95963122511;3366,23581388792
"683";"restify/node-restify";4948;1726;1419,99085675741;1415,56953875911
"684";"highcharts/highcharts";4947;1365;1333,94905146627;1346,31419612061
"685";"lgvalle/Material-Animations";4947;4085;4481,80617412185;4706,9875815797
"686";"rails-api/rails-api";4934;918;1230,71239317397;1239,58935861603
"687";"daimajia/AndroidViewAnimations";4928;2303;2344,89578659777;2307,98216240568
"688";"square/SocketRocket";4918;1319;1466,67360663389;1428,15467958264
"689";"HubSpot/odometer";4900;725;790,634447687616;777,493244275665
"690";"guard/guard";4899;684;769,096628015046;764,831480317781
"691";"square/PonyDebugger";4884;1023;1078,3114243953;1075,30288550826
"692";"nhaarman/ListViewAnimations";4878;1388;1484,71912187181;1486,70057424225
"693";"astuetz/PagerSlidingTabStrip";4878;1712;1797,14598101713;1788,98772210876
"694";"maxogden/art-of-node";4877;1850;1667,75756854213;1662,47891525726
"695";"jbranchaud/til";4874;4867;116,028277801574;112,600944072338
"696";"alibaba/fastjson";4873;2710;2234,14290776897;2248,93152602277
"697";"mikepenz/MaterialDrawer";4870;3468;3151,03478151921;3143,22907402297
"698";"imakewebthings/deck.js";4869;454;565,600133950846;562,791015169399
"699";"olton/Metro-UI-CSS";4857;785;855,024020836483;857,477626730589
"700";"es-shims/es5-shim";4854;1288;1385,82084411491;1384,43449177086
"701";"mame/quine-relay";4850;1009;1275,44477548349;1280,0996794507
"702";"Pixelkit/PixelKit-Bootstrap-UI-Kits";4846;420;526,780437493664;528,625569378021
"703";"primer/primer";4846;1573;1712,6120973522;1715,17120658738
"704";"dc-js/dc.js";4845;1018;1052,21018625917;1057,72585749883
"705";"angular-fullstack/generator-angular-fullstack";4843;1815;1823,38653576859;1823,22739697249
"706";"mitmproxy/mitmproxy";4843;1579;1488,45541070163;1495,53215664404
"707";"justinfrench/formtastic";4840;316;401,868663456038;397,8337444051
"708";"aterrien/jQuery-Knob";4840;609;714,561125946469;713,094190806256
"709";"sdegutis/mjolnir";4834;375;441,578591879049;430,716381026638
"710";"Rich-Harris/ramjet";4813;4800;5660,00761590865;5959,12724159558
"711";"crystal-lang/crystal";4807;3405;4000,68759704836;3963,10547798407
"712";"paulasmuth/fnordmetric";4807;244;344,418262826003;346,762431765742
"713";"tonsky/FiraCode";4802;4647;3980,50875803506;3828,38568707668
"714";"ractivejs/ractive";4798;1054;1194,12822104396;1180,92310565085
"715";"grpc/grpc";4797;2365;2125,27926643243;2148,86040019442
"716";"maroslaw/rainyday.js";4797;559;608,876592275698;598,167340985301
"717";"swagger-api/swagger-ui";4788;2313;1946,76881583696;1942,62980706382
"718";"facebook/chisel";4788;1695;1596,85094676899;1594,24181824708
"719";"nate-parrott/Flashlight";4788;1307;1710,27136033231;1707,01787456248
"720";"twostairs/paperwork";4780;1056;1106,64729092395;1104,80233087151
"721";"junit-team/junit4";4772;1432;1425,22807418931;1425,18398274539
"722";"technomancy/leiningen";4770;899;922,759147274621;922,822426707781
"723";"DrKLO/Telegram";4767;2518;3239,15136804304;3381,6703494941
"724";"alexwolfe/Buttons";4757;630;793,602637261346;789,489213854939
"725";"levey/AwesomeMenu";4748;1004;1106,42287711736;1127,81830372163
"726";"facebook/stetho";4748;2313;1876,39616969916;1884,49335389221
"727";"liaohuqiu/android-Ultra-Pull-To-Refresh";4746;2991;2678,73857612202;2699,34178436271
"728";"octalmage/robotjs";4744;4639;6004,31399537249;6087,20084951386
"729";"jschr/bootstrap-modal";4737;508;627,60242169991;628,013569036686
"730";"reflux/refluxjs";4719;2490;3140,82802278186;3112,31310057901
"731";"codeguy/php-the-right-way";4717;1196;1279,59617446103;1282,57873731602
"732";"thoughtbot/factory_girl";4716;689;790,662283409929;773,221036563287
"733";"eslint/eslint";4716;2710;2404,59202597965;2384,94338444887
"734";"metalsmith/metalsmith";4714;1504;1364,76774945564;1362,08058273942
"735";"junegunn/fzf";4713;3279;2729,33804947185;2775,02668784463
"736";"eclipse/vert.x";4712;1341;1421,47356531548;1433,88864532323
"737";"GoogleChrome/chrome-app-samples";4706;1058;1063,92826435999;1048,15028950759
"738";"twitter/twemoji";4705;1634;1263,01824349506;1272,51176542519
"739";"xbmc/xbmc";4704;991;827,15406245725;821,678835289733
"740";"ViewDeck/ViewDeck";4701;516;502,223052994209;506,10385184901
"741";"daniel-lundin/snabbt.js";4697;611;833,692366472721;816,229388123185
"742";"mishoo/UglifyJS2";4696;1469;1418,56227904578;1400,33948273228
"743";"mislav/will_paginate";4695;479;552,127101165262;562,378690578599
"744";"CanvasPod/Canvas";4695;1046;1003,2073802706;1021,58653510521
"745";"umano/AndroidSlidingUpPanel";4691;1791;1645,36973700022;1641,85868188958
"746";"prestodb/presto";4691;1405;1514,243419977;1516,12571835479
"747";"joemccann/dillinger";4686;886;841,931748311311;840,923464956451
"748";"tbranyen/backbone-boilerplate";4683;275;438,29287418541;441,550901990607
"749";"mail-in-a-box/mailinabox";4680;1275;1491,38444886437;1578,14427272547
"750";"callmecavs/layzr.js";4679;2253;2286,88451324553;2310,09504923534
"751";"celery/celery";4676;1281;1212,36187473968;1206,31286084784
"752";"mongodb/node-mongodb-native";4661;1069;1113,73519023652;1094,23824292264
"753";"jonobr1/two.js";4657;1841;2425,58735827986;2448,41933517991
"754";"fatih/vim-go";4655;2403;3528,83492080045;3521,94683055787
"755";"CodeSeven/toastr";4655;1777;1732,28112472208;1723,76825393337
"756";"beetbox/beets";4654;905;912,287125181074;892,013616573226
"757";"yangyangwithgnu/hardseed";4652;3210;847,811095572982;844,323160075452
"758";"USArmyResearchLab/Dshell";4651;1102;4369,55883507707;5049,8761118872
"759";"aspnet/Home";4646;2281;2288,51897043359;2255,22385920114
"760";"memcached/memcached";4646;1208;955,29339920874;975,884528943694
"761";"marcuswestin/store.js";4646;1382;1161,83604848118;1157,24855786329
"762";"Seldaek/monolog";4642;1395;1312,48941103451;1311,24939868074
"763";"gizak/termui";4637;1493;1680,81826561402;1676,68675732756
"764";"karpathy/convnetjs";4635;2077;1671,86783368952;1678,65727906535
"765";"shipyard/shipyard";4628;1298;1159,99972202326;1169,37672409403
"766";"NaturalNode/natural";4626;1410;1333,18940052848;1330,371113788
"767";"philc/vimium";4617;1854;1838,06900835592;1846,03066632184
"768";"yiisoft/yii";4615;455;559,626684252701;562,151444162983
"769";"imsky/holder";4615;669;789,793091776193;805,706631201887
"770";"coolwanglu/pdf2htmlEX";4613;935;921,922748732118;905,955525985543
"771";"bmatzelle/gow";4610;1172;1651,22767458018;1582,83621736948
"772";"lra/mackup";4605;1986;1778,49751954368;1781,7117819663
"773";"evilstreak/markdown-js";4602;1278;1391,88648101199;1385,67729586364
"774";"tommoor/tinycon";4601;331;566,540215452896;561,103068194428
"775";"ruanyf/react-demos";4600;3688;3118,02278213171;3268,66066919864
"776";"mailgun/transactional-email-templates";4592;1123;1200,57212663456;1203,63004163577
"777";"facebook/KVOController";4591;1558;1791,17511376187;1851,77473088743
"778";"rdash/rdash-angular";4586;626;751,569795292188;751,372932715895
"779";"skwp/dotfiles";4574;1026;1251,68620339189;1244,91285983617
"780";"Quick/Quick";4567;2145;1963,47188756208;1984,80754339715
"781";"BoltsFramework/Bolts-ObjC";4557;1453;2068,89160696167;2039,15227806738
"782";"Khan/KaTeX";4555;1161;1208,96730115149;1179,86368721491
"783";"jsdoc3/jsdoc";4551;1585;1518,30780329924;1516,06422760508
"784";"twitter/finagle";4550;1269;1201,76997167789;1198,92903085553
"785";"mono/mono";4549;1359;1282,20765931301;1283,71933284311
"786";"lokesh/color-thief";4546;1311;1450,39381089795;1451,27270499358
"787";"hashicorp/terraform";4545;2316;2052,80692858094;2044,13273432103
"788";"schneiderandre/popping";4542;1476;1600,44485012429;1609,22590389442
"789";"LeaVerou/awesomplete";4538;1091;1036,96158111674;1026,99642813338
"790";"aFarkas/lazysizes";4536;1523;1325,25562893383;1328,02383635653
"791";"florent37/MaterialViewPager";4526;4521;4485,48477354117;5000,02101072451
"792";"android10/Android-CleanArchitecture";4525;3656;2494,24551568578;2487,24723197692
"793";"svg/svgo";4517;1905;1729,98003982656;1774,22047035885
"794";"epochjs/epoch";4506;584;767,424997490383;749,705836271256
"795";"h5bp/server-configs-nginx";4500;1371;1462,84222064743;1439,64217664334
"796";"bup/bup";4493;638;658,873339304292;658,561367422421
"797";"componentjs/component";4491;508;770,779523819852;727,223452855934
"798";"robertdavidgraham/masscan";4486;1171;1052,69562401543;1020,47122489438
"799";"jquery/sizzle";4480;756;800,40003510716;804,00515647519
"800";"greensock/GreenSock-JS";4480;1738;1787,12507562638;1790,00116799702
"801";"spotify/luigi";4479;2015;1879,77605510953;1889,64387281138
"802";"greenrobot/greenDAO";4478;2202;2028,46836813653;2022,19548726895
"803";"needim/noty";4473;744;868,734717197577;874,046845528413
"804";"ramda/ramda";4463;2550;2051,57101154545;2092,95425824633
"805";"TelescopeJS/Telescope";4457;1426;1792,03476408155;1761,30134581677
"806";"silviomoreto/bootstrap-select";4457;1369;1472,93654921344;1470,66227908211
"807";"hashicorp/vault";4456;4447;5281,84836901797;5468,35441913629
"808";"kimmobrunfeldt/progressbar.js";4451;869;908,008805083778;909,140443424275
"809";"unconed/TermKit";4443;269;372,372250671304;400,050472237081
"810";"typekit/webfontloader";4442;1458;1509,44075429797;1510,82484191745
"811";"owncloud/core";4442;1293;1191,53097442334;1197,5012826733
"812";"Bash-it/bash-it";4441;1667;1562,24055538244;1562,43617239567
"813";"fontello/fontello";4441;863;1007,40310611928;976,547251957912
"814";"flynn/flynn";4435;1032;1013,35640742168;1001,15072623311
"815";"erlang/otp";4435;1238;1181,54540703229;1190,3776937217
"816";"prometheus/prometheus";4434;2467;2483,83825339496;2482,13264752363
"817";"qiao/PathFinding.js";4433;1023;1320,61101962131;1352,88080554303
"818";"ResearchKit/ResearchKit";4433;1193;1348,26558230666;1301,17113605614
"819";"torch/torch7";4430;2668;2119,63139973413;2140,96374428366
"820";"davatron5000/Lettering.js";4428;508;555,002462676541;545,952592178995
"821";"octobercms/october";4424;1793;1767,9417670191;1739,11687235081
"822";"sindresorhus/ava";4420;4412;1079,17571624609;1032,46296331078
"823";"twitter/hogan.js";4417;603;685,161283244609;685,807894136695
"824";"golang/groupcache";4413;1002;986,222296244738;992,344493816214
"825";"Shopify/liquid";4408;1219;1020,30072899027;1029,41544268815
"826";"lhartikk/ArnoldC";4407;1465;1789,03633538431;1758,33162105877
"827";"Swordfish90/cool-retro-term";4403;998;978,491329187203;1013,76200770188
"828";"blasten/turn.js";4393;592;632,000072295726;619,383110995736
"829";"realm/realm-java";4383;2765;2104,89630601101;2081,64701457938
"830";"dbcli/pgcli";4383;2598;3487,08239452063;3434,17150602226
"831";"onevcat/Kingfisher";4382;2958;2210,99936619894;2277,03741561581
"832";"koush/ion";4379;1355;1414,55115222387;1396,25884258229
"833";"android/platform_frameworks_base";4378;1615;1543,79009434515;1540,71295140992
"834";"jackmoore/colorbox";4377;559;689,934366475336;682,766769015992
"835";"holman/spark";4377;640;738,912051096067;729,203641068616
"836";"michaeltyson/TPKeyboardAvoiding";4375;1863;1757,42972483521;1840,13572886658
"837";"clips/pattern";4375;1416;1382,96722009062;1360,82880204005
"838";"MacDownApp/macdown";4360;1804;1756,12648975277;1748,82869277661
"839";"terryma/vim-multiple-cursors";4358;1195;1155,40759117365;1153,07017966966
"840";"yyuu/pyenv";4355;1948;1693,80140198559;1702,46654987575
"841";"KrauseFx/TSMessages";4353;1298;1533,37123849943;1540,27714326118
"842";"seyhunak/twitter-bootstrap-rails";4351;445;590,817217005241;593,628236780421
"843";"bendc/sprint";4348;1536;1875,71887676071;1727,56634212894
"844";"gleitz/howdoi";4344;1490;1131,46949618091;1320,39099723955
"845";"sergeche/emmet-sublime";4339;787;818,515013443059;803,807797731231
"846";"MatthewYork/DateTools";4334;2055;2413,48467515036;2421,18648136223
"847";"dropwizard/dropwizard";4332;1198;1146,77615374124;1150,09309334058
"848";"tictail/bounce.js";4328;877;800,718380532365;796,956410317121
"849";"flarum/flarum";4321;4287;6227,15597915575;7685,85076181766
"850";"Selz/plyr";4318;896;861,400695628721;869,455908710078
"851";"helios-framework/helios";4311;235;383,606190855969;378,724439679366
"852";"p-e-w/finalterm";4308;143;299,975247272271;304,272041142717
"853";"gnab/remark";4301;1736;1761,67451020319;1797,25372765328
"854";"openframeworks/openFrameworks";4296;883;895,411831502454;909,488838268363
"855";"gabrielemariotti/cardslib";4287;1114;1303,36791417891;1304,26428210291
"856";"NeXTs/Clusterize.js";4280;4279;5172,95797956528;5223,59450892974
"857";"kivy/kivy";4270;1310;1160,00559774925;1175,81252012911
"858";"square/cubism";4269;491;545,447822499797;557,6649128534
"859";"goldfire/howler.js";4268;1262;1115,24312982996;1127,88768394934
"860";"robbiehanson/XMPPFramework";4267;1526;1540,41105550634;1540,18765837465
"861";"madebymany/sir-trevor-js";4257;558;785,015124236504;810,261516929828
"862";"gotwarlost/istanbul";4253;1812;1713,15948729731;1700,92708861783
"863";"docopt/docopt";4242;875;1023,48348466192;1013,24091221693
"864";"briannesbitt/Carbon";4236;1493;1357,21171066487;1361,07842756132
"865";"Cocoanetics/DTCoreText";4226;1129;1426,01303377475;1443,21979819631
"866";"elabs/pundit";4225;1391;1473,11969324532;1472,37695520076
"867";"topcoat/topcoat";4223;266;387,96013770193;392,996189531901
"868";"pcottle/learnGitBranching";4215;1075;1126,95582484495;1105,63616891892
"869";"samuelclay/NewsBlur";4208;555;576,93947191786;569,273639941871
"870";"tylertreat/comcast";4208;755;1059,13599214404;1060,42524042923
"871";"fabien-d/alertify.js";4206;328;439,679951386498;438,97967719333
"872";"nicklockwood/FXBlurView";4202;1521;1732,67560677167;1732,86347699794
"873";"dnschneid/crouton";4195;1313;1420,22713289862;1413,8492219831
"874";"getgrav/grav";4193;3216;1209,1319714786;1209,92214433105
"875";"davatron5000/FitVids.js";4193;528;714,654295057628;717,969342729968
"876";"SublimeCodeIntel/SublimeCodeIntel";4185;835;941,762591536813;948,490456544814
"877";"robb/Cartography";4185;2056;2270,47197640593;2275,56153416086
"878";"rakyll/boom";4182;2226;3281,97232828104;3353,27345791901
"879";"weaveworks/weave";4173;1034;1245,1552570901;1235,2029612615
"880";"Automattic/kue";4171;1387;1112,99154946768;1113,88889128283
"881";"rendrjs/rendr";4160;553;737,276137593438;730,594439845043
"882";"louischatriot/nedb";4156;1612;1369,65471283316;1398,0685234745
"883";"reactphp/react";4146;1074;1129,3506660726;1144,79591740522
"884";"alibaba/tengine";4146;1359;1343,86437608832;1342,07424606989
"885";"LMAX-Exchange/disruptor";4145;1287;1249,8645618215;1261,42277156272
"886";"CachetHQ/Cachet";4144;1875;2055,67618155936;2023,39102521135
"887";"google/gson";4140;3864;3120,1177559643;3109,90326094797
"888";"infinite-scroll/infinite-scroll";4135;504;669,864613274658;654,154337228392
"889";"pry/pry";4135;744;826,735370626683;823,409692358857
"890";"scrapinghub/portia";4129;1098;894,319723166935;888,243751061858
"891";"phusion/baseimage-docker";4119;1526;1547,27472459648;1557,73712798176
"892";"CodisLabs/codis";4114;1793;1661,78039010335;1736,56439923443
"893";"bokeh/bokeh";4111;1459;1317,66769325375;1293,14288409931
"894";"divio/django-cms";4111;855;905,840055804041;897,493596976269
"895";"wyouflf/xUtils";4102;2088;2355,06166538485;2419,78801922758
"896";"facebook/nuclide";4099;4099;4598,5898919895;4761,02688016477
"897";"AndroidBootstrap/android-bootstrap";4099;686;766,029159640709;761,91333996116
"898";"aporter/coursera-android";4089;1080;1424,00164098219;1459,99889018275
"899";"segmentio/myth";4088;484;621,165143286809;614,195414785146
"900";"codegangsta/cli";4087;1622;1712,18448778781;1730,30266077039
"901";"lukehaas/css-loaders";4080;755;737,500591139663;736,605670337313
"902";"ngbp/ngbp";4080;666;915,105123874794;931,274134015695
"903";"share/ShareJS";4080;623;868,017453625827;852,583563537322
"904";"vega/vega";4077;1226;1301,27545085138;1294,16855231467
"905";"Flipboard/FLAnimatedImage";4076;2017;2092,12879111101;2074,7984556341
"906";"numenta/nupic";4063;1132;1112,71693379976;1124,18845003132
"907";"andymccurdy/redis-py";4062;922;883,199799453154;891,110526705101
"908";"puma/puma";4062;795;851,012350330281;836,727798889211
"909";"boltdb/bolt";4061;1922;1695,98321122594;1683,17902246138
"910";"shelljs/shelljs";4060;1693;1378,646044524;1374,2463705738
"911";"dieulot/instantclick";4052;423;449,835127417692;442,375003215335
"912";"square/otto";4052;1538;1533,2215358191;1590,86601612429
"913";"nostalgiaz/bootstrap-switch";4051;862;979,563944099016;982,148039558479
"914";"XVimProject/XVim";4050;1126;1142,27234052994;1153,26062092251
"915";"Gazler/githug";4040;1260;384,128021345621;372,644277517497
"916";"google/j2objc";4039;1416;1292,27114554467;1287,75226858111
"917";"norman/friendly_id";4037;716;846,640423878272;856,815761403273
"918";"miniMAC/magic";4030;826;770,274286858552;762,290713939317
"919";"wkhtmltopdf/wkhtmltopdf";4029;1310;1322,21260839787;1310,85296044643
"920";"buunguyen/octotree";4029;2312;1507,27730695256;1459,68373469894
"921";"paralect/robomongo";4027;1620;1504,11865473372;1508,66744027889
"922";"Eonasdan/bootstrap-datetimepicker";4022;1699;1634,1156474577;1648,71971475547
"923";"fluent/fluentd";4018;1130;1124,18203017755;1128,62198235441
"924";"ksuther/KSImageNamed-Xcode";4013;1403;1286,72243163766;1291,0193039539
"925";"csswizardry/inuit.css";4012;278;419,641198017757;416,948522429579
"926";"facebook/watchman";4009;1468;1640,48349648251;1634,59263616626
"927";"perwendel/spark";4007;1842;1770,81098194802;1786,70434881438
"928";"cnodejs/nodeclub";4005;1540;1566,26968935227;1566,86940641841
"929";"nst/iOS-Runtime-Headers";4005;1668;1621,03456365874;1632,07876916094
"930";"adamwdraper/Numeral-js";4000;820;799,175028533353;798,543876458878
"931";"derbyjs/derby";4000;415;494,564752108889;498,099357284327
"932";"NancyFx/Nancy";3997;1213;1092,00270288425;1094,53239283265
"933";"tholman/elevator.js";3993;1476;1960,27351927612;2023,42596499693
"934";"flyerhzm/bullet";3989;860;901,270990360806;897,405042275907
"935";"chriskiehl/Gooey";3986;723;939,894971360059;958,609603231014
"936";"bramp/js-sequence-diagrams";3982;1456;2852,95409312919;2833,51570473751
"937";"haoel/leetcode";3981;1659;1849,66491530348;1840,82002265878
"938";"sophron/wifiphisher";3979;751;869,563344081217;986,083857732047
"939";"alibaba/dubbo";3976;2430;1917,90037684958;1902,9204494787
"940";"arashpayan/appirater";3970;788;804,56426586841;815,65018891599
"941";"jmechner/Prince-of-Persia-Apple-II";3970;335;378,207654049503;376,865631613756
"942";"cocos2d/cocos2d-objc";3968;396;471,08172381807;471,508253370409
"943";"Netflix/SimianArmy";3967;1295;1241,4863737912;1229,95310132802
"944";"deployd/deployd";3966;866;981,994342308768;989,13222229232
"945";"venmo/synx";3965;1462;1237,05420127618;1235,70960680546
"946";"johndyer/mediaelement";3960;776;916,185343709301;909,706023713604
"947";"redox-os/redox";3959;3960;2578,99074986239;2436,90450999645
"948";"angular-ui/ui-grid";3957;1582;1904,84084417901;1905,52612613741
"949";"devinross/tapkulibrary";3957;335;435,847089233975;424,960120824391
"950";"h5bp/mobile-boilerplate";3957;272;405,491957499333;401,40949190105
"951";"ConnorAtherton/walkway";3954;552;386,096972362718;374,344015970081
"952";"ichord/At.js";3949;676;778,202668890131;821,054832264507
"953";"puppetlabs/puppet";3947;863;968,405868085666;953,537773436139
"954";"bootflat/bootflat.github.io";3946;646;770,97136642166;777,456833707226
"955";"tesseract-ocr/tesseract";3945;3887;3109,05973567152;3332,98012113444
"956";"headjs/headjs";3944;313;385,873972177824;391,771159825169
"957";"kennethreitz/legit";3940;474;477,659515217137;481,716127063564
"958";"medialize/URI.js";3940;850;867,813166380017;869,503340793277
"959";"justinwalsh/daux.io";3938;586;629,379567575955;626,747901110405
"960";"jhipster/generator-jhipster";3938;1969;1827,63563255968;1820,24498058366
"961";"airblade/paper_trail";3933;703;789,257280625845;771,877593925184
"962";"lebinh/ngxtop";3930;589;652,770463562576;651,931992402025
"963";"mathiasbynens/jquery-placeholder";3924;550;691,275683171582;688,364496649143
"964";"vurtun/nuklear";3923;3871;452,539326097989;448,540082369438
"965";"fogleman/Craft";3919;1029;844,307662735423;844,099996723895
"966";"dropwizard/metrics";3916;969;1086,94783779189;1087,92219717061
"967";"FriendsOfPHP/Goutte";3914;1143;1203,13505887307;1193,39969012725
"968";"facebook/jest";3914;1598;1555,89110920884;1524,34964596905
"969";"chriskempson/base16";3912;1416;1461,3361083744;1469,5468551817
"970";"jedi4ever/veewee";3905;393;543,124877999378;556,971163160737
"971";"google/google-api-nodejs-client";3902;1009;990,81561847948;994,588389614737
"972";"sockjs/sockjs-client";3900;922;933,35483320943;936,3198638811
"973";"alexreisner/geocoder";3897;747;853,026322675413;853,082177112893
"974";"slim-template/slim";3886;678;742,621857743557;746,042915237238
"975";"go-kit/kit";3883;3230;3185,39251400797;3101,93082674677
"976";"krakenjs/kraken-js";3878;639;764,807581483906;752,933333734042
"977";"andreafabrizi/Dropbox-Uploader";3877;998;1000,31683537754;1006,42272895319
"978";"jimhigson/oboe.js";3877;388;450,599632049485;445,584545766933
"979";"HelloZeroNet/ZeroNet";3874;3296;969,441469610743;931,220317502254
"980";"facebookarchive/huxley";3873;342;479,864052952012;484,402480227007
"981";"bjorn/tiled";3872;935;974,194166586579;1021,29174993121
"982";"facebook/proxygen";3870;1130;865,892783452182;862,420685888043
"983";"OwlFonk/OwlCarousel";3868;1132;1234,82260147297;1242,29948526558
"984";"FFmpeg/FFmpeg";3868;2018;1690,27317563904;1695,18905055899
"985";"koenbok/Framer";3863;978;1093,2931992093;1098,59010164984
"986";"bespokejs/bespoke";3858;635;751,975005327506;740,472416818816
"987";"zealdocs/zeal";3857;1507;1242,10212804515;1240,17199955338
"988";"emilsjolander/StickyListHeaders";3857;1262;1238,95299892884;1243,4330828637
"989";"shadowsocks/shadowsocks-android";3856;2650;2054,12538217527;2049,25846353161
"990";"binarylogic/authlogic";3851;271;527,65180725439;514,121809533807
"991";"dbushell/Pikaday";3845;1409;1383,38303090614;1384,45273502577
"992";"thumbor/thumbor";3840;1069;1426,7199438133;1423,01656394425
"993";"google/cadvisor";3839;1615;1665,02176085381;1665,00215740189
"994";"winjs/winjs";3838;662;859,471024377494;858,202793280574
"995";"webpy/webpy";3837;583;653,510915712433;660,621028070761
"996";"assaf/zombie";3835;853;867,695744297297;891,582178017333
"997";"fog/fog";3826;412;498,8026428691;485,869696972237
"998";"matz/streem";3823;559;679,019574669017;660,402820386126
"999";"flatiron/director";3818;1275;1282,51619165486;1299,72700612065
"1000";"peers/peerjs";3816;977;1086,95632844935;1098,46190774863
"1001";"github/linguist";3809;1027;1051,2833723098;1058,40256079056
"1002";"hakimel/stroll.js";3808;367;462,310242675601;465,402218526799
"1003";"liftoff/GateOne";3803;676;802,87787498505;800,04677844822
"1004";"sparklemotion/nokogiri";3803;649;718,426035325956;713,76606354665
"1005";"altercation/vim-colors-solarized";3802;887;861,777914131798;888,261099121293
"1006";"muaz-khan/WebRTC-Experiment";3801;1290;1336,18494781969;1315,90289646393
"1007";"sintaxi/harp";3795;983;1005,31999557143;1000,32581566399
"1008";"ddollar/foreman";3794;688;792,27412103323;787,996409722039
"1009";"addyosmani/grunt-uncss";3791;610;790,83324911733;796,300793672207
"1010";"aws/aws-cli";3787;1131;1177,81283632765;1138,32692367975
"1011";"eduardolundgren/tracking.js";3785;1103;1349,98661339837;1349,24517697812
"1012";"sofish/pen";3785;693;817,193199779125;784,378794552917
"1013";"HabitRPG/habitrpg";3784;1205;1163,8382042292;1163,32764815415
"1014";"kneath/kss";3783;346;472,963414260125;468,98210775142
"1015";"gopherjs/gopherjs";3779;1159;1233,3430906418;1250,54965179488
"1016";"markdalgleish/stellar.js";3774;666;679,663920017066;688,135669986308
"1017";"backup/backup";3767;477;484,577507141288;474,991470406952
"1018";"holman/dotfiles";3762;829;758,118476072304;772,143920310002
"1019";"kevana/not-dockers-ui";3761;1264;1147,16805848487;1154,56911688016
"1020";"imulus/retinajs";3757;527;630,618663823016;621,992740664429
"1021";"sqlitebrowser/sqlitebrowser";3753;2269;2070,04984669974;2064,96967464537
"1022";"mcxiaoke/android-volley";3751;2199;2351,40558725582;2347,41234750693
"1023";"syntaxhighlighter/syntaxhighlighter";3751;576;594,359732103269;589,373795644012
"1024";"zeman/perfmap";3749;280;415,993432578769;412,283535838771
"1025";"facebook/facebook-android-sdk";3741;558;647,923602072252;651,7105570065
"1026";"luis-almeida/unveil";3739;788;853,92174460012;851,994932141507
"1027";"andreamazz/AMScrollingNavbar";3739;1449;1577,34693172013;1563,62494711931
"1028";"libuv/libuv";3738;2392;2213,11337897061;2292,22158871664
"1029";"beautify-web/js-beautify";3737;1023;992,563775872037;1014,74020932701
"1030";"tsenart/vegeta";3736;1526;811,327463232891;785,739242003122
"1031";"jamztang/CSStickyHeaderFlowLayout";3733;1659;1532,26922305022;1541,05780387764
"1032";"stympy/faker";3731;1380;1362,36758273845;1367,48940572629
"1033";"processing/p5.js";3726;1404;1394,38657600888;1406,41428498797
"1034";"square/cube";3726;254;354,526276917564;352,179745614756
"1035";"mamaral/Onboard";3725;2580;3091,72133291505;3372,51582779707
"1036";"koalaman/shellcheck";3724;2095;1558,46775772959;1560,10271377666
"1037";"fancyapps/fancyBox";3718;758;859,271221552671;865,740418304163
"1038";"coolwanglu/vim.js";3717;532;650,862121505257;646,779736919303
"1039";"pardom/ActiveAndroid";3716;1426;1726,17392923721;1718,49972045963
"1040";"roboguice/roboguice";3715;896;1052,88617317366;1041,63904810537
"1041";"kristopolous/BOOTSTRA.386";3715;408;400,279585942788;404,745023589326
"1042";"isohuntto/openbay";3712;102;239,000362790797;234,115203103908
"1043";"claritylab/lucida";3711;609;738,91368826438;746,967373870327
"1044";"stig/json-framework";3709;259;365,085667520777;354,331541920282
"1045";"almende/vis";3708;1110;1158,75464346036;1159,50387721891
"1046";"harelba/q";3706;1084;1430,69764231831;1337,69140706919
"1047";"rmurphey/js-assessment";3706;1641;1756,06702076242;1710,39412467395
"1048";"sferik/t";3704;673;669,006517569054;671,748359472765
"1049";"visionmedia/page.js";3701;1532;1472,50900981521;1469,31457021041
"1050";"nzakas/computer-science-in-javascript";3695;1075;1098,90694332899;1128,38164250324
"1051";"bottlepy/bottle";3694;894;880,358810701728;873,685972887148
"1052";"MrSwitch/hello.js";3693;655;680,438668383458;671,910907999333
"1053";"drapergem/draper";3690;587;719,495829449538;724,135718291715
"1054";"haiwen/seafile";3689;848;842,746844305296;844,843658213197
"1055";"outpunk/evil-icons";3678;588;578,232050285257;573,491932204007
"1056";"eligrey/FileSaver.js";3678;1432;1258,75547542578;1292,66989094997
"1057";"wenzhixin/bootstrap-table";3678;2193;2273,09520390547;2276,11678000632
"1058";"viljamis/responsive-nav.js";3675;521;596,76229059526;591,111672188873
"1059";"lucasr/twoway-view";3672;1409;1523,38842512383;1521,03431540858
"1060";"BBC-News/Imager.js";3672;292;412,326945438756;415,877573051887
"1061";"giakki/uncss";3671;1473;1789,75604124449;1878,31847634642
"1062";"bitemyapp/learnhaskell";3671;1519;1615,58991872778;1605,30674222473
"1063";"thinkaurelius/titan";3670;990;954,780349010382;989,213865499102
"1064";"jinzhu/gorm";3669;1937;2036,1003986713;2019,95785092708
"1065";"joke2k/faker";3667;851;929,760227055249;977,133467357628
"1066";"json-api/json-api";3661;1666;2034,95685435578;2035,0338378407
"1067";"liabru/matter-js";3653;733;716,637665003625;723,082150953526
"1068";"DevinVinson/WordPress-Plugin-Boilerplate";3652;894;975,851396988676;976,386130909512
"1069";"Huddle/PhantomCSS";3651;904;946,042022320645;958,554751477009
"1070";"dtao/lazy.js";3651;1022;942,953931614362;946,132356221728
"1071";"amlcurran/ShowcaseView";3650;1209;1038,6969073676;1041,77166326844
"1072";"OpenRefine/OpenRefine";3650;970;1133,78367315494;1136,73371074302
"1073";"subtlepatterns/SubtlePatterns";3646;418;503,553767146283;500,310209694775
"1074";"google/gumbo-parser";3645;458;485,315511105544;483,884910850934
"1075";"chrisjenx/Calligraphy";3644;1858;1824,28722529176;1824,40355075371
"1076";"docker/swarm";3642;1109;1103,12566291592;1128,90459958547
"1077";"jakiestfu/Medium.js";3641;642;759,09405353891;762,565840737914
"1078";"mbleigh/acts-as-taggable-on";3639;477;613,406523561247;603,720313469793
"1079";"facebook/css-layout";3638;1379;1446,13838455868;1482,76106888494
"1080";"mattt/FormatterKit";3637;839;884,421822291637;890,758524365702
"1081";"laravel/lumen";3636;1683;1790,80437466384;1799,70349491301
"1082";"cloudwu/skynet";3635;1291;1050,57408545155;1045,48257101144
"1083";"mortenjust/androidtool-mac";3633;3631;4211,63974330331;4257,88845387902
"1084";"dropbox/pyston";3628;799;712,025254941031;718,203710358664
"1085";"erming/shout";3627;1171;693,494142009386;693,636987120155
"1086";"hdodenhof/CircleImageView";3624;2210;2070,20787743115;2064,15594130592
"1087";"bpampuch/pdfmake";3619;3295;4243,08877155843;4422,76842987739
"1088";"cyfdecyf/cow";3618;1764;1760,67642934439;1750,55913030675
"1089";"tpope/vim-surround";3617;1014;978,109565354073;975,462201977548
"1090";"TalAter/UpUp";3614;3613;5297,4755460904;8478,35297257553
"1091";"jnunemaker/httparty";3610;635;734,656071403437;745,246812231219
"1092";"arvida/emoji-cheat-sheet.com";3610;1385;1329,72966080793;1352,93832657986
"1093";"h4cc/awesome-elixir";3609;2760;2350,78001634518;2358,1079994004
"1094";"moxiecode/plupload";3608;770;783,67940325363;779,999972070885
"1095";"srobbin/jquery-backstretch";3607;469;561,13487176211;560,637899161596
"1096";"HubSpot/messenger";3606;499;556,788164230235;557,175880163815
"1097";"NodeOS/NodeOS";3604;1367;825,892188097352;806,410710358925
"1098";"hbons/SparkleShare";3603;327;392,710224526849;396,45094935423
"1099";"IonicaBizau/git-stats";3601;668;770,627015984523;770,170785537417
"1100";"umdjs/umd";3593;1248;1241,13161665399;1250,05395213554
"1101";"Theano/Theano";3589;2216;1603,547238232;1591,58721895782
"1102";"JakeLin/SwiftWeather";3588;1962;1739,36921126072;1746,26773164596
"1103";"feathersjs/feathers";3586;2855;515,90999670899;514,976131985945
"1104";"ankane/chartkick";3581;722;799,800642571043;802,026389639922
"1105";"codegangsta/negroni";3581;1269;1391,69759232818;1388,34353106999
"1106";"tessalt/echo-chamber-js";3580;3580;5025,70675514533;7557,65436877015
"1107";"angular-translate/angular-translate";3578;1185;1306,02050097266;1301,29152348562
"1108";"django-debug-toolbar/django-debug-toolbar";3574;565;611,372279644487;612,430496600069
"1109";"shadowsocks/shadowsocks-windows";3569;2596;3834,52321355894;3883,30702790703
"1110";"happyworm/jPlayer";3568;698;768,715812715964;768,464087515226
"1111";"turbolinks/turbolinks-classic";3567;558;723,614214159919;718,624000698641
"1112";"JakeWharton/u2020";3560;1917;1674,15384834953;1766,7631510505
"1113";"matplotlib/matplotlib";3559;1168;1067,56825943001;1062,40891049684
"1114";"bebraw/jswiki";3558;362;457,10614537863;453,955379210039
"1115";"steipete/Aspects";3556;2000;2301,37186958005;2401,93166330844
"1116";"derekparker/delve";3556;1822;1497,51716578886;1477,94841234524
"1117";"draios/sysdig";3551;1187;888,129303234898;864,982419080268
"1118";"xetorthio/jedis";3550;1312;1226,33306763671;1245,82365871767
"1119";"sferik/twitter";3548;467;560,801759063256;546,084227128953
"1120";"faye/faye";3548;542;556,845571048968;567,397963187867
"1121";"iissnan/hexo-theme-next";3548;3107;2631,14910130803;2638,97009388034
"1122";"mafintosh/peerflix";3546;1330;1189,10711536547;1205,29389688872
"1123";"leemunroe/responsive-html-email-template";3545;796;804,99568028743;831,017529549597
"1124";"thoughtbot/neat";3544;803;859,511833993721;857,586396233443
"1125";"airblade/vim-gitgutter";3541;730;800,137304960287;801,222049331975
"1126";"xmartlabs/XLForm";3530;1611;1989,92415920788;1979,49290003517
"1127";"DataTables/DataTables";3527;1115;1165,72420412789;1155,55982668587
"1128";"substack/browserify-handbook";3526;1276;1409,21595489503;1438,60297094369
"1129";"BBC-News/wraith";3526;645;878,72951491222;858,42868435271
"1130";"mxstbr/react-boilerplate";3524;3519;147,513377993757;142,253080180692
"1131";"google/gxui";3523;1199;2255,36850108426;2253,73920748172
"1132";"malsup/form";3522;660;717,722961796553;716,128767594212
"1133";"facebookarchive/facebook-php-sdk";3518;104;213,38259180919;220,548293019366
"1134";"karpathy/neuraltalk";3517;1351;1587,2126870968;1557,05865048642
"1135";"rey5137/material";3513;2612;3124,22993530556;3108,53116829144
"1136";"sandstorm-io/sandstorm";3511;1203;1429,32915721868;1403,98882945718
"1137";"TTimo/doom3.gpl";3508;235;318,071697700282;325,983303150383
"1138";"tombenner/nui";3505;436;500,525149988745;498,768954229741
"1139";"adambard/learnxinyminutes-docs";3504;1206;1400,70740119254;1379,05739139886
"1140";"HubSpot/shepherd";3496;1080;976,320474719239;968,451493452025
"1141";"hashicorp/serf";3492;642;705,221589495397;703,991874314868
"1142";"dmlc/mxnet";3492;3482;1698,40913703183;1659,66062213298
"1143";"ShareX/ShareX";3491;1995;2687,95266141458;2681,15681690176
"1144";"phonegap/phonegap-start";3490;251;345,727541446063;340,815682836427
"1145";"benpickles/peity";3486;512;635,354614785869;646,77269463963
"1146";"socketio/socket.io-client";3484;709;776,258542848561;769,131514522705
"1147";"locustio/locust";3482;2067;2838,91480583495;2770,60524225967
"1148";"mozilla/sweet.js";3482;599;640,623154513865;646,666924582161
"1149";"nomad/shenzhen";3482;1099;1278,68187495329;1254,98186993482
"1150";"tholman/zenpen";3478;420;451,338289723016;442,703805086411
"1151";"google/google-api-php-client";3478;1247;1388,97498069417;1379,95929916341
"1152";"github/git-lfs";3478;1793;2398,72878320862;2309,84878213463
"1153";"mzabriskie/axios";3478;3056;2194,25018575353;2185,2860011794
"1154";"es-analysis/plato";3476;777;918,744796628928;924,222357622347
"1155";"sharelatex/sharelatex";3474;707;732,081498341049;733,233660686319
"1156";"puphpet/puphpet";3474;720;914,335110673278;905,172678353777
"1157";"OAI/OpenAPI-Specification";3472;1763;1015,73443654191;1008,90855523452
"1158";"MortimerGoro/MGSwipeTableCell";3469;2175;1926,24149858455;1864,62473956718
"1159";"swoole/swoole-src";3469;1934;1842,26155077736;1869,23450401296
"1160";"rails-api/active_model_serializers";3469;887;975,421523787392;966,551697736858
"1161";"densitydesign/raw";3464;689;766,851120899208;761,746286163405
"1162";"nothings/stb";3463;1919;1522,00643913077;1538,1016033927
"1163";"pkluz/PKRevealController";3461;1122;1322,69443580988;1318,9719861741
"1164";"Intervention/image";3459;1437;1403,30829299377;1432,3093084341
"1165";"mruby/mruby";3457;504;514,328556652671;491,650486014402
"1166";"ocornut/imgui";3455;2094;2101,90363150156;2100,84343068372
"1167";"nicklockwood/iRate";3453;1194;1346,13577609303;1351,90282202659
"1168";"showdownjs/showdown";3452;912;970,277343188522;975,556101824363
"1169";"sivel/speedtest-cli";3452;1341;1216,15607125602;1217,6396887482
"1170";"John-Lluch/SWRevealViewController";3451;1318;1395,46886296331;1398,34631384836
"1171";"futuresimple/android-floating-action-button";3450;1763;1903,34491392587;1897,13172425191
"1172";"Swiip/generator-gulp-angular";3448;2141;2327,4948106505;2315,5762395685
"1173";"fengyuanchen/cropper";3447;2407;2116,15043267256;2106,23401090279
"1174";"github/scientist";3443;2965;749,606863914277;761,888804444294
"1175";"duojs/duo";3438;532;793,478979637599;790,105614381057
"1176";"wout/svg.js";3437;666;704,917769904481;711,779282168616
"1177";"visionmedia/move.js";3437;953;1051,01765866438;1058,73648631325
"1178";"sandstorm-io/capnproto";3435;839;1004,02808912742;996,134812254055
"1179";"visionmedia/supertest";3434;1487;1407,44281749282;1401,17071270466
"1180";"chjj/blessed";3434;1983;2170,58173915321;2173,98360868714
"1181";"JakeWharton/NineOldAndroids";3434;1131;1145,85301442025;1144,0561015617
"1182";"appium/appium";3432;1330;1190,02188339014;1214,44698568136
"1183";"jquery/qunit";3430;368;422,862215904341;435,066728744368
"1184";"phusion/passenger";3428;580;761,004641670614;769,765397836782
"1185";"youtube/vitess";3423;997;924,32892891783;904,493190881691
"1186";"pedrovgs/EffectiveAndroidUI";3422;2205;1963,09926253731;1927,3647877596
"1187";"mono/MonoGame";3422;805;660,610816109386;660,283444516484
"1188";"vmg/redcarpet";3420;713;783,894864946914;789,866644931456
"1189";"gradle/gradle";3420;1181;880,524666815704;865,65873667494
"1190";"websockets/ws";3416;1331;1239,10012552029;1244,86970675587
"1191";"fpillet/NSLogger";3415;825;956,614780915316;963,846369766851
"1192";"AutoMapper/AutoMapper";3414;926;946,425769008932;956,289846514523
"1193";"joyent/libuv";3413;86;193,600015523167;193,199326607998
"1194";"makeusabrew/bootbox";3411;714;786,06813443905;783,92810258016
"1195";"openzipkin/zipkin";3411;1113;919,935802207261;914,457434608855
"1196";"ideawu/ssdb";3410;1168;975,395947924808;976,383373174516
"1197";"mroth/lolcommits";3409;635;561,795499788497;564,186491977945
"1198";"torchbox/wagtail";3407;913;1012,87344108374;1013,2493112732
"1199";"ericdrowell/KineticJS";3403;342;487,767022771007;494,28285469971
"1200";"dingo/api";3399;2230;1966,97256413783;1958,32281445063
"1201";"ant-design/ant-design";3396;3380;2857,95481979772;2583,03307793417
"1202";"robbiehanson/CocoaHTTPServer";3392;920;927,018909358268;928,506879185188
"1203";"pluginaweek/state_machine";3390;335;435,374844960324;437,765204155211
"1204";"tools/godep";3389;1439;1431,17995275137;1444,8637000729
"1205";"socketstream/socketstream";3388;248;341,565696447357;333,900342203486
"1206";"guardian/scribe";3386;427;643,741037421652;637,79894413863
"1207";"StevenBlack/hosts";3385;3248;565,395315007589;555,670982347488
"1208";"appjs/appjs";3383;306;374,220661713173;374,58050334102
"1209";"ThinkUpLLC/ThinkUp";3381;193;274,613800821261;276,112902424969
"1210";"reapp/reapp";3381;1313;1607,71180064749;1619,52182367198
"1211";"sosedoff/pgweb";3378;732;704,996980626088;701,068221130499
"1212";"vigetlabs/gulp-starter";3376;1670;1792,4771789229;1783,47213114065
"1213";"wishstudio/flinux";3376;627;503,984113372577;492,957353130893
"1214";"CodeboxIDE/codebox";3376;739;875,936326028105;861,037854208779
"1215";"restsharp/RestSharp";3374;939;1027,12185981987;1021,74008183702
"1216";"lpereira/lwan";3374;898;753,419249045331;762,394554481622
"1217";"davidmerfield/randomColor";3373;921;1266,32304838181;1293,27944422213
"1218";"geuis/helium-css";3372;366;628,826129165586;615,73992341657
"1219";"trogdoro/xiki";3368;188;291,094486592699;289,085036757135
"1220";"noraesae/perfect-scrollbar";3368;1272;1273,25532296242;1260,00166799267
"1221";"olivernn/lunr.js";3367;730;787,974881033107;761,598275445011
"1222";"magento/magento2";3362;1197;1052,76652766308;1055,50867976668
"1223";"theintern/intern";3362;665;704,184102878775;681,054114003967
"1224";"chalk/chalk";3359;1635;1585,65725553263;1565,2176783102
"1225";"lauris/awesome-scala";3358;1531;1433,22337856687;1435,19900630524
"1226";"google/brotli";3354;3293;4971,76598349768;5006,10537096712
"1227";"springside/springside4";3354;1051;953,171723422642;963,458189961872
"1228";"soffes/SSKeychain";3352;1409;1437,15085969895;1428,8323178476
"1229";"neilj/Squire";3350;580;674,747061222588;668,241537201861
"1230";"tmux-plugins/tmux-resurrect";3350;1795;4114,10970774607;4071,97973785627
"1231";"mongodb/mongoid";3348;246;364,019108717177;359,910277540862
"1232";"tweepy/tweepy";3347;792;824,860059639015;825,013765462511
"1233";"errbit/errbit";3346;483;480,952518162398;480,327484786945
"1234";"rmm5t/jquery-timeago";3344;460;525,668658995078;527,527214638557
"1235";"mpv-player/mpv";3343;1640;1441,29919913146;1449,9216499353
"1236";"JohnLangford/vowpal_wabbit";3339;1082;1091,85847837941;1095,47547337143
"1237";"google/yapf";3339;1067;974,866929871799;977,0796896284
"1238";"KeyboardFire/mkcast";3338;197;320,497239347272;321,378357591746
"1239";"FormidableLabs/radium";3338;2500;2485,64924915845;2482,01423721253
"1240";"dennis714/RE-for-beginners";3338;453;465,030156638873;463,286063101782
"1241";"Haneke/HanekeSwift";3338;1983;2183,28279967303;2173,75759800305
"1242";"brianc/node-postgres";3336;1085;1055,27104352136;1065,27264310373
"1243";"nesquena/rabl";3336;295;407,281564287337;405,526264456909
"1244";"ruanyf/es6tutorial";3331;2088;1332,10881408057;1345,77763791517
"1245";"oddbird/susy";3328;821;916,869015649715;919,585831724194
"1246";"refinery/refinerycms";3325;295;379,606016041657;375,536788995899
"1247";"meanjs/mean";3325;1448;1610,08351715045;1636,28624014172
"1248";"amoffat/sh";3320;596;868,768307146872;824,806545380534
"1249";"swagger-api/swagger-core";3318;808;816,80808960832;830,822194649104
"1250";"patrickkunka/mixitup";3318;691;700,811997922687;686,416587818724
"1251";"wasabeef/recyclerview-animators";3318;2184;2057,74680083227;2064,41634020797
"1252";"bundler/bundler";3317;561;627,569639728454;623,144257317891
"1253";"ServiceStack/ServiceStack";3317;584;638,934120222016;640,236832189643
"1254";"nltk/nltk";3316;1150;1049,07632103324;1041,75837956273
"1255";"ColinEberhardt/VCTransitionsLibrary";3315;1140;1002,19814214876;1007,44983819824
"1256";"fastmonkeys/stellar";3315;132;254,018279988964;233,580080830353
"1257";"activemerchant/active_merchant";3312;333;445,335927094616;444,338437801448
"1258";"rest-client/rest-client";3312;701;831,201924459904;839,450360210903
"1259";"josdejong/mathjs";3311;1088;1270,80371416148;1233,91954001756
"1260";"TrinityCore/TrinityCore";3310;606;519,245668744543;517,450659096215
"1261";"yui/yui3";3308;455;521,439530889837;515,802561016155
"1262";"rvm/rvm";3305;447;564,487654059213;562,58960447552
"1263";"FuzzyAutocomplete/FuzzyAutocompletePlugin";3304;1312;1245,40598536899;1246,58830497735
"1264";"eventmachine/eventmachine";3303;446;514,821175076858;509,94353501708
"1265";"riccardoscalco/textures";3302;477;677,908722326232;677,942547186311
"1266";"humhub/humhub";3301;859;817,147413555701;805,325390986313
"1267";"thoughtbot/dotfiles";3299;1142;1238,68151455824;1239,05151384834
"1268";"scribejava/scribejava";3296;730;626,655179050233;619,891841334125
"1269";"johnno1962/injectionforxcode";3296;2284;749,484652839039;736,90923937265
"1270";"tgalal/yowsup";3296;1423;1395,94444461336;1544,06772443253
"1271";"JedWatson/react-select";3293;2813;2380,43444673572;2332,03757351203
"1272";"tangqiaoboy/iOSBlogCN";3292;1705;1755,83466964585;1753,06101599862
"1273";"presidentbeef/brakeman";3292;874;971,136962328684;966,048782199099
"1274";"facebook/rebound";3292;1361;1436,73441180886;1436,84969212134
"1275";"pa7/heatmap.js";3289;459;536,250991042061;529,961396959464
"1276";"mozilla/shumway";3289;357;492,640964902878;489,553965597838
"1277";"sorich87/bootstrap-tour";3289;691;818,365275913692;798,479777678519
"1278";"enormego/EGOTableViewPullRefresh";3284;418;587,576673241895;576,752546149104
"1279";"driftyco/ng-cordova";3281;1353;1552,85433000432;1550,31130455466
"1280";"makovkastar/FloatingActionButton";3280;1360;1636,08897412318;1622,06828304672
"1281";"bitwiseshiftleft/sjcl";3280;662;675,078307931057;665,743492225043
"1282";"larsenwork/monoid";3280;3248;4513,27141655974;4643,44902577129
"1283";"go-lang-plugin-org/go-lang-idea-plugin";3279;1875;1808,58431536301;1801,28737926868
"1284";"node-nock/nock";3279;1291;1077,62241030901;1071,97888591481
"1285";"celluloid/celluloid";3277;540;630,823875063791;632,389496271304
"1286";"rancher/rancher";3276;1963;1693,29903924747;1680,53648402768
"1287";"sj26/mailcatcher";3273;737;731,391476533861;758,303474778594
"1288";"auduno/clmtrackr";3273;867;701,488671397989;711,266803528646
"1289";"Strider-CD/strider";3271;1066;1044,45190162402;1045,27118384832
"1290";"kenkeiter/skeuocard";3270;145;250,873408931785;255,200275537968
"1291";"pallets/click";3267;1161;1055,87990379816;1058,88285318261
"1292";"kriswallsmith/assetic";3265;365;434,122084108089;422,327777298458
"1293";"syedhali/EZAudio";3262;1547;1113,56974431421;1112,14565976314
"1294";"tomaz/appledoc";3261;681;674,315064561584;671,600399438402
"1295";"subprotocol/verlet-js";3260;371;618,339970927144;582,090300321004
"1296";"linkedin/hopscotch";3256;741;1025,04415822754;1034,50380964073
"1297";"segmentio/analytics.js";3256;371;471,280152551581;466,026498841206
"1298";"googlei18n/libphonenumber";3252;2152;1319,98496988472;1312,79280653895
"1299";"rauchg/slackin";3250;2333;2761,43304150589;2794,07941418429
"1300";"koush/AndroidAsync";3249;1043;1125,17673170892;1121,01502754122
"1301";"wilsonpage/fastdom";3248;1292;896,567252154477;904,555061615678
"1302";"bnoguchi/everyauth";3248;246;321,315699648253;347,414460884257
"1303";"soffes/sstoolkit";3246;462;521,104177397503;516,515096393479
"1304";"basecamp/pow";3241;308;378,651137991584;377,125339580242
"1305";"bkeepers/dotenv";3240;924;956,885905585322;961,893385803551
"1306";"erikflowers/weather-icons";3238;998;1028,52089444863;1027,34919709076
"1307";"stevenwanderski/bxslider-4";3237;839;951,484248643465;937,183390327313
"1308";"Trinea/android-common";3235;1463;1456,97335793443;1450,28823092249
"1309";"home-assistant/home-assistant";3235;1435;858,032230618243;841,352419182006
"1310";"julienXX/terminal-notifier";3234;696;780,760375494038;781,939197803252
"1311";"filamentgroup/grunticon";3231;368;504,037329581177;514,551245959729
"1312";"facebookarchive/scribe";3231;348;460,529420135958;462,235902695909
"1313";"duemunk/Async";3229;2247;3139,40821138487;3128,24371323734
"1314";"Russell91/sshrc";3228;520;538,595937005814;517,135998684143
"1315";"erikhuda/thor";3228;507;549,982529419897;551,253362698765
"1316";"pallets/jinja";3228;927;896,10887519553;892,661615013277
"1317";"audreyr/cookiecutter";3224;1558;1595,22608114339;1599,9399922741
"1318";"voltrb/volt";3224;789;1097,89764653437;1094,65116363932
"1319";"cruffenach/CRToast";3224;901;973,017942602652;941,951725311647
"1320";"dinedal/textql";3221;276;316,361898981666;326,211116445488
"1321";"alibaba/druid";3217;1609;1347,04914251831;1345,17745205928
"1322";"coolbeet/CBStoreHouseRefreshControl";3216;1096;1227,16828181235;1227,97411733514
"1323";"stripe/jquery.payment";3213;721;834,472854942745;827,367198234578
"1324";"github/markup";3212;752;895,904526680135;906,585140234455
"1325";"opal/opal";3211;802;948,737194850675;943,241725096214
"1326";"WP-API/WP-API";3210;1403;1460,64440685038;1427,59607636596
"1327";"telegramdesktop/tdesktop";3208;2052;1901,03511451673;1911,81968085361
"1328";"spine/spine";3208;336;436,915476562052;432,263451906634
"1329";"os-js/OS.js";3205;2849;396,383316505493;391,339307666665
"1330";"AlloyTeam/Mars";3204;1775;1737,19093765526;1739,28522923309
"1331";"tgriesser/bookshelf";3204;1394;1588,5203791771;1600,84429383101
"1332";"jlund/streisand";3204;1009;760,434157545074;750,421157230842
"1333";"vfr/Reader";3204;686;713,889575444702;725,299255636923
"1334";"saeedalipoor/icono";3203;483;636,021374498204;635,01106010319
"1335";"SeleniumHQ/selenium";3201;2282;2037,70846237309;2063,04963115365
"1336";"barryvdh/laravel-debugbar";3200;1472;1571,14186214015;1566,7541552911
"1337";"kiwi-bdd/Kiwi";3197;628;750,536492712365;753,902170653878
"1338";"Popmotion/popmotion";3196;3187;6295,43446181229;6927,36457350162
"1339";"github/octicons";3195;937;1047,50327960367;1040,61452690274
"1340";"MacGapProject/MacGap1";3194;503;645,728770506078;621,536149108677
"1341";"shu223/iOS8-Sampler";3193;711;1009,00277243484;956,956246975897
"1342";"prose/prose";3191;670;627,174215400175;616,557462123433
"1343";"FriendsOfPHP/PHP-CS-Fixer";3190;1106;1056,65095011119;1055,0284244606
"1344";"mattbryson/TouchSwipe-Jquery-Plugin";3187;741;809,50741543432;808,46828973716
"1345";"timuric/Content-generator-sketch-plugin";3187;1251;1194,5668965004;1202,90425012776
"1346";"nathansmith/960-Grid-System";3186;265;344,401506998198;348,967428907133
"1347";"docker/machine";3185;1483;1764,90440758315;1761,93564469731
"1348";"LeaVerou/prefixfree";3184;469;577,254073108803;571,236770426787
"1349";"chrisbanes/ActionBar-PullToRefresh";3181;367;490,603740843767;487,046396137253
"1350";"Laverna/laverna";3178;1052;808,031886771245;813,177293691027
"1351";"google/guice";3178;1656;1724,69942185568;1742,01199673183
"1352";"mesos/chronos";3175;837;1197,79193642757;1192,96137006561
"1353";"idiot/unslider";3174;1234;764,430964513164;765,227317280238
"1354";"google/ExoPlayer";3173;1991;1602,65880214529;1606,21612365797
"1355";"nicolaiarocci/eve";3172;1019;1017,06476413575;1012,79657582381
"1356";"twigphp/Twig";3172;588;702,775933880822;697,700014883322
"1357";"guardian/frontend";3169;471;675,15512861649;648,745016088511
"1358";"aspnet/EntityFramework";3167;1666;1684,83633603689;1701,05905952128
"1359";"Jawbone/JBChartView";3167;802;992,45630726934;994,334192891579
"1360";"traex/RippleEffect";3166;1502;1573,89683154273;1584,10090445516
"1361";"kr/beanstalkd";3165;763;825,411013551669;829,381148040523
"1362";"erichoracek/MSDynamicsDrawerViewController";3163;484;592,248640360793;580,729398221529
"1363";"erusev/parsedown";3160;1149;1105,35447442979;1107,70147766538
"1364";"CSSLint/csslint";3160;654;761,060482053972;763,990415687368
"1365";"escoz/QuickDialog";3160;252;329,921132599327;323,468287168399
"1366";"BabylonJS/Babylon.js";3159;1176;1025,82471440201;1025,74792639741
"1367";"dmlc/xgboost";3159;2480;1753,75066742053;1756,25312559055
"1368";"facebook/origami";3151;544;618,985963907973;620,242396153397
"1369";"rswier/c4";3150;1143;624,199914494562;599,852896543259
"1370";"RubyLouvre/avalon";3148;1309;1414,87399398934;1401,65699771216
"1371";"leanote/leanote";3148;1638;1761,41083325329;1716,74582504647
"1372";"tpope/vim-rails";3140;358;445,987927569537;447,445684381569
"1373";"aheckmann/gm";3140;1078;1081,77274276384;1083,12341821778
"1374";"thedillonb/CodeHub";3137;2540;343,887420193973;338,373981172184
"1375";"openalpr/openalpr";3137;2794;580,18742357426;579,499662756909
"1376";"cymcsg/UltimateRecyclerView";3137;2362;2986,2553466397;2974,29952572061
"1377";"lovell/sharp";3136;971;990,087043913125;974,809363671572
"1378";"newsapps/beeswithmachineguns";3131;715;825,554461143177;811,199538910341
"1379";"silexphp/Silex";3130;538;643,422208754376;642,60580930831
"1380";"eddiemachado/bones";3130;458;553,274828712999;550,654313962733
"1381";"quantopian/zipline";3129;1028;979,159592686451;986,017511892305
"1382";"midgetspy/Sick-Beard";3127;240;330,324893610455;336,981019087146
"1383";"github/hubot-scripts";3126;505;477,405395742199;479,950186874272
"1384";"filp/whoops";3126;1082;925,478364734942;940,154189141718
"1385";"fastos/fastsocket";3124;453;508,651126319823;514,770008924658
"1386";"sstephenson/prototype";3123;231;325,011476514224;320,662568648498
"1387";"danleech/simple-icons";3120;1614;2017,92034143023;2017,17400035067
"1388";"druid-io/druid";3119;1502;914,045039192896;917,625414299039
"1389";"mattn/emmet-vim";3119;740;775,076501768121;786,88210806742
"1390";"Redth/PushSharp";3117;730;734,932329191103;731,811777791858
"1391";"codelucas/newspaper";3116;1076;962,223441651411;953,433708460682
"1392";"insidegui/WWDC";3115;2530;3208,57142706776;3176,08085057298
"1393";"ryanb/ruby-warrior";3114;541;695,584476122172;671,536325797102
"1394";"indexzero/http-server";3113;1470;1407,45618766021;1407,8459351266
"1395";"idank/explainshell";3112;867;1124,32289395428;1092,93776080582
"1396";"tinymce/tinymce";3112;870;618,236156103007;614,674340046442
"1397";"ninenines/cowboy";3112;1072;1123,57431709226;1128,39744710614
"1398";"filamentgroup/loadCSS";3109;1443;1661,63920437956;1697,57582212437
"1399";"abraham/twitteroauth";3105;438;548,989635626032;545,272516461931
"1400";"gavinkwoe/BeeFramework";3105;833;938,903692203888;934,912611067767
"1401";"ruipgil/scraperjs";3104;359;441,772418612721;451,26387475774
"1402";"addyosmani/critical";3103;1223;1361,00067362598;1302,07728805772
"1403";"apache/storm";3103;1327;1351,82216362672;1354,94645998821
"1404";"dcloudio/mui";3100;2285;1568,86003584779;1570,18059502015
"1405";"prerender/prerender";3096;782;868,358455355286;874,445194584668
"1406";"nothingmagical/cheddar-ios";3094;220;295,735356053365;296,133238829328
"1407";"jisaacks/GitGutter";3094;455;588,598174369185;570,562348386355
"1408";"pagekit/pagekit";3091;1495;903,834836440071;892,799527655097
"1409";"sass/libsass";3090;854;1062,78913646466;1053,34817348822
"1410";"JeffreyWay/Laravel-4-Generators";3090;211;344,340244093738;341,529602078195
"1411";"barryvdh/laravel-ide-helper";3089;1245;1172,19945916364;1169,7086055407
"1412";"Xcode-Snippets/Objective-C";3088;900;1088,52910599283;1081,72558232075
"1413";"overtone/overtone";3087;733;715,109675080102;706,737189655177
"1414";"TalAter/annyang";3086;1123;873,685893672307;871,520107720259
"1415";"carrot/share-button";3085;415;516,917664095771;522,293938525716
"1416";"prawnpdf/prawn";3085;372;448,965568254588;452,658464155198
"1417";"jquery/esprima";3083;732;774,021573980481;766,52133884642
"1418";"solnic/virtus";3080;703;1020,94218494707;1006,02458359829
"1419";"ankurp/Dollar";3080;891;985,849519396805;985,070901725288
"1420";"blakeembrey/code-problems";3079;366;440,757319685074;433,200042138457
"1421";"gotosleep/JASidePanels";3079;243;336,251973619516;340,095997063481
"1422";"xhzengAIB/MessageDisplayKit";3078;1597;1377,64922338974;1394,85462216164
"1423";"fraywing/textAngular";3078;1249;1321,46937834286;1321,95996520415
"1424";"lostisland/faraday";3077;610;710,380024232728;709,989843852728
"1425";"JuanitoFatas/fast-ruby";3077;2449;3444,2265883704;3570,65632441563
"1426";"jonas/tig";3076;1116;1067,27053162092;1072,73306685248
"1427";"singwhatiwanna/dynamic-load-apk";3076;1826;1571,87553742156;1553,33491811654
"1428";"Automattic/node-canvas";3073;835;863,675841256282;868,732858902453
"1429";"julienschmidt/httprouter";3070;1501;1435,23865665958;1420,54679124994
"1430";"micropython/micropython";3069;1393;1377,45430348663;1377,35564430698
"1431";"kristoferjoseph/flexboxgrid";3066;2027;1760,58547661877;1727,33347096147
"1432";"railsbp/rails_best_practices";3064;440;548,313216764569;562,670886783179
"1433";"jashkenas/docco";3063;380;453,159382059374;439,564844867869
"1434";"touchstonejs/touchstonejs";3062;1231;1409,78815400631;1397,20949082622
"1435";"realm/jazzy";3062;1500;1017,32978277693;1017,21810005729
"1436";"zenazn/goji";3059;860;1108,30499176041;1110,58085264448
"1437";"andrewplummer/Sugar";3059;427;517,974035272599;515,297292604228
"1438";"dmytrodanylyk/circular-progress-button";3058;1128;1234,19044539747;1227,08017559023
"1439";"miguel-perez/smoothState.js";3058;944;720,206116984067;720,921481424524
"1440";"nemoTyrant/manong";3057;1110;1410,63931894552;1429,80772471079
"1441";"workshopper/learnyounode";3056;1288;1580,60892990805;1559,37432444044
"1442";"nsf/gocode";3053;797;759,111725704392;762,975427030042
"1443";"jgm/CommonMark";3051;526;606,564283809669;595,516208371869
"1444";"SocketCluster/socketcluster";3051;1671;1548,09312642159;1390,72162508313
"1445";"mrdoob/stats.js";3048;778;794,621151476572;789,90077667353
"1446";"coursera-dl/coursera-dl";3047;936;768,507056391452;769,166971913433
"1447";"fzaninotto/uptime";3046;501;595,998545643867;600,170785381532
"1448";"mina-deploy/mina";3046;609;637,62201159401;623,186740954886
"1449";"snare/voltron";3046;2540;292,329594742692;294,142051837293
"1450";"gaearon/normalizr";3046;2790;1843,1298590894;1842,81062343573
"1451";"kni-labs/rrssb";3045;514;637,319505523967;622,960903479555
"1452";"shu223/iOS7-Sampler";3043;429;625,071479572337;627,475018539617
"1453";"shower/shower";3041;797;679,440824866389;639,223799742388
"1454";"Respect/Validation";3035;845;882,4641211322;882,173455251948
"1455";"Freeboard/freeboard";3032;1057;949,850569554869;944,620411134174
"1456";"dropbox/godropbox";3031;423;560,761421414914;553,792414830989
"1457";"mozilla-services/heka";3029;938;1078,78139701676;1086,96534460133
"1458";"felixge/node-formidable";3025;634;658,203965647168;650,844418535385
"1459";"philsquared/Catch";3025;1239;1264,31469286077;1271,25325608259
"1460";"castorflex/SmoothProgressBar";3021;900;940,518590530059;939,617255095158
"1461";"typicode/lowdb";3019;1321;1538,62529447128;1521,72140863977
"1462";"zhukov/webogram";3016;1193;1189,07627835561;1210,99352591115
"1463";"IanLunn/Sequence";3014;670;1024,37737806443;1083,990072182
"1464";"jquery/jquery-mousewheel";3012;586;679,434037467614;676,05402759395
"1465";"doctrine/doctrine2";3012;548;552,507404196654;554,538866920749
"1466";"pagespeed/ngx_pagespeed";3011;623;534,685858264723;531,263317614534
"1467";"kennethreitz/osx-gcc-installer";3011;158;241,711937597889;246,165410843197
"1468";"JamesNK/Newtonsoft.Json";3005;1237;1203,28613345774;1203,61724640164
"1469";"apache/kafka";3001;1619;1456,90737940682;1455,56442146363
"1470";"arut/nginx-rtmp-module";3001;1274;1116,16924633714;1093,47013030806
"1471";"Hearst-DD/ObjectMapper";2999;2374;2286,06055746188;2246,23621888569
"1472";"aspnet/Mvc";2995;1421;1410,72640533412;1392,0418631813
"1473";"tweenjs/tween.js";2995;682;662,929839840713;674,604621671589
"1474";"epeli/underscore.string";2994;417;545,459926744057;550,647769084628
"1475";"plusjade/jekyll-bootstrap";2991;526;650,518612193007;644,312169406217
"1476";"jonom/jquery-focuspoint";2991;320;511,163250505626;490,049935571388
"1477";"chaplinjs/chaplin";2990;166;262,689532025577;257,53252959993
"1478";"evant/gradle-retrolambda";2989;2051;1955,34556613199;1950,42417858112
"1479";"chjj/tty.js";2987;700;817,258798578987;818,429317082655
"1480";"BlackrockDigital/startbootstrap-sb-admin-2";2987;2022;2063,54846778697;2065,49928708547
"1481";"utom/sketch-measure";2986;1442;1306,54013981992;1303,96717602597
"1482";"Varying-Vagrant-Vagrants/VVV";2985;1222;1255,37719346548;1254,97257490936
"1483";"crsmithdev/arrow";2983;758;686,226991916943;684,491511589336
"1484";"mathjax/MathJax";2983;1108;1126,12357917484;1125,61246107842
"1485";"mozbrick/brick";2981;217;313,012460534498;305,078960663863
"1486";"slap-editor/slap";2981;783;857,427216457587;862,37197059858
"1487";"stefanpenner/es6-promise";2980;1485;1370,82820801092;1361,42700736406
"1488";"madhums/node-express-mongoose-demo";2979;758;796,112852368369;793,71928278957
"1489";"gka/chroma.js";2978;673;674,730041192748;674,45693862009
"1490";"mwaskom/seaborn";2977;1096;1283,21182350561;1291,40295861553
"1491";"GumbyFramework/Gumby";2975;201;324,997091228478;323,255965901722
"1492";"viljamis/ResponsiveSlides.js";2973;356;463,682727201225;459,468037184638
"1493";"benoitc/gunicorn";2973;715;766,570333313867;755,770424029792
"1494";"tildeio/rsvp.js";2972;611;696,698014029022;696,185931599285
"1495";"ansible/ansible-examples";2971;1318;1246,87464208671;1237,3080132089
"1496";"gliderlabs/docker-alpine";2971;2571;1348,46236604054;1343,52050936814
"1497";"lifesinger/blog";2970;1215;1364,15198754949;1363,61643133834
"1498";"JakeWharton/hugo";2970;1373;1199,81960319747;1199,04602243397
"1499";"facebook/componentkit";2965;1143;1276,24270659534;1280,94122506722
"1500";"mogujie/TeamTalk";2964;2562;2724,23392107598;2723,24382840909
"1501";"PrismJS/prism";2964;880;858,535010019292;855,245653142284
"1502";"doorkeeper-gem/doorkeeper";2964;748;817,577859363618;824,996472064682
"1503";"auduno/headtrackr";2963;370;423,637379910171;449,068674798015
"1504";"pixelsign/html5-device-mockups";2960;126;219,355731335145;235,520324935594
"1505";"Voog/wysihtml";2960;573;714,919819970557;703,608327764572
"1506";"sloria/TextBlob";2959;711;737,927420522605;737,754625778363
"1507";"aurajs/aura";2959;163;280,392829685077;287,197883633604
"1508";"lockitron/selfstarter";2958;211;338,701390231435;335,610215918748
"1509";"defunkt/dotjs";2956;306;398,11684558194;408,353146165649
"1510";"sparklemotion/mechanize";2955;531;603,934260503937;606,851538032194
"1511";"klen/python-mode";2955;710;752,082516044034;749,644297675155
"1512";"boctor/idev-recipes";2954;289;393,969043637845;386,128127358621
"1513";"felixge/node-style-guide";2952;1176;1241,39126976975;1246,34776181589
"1514";"curl/curl";2951;1400;1393,65332132915;1382,81675257892
"1515";"kolodny/exercises";2947;2944;4430,91854451554;4761,4960500189
"1516";"django-tastypie/django-tastypie";2946;279;360,856953934021;361,347900116648
"1517";"arsduo/koala";2944;354;475,300725857498;454,172161116153
"1518";"gimenete/iOS-boilerplate";2943;109;201,058114471587;195,596299146925
"1519";"peco/peco";2942;793;1003,42962347867;954,24622483644
"1520";"burke/zeus";2942;331;444,103712499641;440,291215444339
"1521";"tapmodo/Jcrop";2942;662;789,766411380622;802,525447360256
"1522";"hootsuite/grid";2940;295;372,097985323184;366,496979036929
"1523";"commonsguy/cw-omnibus";2939;991;987,383595441769;985,827221421099
"1524";"shadowsocks/shadowsocks-iOS";2939;1714;1777,95033352107;1751,12572109638
"1525";"haml/haml";2936;315;397,891592121188;394,922260468254
"1526";"assemble/assemble";2932;599;718,10150893431;726,499859329231
"1527";"jspm/jspm-cli";2930;1701;1711,59863635585;1739,66893796228
"1528";"shipitjs/shipit";2930;938;711,67373004498;705,702163402313
"1529";"JetBrains/intellij-community";2930;1109;964,932707983474;961,423638542697
"1530";"webscalesql/webscalesql-5.6";2929;316;456,267757333486;449,785992004836
"1531";"rengwuxian/MaterialEditText";2924;1534;1525,72760082251;1591,93358549273
"1532";"cujojs/when";2923;593;698,202512002142;699,471005054595
"1533";"InterNations/antwort";2918;444;562,297718730404;567,142885515602
"1534";"vcr/vcr";2915;604;681,363756554706;680,000000201309
"1535";"wbond/package_control";2914;729;710,738232067473;702,019055472031
"1536";"miloyip/rapidjson";2912;1633;1767,70335309589;1758,94013873119
"1537";"goatslacker/alt";2910;2235;2949,00985918979;2958,27286160765
"1538";"orhanobut/logger";2910;1800;1642,74542167205;1621,38678037176
"1539";"adrai/flowchart.js";2910;2278;5058,87280683908;5456,39678024806
"1540";"balderdashy/waterline";2909;1334;1402,11411816629;1407,56010254706
"1541";"blueimp/Bootstrap-Image-Gallery";2909;590;653,226936297271;648,883263056412
"1542";"mattt/Surge";2906;1294;927,629233964088;929,23398939965
"1543";"facebook/augmented-traffic-control";2905;748;753,514617739363;740,460171248489
"1544";"MugunthKumar/MKNetworkKit";2905;527;555,268483081507;546,024674274889
"1545";"kaushikgopal/RxJava-Android-Samples";2904;2456;2286,22485250714;2429,75105174217
"1546";"senchalabs/jQTouch";2903;83;187,254969418011;181,146871180109
"1547";"visionmedia/debug";2901;1131;1138,57439508334;1144,92956173134
"1548";"reactjs/react-rails";2901;1670;1773,19614899416;1755,60065832207
"1549";"mozilla/nunjucks";2900;1125;1051,94187232275;1048,16458682232
"1550";"zmoazeni/csscss";2899;162;298,131986920782;283,191100444956
"1551";"manuelkiessling/nodebeginner.org";2898;658;777,460771543811;763,745509435484
"1552";"google/lmctfy";2898;273;662,490665362449;655,679650323216
"1553";"ImageOptim/ImageOptim";2896;1114;1131,57191273637;1134,71575924698
"1554";"FontCustom/fontcustom";2895;398;577,038827670853;567,734415362091
"1555";"fat/zoom.js";2895;2894;3196,65069186157;3128,42731489315
"1556";"basscss/basscss";2893;1417;1320,83225263928;1317,13864539686
"1557";"mnutt/hummingbird";2893;198;226,266401592525;232,490788236208
"1558";"sinonjs/sinon";2893;936;878,874681788552;913,156657290538
"1559";"gaearon/react-dnd";2893;2206;2264,84756306521;2258,90351808619
"1560";"fogleman/Minecraft";2892;681;571,871679961461;558,134502971416
"1561";"nvie/rq";2891;880;878,47348042127;878,034701994488
"1562";"scottschiller/SoundManager2";2890;571;663,593944841732;658,928475732897
"1563";"gudh/ihover";2887;554;727,546406585802;716,448710232145
"1564";"orangeduck/Cello";2885;527;490,720881550071;491,971297207613
"1565";"graphite-project/graphite-web";2883;847;897,825788691203;904,235258367709
"1566";"yangyangwithgnu/use_vim_as_ide";2882;1656;1436,74925001503;1427,52054556522
"1567";"symless/synergy";2881;1744;1984,40774432328;2012,66125550674
"1568";"nylas/sync-engine";2880;871;991,253688696727;980,005465452988
"1569";"google/end-to-end";2880;1024;1134,29119795084;1131,45437150402
"1570";"weavejester/compojure";2875;483;557,89006983921;559,460286232465
"1571";"numpy/numpy";2875;1045;894,433508144871;894,609758706819
"1572";"broofa/node-uuid";2875;1076;1017,44238843665;1012,65968587772
"1573";"este/este";2874;2124;1973,92404673096;1987,854841812
"1574";"brianchirls/Seriously.js";2874;300;336,511967773827;334,243580652954
"1575";"bbatsov/prelude";2873;763;861,39027033386;866,569738409069
"1576";"inorganik/countUp.js";2871;634;678,885009931615;680,264889928922
"1577";"progrium/localtunnel";2869;195;323,254381340553;321,677501675658
"1578";"jondot/graphene";2868;184;285,229889578825;276,903769794527
"1579";"yuantiku/YTKNetwork";2867;1862;1175,04300180717;1168,02931362927
"1580";"chaijs/chai";2865;1153;1071,65391008312;1066,40427331872
"1581";"copy/v86";2864;2123;381,01279433175;374,516088860435
"1582";"jspahrsummers/libextobjc";2863;886;934,497485522294;927,591489753766
"1583";"chriskacerguis/codeigniter-restserver";2861;722;793,334305140864;803,463369968985
"1584";"Xfennec/progress";2860;600;850,996546150817;819,456392925677
"1585";"willianjusten/awesome-svg";2859;423;492,20059139188;495,231554892429
"1586";"AlexNisnevich/untrusted";2859;573;797,548012000032;783,873389585346
"1587";"quirkey/sammy";2858;218;320,150878795347;328,805280278665
"1588";"Yalantis/Side-Menu.Android";2858;1312;1377,59634774016;1372,49302056437
"1589";"pattern-lab/patternlab-php";2857;846;822,054027685239;815,955827539733
"1590";"CanCanCommunity/cancancan";2856;903;965,846758781478;963,18977844267
"1591";"Microsoft/Windows-universal-samples";2855;2652;2781,52337945649;2772,82851888925
"1592";"ember-cli/ember-cli";2855;793;1071,30175891858;1072,45598157451
"1593";"ruby-concurrency/concurrent-ruby";2853;1568;894,97928231896;900,161428720439
"1594";"jp9000/obs-studio";2852;1804;1262,62331124393;1275,43395496301
"1595";"jxnblk/loading";2852;445;562,256860668406;578,277865080816
"1596";"dmauro/Keypress";2852;368;366,695326956878;362,891398589458
"1597";"pNre/ExSwift";2850;1178;1252,29637617662;1249,39583828514
"1598";"jhy/jsoup";2848;1041;947,26254539399;956,696094436478
"1599";"trentm/node-bunyan";2846;1119;1229,5167363549;1261,87613925195
"1600";"facebook/PathPicker";2846;2845;2914,97790707185;3009,71767348534
"1601";"openresty/lua-nginx-module";2845;1333;754,644341210429;730,245469339329
"1602";"WickyNilliams/enquire.js";2844;597;855,654669804105;827,39318895268
"1603";"ratchetphp/Ratchet";2841;713;784,332961377035;780,255565633266
"1604";"codemix/fast.js";2840;323;334,428542427078;345,713721815865
"1605";"localtunnel/localtunnel";2839;1101;1200,54884609126;1194,54747532404
"1606";"tumblr/TMCache";2839;714;733,700091122952;734,254547781638
"1607";"rigoneri/syte";2837;133;224,057793879823;227,486797747124
"1608";"RailsApps/rails-composer";2837;489;606,93576792641;638,543661271006
"1609";"Aerolab/midnight.js";2836;498;559,073937185361;560,534622104102
"1610";"jasperproject/jasper-client";2833;1345;688,061525942835;677,100275488479
"1611";"layervault/psd.rb";2833;131;209,705446215976;195,579293832235
"1612";"alfredxing/brick";2830;181;226,199622815985;214,185513032655
"1613";"keyboardsurfer/Crouton";2830;470;626,876049074841;631,721163111304
"1614";"Unknwon/the-way-to-go_ZH_CN";2830;1512;1407,96233800492;1378,31345988441
"1615";"emmetio/emmet";2829;434;511,162740044731;521,973374754667
"1616";"daimajia/AndroidImageSlider";2827;1395;1315,35128126344;1324,9364388908
"1617";"acaudwell/Gource";2826;1429;1567,31850406313;1569,93533622826
"1618";"raspberrypi/linux";2826;803;786,752568825543;783,089046275164
"1619";"layerhq/Atlas-iOS";2822;725;871,195759073756;883,636938773727
"1620";"stephanenicolas/robospice";2822;567;715,51994191922;716,637604610402
"1621";"jakesgordon/javascript-state-machine";2821;745;731,93176725695;728,183102755769
"1622";"mholt/PapaParse";2821;923;910,698334194548;901,279822363666
"1623";"clappr/clappr";2821;1006;1025,58295043114;1017,74401325306
"1624";"AsyncHttpClient/async-http-client";2820;892;968,095566664306;966,786018163394
"1625";"kripken/sql.js";2817;1207;1554,72061754785;1416,55908668206
"1626";"frogermcs/InstaMaterial";2817;1819;1990,73943551458;1997,34188174567
"1627";"ianyh/Amethyst";2817;958;974,543344045705;983,555625592552
"1628";"creationix/js-git";2815;376;475,430748087573;478,64579056522
"1629";"iron/iron";2814;1525;1965,37291309535;2005,441442573
"1630";"riemann/riemann";2814;847;696,418720959453;688,511121657645
"1631";"jnordberg/wintersmith";2813;607;654,582762473897;653,991518684899
"1632";"stephencelis/SQLite.swift";2813;1530;1435,87209218679;1450,77611651203
"1633";"falconry/falcon";2813;1246;1277,2820747362;1272,89757307612
"1634";"adamcaudill/Psychson";2812;438;539,572105392738;531,414604283144
"1635";"omz/ColorSense-for-Xcode";2811;693;742,555619046411;756,533114058864
"1636";"KnuffApp/Knuff";2809;1926;520,177982489651;534,74845839288
"1637";"alikaragoz/MCSwipeTableViewCell";2807;527;706,080635166081;702,337209854208
"1638";"sympy/sympy";2805;808;795,955493007907;791,739767212152
"1639";"sporritt/jsPlumb";2805;605;733,098701546246;726,210186056535
"1640";"square/android-times-square";2804;932;905,126451558731;902,568154432951
"1641";"OnsenUI/OnsenUI";2804;999;1039,77350649985;1055,07551161723
"1642";"jedisct1/libsodium";2802;1211;1061,65585132224;1043,75310531853
"1643";"twitter/flockdb";2802;360;420,522458307397;417,926107181491
"1644";"mutualmobile/MMWormhole";2801;1013;1263,0057908997;1262,94791889932
"1645";"etsy/hound";2801;649;759,550123958864;771,029090385184
"1646";"ltebean/LTNavigationBar";2801;1611;1388,32671064239;1437,69826272368
"1647";"aanand/git-up";2800;837;945,81341692534;938,780940147609
"1648";"ACRA/acra";2798;904;860,78397687595;848,381728357344
"1649";"docpad/docpad";2798;321;440,941424113615;430,702798845522
"1650";"anijs/anijs";2798;491;466,773720289231;483,846467209165
"1651";"openexchangerates/accounting.js";2797;592;724,962101805866;707,861854848513
"1652";"ealeksandrov/EAIntroView";2796;1040;1081,62502794483;1078,21495267116
"1653";"uutils/coreutils";2795;1491;888,404729446009;833,276487343214
"1654";"jsbin/jsbin";2795;618;677,56763045456;657,994873770725
"1655";"mopidy/mopidy";2794;976;914,849686720246;934,692788673532
"1656";"andlabs/ui";2792;716;676,83071078086;679,845581358419
"1657";"adobe-fonts/source-han-sans";2790;731;867,478955669474;874,18288101269
"1658";"toddmotto/echo";2790;565;646,489321768398;660,638482747478
"1659";"sindresorhus/screenfull.js";2787;591;721,201707449483;726,763438006
"1660";"GoogleChrome/chromedeveditor";2786;462;646,5543287302;628,351977366402
"1661";"rspec/rspec-rails";2785;516;576,905075573379;576,425289017214
"1662";"Runscope/httpbin";2785;1237;1334,52493181377;1330,67528686964
"1663";"jgilfelt/SystemBarTint";2784;1495;1608,53719494932;1579,686102213
"1664";"txthinking/google-hosts";2777;569;741,96938713225;741,783802057629
"1665";"23/resumable.js";2776;471;529,451904933298;529,586431567053
"1666";"taigaio/taiga-back";2776;1084;1224,73913897131;1213,29371272683
"1667";"visualfc/liteide";2775;1191;1124,01503018894;1139,26425523358
"1668";"node-webot/wechat";2775;1106;989,815703063873;1033,92980458724
"1669";"iBotPeaches/Apktool";2775;1840;1662,06523890244;1667,75218607937
"1670";"nim-lang/Nim";2775;1159;1366,38968553888;1349,54266641486
"1671";"OpenRA/OpenRA";2774;949;929,919821394347;924,243429154681
"1672";"zynga/scroller";2767;498;594,113672540283;591,666761938633
"1673";"SBoudrias/Inquirer.js";2767;1361;1093,36381472188;1099,3571391333
"1674";"hapijs/joi";2767;1613;1232,65078692365;1230,9982664155
"1675";"avalanche123/Imagine";2767;389;443,704363060799;440,98485980343
"1676";"nicklockwood/FXForms";2767;628;700,374083571724;700,354225372471
"1677";"eclipse/che";2766;2754;324,421822111557;318,735828979529
"1678";"artberri/sidr";2766;299;387,099779191219;377,809551139172
"1679";"kstenerud/iOS-Universal-Framework";2765;287;413,643329553505;413,678000357033
"1680";"typhoeus/typhoeus";2764;442;559,845385713543;560,003767408063
"1681";"fex-team/webuploader";2764;1313;1274,18461009068;1278,84364214228
"1682";"s16h/py-must-watch";2764;1703;1305,80111645918;1208,43153553912
"1683";"JoelBesada/scrollpath";2763;183;293,536525099415;281,309065601358
"1684";"pypa/pip";2762;786;812,787309108658;817,579359740182
"1685";"OwlCarousel2/OwlCarousel2";2760;1319;1293,86492915389;1270,92438414053
"1686";"gss/engine";2757;514;751,287054886724;788,737353171724
"1687";"thephpleague/flysystem";2757;662;765,012555612092;760,650683422387
"1688";"Marxon13/M13ProgressSuite";2757;992;1255,52666975515;1258,85818598807
"1689";"kandanapp/kandan";2757;257;406,691971548452;408,906046563328
"1690";"tj/ejs";2756;728;809,747422836333;805,359466867042
"1691";"flutter/flutter";2755;2736;2260,64573661835;2205,55636990421
"1692";"bauerca/drag-sort-listview";2754;651;755,317242772729;747,626916831613
"1693";"twitter-archive/kestrel";2753;209;323,531300572116;314,606009598593
"1694";"nswbmw/N-blog";2753;1198;975,521702043336;979,302349236993
"1695";"SFML/SFML";2752;787;825,221230087702;819,912573130562
"1696";"fikovnik/ShiftIt";2750;867;906,148390364598;897,989483325583
"1697";"coleifer/peewee";2747;931;875,310926681502;867,431198419365
"1698";"airbnb/infinity";2747;377;515,474052639498;514,822789097289
"1699";"justjavac/Google-IPs";2746;422;494,300086406278;483,62898147453
"1700";"broccolijs/broccoli";2746;674;809,152286747319;806,879247019464
"1701";"rentzsch/mogenerator";2746;408;501,655281777285;498,16199560339
"1702";"mojotech/jeet";2745;672;772,174466635417;773,599233929148
"1703";"tgriesser/knex";2745;1510;1364,71735662282;1362,4771901489
"1704";"keithwhor/nodal";2744;2732;465,55190257448;521,818064733396
"1705";"thinkpixellab/flatland";2737;183;287,89163591845;287,834223505918
"1706";"honcheng/PaperFold-for-iOS";2736;231;350,405053612287;347,729082177459
"1707";"ankane/searchkick";2735;872;906,1550288515;904,847042028941
"1708";"soulmachine/leetcode";2734;1608;1577,85961735;1559,62857504689
"1709";"bolt/bolt";2734;903;1104,71952436673;1096,57798275422
"1710";"nicolasgramlich/AndEngine";2733;320;442,786873862319;444,017376399545
"1711";"lojjic/PIE";2732;163;261,575503192745;272,457950344835
"1712";"michaeldv/awesome_print";2732;468;572,862500311552;583,59803046938
"1713";"Kinto/kinto";2731;2725;164,069287636895;167,163549433654
"1714";"marmelab/ng-admin";2731;1408;1507,06483027025;1505,95132963218
"1715";"padrino/padrino-framework";2731;347;395,739648424131;412,122900186673
"1716";"Moya/Moya";2730;2100;2130,37026537151;2034,67597592587
"1717";"chocolatey/chocolatey";2730;202;239,080292092025;237,831077544867
"1718";"notepad-plus-plus/notepad-plus-plus";2729;2712;2871,45227605664;2811,69441859858
"1719";"electerious/Lychee";2729;1013;944,812715393929;953,767712429425
"1720";"MoOx/postcss-cssnext";2728;2221;2728,82282618064;2738,15297202517
"1721";"lokesh/lightbox2";2726;893;957,496842701804;960,193336711529
"1722";"sjwhitworth/golearn";2725;885;772,654388275673;772,357563641336
"1723";"odewahn/docker-jumpstart";2725;2697;4278,57039324732;4912,70135775122
"1724";"aui/artTemplate";2724;1310;1276,48439331119;1277,25034773298
"1725";"mikeric/rivets";2722;502;633,653557932136;639,523608600048
"1726";"wp-cli/wp-cli";2720;745;797,151085599792;786,635846554935
"1727";"nanomsg/nanomsg";2720;872;912,696997596079;926,659624251937
"1728";"astoilkov/jsblocks";2720;2526;3635,63177229102;3651,52478644841
"1729";"fatfreecrm/fat_free_crm";2716;256;388,438691076341;387,027149393041
"1730";"apache/cassandra";2716;753;792,670562687215;768,173663502276
"1731";"rack/rack";2715;488;577,07555692843;576,610783547361
"1732";"BorisMoore/jquery-tmpl";2715;274;369,552073569748;360,1200976722
"1733";"vinc3m1/RoundedImageView";2713;1163;1177,47695374365;1179,51513086438
"1734";"tjanczuk/edge";2711;833;734,664975252361;733,417883388816
"1735";"olado/doT";2707;758;832,353658526605;821,831503661441
"1736";"koenbok/Cactus";2707;648;655,173981888629;650,15849136812
"1737";"gevent/gevent";2706;783;882,862756350364;877,062930968535
"1738";"roots/bedrock";2705;1072;1331,23354069603;1339,98315117017
"1739";"Zizaco/entrust";2701;1408;1391,39567474131;1394,86534048519
"1740";"google/auto";2700;1483;1382,26256188394;1384,37578745985
"1741";"Katee/quietnet";2700;171;272,784016312913;255,152766468786
"1742";"SoftEtherVPN/SoftEtherVPN";2699;989;1067,35792485695;1063,03099117379
"1743";"twitter/twui";2698;177;228,329657868833;227,797682421615
"1744";"mailru/FileAPI";2698;548;626,947042747389;625,88714853357
"1745";"petruisfan/node-supervisor";2694;497;558,36876348303;565,753594597773
"1746";"dutchcoders/transfer.sh";2693;2256;497,341034176668;496,542640501404
"1747";"svenfuchs/rails-i18n";2692;384;491,433705837334;493,105620944341
"1748";"Lokaltog/vim-powerline";2691;256;314,104863586126;315,184605892845
"1749";"django-extensions/django-extensions";2690;480;585,083576836878;583,659099894055
"1750";"hanami/hanami";2690;1030;1152,4742413873;1142,52221620867
"1751";"VodkaBears/Vide";2688;786;859,591370247134;856,041346318705
"1752";"romaonthego/REFrostedViewController";2687;718;868,560375825227;870,84548261249
"1753";"lapwinglabs/x-ray";2684;1746;1124,84931067563;1116,31954603541
"1754";"raulriera/TextFieldEffects";2682;1958;2280,5905786816;2192,83192328712
"1755";"uglide/RedisDesktopManager";2682;1459;1425,57113804744;1509,71040076488
"1756";"activerecord-hackery/ransack";2682;662;749,58106267785;752,358828698667
"1757";"major/MySQLTuner-perl";2677;710;737,484580491982;737,799789455686
"1758";"anchorcms/anchor-cms";2677;393;456,591690530031;457,126366042057
"1759";"purcell/emacs.d";2675;973;964,64155430274;940,81011303092
"1760";"wellcaffeinated/PhysicsJS";2674;435;501,615400938254;503,051258309394
"1761";"Morhaus/dispatch-proxy";2672;174;259,537059602472;255,663623676341
"1762";"dompdf/dompdf";2669;865;727,786358859912;722,019095144652
"1763";"woothemes/woocommerce";2668;741;771,274196026931;748,557390214391
"1764";"douglascrockford/JSLint";2667;485;564,729281450392;566,038395601381
"1765";"Zhouzi/TheaterJS";2664;324;416,711989123285;422,258337625808
"1766";"elm-lang/elm-compiler";2664;1121;921,147723152072;924,256866670846
"1767";"emberjs/data";2663;391;523,132840840832;526,961332705284
"1768";"ha/doozerd";2661;315;411,747239646672;404,202373879945
"1769";"elastic/beats";2661;1008;583,17533899337;588,324312016193
"1770";"sparkle-project/Sparkle";2660;772;780,918696392739;779,142617757174
"1771";"ninjinkun/NJKWebViewProgress";2660;1366;1276,96646563773;1281,03197446488
"1772";"NarrativeScience/Log.io";2659;714;812,378059358298;868,687039516478
"1773";"benoitvallon/react-native-nw-react-calculator";2655;2650;103,295381430083;106,813268890387
"1774";"ikew0ng/SwipeBackLayout";2655;1423;1409,26654874995;1403,88604767465
"1775";"chrippa/livestreamer";2654;1200;1374,09596257557;1374,27486105951
"1776";"peterramsing/lost";2653;2179;2115,46441478116;2165,19718806862
"1777";"play/play";2650;317;423,231886859598;419,878894261474
"1778";"nrk/predis";2649;787;803,285508291434;799,301067888893
"1779";"kanaka/noVNC";2648;607;604,508984706227;598,220380934972
"1780";"stephenmcd/mezzanine";2647;587;759,297223381293;761,170530203917
"1781";"snowplow/snowplow";2646;785;821,324557220168;827,168155330733
"1782";"sass/node-sass";2642;1052;991,706089729909;979,955777714718
"1783";"Pasvaz/bindonce";2642;551;704,494504336946;702,028335846575
"1784";"ericchiang/pup";2642;363;423,485412089392;414,56302472798
"1785";"processing/processing";2642;928;1041,15459295791;1040,69738781107
"1786";"igrigorik/ga-beacon";2641;438;440,175031503371;440,313783581333
"1787";"hoisie/web";2641;406;578,003315279773;545,503030875709
"1788";"ManuelPeinado/FadingActionBar";2640;518;680,049846219183;673,405310522467
"1789";"mahmoud/boltons";2640;400;493,735374992841;471,259621646166
"1790";"jdorn/json-editor";2637;1147;1080,62508890888;1075,90694722825
"1791";"yixia/VitamioBundle";2636;1322;1210,90283816673;1206,63091188223
"1792";"kikinteractive/app";2635;303;421,847769697113;405,094151989876
"1793";"ksky521/nodePPT";2635;1239;1145,92248091452;1147,5544410162
"1794";"gwendall/way.js";2634;277;353,116976854717;353,013489544019
"1795";"flesler/jquery.scrollTo";2633;580;728,413663636585;755,56844918743
"1796";"brettwooldridge/HikariCP";2633;1345;1396,31348221688;1419,5361711471
"1797";"addyosmani/basket.js";2632;782;1129,08820065371;1099,5258362326
"1798";"philipl/pifs";2632;579;555,353766462518;555,312341460421
"1799";"badges/shields";2631;1161;1108,57486431948;1143,21565767599
"1800";"laserlemon/figaro";2630;660;773,665714140539;756,572365104969
"1801";"nodejs/http-parser";2628;634;712,769816524585;728,691997153903
"1802";"mofarrell/p2pvc";2626;389;353,037395140455;346,527531139692
"1803";"Freelander/Android_Data";2626;2618;120,251803536312;120,173704816464
"1804";"HighBay/PageMenu";2624;1810;1652,75540480154;1653,78188146195
"1805";"dbcli/mycli";2624;2617;3383,33012277944;3418,54739000502
"1806";"cesanta/mongoose";2624;937;901,614941021145;892,876972962574
"1807";"metafizzy/flickity";2622;1079;1191,47197921357;1190,62030679576
"1808";"Kotlin/anko";2622;2382;2192,19603892424;2065,54643215866
"1809";"yangfuhai/afinal";2620;838;905,960889736279;920,493675746503
"1810";"doublespeakgames/adarkroom";2620;838;879,867174573064;843,30125829459
"1811";"yhat/rodeo";2619;1450;1487,36025570618;1476,79820931948
"1812";"AngularClass/angular2-webpack-starter";2617;2592;1477,24242614785;1502,22064897265
"1813";"Sirupsen/logrus";2617;1582;1469,5916409838;1464,58785117146
"1814";"koral--/android-gif-drawable";2616;1269;1179,08736935668;1177,71808438501
"1815";"geocoder-php/Geocoder";2615;533;764,15847199647;760,990485812
"1816";"cyrilmottier/GreenDroid";2614;212;313,223490745826;326,101697057432
"1817";"suitcss/suit";2613;790;841,75408551536;845,954632273907
"1818";"seanpowell/Email-Boilerplate";2612;622;758,491348669392;757,083434749424
"1819";"arkency/reactjs_koans";2611;2609;4951,78446372688;5796,16876977771
"1820";"daimajia/NumberProgressBar";2605;1151;1135,26288208188;1131,45016756164
"1821";"vakata/jstree";2601;747;754,179748037706;749,277203741669
"1822";"dejan/rails_panel";2600;330;399,303920355252;382,800566772069
"1823";"SheetJS/js-xlsx";2600;1234;1162,18205354912;1193,7677280067
"1824";"rtfd/readthedocs.org";2597;827;840,14235969779;842,419371035342
"1825";"sameersbn/docker-gitlab";2597;1275;1261,26695239333;1256,73507259062
"1826";"kennethcachia/background-check";2595;290;365,83499437089;361,04695306833
"1827";"SlexAxton/yepnope.js";2595;176;272,442876053081;265,891615766416
"1828";"germanysbestkeptsecret/Wookmark-jQuery";2593;291;381,117655252278;363,050127031736
"1829";"ogaclejapan/SmartTabLayout";2592;1587;1493,49867203869;1486,88292618269
"1830";"kelseyhightower/confd";2591;1046;1006,7501800432;1013,62910078924
"1831";"blivesta/animsition";2591;952;1038,11905787224;976,350007942914
"1832";"js-cookie/js-cookie";2590;2536;2253,50331171618;2276,56183402258
"1833";"likeastore/ngDialog";2588;1271;1478,59990623365;1458,65037086276
"1834";"scalaz/scalaz";2504;736;783,996307633069;780,285297022938
"1835";"cinder/Cinder";2500;556;556,342230564311;559,868032536395
"1836";"timber/timber";2499;1033;1215,68569357584;1233,3651797082
"1837";"dodgepudding/wechat-php-sdk";2496;1111;1048,87943731517;1035,86375320113
"1838";"jejacks0n/mercury";2496;236;361,173035820239;357,719176100868
"1839";"jdamcd/android-crop";2495;1422;1434,89131390829;1486,2036043353
"1840";"Russell91/pythonpy";2493;161;224,781959281482;219,787975631006
"1841";"haifengl/smile";2493;1051;829,129842738795;841,843186431201
"1842";"swanson/stringer";2492;254;263,820243362053;265,226642740376
"1843";"ginatrapani/todo.txt-cli";2491;464;529,933886711305;528,369907701493
"1844";"twitter/scalding";2491;507;610,151575063284;616,931746571911
"1845";"burocratik/outdated-browser";2488;398;446,17086877968;441,787148621492
"1846";"yhat/ggplot";2485;454;541,473794685256;541,206570690057
"1847";"alvarotrigo/pagePiling.js";2483;650;788,909869271587;777,819034097429
"1848";"k9mail/k-9";2482;706;654,104973776723;650,052244080658
"1849";"johannilsson/android-pulltorefresh";2481;318;450,882620795211;449,61930579886
"1850";"johnpolacek/scrollorama";2480;133;243,263863669592;239,265812388782
"1851";"blevesearch/bleve";2479;770;707,548679445211;694,950854193156
"1852";"thoughtbot/suspenders";2479;758;694,987587795327;697,011435547633
"1853";"SamHerbert/SVG-Loaders";2479;561;662,210494467338;669,036628127769
"1854";"01org/acat";2479;2479;3472,70979989743;3447,48647030869
"1855";"jorgebastida/glue";2478;157;258,523642840883;251,685790140689
"1856";"jwilder/nginx-proxy";2477;1894;1533,91109460342;1528,51815081251
"1857";"desandro/draggabilly";2475;452;568,890511460119;567,817280638408
"1858";"twitter/scala_school";2473;651;592,769952592768;594,815438929811
"1859";"nervgh/angular-file-upload";2473;1001;1089,52474331542;1082,68020214888
"1860";"rsms/kod";2471;52;139,626720243659;135,928235734053
"1861";"rzwitserloot/lombok";2466;1102;1109,4040131868;1104,12780355685
"1862";"MobileChromeApps/mobile-chrome-apps";2463;275;432,038935853035;425,309211180928
"1863";"overtrue/wechat";2462;2269;1295,1439601443;1288,56640833388
"1864";"basho/riak";2462;421;505,831833889532;519,005888354105
"1865";"piskvorky/gensim";2461;1107;1001,77582465258;1003,55661089482
"1866";"zeromq/libzmq";2460;682;633,037929669128;633,310632018103
"1867";"aws/aws-sdk-go";2460;1034;1069,34157958055;1071,37040754261
"1868";"paularmstrong/swig";2459;654;785,059696931375;767,033664347186
"1869";"mikel/mail";2459;365;429,479172128519;435,886231927693
"1870";"mojombo/chronic";2458;305;390,4773886286;390,829702160015
"1871";"maxogden/menubar";2456;1718;1836,22817851111;1894,56834643338
"1872";"mkdocs/mkdocs";2456;1371;1291,38724701504;1294,32593684741
"1873";"kvz/phpjs";2455;591;660,249844092091;664,377852614459
"1874";"yahoo/gifshot";2454;451;636,156470132985;632,701828417577
"1875";"jaydee3/JDStatusBarNotification";2454;1200;1488,38197730332;1553,47266500176
"1876";"google/liquidfun";2453;507;598,981565946822;617,344999334311
"1877";"Wox-launcher/Wox";2453;1415;751,574381242257;756,238112458465
"1878";"CouchPotato/CouchPotatoServer";2451;612;656,521903350013;680,680522186797
"1879";"github/janky";2449;279;411,397619725862;405,275898864817
"1880";"AlanQuatermain/AQGridView";2448;143;235,067181873338;226,704868426152
"1881";"square/sqlbrite";2448;1345;1231,15878039196;1236,26031853164
"1882";"gregmalcolm/python_koans";2447;440;468,797483201934;478,752388161586
"1883";"Supervisor/supervisor";2447;847;923,89237230238;902,635359901682
"1884";"usablica/front-end-frameworks";2446;291;356,344494818996;348,045361429734
"1885";"easymotion/vim-easymotion";2444;761;792,180542248809;787,720105425791
"1886";"01org/appframework";2442;256;375,801407740221;369,736552574341
"1887";"mcasimir/mobile-angular-ui";2442;863;1042,85659688572;1036,73655812548
"1888";"milkbikis/powerline-shell";2441;744;751,693973322468;752,138982210386
"1889";"sroze/ngInfiniteScroll";2441;782;879,540982988858;882,286240333765
"1890";"thoughtbot/administrate";2440;2434;99,4010967373821;93,7397580105934
"1891";"Workiva/go-datastructures";2438;2077;3044,91217483337;3062,23884128578
"1892";"purescript/purescript";2438;999;896,922806403804;886,135093806741
"1893";"opserver/Opserver";2437;679;453,089250734278;439,076356136061
"1894";"xmartlabs/XLPagerTabStrip";2434;1513;1216,6300577167;1210,99227009566
"1895";"mesosphere/marathon";2432;1087;1084,91870477855;1100,82508439095
"1896";"jackmoore/autosize";2431;685;756,38262845046;756,219961149962
"1897";"nickoneill/PermissionScope";2431;2407;2624,33889022407;2528,84895715942
"1898";"elementalui/elemental";2431;2420;3535,03136475143;3559,89280510377
"1899";"rbenv/ruby-build";2429;365;450,688918063512;450,888883037582
"1900";"twitter/snowflake";2429;404;385,982430240879;386,36406211188
"1901";"somerandomdude/Iconic";2428;88;185,349010458428;185,649694189735
"1902";"m1entus/MZFormSheetController";2427;511;657,087559020101;653,506697420676
"1903";"jonschlinkert/remarkable";2427;541;574,845611529247;571,985479256598
"1904";"apidoc/apidoc";2426;1479;1358,35669075821;1353,87084549997
"1905";"testem/testem";2425;491;459,276742008454;462,488570434871
"1906";"michaeldfallen/git-radar";2424;2422;5352,90234520569;6634,23050415728
"1907";"balanced/balanced-dashboard";2424;42;144,113100197859;135,750677004026
"1908";"button/DeepLinkKit";2423;1512;1920,90558297126;1827,74905478485
"1909";"JedWatson/classnames";2422;2119;1607,28165899629;1607,68451030598
"1910";"Raynos/mercury";2420;867;952,450657015126;932,57035788297
"1911";"alfajango/jquery-dynatable";2419;302;381,804542942866;375,083830111248
"1912";"functional-koans/clojure-koans";2417;466;504,045144591489;497,884245412489
"1913";"baidu-ife/ife";2416;2021;1839,78665973353;1835,05363834742
"1914";"moose-team/friends";2416;2408;2918,29077781179;3021,24590495033
"1915";"darsain/sly";2416;364;412,553955301147;406,50461832176
"1916";"PaulUithol/Backbone-relational";2412;156;303,334035169193;286,314647969459
"1917";"jquery/globalize";2412;634;813,465639565884;781,685680396445
"1918";"laruence/yaf";2410;949;688,109841677301;693,291008827774
"1919";"sagivo/algorithms";2409;333;356,377104910628;354,276070825165
"1920";"formvalidation/formvalidation";2406;481;669,56605054272;665,642307018991
"1921";"lecho/hellocharts-android";2405;1254;1175,419358352;1183,59884378692
"1922";"zzmp/juliusjs";2403;166;259,079427703751;259,027215986361
"1923";"steipete/PSTCollectionView";2402;325;365,897367052001;363,238998268599
"1924";"trentrichardson/jQuery-Timepicker-Addon";2401;271;366,646976406049;367,624113021714
"1925";"NoamB/sorcery";2401;355;470,202587224682;469,201089411409
"1926";"mockito/mockito";2401;1328;1250,48793734045;1247,41266348857
"1927";"donnemartin/interactive-coding-challenges";2401;2399;2584,2615840483;2578,75059524433
"1928";"BigZaphod/Chameleon";2400;325;523,225055056026;526,441745587895
"1929";"NYTimes/pourover";2399;150;242,957735948231;239,66631818397
"1930";"python-pillow/Pillow";2398;820;853,607057046386;862,175523006032
"1931";"boxen/our-boxen";2398;325;418,927642648477;410,68718089291
"1932";"skylot/jadx";2398;1939;2167,52543121649;2143,97319951562
"1933";"TheAmazingAudioEngine/TheAmazingAudioEngine";2397;641;591,169961065378;591,730003178896
"1934";"mledoze/countries";2396;607;658,976217326131;651,697813469907
"1935";"chrislusf/seaweedfs";2396;1716;1904,99291771666;2012,60347733173
"1936";"telly/TLYShyNavBar";2394;1148;884,715869635264;945,868926074096
"1937";"bevacqua/rome";2394;753;905,713420519387;901,13284835314
"1938";"zachfitz/Ionic-Material";2394;1893;2271,78773448043;2223,73139089523
"1939";"jeromeetienne/jquery-qrcode";2394;780;800,026593859469;813,281743398376
"1940";"spadgos/sublime-jsdocs";2394;676;734,563920040762;754,141930309439
"1941";"Yalantis/FoldingTabBar.iOS";2393;1223;1426,23749951251;1435,57868738679
"1942";"caolan/highland";2392;683;772,88346659522;779,189110868032
"1943";"malihu/malihu-custom-scrollbar-plugin";2390;797;893,712110050625;891,164288335763
"1944";"kemayo/sublime-text-git";2390;358;416,262161980794;412,816558287127
"1945";"angular-ui/ui-select";2388;1217;1351,60519064663;1354,13970870275
"1946";"icsharpcode/ILSpy";2388;939;884,665290313525;877,524865629619
"1947";"bergie/hallo";2386;270;417,946251324624;426,256733976972
"1948";"sstephenson/bats";2386;1020;928,118035170648;875,564271233354
"1949";"fiorix/freegeoip";2384;749;716,513688611894;726,546974052614
"1950";"sokolovstas/SublimeWebInspector";2384;147;226,651271846986;229,553920930123
"1951";"SwiftBond/Bond";2383;1483;1592,50569412381;1642,2267449982
"1952";"zolrath/wemux";2383;459;547,190048304863;543,134945113737
"1953";"rlidwka/sinopia";2383;1416;917,485622038995;913,096585464021
"1954";"romannurik/muzei";2382;769;863,630188333296;855,333511087658
"1955";"bergie/create";2382;235;321,162481878907;318,037750268061
"1956";"processone/ejabberd";2382;792;916,236869413976;930,579356461889
"1957";"joestump/python-oauth2";2381;301;398,374512618772;392,940846280471
"1958";"what-studio/profiling";2381;1384;4746,63096198435;4656,57526269451
"1959";"argon/node-apn";2380;690;700,176729219826;700,170984761551
"1960";"fivethirtyeight/data";2378;1127;1072,89788230914;1070,22499296699
"1961";"Reportr/dashboard";2378;298;471,152204957668;464,364712793586
"1962";"orientechnologies/orientdb";2378;671;706,265824808178;709,803589376369
"1963";"jquery-boilerplate/jquery-boilerplate";2375;322;446,7617927591;442,195669783703
"1964";"a8m/angular-filter";2374;818;887,152413407346;884,948292315253
"1965";"HumbleSoftware/Flotr2";2371;159;245,53439810114;246,258023158481
"1966";"peek/peek";2371;400;495,606428935915;493,446309507653
"1967";"googlesamples/android-testing";2370;1610;1617,89076914673;1619,17269817435
"1968";"BonsaiDen/JavaScript-Garden";2367;593;666,099158393241;662,576121392145
"1969";"gatling/gatling";2367;649;744,373319232281;740,673830165565
"1970";"jhurray/JHChainableAnimations";2365;2365;3448,51372717048;4074,33796858497
"1971";"walkor/Workerman";2365;1793;1599,17160588169;1570,82430018405
"1972";"Soundnode/soundnode-app";2364;2169;571,999417911434;552,767793532722
"1973";"jetpacapp/DeepBeliefSDK";2362;939;684,41458658492;666,343357118384
"1974";"Sumi-Interactive/SIAlertView";2361;481;621,553622728838;608,994476869616
"1975";"bryankeller/BLKFlexibleHeightBar";2361;965;1102,31029211832;1090,95440660776
"1976";"madrobby/scriptaculous";2361;42;148,761899009981;152,677415708107
"1977";"substack/dnode";2361;359;414,356385561525;416,019253632995
"1978";"firstopinion/formatter.js";2360;198;299,333792741343;295,256810486966
"1979";"angular/angular-phonecat";2359;878;1032,90616348071;1036,75855520039
"1980";"adamdbradley/foresight.js";2358;46;161,399326847924;149,060776885833
"1981";"pattle/simpsons-in-css";2358;321;371,979976622367;345,618568568493
"1982";"thomasdavis/backbonetutorials";2356;219;337,454444613766;340,324328423626
"1983";"edwardtufte/tufte-css";2355;2332;2365,52602662793;2435,85035529954
"1984";"meltingice/CamanJS";2354;615;694,049561044517;685,809529139046
"1985";"oklai/koala";2353;708;758,112568696466;751,346835503312
"1986";"Linuxbrew/linuxbrew";2352;1070;1026,24266743062;1010,5750257796
"1987";"edavis10/redmine";2352;118;210,736450104097;207,055801301187
"1988";"grevory/angular-local-storage";2345;834;897,090563782205;905,266400290544
"1989";"code4craft/webmagic";2343;1457;1072,74727656331;1076,37610395317
"1990";"gelstudios/gitfiti";2343;1023;952,079877270246;948,987164999879
"1991";"facebook/react-devtools";2342;1855;2131,8559250063;2042,6348993467
"1992";"sprang/Inkpad";2342;315;328,281152176929;334,072054711418
"1993";"umpirsky/country-list";2341;446;485,485440058706;487,698022338139
"1994";"sensu/sensu";2340;509;640,880301832117;634,642020764865
"1995";"seatgeek/fuzzywuzzy";2339;670;741,227701241694;742,84457371248
"1996";"hybridgroup/cylon";2339;915;924,559935066445;933,380071984863
"1997";"Stuk/jszip";2339;507;480,489793813854;479,750407568003
"1998";"aasm/aasm";2338;580;608,891974504424;613,217464307741
"1999";"zsh-users/zsh-syntax-highlighting";2338;864;782,722843142964;786,088993921571
"2000";"clvv/fasd";2338;798;854,84425377516;926,438874064994
"2001";"GarageGames/Torque3D";2338;387;434,940622704916;430,76798374129
"2002";"dylang/npm-check";2338;2272;417,092358689304;410,336569399469
"2003";"alda-lang/alda";2338;2322;1722,76653044744;1649,73530179925
"2004";"jgilfelt/android-viewbadger";2337;745;812,754084048969;809,277662650977
"2005";"maraujop/django-crispy-forms";2336;508;582,619198276873;595,219382431998
"2006";"emre/storm";2336;313;387,684455508534;391,272349560243
"2007";"keepassx/keepassx";2336;1192;1127,30594479823;1138,05921775852
"2008";"rails/jquery-ujs";2335;241;330,506648083696;340,856079646051
"2009";"nlohmann/json";2335;1339;809,666149504231;807,10633902845
"2010";"lexrus/VPNOn";2332;706;747,777542339026;759,160730641788
"2011";"victorBaro/VBFPopFlatButton";2332;969;1003,6778369579;1011,70113132463
"2012";"stacktracejs/stacktrace.js";2331;476;506,169877247437;508,497936584301
"2013";"gocd/gocd";2330;931;992,870160342868;987,794529334784
"2014";"jpillora/xdomain";2327;459;538,595558373045;539,491337286476
"2015";"johnpolacek/superscrollorama";2326;256;339,549378671861;329,807979088372
"2016";"gmoledina/GMGridView";2326;170;284,091247714354;278,719647163933
"2017";"jamesflorentino/nanoScrollerJS";2326;488;538,851886635028;535,824179969367
"2018";"angular-ui/angular-ui-OLDREPO";2325;32;115,986313245939;115,966627347598
"2019";"witoldsz/angular-http-auth";2325;506;603,901528825417;602,526135005027
"2020";"mjibson/goread";2323;194;311,162567650484;313,462624798994
"2021";"majutsushi/tagbar";2323;645;675,784388850675;669,109308319487
"2022";"adamschwartz/log";2322;181;271,368659017645;264,101078075292
"2023";"JoanZapata/android-iconify";2322;1258;1939,55686318155;2059,29574340214
"2024";"leemunroe/grunt-email-workflow";2321;574;729,996337708019;730,531131912093
"2025";"facebook/fixed-data-table";2321;1461;1488,74705917867;1488,22578857764
"2026";"postrank-labs/goliath";2318;199;330,456614563385;343,366929165581
"2027";"SirVer/ultisnips";2318;799;805,139755046452;804,310177807672
"2028";"yeoman/generator-webapp";2318;1134;1150,8008370473;1154,3464505046
"2029";"jimbojsb/launchrocket";2318;351;382,91498798961;387,593342155269
"2030";"loopj/jquery-tokeninput";2317;188;289,149480712543;281,064656211395
"2031";"zaach/jison";2316;522;648,816124255772;646,581027975624
"2032";"kennethreitz/autoenv";2316;924;777,371725868698;809,734110694498
"2033";"visit1985/mdp";2313;333;368,331729138044;387,859823861052
"2034";"pennersr/django-allauth";2311;633;683,866369560547;697,201060568181
"2035";"lipka/piecon";2311;90;197,582018344659;189,588958372172
"2036";"Nyx0uf/NYXImagesKit";2311;485;602,421680176488;606,971170051305
"2037";"qfish/XAlign";2311;866;908,642376284309;910,055270472493
"2038";"qii/weiciyuan";2310;704;740,306926477954;744,214323927783
"2039";"thoughtbot/clearance";2309;501;527,586217825649;521,47721541021
"2040";"tooling/book-of-modern-frontend-tooling";2309;348;441,766525818513;438,148603058506
"2041";"YOURLS/YOURLS";2306;716;736,727547445445;733,69969798598
"2042";"matthewhudson/device.js";2305;618;597,883537230878;589,675942232871
"2043";"tj/should.js";2304;348;429,606502677032;413,354290997312
"2044";"go-sql-driver/mysql";2303;968;959,734920843793;963,931378081939
"2045";"Alluxio/alluxio";2303;1015;739,848191429327;740,683851952366
"2046";"davidhalter/jedi-vim";2301;653;692,703774495599;714,165970405974
"2047";"bobthecow/mustache.php";2300;326;420,979523093472;426,475107700044
"2048";"omab/django-social-auth";2298;172;266,316266287277;275,334401855968
"2049";"spray/spray";2298;492;540,753737392075;543,106762279324
"2050";"jeanphix/Ghost.py";2298;844;1036,41997554369;1182,17011439017
"2051";"thoughtbot/high_voltage";2296;424;518,606285971112;524,351700296173
"2052";"mootools/mootools-core";2295;255;343,757351390875;347,579398154269
"2053";"johnmyleswhite/ML_for_Hackers";2295;677;656,499279686098;642,686612494932
"2054";"picocms/Pico";2294;437;512,637816963653;512,455564588486
"2055";"deployphp/deployer";2294;1421;1100,69039352309;1103,512769166
"2056";"kylestetz/CLNDR";2293;479;538,238270077156;549,538675700014
"2057";"chrisallenlane/cheat";2293;761;609,62879112882;625,945973446281
"2058";"devongovett/pdfkit";2290;602;663,229945101703;672,276609731407
"2059";"mailgun/godebug";2290;1247;1719,34425884058;1831,24353222903
"2060";"jonathanslenders/python-prompt-toolkit";2290;994;832,94287931192;831,775593562611
"2061";"mapbox/tilemill";2290;227;320,142417855398;332,035274920432
"2062";"swisspol/GCDWebServer";2289;795;770,601983955203;766,723419635158
"2063";"ant0ine/go-json-rest";2288;797;838,115568651174;838,725061499229
"2064";"OpenKinect/libfreenect";2288;264;306,840632315239;310,350242243745
"2065";"esvit/ng-table";2287;911;1023,60146916051;1016,67711379131
"2066";"requirejs/almond";2283;360;488,101231802007;484,406284575769
"2067";"aria2/aria2";2282;1566;689,856289299377;694,084721368304
"2068";"Prototik/HoloEverywhere";2281;125;203,486022473897;206,486966996773
"2069";"Yalantis/Phoenix";2281;1160;1253,07989154379;1281,31072720878
"2070";"gorilla/mux";2281;1029;898,822945394002;886,629055661545
"2071";"antoniolg/androidmvp";2278;1725;1033,19158063746;1036,03076154324
"2072";"chrismiles/CMPopTipView";2277;483;587,207108505873;590,695057981982
"2073";"Shougo/unite.vim";2275;635;649,857969804169;621,38931235491
"2074";"scala-js/scala-js";2275;673;607,197020057629;612,643864432445
"2075";"vysheng/tg";2274;1110;1093,80383014587;1089,0069781578
"2076";"Comcast/FreeFlow";2274;459;655,633152657616;648,859396004385
"2077";"pksunkara/alpaca";2273;189;268,62189238068;255,185506432949
"2078";"CyberAgent/android-gpuimage";2273;1214;1132,14139956538;1127,65373088764
"2079";"lg/murder";2272;216;325,784189710985;319,502955299312
"2080";"indexzero/nconf";2272;674;703,043477064683;700,157803241048
"2081";"awslabs/s2n";2272;2269;4341,19069501574;4782,03732739101
"2082";"thoughtbot/Argo";2272;1541;1813,35232335128;1816,77146576873
"2083";"mbostock/topojson";2271;607;646,792129115143;633,722174041059
"2084";"ClusterHQ/flocker";2270;907;1099,47045750088;1095,00263301081
"2085";"aziz/PlainTasks";2269;500;455,677293346366;457,561110610912
"2086";"scipy/scipy";2268;717;677,927295217678;672,868209612922
"2087";"Sylius/Sylius";2267;575;678,688179599274;675,519099498448
"2088";"aroc/side-comments";2266;245;412,819286611219;401,123972613875
"2089";"gimite/web-socket-js";2265;260;321,238698583191;311,063953087582
"2090";"angular-ui/angular-google-maps";2264;705;838,695111875015;817,697817034866
"2091";"jasny/bootstrap";2262;566;700,166147689903;692,034295365408
"2092";"Frege/frege";2261;1382;1427,68374806251;1398,02159042734
"2093";"klaussilveira/gitlist";2260;400;490,32702499198;494,060270507885
"2094";"hrydgard/ppsspp";2260;670;711,344001152173;706,574936957181
"2095";"HubPress/hubpress.io";2260;435;575,103896258049;575,621213225648
"2096";"vasanthk/js-bits";2259;2245;106,542932326731;94,5647196907025
"2097";"google/roboto";2259;2257;3489,21451425853;3939,55797212915
"2098";"ivansafrin/Polycode";2259;223;323,69387200456;326,164808728322
"2099";"MahApps/MahApps.Metro";2259;860;847,229379741621;850,468472652317
"2100";"cjdelisle/cjdns";2258;575;608,424756697156;783,185009740436
"2101";"java-native-access/jna";2257;650;669,855526189949;676,541444827961
"2102";"lelylan/betterspecs";2256;526;578,330387158334;597,87974269859
"2103";"jpetazzo/pipework";2256;751;921,517280919248;930,750882852373
"2104";"360Controller/360Controller";2256;1370;1237,37680391356;1227,28816387509
"2105";"fogleman/nes";2255;854;1112,9460066262;1092,40855666258
"2106";"cryptocat/cryptocat-legacy";2253;280;406,526054203977;401,085052215306
"2107";"garand/sticky";2252;642;707,199138170021;722,322801595288
"2108";"jp9000/OBS";2252;797;1156,59383757482;1165,10721795053
"2109";"reactiveui/ReactiveUI";2251;776;672,763200625716;663,261482501462
"2110";"linkedin/dustjs";2251;498;566,874243655037;570,305617837771
"2111";"fians/Waves";2249;484;656,674891441736;639,611533637565
"2112";"posabsolute/jQuery-Validation-Engine";2249;292;404,313754350729;404,563137918454
"2113";"mycolorway/simditor";2248;1112;1217,63988531237;1155,96866521026
"2114";"cameronmcefee/plax";2245;216;302,71790206355;293,684314907108
"2115";"squizlabs/PHP_CodeSniffer";2245;908;926,842022351029;904,948464731106
"2116";"laverdet/node-fibers";2245;474;571,837945369978;584,990075494163
"2117";"aozora/bootmetro";2245;144;237,317584732401;234,472167760688
"2118";"brigade/scss-lint";2245;855;858,532601716646;870,262067653166
"2119";"substack/tape";2244;1615;1457,93402170102;1460,32117739389
"2120";"pickhardt/betty";2244;143;224,062994833738;222,619742494295
"2121";"nikic/PHP-Parser";2244;583;565,034732314395;589,185690221688
"2122";"voronianski/flux-comparison";2242;1211;1725,86338089424;1741,71853188111
"2123";"ryanb/letter_opener";2240;414;507,436253137579;505,469058061587
"2124";"paulkinzett/toolbar";2240;388;636,514076618415;628,628636464252
"2125";"mrackwitz/MRProgress";2240;533;629,918304481321;625,182668909427
"2126";"brendangregg/perf-tools";2239;758;746,990951495958;754,508888549552
"2127";"marvelapp/devices.css";2238;267;330,369839938837;324,21072568692
"2128";"Raizlabs/DBFlow";2238;1508;973,439465376528;970,234972110862
"2129";"mattboldt/typed.js";2238;1443;1363,27164541522;1355,78351579411
"2130";"reactioncommerce/reaction";2236;1481;1492,21626839537;1491,25249552865
"2131";"angular/batarang";2236;409;541,163691980942;539,0557945813
"2132";"luvit/luvit";2236;429;434,610405858034;454,977551155261
"2133";"octokit/octokit.rb";2232;414;479,000710564367;480,190745226675
"2134";"openaphid/android-flip";2231;510;622,854936796604;619,063880834351
"2135";"AudithSoftworks/Uniform";2230;113;195,857787184989;201,708108839026
"2136";"drupal/drupal";2229;500;504,355574296824;497,091733577932
"2137";"arunoda/meteor-up";2229;1194;1299,60790840259;1247,91768323911
"2138";"rancher/os";2228;1038;949,755464184515;950,888770597151
"2139";"nojhan/liquidprompt";2228;659;758,240753443362;755,518918976508
"2140";"metafizzy/packery";2228;563;547,480755349973;548,468525616864
"2141";"omab/python-social-auth";2228;698;768,46093190817;773,495653341104
"2142";"dmotz/oriDomi";2227;209;331,183457810993;322,652015040536
"2143";"rickyrauch/Balloons.IO";2226;186;306,617586858773;299,935866877375
"2144";"rui314/8cc";2226;887;388,266350229144;385,479662667172
"2145";"vlucas/phpdotenv";2225;1201;1310,21924484577;1309,08663221506
"2146";"thearn/webcam-pulse-detector";2225;320;367,951897153716;361,242387058201
"2147";"apache/mesos";2225;1025;1192,66690185502;1183,17704371315
"2148";"JakeWharton/timber";2225;1406;1598,74690649805;1599,30129298988
"2149";"substack/node-optimist";2224;218;298,39784990085;290,349721407879
"2150";"google/blockly";2223;1614;1096,00257051623;1077,83760239702
"2151";"ThrivingKings/animo.js";2222;290;304,688370458146;309,983311534129
"2152";"aws/aws-sdk-js";2222;719;744,815202063614;748,066558661741
"2153";"kanaka/mal";2221;657;575,485741528698;577,046496305984
"2154";"TransitApp/SVWebViewController";2220;568;690,815556865258;683,261110809461
"2155";"pudo/dataset";2219;794;306,789669918068;310,715060055838
"2156";"CiscoCloud/mantl";2219;1701;1932,16294345828;2057,97886730009
"2157";"AliSoftware/OHHTTPStubs";2218;865;962,399865732177;950,313097320206
"2158";"benvanik/xenia";2218;1161;1696,87698442694;1719,93978756205
"2159";"jeffknupp/sandman";2216;291;413,785870597821;410,193942151304
"2160";"powmedia/backbone-forms";2216;197;289,496284404172;287,613406084241
"2161";"tmallfe/tmallfe.github.io";2216;1964;895,30416896388;888,026520980931
"2162";"samizdatco/arbor";2215;231;296,576868347711;287,921348091124
"2163";"phpbrew/phpbrew";2214;797;766,4561582762;771,215144648045
"2164";"ai/easings.net";2213;801;839,574980591114;839,756773131456
"2165";"dfcb/BigVideo.js";2213;308;457,433760874798;450,534495709354
"2166";"http2/http2-spec";2213;740;710,446271226041;712,919134281994
"2167";"cheeaun/life";2212;131;228,376212255064;227,611864823786
"2168";"adambom/parallel.js";2211;448;358,898129929884;356,356963144879
"2169";"activerecord-hackery/squeel";2211;292;368,225065497134;363,924724820933
"2170";"joeldev/JLRoutes";2210;950;866,532178951711;873,849656236532
"2171";"karan/joe";2209;1062;2205,29638378279;2300,12440677099
"2172";"square/okio";2207;1135;1243,45186496085;1236,95780190497
"2173";"rhiever/Data-Analysis-and-Machine-Learning-Projects";2206;2124;3691,50936387313;3887,91082654665
"2174";"Maximus5/ConEmu";2206;1517;1598,93982129489;1597,5723745748
"2175";"google/closure-compiler";2205;932;921,876617599928;918,663821346733
"2176";"eddiezane/lunchy";2204;448;592,23946916766;586,784048630781
"2177";"kumailht/gridforms";2204;304;460,090277148879;467,087277120238
"2178";"travisjeffery/ClangFormat-Xcode";2204;750;863,78219840786;772,493013047684
"2179";"DisposaBoy/GoSublime";2203;543;571,198718642304;573,766824418311
"2180";"fpinscala/fpinscala";2203;918;979,050514667007;980,76868623996
"2181";"zsh-users/antigen";2203;874;944,76879855381;928,77155498416
"2182";"jdan/cleaver";2202;472;538,950734014471;509,912233262962
"2183";"saulmm/Android-Material-Examples";2202;1209;1356,6176888953;1351,60390372344
"2184";"kivy/python-for-android";2201;605;598,909123368586;595,961464271538
"2185";"osxfuse/osxfuse";2200;655;678,005979352563;676,896691338826
"2186";"Yalantis/Context-Menu.Android";2200;991;1028,41041149381;1030,76034415467
"2187";"webrtc/samples";2198;1020;961,521666172073;963,653078062892
"2188";"deepstreamIO/deepstream.io";2197;2195;1289,38308949644;1242,71912373405
"2189";"muicss/mui";2197;1473;1299,81092322751;1297,67294022539
"2190";"facebook/Haxl";2197;686;866,629394674233;862,096119798054
"2191";"google/tracing-framework";2196;268;298,956906087983;296,956750016742
"2192";"realpython/discover-flask";2195;1654;592,98794862155;622,351900603845
"2193";"nghialv/MaterialKit";2194;1117;1297,40141576506;1300,15802083905
"2194";"dolphin-emu/dolphin";2193;909;957,476513118781;955,452824241627
"2195";"TechEmpower/FrameworkBenchmarks";2193;572;531,038596344028;534,733282809629
"2196";"bluelinelabs/LoganSquare";2191;1201;1781,28079046236;1689,95973068181
"2197";"id-Software/DOOM-3-BFG";2190;480;564,812633482925;588,012714273171
"2198";"careercup/ctci";2189;1132;1184,06100130431;1187,48877378878
"2199";"brendangregg/FlameGraph";2189;991;863,882350350224;844,367165509837
"2200";"kissyteam/kissy";2188;555;587,679607162092;583,878915039084
"2201";"requirejs/r.js";2187;405;549,168778822397;546,731936827284
"2202";"twitter/recess";2185;175;303,022410346006;301,490498965416
"2203";"kennethreitz/records";2184;2139;102,325302453848;96,5962640565059
"2204";"josdejong/jsoneditor";2183;700;691,188480640214;692,538779324456
"2205";"facebookgo/grace";2183;1557;2225,28139345227;2223,26263440743
"2206";"ricochet-im/ricochet";2181;1445;1550,50590094659;1517,17951991656
"2207";"alohaeditor/Aloha-Editor";2180;249;339,474109758076;336,932657479551
"2208";"mustache/mustache";2179;259;318,778444393852;315,308882877714
"2209";"urish/angular-moment";2179;892;1017,26843932705;1004,16170758994
"2210";"jverkoey/iOS-Framework";2176;487;496,517442484572;492,427983755523
"2211";"chenshuo/muduo";2174;857;876,680160036803;879,522587584105
"2212";"domesticcatsoftware/DCIntrospect";2173;140;235,38116113604;238,78812711188
"2213";"theDazzler/droidicon";2172;370;543,625773477853;546,355981561793
"2214";"hakimel/Meny";2172;176;268,724145689802;271,697725347514
"2215";"madebysource/lesshat";2171;263;368,902654471142;373,657133583964
"2216";"ruanyf/jstutorial";2171;1009;961,952134623422;959,961067608822
"2217";"node-schedule/node-schedule";2171;1024;909,881733995638;896,952416722412
"2218";"bitstadium/HockeyKit";2169;227;338,572813642188;336,601379360841
"2219";"v8/v8";2168;1752;1002,09809456777;1005,0430447168
"2220";"pyrocms/pyrocms";2166;304;313,273934434026;308,549610314209
"2221";"SVGKit/SVGKit";2166;632;734,104654765005;724,626832844584
"2222";"orfjackal/retrolambda";2165;1314;1363,96129041574;1353,6139318705
"2223";"plamoni/SiriProxy";2163;91;194,555290479673;184,531833453934
"2224";"coreos/fleet";2162;491;594,058230782088;593,74748869443
"2225";"ashleymills/Reachability.swift";2162;2075;1193,29711132579;1188,81746815566
"2226";"sproutcore/sproutcore";2160;94;216,264889681721;209,412209180273
"2227";"philipwalton/html-inspector";2159;239;377,062780084681;374,592801146636
"2228";"omnigroup/OmniGroup";2157;210;313,772573983858;311,689982677094
"2229";"reduxframework/elusive-iconfont";2155;44;147,627088882146;145,989838006809
"2230";"kenwheeler/cash";2155;1597;207,408365247723;209,474867166709
"2231";"kattrali/cocoapods-xcode-plugin";2155;705;764,544312755011;765,766126076436
"2232";"ipkn/crow";2154;977;929,595321898032;938,70213522564
"2233";"diogobernardino/WilliamChart";2154;1399;1529,45481183927;1515,39920199468
"2234";"samyk/evercookie";2153;593;588,099184874437;601,000052656586
"2235";"smalot/bootstrap-datetimepicker";2153;637;694,904223971903;703,638307248226
"2236";"pdfkit/pdfkit";2151;307;465,721165291265;450,882155350208
"2237";"royrusso/elasticsearch-HQ";2151;793;757,350558381501;758,630146720156
"2238";"orhanobut/dialogplus";2150;1246;1212,97754649643;1199,378023045
"2239";"usmanhalalit/charisma";2149;418;463,770765730334;459,64744975125
"2240";"refile/refile";2148;650;882,695917514609;883,140802780215
"2241";"path/android-priority-jobqueue";2147;706;880,871078704554;882,773717438463
"2242";"sorccu/cufon";2147;65;147,104582033986;141,777717037182
"2243";"leafo/lessphp";2145;125;231,408068985806;226,212772331253
"2244";"bblimke/webmock";2145;425;505,824348499497;506,901178625614
"2245";"objc-zen/objc-zen-book";2144;824;1049,3414541652;1047,07477937959
"2246";"mgp25/Chat-API";2144;1690;1499,61435895791;1482,20026092659
"2247";"yui/yuicompressor";2143;404;451,428554190298;442,822266683403
"2248";"nkrode/RedisLive";2143;262;314,713845692637;314,469023020688
"2249";"ShareKit/ShareKit";2143;196;309,738920674475;302,489434813503
"2250";"nodejs/node-gyp";2143;1000;1047,05026250731;1044,90216227697
"2251";"AppScale/appscale";2143;215;278,697265230419;273,650387901655
"2252";"yahoo/react-intl";2141;1391;1265,47704458168;1290,40990249733
"2253";"yahoo/kafka-manager";2140;1062;896,304101408708;893,911224095841
"2254";"invoiceninja/invoiceninja";2140;637;708,594964880455;712,128822471969
"2255";"voodootikigod/node-serialport";2139;622;617,711456572228;624,049399675539
"2256";"twitter/CocoaSPDY";2136;312;436,867454221126;440,84065061778
"2257";"HeshamMegid/HMSegmentedControl";2136;980;1009,3161713343;1024,68903033448
"2258";"cazala/synaptic";2135;840;773,543519811926;773,988562968788
"2259";"zhxnlai/ZLSwipeableView";2135;727;878,329847166769;884,061522016533
"2260";"garyburd/redigo";2134;857;859,45129423591;854,678912217555
"2261";"FiloSottile/Heartbleed";2133;56;157,435604790601;154,52603980963
"2262";"smartystreets/goconvey";2132;716;763,799840641541;769,287887926944
"2263";"mwaterfall/MWFeedParser";2131;335;427,436412374774;429,564243574054
"2264";"hipache/hipache";2129;310;450,901603460594;453,510298876973
"2265";"romaonthego/REMenu";2127;482;616,52563341743;622,277202130507
"2266";"stefankroes/ancestry";2127;273;354,932353894661;359,681372306649
"2267";"svaarala/duktape";2126;595;641,198572282925;651,488267755605
"2268";"jkbrzt/cloudtunes";2124;242;326,113942478941;320,726144056803
"2269";"buildbot/buildbot";2123;670;746,406057168763;745,554464157003
"2270";"scoutapp/scout_realtime";2122;86;158,301429410513;159,522182016792
"2271";"Codeception/Codeception";2122;722;743,938202990716;755,692184767224
"2272";"nodemcu/nodemcu-firmware";2121;1467;1420,47251773145;1419,95767851181
"2273";"cappuccino/cappuccino";2121;92;201,768428882083;207,03240876502
"2274";"SlexAxton/css-colorguard";2120;255;270,858587746205;273,178548318318
"2275";"addyosmani/psi";2119;618;737,206364773072;734,307027296099
"2276";"hybridauth/hybridauth";2117;472;522,691491961704;511,461150838345
"2277";"dbader/schedule";2116;1232;2002,64065479922;1989,54082009691
"2278";"carlbutron/Swift";2115;1797;2070,0139970012;2054,20006136745
"2279";"chrisboulton/php-resque";2115;607;609,701637109541;612,007741019961
"2280";"phoboslab/Ejecta";2114;323;350,933191209876;341,568958326374
"2281";"michelf/php-markdown";2113;406;461,654138140214;458,746287544818
"2282";"chaps-io/public_activity";2113;398;506,561501862035;496,213991608114
"2283";"livid/v2ex";2112;456;563,928339792269;565,383996677315
"2284";"tonsky/AnyBar";2112;672;771,762101246043;762,027552807437
"2285";"Ghosh/uiGradients";2110;427;409,245090690173;419,50072358747
"2286";"defunkt/gist";2109;459;520,020183803887;519,71159037358
"2287";"haraka/Haraka";2108;379;423,656828854004;421,137604144674
"2288";"rails/spring";2105;261;375,542827957585;378,40874033742
"2289";"msanders/snipmate.vim";2105;120;230,235973472603;227,257853668819
"2290";"cisco/openh264";2104;545;757,690752362785;840,100545457629
"2291";"davidmerfield/Typeset";2103;2103;3328,53832835055;3332,4623389194
"2292";"DanielRapp/doppler";2102;319;382,672564610736;384,866372338471
"2293";"austinzheng/swift-2048";2102;418;483,134808380969;482,085909032789
"2294";"DavyJonesLocker/client_side_validations";2102;255;338,408003178449;342,010687101131
"2295";"ctran/annotate_models";2101;422;458,998886234233;460,353243890738
"2296";"abrasive/shairport";2100;160;275,660623790355;271,794914153792
"2297";"googlecreativelab/coder";2100;262;300,884897132776;299,24895063005
"2298";"borisrepl/boris";2099;330;501,209935954988;500,838212393428
"2299";"jdan/isomer";2099;202;303,781090664282;300,903021817636
"2300";"isaacs/node-glob";2098;1079;1009,65588982193;1010,46315042067
"2301";"soulwire/sketch.js";2098;629;650,038696117878;640,48409399362
"2302";"PMSI-AlignAlytics/dimple";2097;932;517,737527369357;516,260576718492
"2303";"Boris-Em/BEMSimpleLineGraph";2097;598;702,644648977276;702,602810777849
"2304";"sentsin/layer";2097;1622;1548,77351481028;1549,42069866427
"2305";"thephpleague/oauth2-server";2097;604;705,479368752895;685,918001527492
"2306";"cloudius-systems/osv";2097;596;660,781629192751;653,165475394872
"2307";"grosser/parallel";2096;562;693,989957342382;699,428701417864
"2308";"TeehanLax/Hyperlapse.js";2095;284;474,452044615638;473,202426537083
"2309";"cytoscape/cytoscape.js";2095;873;718,896107813571;713,212001208459
"2310";"frankiesardo/icepick";2094;1236;1179,79697116121;1183,56949053753
"2311";"felipernb/algorithms.js";2094;517;668,633117507797;673,899676230058
"2312";"robertkrimen/otto";2092;648;653,497963519561;648,864267737156
"2313";"Netflix/asgard";2091;416;524,48171839353;502,371961306761
"2314";"todc/todc-bootstrap";2091;132;225,436255551436;226,274639058112
"2315";"teampoltergeist/poltergeist";2091;366;474,946306956704;473,939499530353
"2316";"locomotivecms/engine";2088;237;288,102444382613;286,445614814152
"2317";"markdown-it/markdown-it";2086;1491;868,495985489304;907,550060095428
"2318";"gazay/gon";2086;451;573,444990305875;568,859528058606
"2319";"davidstutz/bootstrap-multiselect";2085;661;797,161122050338;784,859221350161
"2320";"rnystrom/RNFrostedSidebar";2084;374;496,793241019476;492,652262214224
"2321";"robmorgan/phinx";2083;783;760,669797274389;778,116160865979
"2322";"rchipka/node-osmosis";2083;348;437,818553169266;415,62375211365
"2323";"webpack/react-starter";2083;1478;1614,58912884961;1610,03890370705
"2324";"OptiKey/OptiKey";2082;2079;2733,77515561423;5756,84439480389
"2325";"MicrosoftDX/Vorlonjs";2082;2080;2364,3886678318;2343,73159145118
"2326";"TooTallNate/Java-WebSocket";2082;787;722,780915645239;737,274369745082
"2327";"DataScienceSpecialization/courses";2080;700;686,176136473073;678,409744822999
"2328";"brianleroux/lawnchair";2079;143;244,370570746768;242,689023248393
"2329";"ceph/ceph";2079;845;752,127740739404;750,988090077243
"2330";"antimatter15/ocrad.js";2078;387;464,565477246138;456,545055273932
"2331";"gliderlabs/registrator";2078;1129;1080,88694281224;1078,67201825214
"2332";"mstarke/MacPass";2078;890;869,049204074886;876,921258150373
"2333";"bgrins/devtools-snippets";2078;344;443,16289678486;445,037691093033
"2334";"slate/slate";2013;131;222,773400239261;218,99397286936
"2335";"RNCryptor/RNCryptor";2013;683;699,403219089952;692,511237061664
"2336";"alibaba/jstorm";2012;1450;560,075835544564;556,080811029445
"2337";"docker/libchan";2010;443;623,999628172005;611,015188620227
"2338";"cwRichardKim/RKNotificationHub";2009;1072;1296,28909284312;1279,45662529356
"2339";"jsantell/dancer.js";2008;163;270,088946587905;269,553997075446
"2340";"Lasagne/Lasagne";2003;1567;1689,07275507836;1701,46566886309
"2341";"Maatwebsite/Laravel-Excel";2002;1015;873,592110313915;867,015823299668
"2342";"cucumber/cucumber-js";2002;608;626,967237092305;622,669203515759
"2343";"aws/aws-sdk-ruby";2002;408;502,224980459413;499,284864868597
"2344";"krzyzanowskim/CryptoSwift";2001;1290;1257,20585335283;1292,42481160618
"2345";"AgileBits/onepassword-app-extension";2000;533;583,452049217898;598,224169984722
"2346";"rocketeers/rocketeer";2000;545;637,347569850237;626,63255103634
"2347";"jsoma/tabletop";1998;609;679,706777112301;682,341475780511
"2348";"code-troopers/android-betterpickers";1997;554;537,923003337025;559,884934440306
"2349";"RobinHerbots/jquery.inputmask";1996;703;750,684418597823;736,118131114778
"2350";"arialdomartini/oh-my-git";1995;594;739,867489166313;706,871178808596
"2351";"AllThingsSmitty/must-watch-css";1995;457;693,322284978924;662,202585922654
"2352";"Famous/famous-angular";1994;314;552,210157249366;524,907078197846
"2353";"wvanbergen/request-log-analyzer";1994;177;283,203093677344;296,939186435862
"2354";"1sters/material_design_zh";1993;697;1033,11709138329;1037,30153422199
"2355";"ArtSabintsev/Harpy";1993;532;493,645916170563;478,0464476943
"2356";"Yalantis/Persei";1993;1022;1040,70911386879;1058,4688561663
"2357";"nats-io/gnatsd";1992;1009;1019,19383702248;1019,31570318154
"2358";"intridea/hashie";1991;322;414,037460672681;417,454088911064
"2359";"joomla/joomla-cms";1991;541;454,881285601846;481,726321829632
"2360";"tonsky/datascript";1990;1006;1199,71462803169;1131,38838334391
"2361";"bigspaceship/shine.js";1989;116;191,804278482298;191,893492651611
"2362";"udacity/Sunshine-Version-2";1989;1746;1497,03607509589;1500,1531668423
"2363";"jfeinstein10/JazzyViewPager";1989;582;654,023311610248;644,601192806826
"2364";"spinnaker/spinnaker";1988;1984;98,064154356946;87,510165004813
"2365";"vitch/jScrollPane";1987;219;326,503702727196;327,346790247993
"2366";"rstacruz/flatdoc";1986;416;500,226368220114;489,35951289996
"2367";"jfrazelle/dockerfiles";1985;1442;1374,97255473966;1366,63694575889
"2368";"core-plot/core-plot";1984;702;844,776882574386;838,770985663353
"2369";"leah/PullToRefresh";1983;63;155,934607277492;151,223648487543
"2370";"jaz303/tipsy";1982;154;232,879965516854;224,50124688285
"2371";"jasarien/Provenance";1982;1917;2773,3655967422;2864,87471721241
"2372";"swagger-api/swagger-codegen";1982;1200;886,786861289503;891,482332132019
"2373";"JakeWharton/pidcat";1981;783;945,353285367851;942,289011580514
"2374";"ariok/BWWalkthrough";1980;923;1090,6638175277;1111,29905860201
"2375";"mdo/github-buttons";1980;324;416,142956678243;398,960991756384
"2376";"leongersen/noUiSlider";1980;749;856,770300306486;848,119048094958
"2377";"Marak/colors.js";1979;551;617,264898504745;616,037336251943
"2378";"kennethreitz/clint";1978;338;413,503080865636;420,200437541928
"2379";"Gamua/Starling-Framework";1978;263;352,704723979344;354,474603486616
"2380";"phptodayorg/php-must-watch";1978;460;598,684495110318;595,457826163679
"2381";"nomad/houston";1976;542;640,027006056257;643,382220457527
"2382";"aws/aws-sdk-php";1976;498;572,154065715963;568,987907634619
"2383";"Homebrew/homebrew-php";1975;429;482,266420685133;479,857550224013
"2384";"mozilla/popcorn-js";1975;269;409,150074161909;408,242871434258
"2385";"myell0w/MTStatusBarOverlay";1975;129;216,680512962127;207,871985246853
"2386";"spf13/cobra";1975;1156;771,05516872934;770,842165845109
"2387";"iron-meteor/iron-router";1974;621;846,493244910004;848,492576952252
"2388";"skywinder/github-changelog-generator";1974;915;1016,18917330541;1018,39286012138
"2389";"caiorss/Functional-Programming";1974;1947;2560,63303839109;2521,40421078517
"2390";"krzysztofzablocki/KZPlayground";1972;500;448,937561325965;443,72623772925
"2391";"techfort/LokiJS";1972;763;763,334062924381;753,29776069238
"2392";"mileszs/wicked_pdf";1972;368;441,451731722248;438,923444973709
"2393";"cefsharp/CefSharp";1970;936;945,944290218718;937,328998802306
"2394";"CreateJS/SoundJS";1970;492;543,088724288553;537,890671553964
"2395";"flowjs/flow.js";1969;432;516,098098779162;524,337218142066
"2396";"jaredpar/VsVim";1968;508;546,72447994826;551,399570700708
"2397";"comfy/comfortable-mexican-sofa";1967;278;399,445188452672;398,645880001991
"2398";"ReactiveX/rxjs";1967;1905;917,993775514801;912,431174299501
"2399";"EvgenyKarkan/EKAlgorithms";1966;507;514,031292439944;512,065869234608
"2400";"bestiejs/benchmark.js";1966;565;634,600329609782;648,08450580503
"2401";"sofish/typo.css";1966;457;616,399609164796;596,720836504769
"2402";"martinblech/xmltodict";1966;417;518,059809830362;514,75340754631
"2403";"FredKSchott/CoVim";1965;151;211,480482005414;205,966457912859
"2404";"pornel/slip";1964;189;295,150092409165;287,696619126972
"2405";"tonytomov/jqGrid";1963;343;409,827036713868;400,28286176823
"2406";"Pylons/pyramid";1963;345;359,745866661518;355,566721913124
"2407";"django-oscar/django-oscar";1963;585;644,588025535217;643,273306673318
"2408";"nelhage/reptyr";1963;445;458,325069018691;451,563450006469
"2409";"reactjs/react-tutorial";1962;1544;1262,99025999771;1261,67168968427
"2410";"tholman/intense-images";1961;310;421,419059608142;422,550383599598
"2411";"php/php-langspec";1961;225;304,296422003085;298,858826640169
"2412";"balysv/material-menu";1960;690;857,584100431459;862,093065114173
"2413";"quicksilver/Quicksilver";1959;197;323,246213730628;317,213765001432
"2414";"minetest/minetest";1959;569;574,743037565139;573,993472077092
"2415";"JamieMason/ImageOptim-CLI";1957;326;417,719823846715;403,188762637177
"2416";"codebutler/firesheep";1956;220;301,884474774363;288,225808604715
"2417";"CellularPrivacy/Android-IMSI-Catcher-Detector";1954;736;822,237331052886;830,001940561832
"2418";"h2oai/h2o-2";1954;382;501,907557548392;509,604083750438
"2419";"ninja-build/ninja";1953;617;504,485525514386;505,671822651538
"2420";"devstructure/blueprint";1952;122;225,358106260694;221,743088423342
"2421";"helmetjs/helmet";1952;778;729,728775505781;727,720031079196
"2422";"matthew-andrews/isomorphic-fetch";1950;1851;1033,75642855668;1024,78484429753
"2423";"nathanvda/cocoon";1949;541;652,918276455217;646,954777583945
"2424";"flask-restful/flask-restful";1949;674;700,965610677781;684,417512234946
"2425";"rnmp/salvattore";1949;470;534,123926984473;545,605274515348
"2426";"defunkt/facebox";1947;63;173,702167107859;168,825600782809
"2427";"django-haystack/django-haystack";1947;304;357,869095521928;358,066812837689
"2428";"wavded/humane-js";1944;184;268,294843903233;264,747178266685
"2429";"Turfjs/turf";1944;760;915,046351592577;918,023392955356
"2430";"modocache/MDCSwipeToChoose";1943;754;805,285970793018;821,939804631761
"2431";"mojombo/god";1942;205;274,450779114242;270,514690120382
"2432";"noflo/noflo";1942;306;417,271611614335;417,395342374052
"2433";"ryanb/dotfiles";1940;140;260,515621168084;260,418179046361
"2434";"Studio-42/elFinder";1939;441;470,815001543826;468,587290857682
"2435";"mozilla/mozjpeg";1939;309;367,771876616521;375,078997596774
"2436";"jorisvink/kore";1937;1498;2503,46678738956;2524,49202500028
"2437";"wyuenho/backgrid";1936;221;307,755580089528;309,121083774069
"2438";"andrewelkins/Laravel-4-Bootstrap-Starter-Site";1934;101;202,212607632344;196,906113917752
"2439";"mscdex/ssh2";1931;547;617,267133732463;617,274913460968
"2440";"krakjoe/pthreads";1929;591;626,209993937309;624,839050956559
"2441";"avast/android-styled-dialogs";1928;402;588,610663160984;567,910341120587
"2442";"relatedcode/EncryptedChat";1926;721;761,176711637301;753,93128540667
"2443";"rembo10/headphones";1925;370;430,37397781806;426,130167958773
"2444";"taigaio/taiga-front";1924;768;925,022852506303;909,487349880286
"2445";"jankotek/mapdb";1924;560;651,880204667402;643,772194016689
"2446";"pocorall/scaloid";1924;479;659,549213643826;661,674793986282
"2447";"thinkgem/jeesite";1924;1300;1016,56633019711;1016,77007363688
"2448";"phusion/passenger-docker";1921;442;593,805274210558;612,453061116794
"2449";"omz/AppSales-Mobile";1918;94;171,848804469385;163,614441181942
"2450";"jlord/sheetsee.js";1918;295;410,323965417228;407,340505550615
"2451";"typesafehub/config";1916;693;723,134368733357;723,535890345656
"2452";"izzyleung/ZhihuDailyPurify";1915;1616;1230,09744698642;1328,44069590894
"2453";"Shougo/neobundle.vim";1914;579;696,022943616192;692,204817432417
"2454";"shazow/ssh-chat";1914;351;379,957994283845;390,30515702506
"2455";"LearnBoost/cluster";1914;164;227,283150710569;222,79203644765
"2456";"scalatra/scalatra";1913;359;459,8445644034;456,905755464357
"2457";"MugunthKumar/MKStoreKit";1913;261;348,086513553845;349,178244003351
"2458";"erikw/tmux-powerline";1911;396;445,842302139248;438,682670343464
"2459";"magicmonty/bash-git-prompt";1911;1001;984,003904421409;982,899006239885
"2460";"fetlife/rollout";1906;331;327,921982372894;330,915798372097
"2461";"VodkaBears/Remodal";1906;1086;1097,99443286394;1084,20585645952
"2462";"markushi/android-ui";1906;544;599,689900613604;604,834988449658
"2463";"spring-projects/spring-mvc-showcase";1905;698;671,570898737711;656,434598465918
"2464";"ChatSecure/ChatSecure-iOS";1905;660;686,624430186874;686,808810373376
"2465";"ankane/pghero";1902;396;328,4427220495;327,133415841045
"2466";"kennethreitz/tablib";1902;538;508,912590150583;531,886021684602
"2467";"poole/poole";1902;757;816,912510970325;812,483799501726
"2468";"amir20/phantomjs-node";1901;602;618,850347460956;613,20722210798
"2469";"TheLevelUp/ZXingObjC";1901;684;757,190206478515;756,374272552302
"2470";"jsor/jcarousel";1901;196;284,531431139785;274,052821112803
"2471";"geddy/geddy";1901;84;181,833860763142;176,40680100666
"2472";"ruboto/ruboto";1899;184;267,353309024912;260,943402915055
"2473";"Humanizr/Humanizer";1899;682;640,301532580751;644,891131387139
"2474";"zoonooz/ZFDragableModalTransition";1897;625;698,944127120791;699,069496024472
"2475";"btford/write-good";1896;589;646,55338050171;633,380924122831
"2476";"paulirish/matchMedia.js";1896;374;478,016850277453;475,950286147886
"2477";"teambox/teambox";1896;78;171,101084045212;170,0994173923
"2478";"html5rocks/www.html5rocks.com";1894;230;307,897197121196;302,077689986187
"2479";"anvaka/VivaGraphJS";1894;617;481,767940825085;487,817083748177
"2480";"Jermolene/TiddlyWiki5";1893;744;762,77364651089;770,533137568684
"2481";"gh-unit/gh-unit";1893;127;219,166811523004;205,591688908938
"2482";"redis/hiredis";1892;628;674,112963530696;667,790129705832
"2483";"lipis/flag-icon-css";1892;1161;930,00219394506;923,61336833483
"2484";"vulcand/vulcand";1891;688;820,442167455746;814,336958497895
"2485";"ioscreator/ioscreator";1891;917;1052,17525515183;1050,44223115081
"2486";"gsdios/SDCycleScrollView";1890;1723;903,753343915785;891,100901084802
"2487";"dogo/SCLAlertView";1890;787;963,653665085461;957,916324556341
"2488";"jackocnr/intl-tel-input";1890;681;676,64427233199;691,657109536859
"2489";"puikinsh/Bootstrap-Admin-Template";1889;448;498,949273321212;495,842946184027
"2490";"KnpLabs/snappy";1889;592;667,219501956534;662,749349322436
"2491";"liuxinyu95/AlgoXY";1888;445;552,037114237997;546,464980060255
"2492";"pheuter/essential-react";1888;553;629,844887920949;629,785278517531
"2493";"markevans/dragonfly";1887;211;386,369924235866;389,802360358484
"2494";"razorjack/quicksand";1887;100;192,184949524211;196,209513631659
"2495";"padraic/mockery";1886;402;469,529752018616;454,302766422191
"2496";"rsms/fb-mac-messenger";1886;878;1156,57123321322;1160,61680536288
"2497";"overshare/overshare-kit";1886;134;278,019323954791;276,728594514704
"2498";"edmodo/cropper";1885;777;841,253368755075;855,620468136421
"2499";"zenorocha/dracula-theme";1885;1181;744,843603476652;739,84086921028
"2500";"karmi/retire";1885;103;206,483548511139;193,863056283286
"2501";"androidquery/androidquery";1885;258;362,567348272718;357,136049546544
"2502";"sitespeedio/sitespeed.io";1885;564;653,825015361879;657,095997615222
"2503";"romaonthego/RETableViewManager";1885;768;909,98202906083;911,923041619524
"2504";"square/javapoet";1884;1013;927,205126607094;922,838216157507
"2505";"glfw/glfw";1884;756;685,354782056665;689,478185972682
"2506";"jaredsinclair/JTSImageViewController";1884;732;810,9053970334;813,279212439735
"2507";"ocombe/ocLazyLoad";1883;908;956,309895182104;967,201151324437
"2508";"mobz/elasticsearch-head";1880;612;647,532849236049;644,084023712348
"2509";"ideashower/ShareKit";1880;36;132,395251092804;125,563079664481
"2510";"magomimmo/modern-cljs";1879;691;646,045296050507;582,497473456575
"2511";"topfunky/hpple";1878;645;729,099394241404;752,297296205262
"2512";"jquerytools/jquerytools";1878;48;156,467283453992;140,061232406487
"2513";"lisa-lab/DeepLearningTutorials";1878;833;791,874932023517;791,744930356066
"2514";"mac-cain13/R.swift";1878;1826;1462,46686259152;1447,44201495585
"2515";"scylladb/scylla";1877;1868;2674,4067260748;3186,53558219557
"2516";"Robdel12/DropKick";1877;76;178,980980965244;177,168699913451
"2517";"grangier/python-goose";1877;581;647,608704941976;627,639275297547
"2518";"wallabag/wallabag";1877;757;689,505781148926;683,338344011174
"2519";"tabulapdf/tabula";1876;648;716,067744816872;678,249167083531
"2520";"CreateJS/TweenJS";1876;411;468,667477426504;474,128039118197
"2521";"iSimar/HackerNews-React-Native";1876;944;904,758411898941;918,307349248911
"2522";"micha/resty";1875;365;462,056375331153;461,4172740689
"2523";"Flotype/now";1875;62;128,041181027323;131,529528428322
"2524";"ptwobrussell/Mining-the-Social-Web-2nd-Edition";1875;595;647,309317712348;647,173847885217
"2525";"mrclay/minify";1875;427;389,544605572353;390,927915029239
"2526";"scrooloose/nerdcommenter";1874;458;549,149853729404;542,638761872471
"2527";"troessner/reek";1873;631;643,682313126436;639,150360515648
"2528";"ded/script.js";1871;437;437,388852057747;432,97672740169
"2529";"jnordberg/gif.js";1871;276;331,460364061807;333,619896485538
"2530";"mnielsen/neural-networks-and-deep-learning";1871;1235;957,623610039955;958,223242600083
"2531";"aui/artDialog";1870;711;757,248624300374;780,250701887531
"2532";"1000ch/grd";1870;1867;98,064154356946;92,3887871994044
"2533";"WebDevStudios/Custom-Metaboxes-and-Fields-for-WordPress";1870;153;248,981393805295;249,177411991792
"2534";"HansPinckaers/GrowingTextView";1869;326;425,955851168669;427,198582978809
"2535";"acani/Chats";1868;573;620,627385980524;636,121019060351
"2536";"Fooidge/PleaseJS";1868;271;241,014941362462;247,686001603062
"2537";"audiokit/AudioKit";1867;1021;628,17453617154;628,968799489536
"2538";"tower/tower";1867;45;144,351530868795;148,048196766528
"2539";"rockerhieu/emojicon";1866;1033;1014,99031558207;1046,69153466242
"2540";"freebsd/freebsd";1865;852;742,333022807795;741,271507395994
"2541";"rasmusbergpalm/DeepLearnToolbox";1865;688;767,610892644767;759,563402430677
"2542";"mojombo/grit";1865;53;148,472634315701;145,467379297148
"2543";"indutny/node-spdy";1864;298;328,545253528644;332,558762414879
"2544";"beworker/pinned-section-listview";1864;627;703,4098876382;699,61109907624
"2545";"hoodiehq/hoodie";1864;282;376,10514294401;366,153496601109
"2546";"tj/consolidate.js";1863;509;496,68558810797;485,540715352659
"2547";"mpospese/MPFoldTransition";1863;160;240,739979491264;239,681564252455
"2548";"kanwei/algorithms";1863;369;340,545123721174;327,648368344255
"2549";"ngReact/ngReact";1863;837;1033,09439276924;1037,44758114053
"2550";"dcodeIO/protobuf.js";1862;909;931,423045978636;917,384445687413
"2551";"romannurik/AndroidAssetStudio";1862;1011;1051,69856649939;1074,80837700731
"2552";"Block8/PHPCI";1862;401;500,727264350119;495,941398605015
"2553";"MacRuby/MacRuby";1861;61;177,925941196926;171,581346265876
"2554";"stampit-org/stampit";1860;1067;1168,73800537841;1165,30918355157
"2555";"tsuru/tsuru";1860;448;447,530452626921;449,695228675179
"2556";"BorisMoore/jsrender";1859;356;406,124690877991;407,413613074793
"2557";"Tribler/tribler";1859;304;361,208109956022;366,93352714768
"2558";"amoffat/bootstrap-application-wizard";1856;171;297,065845489046;287,595685114316
"2559";"catfan/Medoo";1856;676;732,692569497343;713,251386008066
"2560";"mattt/GroundControl";1853;372;396,377584475931;398,328949072186
"2561";"seattlerb/minitest";1853;453;723,650487491949;688,183748832599
"2562";"michaelficarra/CoffeeScriptRedux";1852;164;262,892748152493;253,532129841767
"2563";"adamschwartz/magic-of-css";1852;291;326,843630774595;329,359149428747
"2564";"Netflix/eureka";1851;930;783,001827193125;762,364453646214
"2565";"redmine/redmine";1851;600;663,277963566257;665,402027712764
"2566";"xat/castnow";1850;658;651,60765321923;688,08302898776
"2567";"mdo/wtf-forms";1849;361;570,255004856092;564,093608965438
"2568";"top-think/thinkphp";1849;868;812,357987361768;830,926661259391
"2569";"danvk/dygraphs";1849;374;414,073464457935;415,586492112791
"2570";"mattt/Ono";1848;525;704,013347996242;682,541529266581
"2571";"yairEO/fancyInput";1848;109;209,342690219251;194,413915620828
"2572";"sobri909/MGBoxKit";1847;191;340,686566032703;338,260952849547
"2573";"dresende/node-orm2";1846;565;640,605271486398;628,141305442588
"2574";"saulmm/Material-Movies";1846;1076;1060,24095051564;1052,42213444156
"2575";"beefproject/beef";1846;855;989,829296285052;994,396206766033
"2576";"ring-clojure/ring";1844;477;524,778915209146;524,518799249363
"2577";"nodegit/nodegit";1843;826;708,725293684366;712,91651294963
"2578";"stretchr/testify";1841;909;905,1478942728;908,61374616421
"2579";"fivesheep/chnroutes";1840;731;847,254010843083;866,783960775109
"2580";"bkaradzic/bgfx";1840;915;757,55896914694;750,180545840006
"2581";"kevinsawicki/http-request";1839;499;543,268278307324;539,212754020879
"2582";"davidjbradshaw/iframe-resizer";1839;801;804,391572855325;800,959291050246
"2583";"buaazp/zimg";1839;225;338,55971161211;337,311113453528
"2584";"avast/android-butterknife-zelezny";1839;1129;1327,67400039176;1326,65300446547
"2585";"EsotericSoftware/kryo";1838;817;816,813135463838;823,109959246412
"2586";"olefredrik/FoundationPress";1838;705;750,201116963298;751,47376456341
"2587";"wrobstory/vincent";1837;476;349,416595791837;362,608882889465
"2588";"zxlie/WeixinApi";1837;363;467,167063222159;467,017595352689
"2589";"nginx-boilerplate/nginx-boilerplate";1836;175;186,993943551453;185,426726021071
"2590";"jakubpawlowicz/clean-css";1836;638;771,650540734949;768,55309655586
"2591";"NLPchina/ansj_seg";1834;664;665,218580183097;665,280325674527
"2592";"RickWong/react-isomorphic-starterkit";1833;1127;1154,54700189262;1154,4547986537
"2593";"php-pm/php-pm";1833;1416;380,500964917335;378,268779774218
"2594";"Fyrd/caniuse";1833;758;858,208817480307;854,429237919028
"2595";"alexbw/novocaine";1832;275;314,09584753947;307,756116211628
"2596";"liabru/jquery-match-height";1832;713;780,81034059686;785,88387227573
"2597";"PrideChung/FontAwesomeKit";1831;1098;1324,41550874878;1336,1046529998
"2598";"t32k/stylestats";1830;205;335,852430703667;325,312392616678
"2599";"s3tools/s3cmd";1830;533;653,317041492593;652,583788054068
"2600";"danielgtaylor/aglio";1830;956;931,373229525548;926,057599837581
"2601";"NanoHttpd/nanohttpd";1829;812;834,170824005232;815,187749500095
"2602";"Leonidas-from-XIV/node-xml2js";1829;612;585,275895285172;592,223652579406
"2603";"bcosca/fatfree";1827;311;389,663414670291;381,254747097423
"2604";"iambus/xunlei-lixian";1826;217;301,408122869306;299,598035941251
"2605";"Khan/style-guides";1826;1804;2545,02805974157;2464,14227512787
"2606";"puniverse/quasar";1825;920;817,138928976589;811,350445319329
"2607";"Wizcorp/phonegap-facebook-plugin";1825;340;465,456131261062;465,941872360052
"2608";"okfn/recline";1824;178;294,521643039671;290,314230403386
"2609";"nicolaskruchten/pivottable";1824;563;586,55595888039;567,004753370976
"2610";"qTip2/qTip2";1824;205;290,304665569048;293,437486924263
"2611";"jeffkaufman/icdiff";1824;255;371,012077943519;380,816895694314
"2612";"peterbraden/node-opencv";1823;632;717,630697124784;716,754476756182
"2613";"paulirish/memory-stats.js";1823;277;380,426516276286;377,879151876058
"2614";"h6ah4i/android-advancedrecyclerview";1822;1407;1374,36528752353;1369,47546840313
"2615";"STRML/react-grid-layout";1821;1177;977,484526283952;1002,32901932204
"2616";"postaljs/postal.js";1821;556;720,438945114033;719,749040897553
"2617";"brandonhilkert/sucker_punch";1821;454;428,578048124877;425,835443178201
"2618";"velesin/jasmine-jquery";1820;254;372,439208372423;368,443291521093
"2619";"joehewitt/scrollability";1820;37;134,064006119241;137,799065410271
"2620";"ArduPilot/ardupilot";1819;739;752,834103119626;753,908498803624
"2621";"playcanvas/engine";1818;626;758,033011054219;770,735273929235
"2622";"ciaranj/node-oauth";1818;317;370,539761999689;367,860568599104
"2623";"Todd-Davies/ProgressWheel";1817;494;587,581126117952;581,327361370156
"2624";"jkaving/intellij-colors-solarized";1816;574;641,985265430711;643,990360045708
"2625";"panique/huge";1814;330;477,739198665301;479,489382389243
"2626";"dasdom/BreakOutToRefresh";1813;624;498,305902748411;498,74439915065
"2627";"electron-userland/electron-packager";1813;1747;1384,61150845255;1367,35649529985
"2628";"jakerella/jquery-mockjax";1813;322;455,357612322007;468,190654397876
"2629";"contiki-os/contiki";1811;533;611,807704647732;618,386461960703
"2630";"angular-ui-tree/angular-ui-tree";1811;794;933,161145537625;941,324554032618
"2631";"rFlex/SCRecorder";1810;918;976,806822085534;958,128558532905
"2632";"clientIO/joint";1809;387;513,025963788051;512,863772897742
"2633";"JetBrains/ideavim";1809;779;815,984139591607;817,435651744426
"2634";"ender-js/Ender";1809;131;268,139685694401;254,432243099693
"2635";"sequelpro/sequelpro";1807;867;824,993447640325;808,045135702053
"2636";"feedjira/feedjira";1807;140;241,71086083936;243,642201157208
"2637";"sehmaschine/django-grappelli";1807;345;435,825608023607;421,479141514752
"2638";"koreader/koreader";1807;726;777,856531110344;807,029837837266
"2639";"WhisperSystems/Signal-iOS";1807;889;522,692108488688;531,977209660115
"2640";"soulwire/fit.js";1806;87;170,503902290621;160,956934326668
"2641";"gritzko/swarm";1806;621;714,411504260639;711,625097716374
"2642";"apotonick/reform";1806;389;508,238986918318;506,488032364833
"2643";"foru17/front-end-collect";1805;1042;987,70643096715;972,628852793012
"2644";"devbridge/jQuery-Autocomplete";1805;631;766,727899855478;780,888887925399
"2645";"google/nogotofail";1804;274;319,907785537104;325,018631474387
"2646";"ipfs/go-ipfs";1804;1305;1366,01595526746;1352,03336668101
"2647";"jonathanslenders/pyvim";1803;1271;1405,98649208685;1194,01603188449
"2648";"russross/blackfriday";1803;587;623,785577836793;619,515080188451
"2649";"mephux/komanda";1802;203;216,041760119112;206,221431001217
"2650";"openresty/openresty";1802;964;472,960194933135;493,542687492716
"2651";"ZipArchive/ZipArchive";1802;803;800,646980541416;803,368446991278
"2652";"Sephiroth87/ODRefreshControl";1802;629;676,615567502449;660,71349882613
"2653";"geelen/x-gif";1801;222;332,422993339308;331,652012115649
"2654";"leichunfeng/MVVMReactiveCocoa";1801;1795;1805,43276812954;2117,8717208228
"2655";"ChiperSoft/Kalendae";1800;134;236,891263715502;233,646372655276
"2656";"dchelimsky/rspec";1800;45;138,054156452724;127,041449648021
"2657";"mozilla/persona";1799;163;188,912973165518;189,07312564007
"2658";"facebook/conceal";1798;695;769,220665340542;778,537918012626
"2659";"interconnectit/Search-Replace-DB";1797;445;530,69817052826;513,022141461827
"2660";"allmarkedup/purl";1797;133;243,19999971001;236,964472458418
"2661";"MojoJolo/textteaser";1797;107;203,986652719319;205,886879007956
"2662";"micro/micro";1796;1760;204,867150158492;219,64531437836
"2663";"ankane/groupdate";1795;486;584,595510552164;587,24311243212
"2664";"unconed/MathBox.js";1795;287;494,243973490875;501,108245210204
"2665";"tjerkw/Android-SlideExpandableListView";1794;374;498,737215904728;496,676792023168
"2666";"tmux-plugins/tpm";1794;1313;1391,91901534972;1381,78136579067
"2667";"ervandew/supertab";1794;439;450,452420079351;450,639460429801
"2668";"jokkedk/webgrind";1794;332;427,0634513066;422,137019631811
"2669";"Netflix/vector";1792;735;755,66577972563;752,281953969868
"2670";"luin/ioredis";1792;1336;1546,14820506025;1543,39321730392
"2671";"honza/vim-snippets";1792;507;551,15153814781;550,769902006432
"2672";"ttezel/twit";1792;547;596,987666771451;598,382731581057
"2673";"javallone/regexper";1791;45;130,549256162231;127,022564349406
"2674";"gentilkiwi/mimikatz";1790;1041;886,287567886175;891,170791985223
"2675";"Squirrel/Squirrel.Windows";1789;1016;1055,14416620753;1017,6751373709
"2676";"ideaismobile/IDMPhotoBrowser";1789;918;885,044182092325;888,417997412791
"2677";"simsalabim/sisyphus";1789;161;287,301616612313;284,371575243793
"2678";"toland/qlmarkdown";1788;423;425,427209164129;418,153970758704
"2679";"numba/numba";1787;380;400,779054144203;403,301351501849
"2680";"gameplay3d/GamePlay";1786;451;459,507263701725;458,736369770743
"2681";"lucadegasperi/oauth2-server-laravel";1786;976;1051,66679231567;1037,75741115984
"2682";"github/github-services";1786;210;326,039913950938;303,14414941683
"2683";"NervanaSystems/neon";1785;1770;1600,76276831425;1603,43883878359
"2684";"appsquickly/Typhoon";1785;612;709,149228450757;707,278860871421
"2685";"wagerfield/flat-surface-shader";1785;376;456,308960282936;454,156601131075
"2686";"jteeuwen/go-bindata";1784;812;720,523615280423;719,617135194727
"2687";"gliderlabs/logspout";1784;857;845,399678825818;846,551444526886
"2688";"shaojiankui/iOS-Categories";1784;1670;2045,34081635201;2052,63764425244
"2689";"VerbalExpressions/PHPVerbalExpressions";1784;956;205,951581050649;193,74315462731
"2690";"scotch-io/scotch-box";1783;1210;1151,18439140629;1175,57407630964
"2691";"youknowone/UI7Kit";1782;36;127,699268960117;116,97032427389
"2692";"Valve/fingerprintjs";1782;333;423,848929049145;415,010071896039
"2693";"macournoyer/thin";1782;249;342,851751937737;327,387600744474
"2694";"danwrong/restler";1782;308;361,691369532134;362,225203041851
"2695";"nicolaschengdev/WYPopoverController";1781;414;525,719452174955;509,868731524146
"2696";"HubSpot/drop";1781;893;788,805954878085;791,549191811666
"2697";"slevithan/xregexp";1781;609;997,986291731161;1010,40528414718
"2698";"laurentj/slimerjs";1781;419;445,452173512672;440,258370979265
"2699";"jonathantribouharet/JTCalendar";1781;900;941,349387197181;939,351224313338
"2700";"Yelp/mrjob";1780;389;392,026491794874;411,155840593395
"2701";"ded/reqwest";1780;844;925,72322625432;925,773135064096
"2702";"terrymun/Fluidbox";1779;377;463,483416485941;458,583600719611
"2703";"DatabaseCleaner/database_cleaner";1779;324;367,897698670096;360,175494862569
"2704";"hadley/ggplot2";1778;564;610,113029710546;617,976254890486
"2705";"hibernate/hibernate-orm";1778;606;583,051584851976;571,260238061962
"2706";"MattWilcox/Adaptive-Images";1777;124;220,059420337178;215,911168550522
"2707";"jaredallard/nexe";1777;708;798,650708948762;793,477649119856
"2708";"douban/DOUAudioStreamer";1776;980;974,334252013834;963,762872275512
"2709";"tymondesigns/jwt-auth";1775;1548;1369,22210884654;1430,28324582539
"2710";"Yalantis/Pull-to-Refresh.Rentals-iOS";1773;713;992,86215144711;995,499170455155
"2711";"raganwald-deprecated/homoiconic";1773;98;218,081422410626;218,191484450691
"2712";"ValveSoftware/ToGL";1773;128;209,315358407814;198,045209067767
"2713";"pakerfeldt/android-viewflow";1773;214;326,466412936598;322,174238677167
"2714";"PrestaShop/PrestaShop";1772;680;758,681156008563;754,288871674636
"2715";"SelfControlApp/selfcontrol";1772;417;392,411973802669;393,122663251096
"2716";"Behat/Behat";1772;363;437,49630137278;442,699972194711
"2717";"iamceege/tooltipster";1771;552;673,212601050812;674,636078316756
"2718";"gruntjs/grunt-contrib-watch";1771;366;466,249827464246;467,839790302422
"2719";"kumailht/flakes";1771;148;240,475794914057;239,551319496615
"2720";"bosun-monitor/bosun";1770;902;1016,20465690121;1003,31510021808
"2721";"Malinskiy/SuperRecyclerView";1770;982;1104,74459566448;1091,75639587464
"2722";"ma6174/vim";1770;983;1018,74771677227;1019,68366951349
"2723";"grails/grails-core";1770;510;505,886671044803;510,738661629746
"2724";"chancejs/chancejs";1769;618;605,017075118844;609,45073999872
"2725";"mudcube/MIDI.js";1769;462;530,630826515344;534,681028725584
"2726";"batmanjs/batman";1769;36;125,446508827811;128,404429684135
"2727";"tomasr/molokai";1769;585;636,388532552899;621,739034220908
"2728";"mgechev/javascript-algorithms";1769;818;883,275958257376;897,24128679549
"2729";"Netflix/ice";1768;499;601,765578770211;592,628566330194
"2730";"sstephenson/eco";1768;89;189,930897142001;181,739933654353
"2731";"murtaugh/HTML5-Reset";1768;270;342,465780203529;344,461938940573
"2732";"webdriverio/webdriverio";1768;935;933,786942941118;931,623827250143
"2733";"Quartz/Chartbuilder";1767;355;543,844353213397;536,798477645526
"2734";"apache/hadoop";1767;1201;1227,98717664298;1236,32500999863
"2735";"java-decompiler/jd-gui";1767;1591;1639,88422368306;1646,0663876534
"2736";"voronianski/jquery.avgrund.js";1766;180;239,039971824879;244,337287002877
"2737";"postmodern/chruby";1765;349;331,007654194866;327,644954816938
"2738";"tenXer/xcharts";1765;124;248,809106095854;235,711928994408
"2739";"tomknig/TOMSMorphingLabel";1764;214;356,789521416854;357,373313015119
"2740";"openstack/nova";1764;314;380,596232987648;379,721438985071
"2741";"stormzhang/9GAG";1763;741;720,280889888979;709,784012885194
"2742";"xoxco/jQuery-Tags-Input";1761;341;417,454049357083;419,966932405988
"2743";"chef/bento";1761;472;541,266779917301;534,813700995112
"2744";"tmort/Socialite";1760;65;171,744565211677;164,661173622517
"2745";"Ranks/emojione";1760;918;696,267074107735;693,359053488258
"2746";"pegjs/pegjs";1760;448;558,813360125909;554,606920567493
"2747";"pybrain/pybrain";1759;596;655,578869520817;651,911780329755
"2748";"zfsonlinux/zfs";1759;433;521,049040227897;524,397032243295
"2749";"tbranyen/backbone.layoutmanager";1759;114;234,096213416013;244,205340718596
"2750";"yusuke/twitter4j";1758;303;406,628192607768;398,87356935095
"2751";"aheinze/cockpit";1758;408;429,944929310403;435,240264029265
"2752";"openlayers/ol3";1758;664;737,823207284091;758,60003605831
"2753";"caolan/nodeunit";1757;288;386,52527664856;386,304852206761
"2754";"clojure-emacs/cider";1757;531;611,604949434747;613,922945470194
"2755";"Yalantis/Side-Menu.iOS";1757;778;939,914279598159;940,633772897535
"2756";"olov/ng-annotate";1757;643;760,145014552053;755,982955520305
"2757";"klein/klein.php";1756;334;404,322002869799;389,731578577483
"2758";"zenorocha/browser-diet";1756;387;569,920495865994;564,037409194718
"2759";"revolunet/sublimetext-markdown-preview";1756;466;563,080733838236;559,494221952267
"2760";"dahlbyk/posh-git";1756;478;510,581867310402;516,232490785807
"2761";"OculusVR/RakNet";1756;526;553,742150187182;550,965048149568
"2762";"emacs-tw/awesome-emacs";1755;1102;1123,26066101027;1122,1113146424
"2763";"splitrb/split";1755;314;411,851114128426;411,183204202289
"2764";"michael/github";1755;517;520,282028222339;543,076368601627
"2765";"KeepSafe/aiohttp";1755;1053;942,075777669205;938,620767038398
"2766";"jgrahamc/httpdiff";1754;202;313,269606430622;314,998535991386
"2767";"facebook/ios-snapshot-test-case";1753;563;649,554536865254;651,891772652028
"2768";"jeresig/processing-js";1753;103;217,511422582267;207,405916815243
"2769";"Graylog2/graylog2-server";1753;507;330,705666774233;326,067271724216
"2770";"tj/dox";1751;314;401,226562836153;393,256391350636
"2771";"collectiveidea/awesome_nested_set";1750;216;287,157506566917;285,317820766263
"2772";"etsy/deployinator";1750;148;251,617208802891;255,643371234971
"2773";"tobytailor/gordon";1748;31;120,200840793644;122,845070959361
"2774";"pkyeck/socket.IO-objc";1747;225;315,317975689287;320,905016237256
"2775";"totaljs/framework";1746;426;570,322728418247;578,837932326214
"2776";"MiniProfiler/rack-mini-profiler";1746;857;960,7916758546;958,684045168725
"2777";"mamedev/mame";1746;1438;1074,55408531539;1108,4086482933
"2778";"houtianze/bypy";1746;915;968,52694292158;942,776879275834
"2779";"JohnPersano/SuperToasts";1745;528;572,459996603785;577,784527037763
"2780";"lrsjng/h5ai";1745;471;477,163649050323;483,13308397931
"2781";"mashery/iodocs";1745;268;405,527974599494;397,695513662297
"2782";"OpenRCT2/OpenRCT2";1745;903;985,296814922322;986,049287562983
"2783";"RolifyCommunity/rolify";1744;397;485,856055666581;477,62964194405
"2784";"minimagick/minimagick";1742;335;370,280635662462;355,937045101211
"2785";"bshaffer/oauth2-server-php";1741;594;675,264980949393;674,771350490371
"2786";"timehop/sticky-headers-recyclerview";1741;1238;1029,12311475846;1024,58156919073
"2787";"paulmillr/chokidar";1740;907;900,618808749441;900,673448338424
"2788";"mdo/preboot";1739;115;211,642804324861;208,390691843631
"2789";"amscanne/huptime";1739;196;197,321987232961;186,441342164311
"2790";"trulia/hologram";1738;582;739,092111358164;706,98354952823
"2791";"blueimp/JavaScript-Load-Image";1737;633;659,272036910239;652,52875015452
"2792";"danielamitay/DACircularProgress";1737;473;565,336780653839;561,398752375509
"2793";"square/moshi";1737;1366;1679,23749970191;1688,48741237538
"2794";"documentationjs/documentation";1737;1652;723,244979106533;726,300720419969
"2795";"sindresorhus/pure";1736;733;984,935940305999;963,806712948043
"2796";"mihaip/dex-method-counts";1735;1166;1138,78124575473;1155,2675225364
"2797";"Wisembly/basil.js";1734;207;312,76721290261;311,30275753696
"2798";"reark/reark";1733;1486;1903,89076960932;1890,38095631768
"2799";"fqrouter/fqrouter";1733;455;649,717414789499;625,13697106817
"2800";"j4mie/idiorm";1732;247;343,012483614857;337,910892836266
"2801";"guard/guard-livereload";1732;273;384,437385087236;390,846176647948
"2802";"grosser/parallel_tests";1731;344;432,686320164982;422,8167725481
"2803";"stanfordnlp/CoreNLP";1731;1006;926,376615655224;918,671326411546
"2804";"douban/dpark";1731;455;395,587058056213;376,930277426547
"2805";"paradoxxxzero/butterfly";1731;367;420,964767667071;392,567490980109
"2806";"kriskowal/gtor";1731;658;831,717731855751;829,4490247487
"2807";"chrisbanes/philm";1730;686;790,940922237559;784,858218448344
"2808";"daltoniam/Starscream";1729;1066;954,610051783683;944,446544296923
"2809";"incanter/incanter";1729;283;354,430472819863;367,514502774462
"2810";"imatix/zguide";1729;346;422,554344170059;422,071630994821
"2811";"suprb/Nested";1728;173;293,269191401721;287,392658752183
"2812";"vvo/gifify";1728;497;510,832720229851;493,749039007454
"2813";"bevacqua/fuzzysearch";1728;1077;1556,21578428218;1551,79645643002
"2814";"facebookarchive/fb-flo";1727;198;320,437935556949;314,446813796787
"2815";"mariohahn/MHVideoPhotoGallery";1726;657;855,006181529365;807,111614727325
"2816";"citra-emu/citra";1726;996;1006,08304209079;1005,65596123469
"2817";"dotnet/orleans";1726;878;818,532147144298;845,735359446635
"2818";"nathansearles/Slides";1726;161;241,753114797164;232,246455748108
"2819";"htty/htty";1726;1008;1307,42920983042;1227,81812541636
"2820";"YabataDesign/afterglow-theme";1725;535;654,579688552212;654,834342553664
"2821";"supermarin/xcpretty";1725;702;641,370386930942;626,827325333418
"2822";"robb/RBBAnimation";1724;419;513,546643067909;509,786939197366
"2823";"Jahaja/psdash";1724;393;432,042983968869;431,183909150434
"2824";"GitbookIO/editor-legacy";1723;195;361,957288105975;349,193112711936
"2825";"tpope/vim-sensible";1723;709;702,393059438773;694,869952453653
"2826";"jmoiron/sqlx";1722;840;888,084963583403;885,019880498894
"2827";"djaiss/mapsicon";1722;51;147,7807960347;136,571177155518
"2828";"lipis/bootstrap-social";1721;739;868,135550683055;859,898356456698
"2829";"sylvinus/node-crawler";1721;565;650,050278828737;643,185325109384
"2830";"remind101/empire";1721;1721;2129,47533617958;2099,10312121247
"2831";"airbnb/polyglot.js";1721;577;603,399359016904;599,215076856676
"2832";"mitro-co/mitro";1721;237;453,753241474234;513,894242152184
"2833";"objectivehtml/FlipClock";1720;416;456,925365073399;457,959563028246
"2834";"10up/sanitize.css";1720;676;840,464103088802;846,433748722358
"2835";"rickharrison/validate.js";1720;362;425,180287236354;423,631387653959
"2836";"cloudera/hue";1719;630;669,0952216122;664,23283517258
"2837";"markmarkoh/datamaps";1719;593;655,127130470839;627,521697755725
"2838";"Qihoo360/Atlas";1718;931;1095,69200763315;1078,49708555211
"2839";"pbatard/rufus";1717;990;996,563477425701;994,192844166976
"2840";"Masterminds/glide";1717;1539;705,881171901663;705,028424797368
"2841";"cuber/ngx_http_google_filter_module";1717;1071;1210,34386643842;1206,22718628249
"2842";"real-logic/Aeron";1716;735;796,355571706498;789,150766311593
"2843";"fnakstad/angular-client-side-auth";1716;193;275,900911739341;273,114787380467
"2844";"jonls/redshift";1715;932;748,791046580257;748,234350185857
"2845";"rse/es6-features";1715;1273;1091,88878210642;1087,10350409328
"2846";"technicalpickles/homesick";1715;245;316,778168757316;316,418980964273
"2847";"nfarina/homebridge";1714;1671;1017,26076726418;1030,08807223885
"2848";"litten/hexo-theme-yilia";1713;1460;1340,76371774284;1336,06163595056
"2849";"chengr28/RevokeChinaCerts";1713;548;697,037255895315;663,258901578316
"2850";"pushtorefresh/storio";1712;1490;1981,38589624886;1927,58248274267
"2851";"bitpay/bitcore";1711;270;346,493371070836;355,209181558977
"2852";"rstudio/shiny";1710;603;673,286153777764;669,593679578591
"2853";"jubos/fake-s3";1710;391;457,842173835466;466,09203290519
"2854";"etsy/skyline";1710;322;469,344976539803;460,993754534155
"2855";"apotonick/trailblazer";1710;720;865,275844446922;871,699259654675
"2856";"pieter/gitx";1710;51;130,154798256492;122,558338776159
"2857";"uxebu/bonsai";1708;241;314,005018830729;305,382198008758
"2858";"shu223/AnimatedTransitionGallery";1707;546;591,930460418879;590,056306121281
"2859";"ChristianKienle/Core-Data-Editor";1707;319;441,274682415881;470,531578402656
"2860";"thiagopradi/octopus";1707;363;469,932932482014;469,43720604986
"2861";"jenssegers/laravel-mongodb";1707;756;772,024095455445;764,836558384669
"2862";"msysgit/msysgit";1706;361;502,567401644488;499,090482193125
"2863";"amark/gun";1706;1068;1012,00310965997;1005,55880576763
"2864";"paypal/accessible-html5-video-player";1706;257;308,42884074498;313,320667453916
"2865";"Mozharovsky/CVCalendar";1705;1282;1189,81150672416;1881,53913732138
"2866";"twitter/summingbird";1703;266;350,802025854562;349,181321738326
"2867";"fex-team/ueditor";1703;796;765,408812735949;757,193080878191
"2868";"toji/gl-matrix";1703;449;459,585138410547;456,456270108949
"2869";"BlueSpire/Durandal";1703;192;302,140008864287;290,56884337762
"2870";"mozilla/rr";1702;943;421,266647306715;408,686721891739
"2871";"nnhubbard/ZSSRichTextEditor";1702;554;568,617891735378;576,179356447355
"2872";"hassox/warden";1701;247;324,445281594318;330,150729020958
"2873";"csscomb/csscomb.js";1701;475;544,364764896378;541,246750243467
"2874";"tylertate/semantic.gs";1700;100;217,809897185114;204,902238405576
"2875";"jonikorpi/Golden-Grid-System";1700;57;183,308215333052;183,160752169879
"2876";"wbotelhos/raty";1700;382;537,079400467081;527,913602584631
"2877";"dotless-de/vagrant-vbguest";1699;430;468,987370529613;471,38445254388
"2878";"raspberrypi/firmware";1699;432;490,219234172925;483,471594748249
"2879";"qbittorrent/qBittorrent";1698;862;888,567966983899;884,247191718961
"2880";"swirldev/swirl_courses";1698;835;905,672629690087;906,391360469474
"2881";"lynndylanhurley/ng-token-auth";1697;540;644,848814441591;649,164393009346
"2882";"linuxmint/Cinnamon";1697;423;496,936401719545;490,707065912445
"2883";"katspaugh/wavesurfer.js";1697;737;1098,54462267366;1035,27977499769
"2884";"instructure/canvas-lms";1697;316;378,848030346973;369,344484930022
"2885";"Unknwon/go-fundamental-programming";1697;642;737,587370444427;729,877925086379
"2886";"Clans/FloatingActionButton";1696;1373;1575,57165454987;1575,96174170324
"2887";"xdan/datetimepicker";1695;799;830,779616621667;817,934841853926
"2888";"codebrew/backbone-rails";1695;68;183,257525665967;181,935234926967
"2889";"kyleduo/SwitchButton";1694;1230;913,112290214923;859,51176596451
"2890";"Bitmessage/PyBitmessage";1694;220;290,753689339998;292,333347208575
"2891";"etsy/logster";1694;258;363,760586734055;364,524136498341
"2892";"paulmillr/es6-shim";1693;620;626,710902904448;627,177187226334
"2893";"gajus/swing";1693;309;365,68648174732;353,192008266252
"2894";"grpc/grpc-go";1693;856;800,162590806777;805,862435460656
"2895";"gilesbowkett/rewind";1693;1543;4762,27754043944;7119,83759637045
"2896";"Urigo/angular-meteor";1693;1252;1593,83254848681;1590,00858594939
"2897";"douban/code";1692;1097;167,253199252935;161,728317878998
"2898";"1602/jugglingdb";1692;171;285,000442293403;274,227456925257
"2899";"marcelduran/yslow";1692;258;334,009512129928;320,899776592056
"2900";"phpDocumentor/phpDocumentor2";1692;312;368,503058258146;369,615682324474
"2901";"firebase/angularfire";1692;395;470,70978832849;469,547870656371
"2902";"ragunathjawahar/android-saripaar";1691;899;1230,60233251248;1269,45228458344
"2903";"kennyledet/Algorithm-Implementations";1691;341;364,529031079996;360,771724853081
"2904";"freedomofpress/securedrop";1690;278;397,140245711626;387,045555720175
"2905";"mongodb/mongo-python-driver";1690;281;383,897936188913;367,647137480137
"2906";"Shougo/neocomplcache.vim";1690;121;196,926836087894;201,492448396953
"2907";"thoughtbot/capybara-webkit";1690;212;308,376876582952;308,904156969503
"2908";"alibaba/RocketMQ";1690;1249;954,095851922475;958,14948137069
"2909";"PeterDing/iScript";1689;1068;988,677701300169;981,244618428792
"2910";"dennisreimann/ioctocat";1689;139;243,946102453805;229,244652536246
"2911";"FrDH/jQuery.mmenu";1688;540;586,433528713282;581,706790536881
"2912";"luster-io/impulse";1688;81;230,827563442033;223,35851722999
"2913";"scalessec/Toast";1688;705;652,631877719441;642,419175942589
"2914";"zk00006/OpenTLD";1686;200;321,236023672982;319,482827558659
"2915";"gkz/LiveScript";1686;321;397,092123539038;398,218231024972
"2916";"Mottie/tablesorter";1685;371;432,810890453577;433,754854841641
"2917";"jflesch/paperwork";1685;1298;198,171104148659;200,367850664803
"2918";"MarlinFirmware/Marlin";1685;556;550,201368489938;550,257988573789
"2919";"pyinstaller/pyinstaller";1684;921;955,017416845855;960,018375986671
"2920";"videolan/vlc";1684;923;803,201144369804;800,134068456777
"2921";"maccman/juggernaut";1684;41;147,332982033383;142,988664259629
"2922";"biometrics/openbr";1684;514;377,545519899788;375,731975999998
"2923";"jaredhanson/oauth2orize";1682;495;585,203184097709;583,488496031809
"2924";"Huddle/Resemble.js";1682;533;606,639169350581;606,312525919239
"2925";"kchmck/vim-coffee-script";1682;166;272,450232190149;262,304336430018
"2926";"elixir-lang/ecto";1682;1035;1187,13613137822;1194,80813624013
"2927";"ValveSoftware/source-sdk-2013";1682;296;412,537301470798;418,103377445027
"2928";"iBaa/PlexConnect";1681;272;404,350671607169;400,822314450008
"2929";"PomepuyN/BlurEffectForAndroidDesign";1681;564;726,76483069378;693,389518659259
"2930";"nginx/nginx-releases";1681;288;495,430191808861;493,209056289678
"2931";"ircmaxell/password_compat";1680;347;470,945642165105;470,256381134498
"2932";"Spaceman-Labs/SMPageControl";1680;274;412,97036086393;405,240857031039
"2933";"mattt/CargoBay";1679;248;369,370078500635;364,126458203103
"2934";"deanmalmgren/textract";1679;152;231,881861800958;224,692024546073
"2935";"voldemort/voldemort";1678;253;354,430322751421;349,152922461381
"2936";"blueimp/Gallery";1678;582;613,760511948394;609,51781972404
"2937";"JakeWharton/scalpel";1678;703;536,238396579503;532,260455202184
"2938";"cymcsg/UltimateAndroid";1677;686;860,327394270635;858,835261439141
"2939";"Unblocker/Unblock-Youku";1677;755;616,402253509718;608,699484496912
"2940";"Glimpse/Glimpse";1676;517;676,188590058486;674,960837344917
"2941";"ryanb/nested_form";1675;165;247,151432933348;249,406613746054
"2942";"cuckoosandbox/cuckoo";1674;730;723,250436614161;720,498513666528
"2943";"schneems/wicked";1674;288;391,325686809325;391,29589075998
"2944";"jaunesarmiento/fries";1673;29;137,65803086161;128,22828013243
"2945";"raphaelcruzeiro/jquery-notebook";1672;108;207,021188261636;191,224397382768
"2946";"kraih/mojo";1672;249;280,425359621938;277,949953129846
"2947";"scambra/devise_invitable";1672;270;409,143534799217;402,089721485237
"2948";"samuraisam/pyapns";1672;225;332,994162315759;330,909641081849
"2949";"trevorlinton/webkit.js";1670;125;222,79117233767;225,161290977989
"2950";"fnando/i18n-js";1669;339;436,430616863934;434,285691312767
"2951";"joelittlejohn/jsonschema2pojo";1668;912;883,99923788413;886,618645778312
"2952";"at-import/breakpoint";1668;379;446,8842515972;437,96079403173
"2953";"roundcube/roundcubemail";1667;391;398,272287894759;413,785812531849
"2954";"bootstrap-tagsinput/bootstrap-tagsinput";1667;661;813,617232897511;802,770145640833
"2955";"feross/SpoofMAC";1667;530;676,706476132905;635,053664012704
"2956";"specta/specta";1667;514;611,249944506072;585,080638647037
"2957";"0rpc/zerorpc-python";1667;255;299,746589108409;289,919702574354
"2958";"flask-admin/flask-admin";1667;661;1029,60944814745;975,049236277663
"2959";"yeasy/docker_practice";1667;629;623,307282589015;597,595064093472
"2960";"0xced/XCDYouTubeKit";1666;620;684,663106090994;659,596985884687
"2961";"kennethreitz/envoy";1666;197;280,838021789151;264,4567587722
"2962";"python-visualization/folium";1665;1004;530,440267351459;642,835565249955
"2963";"kswedberg/jquery-smooth-scroll";1664;306;389,258978359362;392,441255737258
"2964";"MengTo/DesignerNewsApp";1664;728;954,816104300282;950,681874931954
"2965";"cliftonc/calipso";1664;140;216,28825697666;203,809030835595
"2966";"nst/RuntimeBrowser";1663;622;668,608417174227;666,133890864417
"2967";"panicinc/PunchClock";1663;134;247,280546846755;243,544698435646
"2968";"bradfitz/http2";1663;758;1183,02280695511;1180,80053736245
"2969";"mher/flower";1663;526;602,801707052631;621,795545679165
"2970";"twitter/secureheaders";1663;349;452,822248581082;452,070324443261
"2971";"KnpLabs/Gaufrette";1663;290;373,024750193837;360,632150043679
"2972";"siacs/Conversations";1662;722;823,126630566223;835,404106264481
"2973";"akkadotnet/akka.net";1662;931;1099,51670141592;1101,22069242553
"2974";"domchristie/to-markdown";1662;693;709,468763248812;683,747774457396
"2975";"Draveness/DKNightVersion";1662;1647;1788,47085289;1803,35077548158
"2976";"McPants/jquery.shapeshift";1661;136;243,607380501859;245,341221952896
"2977";"groundworkcss/groundwork";1661;110;236,856651023553;237,326872294672
"2978";"slightlyoff/ServiceWorker";1661;559;455,486932202659;453,009796914088
"2979";"dbushell/Nestable";1660;337;372,23574799877;368,54049517559
"2980";"somebee/imba";1660;1657;1225,25856671182;1098,5358939804
"2981";"fguillot/kanboard";1659;996;1022,73292809016;997,706885470859
"2982";"wasabeef/richeditor-android";1659;751;702,38672263911;703,696760583011
"2983";"hojberg/cssarrowplease";1659;200;326,033423757903;321,428809611049
"2984";"rtfeldman/seamless-immutable";1658;1237;1195,25809141825;1245,12304103897
"2985";"DTVD/rainbowstream";1658;522;587,199694100258;589,085799460246
"2986";"zh-google-styleguide/zh-google-styleguide";1657;839;865,699419536544;866,104621615316
"2987";"django-compressor/django-compressor";1657;233;318,172736820773;314,543617539386
"2988";"bulletphysics/bullet3";1657;681;705,866163520666;710,868204489873
"2989";"python/cpython";1656;1114;781,373666780664;775,224883763459
"2990";"paragonie/awesome-appsec";1656;1654;2452,31622472454;2585,59761285128
"2991";"addyosmani/tmi";1655;113;239,49149236926;241,977430642484
"2992";"1602/compound";1654;62;167,418447058132;170,450258531851
"2993";"documentcloud/visualsearch";1653;160;276,697857343325;279,453741209626
"2994";"quil/quil";1653;422;416,094340066652;412,251361074818
"2995";"appcelerator/KitchenSink";1652;35;133,971134168647;136,568646472714
"2996";"go-qml/qml";1652;370;517,406113482972;512,358671883025
"2997";"fideloper/Vaprobash";1651;458;602,46486206199;609,248014808457
"2998";"letsgetrandy/brototype";1651;257;417,979435499514;425,877041070581
"2999";"alamkanak/Android-Week-View";1651;704;684,563016694154;684,393329031117
"3000";"premailer/premailer";1651;321;403,570656410964;388,917419665257
"3001";"facebook/pfff";1651;441;617,697165643234;574,060594483703
"3002";"keithclark/selectivizr";1651;158;271,566620042951;265,265325043499
"3003";"google/go-github";1650;624;589,51359338102;574,626015518062
"3004";"wesm/pydata-book";1650;821;737,78983528584;737,115176155553
"3005";"ziahamza/webui-aria2";1649;948;596,288361134146;582,637113948965
"3006";"browserhtml/browserhtml";1649;994;573,606824584462;575,191197768202
"3007";"tobie/ua-parser";1649;243;351,215246179967;343,156349342054
"3008";"DanMcInerney/wifijammer";1649;290;369,433797237663;367,033497976674
"3009";"cplusplus/draft";1648;510;616,241546231575;615,063810377529
"3010";"clinical-meteor/cookbook";1648;620;890,165164298676;882,276186331413
"3011";"tjunnone/npm-check-updates";1648;1165;1022,41360908519;1016,96199273239
"3012";"plasticboy/vim-markdown";1648;571;588,339745067433;582,568532536485
"3013";"libgit2/rugged";1647;271;342,61670560074;336,155257204344
"3014";"CreateJS/PreloadJS";1647;428;496,111108953955;513,333698272771
"3015";"NYTimes/backbone.stickit";1647;237;372,060650111549;382,242163324569
"3016";"Countly/countly-server";1646;440;569,866888992466;577,501120749944
"3017";"FrozenNode/Laravel-Administrator";1646;526;574,81804361454;578,99134433508
"3018";"jeff-optimizely/Guiders-JS";1646;38;141,425884069224;135,627657475996
"3019";"Bukkit/Bukkit";1646;143;191,629794070827;178,12414721127
"3020";"Shougo/neocomplete.vim";1646;689;744,918320950468;744,59573997368
"3021";"zloirock/core-js";1646;1220;1175,53297988484;1173,62624519375
"3022";"rails/rails-dev-box";1645;327;467,358886386773;466,445909066472
"3023";"Nyr/openvpn-install";1644;1181;1073,86454453931;1075,0958024272
"3024";"babel/babel-sublime";1644;1230;1327,29257601935;1342,72280983391
"3025";"cartalyst/sentry";1643;167;286,360191093361;289,955001509446
"3026";"rasbt/pattern_classification";1643;682;785,076205122183;782,646556368139
"3027";"kymjs/KJFrameForAndroid";1642;824;930,80647036169;924,362264185594
"3028";"ledger/ledger";1642;471;371,816386607645;368,947293613372
"3029";"nicklockwood/iVersion";1642;366;462,307513594529;458,487481022392
"3030";"radiant/radiant";1641;85;167,719516093775;163,955207289633
"3031";"diegonetto/generator-ionic";1641;655;811,027477576183;824,057723389653
"3032";"jch/html-pipeline";1640;221;308,258480968761;303,476113786862
"3033";"emirozer/fake2db";1640;118;264,267420590897;290,515527084946
"3034";"rdio/jsfmt";1640;212;279,782903865202;280,983322740391
"3035";"mps-youtube/mps-youtube";1639;707;665,900853640844;680,798511387976
"3036";"vorillaz/devicons";1639;243;328,223835496996;344,282896250477
"3037";"trueinteractions/tint2";1639;147;236,020646358148;238,867944060163
"3038";"noamraph/tqdm";1639;605;375,848462205264;366,267562654685
"3039";"ModuleLoader/es6-module-loader";1639;781;843,471373770056;841,916027612901
"3040";"erichoracek/MSCollectionViewCalendarLayout";1638;434;455,59080030804;457,198984811441
"3041";"BinaryMuse/fluxxor";1638;532;823,500065567982;824,538511555493
"3042";"golang/mobile";1637;1054;1230,99333370016;1228,11600878485
"3043";"mobolic/facebook-sdk";1637;347;407,747605803357;404,86097962568
"3044";"thoughtbot/shoulda-matchers";1637;503;582,88792343463;576,801879753006
"3045";"camlistore/camlistore";1636;372;469,432116586581;473,053225659332
"3046";"expressjs/multer";1636;1099;996,543322864863;994,143512941836
"3047";"kentnguyen/KNSemiModalViewController";1635;274;346,144504686849;338,711282390825
"3048";"robotmedia/RMStore";1635;419;416,143744919727;414,03683208934
"3049";"leafo/sticky-kit";1634;524;679,852168845716;672,761344288348
"3050";"thx/RAP";1634;1466;831,992523044858;830,250514357847
"3051";"gabrielemariotti/RecyclerViewItemAnimators";1634;994;1352,71667881466;1357,17850077822
"3052";"square/spoon";1634;584;650,865810736042;654,608688843148
"3053";"PyMySQL/PyMySQL";1634;672;623,012586439159;615,677877081846
"3054";"stamparm/maltrail";1634;1610;114,368703739017;113,207222879629
"3055";"id-Software/Quake-III-Arena";1633;432;463,366826593814;445,295305869381
"3056";"burnash/gspread";1632;627;724,959678155181;727,940011085747
"3057";"yahoo/mojito";1632;63;135,921207027189;132,415365494783
"3058";"grantland/android-autofittextview";1632;821;896,362392305726;864,485011220976
"3059";"macbre/phantomas";1632;367;447,226884009687;439,155168764995
"3060";"digitalBush/jquery.maskedinput";1631;320;410,094343858245;411,430928351604
"3061";"tj/nib";1630;249;340,375777104077;338,289708795772
"3062";"twbs/bootlint";1630;602;726,642471718986;738,358232316295
"3063";"airbnb/airpal";1629;789;1023,9250211525;1135,75557576529
"3064";"spacy-io/spaCy";1628;816;889,47520426883;993,6527411348
"3065";"wuub/SublimeREPL";1628;426;476,598995903777;468,977166428469
"3066";"nosir/obelisk.js";1628;161;281,451845369239;282,742515801461
"3067";"technoweenie/restful-authentication";1628;27;115,021533450752;106,57384986782
"3068";"matthewpalmer/Locksmith";1627;1484;2004,5225328065;1979,85704620654
"3069";"phpmyadmin/phpmyadmin";1627;492;605,743948509464;588,070813389563
"3070";"gitextensions/gitextensions";1627;470;512,071466722155;525,172520297287
"3071";"mongomapper/mongomapper";1627;39;155,904023817033;157,657422945019
"3072";"httpswift/swifter";1626;1284;1695,31666948992;1587,062210317
"3073";"superherojs/superherojs";1626;215;265,535224000384;268,657556749485
"3074";"pypa/virtualenv";1626;443;410,040136612705;398,06476874277
"3075";"intentkit/IntentKit";1625;234;361,881821823875;349,284408286336
"3076";"cowbell/sharedrop";1624;330;282,258743983729;283,11388564453
"3077";"cujojs/curl";1624;248;336,156594881311;327,002447503121
"3078";"busyloop/lolcat";1624;569;637,782132732027;631,090400594496
"3079";"Haneke/Haneke";1623;430;545,520263918691;548,151669018593
"3080";"nicolasff/webdis";1623;332;486,579182876229;476,955386116738
"3081";"rabbitmq/rabbitmq-server";1622;854;805,289675170395;808,497914375792
"3082";"BYVoid/Batsh";1622;283;369,90434656803;376,689516011601
"3083";"square/mortar";1622;793;883,845212005835;878,470030542877
"3084";"scylladb/seastar";1621;1303;2616,86320914291;2583,53523004493
"3085";"getredash/redash";1620;1304;1243,16490339422;1234,64897170832
"3086";"ndbroadbent/scm_breeze";1620;555;343,630452033461;325,588311910721
"3087";"jtblin/angular-chart.js";1618;1055;1077,88484563002;1094,34586280005
"3088";"cython/cython";1617;542;584,534326022648;586,025128762353
"3089";"puls/objc-TimesSquare";1617;159;268,38206380953;263,281742230112
"3090";"ququplay/jquery-mobile-flat-ui-theme";1616;120;254,177754265416;247,743618896363
"3091";"elastic/logstash-forwarder";1615;453;739,807319843879;733,652560020396
"3092";"minikomi/Bootstrap-Form-Builder";1613;279;366,430916015832;364,135814518794
"3093";"twittem/wp-bootstrap-navwalker";1613;486;590,630446898656;600,933131525772
"3094";"hothero/awesome-rails-gem";1612;1552;2720,96198474428;2955,07683337571
"3095";"krisleech/wisper";1612;466;657,223933615504;689,310077706099
"3096";"runtimejs/runtime";1612;608;1386,47692578252;1412,59101909554
"3097";"apache/zookeeper";1612;771;746,510246414873;740,488050355037
"3098";"angulartics/angulartics";1612;587;679,552140010233;679,666446836228
"3099";"viewfinderco/viewfinder";1611;236;317,370683716798;312,385304522076
"3100";"CppCon/CppCon2014";1611;378;515,752014519146;520,929176765024
"3101";"sparanoid/chinese-copywriting-guidelines";1610;512;550,997875428916;553,823595159611
"3102";"keendreams/keen";1610;75;167,143674961272;170,415605623594
"3103";"pxb1988/dex2jar";1610;1485;1472,36520577027;1472,74664648629
"3104";"square/flow";1610;766;747,731073212692;739,248230873135
"3105";"ccoenraets/backbone-directory";1610;83;190,044386871505;184,402732455549
"3106";"hyperium/hyper";1608;1002;1131,6654925168;1130,85975213975
"3107";"Simbul/baker";1608;42;145,04838842658;147,648341664628
"3108";"tildeio/htmlbars";1607;264;401,632696453828;401,394357787904
"3109";"justspamjustin/junior";1606;66;161,342329869785;161,593159297874
"3110";"sb2nov/mac-setup";1606;965;979,330123619992;973,01544234695
"3111";"vizicities/vizicities";1606;201;283,9080092895;271,940298362227
"3112";"revolunet/JSbooks";1605;375;401,192280742919;397,998718341134
"3113";"benedmunds/CodeIgniter-Ion-Auth";1605;289;374,175503471184;371,135657692406
"3114";"vrana/adminer";1605;560;670,217799525182;649,949548655167
"3115";"krzysztofzablocki/KZBootstrap";1604;365;447,058349752977;446,277538840788
"3116";"lumapps/lumX";1604;601;725,246391658277;713,909914455131
"3117";"Codiad/Codiad";1603;532;637,784546503288;627,677051657521
"3118";"nicolashery/mac-dev-setup";1603;914;1087,22046440777;1086,28705545494
"3119";"vitalets/angular-xeditable";1603;577;603,017663149114;611,212823077773
"3120";"carlsednaoui/ouibounce";1603;442;567,383168651793;581,861588383573
"3121";"randym/axlsx";1603;346;400,968898251841;381,22501793644
"3122";"jamiewilson/predawn";1602;550;834,663725355409;841,169360006126
"3123";"AlessandroZ/LaZagne";1602;1505;2300,63708429795;2355,01087960268
"3124";"roidrage/lograge";1602;462;529,962119175235;536,878170033072
"3125";"robovm/robovm";1601;301;442,491685807805;440,270701289327
"3126";"jakiestfu/Behave.js";1601;113;203,492438183619;191,069973536561
"3127";"coresmart/persistencejs";1601;176;331,613995141985;325,779466394927
"3128";"jonathantneal/svg4everybody";1601;789;724,845295350909;725,725299005966
"3129";"ylechelle/OpenUDID";1600;300;327,937680497108;324,69190499672
"3130";"aphyr/jepsen";1599;752;826,132121473123;828,669175174338
"3131";"mono/monodevelop";1599;326;422,644932783943;429,323771211561
"3132";"wildfly/wildfly";1598;287;328,476102315495;323,840349286073
"3133";"wpscanteam/wpscan";1598;683;700,380477830685;725,962037727989
"3134";"hummingbird-me/hummingbird";1597;307;377,478942653998;363,711819460092
"3135";"pa7/nude.js";1597;274;463,787996353276;434,199918019153
"3136";"BootstrapCMS/CMS";1597;995;1108,95881565727;1091,15682121176
"3137";"thedjpetersen/subway";1596;49;159,92679667966;161,468750708354
"3138";"ztellman/aleph";1596;324;409,376460431748;403,963669050743
"3139";"nikic/FastRoute";1596;799;766,236765453015;765,256036164242
"3140";"rust-lang/cargo";1595;638;785,758701001135;780,758997160264
"3141";"witheve/Eve";1594;1592;1881,63683141201;1747,68137922567
"3142";"commercialhaskell/stack";1594;1594;2282,97839579304;2223,40856687081
"3143";"sshwsfc/xadmin";1593;352;436,046634590628;425,53184304572
"3144";"jordansinger/Hook.js";1593;100;178,44539207838;180,454225410144
"3145";"wojodesign/simplecart-js";1593;135;224,577138497911;223,194574336077
"3146";"melonjs/melonJS";1593;290;384,635069357053;381,995843634563
"3147";"kishikawakatsumi/KeychainAccess";1592;1230;1183,04856785923;1202,9152995933
"3148";"intuit/LocationManager";1592;712;850,99511446274;851,003199858167
"3149";"swiftmailer/swiftmailer";1592;336;418,529695088581;424,184867988061
"3150";"ceolter/ag-grid";1591;1175;1395,45511404206;1402,00686339051
"3151";"pangloss/vim-javascript";1590;488;572,753572271993;581,920913093902
"3152";"prasmussen/chrome-cli";1590;150;209,919026706799;205,421080381276
"3153";"terryworona/TWMessageBarManager";1589;300;414,503934600935;412,524354853059
"3154";"rowanmanning/joblint";1588;155;378,824437498779;365,774167782177
"3155";"newrelic/centurion";1588;335;455,514732315134;420,374834205071
"3156";"HubSpot/BuckyClient";1587;232;324,374233133772;326,021261215505
"3157";"moment/moment-timezone";1587;565;674,510081637099;676,796497599825
"3158";"rubysherpas/forem";1586;178;296,916331313385;299,288388546166
"3159";"simon-weber/gmusicapi";1585;422;502,350661386744;484,154482943867
"3160";"cyu/rack-cors";1584;533;617,357513627437;614,263357827094
"3161";"PHPOffice/PHPWord";1584;635;718,033432179632;723,657311887641
"3162";"wakaleo/game-of-life";1583;112;190,027788343407;186,695445382126
"3163";"satyan/sugar";1583;734;808,396301123129;788,941035513471
"3164";"siddontang/ledisdb";1583;512;609,327743001605;601,007715176656
"3165";"insoshi/insoshi";1583;39;135,799170980726;139,16988633637
"3166";"yargs/yargs";1583;977;944,884468718392;932,104418664496
"3167";"ternjs/acorn";1582;647;738,701751939812;741,239697349915
"3168";"sixohsix/twitter";1582;326;373,954492065824;381,085872137643
"3169";"zurb/foundation-apps";1582;459;478,761933583067;483,277213859754
"3170";"mintchaos/flippant.js";1581;90;192,11461295668;177,585694375539
"3171";"devttys0/binwalk";1581;715;643,610769657131;654,03562614439
"3172";"lifo/cramp";1580;62;182,897793506871;177,644854225922
"3173";"apotonick/roar";1580;257;363,835027541373;350,753562631628
"3174";"gobackspaces/DLCImagePickerController";1580;142;235,9961219683;224,778622526898
"3175";"emicklei/go-restful";1579;599;656,122966898275;654,250749064427
"3176";"soundcloud/roshi";1578;445;559,40824651067;544,353596463692
"3177";"summerblue/phphub";1578;818;667,596782810351;661,722232535711
"3178";"typcn/bilibili-mac-client";1576;1376;1172,15614694493;1130,11555906089
"3179";"boxen/boxen";1576;103;222,922341756865;221,865479583458
"3180";"mattdonnelly/Swifter";1575;349;543,729955919737;534,72188560724
"3181";"huangz1990/redis-3.0-annotated";1574;689;668,48737327317;661,515915523163
"3182";"Khan/khan-exercises";1574;101;219,593849960118;222,565898894895
"3183";"shyamseshadri/angularjs-book";1574;347;461,80027832636;455,522018118434
"3184";"yeoman/yo";1574;664;720,964638825643;723,245290015806
"3185";"pedestal/pedestal";1574;287;393,648723426615;375,705296919896
"3186";"mapbox/node-sqlite3";1574;551;532,864718381411;520,468761357806
"3187";"publify/publify";1573;213;297,176747411846;281,739051627755
"3188";"NLog/NLog";1573;670;750,195926550101;729,84267475214
"3189";"kolyvan/kxmovie";1573;828;733,082306436239;728,181711713873
"3190";"leapmotion/leapjs";1573;147;233,294834815907;229,187043837444
"3191";"coteditor/CotEditor";1573;489;718,402891917213;700,989394210795
"3192";"for-GET/know-your-http-well";1573;145;211,327414897621;207,862674027577
"3193";"feedbin/feedbin";1573;214;303,705244427375;302,0974058628
"3194";"meteoric/meteor-ionic";1573;870;1305,50702388439;1323,20970445197
"3195";"worker8/TourGuide";1572;1572;2158,9016936173;2105,71146493319
"3196";"titoBouzout/SideBarEnhancements";1571;367;480,327631437458;481,21052251513
"3197";"mgechev/angularjs-in-patterns";1571;643;684,201016952934;681,087852264923
"3198";"cambecc/earth";1570;524;713,052978102294;907,269393116899
"3199";"Circa75/dropplets";1570;208;284,357845778156;268,354384112491
"3200";"fooplugins/FooTable";1569;299;424,169726869169;395,22099339838
"3201";"brynary/webrat";1569;20;111,027281914848;107,02174517954
"3202";"phacility/xhprof";1568;280;408,338903974336;403,495166847593
"3203";"PyCQA/pycodestyle";1568;403;485,083257355082;486,313421832064
"3204";"mattgallagher/AudioStreamer";1567;259;327,860192418025;324,968860154819
"3205";"facebook/regenerator";1567;467;502,740106941339;501,211915712903
"3206";"danielamitay/DAKeyboardControl";1567;217;350,32558778103;353,134681713086
"3207";"mobxjs/mobx";1566;1542;401,373799236849;380,757755491538
"3208";"itchyny/lightline.vim";1566;555;520,318666056995;515,502937820483
"3209";"asciimoo/drawille";1566;210;261,395320113514;256,918931461686
"3210";"DaveWoodCom/XCGLogger";1566;945;887,473126349227;932,301724782979
"3211";"sd6352051/NiftyDialogEffects";1565;494;534,343439677655;529,89936794204
"3212";"flavienlaurent/NotBoringActionBar";1564;320;473,248043214393;474,305699193111
"3213";"devinhunt/typebase.css";1563;1142;2346,85244406453;2376,01273294308
"3214";"dm77/barcodescanner";1563;1097;1169,70650532399;1162,11599988524
"3215";"VitaliyRodnenko/geeknote";1563;483;581,819956496914;581,280422923963
"3216";"iconic/open-iconic";1562;467;579,720818232028;575,117596876511
"3217";"fantasyland/fantasy-land";1562;977;947,813023038316;936,063903332452
"3218";"amulyakhare/TextDrawable";1562;865;1211,19688777242;1220,30982056975
"3219";"scrod/nv";1561;176;257,969974319576;266,575448334309
"3220";"hakimel/Avgrund";1561;100;188,301123172076;188,281779768406
"3221";"scripted-editor/scripted";1561;50;146,086371655586;133,26931862852
"3222";"zcbenz/nw-sample-apps";1561;467;562,634652717217;592,785380393391
"3223";"cferdinandi/smooth-scroll";1561;726;637,942494097161;646,979502182274
"3224";"elastic/elasticsearch-rails";1561;509;665,344640958296;669,655839011645
"3225";"cockpit-project/cockpit";1560;612;609,019552465266;584,013157300213
"3226";"tuupola/jquery_jeditable";1559;117;241,586379738338;233,593595855212
"3227";"antirez/sds";1559;332;342,726036117911;341,378990492567
"3228";"jxcore/jxcore";1559;962;1001,72362442941;989,485612996719
"3229";"angular/material-start";1558;1168;1176,29057237316;1170,41387904303
"3230";"adobe-fonts/source-sans-pro";1558;480;590,051140390354;610,382618905964
"3231";"drublic/css-modal";1558;223;269,044286657789;275,953305343098
"3232";"morhetz/gruvbox";1558;1026;892,998157660198;899,004181163904
"3233";"thoughtbot/factory_girl_rails";1557;353;468,994085183884;465,057846221638
"3234";"romainguy/ViewServer";1557;622;661,238947546128;658,59752293819
"3235";"PixarAnimationStudios/OpenSubdiv";1556;194;362,765448800642;359,349649598546
"3236";"oyvindeh/ucss";1556;60;155,707431329333;144,830138560928
"3237";"octokit/octokit.objc";1556;425;565,100884186938;561,649894873496
"3238";"acdlite/flummox";1555;821;1104,91752482289;1093,59872341286
"3239";"nvie/pip-tools";1555;540;549,293169967121;536,020031933817
"3240";"cloudera/Impala";1555;343;432,934878998811;425,552945162618
"3241";"rtomayko/tilt";1555;170;241,558508326746;241,583839105132
"3242";"bitstadium/QuincyKit";1555;169;285,291638595914;275,805434730437
"3243";"davemorrissey/subsampling-scale-image-view";1554;1146;1790,64128162283;1786,08047194519
"3244";"haxiomic/GPU-Fluid-Experiments";1554;542;798,21606696067;778,677874324383
"3245";"toddmotto/fireshell";1553;137;247,645589806495;251,016585131755
"3246";"google/closure-library";1552;738;793,606329084475;762,697998272132
"3247";"ChicagoBoss/ChicagoBoss";1552;248;366,20415944022;359,822697775834
"3248";"websanova/js-url";1552;178;252,544683328664;248,334493558972
"3249";"luisobo/Nocilla";1551;343;391,408734989421;391,895346313655
"3250";"bjankord/Style-Guide-Boilerplate";1551;244;364,997708733317;346,710792415659
"3251";"schematics/schematics";1551;232;316,655315835986;308,399213974033
"3252";"cloudhead/node-static";1550;292;342,014949881167;339,54924729855
"3253";"rendro/easy-pie-chart";1550;385;483,68491182207;483,047040459688
"3254";"huangz1990/annotated_redis_source";1550;260;335,248294332317;330,705080964296
"3255";"dobtco/formbuilder";1550;244;351,816545201091;355,071562881681
"3256";"mmcgrana/gobyexample";1549;602;712,289638639606;882,21250751923
"3257";"obfuscurity/tasseo";1549;114;225,964609718485;230,100506140552
"3258";"constabulary/gb";1547;1530;1936,95458901476;1952,47589341463
"3259";"scriptcs/scriptcs";1546;344;379,085964472373;378,887748129756
"3260";"mitchellh/gox";1546;592;662,191041456588;623,910962354972
"3261";"Atlantic18/DoctrineExtensions";1546;305;424,112511040879;422,975226959878
"3262";"gurgeh/selfspy";1546;272;282,573615557338;278,451065075241
"3263";"clojure-cookbook/clojure-cookbook";1544;362;455,996398938207;455,20607026399
"3264";"hishamhm/htop";1544;1148;495,731336220988;493,150600798275
"3265";"cwRichardKim/TinderSimpleSwipeCards";1544;702;834,495593190562;841,471077018118
"3266";"aemkei/jsfuck";1544;845;625,463726076504;630,403441798529
"3267";"devopsgroup-io/vagrant-digitalocean";1543;277;391,892569439072;386,784556540434
"3268";"xicilion/fibjs";1543;284;326,045326292293;318,584800062362
"3269";"etianen/django-reversion";1543;277;361,654203500697;374,550473175561
"3270";"hephaest0s/usbkill";1543;1542;1406,20610187312;1432,854063079
"3271";"voormedia/rails-erd";1542;484;579,332856684926;575,66444806038
"3272";"maciejczyzewski/retter";1542;204;340,811878384892;337,168299107822
"3273";"sightmachine/SimpleCV";1541;307;368,351349745602;375,216437740245
"3274";"marcoarment/FCModel";1541;218;368,451347228828;362,98953879092
"3275";"bigbluebutton/bigbluebutton";1541;261;320,688912756146;324,295042242499
"3276";"andrewrk/groovebasin";1540;198;334,837286340781;322,966484604506
"3277";"IanLunn/jQuery-Parallax";1540;149;260,652884322936;249,140139305138
"3278";"mattdiamond/Recorderjs";1540;541;568,800761501021;567,667175128796
"3279";"brutaldesign/swipebox";1540;356;419,571056831275;407,085167896788
"3280";"bhauman/lein-figwheel";1540;936;1091,65943732518;1099,75262153902
"3281";"flavienlaurent/datetimepicker";1540;560;760,23139516124;748,389554691469
"3282";"naver/pinpoint";1540;1130;457,858814253845;458,101388837258
"3283";"yahoo/fluxible";1539;892;1156,68904465768;1156,92980857705
"3284";"rspec/rspec";1539;312;397,081837647626;401,295776108782
"3285";"getify/LABjs";1539;292;371,611033054847;371,320680304576
"3286";"RobotiumTech/robotium";1539;654;572,000094692057;620,368074442246
"3287";"mikepenz/LollipopShowcase";1538;680;837,074034160636;841,440066042482
"3288";"mohebifar/lebab";1538;789;286,156766468013;280,357477572684
"3289";"kohana/kohana";1537;153;227,724442312465;223,975696827715
"3290";"maurycyw/StaggeredGridView";1537;307;436,694418782505;434,842436047985
"3291";"jasondavies/d3-cloud";1537;470;539,384984150045;541,004169690585
"3292";"ondras/my-mind";1537;128;189,154928896161;195,159586408302
"3293";"cppformat/cppformat";1536;713;620,370413973255;611,843068109587
"3294";"gabordemooij/redbean";1536;236;302,850922051437;306,529180401434
"3295";"mattgemmell/MGSplitViewController";1536;87;189,504517361766;187,769578555572
"3296";"hazelcast/hazelcast";1536;478;474,311354341085;476,749971073606
"3297";"plumatic/schema";1535;629;739,300496644361;761,644069970856
"3298";"Ramotion/paper-switch";1534;757;533,871077549626;528,797772867439
"3299";"pixie-lang/pixie";1534;550;645,706331181338;645,081813847307
"3300";"kartik-v/bootstrap-fileinput";1533;903;953,706089765579;958,092544426412
"3301";"offensive-security/exploit-database";1533;882;1148,26773517408;1124,57066405339
"3302";"lloyd/JSONSelect";1533;157;270,36047746612;264,145534051424
"3303";"id-Software/DOOM";1533;690;874,184536115847;872,103933428379
"3304";"smcllns/css-social-buttons";1533;135;250,320062111612;253,817367539146
"3305";"sqlcipher/sqlcipher";1532;577;586,022198214299;589,165894829908
"3306";"thoughtbot/gitsh";1532;276;327,997329424488;312,232496228482
"3307";"igrigorik/em-websocket";1531;189;280,483551087426;278,553834123748
"3308";"FransBouma/Massive";1531;178;260,213985048632;252,078722843027
"3309";"js-next/react-style";1531;813;1077,83728504952;1086,71687785923
"3310";"darknessomi/musicbox";1531;1249;718,288106856101;717,754279067556
"3311";"alexdrone/ios-fontawesome";1531;430;591,060815978922;593,109394553277
"3312";"simplebits/Pears";1531;45;150,243553736633;152,920079917158
"3313";"AssetSync/asset_sync";1530;158;245,281224966767;240,849646765764
"3314";"WhisperSystems/Signal-Desktop";1530;1160;446,869843197708;444,3881520822
"3315";"fians/marka";1530;73;200,679030261564;203,089625535029
"3316";"aui/font-spider";1530;713;863,427934557548;836,208539258291
"3317";"caolan/jam";1529;106;195,166886972271;199,640850656675
"3318";"xyfeng/XYPieChart";1528;307;364,284695184499;366,192510836567
"3319";"farbrausch/fr_public";1528;172;254,207644275906;244,015732604986
"3320";"delight-im/FreeGeoDB";1528;1522;3345,42532372492;3746,10656886803
"3321";"graphsketcher/GraphSketcher";1528;113;196,930735578428;193,285928218267
"3322";"gavinbunney/Toucan";1528;1054;2043,78694918616;2054,88982102177
"3323";"giampaolo/psutil";1527;830;740,210680964658;730,704203406894
"3324";"HangfireIO/Hangfire";1527;690;770,249617750115;781,438594080451
"3325";"JakeWharton/Telecine";1527;578;605,746396396699;615,736886780454
"3326";"MvvmCross/MvvmCross";1527;406;461,318452770387;460,315530181348
"3327";"jneen/rouge";1526;627;483,078121150008;498,592982268117
"3328";"jmpressjs/jmpress.js";1525;95;210,506750301982;209,00924506143
"3329";"gilbitron/Ideal-Image-Slider";1525;186;256,673853774944;254,290552244178
"3330";"OpenELEC/OpenELEC.tv";1525;251;289,888069772294;282,012034480243
"3331";"milessabin/shapeless";1523;514;528,216831711379;528,082346092877
"3332";"slick/slick";1522;414;548,172298564385;545,320198171474
"3333";"rochal/jQuery-slimScroll";1522;461;577,350177007684;564,756799482302
"3334";"guo-yu/douban.fm";1522;253;355,547926979681;354,007988200111
"3335";"websocket-rails/websocket-rails";1521;357;473,490079779763;474,008525888925
"3336";"d3/d3-plugins";1521;357;413,307449451833;409,704774900365
"3337";"aino/galleria";1521;89;175,143387620644;165,280842983264
"3338";"playframework/play1";1520;62;149,245191592381;145,158052852673
"3339";"michaelbromley/angularUtils";1520;864;1004,14097635819;999,382804118348
"3340";"zxh0/jvm.go";1520;242;276,987106927967;278,319466795914
"3341";"codrops/PageTransitions";1520;361;463,190169101472;456,778728266064
"3342";"krisk/Fuse";1519;502;547,641903241203;512,4020330821
"3343";"techpines/express.io";1518;334;490,031499329024;488,285984648872
"3344";"yusugomori/DeepLearning";1518;597;656,139519115394;648,920043053378
"3345";"Automattic/knox";1518;186;271,979206396438;276,154037711843
"3346";"ericjohnson/canabalt-ios";1518;145;234,466960810114;250,818136494488
"3347";"treeio/treeio";1518;82;211,921350431613;214,323006123399
"3348";"axkibe/lsyncd";1518;582;701,571263829743;701,902673710929
"3349";"katiefenn/parker";1517;496;594,994008073813;587,503471928849
"3350";"atom/vim-mode";1517;641;816,365006359594;888,017346290564
"3351";"posativ/isso";1517;365;433,538654010276;438,013669747683
"3352";"smore-inc/clippy.js";1516;286;227,662523109348;230,361996651729
"3353";"RubyMoney/money";1516;288;430,652688566429;431,059572620903
"3354";"JacksonTian/eventproxy";1516;589;678,372332737025;679,914800411297
"3355";"videlalvaro/gifsockets";1515;142;188,112695596055;191,699219205662
"3356";"b3log/wide";1515;609;718,673636682597;707,35052673959
"3357";"goldmansachs/gs-collections";1515;459;616,020151006707;610,691608178534
"3358";"sockeqwe/mosby";1515;1273;1052,11701905453;1041,54853692659
"3359";"mizzy/serverspec";1514;412;420,325897347152;430,07813745603
"3360";"nmattisson/DropdownMenu";1514;550;736,773940550122;725,202494225946
"3361";"nateware/redis-objects";1514;219;310,017896369984;308,821667698368
"3362";"direnv/direnv";1513;572;489,00854766797;488,651164473679
"3363";"box/t3js";1513;414;646,330475283446;650,785599259318
"3364";"huichen/wukong";1512;836;880,322073839587;867,380332021766
"3365";"stephencelis/ghi";1511;269;252,069255151122;247,358453831522
"3366";"DmitryBaranovskiy/g.raphael";1511;60;176,502617748158;174,297761393929
"3367";"savonrb/savon";1511;194;274,670795835351;265,26952871409
"3368";"Day8/re-frame";1511;1132;1229,6326287936;1227,01708671974
"3369";"sachinchoolur/lightGallery";1511;1185;1423,22357563834;1309,00690640652
"3370";"rails-assets/rails-assets";1510;304;476,708210015882;476,90050233841
"3371";"angular-ui/ui-utils";1510;185;343,669500021307;340,833553585088
"3372";"rgrove/sanitize";1510;193;301,9161864058;302,805974471636
"3373";"grbl/grbl";1510;600;609,292296144346;612,138621881696
"3374";"AliasIO/Wappalyzer";1510;717;693,594920252129;700,25683336535
"3375";"twitter/effectivescala";1510;334;399,183877059346;401,230669053668
"3376";"mileszs/ack.vim";1509;302;406,160401161424;405,325923460786
"3377";"ecomfe/fontmin";1509;779;926,317040396676;922,556127934758
"3378";"Z3Prover/z3";1509;631;723,43174459994;762,075162919871
"3379";"cparnot/ASCIImage";1508;146;268,100428703501;270,008370890989
"3380";"HouzuoGuo/tiedot";1508;324;387,743122084416;389,439008932925
"3381";"css/csso";1508;458;424,364933151006;428,170366579371
"3382";"mikechambers/as3corelib";1507;77;157,618223123978;152,086825003351
"3383";"bytedeco/javacpp";1507;1335;673,494402974642;668,733498740604
"3384";"Lax/iOS-Swift-Demos";1507;648;732,239851030249;734,462930068122
"3385";"paulasmuth/recommendify";1507;101;204,983945661095;201,698373850292
"3386";"Addepar/ember-table";1507;196;296,031202271845;293,881519017059
"3387";"Engelberg/instaparse";1506;360;437,396834360865;448,08688806469
"3388";"orhanobut/hawk";1506;649;775,316542181953;754,604377445711
"3389";"galetahub/ckeditor";1506;327;431,494325368575;433,846938858183
"3390";"rasbt/python_reference";1506;327;427,604431945034;425,718275632606
"3391";"brennerm/PyTricks";1504;545;377,019116588664;364,692477472963
"3392";"dan-silver/ElementTransitions";1504;104;218,066282144838;209,810822459604
"3393";"DanMcInerney/LANs.py";1503;193;295,652408516292;292,75101555806
"3394";"tomahawk-player/tomahawk";1503;484;559,3593044559;552,322911248095
"3395";"visionmedia/masteringnode";1501;222;280,698959536181;281,262214600542
"3396";"openannotation/annotator";1501;309;393,271684828902;389,268235544121
"3397";"stevedekorte/io";1500;309;395,115311416411;376,906534881831
"3398";"rentzsch/jrswizzle";1500;507;528,906906445798;529,304598674036
"3399";"zensh/jsgen";1500;283;442,578726009296;439,293955721815
"3400";"rlabbe/Kalman-and-Bayesian-Filters-in-Python";1500;986;2476,61174713048;2516,52094753386
"3401";"HumbleSoftware/envisionjs";1499;114;220,997779826764;205,349791027798
"3402";"fex-team/kityminder";1499;468;608,744996378466;576,719388513228
"3403";"sripathikrishnan/redis-rdb-tools";1499;423;472,200416233426;471,742839006469
"3404";"twitter/util";1498;419;494,346347972806;511,683624244437
"3405";"jquery-boilerplate/jquery-patterns";1498;196;279,798011249214;275,699009985815
"3406";"farhadi/html5sortable";1498;201;292,498311044758;284,644544040387
"3407";"bobthecow/git-flow-completion";1498;345;448,603640125295;446,118258639237
"3408";"dae/anki";1498;636;667,981904712687;660,139887660112
"3409";"lzyzsd/CircleProgress";1498;800;784,135100077247;785,982365559483
"3410";"vowsjs/vows";1497;91;196,951955454704;200,484220224257
"3411";"vanilla/vanilla";1496;251;374,927429535019;381,513780717628
"3412";"maxogden/screencat";1496;1084;1152,33789834172;1162,00666508895
"3413";"abpetkov/switchery";1496;335;480,099041076707;479,031769374205
"3414";"JonasGessner/JGProgressHUD";1495;537;673,082848250579;658,792530229061
"3415";"zmap/zmap";1495;315;378,543067982939;369,358938568383
"3416";"Dynalon/mdwiki";1494;523;553,09583301958;566,357316248345
"3417";"sprang/Brushes";1494;236;320,03924849148;317,007320376659
"3418";"rovo89/Xposed";1494;962;983,869943542996;978,636719296558
"3419";"ravendb/ravendb";1494;204;283,825832337172;280,141025237215
"3420";"AliSoftware/OHAttributedLabel";1493;151;254,358028243586;242,653524158836
"3421";"Subash/Prepros";1493;106;212,624596696622;203,93151801777
"3422";"maccman/monocle";1493;59;161,909246390113;160,060772546091
"3423";"YaroslavGaponov/node-jvm";1492;80;172,683415706058;171,442522609547
"3424";"mozilla/task.js";1492;281;360,819347225346;354,738577812162
"3425";"pnikosis/materialish-progress";1492;742;828,486579443436;814,877018847679
"3426";"melanke/Watch.JS";1491;190;312,596772543033;312,998542223063
"3427";"theironcook/Backbone.ModelBinder";1491;90;218,451852122687;206,364634699765
"3428";"tinkerpop/gremlin";1491;182;254,849611412994;258,004473818
"3429";"spf13/viper";1491;1037;837,574358597583;898,649213582509
"3430";"pedrovgs/Algorithms";1490;651;760,406639231494;727,802694378902
"3431";"intridea/oauth2";1490;197;270,916692639954;272,570560533921
"3432";"natew/obtvse";1490;20;110,907938660793;110,5509217316
"3433";"munificent/game-programming-patterns";1489;347;368,064966246673;371,266051018225
"3434";"B-Sides/ELCImagePickerController";1489;394;534,336257347738;536,886053124925
"3435";"scalanlp/breeze";1488;537;561,360164455722;591,893156029123
"3436";"kangax/html-minifier";1488;615;431,304153501209;418,546862036318
"3437";"yuki24/did_you_mean";1488;330;316,375817266119;301,750437828758
"3438";"75team/thinkjs";1488;977;423,70464737611;420,441543645949
"3439";"jgilfelt/android-sqlite-asset-helper";1486;407;494,941404571103;497,831536864391
"3440";"chriskite/anemone";1486;170;287,291487447253;286,083008181614
"3441";"markjaquith/WordPress-Skeleton";1486;228;306,365197356727;309,162272147233
"3442";"jalxob/cool-kitten";1486;40;157,564850595425;162,140612479474
"3443";"mikepenz/Android-Iconics";1485;1215;954,879065076017;954,900460222453
"3444";"kean/Nuke";1485;1476;2160,80997545056;2118,18019345858
"3445";"rubygems/rubygems";1484;328;391,465001640938;415,475395043624
"3446";"akdubya/dustjs";1484;109;203,862229199185;207,310994802555
"3447";"kolber/audiojs";1484;263;370,607871207872;368,136887979191
"3448";"Casecommons/pg_search";1484;475;592,129514759119;589,085566948026
"3449";"esnme/ultrajson";1483;335;438,846694439613;427,085451114969
"3450";"CartoDB/odyssey.js";1483;153;263,715527927382;258,990959187191
"3451";"phildawes/racer";1483;911;1186,70350534348;1214,03105205529
"3452";"singro/v2ex";1481;955;1179,65853888079;1244,33909044293
"3453";"nispok/snackbar";1481;384;625,724103844924;622,714891252301
"3454";"propublica/upton";1481;131;222,015471626623;222,159816601658
"3455";"substack/minimist";1481;745;755,855868784692;754,636363432278
"3456";"openlayers/ol2";1481;106;239,081707258714;240,900451402676
"3457";"wincent/command-t";1481;298;300,835145639892;301,698008427268
"3458";"sustrik/libmill";1480;1374;1121,36075819627;1112,49218319409
"3459";"Miserlou/Glance-Bookmarklet";1479;57;146,187514082013;143,780147007942
"3460";"hyperoslo/Sync";1479;487;517,745455673814;511,433654497366
"3461";"crockpotveggies/tinderbox";1479;280;381,025858230215;381,107000937525
"3462";"Daemonite/material";1479;1067;1219,72608353692;1219,05475406662
"3463";"technicalpickles/jeweler";1478;75;170,684319648625;169,290244000388
"3464";"mesos/spark";1478;49;156,919383379438;154,013469778297
"3465";"gnemoug/distribute_crawler";1478;622;695,783744951611;695,456358251023
"3466";"raveren/kint";1478;460;546,001000835472;536,291887496561
"3467";"soulwire/Makisu";1478;66;164,458388361894;158,686122835505
"3468";"inspirit/jsfeat";1477;431;625,215596432817;627,215566288398
"3469";"mongodb/mongo-java-driver";1477;300;403,336180956638;402,593012471486
"3470";"ankane/ahoy";1477;550;671,923252466357;671,501109005403
"3471";"asciinema/asciinema";1477;950;1197,30506781726;1413,13984998776
"3472";"themeskult/wp-svbtle";1476;80;188,971611701206;179,86389129991
"3473";"miekg/dns";1475;603;657,536137596001;716,386382865401
"3474";"rubysherpas/paranoia";1475;538;680,657166580643;682,107592660851
"3475";"bbatsov/projectile";1474;492;549,455963680665;549,127948392422
"3476";"ramsey/uuid";1474;735;839,962056648093;833,668599517012
"3477";"collectiveidea/audited";1474;308;350,163479141312;344,220746669764
"3478";"trawor/XToDo";1474;486;585,266511195239;589,071432591685
"3479";"codef0rmer/angular-dragdrop";1473;429;548,243304264773;540,446191803234
"3480";"Mashape/mashape-oauth";1473;148;223,861410288488;221,137929640537
"3481";"h5bp/lazyweb-requests";1472;213;324,533146316878;330,524880990786
"3482";"getqujing/qtunnel";1472;582;897,76566200861;908,350132169084
"3483";"mgechev/angular2-seed";1471;1446;671,661863457054;696,768995560551
"3484";"bunkat/later";1471;491;566,712705127034;567,383104086288
"3485";"weareoutman/clockpicker";1471;445;501,24432491114;468,241783697801
"3486";"nathanaelkane/vim-indent-guides";1471;366;373,350235281408;371,129520399667
"3487";"btford/angular-express-seed";1471;268;370,372746464415;371,183432060247
"3488";"owncloud/android";1471;611;572,311821047945;571,849586159429
"3489";"chieffancypants/angular-hotkeys";1470;453;592,212633482125;611,585301544674
"3490";"micahflee/onionshare";1470;327;305,082099206247;294,628187406996
"3491";"neokree/MaterialNavigationDrawer";1469;474;716,263050289591;719,071367476016
"3492";"Yelp/elastalert";1468;1177;679,119841074693;680,26614439074
"3493";"mattneub/Programming-iOS-Book-Examples";1468;585;633,309574136519;633,019492764954
"3494";"NYTimes/ice";1468;123;181,174127470498;188,126821345832
"3495";"ScottHamper/Cookies";1468;250;396,792129038524;391,736377738775
"3496";"rubber/rubber";1468;99;192,423228515328;191,600114152953
"3497";"SublimeText-Markdown/MarkdownEditing";1467;493;572,987914965282;552,639415199268
"3498";"nodesource/distributions";1466;1294;1209,6086665182;1195,28218941138
"3499";"pocoproject/poco";1465;563;648,566773835089;668,525088320602
"3500";"pandao/editor.md";1465;1038;772,631306700151;786,133566155758
"3501";"pat/thinking-sphinx";1465;75;188,516277585394;186,437462343318
"3502";"tjmehta/101";1465;136;261,876251079777;262,835143332971
"3503";"facebook/wdt";1463;1463;2014,41647737739;1886,48622274094
"3504";"gitlabhq/gitlab-ci";1463;178;293,2122382475;303,324654491362
"3505";"shadowsocks/shadowsocks-go";1463;858;973,395552225387;998,355535828643
"3506";"LitePalFramework/LitePal";1463;886;809,49577160602;807,482090656269
"3507";"fulcrum-agile/fulcrum";1463;97;222,105396967555;222,972630236935
"3508";"jewel/clearskies";1463;48;148,061185306155;135,348017793051
"3509";"euske/pdfminer";1462;446;484,176682927961;489,060869307735
"3510";"MovingBlocks/Terasology";1462;476;388,335730685429;394,809492867768
"3511";"motemen/gore";1462;556;671,819061760991;669,198992407722
"3512";"twitter/mysql";1461;97;191,078715935743;197,587906967107
"3513";"mortdeus/legacy-cc";1461;113;180,993527258606;175,284798029017
"3514";"rehorn/livepool";1461;463;552,608063936703;544,902024997713
"3515";"NYTimes/NYTPhotoViewer";1460;727;720,956849712523;703,181690020862
"3516";"makaimc/fullstackpython.com";1460;583;658,412227392272;655,141008547307
"3517";"chiunam/CTAssetsPickerController";1458;774;917,035907195204;914,704857714641
"3518";"evnaz/ENSwiftSideMenu";1458;636;730,167374313987;731,090430322291
"3519";"SiCKRAGETV/SiCKRAGE";1457;620;735,308451992107;741,894759400834
"3520";"Olical/EventEmitter";1457;555;611,06001710312;605,039346484244
"3521";"zendframework/ZendSkeletonApplication";1457;196;312,245988180096;317,602342052914
"3522";"joewalnes/smoothie";1457;194;268,074228501661;278,970804250557
"3523";"yesodweb/yesod";1456;354;448,375901764676;477,045344267844
"3524";"johnno1962/Xtrace";1456;394;334,053825267746;325,602345136434
"3525";"qor/qor";1455;1441;1224,54449208178;1214,86033021921
"3526";"jaredks/rumps";1454;389;283,735115137244;281,499156777141
"3527";"robb/Underscore.m";1454;192;328,363440918899;327,111285567198
"3528";"lloyd/yajl";1453;212;302,827402740149;302,196269628489
"3529";"node-ffi/node-ffi";1453;531;658,551370503238;633,997272730618
"3530";"jcbrand/converse.js";1453;350;427,527744053614;423,790123173254
"3531";"montagejs/montage";1452;141;244,6951391375;231,20489820595
"3532";"pablojim/highcharts-ng";1452;574;746,91799097012;743,021555119935
"3533";"pydanny/cookiecutter-django";1452;922;903,569837272785;875,097688823491
"3534";"interagent/prmd";1450;425;525,954947864911;530,359664552166
"3535";"wise9/enchant.js";1450;189;286,916948814589;294,510510997963
"3536";"ninject/Ninject";1450;275;346,659333063699;342,0379922838
"3537";"apache/cordova-android";1449;512;583,967041982133;591,850882454095
"3538";"chinchang/cta.js";1449;508;675,337822417503;675,923533782064
"3539";"jaukia/zoomooz";1448;191;261,703983041583;262,254305508342
"3540";"mrdavidlaing/javascript-koans";1448;512;516,635201948254;514,470137272148
"3541";"SonyWWS/ATF";1448;201;250,405101485755;258,930123746892
"3542";"Flolagale/mailin";1448;333;412,783736079074;405,966006488107
"3543";"slackhq/hubot-slack";1448;774;861,135574104318;849,123275002806
"3544";"smileyborg/UIView-AutoLayout";1447;252;350,579202863027;349,337699422858
"3545";"mhevery/jasmine-node";1447;162;279,699083864801;276,098955332259
"3546";"poole/hyde";1447;514;532,571393681566;530,55492846302
"3547";"getflourish/Sketch-Style-Inventory";1447;577;543,958355466193;539,414554617577
"3548";"worrydream/Tangle";1447;162;206,370155267155;197,984299085932
"3549";"at-import/Singularity";1446;220;316,850056311876;313,4912067132
"3550";"JoanZapata/android-pdfview";1446;680;770,330608354394;768,831100035687
"3551";"miguelgrinberg/flasky";1445;919;783,695968259667;784,451270282544
"3552";"benbarnett/jquery-animate-enhanced";1445;61;150,219922860699;146,625613767679
"3553";"hyperoslo/Presentation";1444;1442;1671,95298706997;1658,6960647776
"3554";"i18next/i18next";1444;507;447,68042631718;450,185369391858
"3555";"gildas-lormeau/zip.js";1443;203;271,110870053752;264,624410203149
"3556";"google/lisp-koans";1443;476;375,607889710621;374,745863672169
"3557";"orbitjs/orbit.js";1443;221;369,685732342553;364,107031250251
"3558";"brianmario/mysql2";1443;210;307,996495801571;304,958948674129
"3559";"bobthecow/genghis";1441;122;220,312140675521;223,007150038666
"3560";"alex/django-taggit";1441;237;312,769782979483;317,368618255947
"3561";"jssor/slider";1441;719;1059,24367644532;1054,27848481038
"3562";"facebook/mcrouter";1441;359;467,591116676768;464,076164862932
"3563";"Leaflet/Leaflet.markercluster";1440;388;469,239609052274;464,869852748164
"3564";"EventStore/EventStore";1440;427;458,957870390058;456,036119133339
"3565";"maciekish/iReSign";1440;614;630,674840912915;634,243071769334
"3566";"cssstats/cssstats";1440;397;440,996851246177;444,946024714096
"3567";"phalcon/zephir";1439;509;611,91190127463;609,295850781327
"3568";"TedGoas/Cerberus";1439;654;300,008533883125;302,283753125733
"3569";"monochromegane/the_platinum_searcher";1439;514;515,199284706927;519,259126730372
"3570";"benjamine/jsondiffpatch";1439;730;640,515992873578;651,23143062435
"3571";"emacs-helm/helm";1439;499;566,845992525966;573,514640626615
"3572";"twitter/AnomalyDetection";1438;521;590,198952333398;590,349638676771
"3573";"resque/resque-scheduler";1438;157;250,5941225481;247,434956140198
"3574";"0xfe/vexflow";1438;420;522,715646334859;534,302102445614
"3575";"cubiq/add-to-homescreen";1438;241;314,884003745539;318,115964314806
"3576";"rcrowley/goagain";1437;238;321,860044165225;327,877435540403
"3577";"jamesrwhite/minicron";1437;303;324,728794856364;320,648270380805
"3578";"qiujuer/Genius-Android";1437;533;565,054521614022;575,649620602828
"3579";"IFTTT/FastttCamera";1437;715;993,458699964796;1017,39244639188
"3580";"slact/nchan";1436;538;167,476176926849;172,816306038846
"3581";"wandenberg/nginx-push-stream-module";1436;395;490,694147115357;488,381638240168
"3582";"kombai/freewall";1436;449;565,727906902363;570,316850622276
"3583";"snide/sphinx_rtd_theme";1436;516;613,367362680967;608,194318310052
"3584";"thoughtbot/refills";1436;294;379,627576385862;377,164905273173
"3585";"AngularClass/ng-fx";1436;445;536,296705047236;529,183752364958
"3586";"nickel-org/nickel.rs";1436;714;921,384537409932;910,69755310747
"3587";"arturadib/strapdown";1436;341;425,105061074605;412,634652764276
"3588";"futurepress/epub.js";1436;462;457,144344775947;441,592044570071
"3589";"typeplate/typeplate.github.io";1436;28;130,06446338126;128,640566887129
"3590";"blaze/blaze";1433;361;489,73614155105;479,643414901303
"3591";"mythz/jquip";1433;78;168,370806293836;162,657746301411
"3592";"shinydevelopment/SimulatorStatusMagic";1433;482;503,268202530155;477,423176061033
"3593";"oguzbilgener/CircularFloatingActionMenu";1432;623;715,555589165941;718,637962917084
"3594";"mixu/singlepageappbook";1432;269;365,747419860091;368,618915080687
"3595";"vim-ruby/vim-ruby";1432;222;312,631898638351;314,890801460425
"3596";"zdennis/activerecord-import";1432;469;470,947423712356;482,939501640293
"3597";"square/wire";1432;788;764,139135784479;761,299957458822
"3598";"ubolonton/js-csp";1431;537;725,741851270952;749,155979506547
"3599";"pymc-devs/pymc3";1431;413;510,234041409632;509,593344254049
"3600";"okor/justice";1430;1419;2340,31717518116;2417,15012216375
"3601";"gpambrozio/BlockAlertsAnd-ActionSheets";1430;128;214,272048589456;215,770424576673
"3602";"ponylang/ponyc";1429;1425;1123,14821857358;1112,38043841228
"3603";"bchanx/slidr";1429;125;237,649778272929;232,22218911929
"3604";"MatthewYork/MYBlurIntroductionView";1429;342;465,094256824028;492,47971867033
"3605";"ashfurrow/C-41";1429;689;687,367209943115;683,820558405258
"3606";"groovy/groovy-core";1429;195;322,679061230304;317,607358398026
"3607";"gephi/gephi";1429;530;480,697111908982;479,289266431543
"3608";"ParsePlatform/Anypic";1428;380;490,125090753699;479,158511198088
"3609";"TheBerkin/Rant";1428;189;348,982993816662;308,709034797247
"3610";"white-cat/ThinkAndroid";1428;567;626,825871056833;624,350873255955
"3611";"poole/lanyon";1428;632;692,300975025031;694,182044672585
"3612";"IdentityServer/IdentityServer3";1428;814;840,039116353724;846,832259677137
"3613";"n33/skel";1427;614;710,833860826924;705,411374794934
"3614";"progit/progit2";1427;719;825,378613018019;824,456199517748
"3615";"session-replay-tools/tcpcopy";1427;482;518,937483843551;523,784526801644
"3616";"cloudhead/toto";1427;48;157,625182320056;145,366230038892
"3617";"digitalbazaar/forge";1427;550;622,530354199226;597,336626184739
"3618";"elves/elvish";1426;264;257,408872382601;257,567297633532
"3619";"astaxie/Go-in-Action";1426;610;525,916381353705;525,231677162575
"3620";"lxc/lxc";1426;387;500,751101896959;501,601944592443
"3621";"toopay/bootstrap-markdown";1426;450;557,572620923289;564,807621458592
"3622";"backbone-paginator/backbone.paginator";1426;180;272,814507464964;268,407113286232
"3623";"evrone/quiet_assets";1426;238;383,198561484024;383,59743982362
"3624";"mauricecruz/chrome-devtools-zerodarkmatrix-theme";1425;508;486,73556328721;469,931590926905
"3625";"Valve/fingerprintjs2";1425;1255;1046,89210656732;1052,5816625405
"3626";"taitems/Aristo-jQuery-UI-Theme";1425;15;117,115954089064;117,527799985874
"3627";"robbdimitrov/RDVTabBarController";1424;812;762,348629078331;839,034137937182
"3628";"googlemaps/android-maps-utils";1424;615;750,943409536339;749,311220071638
"3629";"yuku-t/jquery-textcomplete";1424;385;475,823955147707;467,251242182844
"3630";"dataarts/webgl-globe";1424;573;672,436632531975;670,688172555536
"3631";"geekcompany/DeerResume";1424;716;825,954181071686;817,644971642926
"3632";"mhagger/git-imerge";1423;289;321,210021002335;318,78639260395
"3633";"racket/racket";1423;500;595,251438588463;589,66801107413
"3634";"rsms/peertalk";1423;305;337,216047392969;331,316804877158
"3635";"jenius/roots";1423;310;337,770387616323;329,8996567585
"3636";"kissjs/node-mongoskin";1422;257;378,011025566486;380,955280771761
"3637";"fluent-ffmpeg/node-fluent-ffmpeg";1422;489;525,346810058686;515,476917810533
"3638";"prolificinteractive/material-calendarview";1422;910;1019,07665048871;1005,6705519545
"3639";"wentin/underlineJS";1421;548;745,278514418716;740,505596154165
"3640";"maximebf/php-debugbar";1421;403;517,346650411923;547,793167847904
"3641";"WPOTools/steady.js";1421;36;138,315242122769;139,845276494089
"3642";"http-kit/http-kit";1421;319;382,088203262166;378,272291431774
"3643";"jdewit/bootstrap-timepicker";1421;223;346,832371982767;342,42924256334
"3644";"daneden/Toast";1420;437;388,787493604834;390,775430884699
"3645";"lorenzofox3/Smart-Table";1420;608;661,541196095502;661,261303689703
"3646";"HospitalRun/hospitalrun-frontend";1420;1412;115,848439054274;115,059699739777
"3647";"EddyBorja/EBPhotoPages";1420;415;482,272056801975;485,903992086574
"3648";"pepibumur/SugarRecord";1420;659;628,738515298142;635,085835072372
"3649";"MichMich/MagicMirror";1419;1094;636,157474862263;626,54131489893
"3650";"julianshapiro/blast";1419;279;366,255046373261;360,881012246979
"3651";"MikeOrtiz/TouchImageView";1419;472;631,091389350088;629,909045314694
"3652";"dekatotoro/SlideMenuControllerSwift";1419;1125;999,238442154762;1015,14528132153
"3653";"papyros/qml-material";1418;723;781,128767283175;778,402197168579
"3654";"Grive/grive";1417;153;259,93031216896;252,721557421475
"3655";"hut/ranger";1417;675;686,061686060116;669,945679778419
"3656";"cowboyd/therubyracer";1417;147;213,223776565643;204,917716737171
"3657";"docker/docker-py";1416;601;684,762695461302;695,93627026613
"3658";"omz/Dash-Plugin-for-Xcode";1416;455;497,101688250795;504,623046792086
"3659";"stevenschobert/instafeed.js";1415;577;629,196661360376;610,906119399398
"3660";"brow/leaves";1415;82;174,02413262019;171,15691339932
"3661";"filamentgroup/Responsive-Images";1415;47;140,39906467812;137,703966848725
"3662";"oauth-io/oauthd";1415;144;257,867714624913;259,813444237952
"3663";"gopatrik/space.js";1414;349;527,085430046841;538,930974929364
"3664";"simplabs/ember-simple-auth";1414;526;667,482466826836;665,670190408531
"3665";"detro/ghostdriver";1413;319;410,168600049625;408,808391239588
"3666";"zzz40500/GsonFormat";1413;1376;1632,1784958361;1654,00859871102
"3667";"pusher/atom-pair";1413;1317;1802,77016919071;1856,86856605913
"3668";"nryoung/algorithms";1412;483;599,532658214333;590,872285291524
"3669";"floriankugler/FLKAutoLayout";1412;300;419,056893621153;408,259638467359
"3670";"Sonarr/Sonarr";1412;859;755,584644394335;745,263857607397
"3671";"e14n/pump.io";1411;233;298,491562356476;302,146988311963
"3672";"litl/rauth";1411;102;174,1039920177;172,685759198933
"3673";"Yalantis/FlipViewPager.Draco";1411;684;791,810770230109;802,329942458046
"3674";"hamstergem/hamster";1411;236;336,452189438379;335,371583680734
"3675";"codegangsta/gin";1411;454;557,757409333531;561,323204399045
"3676";"benmanns/goworker";1410;294;387,300729781949;388,769285440543
"3677";"liferay/senna.js";1410;398;226,730072919891;225,225623247071
"3678";"reactjs/react-future";1409;830;811,108738217101;801,012490853085
"3679";"jamztang/JTGestureBasedTableViewDemo";1409;92;182,592418560366;186,828525459691
"3680";"igorescobar/jQuery-Mask-Plugin";1409;569;614,651016276651;618,343625825721
"3681";"overviewer/Minecraft-Overviewer";1409;357;400,700320332912;413,416773875943
"3682";"johannilsson/android-actionbar";1409;78;190,580430471644;186,497954845874
"3683";"filamentgroup/SocialCount";1409;62;154,280362846693;153,022136573431
"3684";"chenupt/SpringIndicator";1409;697;895,797392773027;890,408221700757
"3685";"samaaron/sonic-pi";1408;932;753,827565713014;803,011144230757
"3686";"dropbox/dropbox-js";1408;210;304,869552007322;304,544704847461
"3687";"cmus/cmus";1407;880;1115,65348938732;1109,45257677646
"3688";"ai/visibilityjs";1407;173;252,019969505099;246,057571462467
"3689";"nodeca/js-yaml";1407;480;549,651448749145;549,716330259916
"3690";"lloyd/node-memwatch";1407;353;457,724960042087;456,875322081558
"3691";"aFarkas/webshim";1406;201;305,990688453705;302,402185554739
"3692";"honcheng/iOSPlot";1406;106;222,577065767805;208,87642640449
"3693";"Automattic/expect.js";1406;409;458,299679437832;460,186353968789
"3694";"nsf/termbox-go";1406;592;672,180874763768;674,796623449435
"3695";"jhnns/rewire";1405;632;642,433019256786;640,888460796331
"3696";"jmettraux/rufus-scheduler";1405;276;380,923132995997;378,006434392831
"3697";"binarylogic/searchlogic";1405;30;147,008987723444;142,046692133004
"3698";"utahta/pythonbrew";1405;77;170,028566946944;168,827194593582
"3699";"chenglou/react-tween-state";1405;599;821,827068008441;820,230036201025
"3700";"josevalim/rails-footnotes";1404;123;232,685668379583;223,181658986636
"3701";"remiprev/teamocil";1404;286;448,849530951234;435,950493897671
"3702";"seiyria/bootstrap-slider";1404;673;702,551039656499;717,736710284867
"3703";"piemonte/PBJVision";1404;474;557,488470669622;574,942737943966
"3704";"phuslu/goproxy";1403;1113;1415,5540871264;1508,85907403089
"3705";"carltongibson/django-filter";1403;331;404,827517231829;402,189444340573
"3706";"sporkrb/spork";1402;50;151,553396414993;150,028457183907
"3707";"dlew/joda-time-android";1402;610;644,550228508724;652,610814152398
"3708";"statsmodels/statsmodels";1402;468;494,686702656448;494,350269894034
"3709";"ooyala/barkeep";1401;115;214,871561896029;212,717867610192
"3710";"jpetazzo/nsenter";1401;338;448,823503137584;446,059593022974
"3711";"h5bp/server-configs-apache";1401;564;559,525980410896;547,667431577801
"3712";"tmate-io/tmate";1400;554;694,884130298133;689,265489289591
"3713";"jedrzejchalubek/Glide.js";1400;249;381,213254172056;371,673699820046
"3714";"shadowsocks/ChinaDNS";1400;780;822,203964128438;818,667193811325
"3715";"soarcn/BottomSheet";1400;936;1004,63697211972;1216,03618583118
"3716";"Yalantis/Euclid";1400;736;807,239023663525;812,255186065289
"3717";"bradfrost/this-is-responsive";1400;160;259,383408281509;257,457319477083
"3718";"stevegraham/slanger";1399;214;374,368971049418;367,215854481825
"3719";"ReactKit/SwiftTask";1399;665;757,67266847476;766,130966808368
"3720";"spotify/helios";1398;567;562,522571080461;562,451896844277
"3721";"pearkes/tugboat";1398;246;330,690661703283;331,775014984782
"3722";"andris9/jStorage";1398;137;219,892047930714;219,889899557122
"3723";"sapo/Ink";1398;157;243,405271700215;232,710815511794
"3724";"kconner/KMCGeigerCounter";1396;575;406,843223077167;395,590503130929
"3725";"victorstanciu/dbv";1396;189;295,300659383538;302,226597875238
"3726";"radex/SwiftyUserDefaults";1395;984;826,977997327546;816,377085982594
"3727";"kartograph/kartograph.js";1395;155;261,299718228319;265,615001809086
"3728";"bfirsh/jsnes";1395;325;471,931850785993;507,479487496499
"3729";"fuel/fuel";1394;82;155,01604210803;158,491301624632
"3730";"apache/incubator-zeppelin";1394;1292;1273,30989506116;1275,61327987896
"3731";"moodle/moodle";1393;328;349,184347820225;350,421382520967
"3732";"App-vNext/Polly";1393;772;723,262371149404;702,853058512036
"3733";"nomiddlename/log4js-node";1392;513;519,394210060298;520,656038388418
"3734";"mikehostetler/amplify";1392;110;210,75549329;213,506965909763
"3735";"ThisIsDallas/Simple-Grid";1392;241;279,374852600614;275,8799112162
"3736";"mongo-express/mongo-express";1392;786;682,338995233913;681,382997078017
"3737";"vthibault/roBrowser";1390;135;255,128068612148;251,293930258917
"3738";"huhamhire/huhamhire-hosts";1390;348;473,483306685303;464,219204587128
"3739";"rstacruz/sparkup";1390;118;202,983933006308;190,168325060644
"3740";"splitbrain/dokuwiki";1390;307;386,990270402495;385,034754945582
"3741";"alongubkin/spider";1390;157;330,649812989457;326,937013790281
"3742";"CharlieHess/slack-poker-bot";1390;1389;1872,03785088512;4103,15810134697
"3743";"reek/anti-adblock-killer";1390;1245;629,181655278436;610,904405192163
"3744";"fail2ban/fail2ban";1389;519;641,851710080219;642,749023202965
"3745";"kevinlawler/NSDate-TimeAgo";1389;469;554,761457011598;548,802934351962
"3746";"500px/500px-android-blur";1388;694;684,84997934289;669,100097800549
"3747";"goraft/raft";1388;171;235,455398453015;228,535313523486
"3748";"SamyPesse/tv.js";1388;67;139,672992700716;127,696074246019
"3749";"ded/bowser";1388;599;657,355875929334;656,286465054557
"3750";"noodlewerk/NWPusher";1387;750;659,692375730055;647,018642851089
"3751";"square/tape";1387;405;480,425024845228;477,165917676055
"3752";"Anthony25/gnome-terminal-colors-solarized";1386;371;394,291096362654;388,571028015146
"3753";"drush-ops/drush";1386;330;421,722448155442;420,796006102345
"3754";"lightningtgc/MProgress.js";1386;145;257,520558779175;242,441875626208
"3755";"dzenbot/DZNSegmentedControl";1386;429;610,361874550629;606,950737523384
"3756";"daltoniam/SwiftHTTP";1386;684;863,694039475365;867,134083704379
"3757";"vendocrat/PaymentFont";1386;391;545,553186336228;554,615114081108
"3758";"cloudfoundry-attic/vcap";1385;15;110,255635472444;104,420996466204
"3759";"bigspotteddog/ScrollToFixed";1385;329;384,715623776076;377,761761705675
"3760";"opauth/opauth";1384;194;314,456281071891;300,514833963956
"3761";"danielstjules/Stringy";1384;523;652,820351641595;633,595752577671
"3762";"ethereum/go-ethereum";1384;992;621,311329905641;612,035760188074
"3763";"rubygems/rubygems.org";1384;305;373,530886298519;377,321006569006
"3764";"lxcid/LXReorderableCollectionViewFlowLayout";1383;408;479,452727795687;493,744112297073
"3765";"VinceG/Bootstrap-Admin-Theme";1383;310;384,892016113957;377,684100314972
"3766";"libgdx/packr";1383;239;305,945997516826;302,575495246214
"3767";"wix/react-templates";1383;862;1118,39698104938;1107,24347700667
"3768";"krasimir/deb.js";1382;112;196,423671972276;199,742165570702
"3769";"drakeet/MaterialDialog";1381;698;646,38824499846;641,615545054768
"3770";"google/code-prettify";1381;1368;1389,61261953204;1384,8342203337
"3771";"digitalfruit/limejs";1381;96;198,503037634662;191,582608139463
"3772";"hylang/hy";1379;378;407,387771814411;402,854036026371
"3773";"MediaCrush/MediaCrush";1379;39;138,034005344248;141,399458665902
"3774";"TonicArtos/SuperSLiM";1378;893;1058,65624362584;1047,48374134192
"3775";"facebookarchive/python-instagram";1378;515;576,702210294185;576,713281937936
"3776";"thoughtbot/liftoff";1377;409;540,589059151355;541,914053042465
"3777";"esotalk/esoTalk";1377;203;346,305450890729;346,729231719788
"3778";"millermedeiros/js-signals";1376;300;425,313543582297;432,010564393987
"3779";"orta/ARAnalytics";1376;460;608,249355052561;612,815502066001
"3780";"unbit/uwsgi";1375;421;579,637610639676;570,208993020314
"3781";"adamzap/landslide";1375;174;218,415732186053;216,672293807217
"3782";"rharriso/bower-rails";1375;376;487,066951962344;486,905681803555
"3783";"eluleci/FlatUI";1373;388;449,620153811736;451,093379587538
"3784";"mikecao/flight";1372;371;438,014321897311;433,440938250782
"3785";"nikgraf/belle";1372;1367;1742,43068433732;1721,88362772977
"3786";"facebook/shimmer-android";1371;693;811,686586046432;811,73649385561
"3787";"mattgodbolt/gcc-explorer";1371;467;553,103278416449;550,611451523261
"3788";"angular-ui/AngularJS-sublime-package";1371;331;523,687150725368;524,01899566675
"3789";"vandadnp/iOS-8-Swift-Programming-Cookbook";1371;602;891,783273862883;883,709701748537
"3790";"HaxeFoundation/haxe";1371;526;536,051163649516;538,221124220889
"3791";"Yalantis/Context-Menu.iOS";1370;697;838,462675686842;796,519892853808
"3792";"hugeinc/styleguide";1370;1362;2030,60953925798;2032,88221878244
"3793";"aws/aws-sdk-java";1370;447;458,011075844757;449,066472691893
"3794";"wal-e/wal-e";1369;474;505,546488625928;500,132803780316
"3795";"emberjs/ember-rails";1369;162;286,810439422553;284,773343470179
"3796";"320press/wordpress-bootstrap";1368;149;261,058350207577;252,942027421325
"3797";"revolunet/angular-carousel";1368;424;603,888033120695;596,131251993293
"3798";"hashrocket/decent_exposure";1368;156;270,627070722724;272,011068254271
"3799";"kennethreitz/grequests";1368;434;494,777479936615;496,067305128246
"3800";"desktoppr/wbench";1368;45;139,222912966719;135,865843383675
"3801";"json-schema-form/angular-schema-form";1368;695;703,907106893524;700,215415524673
"3802";"olistic/warriorjs";1368;1368;2594,5904666108;2465,64421957265
"3803";"tapwork/HeapInspector-for-iOS";1367;406;331,878070845203;329,648833169603
"3804";"facebook/network-connection-class";1367;776;826,914045777307;826,346646026886
"3805";"luispedro/BuildingMachineLearningSystemsWithPython";1367;345;424,116341115139;409,454087358497
"3806";"jiaaro/pydub";1367;306;402,816625697709;405,016875623342
"3807";"walmartlabs/thorax";1367;83;212,76787119649;213,989810700282
"3808";"plataformatec/responders";1367;357;465,791923293934;464,5649195671
"3809";"mochi/mochiweb";1366;168;264,940898649717;260,611933496816
"3810";"LeaVerou/csss";1366;160;283,06626905453;287,057599566427
"3811";"yackle/CLImageEditor";1366;448;538,597870795553;530,270462924051
"3812";"serratus/quaggaJS";1366;365;408,393305295431;409,671275655354
"3813";"jersey/jersey";1366;598;531,130349100053;526,242042974799
"3814";"dvyukov/go-fuzz";1365;1326;1703,66662262985;1575,64187849669
"3815";"attractivechaos/klib";1365;380;414,042386118102;410,354771689854
"3816";"johnpapa/ng-demos";1364;784;864,914764282947;861,577369973149
"3817";"crosswalk-project/crosswalk";1364;644;719,785316386485;716,873275932495
"3818";"webcomponents/webcomponentsjs";1363;762;937,501613575739;959,458510950447
"3819";"YouXianMing/YoCelsius";1362;1346;581,529898941446;534,23042189179
"3820";"hmkcode/Android";1362;875;1137,74830741341;1157,93294537366
"3821";"taskrabbit/elasticsearch-dump";1362;589;650,260008860984;648,31755298285
"3822";"typicaljoe/taffydb";1361;239;296,282519548219;294,932735646006
"3823";"liyong03/YLGIFImage";1361;328;363,263153642549;390,848615258514
"3824";"sindresorhus/multiline";1361;176;283,472522645913;286,709140134589
"3825";"cognitect/transit-format";1361;546;855,848753796202;843,919011207734
"3826";"balysv/material-ripple";1360;813;916,680630025001;951,320197532397
"3827";"aol/moloch";1360;456;556,714858425222;557,731625257623
"3828";"giggsey/libphonenumber-for-php";1360;565;666,269662138389;672,680719889599
"3829";"seebi/dircolors-solarized";1360;419;556,381794964001;559,425031738531
"3830";"bumptech/stud";1360;210;343,491071394406;343,422612577254
"3831";"impeterstone/PSCollectionView";1360;230;350,60835825401;347,670984869502
"3832";"mininet/mininet";1359;504;631,67721125243;645,048526711373
"3833";"Ramotion/adaptive-tab-bar";1359;444;423,485792233868;413,977074143082
"3834";"basecamp/mail_view";1359;59;145,639467569204;144,328508456171
"3835";"simplegeo/polymaps";1359;125;211,676755613759;207,53151253835
"3836";"sonata-project/SonataAdminBundle";1359;231;323,64824581834;324,664315142317
"3837";"wa0x6e/cal-heatmap";1359;389;417,228044643584;408,325182763917
"3838";"RadLikeWhoa/Countable";1359;117;213,993872479993;216,176740405603
"3839";"dariusk/corpora";1358;530;519,843055222116;634,429680870194
"3840";"joeyespo/grip";1358;709;624,112105742267;619,866649123639
"3841";"mqttjs/MQTT.js";1357;600;508,348549406015;509,333012405465
"3842";"barryclark/bashstrap";1357;119;192,953105078637;190,820547946899
"3843";"lvivski/animatic";1357;142;322,524271152361;332,988701080475
"3844";"divshot/geo-bootstrap";1357;234;367,665045108573;371,718585158122
"3845";"facebook/flashcache";1356;188;262,740029222329;257,120972055143
"3846";"eliotsykes/rspec-rails-examples";1354;549;736,796372242796;743,21932505102
"3847";"prakhar1989/Algorithms";1354;348;444,935017940298;458,62061947209
"3848";"airbnb/synapse";1353;532;519,189410506594;519,550659030256
"3849";"AGWA/git-crypt";1353;591;469,466041807549;469,293255608812
"3850";"malsup/blockui";1353;241;338,462367375137;329,688612065572
"3851";"nanoc/nanoc";1353;284;318,547046893414;303,518913364276
"3852";"mikedeboer/node-github";1353;504;516,795741206656;521,523787023989
"3853";"thedersen/backbone.validation";1353;170;266,109404948958;267,495236167443
"3854";"johnlui/SwiftSideslipLikeQQ";1353;1177;1704,68133908763;1740,0572292178
"3855";"octopress/octopress";1353;761;922,674314568841;919,081364121422
"3856";"google/pyringe";1353;92;208,540157354283;210,578414910416
"3857";"nemasu/asmttpd";1352;621;1221,08773518395;1179,11916694041
"3858";"skidding/cosmos";1352;1234;1346,42621576572;1328,01020178416
"3859";"mperham/inspeqtor";1352;203;327,558525883282;306,157198129335
"3860";"antlr/antlr4";1352;611;551,241122308004;528,103620735375
"3861";"daimajia/AnimationEasingFunctions";1350;524;622,943578610316;623,32052749268
"3862";"hashicorp/consul-template";1350;746;695,990977808636;694,008455018645
"3863";"aspnetboilerplate/aspnetboilerplate";1350;1011;1082,56410132166;1131,17793382751
"3864";"Augustyniak/RATreeView";1350;540;680,404379802693;678,688186725172
"3865";"lmenezes/elasticsearch-kopf";1349;741;804,054205725462;804,834030544615
"3866";"jprante/elasticsearch-jdbc";1349;588;570,446561257539;567,207927679178
"3867";"JosephLenton/PHP-Error";1349;107;222,283616261086;221,207714489503
"3868";"RomainPiel/Shimmer-android";1349;430;468,669208134924;464,488134444516
"3869";"objccn/articles";1349;578;715,620606759762;718,331271912976
"3870";"ButchersBoy/MaterialDesignInXamlToolkit";1348;1224;942,488562149141;942,353815864371
"3871";"ozodrukh/CircularReveal";1347;877;920,552321166506;923,674256207264
"3872";"evilsocket/bettercap";1347;1339;1080,23200271367;1030,66711658072
"3873";"geokit/geokit";1347;139;239,366716669556;224,538298612171
"3874";"jglovier/gifs";1347;165;241,899259903856;240,536754790836
"3875";"kabukky/journey";1346;686;915,288543373556;871,03214746054
"3876";"seL4/seL4";1344;423;904,167796679693;897,094518440991
"3877";"alskipp/ASValueTrackingSlider";1344;377;472,178742238524;466,244666388388
"3878";"seejohnrun/ice_cube";1344;259;319,763067061244;320,864432155512
"3879";"bobthecow/psysh";1344;586;592,317591260229;585,711787797032
"3880";"StackStorm/st2";1343;1187;1556,82832051584;1558,35823592151
"3881";"ryanmjacobs/c";1343;200;252,351252007922;234,873167793962
"3882";"lukesampson/scoop";1343;616;576,159938622243;570,277705978765
"3883";"dyve/django-bootstrap3";1343;486;559,337687318525;556,307011241168
"3884";"cezarywojcik/CWStatusBarNotification";1343;645;858,78087812385;877,142951768611
"3885";"thephpleague/fractal";1342;498;628,001052450765;596,802883399173
"3886";"joelpx/plasma";1342;1103;487,534448914508;482,53993719512
"3887";"Anonyfox/node-webkit-hipster-seed";1342;76;199,753686158133;199,180250043146
"3888";"jwilder/docker-gen";1341;735;752,706423317029;771,762557700998
"3889";"muan/emoji";1341;397;472,840200752921;477,773510401894
"3890";"Netflix/curator";1341;249;313,137288273573;313,654535523879
"3891";"mapnik/mapnik";1341;364;430,343418570304;436,717338586029
"3892";"creationix/wheat";1341;75;180,393269452039;181,627464243607
"3893";"addthis/stream-lib";1341;259;351,441066275777;348,553578923252
"3894";"nathansmith/formalize";1340;41;147,334618821248;148,056450774284
"3895";"Peer5/ShareFest";1340;156;257,760145077292;254,639533825317
"3896";"sutoiku/formula.js";1340;124;209,374062079355;199,933509761335
"3897";"modularscale/modularscale-sass";1340;314;367,165558370879;379,638752434182
"3898";"collectiveidea/interactor";1340;372;515,071960793784;502,298755107175
"3899";"radar/guides";1339;166;271,848097210884;267,664710413612
"3900";"JsAaron/jQuery";1339;976;958,514318882734;930,19193058939
"3901";"bro/bro";1339;474;633,194856811894;628,064553459569
"3902";"ReturnInfinity/BareMetal-OS";1339;404;451,232941188266;449,857873886297
"3903";"MinecraftForge/MinecraftForge";1338;494;462,524313786184;457,990700696323
"3904";"panicinc/ColorArt";1338;308;436,597708352082;434,34944460174
"3905";"hioa-cs/IncludeOS";1338;1337;98,064154356946;98,1766126094215
"3906";"tpope/vim-dispatch";1338;300;378,610458942848;376,070666733719
"3907";"tachyons-css/tachyons";1338;874;821,465393672837;815,276327327978
"3908";"weavejester/hiccup";1337;289;343,038041701028;348,522901504355
"3909";"lorenwest/node-config";1337;627;689,732017020617;687,968157099459
"3910";"Aluxian/Facebook-Messenger-Desktop";1337;1088;1363,29460756825;1351,81767052721
"3911";"macoscope/CodePilot";1337;245;349,460357810783;351,67936943092
"3912";"thomasxiii/photon";1337;70;162,33735675909;162,74170564331
"3913";"ligershark/webdevchecklist.com";1336;167;264,317352609436;255,698350821476
"3914";"stephen/airsonos";1336;735;820,459453715684;810,993494677164
"3915";"hickford/MechanicalSoup";1336;184;251,285214983394;237,554948059062
"3916";"spring-projects/spring-security-oauth";1335;508;501,80409970151;500,336364613472
"3917";"canjs/canjs";1335;227;371,799293588166;363,898723388447
"3918";"danielamitay/iHasApp";1335;222;362,732753593124;352,433737034364
"3919";"hhatto/autopep8";1334;301;408,099292432758;412,288809196379
"3920";"gaearon/flux-react-router-example";1333;800;1115,92672728662;1113,82855221214
"3921";"twilio/stashboard";1333;283;259,225170889238;250,000833352514
"3922";"remiprev/her";1333;295;401,743136233733;398,403174202685
"3923";"matthuhiggins/foreigner";1332;85;207,460875765228;209,052355713436
"3924";"heroku/heroku";1331;248;301,53752545161;304,869570658039
"3925";"JustinTulloss/zeromq.node";1331;267;358,097483596334;360,022420308156
"3926";"FriendsOfSymfony/FOSRestBundle";1331;237;317,383319602395;313,904707044647
"3927";"verekia/initializr";1331;151;262,773815392692;265,861742995237
"3928";"GriddleGriddle/Griddle";1331;789;672,108892040779;675,232037040366
"3929";"hyperoslo/Form";1331;393;475,906578361847;469,357416415857
"3930";"snabbco/snabb";1331;396;504,182353561556;507,233357015352
"3931";"tombatossals/angular-leaflet-directive";1331;451;555,783856594096;549,16849049542
"3932";"tdenniston/bish";1330;150;305,732757730072;317,582183916711
"3933";"square/keywhiz";1330;565;803,116388081599;796,612323877118
"3934";"asyncly/EventEmitter2";1330;309;439,004557679271;426,674541039829
"3935";"overboming/ZCAnimatedLabel";1329;1328;1847,069723934;1791,69911739624
"3936";"dherman/asm.js";1329;341;414,832088811892;416,463988539029
"3937";"ReactiveCocoa/ReactiveViewModel";1329;594;738,351187740546;732,492737617152
"3938";"flazz/vim-colorschemes";1329;461;565,492375304978;568,147542460632
"3939";"jmascia/KLCPopup";1329;589;821,109095654028;803,552435004493
"3940";"ninjaframework/ninja";1328;617;638,374808026879;657,499764039278
"3941";"evanw/glfx.js";1328;351;348,682726987891;352,270727522739
"3942";"Pathgather/please-wait";1328;286;421,591386114248;428,451226218187
"3943";"discoproject/disco";1328;235;320,632911314361;326,265098964622
"3944";"mongodb/mongo-csharp-driver";1328;326;423,672780085758;426,777546344915
"3945";"cristicbz/rust-doom";1327;711;219,467539666976;217,66358922893
"3946";"angular/zone.js";1327;649;500,514562376913;513,469925720378
"3947";"newtriks/generator-react-webpack";1326;1001;887,518066761624;887,274457876803
"3948";"yarrick/iodine";1326;438;458,882487316633;452,046168068554
"3949";"aralejs/aralejs.github.io";1326;260;325,140619384083;321,930634822214
"3950";"triceam/app-UI";1326;44;155,46119549693;144,258781864213
"3951";"Athou/commafeed";1326;163;248,863998803473;239,797722343215
"3952";"expressjs/morgan";1326;839;863,791778914656;876,120663934869
"3953";"jaysalvat/vegas";1325;284;362,022106360547;366,329127102809
"3954";"atomicobject/objection";1325;430;532,662416840973;532,01344202379
"3955";"skulpt/skulpt";1325;482;626,977202485558;588,707181961559
"3956";"evantahler/actionhero";1324;541;353,600748362748;349,540569198681
"3957";"fouber/page-monitor";1324;339;494,533143696238;481,120203786212
"3958";"rsms/node-imagemagick";1324;152;224,806942840918;216,358958880681
"3959";"Topshelf/Topshelf";1323;522;504,945015569444;503,032476100867
"3960";"madrobby/microjs.com";1322;272;320,142244595246;319,734481301547
"3961";"substack/watchify";1322;651;716,483386177211;713,382275530669
"3962";"VictorBjelkholm/ngProgress";1322;327;428,793231750222;421,732806228598
"3963";"pencilblue/pencilblue";1322;603;654,972839389414;663,930634349705
"3964";"jquery/jquery-color";1321;191;272,998064413079;274,538530830076
"3965";"ubuwaits/css3-buttons";1321;31;123,945859059469;127,943996272061
"3966";"JeffreyZhao/wind";1321;131;216,935764298476;218,946402991766
"3967";"aaronsw/html2text";1321;280;339,157948206927;332,85426348544
"3968";"memononen/nanovg";1321;632;642,429446987565;623,748839278339
"3969";"cundong/SmartAppUpdates";1321;861;685,982704186702;687,38356483333
"3970";"Raizlabs/RZTransitions";1321;427;503,264920888187;474,413475317904
"3971";"golang/lint";1320;458;493,18170513619;490,261479044835
"3972";"whitesmith/rubycritic";1320;480;501,153636372178;476,814078876519
"3973";"felixge/node-ar-drone";1320;277;377,860572431115;365,65937519721
"3974";"Gallopsled/pwntools";1319;540;522,541299903943;516,381466252087
"3975";"kolyvan/kxmenu";1319;523;590,632383543311;596,936889580888
"3976";"bitcoinbook/bitcoinbook";1319;465;530,927084920995;532,036110996123
"3977";"node-app/Interpreter";1319;62;133,199800059975;131,344457076104
"3978";"skynetservices/skynet";1319;273;351,26369212561;350,193665699808
"3979";"mduvall/grande.js";1318;46;148,02490509096;147,467020245647
"3980";"michelson/Dante";1318;249;371,700445758457;360,958729956676
"3981";"joeblau/gitignore.io";1318;351;372,314170803423;388,711317738941
"3982";"garris/BackstopJS";1317;864;626,310697604863;595,716145585718
"3983";"qw3rtman/gg";1317;530;1142,65855210644;1133,82149191754
"3984";"mttkay/ignition";1317;116;207,695682172188;201,563354957005
"3985";"audreyt/ethercalc";1317;253;345,733618154087;345,121343287768
"3986";"Jasig/cas";1317;695;612,604929368023;611,788526298026
"3987";"chandlerprall/Physijs";1317;273;314,569529122294;304,727021018832
"3988";"szimek/signature_pad";1317;625;585,539973064546;590,157803590491
"3989";"maryrosecook/gitlet";1317;179;326,659231518245;316,664311512003
"3990";"otoolep/rqlite";1317;988;287,870288785021;288,244520522826
"3991";"pkluz/PKHUD";1316;699;462,347077286588;463,771338541165
"3992";"facebook/libphenom";1316;206;289,395715333356;290,83329664661
"3993";"godlygeek/tabular";1316;307;395,662879281784;376,073392507301
"3994";"JeremySkinner/FluentValidation";1316;712;709,418322112577;710,137079450537
"3995";"remy/mit-license";1316;338;398,919902883493;387,088149721078
"3996";"visionmedia/uikit";1315;59;114,913193780896;110,717664434209
"3997";"icons8/flat-color-icons";1315;462;628,324429070006;632,569226326601
"3998";"GoogleChrome/samples";1314;792;817,516984553945;829,9069733335
"3999";"coreos/flannel";1314;659;715,882172384732;715,09770716008
"4000";"ebidel/filer.js";1314;92;179,808262602115;177,328734008134
"4001";"ejoy/ejoy2d";1314;355;489,271449034449;484,069188363766
"4002";"JVillella/JVFloatingDrawer";1314;323;483,752035769888;477,685256919878
"4003";"mauricemach/coffeekup";1314;66;167,297785756418;164,747534700838
"4004";"symfony/symfony-standard";1313;172;237,363649925628;232,50265282934
"4005";"jquery-archive/plugins.jquery.com";1313;24;116,929571378182;115,879976699773
"4006";"NLPchina/elasticsearch-sql";1313;1125;675,291737211576;660,076846207013
"4007";"divmain/GitSavvy";1313;283;341,206092141081;337,208840477561
"4008";"phodal/github-roam";1313;1312;1113,97619713628;1106,79194443364
"4009";"cjlin1/libsvm";1313;631;605,333972039943;669,121699394909
"4010";"Microsoft/bond";1312;315;356,022450824971;358,723086856511
"4011";"jcubic/jquery.terminal";1311;375;424,962321507149;416,808502983537
"4012";"kumailht/responsive-elements";1311;46;142,197203521704;144,131831685831
"4013";"bendytree/Objective-C-RegEx-Categories";1311;332;418,41787225151;400,379732783461
"4014";"guillermooo/Vintageous";1311;378;461,924570718199;454,664899869184
"4015";"klinker24/Talon-for-Twitter";1310;513;665,603846763306;701,146818599807
"4016";"Kintaro/wtftw";1310;258;343,875687048423;346,478516882629
"4017";"vmg/sundown";1310;185;229,630207859509;219,747637105747
"4018";"joelambert/Flux-Slider";1310;128;252,892717529688;241,503276016059
"4019";"lawloretienne/QuickReturn";1310;525;807,784234535813;726,591133725319
"4020";"waynewbishop/SwiftStructures";1310;972;1208,60915685195;1209,51122490862
"4021";"KittenYang/KYGooeyMenu";1309;1085;1324,0967384366;1333,10916981668
"4022";"oblac/jodd";1309;546;539,998887018798;536,296893344459
"4023";"ci-bonfire/Bonfire";1309;144;221,392488546188;216,922377253652
"4024";"flatiron/flatiron";1309;81;180,970870428383;165,745383909359
"4025";"philogb/jit";1309;136;209,246598790976;211,854720539886
"4026";"mroth/unindexed";1308;60;152,649203322585;149,499873121574
"4027";"egret-labs/egret-core";1308;591;660,357244743031;654,596512264148
"4028";"mikepenz/AboutLibraries";1308;622;443,108818270962;446,417623485416
"4029";"coreybutler/nvm-windows";1308;1037;716,869881124546;743,485183707074
"4030";"adobe-research/theseus";1308;143;242,482856071792;238,507990774736
"4031";"sublimehq/anim_encoder";1307;169;264,626228424756;247,545790814839
"4032";"bevacqua/woofmark";1307;1307;1563,02558297409;1521,04577704709
"4033";"openstack/swift";1307;336;463,728139167026;461,723140637693
"4034";"jmcarp/robobrowser";1307;370;411,8708904006;416,56881500069
"4035";"chanjarster/weixin-java-tools";1307;867;854,909645943921;874,327598642004
"4036";"javaee-samples/javaee7-samples";1307;435;492,263298945652;489,036943537786
"4037";"RainLoop/rainloop-webmail";1306;523;671,173204675087;648,266337471086
"4038";"ni-c/heimcontrol.js";1306;273;602,639920442314;655,947879757571
"4039";"andreamazz/AMPopTip";1306;524;559,159657406259;553,432902874053
"4040";"qinwf/awesome-R";1306;1074;1231,42172334065;1266,57248688735
"4041";"semantic-release/semantic-release";1306;1192;1078,43361291297;1061,9728509585
"4042";"rundeck/rundeck";1306;546;654,595887124585;653,726482614728
"4043";"facebookarchive/connect-js";1305;8;106,840020843145;102,770705787344
"4044";"dhotson/springy";1305;164;260,470288562769;277,049692202434
"4045";"lanayotech/vagrant-manager";1305;426;487,031372408476;490,407783160792
"4046";"spotify/docker-gc";1305;1185;1211,86405467495;1211,08965639003
"4047";"frozenui/frozenui";1305;954;790,006979515858;796,005818326489
"4048";"btford/angular-socket-io";1305;472;621,10749662605;621,689117766858
"4049";"volojs/volo";1305;189;296,429925871717;285,550904505152
"4050";"dominictarr/JSON.sh";1304;356;409,17131937988;409,65606915021
"4051";"commonsguy/cw-advandroid";1304;133;220,187663708531;231,115315419327
"4052";"klazuka/Kal";1304;49;151,602960169212;150,992231436489
"4053";"zeromq/pyzmq";1304;272;323,651820141364;327,522897966909
"4054";"pstadler/flightplan";1304;405;516,291252515859;515,885279453283
"4055";"fastred/MotionBlur";1304;321;442,825283011677;444,677868840057
"4056";"telerik/kendo-ui-core";1303;570;703,006865328065;692,449169761704
"4057";"Codeux-Software/Textual";1303;167;265,960954348735;258,360038997759
"4058";"rstudio/rstudio";1303;321;394,673447030685;385,921536097081
"4059";"steelThread/redmon";1303;110;207,376817338031;208,528811847013
"4060";"numbers/numbers.js";1303;132;239,480903156424;239,170160587327
"4061";"mcharmas/android-parcelable-intellij-plugin";1303;727;756,737088757974;772,416940122167
"4062";"prikhi/pencil";1301;1181;1342,04253410224;1369,04457087534
"4063";"ddollar/heroku-accounts";1300;117;244,336526520398;238,918399509418
"4064";"mroderick/PubSubJS";1300;495;572,337951227247;575,534108934434
"4065";"Netflix/dynomite";1300;467;425,216560724023;430,897151804327
"4066";"kpdecker/jsdiff";1300;509;502,562783209279;499,246114914429
"4067";"ddopson/underscore-cli";1300;304;422,602037538972;439,043603268559
"4068";"cloudera/oryx";1299;251;373,464340153974;365,203754823712
"4069";"waditu/tushare";1299;1168;993,533432428011;1021,03850970449
"4070";"csswizardry/csswizardry-grids";1299;259;332,5490326305;325,127125210175
"4071";"foosel/OctoPrint";1298;449;518,468200852641;521,833977300076
"4072";"jonthornton/jquery-timepicker";1298;267;337,868771367291;332,439331255214
"4073";"ohler55/oj";1298;298;408,876666718379;403,875773048697
"4074";"senchalabs/jsduck";1298;180;262,956276221291;261,416275259769
"4075";"baoyongzhang/android-PullRefreshLayout";1298;633;709,428166945524;704,599356913613
"4076";"cldwalker/hirb";1297;203;311,758880864848;308,440163035946
"4077";"RailsApps/rails_apps_composer";1296;125;215,706453763289;227,437340178157
"4078";"facelessuser/BracketHighlighter";1296;249;355,075687848877;352,770183615634
"4079";"arrayfire/arrayfire";1296;314;339,150891645239;314,506751292232
"4080";"LiranCohen/stickUp";1296;254;378,30882107752;375,24187655782
"4081";"njdehoog/NHBalancedFlowLayout";1296;206;319,698135157088;318,514892229673
"4082";"dz0ny/leapcast";1295;262;336,543119850178;334,147464846403
"4083";"theturtle32/WebSocket-Node";1295;353;428,089351734314;421,094321608986
"4084";"simpligility/maven-android-sdk-deployer";1294;183;306,875346282129;303,696884273442
"4085";"trustedsec/social-engineer-toolkit";1294;748;826,517973029326;817,736400461902
"4086";"twitter/activerecord-reputation-system";1293;127;197,573659946011;193,732280385951
"4087";"StackExchange/StackExchange.Redis";1293;676;643,334950330277;630,980427106998
"4088";"machinezone/tcpkali";1292;898;298,607098426458;298,049164234082
"4089";"z3t0/Arduino-IRremote";1292;427;497,241263706938;495,599877633369
"4090";"Kozea/pygal";1292;307;414,923649516664;422,302054071444
"4091";"schteppe/cannon.js";1292;343;319,045539020172;318,942587444228
"4092";"suan/vim-instant-markdown";1290;411;504,800840857729;491,551111978259
"4093";"vicpenap/PrettyKit";1290;45;146,824797216378;140,468909018542
"4094";"Hexxeh/rpi-update";1290;256;329,149100699956;325,082680161255
"4095";"motdotla/dotenv";1290;955;796,858935441025;786,502150933766
"4096";"lastpass/lastpass-cli";1290;296;379,837734566974;383,878956952811
"4097";"amoffat/snake";1289;1288;2488,14041480537;2631,80027501533
"4098";"Y-Vladimir/SmartDeblur";1289;363;571,281976080569;589,433424179084
"4099";"grpc/grpc-java";1287;632;691,976767390643;689,517492678041
"4100";"MongoEngine/mongoengine";1286;368;475,183448074878;476,857960340146
"4101";"nicinabox/superslides";1286;241;373,115616530533;374,896167817026
"4102";"nodejs/nan";1286;681;766,842845619117;763,711805463139
"4103";"harthur/kittydar";1284;183;336,283751429837;336,832359846501
"4104";"ecomfe/zrender";1284;541;579,484478088888;582,432714365461
"4105";"M66B/XPrivacy";1284;412;534,798163638206;537,907100261921
"4106";"chewiebug/GCViewer";1284;380;411,732572479647;426,157084547815
"4107";"antiboredom/videogrep";1282;157;228,019454901736;224,182044097166
"4108";"carllerche/mio";1282;921;993,322594452404;970,800288357666
"4109";"artsy/eigen";1282;672;789,14687195348;778,084518357584
"4110";"Quinny898/PersistentSearch";1282;753;891,770973681418;890,011996069027
"4111";"davist11/jQuery-One-Page-Nav";1281;264;400,040643959645;397,1602987889
"4112";"Suor/funcy";1281;197;308,099428368808;317,096876895509
"4113";"Leimi/drawingboard.js";1280;140;227,00384239832;226,748212018235
"4114";"lxn/walk";1279;432;480,061277813614;478,423864906044
"4115";"shu223/PulsingHalo";1279;545;635,549142845899;615,815658709556
"4116";"romainguy/google-io-2014";1278;222;350,038182879482;342,429745946193
"4117";"ZieIony/Carbon";1278;917;1096,2601412161;1095,06536189353
"4118";"angular/angular.dart";1277;110;226,472464161957;224,911728221023
"4119";"mossmann/hackrf";1277;407;540,289353824555;540,501607004787
"4120";"aquynh/capstone";1276;631;635,921905785412;630,793710716373
"4121";"optimizely/nuclear-js";1276;1118;1557,8662737846;1562,03261868363
"4122";"kpumuk/meta-tags";1276;344;473,953117217853;459,744002857962
"4123";"flatiron/cradle";1276;155;243,516306345;235,36517705446
"4124";"alibaba/canal";1276;714;583,841496670025;582,910244654775
"4125";"churchio/onebody";1275;187;332,147227459999;335,938463020083
"4126";"bitly/data_hacks";1275;420;486,906719904616;490,555749566651
"4127";"rnystrom/RNGridMenu";1275;264;372,846333993189;380,31309183805
"4128";"ata4/disunity";1275;558;627,982307310776;619,077739228327
"4129";"gocircuit/circuit";1274;331;449,958487765239;476,102415935195
"4130";"Ranks/emojify.js";1274;533;588,644967672852;966,29553472194
"4131";"atebits/SimFinger";1274;50;146,90391228271;139,558890191452
"4132";"BYVoid/OpenCC";1273;478;455,357035327123;436,433059748404
"4133";"globalize/globalize";1273;270;353,628272071641;347,104375552362
"4134";"MrRio/vtop";1273;506;422,281555714723;405,739992536982
"4135";"bgrins/spectrum";1273;373;444,374531917751;452,872625880417
"4136";"halide/Halide";1273;350;426,064949460862;425,542220129187
"4137";"dianping/cat";1273;926;765,053541381769;775,211305898706
"4138";"cwRichardKim/RKSwipeBetweenViewControllers";1272;556;617,758899023555;637,786727631542
"4139";"apprenticeharper/DeDRM_tools";1272;1155;1136,58157582959;1130,63345359717
"4140";"nytlabs/streamtools";1271;179;330,030187174912;338,711541546679
"4141";"ampache/ampache";1270;437;357,291981080256;364,629666549312
"4142";"kern/filepizza";1270;1269;1898,38613611184;1890,27398710246
"4143";"mmattozzi/cocoa-rest-client";1270;511;637,799892506527;696,931836161223
"4144";"rashidkpc/kibana2";1269;4;99,3943514616934;95,6899782343367
"4145";"llvm-mirror/llvm";1269;663;844,257962026233;943,814446584779
"4146";"hybridgroup/artoo";1269;218;284,656423185184;288,456838273867
"4147";"mbenford/ngTagsInput";1269;539;655,392554011677;670,519501583676
"4148";"notnoop/java-apns";1269;314;378,953031224545;372,423932873808
"4149";"Microsoft/TouchDevelop";1269;1052;1423,34188680015;1362,49797341301
"4150";"mdo/wtf-html-css";1269;225;305,639711688324;303,881619080357
"4151";"JamieAppleseed/selectToAutocomplete";1268;148;279,897249731408;280,032120746772
"4152";"laher/goxc";1268;347;458,641526685217;452,020193384047
"4153";"benjaminoakes/maid";1267;210;331,792079736811;318,617401288388
"4154";"gottfrois/dashing-rails";1267;213;335,835302134723;355,752527629943
"4155";"Ereza/CustomActivityOnCrash";1267;1263;1688,90699045309;1644,63696087718
"4156";"assimp/assimp";1267;570;514,092278297165;513,432757905625
"4157";"node-xmpp/node-xmpp";1267;148;271,39670410178;268,308956173362
"4158";"Apipie/apipie-rails";1266;456;571,506151330982;554,475440032743
"4159";"flyway/flyway";1266;509;610,572350147895;598,339990312183
"4160";"caouecs/Laravel-lang";1266;650;707,63914533677;725,472848522947
"4161";"drewmccormack/ensembles";1266;131;210,85676747541;210,191071750176
"4162";"jlord/git-it";1266;519;544,235555224931;536,560688323852
"4163";"auchenberg/chrome-devtools-app";1266;321;438,364207593189;442,304048392149
"4164";"phusion/traveling-ruby";1265;329;291,690952957883;295,828095280809
"4165";"silexphp/Pimple";1265;248;319,479205451322;322,434664551815
"4166";"capttaco/Briefs";1264;10;106,439625735955;106,308510379309
"4167";"bitly/go-simplejson";1264;463;585,851766571587;566,37028557835
"4168";"google/google-authenticator";1264;914;970,371191426313;957,568472864498
"4169";"MailCore/mailcore2";1264;335;376,303406018467;385,091637792811
"4170";"clu3/bootstro.js";1264;154;272,354254651361;272,14998441947
"4171";"Activiti/Activiti";1263;507;542,159522024704;539,801253568987
"4172";"WenchaoD/FSCalendar";1263;1016;679,182424605966;673,899430076438
"4173";"pmwkaa/sophia";1263;332;330,762296204718;330,913100353048
"4174";"Idered/Editr.js";1262;82;197,878119416796;196,316932798462
"4175";"cgrand/enlive";1262;239;275,645195463954;277,108540148507
"4176";"eishay/jvm-serializers";1262;359;412,500222529038;416,288151492401
"4177";"schacon/git-scribe";1262;104;197,656423258513;208,78188009126
"4178";"rakshasa/rtorrent";1262;466;547,336018345059;537,394809021825
"4179";"lsjwzh/RecyclerViewPager";1262;1183;1374,43567102529;1332,49865895019
"4180";"elastic/elasticsearch-js";1261;547;570,346401709935;553,005773215234
"4181";"aldeed/meteor-autoform";1261;602;769,118043637958;759,331721066209
"4182";"square/assertj-android";1260;398;461,550158230586;456,796973637174
"4183";"pornel/pngquant";1260;442;497,82912165146;499,380251830087
"4184";"cuberite/cuberite";1260;835;676,640982864675;672,187599458066
"4185";"TargetProcess/tauCharts";1260;1042;1292,95217182136;1248,62578576549
"4186";"garris/TremulaJS";1260;729;1150,58194327232;1121,86912072087
"4187";"siyamed/android-shape-imageview";1260;672;687,918264729495;693,17898837561
"4188";"marvelapp/FancyTabBar";1260;411;534,737746754458;539,263205784162
"4189";"BrightcoveOS/Diamond";1260;147;317,107094957379;307,796001832196
"4190";"DanielWaterworth/Raphters";1259;57;173,090187674631;171,546465803363
"4191";"chukong/quick-cocos2d-x";1259;182;261,556893481242;241,582558628856
"4192";"maruel/panicparse";1259;1248;408,468838743325;404,990508742748
"4193";"kakserpom/phpdaemon";1259;198;308,453260274635;306,953439378465
"4194";"andreaferretti/paths-js";1259;189;265,987883466473;262,194579328001
"4195";"jamztang/JTRevealSidebarDemo";1258;46;137,973416329126;133,520968718205
"4196";"arc90/git-sweep";1258;329;410,216413323585;407,46333666995
"4197";"erica/uidevice-extension";1258;225;302,560544626193;303,174023718249
"4198";"shadowsocks/shadowsocks-qt5";1258;1022;931,317126945142;933,34648289152
"4199";"romashamin/Size-Marks-PS";1257;300;437,481017416984;428,3263946689
"4200";"leecade/react-native-swiper";1257;1067;821,882671633716;849,485817890121
"4201";"aryaxt/iOS-Slide-Menu";1257;559;638,575465763826;649,855314945279
"4202";"Sigil-Ebook/Sigil";1257;500;544,622149725482;545,490749840642
"4203";"jaredly/treed";1257;533;173,427282038415;168,695813637753
"4204";"wooorm/franc";1257;264;336,456411266491;331,676334565213
"4205";"JabbR/JabbR";1257;197;291,974175906659;300,981336940578
"4206";"nathanmarz/cascalog";1257;131;230,85379633483;227,708136674906
"4207";"dataarts/dat.gui";1257;456;439,805692774091;431,359901435823
"4208";"alexgorbatchev/jquery-textext";1256;107;227,7702486952;225,310801025039
"4209";"gekitz/UIDevice-with-UniqueIdentifier-for-iOS-5";1255;53;151,214355189234;154,063872633047
"4210";"orvice/ss-panel";1255;864;779,824386507458;793,036596094756
"4211";"mapbox/mapbox.js";1255;357;474,352450047559;471,671053749671
"4212";"rvirding/lfe";1255;635;343,188928158336;349,941772234422
"4213";"jemalloc/jemalloc";1255;773;887,227539117204;884,298795474035
"4214";"watabou/pixel-dungeon";1255;449;535,013872890519;531,489962481896
"4215";"ripplejs/ripple";1254;74;170,593721525168;173,630797667452
"4216";"jlongster/transducers.js";1254;366;486,465523599692;487,578762753929
"4217";"googlesamples/android-testing-templates";1254;1251;3457,55403129261;3415,06437908171
"4218";"substack/stream-adventure";1254;394;532,402533672187;541,593155125103
"4219";"rochacbruno/quokka";1254;393;439,746989097883;440,531606765877
"4220";"google/battery-historian";1253;815;715,758739020992;710,720256067266
"4221";"tantaman/Strut";1253;218;321,584764968064;322,944304010853
"4222";"supermarin/ObjectiveRecord";1253;203;319,952788365556;329,591262938351
"4223";"jagregory/fluent-nhibernate";1253;130;229,674795353045;225,752903336888
"4224";"projectkudu/kudu";1252;378;370,068507820301;364,404435664205
"4225";"zurb/joyride";1252;120;204,097049108689;204,455169693527
"4226";"ripple/ripple-client";1252;29;136,785132866748;135,29098097101
"4227";"elastic/elasticsearch-definitive-guide";1252;568;617,504584810291;614,450410581813
"4228";"designmodo/startup-demo";1252;120;231,50453609452;226,567731187793
"4229";"mongodb/mongo-ruby-driver";1251;135;246,100724262749;244,748013168667
"4230";"jbrownlee/CleverAlgorithms";1251;138;281,774421386429;281,136771698486
"4231";"jakejs/jake";1251;214;303,983059308594;304,998263827759
"4232";"danlucraft/git.js";1251;52;153,494195847461;147,57638870489
"4233";"cucumber/cucumber-jvm";1251;279;357,962477547654;360,516241700215
"4234";"xamarin/XobotOS";1251;67;152,584938417897;148,787187844388
"4235";"ifandelse/machina.js";1250;292;404,72088603113;404,136144562735
"4236";"charlierguo/gmail";1250;191;227,653019162184;226,201376070132
"4237";"expressjs/session";1250;752;702,02251402391;702,214928721732
"4238";"torodb/torodb";1250;475;539,066050461578;564,249387579477
"4239";"ReactiveRaven/jqBootstrapValidation";1250;213;308,572654195094;298,199053963136
"4240";"infinitered/ProMotion";1250;119;237,515094506777;237,98467261229
"4241";"nslocum/design-patterns-in-ruby";1250;640;720,282311333408;731,437572429536
"4242";"jbt/markdown-editor";1249;621;760,469242422116;743,588228468942
"4243";"mumble-voip/mumble";1249;565;666,619599886059;667,403502085982
"4244";"Manabu-GT/ExpandableTextView";1249;676;623,771020426708;623,038491383363
"4245";"apache/flink";1249;890;714,556411149534;712,447567557209
"4246";"mafintosh/mongojs";1248;322;383,826663822183;380,611542313991
"4247";"rofl0r/proxychains-ng";1248;813;794,428104460569;789,782619150573
"4248";"mikeflynn/egg.js";1248;584;840,500981221901;792,870677129221


==> data/regressions/sample_52weeks_k5_cluster1.csv <==
"";"full_name";"stars";"stars_sum";"Predicted";"cvpred"
"1";"mojombo/grit";1865;53;27,7116958527917;28,7916781532583
"2";"mojombo/god";1942;205;213,946885019055;213,513809395941
"3";"technoweenie/restful-authentication";1628;27;18,4201538801024;18,989236590722
"4";"macournoyer/thin";1782;249;235,595403594563;236,488505022529
"5";"mojombo/chronic";2458;305;323,433665279646;327,81014619536
"6";"collectiveidea/audited";1474;308;272,686113370814;273,864339479594
"7";"defunkt/facebox";1947;63;64,1484613811215;67,6128830676912
"8";"haml/haml";2936;315;318,059434344908;317,370847582881
"9";"sferik/twitter";3548;467;440,450091693411;438,797810543785
"10";"collectiveidea/awesome_nested_set";1750;216;180,219974398975;179,329033177899
"11";"stevedekorte/io";1500;309;300,329359111377;303,320578138953
"12";"churchio/onebody";1275;187;205,732099101198;206,673214277853
"13";"mislav/will_paginate";4695;479;440,276032084058;439,627553270302
"14";"ctran/annotate_models";2101;422;375,683025870107;374,989696916649
"15";"aasm/aasm";2338;580;618,9187758898;613,318668930954
"16";"dchelimsky/rspec";1800;45;29,532041217189;25,7204850138446
"17";"brynary/webrat";1569;20;7,47000064998457;6,87525138565009
"18";"minimagick/minimagick";1742;335;283,680815837731;282,554266321719
"19";"scrooloose/nerdcommenter";1874;458;477,900501409104;475,725034250031
"20";"spree/spree";7379;1277;1292,55244163784;1293,99708048473
"21";"mbleigh/acts-as-taggable-on";3639;477;520,370214378476;522,186020799344
"22";"sstephenson/prototype";3123;231;262,559126930197;263,433512975611
"23";"phusion/passenger";3428;580;622,663312348091;626,864615326609
"24";"kr/beanstalkd";3165;763;787,869888768341;788,270594891016
"25";"jmettraux/rufus-scheduler";1405;276;299,08633233493;298,357172157914
"26";"madrobby/scriptaculous";2361;42;53,3870103175626;52,4377736783616
"27";"insoshi/insoshi";1583;39;34,3501611137271;31,2180649362598
"28";"prawnpdf/prawn";3085;372;363,245452267822;363,800822760966
"29";"justinfrench/formtastic";4840;316;356,308388591813;354,680706254422
"30";"thoughtbot/paperclip";7817;1092;1143,30651213213;1147,19769829876
"31";"rails/rails";30779;5701;5381,10296677773;5386,46013180926
"32";"pat/thinking-sphinx";1465;75;59,7343124584514;61,9797676015085
"33";"cucumber/cucumber-ruby";4955;304;326,162381287307;323,458626237889
"34";"norman/friendly_id";4037;716;729,897713102037;718,890241227141
"35";"sparklemotion/mechanize";2955;531;546,176725907387;548,022236152231
"36";"twitter-archive/kestrel";2753;209;227,651741331197;229,525651400191
"37";"mootools/mootools-core";2295;255;273,844774186775;271,140250007292
"38";"weavejester/compojure";2875;483;473,259582996651;478,300463668264
"39";"erikhuda/thor";3228;507;498,691528625044;497,119318607289
"40";"Shopify/liquid";4408;1219;1045,37561684815;1049,1586699769
"41";"jeresig/processing-js";1753;103;95,6899830798204;96,422744585911
"42";"activemerchant/active_merchant";3312;333;345,029872739657;341,527389600612
"43";"edavis10/redmine";2352;118;97,9169145238768;96,281528188961
"44";"thoughtbot/factory_girl";4716;689;690,668310733126;701,395920732889
"45";"rubber/rubber";1468;99;75,4511139390279;75,6297246210215
"46";"trogdoro/xiki";3368;188;196,753989574373;198,038679532735
"47";"jaz303/tipsy";1982;154;120,286585724991;119,59837663866
"48";"pieter/gitx";1710;51;40,4775694557479;41,4964028757987
"49";"reddit/reddit";10668;2402;2544,57275829376;2575,26738731396
"50";"radiant/radiant";1641;85;64,8791929755924;63,6031750706228
"51";"ryanb/dotfiles";1940;140;162,338606618307;160,966131465644
"52";"pluginaweek/state_machine";3390;335;307,012783095289;305,701130262643
"53";"ryanb/ruby-warrior";3114;541;552,961323934486;546,951255707854
"54";"toland/qlmarkdown";1788;423;351,521107795123;364,342877420659
"55";"kanwei/algorithms";1863;369;272,108398148795;270,737280529578
"56";"sparklemotion/nokogiri";3803;649;666,500370224112;666,530105281184
"57";"pokeb/asi-http-request";5688;448;467,07641223564;469,737436424347
"58";"vim-ruby/vim-ruby";1432;222;229,106986316551;229,7001889259
"59";"rmm5t/jquery-timeago";3344;460;396,014500181174;393,565006706395
"60";"discoproject/disco";1328;235;262,710865591791;264,691529472682
"61";"wvanbergen/request-log-analyzer";1994;177;199,313265757879;199,366962084195
"62";"jnunemaker/httparty";3610;635;674,051971470239;675,09412711446
"63";"svenfuchs/rails-i18n";2692;384;356,256890768149;353,732967950629
"64";"joshuaclayton/blueprint-css";5441;206;183,766751694392;183,666413000304
"65";"eventmachine/eventmachine";3303;446;439,754793797069;438,167668326586
"66";"Compass/compass";6775;691;694,169455856581;690,96324561132
"67";"jquery/sizzle";4480;756;747,848398594138;755,213180956234
"68";"binarylogic/searchlogic";1405;30;35,630391877862;36,8883299868971
"69";"django-debug-toolbar/django-debug-toolbar";3574;565;524,026699141357;521,9297433685
"70";"carrierwaveuploader/carrierwave";6626;1002;1040,62411135047;1041,69858968931
"71";"DmitryBaranovskiy/raphael";8133;1108;1102,29333419349;1107,81615001786
"72";"cappuccino/cappuccino";2121;92;95,5585606416565;95,5228484266921
"73";"kpumuk/meta-tags";1276;344;396,324123650321;396,938765869415
"74";"thoughtbot/clearance";2309;501;549,823329656072;534,376529622399
"75";"webpy/webpy";3837;583;599,358995993343;597,175994466776
"76";"tpope/vim-rails";3140;358;372,486810055343;373,283759087568
"77";"defunkt/gist";2109;459;464,207540953104;465,2564599881
"78";"technicalpickles/jeweler";1478;75;72,5883602141907;74,6927444801383
"79";"jquery/jquery-mousewheel";3012;586;577,472794668134;584,033549845718
"80";"jekyll/jekyll";24952;5947;5635,6475205304;5605,42914618537
"81";"kraih/mojo";1672;249;216,91480205151;215,217654905019
"82";"publify/publify";1573;213;222,440858854409;221,978715711346
"83";"binarylogic/authlogic";3851;271;319,815441259656;326,858753452296
"84";"raganwald-deprecated/homoiconic";1773;98;110,135593869671;108,446482331824
"85";"RubyMoney/money";1516;288;275,618026782384;269,062013364612
"86";"sorccu/cufon";2147;65;52,8106653983626;46,8704766388401
"87";"tuupola/jquery_lazyload";5430;1463;1562,14611843818;1566,7689668617
"88";"tuupola/jquery_jeditable";1559;117;136,852744776162;136,261096781878
"89";"showdownjs/showdown";3452;912;918,148801400798;916,604762560075
"90";"mikel/mail";2459;365;327,518930277504;331,708269441676
"91";"fatfreecrm/fat_free_crm";2716;256;271,779573955579;274,911011119377
"92";"geokit/geokit";1347;139;148,773201104265;146,870333480381
"93";"jasmine/jasmine";10842;2349;2333,08096528633;2330,66434281116
"94";"beautify-web/js-beautify";3737;1023;936,126107533858;932,689035778256
"95";"yui/yui3";3308;455;423,707047534651;420,636922478871
"96";"yui/yuicompressor";2143;404;324,829267507603;322,947759645588
"97";"lloyd/yajl";1453;212;188,204865518873;188,132024068779
"98";"sixohsix/twitter";1582;326;272,967926255067;272,48520727653
"99";"josevalim/rails-footnotes";1404;123;149,710598633713;148,717754149548
"100";"swiftmailer/swiftmailer";1592;336;303,576074331796;300,534640261617
"101";"rack/rack";2715;488;475,972690142869;474,533471620463
"102";"rgrove/sanitize";1510;193;201,412164077028;203,516652402914
"103";"omnigroup/OmniGroup";2157;210;231,491494654915;229,75797631303
"104";"drupal/drupal";2229;500;475,566115793301;469,246796331638
"105";"samuelclay/NewsBlur";4208;555;572,414778785642;571,782070191494
"106";"mongodb/mongo-java-driver";1477;300;301,416196917004;302,111806749982
"107";"mongodb/mongo-python-driver";1690;281;295,538808652863;298,093468085085
"108";"mongodb/mongo";9173;2396;2286,14360640197;2289,7246156117
"109";"mongodb/mongo-ruby-driver";1251;135;134,262638043878;129,142372859263
"110";"feedjira/feedjira";1807;140;142,296798939136;140,209588353386
"111";"Shougo/neocomplcache.vim";1690;121;125,487980303242;124,049130118369
"112";"cgrand/enlive";1262;239;186,451932079377;186,880120917139
"113";"mileszs/ack.vim";1509;302;324,126625199991;326,051910403425
"114";"gh-unit/gh-unit";1893;127;130,016558912411;129,371595639825
"115";"malsup/blockui";1353;241;241,239984251388;244,018272329274
"116";"malsup/form";3522;660;644,937523646877;648,319980128096
"117";"stubbornella/oocss";5104;622;604,715814478223;600,09089714638
"118";"rtomayko/tilt";1555;170;155,802418134218;155,74922640115
"119";"django-haystack/django-haystack";1947;304;282,872825272027;280,957778065886
"120";"rubygems/rubygems.org";1384;305;263,539911974117;259,726591757013
"121";"carltongibson/django-filter";1403;331;327,784238408652;322,735339116936
"122";"jagregory/fluent-nhibernate";1253;130;142,376056447823;144,638111701981
"123";"abraham/twitteroauth";3105;438;429,374056480465;429,785706231482
"124";"javan/whenever";6306;967;1004,57099485718;1007,36819833088
"125";"msanders/snipmate.vim";2105;120;119,086688843937;119,017252834701
"126";"wojodesign/simplecart-js";1593;135;111,747847504709;112,391845855318
"127";"seattlerb/minitest";1853;453;465,536496388038;463,809995019095
"128";"typhoeus/typhoeus";2764;442;445,280105468693;444,810033046463
"129";"facebookarchive/three20";7577;263;295,861415770633;295,070261633843
"130";"slick/slick";1522;414;419,969889928149;422,261382202266
"131";"padraic/mockery";1886;402;374,185400334997;375,43658394795
"132";"capistrano/capistrano";8269;1459;1470,60650455246;1474,24428778604
"133";"godlygeek/tabular";1316;307;313,1951078683;313,928129438807
"134";"jackmoore/colorbox";4377;559;547,85668480507;550,876480729895
"135";"DatabaseCleaner/database_cleaner";1779;324;288,747665332733;287,246743514655
"136";"divio/django-cms";4111;855;813,414755286051;812,499819726024
"137";"ginatrapani/todo.txt-cli";2491;464;429,863361521774;426,160612036567
"138";"cldwalker/hirb";1297;203;229,888195486903;231,456663317788
"139";"ninject/Ninject";1450;275;251,552078003002;250,815204958262
"140";"incanter/incanter";1729;283;264,53806694939;265,36387973189
"141";"jsor/jcarousel";1901;196;201,554061500695;199,510977173435
"142";"heroku/heroku";1331;248;214,810864566748;210,868773946494
"143";"rentzsch/mogenerator";2746;408;473,369961863097;474,35769481664
"144";"quirkey/sammy";2858;218;204,922845766232;201,319194768341
"145";"django-extensions/django-extensions";2690;480;522,5786066901;517,047846457341
"146";"antirez/redis";17638;4995;4637,98883220665;4552,93697894312
"147";"SelfControlApp/selfcontrol";1772;417;328,975786619011;325,225313526883
"148";"dennisreimann/ioctocat";1689;139;146,523645487234;144,58400905689
"149";"facebookarchive/scribe";3231;348;358,313393034362;355,36888295105
"150";"phacility/xhprof";1568;280;298,739459019999;299,098881499549
"151";"jquery/jquery";39149;6160;5605,68349291458;5578,21980084471
"152";"erica/uidevice-extension";1258;225;224,623174981394;226,0839339507
"153";"chriskite/anemone";1486;170;158,541210417003;162,224683894062
"154";"alexreisner/geocoder";3897;747;811,10757943222;805,625920848892
"155";"matthuhiggins/foreigner";1332;85;86,3082711920383;87,4707988531563
"156";"thoughtbot/high_voltage";2296;424;442,396749579805;441,49250346184
"157";"stephencelis/ghi";1511;269;186,913215051565;190,101729753428
"158";"hassox/warden";1701;247;223,151452874889;220,725991947812
"159";"tomaz/appledoc";3261;681;578,44137075812;580,933588380268
"160";"opal/opal";3211;802;944,946795589894;952,549336202296
"161";"celery/celery";4676;1281;1143,71497097141;1140,5277234978
"162";"yusuke/twitter4j";1758;303;338,83239806009;344,384699839448
"163";"typicaljoe/taffydb";1361;239;233,101551796212;241,334618691254
"164";"memcached/memcached";4646;1208;881,784657576434;877,799691541031
"165";"nodejs/http-parser";2628;634;659,166032855874;656,114210286085
"166";"fabric/fabric";7012;1949;1938,28242134776;1934,82417946461
"167";"tonytomov/jqGrid";1963;343;316,941814119323;315,466098232844
"168";"pymc-devs/pymc3";1431;413;408,92570082868;410,255181573269
"169";"atebits/SimFinger";1274;50;37,8177577195708;39,5991255404521
"170";"grosser/parallel_tests";1731;344;324,322484393795;327,858963732751
"171";"micha/resty";1875;365;322,525145761497;319,744360994207
"172";"fog/fog";3826;412;459,509908872351;457,176716998794
"173";"sporkrb/spork";1402;50;57,6976762358487;58,7127265809174
"174";"apache/cassandra";2716;753;738,785133638778;743,69511395771
"175";"airblade/paper_trail";3933;703;716,902595112545;716,833263130308
"176";"mongomapper/mongomapper";1627;39;29,0978157867208;28,6082000445891
"177";"refinery/refinerycms";3325;295;304,094086444204;302,233625569988
"178";"philogb/jit";1309;136;115,653426540115;115,793894120784
"179";"gabordemooij/redbean";1536;236;218,234325442257;221,693688375201
"180";"major/MySQLTuner-perl";2677;710;661,538122002835;664,452743515898
"181";"voldemort/voldemort";1678;253;279,77617099358;278,780913026329
"182";"scalatra/scalatra";1913;359;391,883859434951;390,98169280507
"183";"faye/faye";3548;542;494,859127690549;496,936693074596
"184";"ThinkUpLLC/ThinkUp";3381;193;191,468712132215;194,982815863054
"185";"AudithSoftworks/Uniform";2230;113;92,3134886594695;91,7240219332059
"186";"silexphp/Pimple";1265;248;222,862170516623;223,756351272531
"187";"mileszs/wicked_pdf";1972;368;308,729366768833;308,945596271264
"188";"mattgallagher/AudioStreamer";1567;259;272,551226014133;269,815824410016
"189";"DmitryBaranovskiy/g.raphael";1511;60;65,7827181019293;64,4534223425136
"190";"chriskacerguis/codeigniter-restserver";2861;722;683,408170880416;686,584348396867
"191";"vanilla/vanilla";1496;251;270,358620430888;269,885109159137
"192";"expressjs/express";24764;6815;6091,52834969626;6066,88909297294
"193";"yesodweb/yesod";1456;354;334,855565793705;336,469624383811
"194";"rspec/rspec";1539;312;357,659883804705;355,690594240838
"195";"bottlepy/bottle";3694;894;773,409323337064;771,707105496148
"196";"bfirsh/jsnes";1395;325;344,433586100018;337,729671315464
"197";"savonrb/savon";1511;194;175,062246109866;179,662136604738
"198";"devinross/tapkulibrary";3957;335;366,114214187764;363,622693780353
"199";"omz/AppSales-Mobile";1918;94;88,534720575822;89,5868316524728
"200";"tweepy/tweepy";3347;792;798,180100860563;796,970970901536
"201";"brianleroux/lawnchair";2079;143;157,648549744757;159,156473595777
"202";"scrooloose/syntastic";6505;1842;1765,58010956835;1757,12165278484
"203";"loopj/jquery-tokeninput";2317;188;215,42431756192;214,300184043263
"204";"oddbird/susy";3328;821;898,704006362856;902,775305411797
"205";"capttaco/Briefs";1264;10;10,8239116147296;10,7475221233333
"206";"nanoc/nanoc";1353;284;219,72819189345;218,776619894378
"207";"bitstadium/QuincyKit";1555;169;180,420235698291;183,576003647684
"208";"leafo/lessphp";2145;125;131,295846599346;127,2917897333
"209";"jquery/qunit";3430;368;403,458513875521;407,829566889654
"210";"jquery/jquery-color";1321;191;165,852691536633;169,57261732928
"211";"progit/progit";5324;520;576,976165256644;574,761346183364
"212";"middleman/middleman";5131;1083;1089,09333807351;1080,38112813025
"213";"kohana/kohana";1537;153;153,237119585785;149,913096910071
"214";"zeromq/libzmq";2460;682;595,940383711189;597,193843643452
"215";"carhartl/jquery-cookie";7721;924;1018,09654073609;1012,95921556691
"216";"gimite/web-socket-js";2265;260;212,316459776217;211,924406068117
"217";"grosser/parallel";2096;562;602,586124528368;599,384924399898
"218";"resque/resque";7242;859;916,135694392463;915,722698541655
"219";"posabsolute/jQuery-Validation-Engine";2249;292;335,738932466938;334,713512484096
"220";"flyerhzm/bullet";3989;860;944,376115030256;953,048427520504
"221";"commonsguy/cw-advandroid";1304;133;114,735461227753;113,31876483714
"222";"sitaramc/gitolite";6025;789;742,848716519301;741,405511350464
"223";"rvm/rvm";3305;447;437,040979302034;440,397914587891
"224";"teambox/teambox";1896;78;59,5552327582782;57,428767711131
"225";"markevans/dragonfly";1887;211;226,014790585143;229,884676103839
"226";"Stuk/jszip";2339;507;456,587316461627;456,017461857068
"227";"fnando/i18n-js";1669;339;346,522547960887;343,084404694421
"228";"kvz/phpjs";2455;591;593,865173989419;593,565121342035
"229";"scrod/nv";1561;176;165,518968291899;163,570125407388
"230";"arashpayan/appirater";3970;788;806,514411128814;807,530581374786
"231";"tornadoweb/tornado";11236;2562;2439,91926135778;2449,34750520207
"232";"clientIO/joint";1809;387;418,734609075494;423,074040694042
"233";"plataformatec/devise";15028;2649;2620,23361151805;2625,59485736395
"234";"mongodb/mongoid";3348;246;217,486952650886;213,758340226889
"235";"kswedberg/jquery-smooth-scroll";1664;306;279,590699716886;280,113141507221
"236";"mustache/mustache";2179;259;243,46118840776;247,972493559093
"237";"Modernizr/Modernizr";17860;3239;3251,93650772955;3277,46600494452
"238";"backup/backup";3767;477;405,45892482274;403,040522211435
"239";"PyCQA/pycodestyle";1568;403;394,76028492797;390,610295050317
"240";"cowboyd/therubyracer";1417;147;118,810498382122;119,545736926944
"241";"jsbin/jsbin";2795;618;587,805652332852;582,098640566811
"242";"msysgit/msysgit";1706;361;407,529557906437;406,330237165113
"243";"ChicagoBoss/ChicagoBoss";1552;248;204,596117856891;200,764578699833
"244";"jquerytools/jquerytools";1878;48;56,5788479785734;52,9878916153191
"245";"janl/mustache.js";9198;1747;1783,76406555152;1779,81129163933
"246";"twigphp/Twig";3172;588;658,911740231265;660,707591616123
"247";"tpope/vim-fugitive";6833;1535;1587,34003620447;1592,89313799693
"248";"rstacruz/sparkup";1390;118;112,401242417582;111,06636173115
"249";"stefankroes/ancestry";2127;273;230,158276328513;232,299829077133
"250";"enormego/EGOTableViewPullRefresh";3284;418;463,233981734472;476,558899591918
"251";"imathis/octopress";9411;814;855,158620368347;860,783931063067
"252";"hamstergem/hamster";1411;236;258,726788166443;259,019925110832
"253";"joestump/python-oauth2";2381;301;302,582308759119;297,283379457033
"254";"openframeworks/openFrameworks";4296;883;829,996662813172;834,541268510337
"255";"jashkenas/underscore";17983;4074;4173,71915846545;4160,07611738778
"256";"cloudhead/toto";1427;48;68,0776411809652;65,5125196729228
"257";"facebookarchive/connect-js";1305;8;-2,55192641015246;-3,55628625706473
"258";"github/markup";3212;752;824,770639597692;824,157502624075
"259";"technomancy/leiningen";4770;899;851,947898354491;857,385798656544
"260";"quicksilver/Quicksilver";1959;197;230,324015608346;226,610305878427
"261";"weavejester/hiccup";1337;289;274,796848880982;272,822883447071
"262";"railsbp/rails_best_practices";3064;440;480,802345827354;485,166966835888
"263";"jnicklas/capybara";6949;1106;1221,6884865818;1242,08060842881
"264";"andymccurdy/redis-py";4062;922;833,925556180414;826,604135381288
"265";"bblimke/webmock";2145;425;419,429069691532;423,228536251095
"266";"getify/LABjs";1539;292;278,589650047256;273,573994975773
"267";"nateware/redis-objects";1514;219;223,722208024518;223,134181051549
"268";"intridea/hashie";1991;322;338,261049669619;339,233248686273
"269";"notnoop/java-apns";1269;314;275,744341768477;275,704452916061
"270";"ryanb/cancan";6052;405;450,671206631083;448,069732873598
"271";"padrino/padrino-framework";2731;347;287,34840874023;287,489555250814
"272";"tinkerpop/gremlin";1491;182;181,044241394661;177,155810924087
"273";"benpickles/peity";3486;512;510,039022511531;510,810717916463
"274";"desandro/masonry";9959;2295;2422,06264902702;2449,73026693811
"275";"fullcalendar/fullcalendar";5426;1383;1392,7848254331;1389,34302265903
"276";"danvk/dygraphs";1849;374;314,318476682936;314,824628681831
"277";"danwrong/restler";1782;308;291,33731262575;293,832428539754
"278";"premailer/premailer";1651;321;285,450123127351;282,49171387451
"279";"jaredpar/VsVim";1968;508;534,900300420709;536,903341675321
"280";"benoitc/gunicorn";2973;715;678,142559707041;683,362671905292
"281";"simpligility/maven-android-sdk-deployer";1294;183;187,781826118474;185,839707650268
"282";"zaach/jison";2316;522;530,244274995146;535,416713232787
"283";"plataformatec/responders";1367;357;422,457830162671;420,508775583451
"284";"github/hub";8362;2300;2542,80240185223;2578,80112987303
"285";"rest-client/rest-client";3312;701;765,018050094245;761,260407361464
"286";"hoisie/web";2641;406;442,099430454014;451,864663539763
"287";"alex/django-taggit";1441;237;227,360427521399;230,00223533066
"288";"scambra/devise_invitable";1672;270;315,505677254242;320,65337798066
"289";"lostisland/faraday";3077;610;650,964392663842;648,644387054204
"290";"octokit/octokit.rb";2232;414;401,713784291175;396,33088296498
"291";"tpope/vim-pathogen";7737;1812;1812,03951884207;1820,75392887123
"292";"zfsonlinux/zfs";1759;433;435,212606264255;430,817337134535
"293";"lifo/cramp";1580;62;77,1505202276393;73,878004878728
"294";"moodle/moodle";1393;328;251,527325772541;250,107835659807
"295";"srobbin/jquery-backstretch";3607;469;464,022514427123;460,957314709964
"296";"mleibman/SlickGrid";5673;813;880,956362805929;879,733957809408
"297";"jashkenas/coffeescript";12858;2127;2225,97332802743;2223,95049976566
"298";"klazuka/Kal";1304;49;37,9229624515569;39,3056650706866
"299";"nathansmith/960-Grid-System";3186;265;250,420901456213;252,315881776957
"300";"igrigorik/em-websocket";1531;189;171,468799125238;168,470776539285
"301";"resque/resque-scheduler";1438;157;152,716852860331;153,404807600168
"302";"tobytailor/gordon";1748;31;9,03774464303427;5,82857101035585
"303";"rspec/rspec-rails";2785;516;491,300638363912;497,02447538553
"304";"ddollar/heroku-accounts";1300;117;132,790629737096;132,927034768471
"305";"sebastianbergmann/phpunit";5149;972;1063,81486132289;1062,96716586778
"306";"plataformatec/simple_form";5990;894;821,374755629826;826,450205719212
"307";"digitalBush/jquery.maskedinput";1631;320;304,74169627889;307,943975482742
"308";"facebook/hhvm";13503;2185;2492,79071851194;2493,55484634453
"309";"jbrownlee/CleverAlgorithms";1251;138;180,579915987624;182,277946575341
"310";"scottschiller/SoundManager2";2890;571;561,810061216944;561,77819120571
"311";"samuraisam/pyapns";1672;225;219,330773824092;222,333415394781
"312";"splitbrain/dokuwiki";1390;307;276,885687166059;282,575071777205
"313";"symfony/symfony";12209;2476;2342,87340064418;2337,76827482231
"314";"vowsjs/vows";1497;91;93,4558275315374;92,1299847309485
"315";"mongodb/node-mongodb-native";4661;1069;1118,62291268189;1125,87646429436
"316";"moxiecode/plupload";3608;770;783,466050851194;783,089280934311
"317";"hashrocket/decent_exposure";1368;156;148,178609559717;148,593926399829
"318";"ryanb/nested_form";1675;165;163,086978195896;164,25431140164
"319";"geuis/helium-css";3372;366;471,473435884462;491,526427426901
"320";"jquery/jquery-ui";9430;881;945,75854755696;944,246249104014
"321";"mathiasbynens/jquery-placeholder";3924;550;637,526786534306;636,67320830547
"322";"stacktracejs/stacktrace.js";2331;476;465,732036961514;463,019814447809
"323";"benedmunds/CodeIgniter-Ion-Auth";1605;289;278,976541965648;277,920635406565
"324";"kchmck/vim-coffee-script";1682;166;192,50355028529;194,030811623047
"325";"nvie/gitflow";14232;3182;3048,08951904345;3045,52602242971
"326";"lg/murder";2272;216;249,46911807843;245,429430116818
"327";"mitchellh/vagrant";11877;3035;2882,37484104046;2879,8610432036
"328";"progrium/localtunnel";2869;195;234,562957402995;234,997915426162
"329";"h5bp/html5-boilerplate";33704;4896;4708,72911932668;4689,5078529493
"330";"bundler/bundler";3317;561;584,588535872918;583,637425348017
"331";"ciaranj/node-oauth";1818;317;305,115652022247;298,727990840082
"332";"rails/jquery-ujs";2335;241;249,392475716856;251,634799086021
"333";"coresmart/persistencejs";1601;176;209,64279263277;206,824251485205
"334";"requirejs/requirejs";9156;1982;1974,36973699889;1981,01782942345
"335";"django-compressor/django-compressor";1657;233;212,059862638812;210,986860786356
"336";"AutoMapper/AutoMapper";3414;926;973,202644029191;973,725646838992
"337";"petruisfan/node-supervisor";2694;497;503,003134956291;501,090290313975
"338";"flatiron/cradle";1276;155;155,011220161228;155,498134468962
"339";"RestKit/RestKit";9476;1747;2063,60683263716;2085,08144574089
"340";"razorjack/quicksand";1887;100;90,9844359625699;89,7390480914271
"341";"j4mie/idiorm";1732;247;274,113208246764;271,371700485192
"342";"emmetio/emmet";2829;434;362,983006016582;363,150300564809
"343";"happyworm/jPlayer";3568;698;680,628136508625;684,839697429574
"344";"mattn/emmet-vim";3119;740;695,399719885279;693,638574401558
"345";"less/less.js";13526;1757;1763,58466277931;1758,83791846458
"346";"vcr/vcr";2915;604;560,86325697824;574,907896697805
"347";"appcelerator/KitchenSink";1652;35;39,513044762691;41,7879555019718
"348";"dropwizard/metrics";3916;969;1043,74641562067;1037,52530138032
"349";"ruby/ruby";9547;2520;2364,73972488604;2357,38017563938
"350";"jashkenas/docco";3063;380;326,973078517534;321,359166107996
"351";"gregmalcolm/python_koans";2447;440;419,353961541652;420,711815448834
"352";"ravendb/ravendb";1494;204;203,927470118679;204,944617239866
"353";"technicalpickles/homesick";1715;245;227,290544127708;227,63324988741
"354";"caolan/nodeunit";1757;288;295,212738632356;295,26184014801
"355";"BorisMoore/jquery-tmpl";2715;274;249,804752440029;247,403007578424
"356";"mhevery/jasmine-node";1447;162;183,184406852608;182,880706871879
"357";"wincent/command-t";1481;298;223,279397162392;224,642588821364
"358";"dahlbyk/posh-git";1756;478;478,011882746586;474,066898962095
"359";"seejohnrun/ice_cube";1344;259;215,810416604008;225,66276871543
"360";"socketio/socket.io-client";3484;709;653,391186721995;649,686150559413
"361";"lojjic/PIE";2732;163;163,142030942662;164,000140624259
"362";"geddy/geddy";1901;84;88,0669407862381;88,9362873166776
"363";"midgetspy/Sick-Beard";3127;240;277,335786833106;277,58493820476
"364";"kakserpom/phpdaemon";1259;198;183,326713570801;184,357624189998
"365";"bobthecow/mustache.php";2300;326;319,789193720206;314,578735108111
"366";"andris9/jStorage";1398;137;105,120651528082;102,690042115435
"367";"facebook/flashcache";1356;188;165,375052548528;164,980803461328
"368";"jakejs/jake";1251;214;221,410498057609;220,474616878859
"369";"mrdoob/three.js";24613;5786;5386,34967385541;5380,23027222352
"370";"sehmaschine/django-grappelli";1807;345;341,998740624753;341,176235860407
"371";"django-tastypie/django-tastypie";2946;279;241,230481292733;244,600275147984
"372";"gollum/gollum";6896;1370;1327,09543360777;1318,29078692768
"373";"mesos/spark";1478;49;57,5456666991405;59,7160054302332
"374";"intridea/omniauth";5731;665;665,037483198;671,38551714033
"375";"nathanmarz/cascalog";1257;131;150,861881688004;151,740235777657
"376";"brianmario/mysql2";1443;210;228,827989071267;234,966786442675
"377";"cocos2d/cocos2d-objc";3968;396;341,167614052788;342,514670761408
"378";"taitems/Aristo-jQuery-UI-Theme";1425;15;1,73362710607574;0,387996706213046
"379";"creationix/wheat";1341;75;66,9150510338904;67,0010099450038
"380";"michaeldv/awesome_print";2732;468;468,403456174534;462,94702625254
"381";"JustinTulloss/zeromq.node";1331;267;286,059370963464;285,32003014353
"382";"doctrine/doctrine2";3012;548;483,653003511213;483,148532809333
"383";"kanaka/noVNC";2648;607;573,930756976862;578,91537778405
"384";"mrdoob/stats.js";3048;778;703,685395426139;704,323597392075
"385";"pegjs/pegjs";1760;448;418,350846394511;414,778404928537
"386";"mnutt/hummingbird";2893;198;134,181783168289;134,753772767739
"387";"twitter/flockdb";2802;360;359,207865304307;356,119023998392
"388";"velesin/jasmine-jquery";1820;254;273,73289920381;272,458633760016
"389";"holman/dotfiles";3762;829;717,858077331818;721,360048529552
"390";"activeadmin/activeadmin";6615;880;941,744966985071;952,644417406179
"391";"aino/galleria";1521;89;85,3929985663851;84,1727476944856
"392";"dhotson/springy";1305;164;155,326593286963;154,219978289152
"393";"basho/riak";2462;421;472,533904531292;481,271665591154
"394";"rubygems/rubygems";1484;328;315,247057354857;314,622256876378
"395";"AlanQuatermain/AQGridView";2448;143;116,006536331171;122,310028552434
"396";"brow/leaves";1415;82;83,5833396718441;83,4389307421835
"397";"basecamp/mail_view";1359;59;57,380539142219;58,399397176822
"398";"cinder/Cinder";2500;556;540,988488423127;560,87265304205
"399";"intridea/oauth2";1490;197;179,907960222781;179,632931346316
"400";"arsduo/koala";2944;354;388,817043301945;391,939407605805
"401";"bobthecow/git-flow-completion";1498;345;328,645082302262;329,171171107501
"402";"apenwarr/sshuttle";6734;1488;1294,07086978166;1275,87425931514
"403";"infinite-scroll/infinite-scroll";4135;504;550,669671689043;551,514218942816
"404";"jakerella/jquery-mockjax";1813;322;341,701795036345;345,038698558878
"405";"jzaefferer/jquery-validation";6258;1407;1428,73665651372;1432,06744998255
"406";"jaukia/zoomooz";1448;191;185,823527930842;185,4783601854
"407";"felixge/node-formidable";3025;634;618,615593301546;619,068315043833
"408";"cakephp/cakephp";6419;975;1028,85679298702;1031,69643548129
"409";"cyrilmottier/GreenDroid";2614;212;216,9474397656;220,353786254217
"410";"rsms/node-imagemagick";1324;152;118,969076144346;122,968392891199
"411";"harthur/brain";6937;1609;1978,56211776982;2020,97534887471
"412";"facebook/facebook-android-sdk";3741;558;594,420008189178;600,439934934117
"413";"adamzap/landslide";1375;174;137,295895772704;137,078570880522
"414";"github/github-services";1786;210;219,842360074024;221,375796871278
"415";"thiagopradi/octopus";1707;363;370,445874933257;366,367948511947
"416";"mwaterfall/MWFeedParser";2131;335;330,770251186322;335,102269940134
"417";"Graylog2/graylog2-server";1753;507;258,396280549602;260,655123517362
"418";"ddollar/foreman";3794;688;750,576988666179;754,713202859829
"419";"avalanche123/Imagine";2767;389;396,385699264121;397,464183327984
"420";"pdfkit/pdfkit";2151;307;363,553870796973;362,248836438065
"421";"mozilla/popcorn-js";1975;269;317,544221492266;309,448864750466
"422";"mochi/mochiweb";1366;168;186,901799361917;186,36661194296
"423";"thoughtbot/factory_girl_rails";1557;353;357,440878717101;356,055589097467
"424";"bigbluebutton/bigbluebutton";1541;261;241,454108765441;242,039291403055
"425";"node-xmpp/node-xmpp";1267;148;179,867828691989;179,740493725344
"426";"senchalabs/connect";6277;1063;1026,34663421446;1032,85862260084
"427";"bitwiseshiftleft/sjcl";3280;662;620,825285840093;616,715985630334
"428";"tweenjs/tween.js";2995;682;621,543888789539;613,235161775572
"429";"stephenmcd/mezzanine";2647;587;626,098607111845;630,604625887314
"430";"b4winckler/macvim";5281;627;634,684988813141;631,825459834855
"431";"ubuwaits/css3-buttons";1321;31;11,0930594880638;11,4286734659958
"432";"etianen/django-reversion";1543;277;248,606754595956;252,668233023282
"433";"twitter/snowflake";2429;404;326,102562734055;326,038123846529
"434";"mongodb/mongo-csharp-driver";1328;326;314,751783075256;313,498551235352
"435";"zendframework/zf2";5344;453;473,035779084804;475,011318176891
"436";"michelf/php-markdown";2113;406;388,37711105794;388,383107184249
"437";"substack/dnode";2361;359;386,944290601263;397,2653464908
"438";"ervandew/supertab";1794;439;414,26350268883;417,115313491493
"439";"Marak/colors.js";1979;551;489,935487900887;494,252378708829
"440";"alohaeditor/Aloha-Editor";2180;249;246,104620594865;247,88153463674
"441";"kiwi-bdd/Kiwi";3197;628;670,525466558493;668,265330800388
"442";"stig/json-framework";3709;259;315,692290422877;315,785079527926
"443";"wbotelhos/raty";1700;382;439,766569827192;446,871549149618
"444";"ruboto/ruboto";1899;184;159,379807027586;161,209869626981
"445";"twilio/stashboard";1333;283;176,194014090341;177,757419168171
"446";"FineUploader/fine-uploader";5845;580;588,091493167333;580,138854319589
"447";"pugjs/pug";10657;2631;2494,67733363129;2480,29788932149
"448";"tj/dox";1751;314;324,486697082437;323,729229864914
"449";"facebook/facebook-ios-sdk";5402;732;716,104415381198;715,273336233494
"450";"senchalabs/jQTouch";2903;83;74,5058576541582;75,0160642431287
"451";"visionmedia/masteringnode";1501;222;206,148614462104;206,99259400447
"452";"clojure/clojure";5270;1287;1206,19714205793;1201,19948381812
"453";"newsapps/beeswithmachineguns";3131;715;701,985599029139;705,060171678321
"454";"trentrichardson/jQuery-Timepicker-Addon";2401;271;269,641113743518;272,748012538711
"455";"nsf/gocode";3053;797;715,728066564744;716,915916093624
"456";"knockout/knockout";7380;1252;1233,59917533096;1234,37200039247
"457";"mapbox/tilemill";2290;227;225,332522520693;227,161970703371
"458";"pyrocms/pyrocms";2166;304;260,374730780931;258,544344133352
"459";"ideashower/ShareKit";1880;36;38,5140066990707;38,9915044499062
"460";"ztellman/aleph";1596;324;303,945941188719;305,335020016297
"461";"Simbul/baker";1608;42;37,6671448781612;38,3437614628067
"462";"phpDocumentor/phpDocumentor2";1692;312;265,290965489462;264,219839611683
"463";"wildfly/wildfly";1598;287;218,699409759452;221,050969030042
"464";"tj/ejs";2756;728;749,130498916953;753,308162792266
"465";"kissyteam/kissy";2188;555;481,745163729696;478,999477271636
"466";"boto/boto";5438;780;873,409139725855;871,405475394659
"467";"bmatzelle/gow";4610;1172;1399,70847429991;1585,26044155511
"468";"qTip2/qTip2";1824;205;228,345376679188;226,943028434409
"469";"simplegeo/polymaps";1359;125;91,5283723029478;92,9523962292382
"470";"livid/v2ex";2112;456;442,820929616152;458,467259864854
"471";"Shougo/unite.vim";2275;635;556,503263357169;562,261610691467
"472";"fetlife/rollout";1906;331;221,458872264264;218,386891672521
"473";"zeromq/pyzmq";1304;272;235,312176972389;239,578889882062
"474";"unconed/TermKit";4443;269;283,547431627975;279,052953452182
"475";"openstack/swift";1307;336;339,881054350592;340,040965238091
"476";"openstack/nova";1764;314;302,012500095454;300,278303305408
"477";"mono/monodevelop";1599;326;267,156309659404;274,214121113602
"478";"locomotivecms/engine";2088;237;197,441465298366;196,808124340192
"479";"Codeux-Software/Textual";1303;167;154,179393502244;150,460128880461
"480";"leah/PullToRefresh";1983;63;46,4599092896386;46,3376882020091
"481";"cloudhead/node-static";1550;292;275,121553723997;272,620748893074
"482";"epeli/underscore.string";2994;417;450,354216240885;449,294547928291
"483";"johnezang/JSONKit";5727;996;1038,55484136661;1036,25457839732
"484";"johndyer/mediaelement";3960;776;761,294555618936;790,051775916613
"485";"mikechambers/as3corelib";1507;77;57,5078670129497;57,872119118877
"486";"globalize/globalize";1273;270;252,636274175468;257,391532373875
"487";"mattgemmell/MGSplitViewController";1536;87;98,3085143482737;95,8391068680892
"488";"wycats/handlebars.js";10190;2217;2195,6286909202;2188,57723427107
"489";"sferik/rails_admin";5951;763;795,351011152131;798,493408031919
"490";"vitch/jScrollPane";1987;219;203,467152177396;201,804838158667
"491";"jeffkaufman/icdiff";1824;255;264,729795620049;270,799104240439
"492";"ruby-grape/grape";7223;1251;1395,41545547244;1390,61625486819
"493";"guard/guard";4899;684;723,348064012659;720,817934085226
"494";"nathansearles/Slides";1726;161;157,876206400595;159,940668915605
"495";"errbit/errbit";3346;483;425,363764542308;423,174981958464
"496";"tj/git-extras";8140;2165;1745,77147958622;1714,85769270978
"497";"carlhuda/janus";6787;848;931,338078369021;946,428169523932
"498";"beetbox/beets";4654;905;828,244691644663;830,788341813967
"499";"joewalnes/smoothie";1457;194;218,104274787895;221,673645791873
"500";"playframework/play1";1520;62;41,1363764351389;43,1643172169533
"501";"mishoo/UglifyJS";6700;1062;1104,15069246243;1105,58783520216
"502";"imatix/zguide";1729;346;302,784850774906;304,565336167319
"503";"soffes/sstoolkit";3246;462;440,31906982689;438,169521677046
"504";"HumbleSoftware/envisionjs";1499;114;101,24863355818;101,061230040669
"505";"bitstadium/HockeyKit";2169;227;277,709360454046;279,779084135088
"506";"allmarkedup/purl";1797;133;140,185891570738;140,205143097496
"507";"overtone/overtone";3087;733;582,757783017346;578,209588506663
"508";"presidentbeef/brakeman";3292;874;808,361355190619;815,993031684273
"509";"overviewer/Minecraft-Overviewer";1409;357;221,821619572534;211,533363963935
"510";"rsms/kod";2471;52;48,4805617568103;51,3888062096357
"511";"getsentry/sentry";8947;2304;2385,76352579633;2383,96448835056
"512";"benbarnett/jquery-animate-enhanced";1445;61;52,5577202794624;53,1141037600386
"513";"maccman/juggernaut";1684;41;48,8080427345696;50,249663603036
"514";"Atlantic18/DoctrineExtensions";1546;305;307,598348666344;304,369431714265
"515";"mauricemach/coffeekup";1314;66;62,6127982221669;60,9694434197486
"516";"scribejava/scribejava";3296;730;610,973759233054;607,857211286576
"517";"twitter/scala_school";2473;651;573,344407337227;573,89580100364
"518";"vfr/Reader";3204;686;698,907210242422;701,93435132335
"519";"substack/node-optimist";2224;218;199,860366685071;198,221863530417
"520";"libgit2/libgit2";5590;876;902,109979551608;900,948954787483
"521";"libgit2/rugged";1647;271;226,960303987136;227,934125576882
"522";"aFarkas/webshim";1406;201;214,534306915805;214,99612261524
"523";"davatron5000/Lettering.js";4428;508;513,701527270103;510,967355427154
"524";"slim-template/slim";3886;678;696,849252638247;698,761040952472
"525";"jquery/jquery-mobile";9863;648;679,210774110759;677,172430893181
"526";"NodeRedis/node_redis";5969;1576;1618,58871741817;1651,22227862162
"527";"nathansmith/formalize";1340;41;51,8672600701016;52,2036564743526
"528";"puppetlabs/puppet";3947;863;795,434296010372;801,728241124969
"529";"diaspora/diaspora";10670;999;1043,12134208736;1044,65099283042
"530";"tobie/ua-parser";1649;243;275,87934905251;275,585312989507
"531";"liuliu/ccv";5183;755;639,564037608791;643,455543117179
"532";"es-shims/es5-shim";4854;1288;1303,57503151847;1301,4755192189
"533";"silexphp/Silex";3130;538;587,428561002802;590,421423428353
"534";"Automattic/knox";1518;186;184,978733448156;184,092400795904
"535";"sproutcore/sproutcore";2160;94;109,325740558564;108,055664298946
"536";"sstephenson/eco";1768;89;94,8464854378617;94,5625648120514
"537";"madrobby/zepto";10508;2208;2117,92185538814;2112,14368904279
"538";"slimphp/Slim";6665;1762;1830,94300689986;1830,14212055429
"539";"tapmodo/Jcrop";2942;662;678,330533483579;683,632605700104
"540";"substack/node-browserify";9590;2621;2840,82262560277;2854,57946818843
"541";"Leaflet/Leaflet";13483;3309;3227,6112681004;3210,59891746435
"542";"samyk/evercookie";2153;593;545,07265192404;540,665749131313
"543";"facebook/pfff";1651;441;436,434852817911;428,019553968884
"544";"SlexAxton/yepnope.js";2595;176;196,388865353091;195,918331059235
"545";"davist11/jQuery-One-Page-Nav";1281;264;308,812372171674;309,004743730969
"546";"foreverjs/forever";7733;1947;2008,52815514532;2002,88783781692
"547";"bitly/data_hacks";1275;420;429,029765512578;428,250661560129
"548";"jquery/globalize";2412;634;709,929034278094;704,769611090012
"549";"fpillet/NSLogger";3415;825;876,352354582704;866,296225895615
"550";"jashkenas/backbone";24653;3815;3957,92033164097;3931,47358359307
"551";"radar/guides";1339;166;148,532475231451;148,564465763171
"552";"utahta/pythonbrew";1405;77;68,3190764457851;68,50977760176
"553";"hbons/SparkleShare";3603;327;322,706272799268;325,326197919501
"554";"senchalabs/jsduck";1298;180;164,150227779369;161,350235274975
"555";"murtaugh/HTML5-Reset";1768;270;240,186926364321;241,438847905692
"556";"B-Sides/ELCImagePickerController";1489;394;416,255975615669;414,578896619893
"557";"guard/guard-livereload";1732;273;294,831650431153;294,514738498583
"558";"codebutler/firesheep";1956;220;212,454543499747;213,26053778044
"559";"pennersr/django-allauth";2311;633;593,618152259377;591,66192880478
"560";"MacRuby/MacRuby";1861;61;53,9665952643358;52,3640895349237
"561";"kennethreitz/clint";1978;338;378,762013180718;377,309475387515
"562";"mozilla/task.js";1492;281;257,44679866155;258,355776429818
"563";"Yelp/mrjob";1780;389;270,430097272049;264,410405407526
"564";"getpelican/pelican";5697;1293;1271,90978509376;1272,12429022956
"565";"wandenberg/nginx-push-stream-module";1436;395;392,604565123333;398,491418687424
"566";"h5bp/lazyweb-requests";1472;213;264,138755419425;270,289756335994
"567";"fuel/fuel";1394;82;65,5640392922953;66,901870126859
"568";"Pylons/pyramid";1963;345;285,842492493584;287,337400612259
"569";"sj26/mailcatcher";3273;737;704,570877100724;708,53489827021
"570";"akdubya/dustjs";1484;109;97,8665155926418;97,5605165356596
"571";"ajaxorg/ace";12581;2563;2652,07188277767;2657,52579196958
"572";"LeaVerou/csss";1366;160;190,52821758982;190,928527094648
"573";"shower/shower";3041;797;598,950444191554;585,775999000481
"574";"phonegap/phonegap-start";3490;251;283,188689852651;283,900497027045
"575";"functional-koans/clojure-koans";2417;466;397,701073161616;394,315776649972
"576";"omab/django-social-auth";2298;172;193,389454977555;189,688666614918
"577";"meltingice/CamanJS";2354;615;705,833457628719;691,208368032943
"578";"jedi4ever/veewee";3905;393;459,858905681969;460,357752923515
"579";"OpenKinect/libfreenect";2288;264;238,916084099376;241,827825369631
"580";"douglascrockford/JSLint";2667;485;504,34657245394;501,91642634003
"581";"chrismiles/CMPopTipView";2277;483;514,527507529961;516,714013569962
"582";"tj/should.js";2304;348;303,982524313637;300,971111318694
"583";"douglascrockford/JSON-js";6013;1027;1084,25366267321;1080,70941956078
"584";"OpenELEC/OpenELEC.tv";1525;251;203,488012830291;202,48514324879
"585";"sonata-project/SonataAdminBundle";1359;231;231,462561181646;234,257462391978
"586";"Studio-42/elFinder";1939;441;407,290257514572;408,621826607498
"587";"pa7/nude.js";1597;274;319,454305922542;310,254324156338
"588";"JeffreyZhao/wind";1321;131;119,590786969623;123,351270191303
"589";"millermedeiros/js-signals";1376;300;321,083910877542;321,260727090481
"590";"headjs/headjs";3944;313;339,821762588524;339,198594809136
"591";"comfy/comfortable-mexican-sofa";1967;278;361,712512162385;362,923375267863
"592";"blueimp/jQuery-File-Upload";23435;4195;4202,839945706;4197,11918377934
"593";"kolber/audiojs";1484;263;292,810452406469;291,814074351171
"594";"boctor/idev-recipes";2954;289;295,173514327258;293,28028765123
"595";"cubiq/iscroll";7355;2002;1878,36948259462;1874,29496728627
"596";"nathanaelkane/vim-indent-guides";1471;366;339,00881401569;337,410436349696
"597";"assaf/zombie";3835;853;783,573703674271;775,909119244134
"598";"pry/pry";4135;744;742,535005779014;740,70672862566
"599";"rstudio/rstudio";1303;321;277,478610871017;279,790591189295
"600";"johannilsson/android-actionbar";1409;78;74,3854903738797;75,7376422369262
"601";"ivansafrin/Polycode";2259;223;221,798418780183;222,995464965332
"602";"myell0w/MTStatusBarOverlay";1975;129;134,72385928864;133,031911757275
"603";"filamentgroup/Responsive-Images";1415;47;41,0902176736792;39,9661326108353
"604";"nginx/nginx-releases";1681;288;354,97031807915;346,07674040028
"605";"h5bp/mobile-boilerplate";3957;272;313,817031404369;313,882640299896
"606";"syntaxhighlighter/syntaxhighlighter";3751;576;511,428649358014;511,903019719703
"607";"bitcoin/bitcoin";8901;2368;2108,67850822934;2116,98793668001
"608";"nicolasff/webdis";1623;332;326,080453833939;333,329593108097
"609";"eddiemachado/bones";3130;458;512,304046274725;520,124078921305
"610";"schematics/schematics";1551;232;203,741974747035;199,642561370925
"611";"ariya/phantomjs";17828;4342;4337,15917043678;4388,82343133628
"612";"stylus/stylus";6905;1440;1400,18807071224;1394,19073840503
"613";"TrinityCore/TrinityCore";3310;606;454,904478145018;461,553526114329
"614";"hhatto/autopep8";1334;301;323,068333007497;324,081333099988
"615";"etsy/statsd";9632;2339;2227,88162211227;2222,89671668574
"616";"ericjohnson/canabalt-ios";1518;145;143,349164350819;143,983565026867
"617";"metafizzy/isotope";6920;1256;1289,55091163443;1287,57726645165
"618";"apotonick/roar";1580;257;277,237166378435;275,309907233086
"619";"Bukkit/Bukkit";1646;143;86,2529051864187;85,6571850097062
"620";"jordansissel/fpm";6448;1547;1494,0646066133;1493,08541210968
"621";"xbmc/xbmc";4704;991;847,689841957984;841,801023781053
"622";"camlistore/camlistore";1636;372;393,482154676346;401,052911034433
"623";"openannotation/annotator";1501;309;288,965109614767;290,887566971981
"624";"BonsaiDen/JavaScript-Garden";2367;593;544,563076534593;550,333110893783
"625";"postrank-labs/goliath";2318;199;227,669630903936;229,325570189271
"626";"mobile-shell/mosh";5067;1020;993,000645825993;998,018974996604
"627";"1602/compound";1654;62;62,9792560049708;63,6447770305938
"628";"johannilsson/android-pulltorefresh";2481;318;349,818478190805;352,174887409504
"629";"Cocoanetics/DTCoreText";4226;1129;1345,90623661788;1350,42751930018
"630";"kriswallsmith/assetic";3265;365;374,79406832031;374,833275162452
"631";"olado/doT";2707;758;761,903597596512;760,762086908485
"632";"majutsushi/tagbar";2323;645;637,26086435853;634,089002791255
"633";"samizdatco/arbor";2215;231;214,380365342927;217,366480791584
"634";"nelhage/reptyr";1963;445;372,033469169949;363,167534372477
"635";"socketstream/socketstream";3388;248;211,259910871081;208,212835966733
"636";"AliSoftware/OHAttributedLabel";1493;151;154,790476798941;154,503076152497
"637";"MugunthKumar/MKStoreKit";1913;261;231,18467241896;229,763160088314
"638";"bebraw/jswiki";3558;362;373,811965018173;362,345630642924
"639";"digitalfruit/limejs";1381;96;108,984251684039;108,510498659732
"640";"devstructure/blueprint";1952;122;132,744811927907;128,812076140652
"641";"KnpLabs/Gaufrette";1663;290;293,748421843479;290,008288825035
"642";"schacon/git-scribe";1262;104;87,0791154640112;88,3527965468705
"643";"jokkedk/webgrind";1794;332;322,604230462074;324,235447400222
"644";"dropwizard/dropwizard";4332;1198;1181,50666855928;1178,21517444451
"645";"jshint/jshint";6274;1508;1584,05538564098;1578,61752139445
"646";"browserstate/history.js";8920;1212;1260,40606359807;1258,62523317042
"647";"brunch/brunch";5192;1245;1325,7277845113;1336,20845176338
"648";"cubiq/add-to-homescreen";1438;241;226,772804325493;225,286260748127
"649";"CreateJS/EaselJS";5174;1061;1003,45696434471;1005,49441010866
"650";"laverdet/node-fibers";2245;474;471,689035518184;475,663536741535
"651";"batmanjs/batman";1769;36;23,0911720378498;23,1439699290642
"652";"imakewebthings/waypoints";7038;1585;1708,12856047095;1703,37218478897
"653";"flot/flot";4960;782;859,418990740064;849,880326212962
"654";"octocat/Spoon-Knife";9944;489;453,31154809009;452,10011080028
"655";"aaronsw/html2text";1321;280;280,845947936912;284,94011178488
"656";"keithclark/selectivizr";1651;158;178,516617750034;178,404512011923
"657";"roots/sage";7083;1711;1701,31404935142;1700,03579446479
"658";"NoamB/sorcery";2401;355;343,653737953402;343,156045980851
"659";"javve/list.js";6678;1612;947,095924290758;939,721142515673
"660";"smcllns/css-social-buttons";1533;135;124,486169686076;123,414059950732
"661";"DavyJonesLocker/client_side_validations";2102;255;254,184206180453;254,996532391598
"662";"instructure/canvas-lms";1697;316;277,376972725619;275,656094257515
"663";"cujojs/curl";1624;248;265,956618706321;263,59553194418
"664";"nicklockwood/iVersion";1642;366;404,795585931125;403,117370807485
"665";"seanpowell/Email-Boilerplate";2612;622;682,921872622267;692,78198943754
"666";"remiprev/teamocil";1404;286;335,546810562258;332,548504036761
"667";"amatsuda/kaminari";5729;1004;1067,46246523599;1066,68936581961
"668";"resume/resume.github.com";22074;6373;6259,1595439996;6236,98995473055
"669";"CouchPotato/CouchPotatoServer";2451;612;590,381163572055;610,13425990778
"670";"defunkt/dotjs";2956;306;340,024149302444;339,929060611119
"671";"karmi/retire";1885;103;103,656294840481;102,056053636753
"672";"scottjehl/Respond";9997;1438;1524,47048253307;1522,0003650253
"673";"paperjs/paper.js";6323;1400;1462,89594171936;1470,89432795914
"674";"ServiceStack/ServiceStack";3317;584;562,875912736173;571,550175907139
"675";"nathanvda/cocoon";1949;541;542,397310179345;529,40179406255
"676";"mikehostetler/amplify";1392;110;89,9359039774558;88,0675556512921
"677";"LearnBoost/cluster";1914;164;164,281244462203;164,085573179683
"678";"kripken/emscripten";10068;2060;1776,40105606359;1791,89599254375
"679";"aFarkas/html5shiv";6988;1667;1741,74888153897;1746,50522914694
"680";"danlucraft/git.js";1251;52;50,7818671857864;52,1588594412442
"681";"chriskempson/tomorrow-theme";9381;1755;1784,60863116321;1796,56459495176
"682";"Behat/Behat";1772;363;372,595150409395;376,991861568091
"683";"FransBouma/Massive";1531;178;173,042065450208;171,847282087334
"684";"cjdelisle/cjdns";2258;575;519,964150966591;599,48814059965
"685";"altercation/vim-colors-solarized";3802;887;849,662235709051;849,104326156479
"686";"altercation/solarized";9245;2287;2355,0638131786;2357,18740608456
"687";"ded/script.js";1871;437;356,611232645152;356,569560292845
"688";"saltstack/salt";6464;1576;1543,41933007342;1537,15569873298
"689";"rubysherpas/forem";1586;178;161,964307804096;166,617463977846
"690";"WebDevStudios/Custom-Metaboxes-and-Fields-for-WordPress";1870;153;145,644698904405;147,463152522706
"691";"TransitApp/SVWebViewController";2220;568;692,392540209511;710,199675021074
"692";"thoughtbot/capybara-webkit";1690;212;220,026741351453;221,211658893588
"693";"defunkt/jquery-pjax";13364;2470;2350,00101558656;2339,71827072103
"694";"bjorn/tiled";3872;935;1043,49520490002;1064,0693231108
"695";"esnme/ultrajson";1483;335;304,535190511208;307,458712471516
"696";"chaps-io/public_activity";2113;398;424,51814069434;423,600119776996
"697";"koenbok/Cactus";2707;648;630,443961898407;625,838318599038
"698";"moment/moment";25718;5427;5145,75685265273;5079,85361613254
"699";"Flotype/now";1875;62;27,7201324820981;28,5616785793504
"700";"madhums/node-express-mongoose-demo";2979;758;708,313374753023;702,772731524764
"701";"pypa/virtualenv";1626;443;378,30957017911;378,23040157228
"702";"kstenerud/iOS-Universal-Framework";2765;287;297,639666013615;298,763428772323
"703";"symfony/symfony-standard";1313;172;117,001497335481;112,837371227795
"704";"JakeWharton/ActionBarSherlock";7262;800;866,209950497657;865,603676862838
"705";"basecamp/pow";3241;308;282,677881187659;283,771999737023
"706";"haraka/Haraka";2108;379;350,286002327783;342,733757508918
"707";"etsy/logster";1694;258;269,590958876751;270,25561396317
"708";"kennethreitz/python-guide";8617;2124;2123,84836100108;2123,74924516413
"709";"addthis/stream-lib";1341;259;290,643049459593;297,502182738636
"710";"docpad/docpad";2798;321;349,49527781764;347,85804437609
"711";"CreateJS/TweenJS";1876;411;355,573137918034;349,147318220171
"712";"mdo/preboot";1739;115;135,786323284214;135,321723391429
"713";"BigZaphod/Chameleon";2400;325;468,770978981676;476,907331710169
"714";"FriendsOfSymfony/FOSRestBundle";1331;237;241,639353807706;242,362865368922
"715";"eddiezane/lunchy";2204;448;510,193661035155;516,771159474963
"716";"vmg/redcarpet";3420;713;666,760015856499;660,303034640182
"717";"spray/spray";2298;492;448,255369787283;451,885928553444
"718";"twitter/util";1498;419;396,015359920038;394,810501952281
"719";"ether/etherpad-lite";5412;940;1104,75859397259;1100,77614843312
"720";"kennethreitz/tablib";1902;538;489,224089412853;515,277783423062
"721";"play/play";2650;317;323,116686992501;323,384263892981
"722";"kissjs/node-mongoskin";1422;257;247,554302376828;251,985093628361
"723";"spine/spine";3208;336;396,178471608803;399,98263954761
"724";"ci-bonfire/Bonfire";1309;144;151,397557056757;149,149892989888
"725";"joyent/libuv";3413;86;96,4848631632622;96,7360612694158
"726";"cujojs/when";2923;593;703,151662873937;689,436621907363
"727";"activerecord-hackery/ransack";2682;662;666,903301840825;677,834610699049
"728";"celluloid/celluloid";3277;540;608,936428735127;608,80481294569
"729";"thomasdavis/backbonetutorials";2356;219;250,104973947291;250,621655822796
"730";"mikecao/flight";1372;371;364,738614131174;360,767053890635
"731";"paulirish/matchMedia.js";1896;374;347,225669863667;348,558825911183
"732";"solnic/virtus";3080;703;897,955135161896;910,703427136279
"733";"cliftonc/calipso";1664;140;97,7765807940304;95,8330451776981
"734";"klein/klein.php";1756;334;308,732184995386;307,477331097407
"735";"DanielWaterworth/Raphters";1259;57;54,2051985968979;54,9606812362994
"736";"ender-js/Ender";1809;131;174,353630244115;176,51132575807
"737";"tj/nib";1630;249;219,267704183145;220,013899624307
"738";"acani/Chats";1868;573;564,635006059328;558,405127571911
"739";"bnoguchi/everyauth";3248;246;262,401397399077;254,183907175326
"740";"mozilla/persona";1799;163;109,549833770671;109,590751973911
"741";"zk00006/OpenTLD";1686;200;199,878718509775;196,967869818903
"742";"mono/MonoGame";3422;805;554,74393923504;552,93847225543
"743";"nesquena/rabl";3336;295;319,032735945735;317,623383614625
"744";"indutny/node-spdy";1864;298;295,191350943151;297,799590725055
"745";"derbyjs/derby";4000;415;415,155149781431;415,497650171868
"746";"theturtle32/WebSocket-Node";1295;353;281,462856046975;287,845449941918
"747";"activerecord-hackery/squeel";2211;292;316,278937969923;322,788731449335
"748";"fqrouter/fqrouter";1733;455;607,497067876832;612,151303432496
"749";"abrasive/shairport";2100;160;170,397256346581;171,754501195933
"750";"melonjs/melonJS";1593;290;272,665722168798;275,119782614642
"751";"PaulUithol/Backbone-relational";2412;156;185,703386207204;187,064800887404
"752";"cloudfoundry-attic/vcap";1385;15;12,7559852160355;14,5802837063941
"753";"xoxco/jQuery-Tags-Input";1761;341;314,928857846178;318,481444255682
"754";"vmg/sundown";1310;185;135,947661232509;136,84197771397
"755";"manuelkiessling/nodebeginner.org";2898;658;634,894397248295;643,145109287157
"756";"wavded/humane-js";1944;184;173,191242574624;172,472345907704
"757";"Anthony25/gnome-terminal-colors-solarized";1386;371;338,055921494949;343,694536314053
"758";"wise9/enchant.js";1450;189;195,773622988614;201,218130021665
"759";"share/ShareJS";4080;623;716,711191371316;720,752540512714
"760";"harvesthq/chosen";19347;2204;2357,91287946847;2366,68262412917
"761";"nikic/PHP-Parser";2244;583;536,383285357412;533,779756424099
"762";"verekia/initializr";1331;151;156,734263075592;161,583781389141
"763";"ha/doozerd";2661;315;366,690012086673;362,406307484695
"764";"liuxinyu95/AlgoXY";1888;445;462,234238487897;480,054574215719
"765";"JuliaLang/julia";6990;1775;1732,11902572883;1712,63623768203
"766";"jaysalvat/vegas";1325;284;279,40907986417;286,984193040604
"767";"pa7/heatmap.js";3289;459;405,976807249376;409,347254960956
"768";"BorisMoore/jsrender";1859;356;301,053115942148;299,005776171912
"769";"honcheng/iOSPlot";1406;106;101,793982150722;100,814761186498
"770";"thoughtbot/bourbon";7207;1658;1755,68194045335;1791,66255782712
"771";"mozilla/pdf.js";14209;2905;2652,68619586872;2638,77264108891
"772";"csswizardry/inuit.css";4012;278;337,023866159188;334,92216456663
"773";"thebird/Swipe";5504;1020;952,179389200764;956,050966043469
"774";"madrobby/microjs.com";1322;272;246,829602617674;246,959722760685
"775";"thoughtbot/laptop";5297;1427;1279,42238489019;1276,53215734896
"776";"jiaaro/pydub";1367;306;317,555341298229;319,683603700551
"777";"anchorcms/anchor-cms";2677;393;399,894588903827;401,674794300895
"778";"wakaleo/game-of-life";1583;112;74,0736681878373;73,4558010272049
"779";"necolas/normalize.css";20899;5143;4557,29775346739;4539,44094330405
"780";"joelambert/Flux-Slider";1310;128;136,70514576731;134,032010178182
"781";"davatron5000/FitText.js";5860;759;788,460154524342;789,284588370122
"782";"bergie/hallo";2386;270;310,159391573519;317,963091147533
"783";"Nyx0uf/NYXImagesKit";2311;485;517,466677822983;516,118794098491
"784";"pakerfeldt/android-viewflow";1773;214;199,581357336992;202,484072035874
"785";"gazay/gon";2086;451;468,696882834453;469,641082972499
"786";"Khan/khan-exercises";1574;101;119,069609151248;119,925984162853
"787";"github/linguist";3809;1027;1163,08582380795;1172,45620232897
"788";"mobolic/facebook-sdk";1637;347;329,523404894199;321,915833016742
"789";"chocolatey/chocolatey";2730;202;165,975386641173;164,049121592619
"790";"jejacks0n/mercury";2496;236;269,299748792699;265,264078423237
"791";"codebrew/backbone-rails";1695;68;82,5843034455071;83,9714715168504
"792";"requirejs/r.js";2187;405;472,125346542314;475,894847462537
"793";"lloyd/JSONSelect";1533;157;176,038138150918;175,54430133921
"794";"splitrb/split";1755;314;303,433004000372;305,181113983062
"795";"jquery-boilerplate/jquery-boilerplate";2375;322;353,504160648534;354,868628664006
"796";"RailsApps/rails_apps_composer";1296;125;100,016861273106;99,7561543108871
"797";"joehewitt/scrollability";1820;37;39,2836658183641;39,9977952982612
"798";"rembo10/headphones";1925;370;331,384336472988;336,663281892247
"799";"benjaminoakes/maid";1267;210;186,108232691683;184,519691601273
"800";"jigish/slate";5723;974;964,941801399917;964,399183861105
"801";"handsontable/handsontable";6391;1646;1442,11516162909;1443,81588230649
"802";"imakewebthings/deck.js";4869;454;510,740193287797;509,505853023112
"803";"domesticcatsoftware/DCIntrospect";2173;140;169,323214240919;168,784987603109
"804";"emberjs/ember.js";16115;3052;3055,23532337737;3079,67170244558
"805";"asyncly/EventEmitter2";1330;309;314,344920614814;314,392377203916
"806";"SublimeCodeIntel/SublimeCodeIntel";4185;835;891,282634257207;889,702451672877
"807";"Wizcorp/phonegap-facebook-plugin";1825;340;388,596534564928;394,429880998925
"808";"evanw/glfx.js";1328;351;242,423249836616;242,529699662565
"809";"jakesgordon/javascript-state-machine";2821;745;663,363704588717;665,059011797862
"810";"skynetservices/skynet";1319;273;246,446947059004;243,714197601047
"811";"cameronmcefee/plax";2245;216;174,408460480243;174,591064243177
"812";"RolifyCommunity/rolify";1744;397;412,693901365072;414,838291343351
"813";"jeff-optimizely/Guiders-JS";1646;38;27,6594197264413;26,7941004199788
"814";"noflo/noflo";1942;306;317,149511773944;319,985184235593
"815";"fulcrum-agile/fulcrum";1463;97;96,8118070174951;98,9736401024497
"816";"s3tools/s3cmd";1830;533;494,425979745489;494,053726272188
"817";"hakimel/reveal.js";27683;7248;7321,55720006388;7336,13013486466
"818";"CSSLint/csslint";3160;654;677,861050138147;676,283380578529
"819";"composer/composer";7582;2085;1883,37891705308;1880,34509365822
"820";"jverkoey/nimbus";5879;1119;1183,89969927039;1183,97825846828
"821";"documentcloud/visualsearch";1653;160;215,795620118367;210,800169538147
"822";"bumptech/stud";1360;210;238,143859804616;238,232993810337
"823";"lrsjng/h5ai";1745;471;380,268409555287;377,322230678568
"824";"worrydream/Tangle";1447;162;84,4983318722445;82,9424518739911
"825";"stevegraham/slanger";1399;214;224,712630306441;228,261848573294
"826";"tylertate/semantic.gs";1700;100;114,800395466542;115,507792475574
"827";"eclipse/vert.x";4712;1341;1294,14633581408;1290,46078942196
"828";"BrightcoveOS/Diamond";1260;147;195,20025292802;192,010125381438
"829";"ai/visibilityjs";1407;173;168,165476410668;167,199083134395
"830";"xing/wysihtml5";6518;328;395,391948206822;394,949101739071
"831";"bigspotteddog/ScrollToFixed";1385;329;313,777727267483;310,788642195787
"832";"mafintosh/mongojs";1248;322;309,61980768364;309,150120175121
"833";"ebidel/filer.js";1314;92;69,9856175817393;70,2829306261661
"834";"Mottie/tablesorter";1685;371;332,982003264187;338,621095771866
"835";"galetahub/ckeditor";1506;327;374,294590068198;376,971790609478
"836";"olivernn/lunr.js";3367;730;709,683999952252;711,740382931479
"837";"mrclay/minify";1875;427;371,243465504374;365,540080659751
"838";"kennethreitz/legit";3940;474;428,349823926005;425,370740320262
"839";"cucumber/cucumber-jvm";1251;279;277,413680063198;280,385703657081
"840";"mattbryson/TouchSwipe-Jquery-Plugin";3187;741;768,150111036678;775,331374296573
"841";"drapergem/draper";3690;587;677,963180318134;671,918442063145
"842";"twitter/twui";2698;177;165,610335351117;166,377240018239
"843";"Robdel12/DropKick";1877;76;96,2706431019997;95,1305323926965
"844";"pkyeck/socket.IO-objc";1747;225;224,559629556917;217,058097240486
"845";"23/resumable.js";2776;471;476,989421201773;483,849189320009
"846";"swagger-api/swagger-core";3318;808;758,549210751615;756,925323674654
"847";"mttkay/ignition";1317;116;122,849591593711;125,829140894969
"848";"cryptocat/cryptocat-legacy";2253;280;338,758745189609;333,787999137141
"849";"devongovett/pdfkit";2290;602;603,4357949018;603,535700832548
"850";"sensu/sensu";2340;509;563,093796201226;563,071571611444
"851";"DevinVinson/WordPress-Plugin-Boilerplate";3652;894;886,364608930903;888,491820288444
"852";"testem/testem";2425;491;406,114249701485;401,599994241643
"853";"andrewplummer/Sugar";3059;427;446,75459272973;450,058779750851
"854";"Netflix/curator";1341;249;200,575219706557;194,778123555162
"855";"aws/aws-sdk-ruby";2002;408;440,30223230013;443,049083621792
"856";"andrewrk/groovebasin";1540;198;212,130285656574;210,550575990418
"857";"alexgorbatchev/jquery-textext";1256;107;110,127829150629;110,632319310212
"858";"jonikorpi/Golden-Grid-System";1700;57;59,7770396615321;60,1130903965884
"859";"SignalR/SignalR";5662;839;838,557645781388;840,563178256704
"860";"sockjs/sockjs-client";3900;922;858,829395131237;856,901530856747
"861";"Gamua/Starling-Framework";1978;263;232,602842843079;230,034287293844
"862";"mattt/FormatterKit";3637;839;872,509079215551;874,498151543882
"863";"mashery/iodocs";1745;268;266,618227264702;266,564362763433
"864";"etsy/deployinator";1750;148;154,533661468493;158,251731551011
"865";"kennethreitz/osx-gcc-installer";3011;158;142,229604795471;142,981376585928
"866";"AssetSync/asset_sync";1530;158;123,875786421517;123,773208136793
"867";"rbenv/rbenv";8150;1854;1763,40338788922;1756,30960273421
"868";"rbenv/ruby-build";2429;365;369,03714186823;367,215962873263
"869";"HumbleSoftware/Flotr2";2371;159;166,304314248944;161,960893414266
"870";"wbond/package_control";2914;729;651,851225810028;651,530852423802
"871";"paularmstrong/swig";2459;654;730,458488379614;732,206422766452
"872";"HansPinckaers/GrowingTextView";1869;326;346,812274011813;343,687255313822
"873";"xdissent/ievms";9376;1258;1398,27246876892;1434,24702421351
"874";"minetest/minetest";1959;569;454,330340611981;458,081841932645
"875";"modularscale/modularscale-sass";1340;314;237,072064588674;232,50996349936
"876";"woothemes/woocommerce";2668;741;673,312034201161;675,788133756166
"877";"escoz/QuickDialog";3160;252;258,450152047272;257,721458865947
"878";"gildas-lormeau/zip.js";1443;203;192,279286444964;193,98427560657
"879";"fgnass/spin.js";8121;1024;1114,25017238141;1111,79489256807
"880";"sightmachine/SimpleCV";1541;307;289,531115481757;291,211304841437
"881";"bcit-ci/CodeIgniter";12186;2868;2616,17571990297;2601,3808080157
"882";"audreyt/ethercalc";1317;253;239,701710305852;242,046607076659
"883";"requirejs/almond";2283;360;370,388821639895;372,136184686138
"884";"gekitz/UIDevice-with-UniqueIdentifier-for-iOS-5";1255;53;40,7237754960644;40,7794570895862
"885";"seyhunak/twitter-bootstrap-rails";4351;445;503,812972740472;511,516430821616
"886";"openexchangerates/accounting.js";2797;592;555,422327361641;558,767385708023
"887";"gimenete/iOS-boilerplate";2943;109;105,771072411775;108,045908615233
"888";"desandro/imagesloaded";5171;1239;1055,90573560825;1061,16148228736
"889";"MattWilcox/Adaptive-Images";1777;124;130,509550717295;129,817406938239
"890";"flatiron/flatiron";1309;81;95,5111172252012;93,5397616048389
"891";"github/hubot";10480;2788;2673,5519666763;2624,67179140147
"892";"rcrowley/goagain";1437;238;227,374732484477;223,971856585612
"893";"kennethreitz/envoy";1666;197;185,141190243038;185,168022181793
"894";"madrobby/keymaster";5218;617;561,248480174361;559,539273558474
"895";"DisposaBoy/GoSublime";2203;543;490,873197543028;487,208495119941
"896";"JabbR/JabbR";1257;197;181,824917085577;181,757240863824
"897";"ylechelle/OpenUDID";1600;300;258,303257402769;255,633042509521
"898";"MrSwitch/hello.js";3693;655;642,734207366176;656,099522037048
"899";"ooyala/barkeep";1401;115;139,14423455029;140,23371202326
"900";"jquery-boilerplate/jquery-patterns";1498;196;189,754266309982;191,285095603037
"901";"davatron5000/FitVids.js";4193;528;584,186220744277;583,528606964885
"902";"e14n/pump.io";1411;233;233,773731576942;235,72010057624
"903";"rickyrauch/Balloons.IO";2226;186;196,002108513142;198,878965392095
"904";"ShareKit/ShareKit";2143;196;206,91010175374;206,268915246639
"905";"casperjs/casperjs";5569;1376;1317,04840290674;1309,10308498972
"906";"mathiasbynens/dotfiles";14088;2957;3168,04106065399;3199,43508702242
"907";"kien/ctrlp.vim";5198;1060;1374,78665667436;1371,16031751944
"908";"twbs/bootstrap-sass";10695;2250;2256,62307897626;2244,69216394191
"909";"dotless-de/vagrant-vbguest";1699;430;396,521448408919;396,407492111844
"910";"andreafabrizi/Dropbox-Uploader";3877;998;923,606410109153;927,931584592599
"911";"playframework/playframework";7775;1865;1836,69339685382;1829,70817176408
"912";"powmedia/backbone-forms";2216;197;185,337187760056;187,335466054611
"913";"ryanb/letter_opener";2240;414;411,097198175675;408,870044087118
"914";"github/hubot-scripts";3126;505;430,053426186419;427,330244387175
"915";"pockethub/PocketHub";7766;1828;1944,38491251602;1932,35680101557
"916";"androidquery/androidquery";1885;258;282,150399829381;275,175349179236
"917";"brianchirls/Seriously.js";2874;300;253,07195251353;253,618719525419
"918";"todc/todc-bootstrap";2091;132;89,8950789118924;92,1536269628865
"919";"luvit/luvit";2236;429;381,980449214664;378,318531167544
"920";"deployd/deployd";3966;866;865,794968381195;882,696628324406
"921";"square/cube";3726;254;248,464754020484;248,48235239837
"922";"zynga/scroller";2767;498;516,799404520535;510,136517254234
"923";"paulasmuth/fnordmetric";4807;244;256,643804842604;257,948245695981
"924";"facelessuser/BracketHighlighter";1296;249;229,878373913369;228,868823673071
"925";"nathanmarz/storm";8791;415;470,564963935665;468,174278030543
"926";"bobthecow/genghis";1441;122;145,212317424842;145,400508776262
"927";"openlayers/ol2";1481;106;100,041449125305;101,734170389306
"928";"klen/python-mode";2955;710;698,343330878888;698,644477361786
"929";"groovy/groovy-core";1429;195;232,260831450282;229,04646165695
"930";"gruntjs/grunt";10749;1682;1640,01756528843;1636,51778171574
"931";"somerandomdude/Iconic";2428;88;82,5717876254618;83,5476067147713
"932";"puma/puma";4062;795;778,076598557839;782,328525476313
"933";"Kozea/pygal";1292;307;303,574814110323;301,5532190368
"934";"thedersen/backbone.validation";1353;170;220,328848212017;221,456593437984
"935";"iambus/xunlei-lixian";1826;217;188,367645220847;193,176084100664
"936";"joomla/joomla-cms";1991;541;440,938117906341;439,705993806013
"937";"wuub/SublimeREPL";1628;426;403,858005061807;402,623773804128
"938";"kemayo/sublime-text-git";2390;358;342,397752807871;342,161490410593
"939";"zendframework/ZendSkeletonApplication";1457;196;218,173923853222;217,498053734266
"940";"mozilla/BrowserQuest";5979;1129;1161,26989727462;1177,60223897805
"941";"JamieAppleseed/selectToAutocomplete";1268;148;202,60210439404;202,036150594408
"942";"mroth/lolcommits";3409;635;517,405541083323;513,760781753327
"943";"gitlabhq/gitlabhq";17707;2709;2837,60052383367;2835,78234746121
"944";"1602/jugglingdb";1692;171;186,640402555826;184,646542063657
"945";"toji/gl-matrix";1703;449;425,29707429592;419,606559404602
"946";"walmartlabs/thorax";1367;83;73,1836577487349;77,5877870205092
"947";"qiao/PathFinding.js";4433;1023;998,544198764142;1026,96156286507
"948";"bbatsov/prelude";2873;763;768,30153615385;767,54796672209
"949";"hpneo/gmaps";6150;1002;828,224995087121;829,266724202531
"950";"titoBouzout/SideBarEnhancements";1571;367;334,631316053691;335,427138578038
"951";"visionmedia/uikit";1315;59;16,1490908383751;15,0501519068932
"952";"gmoledina/GMGridView";2326;170;181,635806668438;182,102038796562
"953";"jamztang/JTRevealSidebarDemo";1258;46;36,2286882085037;36,3040114013527
"954";"mapnik/mapnik";1341;364;346,360793617003;349,698828890607
"955";"LeaVerou/prefixfree";3184;469;508,010105681277;501,609050983894
"956";"tower/tower";1867;45;41,0544038909355;43,0523463968692
"957";"liftoff/GateOne";3803;676;657,602564871234;661,838501224552
"958";"zurb/joyride";1252;120;112,433963371637;110,404855438458
"959";"gameplay3d/GamePlay";1786;451;394,458786332121;399,474598887731
"960";"zurb/foundation-sites";23171;3891;3080,83802812183;3058,33351991346
"961";"rickharrison/validate.js";1720;362;347,186992800458;347,456595569566
"962";"okfn/recline";1824;178;199,089763145508;201,610731513468
"963";"remy/mit-license";1316;338;332,729363733734;331,427558619423
"964";"IanLunn/jQuery-Parallax";1540;149;148,77156846979;150,832042731521
"965";"suitcss/suit";2613;790;790,821733669573;795,334238683102
"966";"shutterstock/rickshaw";5712;596;664,722663491156;666,954472709306
"967";"kevinsawicki/http-request";1839;499;476,626959134258;473,593409743416
"968";"dominictarr/JSON.sh";1304;356;331,728046286973;329,594651374981
"969";"simsalabim/sisyphus";1789;161;171,505818177694;174,117919811819
"970";"postaljs/postal.js";1821;556;658,37988945289;662,431379403873
"971";"teampoltergeist/poltergeist";2091;366;385,148663803066;382,330292664152
"972";"neilj/Squire";3350;580;885,457057935571;896,871480012094
"973";"mailpile/Mailpile";6454;949;1048,06728274162;1057,13833641962
"974";"maraujop/django-crispy-forms";2336;508;501,009626618166;500,652743305659
"975";"bergie/create";2382;235;231,523784896523;228,370957870493
"976";"CreateJS/SoundJS";1970;492;483,756696745331;484,419235331554
"977";"makeusabrew/bootbox";3411;714;763,980476675392;773,923671774027
"978";"fancyapps/fancyBox";3718;758;770,160637309675;769,486007453733
"979";"mdo/github-buttons";1980;324;317,501274360048;314,266943195086
"980";"Sylius/Sylius";2267;575;617,162394678704;612,15082976679
"981";"jackmoore/autosize";2431;685;599,437311218568;597,641189144251
"982";"aurajs/aura";2959;163;182,159628800401;183,40153005936
"983";"tbranyen/backbone.layoutmanager";1759;114;129,340333862909;128,281188790585
"984";"geocoder-php/Geocoder";2615;533;611,213900853755;615,175542916785
"985";"treeio/treeio";1518;82;85,1633507060645;84,8181996057881
"986";"jonthornton/jquery-timepicker";1298;267;208,573397503258;211,757054547674
"987";"tonymillion/Reachability";5307;1585;1683,09330031808;1699,29375569342
"988";"rstacruz/jquery.transit";6911;778;817,087857802194;806,332186750926
"989";"borisrepl/boris";2099;330;543,310495933052;626,102346303381
"990";"esotalk/esoTalk";1377;203;239,632916401754;236,473559047641
"991";"holman/spark";4377;640;700,272641259034;707,212985863658
"992";"jasny/bootstrap";2262;566;585,430685977868;587,178397557117
"993";"hybridauth/hybridauth";2117;472;469,108416222622;468,379076114193
"994";"sapo/Ink";1398;157;154,903257043144;153,715006571253
"995";"kartograph/kartograph.js";1395;155;146,616637309139;143,998640401325
"996";"skwp/dotfiles";4574;1026;1245,91617703728;1246,06090813708
"997";"doorkeeper-gem/doorkeeper";2964;748;802,052376803247;805,122982352442
"998";"Lokaltog/vim-powerline";2691;256;228,740249152113;228,159901307172
"999";"mythz/jquip";1433;78;63,1966136855449;64,4429092754613
"1000";"plamoni/SiriProxy";2163;91;95,8091690923035;97,0259206454701
"1001";"randym/axlsx";1603;346;305,92591837237;308,593003821156
"1002";"jeanphix/Ghost.py";2298;844;965,275819510874;1060,87333251494
"1003";"nicolasgramlich/AndEngine";2733;320;352,797221221835;355,122674540596
"1004";"aterrien/jQuery-Knob";4840;609;675,289547967323;671,167145866257
"1005";"TTimo/doom3.gpl";3508;235;226,092506924695;225,011402615048
"1006";"sferik/t";3704;673;655,687836721361;652,473774066917
"1007";"jquery/esprima";3083;732;693,113127358546;692,815654407694
"1008";"MugunthKumar/MKNetworkKit";2905;527;532,398309982535;536,969601345346
"1009";"kneath/kss";3783;346;378,738587233556;379,711987583966
"1010";"joemccann/dillinger";4686;886;779,459139740459;774,650821044029
"1011";"phalcon/cphalcon";6650;1469;1513,98140479385;1498,97395609217
"1012";"kivy/python-for-android";2201;605;527,650716095883;532,382966239173
"1013";"MvvmCross/MvvmCross";1527;406;347,364887114863;349,946119647274
"1014";"jquery-archive/plugins.jquery.com";1313;24;11,109958832537;12,0890629032078
"1015";"tmort/Socialite";1760;65;51,3587229521002;49,0067735093101
"1016";"levey/AwesomeMenu";4748;1004;1170,80258563061;1174,39096346347
"1017";"rails-api/active_model_serializers";3469;887;954,599360766599;951,507984457347
"1018";"tbranyen/backbone-boilerplate";4683;275;307,314718893839;298,34930036692
"1019";"tj/consolidate.js";1863;509;469,437578303288;472,096861881749
"1020";"viljamis/ResponsiveSlides.js";2973;356;347,627041558832;344,862929381026
"1021";"alfajango/jquery-dynatable";2419;302;294,158712889553;292,438388296477
"1022";"ViewDeck/ViewDeck";4701;516;435,748304223729;433,817823727584
"1023";"interconnectit/Search-Replace-DB";1797;445;463,525627595195;465,54113719754
"1024";"jamesflorentino/nanoScrollerJS";2326;488;477,813942906808;483,135764402229
"1025";"jgilfelt/android-sqlite-asset-helper";1486;407;393,032452115086;390,858190502615
"1026";"adobe/brackets";25151;4108;4276,4085799053;4309,51627796867
"1027";"jquery-ui-bootstrap/jquery-ui-bootstrap";5455;362;333,069387256516;336,688356124652
"1028";"montagejs/montage";1452;141;138,958712052295;142,354382437678
"1029";"revel/revel";6692;1715;1633,16949894389;1617,74486657955
"1030";"shichuan/javascript-patterns";7507;1144;1269,27816033665;1269,90045811122
"1031";"gka/chroma.js";2978;673;472,796429626809;469,300386600733
"1032";"marionettejs/backbone.marionette";6835;895;1046,83875901193;1043,85052441162
"1033";"rashidkpc/kibana2";1269;4;-7,7359395835602;-8,32251417572977
"1034";"simplebits/Pears";1531;45;41,869103398979;42,8885283244164
"1035";"germanysbestkeptsecret/Wookmark-jQuery";2593;291;310,166670529436;309,998011927315
"1036";"blueimp/Bootstrap-Image-Gallery";2909;590;534,645912587313;533,024345125894
"1037";"sporritt/jsPlumb";2805;605;621,792724318296;622,934130588033
"1038";"robbiehanson/CocoaHTTPServer";3392;920;887,003384697132;886,017166899301
"1039";"mozilla/shumway";3289;357;454,427288409825;465,430864468384
"1040";"github/janky";2449;279;288,807509645409;290,553711131754
"1041";"emberjs/data";2663;391;446,996489375851;445,428989801303
"1042";"linuxmint/Cinnamon";1697;423;455,939608106357;464,109380614727
"1043";"thedjpetersen/subway";1596;49;48,2185787828892;46,8275415183616
"1044";"addyosmani/backbone-fundamentals";9651;1004;1210,47420816421;1232,61498541064
"1045";"01org/appframework";2442;256;289,605498509634;292,645655917491
"1046";"twitter/hogan.js";4417;603;615,456997376956;605,314756923087
"1047";"NYTimes/ice";1468;123;82,9642321481229;82,7870573871571
"1048";"johnpolacek/scrollorama";2480;133;155,847028049628;159,230576217103
"1049";"medialize/URI.js";3940;850;829,770189668083;826,160318167164
"1050";"schneems/wicked";1674;288;285,343895037409;283,55283523785
"1051";"impress/impress.js";27187;3709;3759,94494296781;3766,97830190351
"1052";"320press/wordpress-bootstrap";1368;149;175,581388768099;176,183098485409
"1053";"plusjade/jekyll-bootstrap";2991;526;540,34116518904;542,681895209339
"1054";"facebookarchive/facebook-php-sdk";3518;104;124,217146682876;124,164460694123
"1055";"jorgebastida/glue";2478;157;130,019409385655;129,018296257665
"1056";"zenorocha/browser-diet";1756;387;640,952599797646;649,13702879423
"1057";"volojs/volo";1305;189;200,651473116228;202,544353301076
"1058";"emberjs/ember-rails";1369;162;184,154778744973;186,017922747988
"1059";"twitter/mysql";1461;97;100,381914188049;100,798393553313
"1060";"nwjs/nw.js";28086;7071;7627,83961811833;7786,84156820165
"1061";"fzaninotto/uptime";3046;501;534,066068661348;531,744007193594
"1062";"steelThread/redmon";1303;110;111,108674123517;112,177338500379
"1063";"markdalgleish/stellar.js";3774;666;637,907163201571;635,008805392833
"1064";"mledoze/countries";2396;607;601,741062538854;610,834378328819
"1065";"sofish/typo.css";1966;457;432,001213977243;440,306871363646
"1066";"MacGapProject/MacGap1";3194;503;579,113965088972;580,228936778624
"1067";"twitter/scalding";2491;507;539,85182315951;545,587514825186
"1068";"jmpressjs/jmpress.js";1525;95;104,591360661093;99,1106424024602
"1069";"freedomofpress/securedrop";1690;278;328,130765512938;309,801759374732
"1070";"ubuwaits/beautiful-web-type";6203;786;931,638546836417;933,609515972709
"1071";"IanLunn/Sequence";3014;670;889,268268946566;936,89441606016
"1072";"amoffat/sh";3320;596;679,70581802138;685,626975410993
"1073";"drush-ops/drush";1386;330;341,310995693795;334,707789477621
"1074";"mperham/sidekiq";6190;1290;1309,05668409947;1325,48647803683
"1075";"backbone-paginator/backbone.paginator";1426;180;207,738662695249;204,400397959605
"1076";"mailru/FileAPI";2698;548;561,586084894378;566,39298585091
"1077";"raspberrypi/linux";2826;803;708,585241695693;714,879607397512
"1078";"ichord/At.js";3949;676;688,32004473673;689,323114725126
"1079";"simon-weber/gmusicapi";1585;422;460,70557354975;460,928343891116
"1080";"canjs/canjs";1335;227;225,418540475249;227,562725135554
"1081";"gpambrozio/BlockAlertsAnd-ActionSheets";1430;128;111,431170136193;112,360608629407
"1082";"marcelduran/yslow";1692;258;272,771688387409;273,63950160692
"1083";"farhadi/html5sortable";1498;201;183,214730910876;181,429629712146
"1084";"lpereira/lwan";3374;898;670,617745334253;669,873286240422
"1085";"needim/noty";4473;744;763,3206998965;769,224377207073
"1086";"paulasmuth/recommendify";1507;101;98,0081768273473;97,2167563206975
"1087";"square/SocketRocket";4918;1319;1287,84768796337;1284,40371142737
"1088";"tommoor/tinycon";4601;331;461,050659943137;454,182996269144
"1089";"fogleman/Minecraft";2892;681;466,007562481713;462,828571240696
"1090";"revolunet/sublimetext-markdown-preview";1756;466;455,408188114792;455,863676709166
"1091";"twitter/effectivescala";1510;334;329,581358878205;330,708523454162
"1092";"id-Software/Quake-III-Arena";1633;432;369,679393103596;372,011772360381
"1093";"sass/libsass";3090;854;987,847645254408;994,094797907579
"1094";"gkz/LiveScript";1686;321;307,05145331755;306,89157123074
"1095";"Automattic/_s";6376;1685;1645,64659810652;1643,03656555836
"1096";"jnordberg/wintersmith";2813;607;528,388939010816;526,693504895484
"1097";"jverkoey/iOS-Framework";2176;487;413,395341927109;410,523575138929
"1098";"ChiperSoft/Kalendae";1800;134;136,290085488908;135,627872331865
"1099";"chjj/tty.js";2987;700;758,17915935872;753,717838941323
"1100";"JoelBesada/scrollpath";2763;183;200,034602761302;198,144696747938
"1101";"Todd-Davies/ProgressWheel";1817;494;501,297573711701;499,930604338595
"1102";"blasten/turn.js";4393;592;596,953860725172;601,231267672511
"1103";"sindresorhus/screenfull.js";2787;591;635,136420413408;636,881055223651
"1104";"danielamitay/DACircularProgress";1737;473;542,09642469226;548,925107717276
"1105";"danielamitay/DAKeyboardControl";1567;217;243,978444754057;244,821523874086
"1106";"thomaspark/bootswatch";7455;1795;1727,17603788563;1731,37293555936
"1107";"lloyd/node-memwatch";1407;353;388,286424914185;392,806117247066
"1108";"numbers/numbers.js";1303;132;120,201622981576;121,569469661015
"1109";"fontello/fontello";4441;863;847,850018595248;846,766762377707
"1110";"chaplinjs/chaplin";2990;166;179,404607183083;182,164507407406
"1111";"enyo/dropzone";10039;2542;2618,02327359694;2611,52213454299
"1112";"ftlabs/fastclick";12291;3162;3239,722216505;3238,08554854807
"1113";"evrone/quiet_assets";1426;238;264,139621632695;262,729566854468
"1114";"darsain/sly";2416;364;375,278987001757;373,931996990684
"1115";"ccoenraets/backbone-directory";1610;83;88,1925260498462;89,7716631537166
"1116";"jamztang/JTGestureBasedTableViewDemo";1409;92;87,8855671881288;86,5154137624501
"1117";"yiisoft/yii";4615;455;471,831386218053;469,49036434597
"1118";"mudcube/MIDI.js";1769;462;470,675510339098;467,301242208734
"1119";"ohler55/oj";1298;298;320,227296432978;317,630836495548
"1120";"Homebrew/homebrew-php";1975;429;398,967838290659;400,502693682258
"1121";"jondot/graphene";2868;184;178,574109955454;180,406515590457
"1122";"scottjehl/picturefill";8229;1571;1982,0939724056;2022,13958350594
"1123";"CreateJS/PreloadJS";1647;428;400,4936270205;395,011159566256
"1124";"morrisjs/morris.js";5929;843;847,871073657826;843,019879646227
"1125";"theironcook/Backbone.ModelBinder";1491;90;99,7277887262896;102,740466250111
"1126";"0rpc/zerorpc-python";1667;255;247,158439382319;241,525790822202
"1127";"raspberrypi/firmware";1699;432;355,18404658381;356,030849788907
"1128";"bcosca/fatfree";1827;311;315,882010741561;318,49682736613
"1129";"ifandelse/machina.js";1250;292;274,735950945711;272,467153674519
"1130";"addyosmani/basket.js";2632;782;831,144357046722;843,315791621703
"1131";"square/crossfilter";5256;783;795,319433467352;790,774234474388
"1132";"umpirsky/country-list";2341;446;423,05506878083;424,005443095949
"1133";"hammerjs/hammer.js";13655;3329;3366,55171912488;3367,78147122138
"1134";"litl/rauth";1411;102;73,5504009376847;76,3577732851597
"1135";"baconjs/bacon.js";5144;1183;1352,85669735496;1359,06551916185
"1136";"ericdrowell/KineticJS";3403;342;422,820033087558;428,182800654031
"1137";"select2/select2";16982;3534;3460,88100265376;3462,50314538469
"1138";"quil/quil";1653;422;313,943243276112;313,340818616311
"1139";"Prototik/HoloEverywhere";2281;125;116,759281022761;117,183957344485
"1140";"tsuru/tsuru";1860;448;371,451675219575;373,003108298808
"1141";"NUKnightLab/TimelineJS";8077;739;889,585280776153;890,316957105102
"1142";"xyfeng/XYPieChart";1528;307;303,023780350399;307,117698051349
"1143";"at-import/Singularity";1446;220;238,164552637503;242,05667586385
"1144";"zolrath/wemux";2383;459;446,919113791756;440,385866053583
"1145";"opauth/opauth";1384;194;210,037044847079;208,879934286475
"1146";"numba/numba";1787;380;332,407134130202;332,65563602458
"1147";"prose/prose";3191;670;598,836342093422;596,681402203553
"1148";"aralejs/aralejs.github.io";1326;260;228,696935970635;225,261800861259
"1149";"chandlerprall/Physijs";1317;273;243,985039850554;243,778440749042
"1150";"olton/Metro-UI-CSS";4857;785;814,862035859755;820,747740327593
"1151";"sdelements/lets-chat";7949;1926;2128,720815694;2150,02745771239
"1152";"mailcheck/mailcheck";6388;599;597,970807510262;589,140238475644
"1153";"http-kit/http-kit";1421;319;264,933356112564;261,4632598147
"1154";"gurgeh/selfspy";1546;272;182,669660175054;181,327942722667
"1155";"adamdbradley/foresight.js";2358;46;57,1673266510404;58,5180085135428
"1156";"triceam/app-UI";1326;44;33,8532719381581;35,2572189806135
"1157";"gotosleep/JASidePanels";3079;243;278,60672011315;281,185735569218
"1158";"arc90/git-sweep";1258;329;349,36339464652;348,365625160651
"1159";"eternicode/bootstrap-datepicker";8028;1982;1921,70115633462;1916,16266479967
"1160";"rails-api/rails-api";4934;918;1003,23754891977;999,720007471357
"1161";"Prinzhorn/skrollr";15443;2822;3295,68727093042;3329,70088153369
"1162";"nicinabox/superslides";1286;241;234,15341479084;237,19748202011
"1163";"hojberg/cssarrowplease";1659;200;194,074649779408;195,364033662507
"1164";"ScottHamper/Cookies";1468;250;268,912590268564;268,404450535856
"1165";"detro/ghostdriver";1413;319;348,595600115939;350,583440199153
"1166";"angular-ui/angular-ui-OLDREPO";2325;32;21,0361058099228;21,9863447898885
"1167";"AppScale/appscale";2143;215;195,867502192287;193,820940733888
"1168";"natew/obtvse";1490;20;4,12817508297932;5,17896692463244
"1169";"rsms/peertalk";1423;305;258,762401177467;259,116746762273
"1170";"linkedin/dustjs";2251;498;517,814378660281;515,195986975104
"1171";"jsantell/dancer.js";2008;163;140,323692042005;140,895917019693
"1172";"themeskult/wp-svbtle";1476;80;68,5178640551611;69,1797802226179
"1173";"websocket-rails/websocket-rails";1521;357;408,939309606689;412,3516629082
"1174";"appjs/appjs";3383;306;275,403225199469;272,073451728651
"1175";"square/cubism";4269;491;416,654617937458;422,228697835877
"1176";"ddopson/underscore-cli";1300;304;347,834333795507;346,421760392759
"1177";"yahoo/mojito";1632;63;39,1074150093093;38,1806181991311
"1178";"impeterstone/PSCollectionView";1360;230;227,228686740438;224,690829018932
"1179";"d3/d3-plugins";1521;357;328,223183198612;330,675551489132
"1180";"philipl/pifs";2632;579;534,378032083704;520,670118158117
"1181";"laserlemon/figaro";2630;660;700,483503484215;701,79431366333
"1182";"alexbw/novocaine";1832;275;211,979065129276;214,146624838069
"1183";"picocms/Pico";2294;437;462,389721497284;460,097937641611
"1184";"imulus/retinajs";3757;527;521,603379390991;527,060827007144
"1185";"docopt/docopt";4242;875;971,707549868579;971,550829276248
"1186";"remiprev/her";1333;295;328,395584171601;328,70433734796
"1187";"farbrausch/fr_public";1528;172;174,349981886986;175,714948256423
"1188";"douban/dpark";1731;455;303,785047932188;306,836047897589
"1189";"luis-almeida/unveil";3739;788;798,099706302837;799,542287532056
"1190";"vicpenap/PrettyKit";1290;45;50,4516139658505;50,9922432071569
"1191";"jubos/fake-s3";1710;391;348,097115058302;353,616037553643
"1192";"zeroclipboard/zeroclipboard";5558;1345;1568,50023402173;1568,43617755071
"1193";"hakimel/stroll.js";3808;367;345,609886311618;344,500266736758
"1194";"aziz/PlainTasks";2269;500;415,241084110157;413,187153139808
"1195";"ratchetphp/Ratchet";2841;713;750,925899597629;743,747542756526
"1196";"jmechner/Prince-of-Persia-Apple-II";3970;335;307,795543283219;305,733793923167
"1197";"martinblech/xmltodict";1966;417;428,14697845548;411,286025566752
"1198";"twitter/recess";2185;175;263,843687205737;260,443854442208
"1199";"mikeric/rivets";2722;502;556,410894993664;560,610638183174
"1200";"mruby/mruby";3457;504;408,37330950602;412,558729592052
"1201";"Hexxeh/rpi-update";1290;256;223,048964459796;225,638804924614
"1202";"PixarAnimationStudios/OpenSubdiv";1556;194;220,927387187587;216,777663940432
"1203";"cartalyst/sentry";1643;167;198,078517328148;201,318633763617
"1204";"BlueSpire/Durandal";1703;192;176,630645141218;171,695543668345
"1205";"Grive/grive";1417;153;155,514794026747;156,157181629249
"1206";"obfuscurity/tasseo";1549;114;117,473461793382;117,128370350099
"1207";"ring-clojure/ring";1844;477;445,612563772364;446,372417740727
"1208";"jdewit/bootstrap-timepicker";1421;223;248,808616297788;250,506193719064
"1209";"robb/Underscore.m";1454;192;245,046370978245;247,62392937249
"1210";"xamarin/XobotOS";1251;67;41,3125144948012;41,5892455857032
"1211";"kentnguyen/KNSemiModalViewController";1635;274;270,415974940711;269,431087242057
"1212";"mpospese/MPFoldTransition";1863;160;192,251524899924;194,605519506653
"1213";"roundcube/roundcubemail";1667;391;274,802870324055;267,338449546101
"1214";"ReactiveRaven/jqBootstrapValidation";1250;213;207,697170972997;209,234857117438
"1215";"panique/huge";1814;330;388,917172732797;388,933091299802
"1216";"tantaman/Strut";1253;218;231,254882853493;237,105840506358
"1217";"supermarin/ObjectiveRecord";1253;203;222,643699012882;223,096808964213
"1218";"huhamhire/huhamhire-hosts";1390;348;392,029324102311;391,28693985461
"1219";"reactphp/react";4146;1074;1039,78215435685;1039,76399975884
"1220";"twitter/activerecord-reputation-system";1293;127;96,556101603236;96,1465254813942
"1221";"klaussilveira/gitlist";2260;400;399,937270869909;409,747788125588
"1222";"guardian/frontend";3169;471;448,144376190456;449,254884160067
"1223";"caolan/jam";1529;106;93,9452547783293;85,3467187725203
"1224";"johnpolacek/superscrollorama";2326;256;256,069137929781;256,507198914017
"1225";"harthur/kittydar";1284;183;236,171735464179;239,526019124005
"1226";"auduno/headtrackr";2963;370;374,014768740715;375,047866925142
"1227";"Netflix/asgard";2091;416;424,87878292632;415,143449039291
"1228";"openaphid/android-flip";2231;510;465,521433795011;466,684983263098
"1229";"at-import/breakpoint";1668;379;349,454308350303;357,642348651721
"1230";"bradfrost/this-is-responsive";1400;160;172,04262929627;171,602318583924
"1231";"smore-inc/clippy.js";1516;286;148,867015254126;147,862343867225
"1232";"markjaquith/WordPress-Skeleton";1486;228;183,275147937387;182,604244120352
"1233";"aozora/bootmetro";2245;144;138,881395905819;142,263269079205
"1234";"rigoneri/syte";2837;133;111,945200345316;109,406279404857
"1235";"Countly/countly-server";1646;440;480,594593942984;478,369937660277
"1236";"bauerca/drag-sort-listview";2754;651;603,130960744862;606,810293200964
"1237";"mina-deploy/mina";3046;609;579,791376509598;576,427939340782
"1238";"michaelficarra/CoffeeScriptRedux";1852;164;178,564479590922;178,886484151859
"1239";"thephpleague/oauth2-server";2097;604;598,064793183371;600,803202230378
"1240";"daylerees/colour-schemes";7345;1375;1173,14958901697;1167,99380377878
"1241";"Redth/PushSharp";3117;730;631,479721902855;626,472080423198
"1242";"nkrode/RedisLive";2143;262;255,30804435799;252,900081254728
"1243";"fabien-d/alertify.js";4206;328;380,14435896085;376,765391161717
"1244";"JosephLenton/PHP-Error";1349;107;115,099868045825;110,07304833774
"1245";"flesler/jquery.scrollTo";2633;580;599,894442224255;595,140686226305
"1246";"dbushell/Nestable";1660;337;307,426241915721;304,642529821993
"1247";"imsky/holder";4615;669;724,916312736588;723,190171987827
"1248";"GoogleChrome/chrome-app-samples";4706;1058;985,229483158888;980,56755466657
"1249";"erikw/tmux-powerline";1911;396;348,471082672495;347,797399364959
"1250";"subtlepatterns/SubtlePatterns";3646;418;432,958050793413;430,427309376289
"1251";"thomasxiii/photon";1337;70;61,0263601298449;61,0430379012159
"1252";"minikomi/Bootstrap-Form-Builder";1613;279;253,896243981247;254,645016109142
"1253";"segmentio/analytics.js";3256;371;386,494069991139;381,954040716835
"1254";"btford/angular-express-seed";1471;268;226,626332647673;230,402210012713
"1255";"dc-js/dc.js";4845;1018;986,802482218791;988,902103291565
"1256";"tjerkw/Android-SlideExpandableListView";1794;374;407,412253415365;404,566601213738
"1257";"hipache/hipache";2129;310;376,882431289585;380,802677554629
"1258";"pagespeed/ngx_pagespeed";3011;623;504,145439988488;502,721665477268
"1259";"hoodiehq/hoodie";1864;282;294,526244231077;291,229787985848
"1260";"ircmaxell/password_compat";1680;347;357,850135118083;362,389124750012
"1261";"danielamitay/iHasApp";1335;222;232,178363448063;231,524601445351
"1262";"uxebu/bonsai";1708;241;294,329224625359;286,334440313421
"1263";"LightTable/LightTable";8854;1549;1617,58161053283;1654,14695478759
"1264";"jfeinstein10/SlidingMenu";9266;2050;2075,93471982364;2065,91329159375
"1265";"angular/batarang";2236;409;422,817907935064;419,249415862821
"1266";"sorich87/bootstrap-tour";3289;691;704,451573067182;712,582358502374
"1267";"mapbox/mapbox.js";1255;357;375,09307374043;373,346271476672
"1268";"Sephiroth87/ODRefreshControl";1802;629;690,617992915249;644,118199957084
"1269";"sitespeedio/sitespeed.io";1885;564;554,355419052866;549,786492758123
"1270";"rendro/easy-pie-chart";1550;385;374,605899967298;368,845546817282
"1271";"ccampbell/mousetrap";6871;1115;1144,21321140611;1134,72979855571
"1272";"ExactTarget/fuelux";5105;780;895,693441792462;891,158790744557
"1273";"codeguy/php-the-right-way";4717;1196;1236,27420533055;1239,14206993274
"1274";"macbre/phantomas";1632;367;303,406456732764;300,195562935279
"1275";"Leaflet/Leaflet.markercluster";1440;388;386,78298724755;387,332509640433
"1276";"haiwen/seafile";3689;848;728,764618738907;724,340665959393
"1277";"filamentgroup/SocialCount";1409;62;65,6289297876028;66,3227132101783
"1278";"julienXX/terminal-notifier";3234;696;657,150606517547;665,31500562999
"1279";"sergeche/emmet-sublime";4339;787;715,311847951844;710,254974133935
"1280";"dropbox/dropbox-js";1408;210;202,116814617602;196,799867965228
"1281";"ducksboard/gridster.js";5981;1198;1191,33577458387;1201,31999260526
"1282";"orangeduck/Cello";2885;527;431,242286741357;430,828078110726
"1283";"Shopify/dashing";10068;1782;1822,07894055789;1819,52238187794
"1284";"jcbrand/converse.js";1453;350;334,297180490575;330,667886483828
"1285";"felixge/node-ar-drone";1320;277;270,865528663863;275,068912128683
"1286";"honcheng/PaperFold-for-iOS";2736;231;232,268578515901;233,914059124786
"1287";"WickyNilliams/enquire.js";2844;597;801,28316816164;809,174190791791
"1288";"RailsApps/rails-composer";2837;489;579,156588914653;585,070919091118
"1289";"ParsePlatform/Anypic";1428;380;355,716412562958;354,614671826638
"1290";"nothingmagical/cheddar-ios";3094;220;212,104619327172;209,189430890479
"1291";"burke/zeus";2942;331;402,96972723739;400,498793422774
"1292";"steipete/PSTCollectionView";2402;325;234,780724152885;239,337921384646
"1293";"html5rocks/www.html5rocks.com";1894;230;222,530674140962;225,12914034089
"1294";"halide/Halide";1273;350;348,368069754608;345,536179314953
"1295";"revolunet/JSbooks";1605;375;400,423321609192;400,70323102588
"1296";"ractivejs/ractive";4798;1054;1157,74903386026;1149,34426891219
"1297";"elastic/logstash-forwarder";1615;453;639,014525292124;642,776895758126
"1298";"jch/html-pipeline";1640;221;243,277495010965;239,514446745024
"1299";"mozilla/sweet.js";3482;599;534,551138158694;534,54789009347
"1300";"lipka/piecon";2311;90;88,6700765910552;91,9550453672761
"1301";"postmodern/chruby";1765;349;224,567675106824;226,701050337372
"1302";"dmotz/oriDomi";2227;209;222,965449262138;225,15295579614
"1303";"thoughtbot/neat";3544;803;840,973308111751;847,879730576059
"1304";"oyvindeh/ucss";1556;60;41,763367137139;42,4114081791282
"1305";"keyboardsurfer/Crouton";2830;470;471,307269735799;473,973798754803
"1306";"madebysource/lesshat";2171;263;281,446720329238;282,115077998337
"1307";"jimbojsb/launchrocket";2318;351;291,971597898194;288,244567920095
"1308";"coolwanglu/pdf2htmlEX";4613;935;909,17965176259;906,347746729543
"1309";"dmauro/Keypress";2852;368;300,829077205686;301,108165153889
"1310";"hakimel/Meny";2172;176;178,840230607021;177,358285426093
"1311";"madebymany/sir-trevor-js";4257;558;621,677930945626;642,453222005568
"1312";"braziljs/js-the-right-way";5497;1470;1774,99448563267;2018,92416215537
"1313";"textmate/textmate";10791;771;750,34501066621;746,19065670613
"1314";"airbnb/infinity";2747;377;413,391697677677;410,435008609763
"1315";"componentjs/component";4491;508;636,802920146391;633,545259413691
"1316";"jlord/sheetsee.js";1918;295;315,604966527867;319,549039496334
"1317";"roboguice/roboguice";3715;896;968,033584188395;960,577366880654
"1318";"arturadib/strapdown";1436;341;374,850398655281;373,865473424751
"1319";"pcottle/learnGitBranching";4215;1075;1023,58021541493;1019,78464647059
"1320";"rails/rails-dev-box";1645;327;352,431932456869;350,686218183379
"1321";"hybridgroup/artoo";1269;218;175,129836283931;174,364698508973
"1322";"dfcb/BigVideo.js";2213;308;390,662851572836;386,877081857202
"1323";"witoldsz/angular-http-auth";2325;506;542,245964220628;543,291900516887
"1324";"usmanhalalit/charisma";2149;418;404,898312707451;404,937443328037
"1325";"twbs/ratchet";12847;2030;2165,37814749415;2174,07366057081
"1326";"hakimel/Avgrund";1561;100;74,2795225554041;72,4797106084598
"1327";"auduno/clmtrackr";3273;867;689,810885569979;685,299912143255
"1328";"gobackspaces/DLCImagePickerController";1580;142;106,879327137485;108,654633382747
"1329";"square/PonyDebugger";4884;1023;1095,3323548104;1100,68245066979
"1330";"filamentgroup/grunticon";3231;368;407,610858069061;409,523530898622
"1331";"voronianski/jquery.avgrund.js";1766;180;127,927682488743;127,902817028734
"1332";"mixu/singlepageappbook";1432;269;308,36394442636;305,901760183038
"1333";"gavinkwoe/BeeFramework";3105;833;839,527839007282;839,654234527971
"1334";"selectize/selectize.js";7932;2201;2244,72852636432;2268,514131869
"1335";"infinitered/ProMotion";1250;119;152,415871105707;154,952989555834
"1336";"serbanghita/Mobile-Detect";5856;1541;1795,41509348839;1798,72915379327
"1337";"mattt/GroundControl";1853;372;359,919695876735;354,882312071031
"1338";"chukong/quick-cocos2d-x";1259;182;143,246937040121;141,822261209584
"1339";"bup/bup";4493;638;580,955564806082;579,271172440901
"1340";"angular-app/angular-app";5731;1114;1191,49764442978;1181,05560771935
"1341";"luisobo/Nocilla";1551;343;298,168460163896;299,979731812459
"1342";"AndroidBootstrap/android-bootstrap";4099;686;705,890903357732;712,730678924115
"1343";"bower/bower";13990;2199;2180,917033235;2176,7527336175
"1344";"mgcrea/angular-strap";5857;942;1047,35998025466;1048,00610812173
"1345";"lxc/lxc";1426;387;397,893236188543;389,216030420524
"1346";"nomad/houston";1976;542;516,542766046258;514,985370737014
"1347";"omz/ColorSense-for-Xcode";2811;693;736,535399338477;731,484733351071
"1348";"mattt/CargoBay";1679;248;265,347492085991;263,068304187715
"1349";"kikinteractive/app";2635;303;315,878077717304;316,980745554647
"1350";"NYTimes/backbone.stickit";1647;237;287,465176262093;289,913700540308
"1351";"videlalvaro/gifsockets";1515;142;118,375375191616;117,467985149344
"1352";"sublimehq/anim_encoder";1307;169;136,747500661793;134,063456127276
"1353";"gruntjs/grunt-contrib-watch";1771;366;387,205047841331;385,726703368335
"1354";"jenius/roots";1423;310;219,875003551842;219,282568076786
"1355";"GarageGames/Torque3D";2338;387;368,976588857084;366,649440104525
"1356";"stephanenicolas/robospice";2822;567;607,805182049088;609,691502158994
"1357";"matthewhudson/device.js";2305;618;494,085409485257;489,755134993738
"1358";"NetEase/pomelo";5986;1512;1367,33528967401;1365,19112009583
"1359";"mdo/code-guide";5535;1360;1352,9200351721;1367,4799448155
"1360";"assemble/assemble";2932;599;638,967443913983;632,516151574956
"1361";"phoboslab/Ejecta";2114;323;278,677135028846;271,293878440892
"1362";"twitter/summingbird";1703;266;262,83490242963;263,318359115522
"1363";"turbolinks/turbolinks-classic";3567;558;617,593956991938;630,125263728849
"1364";"jschr/bootstrap-modal";4737;508;538,752169471881;537,840692265691
"1365";"sobri909/MGBoxKit";1847;191;230,419174491669;234,992254413453
"1366";"boxen/boxen";1576;103;143,324745932539;145,172835248524
"1367";"adamwdraper/Numeral-js";4000;820;738,760763712817;739,781899435683
"1368";"lelylan/betterspecs";2256;526;489,040413525558;490,738233917721
"1369";"boxen/our-boxen";2398;325;399,36173478637;400,752794081175
"1370";"jdan/cleaver";2202;472;401,503101290608;409,438974788337
"1371";"FontCustom/fontcustom";2895;398;460,526107621146;460,354719618081
"1372";"pocorall/scaloid";1924;479;531,910139862971;544,375952090124
"1373";"gitlabhq/gitlab-ci";1463;178;217,845028031889;216,35960441651
"1374";"scripted-editor/scripted";1561;50;31,7468065078457;30,9287159719321
"1375";"McPants/jquery.shapeshift";1661;136;136,971650023768;137,035744582953
"1376";"ThisIsDallas/Simple-Grid";1392;241;205,59598223114;205,040637249332
"1377";"lockitron/selfstarter";2958;211;218,741728841504;216,503378011273
"1378";"bgrins/devtools-snippets";2078;344;387,636502198479;387,739501975931
"1379";"stevenwanderski/bxslider-4";3237;839;845,286622118172;846,755784233672
"1380";"Suor/funcy";1281;197;208,454436768403;210,335471941573
"1381";"Spaceman-Labs/SMPageControl";1680;274;295,300407005929;292,13450644115
"1382";"TheAmazingAudioEngine/TheAmazingAudioEngine";2397;641;554,173018444257;560,488940804167
"1383";"OpenRefine/OpenRefine";3650;970;1093,23148483392;1112,85069224247
"1384";"ripple/ripple-client";1252;29;40,6804388151959;42,232966570659
"1385";"tildeio/rsvp.js";2972;611;643,142533366564;638,789358039285
"1386";"posativ/isso";1517;365;278,436161473078;272,422552545425
"1387";"aws/aws-sdk-php";1976;498;488,214283183896;486,509897988992
"1388";"soulwire/Makisu";1478;66;49,4181844410292;50,7145900797175
"1389";"dherman/asm.js";1329;341;330,603221646874;332,797481125713
"1390";"cloudera/Impala";1555;343;313,876304960671;313,424394561641
"1391";"melanke/Watch.JS";1491;190;195,333033390409;196,397497510827
"1392";"Peer5/ShareFest";1340;156;149,28355013512;149,245207618118
"1393";"taye/interact.js";5167;1178;1121,46500404203;1120,51074779187
"1394";"rharriso/bower-rails";1375;376;407,585107502562;407,86837750504
"1395";"wyuenho/backgrid";1936;221;213,644615580478;213,204169891588
"1396";"blaze/blaze";1433;361;347,30729608249;343,840554576936
"1397";"websanova/js-url";1552;178;178,696495491739;186,48013648955
"1398";"rendrjs/rendr";4160;553;634,997744492762;636,157930410552
"1399";"topcoat/topcoat";4223;266;278,130818049898;282,764152085633
"1400";"Huddle/PhantomCSS";3651;904;908,503132604338;901,680985515584
"1401";"google/tracing-framework";2196;268;211,863269293598;209,832481694884
"1402";"metafizzy/packery";2228;563;523,662260741042;521,11651215631
"1403";"unconed/MathBox.js";1795;287;492,394208590922;476,518040201312
"1404";"Bitmessage/PyBitmessage";1694;220;190,031450328248;190,632775823254
"1405";"joke2k/faker";3667;851;722,628246221957;712,029838474021
"1406";"novus/nvd3";4977;1365;1271,12004679346;1266,78408553254
"1407";"fooplugins/FooTable";1569;299;369,090585185764;367,941093837572
"1408";"mbostock/topojson";2271;607;565,946055590177;571,58476701133
"1409";"amsul/pickadate.js";6152;1151;1303,26289020429;1311,70671621983
"1410";"erichoracek/MSDynamicsDrawerViewController";3163;484;506,013740307675;505,753420845205
"1411";"victorstanciu/dbv";1396;189;226,277708925107;225,838087602932
"1412";"dejan/rails_panel";2600;330;297,095140882942;293,370103914944
"1413";"crsmithdev/arrow";2983;758;593,008021862378;589,539177073135
"1414";"sshwsfc/xadmin";1593;352;308,878068325302;307,799440944907
"1415";"vitalets/x-editable";4951;854;877,354218559014;875,777710710441
"1416";"drublic/css-modal";1558;223;192,340360419499;194,167737075299
"1417";"suprb/Nested";1728;173;223,678504800369;228,80387825517
"1418";"EnterpriseQualityCoding/FizzBuzzEnterpriseEdition";5172;1572;1485,63926758416;1439,63076448627
"1419";"usablica/front-end-frameworks";2446;291;248,027493219371;246,378571361436
"1420";"tombenner/nui";3505;436;430,504145916008;428,796842635496
"1421";"id-Software/DOOM-3-BFG";2190;480;557,168484536839;569,202993684473
"1422";"thinkpixellab/flatland";2737;183;186,769665871375;186,07401199266
"1423";"sintaxi/harp";3795;983;1002,33794522896;1009,91829779134
"1424";"tenXer/xcharts";1765;124;137,629407768511;141,477836389635
"1425";"mozilla/togetherjs";5423;595;599,41332727172;599,622439249256
"1426";"puls/objc-TimesSquare";1617;159;169,448408739418;169,649919827599
"1427";"jisaacks/GitGutter";3094;455;504,212563806017;505,530031463151
"1428";"charliesome/better_errors";5730;707;684,926944541633;682,138824682769
"1429";"facebook/libphenom";1316;206;192,078728094491;191,452448401032
"1430";"prakhar1989/Algorithms";1354;348;330,934257650457;324,028999720779
"1431";"fnakstad/angular-client-side-auth";1716;193;171,821429214253;172,687670303019
"1432";"mojotech/jeet";2745;672;746,324868442576;740,980535435743
"1433";"panicinc/ColorArt";1338;308;322,23837620284;328,90690585838
"1434";"twitter/secureheaders";1663;349;330,407255427471;333,254620518874
"1435";"laurentj/slimerjs";1781;419;403,443546513586;399,076627446478
"1436";"maurycyw/StaggeredGridView";1537;307;336,544273425415;336,458073660821
"1437";"bespokejs/bespoke";3858;635;645,634987348844;646,073118566497
"1438";"wout/svg.js";3437;666;620,640512589548;624,721403941273
"1439";"hylang/hy";1379;378;337,249831650728;351,506729845934
"1440";"totaljs/framework";1746;426;473,496195100996;468,498175134289
"1441";"guillaumepotier/Parsley.js";6893;1095;1165,19576143321;1169,39650054377
"1442";"Addepar/ember-table";1507;196;194,937763198429;196,458192389642
"1443";"paulkinzett/toolbar";2240;388;402,666859865509;405,778190955781
"1444";"InterNations/antwort";2918;444;456,454544372217;461,195102815802
"1445";"biometrics/openbr";1684;514;311,335549310554;311,385185243216
"1446";"cloudius-systems/osv";2097;596;664,64045516984;669,751711570461
"1447";"koenbok/Framer";3863;978;1075,47184575136;1079,62827769923
"1448";"tumblr/TMCache";2839;714;655,493415865947;657,12188623898
"1449";"reduxframework/elusive-iconfont";2155;44;29,3439666256959;28,289798047904
"1450";"peers/peerjs";3816;977;1075,30734372894;1048,82182623902
"1451";"stripe/jquery.payment";3213;721;782,024336928806;770,5288979013
"1452";"zensh/jsgen";1500;283;309,767711046041;313,46504866013
"1453";"justspamjustin/junior";1606;66;60,2702502217549;62,325027151371
"1454";"techpines/express.io";1518;334;385,909496189556;382,606386983727
"1455";"Valve/fingerprintjs";1782;333;334,410914084628;339,603053459628
"1456";"rails/spring";2105;261;289,472251117505;288,673021731731
"1457";"javallone/regexper";1791;45;20,0433679509814;18,5842588711127
"1458";"es-analysis/plato";3476;777;821,955651511819;818,258498858707
"1459";"DanMcInerney/LANs.py";1503;193;179,022032877836;179,833340733974
"1460";"leapmotion/leapjs";1573;147;116,442216478649;113,796503683102
"1461";"ligershark/webdevchecklist.com";1336;167;149,505676549487;149,946108103464
"1462";"typeplate/typeplate.github.io";1436;28;14,1245261749789;12,502649148869
"1463";"robovm/robovm";1601;301;397,663826955386;395,515808605358
"1464";"philipwalton/html-inspector";2159;239;245,270505671181;236,102477724596
"1465";"sutoiku/formula.js";1340;124;128,30040107108;122,757129715094
"1466";"MailCore/mailcore2";1264;335;298,334390090295;301,904908798733
"1467";"octokit/octokit.objc";1556;425;450,294894979517;448,470158812779
"1468";"dimsemenov/Magnific-Popup";7954;1933;1824,34027701833;1829,3723966442
"1469";"discourse/discourse";18007;4144;3987,83875704312;3945,74097397932
"1470";"CamDavidsonPilon/Probabilistic-Programming-and-Bayesian-Methods-for-Hackers";9662;2167;2280,59650654716;2326,18089941952
"1471";"sokolovstas/SublimeWebInspector";2384;147;139,608637053737;138,619676663317
"1472";"brandonhilkert/sucker_punch";1821;454;348,825148595366;339,994542879331
"1473";"alexwolfe/Buttons";4757;630;684,860483822328;683,85730546172
"1474";"HubSpot/messenger";3606;499;452,971354256169;454,709443795911
"1475";"zmap/zmap";1495;315;313,205216024306;313,700157499279
"1476";"BBC-News/wraith";3526;645;675,311022912843;676,065164506328
"1477";"kandanapp/kandan";2757;257;331,335663027459;334,773993645775
"1478";"nostalgiaz/bootstrap-switch";4051;862;870,925942014866;869,654907500419
"1479";"jakiestfu/Behave.js";1601;113;104,606961825882;103,453905692449
"1480";"desandro/draggabilly";2475;452;474,186007358656;474,562095197773
"1481";"PredictionIO/PredictionIO";9043;2574;2572,4603280841;2602,56855791394
"1482";"groundworkcss/groundwork";1661;110;115,820070645855;115,861208538378
"1483";"tholman/zenpen";3478;420;346,316797499819;345,385611700552
"1484";"flightjs/flight";6499;653;763,667073495708;773,708472608528
"1485";"brutaldesign/swipebox";1540;356;316,226558328757;317,251360439306
"1486";"Engelberg/instaparse";1506;360;346,555507673124;343,547764588903
"1487";"desktoppr/wbench";1368;45;31,4559280621289;30,6934826811967
"1488";"VinceG/Bootstrap-Admin-Theme";1383;310;272,497392941473;272,292805669653
"1489";"jalxob/cool-kitten";1486;40;43,3549028219475;45,6066566657429
"1490";"h2oai/h2o-2";1954;382;376,982866787593;371,872473657071
"1491";"csswizardry/csswizardry-grids";1299;259;247,223461366919;244,798944346943
"1492";"amoffat/bootstrap-application-wizard";1856;171;235,695786281835;235,741414932104
"1493";"andrewelkins/Laravel-4-Bootstrap-Starter-Site";1934;101;107,600254414862;108,587052165554
"1494";"Circa75/dropplets";1570;208;179,896115987056;178,702057169748
"1495";"lvivski/animatic";1357;142;213,326277361843;211,209879095131
"1496";"shyamseshadri/angularjs-book";1574;347;405,934662972625;414,574947032271
"1497";"adambom/parallel.js";2211;448;273,840987914019;274,800276903319
"1498";"laher/goxc";1268;347;362,207734332849;365,721587952018
"1499";"adobe-research/theseus";1308;143;145,088510498591;147,010021533688
"1500";"Leimi/drawingboard.js";1280;140;121,581026463049;121,521328626643
"1501";"artberri/sidr";2766;299;260,744130543157;250,860632096129
"1502";"mesos/chronos";3175;837;864,374408189223;865,221782989704
"1503";"joeblau/gitignore.io";1318;351;260,810278523188;261,72513143456
"1504";"joewalnes/websocketd";6937;893;879,799689805711;868,638164338941
"1505";"puikinsh/Bootstrap-Admin-Template";1889;448;403,084284597688;408,1253367474
"1506";"ni-c/heimcontrol.js";1306;273;330,920030520048;330,116128370114
"1507";"ngbp/ngbp";4080;666;922,860185960941;916,514865331685
"1508";"JamieMason/ImageOptim-CLI";1957;326;310,366240683292;314,149386565854
"1509";"wa0x6e/cal-heatmap";1359;389;347,114230240953;342,174946839775
"1510";"JeffreyWay/Laravel-4-Generators";3090;211;227,504786059247;228,271311080713
"1511";"yairEO/fancyInput";1848;109;99,7343754593746;101,401481229308
"1512";"twitter/typeahead.js";12463;2828;3059,3272779161;3071,69703706816
"1513";"mahmoud/boltons";2640;400;425,633140607016;419,595942367104
"1514";"airblade/vim-gitgutter";3541;730;781,084017121353;770,461234830153
"1515";"romaonthego/REMenu";2127;482;556,848929362878;557,28353671216
"1516";"Tribler/tribler";1859;304;274,767761344401;272,328493000417
"1517";"TeehanLax/Hyperlapse.js";2095;284;326,95217887269;330,377826888745
"1518";"fronteed/icheck";5795;1252;1210,38562183336;1212,49671978705
"1519";"angular-ui/ui-utils";1510;185;217,495934805239;220,145343157151
"1520";"erichoracek/MSCollectionViewCalendarLayout";1638;434;405,690007326714;411,498341321063
"1521";"devopsgroup-io/vagrant-digitalocean";1543;277;307,332197188012;308,333474654676
"1522";"scriptcs/scriptcs";1546;344;305,444158573426;305,300169374508
"1523";"jordansinger/Hook.js";1593;100;85,7962455659752;87,3024148387041
"1524";"mortdeus/legacy-cc";1461;113;99,9807639419562;100,97005177745
"1525";"zmoazeni/csscss";2899;162;213,337171651257;216,993253448675
"1526";"alikaragoz/MCSwipeTableViewCell";2807;527;634,77451317046;635,263110927043
"1527";"kamens/jQuery-menu-aim";7175;768;822,728977198784;821,278513535603
"1528";"designmodo/Flat-UI";11509;2125;2132,45355306054;2148,08518212986
"1529";"GumbyFramework/Gumby";2975;201;222,104308587501;227,239334690014
"1530";"pedestal/pedestal";1574;287;297,713217658237;298,051529176475
"1531";"bjankord/Style-Guide-Boilerplate";1551;244;226,130271125366;225,623910417581
"1532";"huangz1990/annotated_redis_source";1550;260;242,016715118628;238,426276440042
"1533";"viljamis/responsive-nav.js";3675;521;530,171869555218;521,432984029188
"1534";"angular-ui/AngularJS-sublime-package";1371;331;403,18979519923;410,028515916463
"1535";"google/google-api-nodejs-client";3902;1009;898,432902310447;899,959472052724
"1536";"AlexNisnevich/untrusted";2859;573;647,312178194232;665,918167230843
"1537";"RadLikeWhoa/Countable";1359;117;121,569327070517;127,252744364489
"1538";"peek/peek";2371;400;439,499272215027;442,80139670274
"1539";"jimhigson/oboe.js";3877;388;403,6466105194;402,19639291617
"1540";"rnmp/salvattore";1949;470;456,658701106236;459,094667069985
"1541";"mjibson/goread";2323;194;190,324944042072;188,886533641119
"1542";"dennis714/RE-for-beginners";3338;453;402,410082096708;398,505036580541
"1543";"superherojs/superherojs";1626;215;178,52031031028;176,80177881901
"1544";"clu3/bootstro.js";1264;154;149,608021497523;148,214720095277
"1545";"chartjs/Chart.js";19683;5310;5301,32350331149;5305,5493799696
"1546";"balanced/balanced-dashboard";2424;42;41,1766747031781;42,4610660475614
"1547";"nhaarman/ListViewAnimations";4878;1388;1387,42048644386;1379,9051055353
"1548";"wagerfield/flat-surface-shader";1785;376;358,537769158264;358,186925953641
"1549";"Athou/commafeed";1326;163;173,824147614544;175,376603077101
"1550";"tildeio/htmlbars";1607;264;311,723781712606;312,094416028388
"1551";"ququplay/jquery-mobile-flat-ui-theme";1616;120;134,470909406323;135,598573986849
"1552";"TechEmpower/FrameworkBenchmarks";2193;572;424,644022467152;423,076208108551
"1553";"firebase/angularfire";1692;395;399,402804642232;396,32080860727
"1554";"mitchellh/packer";5251;1434;1519,18698275677;1530,8668028517
"1555";"wellcaffeinated/PhysicsJS";2674;435;411,032935713663;405,651081970045
"1556";"floriankugler/FLKAutoLayout";1412;300;313,056896915262;318,465831586394
"1557";"theintern/intern";3362;665;663,538683049559;656,001714487774
"1558";"Mashape/mashape-oauth";1473;148;139,023131861966;139,057414390743
"1559";"google/traceur-compiler";6523;1656;1668,71799442896;1677,49072922651
"1560";"divshot/geo-bootstrap";1357;234;254,079118092127;251,010333974258
"1561";"sandstorm-io/capnproto";3435;839;904,096478499894;903,823462642568
"1562";"creationix/js-git";2815;376;378,747234454047;377,52266551757
"1563";"tpope/vim-dispatch";1338;300;333,213089258388;341,761542492958
"1564";"jakiestfu/Snap.js";5846;650;650,861802103895;656,061972418243
"1565";"helios-framework/helios";4311;235;267,6018441296;270,473864590598
"1566";"mgonto/restangular";7434;1946;2092,63614497984;2097,39420697598
"1567";"numenta/nupic";4063;1132;989,226760197488;991,993033280527
"1568";"swanson/stringer";2492;254;182,89242594645;184,600558735175
"1569";"pixelsign/html5-device-mockups";2960;126;122,54632186967;125,086024416409
"1570";"jpillora/xdomain";2327;459;432,365720021326;431,500840084765
"1571";"fogleman/Craft";3919;1029;696,653227183803;644,697738401026
"1572";"subprotocol/verlet-js";3260;371;481,79205783226;493,829920021753
"1573";"wrobstory/vincent";1837;476;267,389500523148;268,396054106458
"1574";"goraft/raft";1388;171;155,681944705286;156,820903630837
"1575";"djaiss/mapsicon";1722;51;42,5613950009669;42,3904169303738
"1576";"kristopolous/BOOTSTRA.386";3715;408;355,664538405647;359,562736913091
"1577";"adamschwartz/log";2322;181;188,232263643297;187,279278333262
"1578";"pearkes/tugboat";1398;246;234,295292623081;230,694607932192
"1579";"terryma/vim-multiple-cursors";4358;1195;1221,25450910983;1217,29009467671
"1580";"iBaa/PlexConnect";1681;272;330,441227628669;328,977801436467
"1581";"thearn/webcam-pulse-detector";2225;320;349,640834356335;349,955626381438
"1582";"for-GET/know-your-http-well";1573;145;88,2085276444628;88,3657416614106
"1583";"p-e-w/finalterm";4308;143;139,054361655591;139,2768439142
"1584";"objectivehtml/FlipClock";1720;416;388,072490981908;393,188624679618
"1585";"densitydesign/raw";3464;689;685,566900457006;690,264419341408
"1586";"angular/angular.dart";1277;110;125,691231761104;126,673278940655
"1587";"yahoo/pure";13955;3082;3084,64353211825;3081,32725616203
"1588";"Idered/Editr.js";1262;82;108,214457012357;114,087616151603
"1589";"facebook/xctool";5652;1496;1623,12158337971;1624,28615230328
"1590";"Subash/Prepros";1493;106;82,5019779062103;83,1646389503154
"1591";"puphpet/puphpet";3474;720;795,164705695364;805,077276909955
"1592";"apotonick/reform";1806;389;404,831265935809;405,64187821895
"1593";"patrickkunka/mixitup";3318;691;634,021612113738;630,63926687684
"1594";"mhagger/git-imerge";1423;289;275,687738092121;275,298934151449
"1595";"Sumi-Interactive/SIAlertView";2361;481;518,385766230187;520,261418809815
"1596";"TryGhost/Ghost";19232;4813;4941,50186780377;5008,65171392855
"1597";"jaunesarmiento/fries";1673;29;32,6055997681396;30,3539721058936
"1598";"FredKSchott/CoVim";1965;151;137,789214371466;142,842424368716
"1599";"ankane/chartkick";3581;722;722,316685640129;724,718167100587
"1600";"codrops/PageTransitions";1520;361;361,039594754118;361,268585250841
"1601";"Pasvaz/bindonce";2642;551;639,080606800839;643,283527158256
"1602";"layervault/psd.rb";2833;131;104,074342824817;102,438240256172
"1603";"Grouper/FlatUIKit";6867;1457;1613,53124347207;1614,89745239622
"1604";"Block8/PHPCI";1862;401;423,210052000619;421,019493389708
"1605";"terryworona/TWMessageBarManager";1589;300;315,385567538928;319,235906674764
"1606";"MobileChromeApps/mobile-chrome-apps";2463;275;313,432489164182;313,970286841165
"1607";"broccolijs/broccoli";2746;674;797,319117570918;801,724195392517
"1608";"linkedin/hopscotch";3256;741;920,294986046673;978,795148483533
"1609";"FredrikNoren/ungit";6706;1057;919,414445063515;913,231383424637
"1610";"jnordberg/gif.js";1871;276;215,038571490247;213,683209086919
"1611";"emre/storm";2336;313;442,120725379832;439,900607168507
"1612";"blakeembrey/code-problems";3079;366;314,317728612424;312,894172297528
"1613";"avast/android-styled-dialogs";1928;402;410,624394576732;410,274196143608
"1614";"ManuelPeinado/FadingActionBar";2640;518;548,225667472882;548,219207299896
"1615";"HouzuoGuo/tiedot";1508;324;293,911724731684;292,536200488902
"1616";"rstacruz/flatdoc";1986;416;379,058345128343;375,437229044824
"1617";"propublica/upton";1481;131;131,584916086749;133,355902398185
"1618";"kylestetz/CLNDR";2293;479;477,434283817044;479,156334108931
"1619";"gss/engine";2757;514;635,432589008495;656,829224640048
"1620";"justinwalsh/daux.io";3938;586;557,8029574302;539,774183234668
"1621";"mozbrick/brick";2981;217;190,877908582554;188,711415218409
"1622";"chrisbanes/ActionBar-PullToRefresh";3181;367;358,214352384441;353,624868694385
"1623";"nginx-boilerplate/nginx-boilerplate";1836;175;80,8608363950257;81,6411963216366
"1624";"hakimel/Ladda";6215;834;876,953963510368;867,034196005968
"1625";"carrot/share-button";3085;415;417,596675865657;423,549123561698
"1626";"dokku/dokku";11518;2768;2931,77861652184;2946,86998915242
"1627";"etsy/skyline";1710;322;393,992856465683;394,490939701109
"1628";"rnystrom/RNGridMenu";1275;264;291,588293882422;285,836434658808
"1629";"clojure-cookbook/clojure-cookbook";1544;362;371,104245290202;375,463698139237
"1630";"miniMAC/magic";4030;826;695,47399708783;694,365497336322
"1631";"youknowone/UI7Kit";1782;36;26,197562835683;27,1078441634913
"1632";"elves/elvish";1426;264;152,582872776985;151,104769112312
"1633";"mintchaos/flippant.js";1581;90;84,5034938629836;83,9553179456363
"1634";"mrmrs/colors";6710;979;811,160313762431;824,311804573278
"1635";"googlecreativelab/coder";2100;262;229,679192436037;242,049466317174
"1636";"rocketeers/rocketeer";2000;545;564,26532573225;562,897421854981
"1637";"irungentoo/toxcore";7842;1361;1493,00958657802;1518,92244953382
"1638";"ValveSoftware/source-sdk-2013";1682;296;283,604726849445;285,815665534838
"1639";"epochjs/epoch";4506;584;666,006987915291;677,055489602983
"1640";"sloria/TextBlob";2959;711;720,426913572359;730,33507571019
"1641";"pksunkara/alpaca";2273;189;282,823532626696;276,428877839806
"1642";"bchanx/slidr";1429;125;169,025649053397;172,164066705825
"1643";"buaazp/zimg";1839;225;232,253110046188;230,716257178446
"1644";"h5bp/Effeckt.css";10492;1180;1061,35942460007;1085,20152247896
"1645";"Khan/KaTeX";4555;1161;1227,82809704974;1211,00071547347
"1646";"guo-yu/douban.fm";1522;253;238,191038063858;238,902236342958
"1647";"nytlabs/streamtools";1271;179;183,06833229361;185,504111699413
"1648";"SamyPesse/tv.js";1388;67;43,4953320662962;43,5377806910319
"1649";"rails-assets/rails-assets";1510;304;369,710794948561;371,863935503611
"1650";"dan-silver/ElementTransitions";1504;104;116,820109793573;118,927304483141
"1651";"flynn/flynn";4435;1032;985,364569105203;980,670657412246
"1652";"orbitjs/orbit.js";1443;221;223,350608429884;224,174271651477
"1653";"MediaCrush/MediaCrush";1379;39;16,4887803635972;15,3725871583569
"1654";"munificent/game-programming-patterns";1489;347;322,036946299094;320,812953626671
"1655";"mame/quine-relay";4850;1009;1420,26772467443;1663,26416324781
"1656";"vthibault/roBrowser";1390;135;167,550670523041;170,424541474655
"1657";"masayuki0812/c3";5570;1521;1572,63051832881;1581,50256723771
"1658";"jeffknupp/sandman";2216;291;268,556948724688;266,405834229015
"1659";"benmanns/goworker";1410;294;320,100006289805;320,935052070044
"1660";"deis/deis";5511;1445;1534,48427759393;1561,69543430781
"1661";"golang/groupcache";4413;1002;1094,58353409599;1114,23465184868
"1662";"oauth-io/oauthd";1415;144;155,112961162468;153,859969268051
"1663";"Quartz/Chartbuilder";1767;355;364,066689943766;373,851209346528
"1664";"dz0ny/leapcast";1295;262;245,324038114587;246,373005842539
"1665";"robertdavidgraham/masscan";4486;1171;1063,43283085817;1064,37962441543
"1666";"charlierguo/gmail";1250;191;119,464370072725;117,744594715395
"1667";"kenkeiter/skeuocard";3270;145;153,137136539127;156,671535698304
"1668";"facebookarchive/huxley";3873;342;405,475968541008;404,228688878918
"1669";"robotmedia/RMStore";1635;419;340,337619712153;342,485759645811
"1670";"jakiestfu/Medium.js";3641;642;683,210600414509;682,655638211641
"1671";"csscomb/csscomb.js";1701;475;471,621749163303;459,978815863191
"1672";"wagerfield/parallax";9795;1840;1719,04235854149;1726,99451354021
"1673";"maroslaw/rainyday.js";4797;559;784,134840591923;818,751342621728
"1674";"google/gumbo-parser";3645;458;397,523309842982;399,024152771782
"1675";"gottfrois/dashing-rails";1267;213;195,791926841619;187,569776022857
"1676";"BBC-News/Imager.js";3672;292;318,873920613631;325,137650667009
"1677";"WickyNilliams/headroom.js";8019;1130;1093,97040059818;1084,75041505834
"1678";"m1entus/MZFormSheetController";2427;511;576,032463910184;575,173345291074
"1679";"BlackrockDigital/startbootstrap";5508;1152;1111,83820466564;1119,65889122319
"1680";"toddmotto/echo";2790;565;559,809528354382;562,131377972434
"1681";"adobe-webplatform/Snap.svg";8076;1931;1832,14067583676;1819,6718385793
"1682";"smileyborg/UIView-AutoLayout";1447;252;243,341016663678;243,723847265924
"1683";"nicolaschengdev/WYPopoverController";1781;414;479,793356692029;481,720872286683
"1684";"mduvall/grande.js";1318;46;39,3281384405146;39,2574201933591
"1685";"jedrzejchalubek/Glide.js";1400;249;274,884636635475;272,500828695079
"1686";"sovereign/sovereign";5228;922;1082,44270465433;1102,4694184304
"1687";"CodeboxIDE/codebox";3376;739;766,098858489157;770,265135650169
"1688";"rstacruz/nprogress";10977;2208;1990,52285504302;1994,73244338975
"1689";"VictorBjelkholm/ngProgress";1322;327;354,149478973739;351,364364044774
"1690";"mail-in-a-box/mailinabox";4680;1275;1225,80102546663;1219,19976585139
"1691";"path/FastImageCache";6643;1503;1633,41805827229;1636,57919987694
"1692";"feedbin/feedbin";1573;214;225,93688710592;227,75581007994
"1693";"yuku-t/jquery-textcomplete";1424;385;422,805706179714;419,70975215977
"1694";"kumailht/gridforms";2204;304;379,022538651126;370,574394377245
"1695";"barryclark/bashstrap";1357;119;78,1282561411224;78,930991112016
"1696";"ThrivingKings/animo.js";2222;290;224,406954600753;226,02575156187
"1697";"Voog/wysihtml";2960;573;665,528660282932;663,554567766848
"1698";"sofish/pen";3785;693;610,479052305755;592,699918157021
"1699";"rnystrom/RNFrostedSidebar";2084;374;415,045521016927;427,725912137346
"1700";"BYVoid/Batsh";1622;283;327,265643906844;317,339385388122
"1701";"HubSpot/vex";5071;921;917,354632217836;917,958934065326
"1702";"flowjs/flow.js";1969;432;389,671991738694;385,313411981443
"1703";"nosir/obelisk.js";1628;161;158,828796013461;159,218762802349
"1704";"dobtco/formbuilder";1550;244;249,709598626635;248,411018406126
"1705";"drewmccormack/ensembles";1266;131;136,982444311098;130,63426521189
"1706";"HubSpot/pace";9610;2397;2273,29544486591;2241,38583283056
"1707";"peachananr/onepage-scroll";8528;1197;1354,64354828287;1367,96725213102
"1708";"HubSpot/BuckyClient";1587;232;189,063903095571;198,53445835972
"1709";"addyosmani/grunt-uncss";3791;610;730,537304061243;721,754258464774
"1710";"toddmotto/fireshell";1553;137;155,359781940265;158,958936586068
"1711";"jewel/clearskies";1463;48;32,0074676402139;30,4672623201364
"1712";"pmwkaa/sophia";1263;332;289,765517299664;286,101756914571
"1713";"kennethcachia/background-check";2595;290;297,863071130884;300,783104597863
"1714";"kumailht/responsive-elements";1311;46;45,6487414947603;47,3900442788235
"1715";"marcoarment/FCModel";1541;218;293,372319668892;293,280398828373
"1716";"google/lmctfy";2898;273;295,035961704571;304,295913138939
"1717";"firstopinion/formatter.js";2360;198;211,594129217447;213,924325608974
"1718";"slate/slate";2013;131;131,679413054238;134,079671004454
"1719";"romaonthego/REFrostedViewController";2687;718;818,444576626956;823,124124455185
"1720";"GoogleChrome/chromedeveditor";2786;462;540,20282730169;538,87709628156
"1721";"go-qml/qml";1652;370;419,803282583594;420,829953163311
"1722";"zurb/foundation-emails";5587;1192;808,742904754674;806,695964163038
"1723";"breach/breach_core";5743;218;269,091122008596;260,563800278834
"1724";"gabrielemariotti/cardslib";4287;1114;1190,46669381158;1192,20647706706
"1725";"shu223/iOS7-Sampler";3043;429;519,707235398173;512,215865889095
"1726";"luispedro/BuildingMachineLearningSystemsWithPython";1367;345;335,020265067369;337,46155726173
"1727";"rowanmanning/joblint";1588;155;189,878605990864;161,747697262578
"1728";"prerender/prerender";3096;782;818,892183318711;824,161101773705
"1729";"krakenjs/kraken-js";3878;639;727,881346381822;726,693906721087
"1730";"maccman/monocle";1493;59;46,0070385784561;45,7598270503198
"1731";"jverdi/JVFloatLabeledTextField";5283;1419;1501,71640155946;1516,75222523001
"1732";"hashicorp/serf";3492;642;630,849705021198;636,433511162769
"1733";"formvalidation/formvalidation";2406;481;563,916512208036;565,257789455463
"1734";"MojoJolo/textteaser";1797;107;122,942643140289;124,812978367563
"1735";"amscanne/huptime";1739;196;102,908316077226;104,81186333652
"1736";"Reportr/dashboard";2378;298;491,319923180983;506,780733162022
"1737";"yhat/ggplot";2485;454;509,684238990312;506,344168730174
"1738";"sprang/Inkpad";2342;315;228,675076963692;226,196519185688
"1739";"Comcast/FreeFlow";2274;459;511,197088682904;506,366665374177
"1740";"HubSpot/odometer";4900;725;700,931591962806;702,915656264382
"1741";"driftyco/ionicons";8921;2396;2230,83652717692;2213,27086066618
"1742";"haxiomic/GPU-Fluid-Experiments";1554;542;504,081551862311;537,08301303855
"1743";"YaroslavGaponov/node-jvm";1492;80;51,048481919739;52,5709878164795
"1744";"robb/RBBAnimation";1724;419;430,287246785382;422,066110956361
"1745";"coreos/fleet";2162;491;562,289128373059;563,207345892714
"1746";"node-app/Interpreter";1319;62;37,2116564578433;38,0986199006945
"1747";"opserver/Opserver";2437;679;365,8755100233;360,652468396546
"1748";"aheinze/cockpit";1758;408;397,741967201003;395,691300804282
"1749";"afaqurk/linux-dash";6902;933;899,731774607353;901,574336987533
"1750";"MatthewYork/MYBlurIntroductionView";1429;342;373,146071088006;371,904810595225
"1751";"marmelab/gremlins.js";6400;784;608,194281368452;594,308019717003
"1752";"HubSpot/offline";6805;1074;1190,88760100702;1225,23405878375
"1753";"alskipp/ASValueTrackingSlider";1344;377;398,279258462527;397,037480678013
"1754";"mrackwitz/MRProgress";2240;533;596,250471856883;594,361568760472
"1755";"Pixelkit/PixelKit-Bootstrap-UI-Kits";4846;420;430,281961946578;427,471580776811
"1756";"webscalesql/webscalesql-5.6";2929;316;344,066317716763;335,500799953694
"1757";"thephpleague/flysystem";2757;662;689,391941402076;695,429289502931
"1758";"cisco/openh264";2104;545;572,829199573465;559,876068565245
"1759";"rasbt/python_reference";1506;327;346,248218350157;346,746673724125
"1760";"go-martini/martini";8398;1881;2347,54551298038;2366,76821498527
"1761";"cssstats/cssstats";1440;397;320,947940273883;320,992543267474
"1762";"sprang/Brushes";1494;236;269,672791867924;265,798107547757
"1763";"mozilla/localForage";5682;1549;1443,0723079505;1453,66188161646
"1764";"overshare/overshare-kit";1886;134;161,958989674162;164,290659973819
"1765";"Bearded-Hen/Android-Bootstrap";5083;1058;1007,95111970753;1005,39929887802
"1766";"Katee/quietnet";2700;171;190,755750495341;192,902772810595
"1767";"LiranCohen/stickUp";1296;254;279,708818870897;276,23772647721
"1768";"thoughtbot/gitsh";1532;276;253,114655378059;252,498447632648
"1769";"ember-cli/ember-cli";2855;793;979,094919485919;984,674378795893
"1770";"scoutapp/scout_realtime";2122;86;74,6735039091841;75,4398461799875
"1771";"vizicities/vizicities";1606;201;171,289072868673;168,880698701031
"1772";"njdehoog/NHBalancedFlowLayout";1296;206;179,628638805432;182,506223010395
"1773";"north/north";4975;251;297,092221920008;298,853839629658
"1774";"phusion/passenger-docker";1921;442;505,312961770583;500,908376471968
"1775";"cloudera/oryx";1299;251;247,004412794967;247,680188110985
"1776";"guardian/scribe";3386;427;484,342708297767;484,649002039869
"1777";"hootsuite/grid";2940;295;297,458170595245;293,120463087077
"1778";"Jawbone/JBChartView";3167;802;858,41901560633;868,149224374008
"1779";"briangonzalez/jquery.adaptive-backgrounds.js";5697;565;551,695031405492;545,732862918578
"1780";"eluleci/FlatUI";1373;388;386,893880901972;388,884714369874
"1781";"flavienlaurent/NotBoringActionBar";1564;320;378,366216014521;369,401080763698
"1782";"thoughtbot/refills";1436;294;273,942659392487;274,609739676709
"1783";"Morhaus/dispatch-proxy";2672;174;149,352920181161;152,748710782583
"1784";"Swordfish90/cool-retro-term";4403;998;875,543917900051;868,997399007224
"1785";"Xfennec/progress";2860;600;662,491831000058;666,55005744014
"1786";"dieulot/instantclick";4052;423;341,580561021257;341,644680650478
"1787";"abpetkov/switchery";1496;335;353,775499097879;351,02347924659
"1788";"cheeaun/life";2212;131;157,025655803591;157,074227081331
"1789";"google/liquidfun";2453;507;542,312648875073;540,750231315197
"1790";"SamyPesse/How-to-Make-a-Computer-Operating-System";10460;2841;2668,12639342163;2616,2702901362
"1791";"intentkit/IntentKit";1625;234;256,508178948886;256,466812112814
"1792";"coolwanglu/vim.js";3717;532;504,550070303588;499,779328353072
"1793";"bendytree/Objective-C-RegEx-Categories";1311;332;313,616176807428;308,38257719749
"1794";"andreaferretti/paths-js";1259;189;162,724044366714;157,031507922966
"1795";"boot2docker/boot2docker";6039;1447;1691,73769900835;1706,34108081778
"1796";"CanvasPod/Canvas";4695;1046;1005,44622687781;1008,73183435447
"1797";"txthinking/google-hosts";2777;569;629,273755973397;625,654670132493
"1798";"alfredxing/brick";2830;181;118,751282772672;118,554910575707
"1799";"docker/compose";7478;2115;2136,89479326194;2131,63597598343
"1800";"designmodo/startup-demo";1252;120;134,789550915346;131,816553654877
"1801";"tobiasahlin/SpinKit";11092;2481;2513,23253975624;2519,64979847287
"1802";"julycoding/The-Art-Of-Programming-By-July";7992;2126;2258,20109214031;2264,87561750474
"1803";"codecombat/codecombat";4983;998;981,545946073145;991,095474672258
"1804";"segmentio/myth";4088;484;565,451910189215;565,741273747124
"1805";"facebook/origami";3151;544;545,683340051139;548,06252583237
"1806";"bitpay/bitcore";1711;270;276,4034443351;277,013077124621
"1807";"carlsednaoui/ouibounce";1603;442;460,403873573797;462,993512700301
"1808";"kkga/spacegray";6614;1097;1185,94551440562;1193,27478164498
"1809";"twitter/CocoaSPDY";2136;312;343,182023395339;341,790097422868
"1810";"leemunroe/responsive-html-email-template";3545;796;776,72619619745;772,810495836104
"1811";"ondras/my-mind";1537;128;104,988780478618;106,742148461656
"1812";"kennyledet/Algorithm-Implementations";1691;341;272,374665127813;271,19335618092
"1813";"tooling/book-of-modern-frontend-tooling";2309;348;370,193134079539;371,639068015833
"1814";"jessepollak/card";6412;1014;1010,4718503566;1009,16047903117
"1815";"fideloper/Vaprobash";1651;458;548,366106185635;550,094196573227
"1816";"antimatter15/ocrad.js";2078;387;377,921867321946;376,761281124652
"1817";"inorganik/countUp.js";2871;634;640,39364080128;638,578657152881
"1818";"igrigorik/ga-beacon";2641;438;368,262014918266;371,999287149561
"1819";"chriskiehl/Gooey";3986;723;741,022254941797;724,557283360636
"1820";"pornel/slip";1964;189;203,919311267499;207,346031090231
"1821";"terrymun/Fluidbox";1779;377;401,043006841391;397,486240437695
"1822";"aporter/coursera-android";4089;1080;1397,50414212481;1533,79698593853
"1823";"voltrb/volt";3224;789;982,503734112077;1001,76450025936
"1824";"mozilla/mozjpeg";1939;309;294,592190021231;291,833349633074
"1825";"svaarala/duktape";2126;595;669,463275430347;674,640028221114
"1826";"macoscope/CodePilot";1337;245;248,656889258877;248,341833948638
"1827";"soundcloud/roshi";1578;445;437,022534428165;431,158994988896
"1828";"jglovier/gifs";1347;165;137,242655809292;137,625025471958
"1829";"trevorlinton/webkit.js";1670;125;113,464965271029;116,174629167097
"1830";"paradoxxxzero/butterfly";1731;367;322,703855650163;326,817964075844
"1831";"Anonyfox/node-webkit-hipster-seed";1342;76;73,1840569681331;73,1614982035317
"1832";"raphaelcruzeiro/jquery-notebook";1672;108;132,908853845156;129,294108062662
"1833";"soulwire/fit.js";1806;87;67,3600030588294;67,7523954387647
"1834";"graphsketcher/GraphSketcher";1528;113;100,280979547905;102,32497264495
"1835";"CartoDB/odyssey.js";1483;153;174,37414605229;172,829675730792
"1836";"adamschwartz/magic-of-css";1852;291;218,563393856999;214,731929144918
"1837";"facebook/mcrouter";1441;359;397,388984219279;401,813987304469
"1838";"DanMcInerney/wifijammer";1649;290;275,109361495146;278,706233506488
"1839";"maciejczyzewski/retter";1542;204;185,618332366183;188,364684877508
"1840";"nemasu/asmttpd";1352;621;724,55022734691;881,327061904382
"1841";"yuki24/did_you_mean";1488;330;224,578024819884;218,759244500933
"1842";"dinedal/textql";3221;276;231,858600354901;229,550167737338
"1843";"torchbox/wagtail";3407;913;1027,92026638109;1026,36267726639
"1844";"jamesrwhite/minicron";1437;303;239,765111052235;236,082803582799
"1845";"antirez/sds";1559;332;291,665109121994;296,922282494228
"1846";"sindresorhus/pageres";7366;1074;988,37230197997;986,914241048943
"1847";"sharelatex/sharelatex";3474;707;679,789241135464;683,988938915329
"1848";"prasmussen/chrome-cli";1590;150;99,9074067975083;103,798553930469
"1849";"ripplejs/ripple";1254;74;48,3502636775045;48,7213056576349
"1850";"katiefenn/parker";1517;496;470,090775292637;473,22867031917
"1851";"felipernb/algorithms.js";2094;517;624,982824732165;637,203729004372
"1852";"humhub/humhub";3301;859;742,40652674092;744,607929164829
"1853";"Haneke/Haneke";1623;430;512,436340893527;498,115264699295
"1854";"Jahaja/psdash";1724;393;337,53200993077;338,059773301447
"1855";"cruffenach/CRToast";3224;901;821,22861058005;819,075230316256
"1856";"kni-labs/rrssb";3045;514;647,081589859482;649,405990260386
"1857";"clappr/clappr";2821;1006;906,330172456345;889,809138948983
"1858";"SonyWWS/ATF";1448;201;151,292320047905;152,707029792987
"1859";"andlabs/ui";2792;716;605,385304553839;621,209437770871
"1860";"emirozer/fake2db";1640;118;133,34083598451;128,908738313867
"1861";"facebook/Shimmer";6580;1656;1645,9515180324;1637,02630828009
"1862";"liabru/matter-js";3653;733;641,644831545459;640,30956139047
"1863";"popcorn-time/popcorn-app";5345;188;247,119483326278;245,891109847021
"1864";"Wisembly/basil.js";1734;207;180,286485189386;179,996725238173
"1865";"t32k/stylestats";1830;205;320,612272286555;311,564404472605
"1866";"Miserlou/Glance-Bookmarklet";1479;57;40,4594454177155;42,6252889075348
"1867";"zenazn/goji";3059;860;998,118380770413;998,483630928813
"1868";"johnno1962/Xtrace";1456;394;257,823146471057;262,418151559037
"1869";"liyong03/YLGIFImage";1361;328;322,659265609562;312,810453720621
"1870";"rdio/jsfmt";1640;212;220,817195649609;214,083235410676
"1871";"nicklockwood/FXForms";2767;628;676,852596255308;685,21620114231
"1872";"gabrielecirulli/2048";7763;1159;1171,40534369482;1157,83146826012
"1873";"sindresorhus/multiline";1361;176;233,166356845018;231,335131534322
"1874";"bootflat/bootflat.github.io";3946;646;687,746682929661;683,168156773497
"1875";"gionkunz/chartist-js";7984;2040;2056,17631023075;2068,9705300195
"1876";"jxnblk/loading";2852;445;458,837316339079;465,659985674007
"1877";"ValveSoftware/ToGL";1773;128;142,732891417618;143,172313214019
"1878";"burocratik/outdated-browser";2488;398;390,661159739579;390,339465704404
"1879";"daniel-lundin/snabbt.js";4697;611;618,695575805138;609,977063387265
"1880";"geelen/x-gif";1801;222;234,726231283396;238,325395835986
"1881";"cowbell/sharedrop";1624;330;188,078809592721;187,050817226752
"1882";"Flolagale/mailin";1448;333;297,8533617875;297,270045786981
"1883";"scrapinghub/portia";4129;1098;808,969778132251;818,483340669793
"1884";"lebinh/ngxtop";3930;589;590,346051259072;581,258593038688
"1885";"facebook/augmented-traffic-control";2905;748;648,091338640864;643,909102211299
"1886";"marvelapp/devices.css";2238;267;235,778663848227;241,497146157868
"1887";"mdo/wtf-html-css";1269;225;165,328498781365;168,649149633247
"1888";"Famous/famous-angular";1994;314;404,987348746668;409,859040906548
"1889";"winjs/winjs";3838;662;809,262883967796;837,766651846976
"1890";"google/pyringe";1353;92;108,856020728291;108,490880361043
"1891";"libgdx/packr";1383;239;195,011904889391;192,924256824212
"1892";"dropbox/pyston";3628;799;684,261197622247;693,965188567781
"1893";"bigspaceship/shine.js";1989;116;94,9916668143011;94,1492874261356
"1894";"gudh/ihover";2887;554;689,680115300863;713,147416837726
"1895";"EddyBorja/EBPhotoPages";1420;415;391,40179462478;395,632311276586
"1896";"jdan/isomer";2099;202;206,630757938691;207,244968190346
"1897";"FiloSottile/Heartbleed";2133;56;49,6660332212828;50,4830041707825
"1898";"Famous/famous";6862;378;446,999715397777;436,895743770762
"1899";"duojs/duo";3438;532;619,249385958463;624,237534345333
"1900";"YabataDesign/afterglow-theme";1725;535;512,669258581319;510,404288099195
"1901";"tictail/bounce.js";4328;877;766,528681167081;764,502703453141
"1902";"gocircuit/circuit";1274;331;377,975791062432;375,506242343888
"1903";"GitbookIO/editor-legacy";1723;195;239,183998945337;231,951877882449
"1904";"tjmehta/101";1465;136;136,975555214639;135,156939903284
"1905";"leemunroe/grunt-email-workflow";2321;574;677,255132849642;690,917729468557
"1906";"NYTimes/pourover";2399;150;151,182879149155;149,908527627038
"1907";"slap-editor/slap";2981;783;840,534169053267;838,541922064373
"1908";"asciimoo/drawille";1566;210;173,499729836976;173,731971603538
"1909";"anijs/anijs";2798;491;401,468216589905;397,90835064329
"1910";"zxlie/WeixinApi";1837;363;357,811456119143;355,630410803656
"1911";"aroc/side-comments";2266;245;284,844454883573;286,949239069523
"1912";"viewfinderco/viewfinder";1611;236;206,905514756112;213,983699056408
"1913";"mozilla/metrics-graphics";5745;1174;1318,85253861442;1392,95332819135
"1914";"pattle/simpsons-in-css";2358;321;381,804127535216;378,517290111094
"1915";"pickhardt/betty";2244;143;138,957659660073;137,582222504102
"1916";"facebookarchive/fb-flo";1727;198;247,890064244296;254,245903662361
"1917";"lukehaas/css-loaders";4080;755;660,433605246685;656,995540438583
"1918";"xicilion/fibjs";1543;284;228,193004844532;230,793595075268
"1919";"mdo/wtf-forms";1849;361;475,80113168956;483,668223534289
"1920";"claritylab/lucida";3711;609;668,223974533655;661,37555045204
"1921";"micahflee/onionshare";1470;327;183,372261834223;180,908429836548
"1922";"Russell91/pythonpy";2493;161;116,586661250979;118,280109824902
"1923";"sbstjn/timesheet.js";5806;544;622,189214791495;628,605065619565
"1924";"hickford/MechanicalSoup";1336;184;128,243552980499;129,645852176589
"1925";"WPOTools/steady.js";1421;36;43,8776279200111;44,553131444399
"1926";"hummingbird-me/hummingbird";1597;307;242,457957722489;242,145324855142
"1927";"antiboredom/videogrep";1282;157;119,749342164586;120,03010832361
"1928";"fullstackio/FlappySwift";7711;993;982,607246956659;980,19636684023
"1929";"austinzheng/swift-2048";2102;418;429,563666254724;425,100044356062
"1930";"krasimir/deb.js";1382;112;102,794239520645;103,22205085085
"1931";"newrelic/centurion";1588;335;387,848240832904;388,128307074722
"1932";"OculusVR/RakNet";1756;526;431,717479892751;434,346219435176
"1933";"google/cayley";7386;1995;1910,66521827855;1906,06466671275
"1934";"peco/peco";2942;793;795,807146496521;821,950243629828
"1935";"mephux/komanda";1802;203;117,678369010905;118,968390613798
"1936";"mattdonnelly/Swifter";1575;349;414,087517952022;412,833664225114
"1937";"docker/libchan";2010;443;604,697471441347;623,059993012801
"1938";"justjavac/Google-IPs";2746;422;418,159139634029;417,236632373304
"1939";"zurb/foundation-apps";1582;459;393,948496646402;394,607114543699
"1940";"mperham/inspeqtor";1352;203;199,187237604017;195,158219092665
"1941";"tomknig/TOMSMorphingLabel";1764;214;252,891128410338;252,07802402437
"1942";"sdegutis/mjolnir";4834;375;359,609785505909;358,802202898272
"1943";"jpetazzo/nsenter";1401;338;356,18799435141;359,97420948982
"1944";"tholman/intense-images";1961;310;300,973508017068;304,659125099534
"1945";"dropbox/godropbox";3031;423;462,459714726997;454,68296889642
"1946";"chrisaljoudi/uBlock";7790;1148;1657,22504991016;1708,18510865221
"1947";"rdash/rdash-angular";4586;626;661,533409241931;660,734248526875
"1948";"fastos/fastsocket";3124;453;399,729202874948;395,319624241979
"1949";"codemix/fast.js";2840;323;169,631934582184;166,320120735597
"1950";"romainguy/google-io-2014";1278;222;225,57690610901;228,850592377505
"1951";"fastmonkeys/stellar";3315;132;150,216364234905;153,37164420978
"1952";"Fooidge/PleaseJS";1868;271;163,256604334015;162,582295811143
"1953";"twostairs/paperwork";4780;1056;1090,57995551193;1092,48952247216
"1954";"deanmalmgren/textract";1679;152;135,830730420031;133,641485619841
"1955";"vorillaz/devicons";1639;243;203,301294004384;196,45946046859
"1956";"SlexAxton/css-colorguard";2120;255;209,840261164078;207,876750948178
"1957";"panicinc/PunchClock";1663;134;157,377086020794;157,633393616992
"1958";"zzmp/juliusjs";2403;166;186,706397090954;185,647144216708
"1959";"adobe-fonts/source-han-sans";2790;731;768,658288279406;773,012982919567
"1960";"wishstudio/flinux";3376;627;419,987382755184;435,081059755069
"1961";"miguel-perez/smoothState.js";3058;944;691,632020575986;697,261704370188
"1962";"fians/Waves";2249;484;517,146942010797;519,586489129938
"1963";"AllThingsSmitty/must-watch-css";1995;457;599,244048726046;591,779367916518
"1964";"bradfitz/http2";1663;758;1001,49986590888;1018,60734605905
"1965";"bevacqua/rome";2394;753;893,038992690926;873,123441496128
"1966";"wooorm/franc";1257;264;254,943078287535;252,950661871546
"1967";"AgileBits/onepassword-app-extension";2000;533;487,324992341793;489,951961729623
"1968";"ankane/pghero";1902;396;265,753990437907;262,007520703548
"1969";"fastred/MotionBlur";1304;321;369,138594735519;360,363484465479
"1970";"luster-io/impulse";1688;81;108,039415260969;108,567448486135
"1971";"trueinteractions/tint2";1639;147;157,262938572638;157,374600907838
"1972";"fians/marka";1530;73;65,5845984770797;74,2450229083613
"1973";"php/php-langspec";1961;225;205,322235329559;207,357689269642
"1974";"ChristianKienle/Core-Data-Editor";1707;319;342,266029138226;344,737732205746
"1975";"mitro-co/mitro";1721;237;398,337719800293;385,178993620802
"1976";"julianshapiro/blast";1419;279;265,917325631074;266,101366967859
"1977";"TheBerkin/Rant";1428;189;276,332051075121;275,218244858516
"1978";"maryrosecook/gitlet";1317;179;204,696622997816;205,026736810754
"1979";"ruipgil/scraperjs";3104;359;358,302726021698;362,270979526142
"1980";"mailgun/transactional-email-templates";4592;1123;1158,38705855555;1163,24817753089
"1981";"keen/dashboards";8439;1755;2093,73759378325;2160,59677749703
"1982";"gwendall/way.js";2634;277;254,636592633812;253,353312986246
"1983";"ConnorAtherton/walkway";3954;552;318,129670306026;311,920698556548
"1984";"jgm/CommonMark";3051;526;525,186613144063;521,609767910206
"1985";"jonom/jquery-focuspoint";2991;320;375,512145862349;372,719045129701
"1986";"weaveworks/weave";4173;1034;1190,89570505401;1203,528903598
"1987";"nispok/snackbar";1481;384;480,513766854929;485,004735962063
"1988";"fouber/page-monitor";1324;339;416,5941850552;423,072118581852
"1989";"bendc/sprint";4348;1536;1625,60454833223;1632,53314710421
"1990";"gilbitron/Ideal-Image-Slider";1525;186;148,357856943088;150,040797787106
"1991";"ericchiang/pup";2642;363;326,543374890355;327,745268796064
"1992";"jonschlinkert/remarkable";2427;541;510,508378281195;505,09908276187
"1993";"Ghosh/uiGradients";2110;427;349,954562763633;345,925179897461
"1994";"serratus/quaggaJS";1366;365;342,300620713783;336,633793045091
"1995";"paypal/accessible-html5-video-player";1706;257;221,632737425338;219,297213158398
"1996";"Russell91/sshrc";3228;520;407,432354696238;411,49122865586
"1997";"letsgetrandy/brototype";1651;257;320,904984819995;319,789045135372
"1998";"saeedalipoor/icono";3203;483;559,076947483274;543,179762282223
"1999";"jkbrzt/cloudtunes";2124;242;257,560544462372;263,298077263446
"2000";"shu223/iOS8-Sampler";3193;711;902,461200424336;911,146059191631
"2001";"CppCon/CppCon2014";1611;378;472,348629803171;472,534655543344
"2002";"visit1985/mdp";2313;333;256,060893350318;250,222061066974
"2003";"keendreams/keen";1610;75;66,960362345114;66,4071846121669
"2004";"vladikoff/chromeos-apk";5704;699;713,132960795608;711,254166521259
"2005";"zeman/perfmap";3749;280;325,962169906131;319,617404228624
"2006";"willianjusten/awesome-svg";2859;423;378,127946751292;372,78721540743
"2007";"markushi/android-ui";1906;544;520,862822826782;525,020092193182
"2008";"kimmobrunfeldt/progressbar.js";4451;869;799,377817859863;805,972346216327
"2009";"vendocrat/PaymentFont";1386;391;394,116136559738;394,125865824598
"2010";"kumailht/flakes";1771;148;125,854954120738;126,37328194348
"2011";"alvarotrigo/pagePiling.js";2483;650;792,508775232407;803,589538585421
"2012";"yahoo/gifshot";2454;451;540,533474994733;549,026469438451
"2013";"Aerolab/midnight.js";2836;498;488,691990798659;491,615169718601
"2014";"Rich-Harris/ramjet";4813;4800;4816,99105243437;4686,58625587805
"2015";"sophron/wifiphisher";3979;751;783,84043850196;792,052043231534
"2016";"adamcaudill/Psychson";2812;438;538,86297979172;543,943591544165
"2017";"t4t5/sweetalert";13173;3411;3724,96580491274;3780,7871863706
"2018";"layerhq/Atlas-iOS";2822;725;805,142921332231;793,099452529727
"2019";"sosedoff/pgweb";3378;732;692,27389955399;683,841875352791
"2020";"krzysztofzablocki/KZBootstrap";1604;365;396,69137556723;399,521394654271
"2021";"michelson/Dante";1318;249;266,497290651472;260,363874999594
"2022";"lastpass/lastpass-cli";1290;296;343,915512761195;346,628074414552
"2023";"krzysztofzablocki/KZPlayground";1972;500;403,141858265168;403,346209884816
"2024";"romashamin/Size-Marks-PS";1257;300;292,725797122051;288,870925913978
"2025";"Microsoft/dotnet";7004;1518;1304,61320002241;1307,91705148031
"2026";"gajus/swing";1693;309;278,843274560918;274,314696395268
"2027";"alongubkin/spider";1390;157;195,83306374756;198,704407630481
"2028";"arrayfire/arrayfire";1296;314;222,434570159384;227,521862774855
"2029";"google/nogotofail";1804;274;217,343993950891;221,29834445849
"2030";"outpunk/evil-icons";3678;588;539,554287399448;537,660623787833
"2031";"addyosmani/tmi";1655;113;127,186660890564;127,810694475818
"2032";"Kintaro/wtftw";1310;258;266,524383549465;267,206193294225
"2033";"knsv/mermaid";7582;1665;1620,95224280873;1611,18640380291
"2034";"nate-parrott/Flashlight";4788;1307;1751,44187545798;1747,2691601803
"2035";"dotnet/corefx";9562;2319;2012,33343534165;2036,55137925731
"2036";"neokree/MaterialNavigationDrawer";1469;474;565,090862606099;561,097759668735
"2037";"sagivo/algorithms";2409;333;293,090299401516;287,480717761229
"2038";"coreos/rkt";5431;1715;1743,78759168129;1755,18638307244
"2039";"tylertreat/comcast";4208;755;964,996583716705;974,276351363451
"2040";"Pathgather/please-wait";1328;286;307,81226080875;309,320084607981
"2041";"theDazzler/droidicon";2172;370;439,231952279638;434,494673468361
"2042";"auchenberg/chrome-devtools-app";1266;321;365,339514599039;361,436965541459
"2043";"SamHerbert/SVG-Loaders";2479;561;521,923598590249;529,941525884241
"2044";"tapwork/HeapInspector-for-iOS";1367;406;216,543775283616;213,416892642289
"2045";"shazow/ssh-chat";1914;351;244,452657576738;243,284712090644
"2046";"crockpotveggies/tinderbox";1479;280;306,838730810789;311,041567719261
"2047";"matz/streem";3823;559;762,503551476559;768,57925182554
"2048";"Microsoft/bond";1312;315;242,791320497299;240,897976981984
"2049";"USArmyResearchLab/Dshell";4651;1102;1207,3773169408;1782,11236420999
"2050";"isohuntto/openbay";3712;102;109,341715460182;107,564231945433
"2051";"Zhouzi/TheaterJS";2664;324;350,938948861802;348,009388388794
"2052";"arasatasaygin/is.js";7189;1668;936,422674237349;902,454208383439
"2053";"lightningtgc/MProgress.js";1386;145;139,878576304355;138,234368518969
"2054";"zxh0/jvm.go";1520;242;166,010713242849;164,201144058083
"2055";"etsy/hound";2801;649;694,943451748018;698,707518131681
"2056";"KeyboardFire/mkcast";3338;197;217,307810827588;229,241965627484
"2057";"JVillella/JVFloatingDrawer";1314;323;400,998480282519;402,472210879785
"2058";"yaronn/blessed-contrib";7533;1531;1320,00971524576;1306,06507010197
"2059";"divmain/GitSavvy";1313;283;274,899835804699;278,06228802953
"2060";"paulirish/memory-stats.js";1823;277;258,391507678508;256,045522160869
"2061";"jonathanslenders/pyvim";1803;1271;1049,8880025455;1036,61958040913
"2062";"riccardoscalco/textures";3302;477;546,886862706744;552,75818408417
"2063";"mroth/unindexed";1308;60;56,1143677968329;56,950137994428
"2064";"HubPress/hubpress.io";2260;435;451,117221883883;451,994798572162
"2065";"Mango/slideout";5478;1451;1286,74077778851;1286,99431833797
"2066";"rchipka/node-osmosis";2083;348;294,871212268953;301,489318935093
"2067";"mofarrell/p2pvc";2626;389;239,885497407374;242,161582040156
"2068";"IonicaBizau/git-stats";3601;668;660,423329265463;664,683847066708
"2069";"caiorss/Functional-Programming";1974;1947;1947,10458126141;1923,68451130577
"2070";"Selz/plyr";4318;896;774,090290525765;767,233654398708
"2071";"LeaVerou/awesomplete";4538;1091;837,055693120726;809,846294289484
"2072";"phptodayorg/php-must-watch";1978;460;548,949642360276;555,105791549907
"2073";"ryanmjacobs/c";1343;200;146,224365582353;140,69781999303
"2074";"fogleman/nes";2255;854;965,131106039837;947,281450292305
"2075";"gopatrik/space.js";1414;349;341,743773372434;342,242235020858
"2076";"kabukky/journey";1346;686;752,958748837967;754,137651012664
"2077";"tdenniston/bish";1330;150;141,887637997917;140,879312097286
"2078";"DanielRapp/doppler";2102;319;336,537643809603;331,82508205516
"2079";"pheuter/essential-react";1888;553;608,654925106625;615,775325572091
"2080";"ResearchKit/ResearchKit";4433;1193;1214,17083140674;1214,90882178058
"2081";"icons8/flat-color-icons";1315;462;505,804593315004;516,13847547261
"2082";"cparnot/ASCIImage";1508;146;153,714962564984;154,511452514864
"2083";"chinchang/cta.js";1449;508;471,760614798645;476,197266496104
"2084";"jgrahamc/httpdiff";1754;202;270,787580514404;276,246271871537
"2085";"box/t3js";1513;414;471,992900223886;469,834132484159
"2086";"tholman/elevator.js";3993;1476;1572,42718757061;1566,46572614612
"2087";"mikeflynn/egg.js";1248;584;538,885490572939;523,060557742146


==> data/regressions/sample_52weeks_k5_cluster2.csv <==
"";"full_name";"stars";"stars_sum";"Predicted";"cvpred"
"1";"scrooloose/nerdtree";6183;1722;1688,5347506915;1670,89121411169
"2";"ledger/ledger";1642;471;317,143788709969;311,188007653531
"3";"hadley/ggplot2";1778;564;576,357833525508;565,125422515803
"4";"git/git";12791;4249;4256,55855386549;4261,99765530977
"5";"sqlcipher/sqlcipher";1532;577;532,005572282167;523,8692762265
"6";"rvirding/lfe";1255;635;306,019381215023;302,46323463614
"7";"troessner/reek";1873;631;714,931498536652;717,63789306836
"8";"tpope/vim-surround";3617;1014;1063,61261511908;1055,19108594077
"9";"android/platform_frameworks_base";4378;1615;1628,80317339998;1633,39768990596
"10";"purcell/emacs.d";2675;973;924,060718060522;929,298897258183
"11";"gitextensions/gitextensions";1627;470;508,194459201656;505,121077832572
"12";"stympy/faker";3731;1380;1263,1115583599;1272,57369572747
"13";"junit-team/junit4";4772;1432;1504,16106614824;1519,52715829114
"14";"grbl/grbl";1510;600;566,04848935306;555,04706431222
"15";"topfunky/hpple";1878;645;699,424486023286;682,830660549204
"16";"plasticboy/vim-markdown";1648;571;573,98315047449;572,153837754759
"17";"akka/akka";5416;1632;1539,15292542345;1551,4717373061
"18";"jonas/tig";3076;1116;1110,05850080829;1121,54981762716
"19";"apache/zookeeper";1612;771;745,060496170768;745,986784222878
"20";"rentzsch/jrswizzle";1500;507;463,567688606945;464,043661185006
"21";"nzakas/computer-science-in-javascript";3695;1075;1119,08362950953;1133,31519535743
"22";"Homebrew/legacy-homebrew";29973;8000;9023,41880257184;11428,2815098092
"23";"jdg/MBProgressHUD";10868;3903;3884,48415590591;3828,34476700668
"24";"hut/ranger";1417;675;626,906432461116;651,441347020482
"25";"rzwitserloot/lombok";2466;1102;1037,22162086061;1026,19637331758
"26";"rupa/z";5442;1783;1545,7212742045;1580,74549096712
"27";"pybrain/pybrain";1759;596;547,38438213319;550,291697579836
"28";"scalanlp/breeze";1488;537;548,301190574048;550,10770611345
"29";"JohnLangford/vowpal_wabbit";3339;1082;1145,92357533573;1149,18020544577
"30";"wkhtmltopdf/wkhtmltopdf";4029;1310;1372,17959510438;1365,1671061321
"31";"slact/nchan";1436;538;86,3216678275139;80,9492672170993
"32";"sparkle-project/Sparkle";2660;772;698,949198112127;718,077602274487
"33";"robbyrussell/oh-my-zsh";36373;13536;12875,4628302733;12826,1187032112
"34";"pangloss/vim-javascript";1590;488;523,261940400031;524,46834123996
"35";"nltk/nltk";3316;1150;1125,77861212464;1095,8680655003
"36";"gradle/gradle";3420;1181;881,42880946684;883,432048237134
"37";"acaudwell/Gource";2826;1429;1647,18361898549;1623,70695655006
"38";"pornel/pngquant";1260;442;454,019433835242;449,302690330349
"39";"philc/vimium";4617;1854;2261,80919770432;2319,61093132825
"40";"rs/SDWebImage";14028;5455;5674,5718310089;5665,81114343617
"41";"npm/npm";9183;3316;3339,31253722306;3272,21258425475
"42";"aanand/git-up";2800;837;1000,03543484174;996,065097277614
"43";"vakata/jstree";2601;747;719,480357888428;717,412579751833
"44";"nrk/predis";2649;787;735,792727670023;722,82558218904
"45";"restsharp/RestSharp";3374;939;1006,00573005224;992,737982631676
"46";"erlang/otp";4435;1238;1289,63921280652;1276,51003687666
"47";"node-ffi/node-ffi";1453;531;587,540405056619;587,457383975867
"48";"MrRio/jsPDF";5926;1835;1656,72755716833;1640,33736442325
"49";"RobotiumTech/robotium";1539;654;626,582816294219;625,796538632212
"50";"evilstreak/markdown-js";4602;1278;1336,7927135903;1340,28549424242
"51";"jhy/jsoup";2848;1041;928,486824352605;922,591508798695
"52";"mopidy/mopidy";2794;976;871,118428282538;873,0046845595
"53";"lisa-lab/DeepLearningTutorials";1878;833;720,870438835299;709,968151671072
"54";"tinymce/tinymce";3112;870;571,367093482959;567,372290776859
"55";"scalaz/scalaz";2504;736;698,139023802532;676,606260844164
"56";"nomiddlename/log4js-node";1392;513;514,370853670831;492,05694173403
"57";"tmpvar/jsdom";5687;1567;1426,95384800514;1420,30082520638
"58";"TooTallNate/Java-WebSocket";2082;787;689,911841426439;700,326825007519
"59";"z3t0/Arduino-IRremote";1292;427;463,293246922808;458,179326674668
"60";"antlr/antlr4";1352;611;533,679631706855;535,680443188615
"61";"kangax/html-minifier";1488;615;422,562953428848;415,266721379222
"62";"processone/ejabberd";2382;792;872,719656337954;870,264399071745
"63";"elastic/elasticsearch";16147;5421;5076,06736848328;5136,88787205295
"64";"grails/grails-core";1770;510;451,149982096896;459,810969193514
"65";"AliasIO/Wappalyzer";1510;717;721,573386298982;721,132985027074
"66";"mitmproxy/mitmproxy";4843;1579;1576,19955476857;1584,12603379481
"67";"scrapy/scrapy";13743;5571;5183,0472312732;5196,14426073548
"68";"socketio/socket.io";24545;8191;8030,12739017431;8031,09446859675
"69";"zdennis/activerecord-import";1432;469;402,075680305693;404,841201383161
"70";"jsdoc3/jsdoc";4551;1585;1512,1929018165;1588,18578708276
"71";"curl/curl";2951;1400;1307,39305615423;1303,00305854145
"72";"jgm/pandoc";6147;2297;2689,90259189757;2673,56350614664
"73";"aws/aws-sdk-java";1370;447;464,261953567321;466,262678626826
"74";"pallets/flask";19936;6720;5874,15720408537;5858,79664948077
"75";"Automattic/mongoose";9224;2704;2515,5113990344;2509,01593960104
"76";"soffes/SSKeychain";3352;1409;1411,42204242332;1413,7110276738
"77";"openresty/lua-nginx-module";2845;1333;736,831362175582;738,328597570584
"78";"racket/racket";1423;500;546,918038628618;542,504464055947
"79";"chrisboulton/php-resque";2115;607;559,431219680257;553,269212705729
"80";"spf13/spf13-vim";7893;3044;2988,0084067934;2977,1895073108
"81";"typekit/webfontloader";4442;1458;1654,47997581485;1645,85632667789
"82";"FriendsOfPHP/Goutte";3914;1143;1214,38361639862;1215,2809666127
"83";"flatiron/director";3818;1275;1286,61723093207;1263,1811271676
"84";"eishay/jvm-serializers";1262;359;346,71747327508;346,889179671952
"85";"vrana/adminer";1605;560;780,522897740286;755,679868103408
"86";"sympy/sympy";2805;808;800,278138458396;800,104058618371
"87";"assimp/assimp";1267;570;500,538855889307;503,655346685409
"88";"chenshuo/muduo";2174;857;866,064638122476;872,050122255084
"89";"ipython/ipython";9045;2949;3073,59981351707;3049,79668640579
"90";"thoughtbot/suspenders";2479;758;711,843661472535;687,201403151951
"91";"videojs/video.js";12248;3765;4037,31772497439;4023,58777088913
"92";"DataTables/DataTables";3527;1115;1120,29025308695;1123,50991602412
"93";"redis/hiredis";1892;628;680,292176048426;676,176532965851
"94";"devbridge/jQuery-Autocomplete";1805;631;688,751767886873;681,046524672705
"95";"caolan/async";17376;4965;4957,8160870938;4938,70844533448
"96";"cyu/rack-cors";1584;533;552,797189568599;544,128795292908
"97";"mikedeboer/node-github";1353;504;499,989450923107;467,651067558286
"98";"kangax/fabric.js";5790;1649;1607,97869096267;1614,57387633091
"99";"pouchdb/pouchdb";6130;2075;2011,19037988039;2008,06426200249
"100";"reactiveui/ReactiveUI";2251;776;591,784017631796;594,608476930738
"101";"aheckmann/gm";3140;1078;1126,29051162167;1120,60437051699
"102";"highcharts/highcharts";4947;1365;1382,40047015442;1388,94461990628
"103";"xetorthio/jedis";3550;1312;1234,55097799208;1234,8489726035
"104";"KnpLabs/snappy";1889;592;693,786648142938;699,726932871757
"105";"rust-lang/rust";16377;6360;6275,14952333646;6259,28015351905
"106";"cloudera/hue";1719;630;653,618770332646;647,221988837155
"107";"NancyFx/Nancy";3997;1213;1095,20755959765;1091,12453209452
"108";"marcuswestin/store.js";4646;1382;1105,62191499714;1093,4886818798
"109";"sinonjs/sinon";2893;936;947,883039748794;950,801656920782
"110";"buildbot/buildbot";2123;670;706,620748604451;716,435062823615
"111";"ccgus/fmdb";9543;3336;3462,30252792113;3335,71717253205
"112";"eczarny/spectacle";5577;2377;2569,75734150868;2594,49587280264
"113";"BYVoid/OpenCC";1273;478;416,022185458705;416,135086927474
"114";"Topshelf/Topshelf";1323;522;508,431153020423;537,776171083151
"115";"digitalbazaar/forge";1427;550;577,95400607489;578,690943761579
"116";"Leonidas-from-XIV/node-xml2js";1829;612;608,953200636236;585,19080598782
"117";"node-inspector/node-inspector";9375;2809;2913,0565204941;2919,9721647396
"118";"sequelize/sequelize";6333;2831;2803,92856559047;2758,64394429541
"119";"mono/mono";4549;1359;1335,83411725565;1342,97419742724
"120";"nodejitsu/node-http-proxy";5394;1478;1420,18930099358;1421,13247741066
"121";"argon/node-apn";2380;690;686,026753215646;692,105850314577
"122";"magicalpanda/MagicalRecord";9234;2729;2478,10291565264;2505,45795388156
"123";"felixge/node-mysql";6692;2096;2057,55313810842;2060,81010953955
"124";"0xfe/vexflow";1438;420;449,746716824872;441,377142938082
"125";"miekg/dns";1475;603;615,053245899039;576,917048042303
"126";"rtfd/readthedocs.org";2597;827;794,905111341417;797,929943259811
"127";"nim-lang/Nim";2775;1159;1216,46276338278;1218,66958677638
"128";"scikit-learn/scikit-learn";11045;5430;4484,71289470475;4456,95911872272
"129";"mathjax/MathJax";2983;1108;1115,5057400275;1122,62410529873
"130";"ZipArchive/ZipArchive";1802;803;742,772369608129;735,847527618522
"131";"pydata/pandas";6131;1916;1900,81369224327;1883,43094315571
"132";"rundeck/rundeck";1306;546;631,271403620257;635,90767742215
"133";"kriskowal/q";11508;3317;3602,03637864476;3635,34070063971
"134";"voodootikigod/node-serialport";2139;622;628,578860286672;624,797060985596
"135";"fiorix/freegeoip";2384;749;670,28761409718;673,975960371619
"136";"rubysherpas/paranoia";1475;538;646,150177524695;641,247333660347
"137";"numpy/numpy";2875;1045;869,259508763875;857,267888644806
"138";"lxn/walk";1279;432;406,924143077674;396,052736688316
"139";"arduino/Arduino";5428;1516;1493,28571661912;1523,63833207919
"140";"voormedia/rails-erd";1542;484;549,192229877475;551,628774928174
"141";"RobinHerbots/jquery.inputmask";1996;703;730,29927581875;742,25937013988
"142";"sass/sass";7858;2285;2467,32441911378;2481,14487123929
"143";"Respect/Validation";3035;845;929,534375370003;927,70538533895
"144";"mroderick/PubSubJS";1300;495;582,61555552923;582,744013414587
"145";"Automattic/node-canvas";3073;835;815,753487937573;813,721437620613
"146";"Bash-it/bash-it";4441;1667;1692,97655798772;1730,97959338061
"147";"remy/nodemon";7403;2544;2394,17966284694;2385,31382138655
"148";"fikovnik/ShiftIt";2750;867;896,112089332361;899,532479757699
"149";"OpenRA/OpenRA";2774;949;885,14843839738;888,670024476065
"150";"hibernate/hibernate-orm";1778;606;511,409469763891;503,297282061784
"151";"chriso/validator.js";5343;1969;1848,82641254088;1854,75248585568
"152";"coleifer/peewee";2747;931;967,766828419768;969,409122667923
"153";"tomahawk-player/tomahawk";1503;484;419,968433781595;457,988119555291
"154";"brianc/node-postgres";3336;1085;1101,22014387058;1122,46778802363
"155";"pallets/jinja";3228;927;947,482624583838;970,426919227614
"156";"VundleVim/Vundle.vim";11388;3719;3504,69606395065;3499,18732947575
"157";"twitter/finagle";4550;1269;1234,95983271711;1226,57132901888
"158";"mwaterfall/MWPhotoBrowser";5607;2522;2560,0187003357;2546,61400565411
"159";"rg3/youtube-dl";17302;8260;6569,67133525277;6500,90685232882
"160";"kivy/kivy";4270;1310;1208,58043990865;1212,75283853933
"161";"mrdavidlaing/javascript-koans";1448;512;472,622430319412;475,609998678108
"162";"philsquared/Catch";3025;1239;1271,1220454094;1316,23144117736
"163";"netty/netty";6662;2287;2083,81266840755;2060,23942915953
"164";"elastic/logstash";5764;1794;1681,89675571347;1675,81853414142
"165";"cocos2d/cocos2d-x";7918;2409;2434,66644960501;2444,76362427109
"166";"cython/cython";1617;542;530,486291440005;527,269246525431
"167";"sylvinus/node-crawler";1721;565;571,163150079982;588,382173977022
"168";"lorenwest/node-config";1337;627;674,927542500545;700,242406072319
"169";"cefsharp/CefSharp";1970;936;826,019024412832;819,105215401318
"170";"atomicobject/objection";1325;430;523,939480214533;513,191963133661
"171";"Supervisor/supervisor";2447;847;899,235160207999;896,100781865434
"172";"spring-projects/spring-framework";8601;3286;2950,55677963881;2966,50038579563
"173";"django-oscar/django-oscar";1963;585;593,978770989783;585,226967537565
"174";"tmuxinator/tmuxinator";5082;1580;1632,72926143642;1629,91336991981
"175";"euske/pdfminer";1462;446;472,107734927562;472,056921518515
"176";"thoughtbot/shoulda-matchers";1637;503;515,139692269544;530,147129164711
"177";"sorin-ionescu/prezto";6077;2175;2031,14170054773;2038,69906028363
"178";"OpenEmu/OpenEmu";6267;2195;1228,70935456566;1252,01106676431
"179";"angular/angular-seed";11202;3171;3382,16345187461;3411,5143017913
"180";"zsh-users/zsh-syntax-highlighting";2338;864;817,261854148873;845,38076429071
"181";"broofa/node-uuid";2875;1076;1036,21607390657;1037,36270823532
"182";"seajs/seajs";5438;1687;1667,23008079973;1655,32833024124
"183";"winstonjs/winston";5240;1774;1588,57637425017;1575,33202950031
"184";"lifesinger/blog";2970;1215;1405,52358485459;1402,51629829654
"185";"isagalaev/highlight.js";7386;2354;2136,00948448574;2122,58286597017
"186";"direnv/direnv";1513;572;445,121844747346;434,207674546796
"187";"elixir-lang/elixir";6803;3159;3327,27965577919;3301,96464221705
"188";"nst/iOS-Runtime-Headers";4005;1668;1707,45321953505;1725,34005307162
"189";"attractivechaos/klib";1365;380;407,728891188735;381,175028573875
"190";"thoughtbot/dotfiles";3299;1142;1248,99350767378;1233,12967076163
"191";"codemirror/CodeMirror";8976;2518;2495,67072151797;2490,56434185249
"192";"Casecommons/pg_search";1484;475;555,989421298496;546,097422587222
"193";"nodemailer/nodemailer";5778;1833;1930,17448885065;1912,36928129641
"194";"phacility/phabricator";6832;1846;1492,88643887131;1464,47788861217
"195";"request/request";10703;3665;3372,49841231631;3380,4663560117
"196";"dataarts/dat.gui";1257;456;388,546962892889;385,31180283648
"197";"Glimpse/Glimpse";1676;517;598,074508400193;588,262858652241
"198";"facebookarchive/python-instagram";1378;515;539,602723262718;538,277689262318
"199";"k9mail/k-9";2482;706;623,014588278076;626,275208631154
"200";"icsharpcode/ILSpy";2388;939;904,952523309167;898,202607892904
"201";"nicklockwood/iRate";3453;1194;1556,38037684449;1519,58605363899
"202";"ninja-build/ninja";1953;617;454,475753926363;462,592276742391
"203";"piskvorky/gensim";2461;1107;1091,77347646868;1090,63637711309
"204";"tomasr/molokai";1769;585;642,97567262401;673,227453332871
"205";"kennethreitz/requests";18687;5491;5061,86766014181;5127,43563032016
"206";"garand/sticky";2252;642;658,898161990535;653,86030068576
"207";"grantland/android-autofittextview";1632;821;809,426712421321;822,647119710937
"208";"flazz/vim-colorschemes";1329;461;479,978870349378;467,357921332487
"209";"mapbox/node-sqlite3";1574;551;533,57258062762;522,408831624385
"210";"css/csso";1508;458;452,046016871949;466,436923659344
"211";"Seldaek/monolog";4642;1395;1316,77296521243;1267,85768691157
"212";"nodegit/nodegit";1843;826;712,613354486282;682,646079716798
"213";"matplotlib/matplotlib";3559;1168;1045,91909577729;1042,437738592
"214";"loopj/android-async-http";8674;2870;3294,20813733739;3375,53286674872
"215";"jcubic/jquery.terminal";1311;375;368,04528476248;357,534220521182
"216";"mumble-voip/mumble";1249;565;588,459661392979;583,060566056018
"217";"jakubpawlowicz/clean-css";1836;638;724,004116587605;716,160031052737
"218";"guzzle/guzzle";6755;1950;1882,40941754752;1889,1771052584
"219";"tomchristie/django-rest-framework";5710;1874;1800,56521143991;1805,12779146806
"220";"MovingBlocks/Terasology";1462;476;362,262667215894;373,077666185847
"221";"jspahrsummers/libextobjc";2863;886;969,288311788227;971,088019835312
"222";"pypa/pip";2762;786;745,803119787934;752,18426817206
"223";"AsyncHttpClient/async-http-client";2820;892;931,081107172233;937,730562093698
"224";"mochajs/mocha";9181;2820;2677,38112000632;2689,1512715421
"225";"angular/angular-phonecat";2359;878;986,336073438868;986,458366747923
"226";"JetBrains/ideavim";1809;779;705,916200320968;705,57323517426
"227";"scipy/scipy";2268;717;704,312902409974;697,820486173266
"228";"ninenines/cowboy";3112;1072;1151,83967171464;1143,0496460267
"229";"thumbor/thumbor";3840;1069;1210,17597902685;1254,8172502686
"230";"nst/RuntimeBrowser";1663;622;649,156442789392;672,887531040183
"231";"SFML/SFML";2752;787;782,078337314108;799,551752463793
"232";"easymotion/vim-easymotion";2444;761;776,702743392375;774,416348771757
"233";"SVProgressHUD/SVProgressHUD";7672;2731;2481,82848977792;2443,73417277348
"234";"kpdecker/jsdiff";1300;509;491,881452413514;466,515642056291
"235";"piwik/piwik";5373;1710;1838,59434469266;1811,4220626243
"236";"CocoaLumberjack/CocoaLumberjack";7099;2346;2297,45886410278;2319,45887796514
"237";"robbiehanson/XMPPFramework";4267;1526;1467,74362297006;1495,51799454472
"238";"indexzero/nconf";2272;674;671,910813733292;697,865861067334
"239";"ded/reqwest";1780;844;940,348771634774;951,353945351656
"240";"SVGKit/SVGKit";2166;632;655,813719853198;643,944162252841
"241";"mqttjs/MQTT.js";1357;600;445,406444736984;452,641570635492
"242";"nicklockwood/iCarousel";7143;3083;3392,24312425713;3373,36568377662
"243";"dimsemenov/PhotoSwipe";10985;3528;3500,74675672671;3532,93681440798
"244";"jeromeetienne/jquery-qrcode";2394;780;810,035037000534;830,311663091092
"245";"fluent-ffmpeg/node-fluent-ffmpeg";1422;489;477,612839324234;474,934270598726
"246";"bulletphysics/bullet3";1657;681;706,072558957809;695,662831619717
"247";"visionmedia/superagent";7269;3471;3114,19527360387;3101,1952068236
"248";"Olical/EventEmitter";1457;555;580,976493689222;586,353241380527
"249";"jkaving/intellij-colors-solarized";1816;574;552,006658210975;564,189420651824
"250";"michaeltyson/TPKeyboardAvoiding";4375;1863;1817,32198152857;1809,41571733852
"251";"dataarts/webgl-globe";1424;573;618,706951679475;606,296561833114
"252";"mininet/mininet";1359;504;727,682181102699;731,700566309124
"253";"restify/node-restify";4948;1726;1435,45567959788;1449,20352590224
"254";"ded/bowser";1388;599;614,561938061574;651,518513808893
"255";"java-native-access/jna";2257;650;630,164422508329;628,796813643137
"256";"dhg/Skeleton";11562;3354;3365,46523972793;3353,54801147958
"257";"clips/pattern";4375;1416;1284,86779164011;1276,20024130484
"258";"perwendel/spark";4007;1842;1675,29690557703;1673,02388693186
"259";"TTTAttributedLabel/TTTAttributedLabel";5887;2196;2269,66149045184;2264,15751683256
"260";"NaturalNode/natural";4626;1410;1348,10827403892;1367,73624648754
"261";"node-schedule/node-schedule";2171;1024;866,307658756361;867,908810156455
"262";"seebi/dircolors-solarized";1360;419;524,080483644894;503,088239718049
"263";"JacksonTian/eventproxy";1516;589;612,866347584059;605,084950934562
"264";"zwaldowski/BlocksKit";5117;1802;1838,03993684103;1859,65518318603
"265";"ReturnInfinity/BareMetal-OS";1339;404;375,118188647298;391,112475035744
"266";"Runscope/httpbin";2785;1237;2071,57717834977;2179,95658523378
"267";"NarrativeScience/Log.io";2659;714;871,183981390429;853,899881992182
"268";"visionmedia/move.js";3437;953;967,161094545757;1017,74796125362
"269";"bestiejs/benchmark.js";1966;565;693,070670286256;690,708370283035
"270";"cucumber/cucumber-js";2002;608;687,33699230821;687,809974675141
"271";"russross/blackfriday";1803;587;630,817472513636;627,156863835065
"272";"gatling/gatling";2367;649;746,517878249096;748,834237127983
"273";"AFNetworking/AFNetworking";24673;8089;7626,02060765264;7845,56669209722
"274";"spring-projects/spring-mvc-showcase";1905;698;655,464959011322;643,199107876369
"275";"tastejs/todomvc";16774;4755;4490,88419888531;4519,05528656158
"276";"laravel/laravel";22887;7464;7211,33563014021;7231,81438162592
"277";"osxfuse/osxfuse";2200;655;634,487351013874;619,457063906083
"278";"mattneub/Programming-iOS-Book-Examples";1468;585;550,759677018871;555,524473186717
"279";"statsmodels/statsmodels";1402;468;469,919908987668;469,932452188582
"280";"mobz/elasticsearch-head";1880;612;560,933543150405;557,136775479653
"281";"php/php-src";9057;3492;2763,24241189723;2780,37240879487
"282";"indexzero/http-server";3113;1470;1478,65729703348;1482,13158516305
"283";"jteeuwen/go-bindata";1784;812;690,398498098052;688,041029219555
"284";"fluent/fluentd";4018;1130;1185,19470815485;1156,51946477002
"285";"honza/vim-snippets";1792;507;463,321476680372;457,660782061966
"286";"projectkudu/kudu";1252;378;368,304382818072;356,791537274648
"287";"Automattic/kue";4171;1387;1222,87705943189;1221,91940650364
"288";"romainguy/ViewServer";1557;622;621,263603118527;609,738421644046
"289";"seatgeek/fuzzywuzzy";2339;670;780,934209397184;770,161926007994
"290";"eligrey/FileSaver.js";3678;1432;1403,46607251006;1399,66544207361
"291";"swagger-api/swagger-ui";4788;2313;2121,8814626687;2132,43959107832
"292";"niklasvh/html2canvas";6168;1716;1797,4553090213;1863,52870496703
"293";"scalessec/Toast";1688;705;571,880712937881;562,468080807245
"294";"clojure/clojurescript";5945;1727;1974,23945345405;1974,99799134133
"295";"bgrins/spectrum";1273;373;373,720828363415;377,816586146799
"296";"chjj/marked";9166;3225;3061,11823463016;3060,06037052443
"297";"spring-projects/spring-security-oauth";1335;508;496,635905255067;490,68672674601
"298";"PyMySQL/PyMySQL";1634;672;621,402658361851;608,274002353543
"299";"bbatsov/projectile";1474;492;504,016115548971;495,156162651524
"300";"JakeWharton/ViewPagerIndicator";7304;2110;2120,98026275251;2130,63328272296
"301";"hapijs/hapi";5897;1846;1801,55721043249;1793,03956561243
"302";"busyloop/lolcat";1624;569;568,359785333245;586,632688373541
"303";"ChatSecure/ChatSecure-iOS";1905;660;675,491713898757;676,300408367309
"304";"satyan/sugar";1583;734;707,621088966123;706,027616850927
"305";"MarlinFirmware/Marlin";1685;556;533,537653261225;533,792392627439
"306";"CocoaPods/CocoaPods";7743;2302;2369,24618225605;2351,95319092335
"307";"tj/commander.js";5485;1962;1884,71412044976;1880,50906603573
"308";"chrippa/livestreamer";2654;1200;1295,69908461944;1339,45017129578
"309";"cplusplus/draft";1648;510;584,926888883201;593,723032015812
"310";"domnikl/DesignPatternsPHP";9348;3105;3433,38165810195;3432,74607315832
"311";"PHPMailer/PHPMailer";6034;2461;2420,19829624889;2437,07081359917
"312";"cytoscape/cytoscape.js";2095;873;715,229602318403;717,097366122057
"313";"rapid7/metasploit-framework";5615;2035;2133,20422650535;2076,29115219644
"314";"feross/SpoofMAC";1667;530;523,792383818453;518,317456404143
"315";"ceph/ceph";2079;845;771,810387194543;766,536600793492
"316";"torvalds/linux";31702;10566;10785,046038;10498,2338525409
"317";"freebsd/freebsd";1865;852;764,302116331497;788,355850332283
"318";"cuckoosandbox/cuckoo";1674;730;652,496671400963;648,898228305237
"319";"wp-cli/wp-cli";2720;745;806,076723257331;817,070023751373
"320";"Shougo/neobundle.vim";1914;579;681,903841778448;685,681163411833
"321";"MikeOrtiz/TouchImageView";1419;472;608,872255870637;618,48315052935
"322";"node-nock/nock";3279;1291;1130,96040886851;1109,13174762223
"323";"phpbrew/phpbrew";2214;797;716,026056290846;713,457976284791
"324";"jgilfelt/android-viewbadger";2337;745;785,964964438858;784,225425685258
"325";"spadgos/sublime-jsdocs";2394;676;771,07560769816;734,259434586473
"326";"fail2ban/fail2ban";1389;519;575,281914066727;572,566143875491
"327";"JetBrains/intellij-community";2930;1109;951,910948069637;953,664975724931
"328";"evantahler/actionhero";1324;541;289,885429233748;283,671650533193
"329";"amir20/phantomjs-node";1901;602;574,671175378192;570,941524233958
"330";"rakshasa/rtorrent";1262;466;494,87966271933;500,585816625447
"331";"nodeca/js-yaml";1407;480;521,413251903062;549,616388711859
"332";"top-think/thinkphp";1849;868;790,257716181309;785,700485215744
"333";"jaredhanson/passport";7695;2615;2545,93983476568;2538,41883464814
"334";"cheeriojs/cheerio";8249;3139;2868,9504823414;2829,06672064707
"335";"unbit/uwsgi";1375;421;505,677245170167;509,189802866004
"336";"rochal/jQuery-slimScroll";1522;461;562,444875017342;555,522449127615
"337";"gnab/remark";4301;1736;1802,58396534302;1800,57755688334
"338";"karma-runner/karma";6848;1917;1754,18231449682;1751,84936610018
"339";"daneden/animate.css";31549;10492;9977,95326444898;10045,0071795886
"340";"zxing/zxing";8602;3966;3695,79298387173;3724,93132628932
"341";"session-replay-tools/tcpcopy";1427;482;502,199575615929;493,925515123162
"342";"fzaninotto/Faker";8344;2822;3080,71371371105;3078,63084705241
"343";"MahApps/MahApps.Metro";2259;860;807,613862204903;818,760678574467
"344";"lokesh/lightbox2";2726;893;996,610673894161;1002,80672087869
"345";"arvida/emoji-cheat-sheet.com";3610;1385;1309,69633253913;1308,32416542705
"346";"ndbroadbent/scm_breeze";1620;555;264,384109830167;263,312397561851
"347";"umdjs/umd";3593;1248;1266,39923167527;1245,63400510426
"348";"gephi/gephi";1429;530;450,257896127551;472,013133495147
"349";"greenrobot/greenDAO";4478;2202;2055,71381292985;2070,20035285926
"350";"chewiebug/GCViewer";1284;380;375,83598565686;384,202622151669
"351";"domchristie/to-markdown";1662;693;724,396231613613;766,66334012564
"352";"Apipie/apipie-rails";1266;456;463,84074499913;462,45853832407
"353";"rasmusbergpalm/DeepLearnToolbox";1865;688;683,976687912496;682,208394094408
"354";"Xcode-Snippets/Objective-C";3088;900;1083,45863193278;1086,53797759877
"355";"lokesh/color-thief";4546;1311;1410,76255164269;1411,08518191125
"356";"squizlabs/PHP_CodeSniffer";2245;908;909,504819530289;920,315083899354
"357";"alibaba/druid";3217;1609;1434,15877866542;1457,07535349512
"358";"websockets/ws";3416;1331;1199,11750017403;1218,40163138602
"359";"kevinlawler/NSDate-TimeAgo";1389;469;493,575204756851;496,309669808616
"360";"nvie/rq";2891;880;844,858518696108;845,452284728906
"361";"axkibe/lsyncd";1518;582;782,595991453942;775,804563671764
"362";"leongersen/noUiSlider";1980;749;798,759234944546;802,827028123175
"363";"ggreer/the_silver_searcher";8602;3026;3148,15486890345;3187,39616519272
"364";"daneden/Toast";1420;437;345,199198080301;344,51402915077
"365";"robbiehanson/CocoaAsyncSocket";6222;2526;2281,29105812541;2268,5294084879
"366";"Jermolene/TiddlyWiki5";1893;744;695,254440566742;683,383948056229
"367";"beefproject/beef";1846;855;871,244031442887;869,72676834182
"368";"jaredallard/nexe";1777;708;775,75543787894;795,23437182618
"369";"nostra13/Android-Universal-Image-Loader";12622;4557;4574,93176969338;4632,17763554404
"370";"visionmedia/debug";2901;1131;1106,14478752635;1068,76663935844
"371";"chrisbanes/Android-PullToRefresh";6717;2124;2210,94716466886;2161,50350782595
"372";"Codeception/Codeception";2122;722;690,429326125489;679,445436489249
"373";"ttezel/twit";1792;547;549,020563522443;546,766300454138
"374";"magento/magento2";3362;1197;1096,95804908569;1097,13600553892
"375";"scala/scala";6029;2120;1954,41118398063;1970,97284301467
"376";"WordPress/WordPress";7318;2083;1996,82669446372;1977,91308004498
"377";"burnash/gspread";1632;627;716,346842627607;724,056497791617
"378";"nicolargo/glances";4953;2056;1895,30257763133;1972,27283891734
"379";"typesafehub/config";1916;693;689,888908055972;679,960762384906
"380";"chaijs/chai";2865;1153;1115,08815072865;1114,18338937571
"381";"clvv/fasd";2338;798;895,706233435122;886,776288333925
"382";"JakeWharton/NineOldAndroids";3434;1131;1101,64495646465;1112,26005530764
"383";"blueimp/JavaScript-Load-Image";1737;633;653,346918655212;656,618443242716
"384";"laruence/yaf";2410;949;658,817128189892;659,638901076343
"385";"WhisperSystems/Signal-Android";6099;2381;1639,77359344404;1632,49429463034
"386";"brendangregg/FlameGraph";2189;991;891,288911345155;880,47281587986
"387";"i18next/i18next";1444;507;396,633388485326;394,076600923762
"388";"anvaka/VivaGraphJS";1894;617;483,320240999183;475,06277080705
"389";"milessabin/shapeless";1523;514;432,324472732331;428,574732601029
"390";"Automattic/expect.js";1406;409;445,902874765658;443,191571149029
"391";"pkluz/PKRevealController";3461;1122;1500,55844047155;1549,94627809382
"392";"goldmansachs/gs-collections";1515;459;538,812059102159;537,388461656702
"393";"paulmillr/es6-shim";1693;620;637,452985128955;640,718779075523
"394";"robmorgan/phinx";2083;783;727,673370280863;724,955520528709
"395";"sstephenson/bats";2386;1020;900,435839083036;885,777615342754
"396";"SirVer/ultisnips";2318;799;762,457243307117;785,977663051236
"397";"schteppe/cannon.js";1292;343;269,006180623684;269,350807148693
"398";"specta/specta";1667;514;571,976766768991;573,547861481881
"399";"excilys/androidannotations";7442;2645;2884,19664092546;2932,18966578756
"400";"grangier/python-goose";1877;581;550,600126226562;572,460154479721
"401";"nsf/termbox-go";1406;592;720,446546161597;717,817315595558
"402";"peterbraden/node-opencv";1823;632;671,014387745423;672,529722705887
"403";"meteor/meteor";33594;9919;10421,304480334;10571,0408680755
"404";"phpmyadmin/phpmyadmin";1627;492;506,425812860638;505,941651408408
"405";"atom/atom";27021;13102;13195,2476854981;13866,5602551035
"406";"Fyrd/caniuse";1833;758;786,425056245279;815,209527003185
"407";"MinecraftForge/MinecraftForge";1338;494;415,813007848086;408,593990816148
"408";"trentm/node-bunyan";2846;1119;1169,54090856109;1176,49986001835
"409";"harelba/q";3706;1084;911,766639316092;856,981918757285
"410";"id-Software/DOOM";1533;690;762,091050989447;727,720062540578
"411";"helmetjs/helmet";1952;778;776,16562599681;771,083076404727
"412";"nodejs/node-gyp";2143;1000;1011,13801603811;999,311268847771
"413";"jsoma/tabletop";1998;609;709,508535655569;719,070732887743
"414";"qbittorrent/qBittorrent";1698;862;887,254976342298;882,117615756834
"415";"yarrick/iodine";1326;438;451,231383674018;447,441640937128
"416";"riemann/riemann";2814;847;687,245935504155;688,530342005895
"417";"jasondavies/d3-cloud";1537;470;474,020124467879;494,764206152955
"418";"bunkat/later";1471;491;523,691239061428;522,236367139036
"419";"johnmyleswhite/ML_for_Hackers";2295;677;579,688802078689;566,446576560435
"420";"suan/vim-instant-markdown";1290;411;484,236352212286;478,92700351908
"421";"kennethreitz/autoenv";2316;924;804,557251726691;806,346472792746
"422";"XVimProject/XVim";4050;1126;1226,56830870098;1225,78315837897
"423";"BradLarson/GPUImage";12251;3790;3665,33690394122;3704,65011881637
"424";"yiisoft/yii2";7954;2668;2904,59260328158;2919,73351685392
"425";"cnodejs/nodeclub";4005;1540;1527,54299203432;1500,86685971969
"426";"JamesNK/Newtonsoft.Json";3005;1237;1273,0111666455;1272,92698718128
"427";"twitter/twemproxy";5264;1525;1662,60896753902;1685,57031546609
"428";"springside/springside4";3354;1051;1022,89753625961;1023,33104051847
"429";"fpinscala/fpinscala";2203;918;972,12619389363;970,800897379369
"430";"slevithan/xregexp";1781;609;1251,01301497939;1236,49939555631
"431";"jkbrzt/httpie";22225;7989;9122,64964808334;12530,2108027437
"432";"mmattozzi/cocoa-rest-client";1270;511;663,030141640889;657,945193268621
"433";"thinkaurelius/titan";3670;990;1173,83960560485;1217,79323348763
"434";"kripken/sql.js";2817;1207;2318,31345232673;3814,47982757429
"435";"rui314/8cc";2226;887;344,040663528996;347,424919028757
"436";"astaxie/beego";6884;2746;2424,61687609564;2378,70020124222
"437";"snowplow/snowplow";2646;785;758,208760021888;752,296972954117
"438";"shelljs/shelljs";4060;1693;1353,42104396389;1346,69975931298
"439";"ReactiveCocoa/ReactiveCocoa";13642;6017;6436,26012905719;6469,70669286327
"440";"katspaugh/wavesurfer.js";1697;737;922,866845208211;876,678024972008
"441";"caskroom/homebrew-cask";8848;2552;2777,35194881641;2790,87202498801
"442";"MongoEngine/mongoengine";1286;368;392,838362016388;399,091804224159
"443";"idiot/unslider";3174;1234;718,424327254061;726,55113579746
"444";"ansible/ansible";16470;6090;6067,77992075307;6112,14744174835
"445";"michael/github";1755;517;513,752742860288;519,035661659491
"446";"chef/bento";1761;472;589,993055276214;591,105405308042
"447";"igorescobar/jQuery-Mask-Plugin";1409;569;587,716123070386;584,926243752415
"448";"roidrage/lograge";1602;462;501,462489860331;496,49598647554
"449";"sripathikrishnan/redis-rdb-tools";1499;423;413,425052076114;414,782425010985
"450";"mossmann/hackrf";1277;407;459,415315611715;461,61453435885
"451";"jacomyal/sigma.js";6116;1592;1021,0695003996;1024,10171510936
"452";"emilsjolander/StickyListHeaders";3857;1262;1206,28485370201;1204,09153794751
"453";"commonsguy/cw-omnibus";2939;991;995,202696654269;991,602831178646
"454";"arut/nginx-rtmp-module";3001;1274;1054,41425235649;1045,97426799281
"455";"Gazler/githug";4040;1260;359,272345676135;362,748411007587
"456";"nolimits4web/Swiper";7945;3460;3243,25074629544;3276,1098242259
"457";"emacs-helm/helm";1439;499;560,08804633545;542,896316176053
"458";"TheLevelUp/ZXingObjC";1901;684;739,181969462382;753,976851025059
"459";"RNCryptor/RNCryptor";2013;683;712,678104712551;701,131028555318
"460";"Unblocker/Unblock-Youku";1677;755;609,791725572001;604,769211091929
"461";"balderdashy/sails";14254;4244;4300,07990574184;4343,54977582437
"462";"flask-admin/flask-admin";1667;661;856,122087039815;839,278678216063
"463";"wg/wrk";8153;2983;2894,28217641616;2888,94289744948
"464";"alibaba/tengine";4146;1359;1214,01565094973;1224,90745741262
"465";"hazelcast/hazelcast";1536;478;445,775412367307;441,591073400697
"466";"coursera-dl/coursera-dl";3047;936;870,207783235459;858,734583596934
"467";"ai/easings.net";2213;801;786,832512210702;771,349799181053
"468";"bokeh/bokeh";4111;1459;1389,52981347612;1429,39982523803
"469";"rwaldron/johnny-five";6023;2538;2340,63844114859;2308,93374187215
"470";"bitly/go-simplejson";1264;463;551,974647152283;568,921924889036
"471";"bkaradzic/bgfx";1840;915;758,904660561933;756,648708820801
"472";"lodash/lodash";16167;7361;5389,81864480935;5406,25818143467
"473";"rmurphey/js-assessment";3706;1641;1836,14312742303;2315,30057834716
"474";"visionmedia/page.js";3701;1532;1475,8944851403;1434,44133305286
"475";"garyburd/redigo";2134;857;867,887496855549;866,195155328942
"476";"ksky521/nodePPT";2635;1239;1107,97690612954;1113,4091854525
"477";"Valloric/YouCompleteMe";10595;3533;3433,4970593734;3466,51574848209
"478";"elm-lang/elm-compiler";2664;1121;957,213234823748;958,610128109168
"479";"josdejong/jsoneditor";2183;700;644,726369825982;647,418668884159
"480";"shadowsocks/shadowsocks";12639;5911;6498,53171333728;7821,28670003594
"481";"bbatsov/rubocop";6213;1932;2018,74981813245;2001,46188249763
"482";"clojure-emacs/cider";1757;531;570,201508023132;571,563944776481
"483";"sass/node-sass";2642;1052;1004,4055150433;1001,41768438857
"484";"django/django";19121;5717;5424,19959027583;5437,49769757243
"485";"CodeSeven/toastr";4655;1777;1836,2427627435;1838,7262288805
"486";"Humanizr/Humanizer";1899;682;638,445091318879;631,249558363689
"487";"PHPOffice/PHPWord";1584;635;685,597515523505;685,194698601127
"488";"graphite-project/graphite-web";2883;847;857,023621969602;855,879797021163
"489";"moment/moment-timezone";1587;565;651,395799964379;650,325726437968
"490";"fish-shell/fish-shell";5825;2109;2072,84879279579;2058,6579762025
"491";"kennethreitz/grequests";1368;434;465,99841778376;473,515347520137
"492";"nsqio/nsq";6542;1839;2028,45331653887;2046,46313833822
"493";"adam-p/markdown-here";12038;5193;4649,02519781208;4732,27504584193
"494";"FriendsOfPHP/PHP-CS-Fixer";3190;1106;1076,17442248836;1064,03322766299
"495";"raveren/kint";1478;460;660,482323756565;679,988986544996
"496";"SublimeText-Markdown/MarkdownEditing";1467;493;567,236928544267;581,877203790198
"497";"jersey/jersey";1366;598;490,316525893549;503,062097958512
"498";"ModuleLoader/es6-module-loader";1639;781;763,723929813404;754,838370507272
"499";"VitaliyRodnenko/geeknote";1563;483;520,113897202206;602,396232631923
"500";"mattgodbolt/gcc-explorer";1371;467;439,211893893299;455,348797625999
"501";"zsh-users/antigen";2203;874;843,907082390018;883,688859492528
"502";"krisk/Fuse";1519;502;511,627376169204;494,565929173056
"503";"amix/vimrc";5629;2542;2409,27153724824;2429,35948048323
"504";"skulpt/skulpt";1325;482;551,418301435317;546,254720672382
"505";"facebook/folly";6531;2054;1953,13301171703;1993,62765438063
"506";"jprante/elasticsearch-jdbc";1349;588;573,295560523793;578,961661738235
"507";"aui/artTemplate";2724;1310;1260,98582362975;1245,50834951853
"508";"jhnns/rewire";1405;632;622,953929332124;620,799426114774
"509";"bobthecow/psysh";1344;586;631,016232884292;633,803198591795
"510";"openzipkin/zipkin";3411;1113;948,785829103953;973,452407602962
"511";"faif/python-patterns";8298;3270;3766,53112395628;3653,23954381423
"512";"HabitRPG/habitrpg";3784;1205;1285,23270831069;1284,65580321079
"513";"ninjaframework/ninja";1328;617;548,124161112804;569,986291682612
"514";"powerline/powerline";5787;1920;2110,45937632213;2073,22641055389
"515";"bolt/bolt";2734;903;990,148978824943;974,653665153338
"516";"localtunnel/localtunnel";2839;1101;1167,974665167;1172,6102508572
"517";"eduardolundgren/tracking.js";3785;1103;1544,101243681;1550,69290574591
"518";"PHPOffice/PHPExcel";5947;2278;2256,40869751412;2266,88000553062
"519";"mwaskom/seaborn";2977;1096;1149,72610678306;1129,63201983491
"520";"Trinea/android-common";3235;1463;1508,04533140923;1514,28373622662
"521";"openlayers/ol3";1758;664;702,208872017948;706,96351895224
"522";"rstudio/shiny";1710;603;616,104815892471;615,864356328074
"523";"Y-Vladimir/SmartDeblur";1289;363;549,709528915374;530,504378506507
"524";"square/otto";4052;1538;1601,51359321102;1593,55072552639
"525";"visionmedia/supertest";3434;1487;1476,1162809441;1488,24343569157
"526";"felixge/node-style-guide";2952;1176;1228,0302450329;1278,44212944867
"527";"wesm/pydata-book";1650;821;727,794991901437;713,894871599948
"528";"snabbco/snabb";1331;396;484,865264633184;486,65737472895
"529";"ramsey/uuid";1474;735;953,295241761385;990,682118075721
"530";"aol/moloch";1360;456;479,054004742343;477,931806152463
"531";"bro/bro";1339;474;523,67876813102;524,678155185536
"532";"Netflix/SimianArmy";3967;1295;1252,49872680037;1251,63612417507
"533";"mher/flower";1663;526;569,709724982891;572,111653505281
"534";"jaredhanson/oauth2orize";1682;495;525,34622350882;524,399622267284
"535";"soulwire/sketch.js";2098;629;569,794112836964;551,25277553563
"536";"AliSoftware/OHHTTPStubs";2218;865;802,60982074732;818,228220298501
"537";"PrismJS/prism";2964;880;902,180469599335;891,838224348557
"538";"wpscanteam/wpscan";1598;683;653,260540027418;660,918238976251
"539";"aui/artDialog";1870;711;725,298624848764;738,161439682068
"540";"malihu/malihu-custom-scrollbar-plugin";2390;797;816,029676416072;812,425068847957
"541";"chrisbanes/PhotoView";6085;2823;2809,18838031409;2801,95297563695
"542";"stedolan/jq";6528;2374;2214,86256861658;2280,38617296833
"543";"Itseez/opencv";9227;4235;3888,35785675864;3877,63505975988
"544";"nojhan/liquidprompt";2228;659;761,052404918298;763,256181360435
"545";"mstarke/MacPass";2078;890;922,615704172281;924,976135392344
"546";"bkeepers/dotenv";3240;924;928,14383277523;932,231590493669
"547";"python-pillow/Pillow";2398;820;847,334097384407;846,5665855751
"548";"qii/weiciyuan";2310;704;669,485774753433;659,900562971053
"549";"thoughtbot/guides";5323;1657;1685,04430225742;1738,8509929423
"550";"quilljs/quill";7536;2633;2083,30241213931;1927,76419313952
"551";"twittem/wp-bootstrap-navwalker";1613;486;544,433805872145;548,557350398102
"552";"cloudwu/skynet";3635;1291;1053,69620285526;1066,09768166038
"553";"iamceege/tooltipster";1771;552;670,156552297792;665,749828864434
"554";"astaxie/build-web-application-with-golang";10255;3972;3384,05128243425;3397,34074463275
"555";"square/dagger";4989;1798;1746,22095308339;1735,51240204937
"556";"fivesheep/chnroutes";1840;731;863,72355948556;847,951827815888
"557";"mscdex/ssh2";1931;547;589,726013791476;583,695848514697
"558";"prestodb/presto";4691;1405;1405,1041803839;1396,87687935335
"559";"mozilla/nunjucks";2900;1125;1132,25287089985;1146,82244817466
"560";"adobe-fonts/source-sans-pro";1558;480;553,426619910493;568,516843219551
"561";"adobe-fonts/source-code-pro";8322;2737;3369,34157390602;3308,36238988588
"562";"libgdx/libgdx";8582;2654;2451,93975918644;2484,70294931958
"563";"NanoHttpd/nanohttpd";1829;812;784,387253310728;780,278835374123
"564";"aemkei/jsfuck";1544;845;567,936697765214;569,688305294746
"565";"cesanta/mongoose";2624;937;856,91633792139;845,34000159494
"566";"amlcurran/ShowcaseView";3650;1209;933,728032667006;930,068194150757
"567";"angular-ui/angular-google-maps";2264;705;832,817771012376;836,513040300407
"568";"jankotek/mapdb";1924;560;608,886710774795;639,748039925093
"569";"dangrossman/bootstrap-daterangepicker";5282;1557;1559,40748365117;1548,94973053867
"570";"nryoung/algorithms";1412;483;515,300293030021;511,412884410767
"571";"svg/svgo";4517;1905;1922,5981919553;1916,14062350823
"572";"YOURLS/YOURLS";2306;716;700,365662781943;699,275440948595
"573";"Polymer/polymer";14918;5773;6074,3916930762;6166,83098112852
"574";"koush/AndroidAsync";3249;1043;1120,89097593485;1117,80479140765
"575";"caolan/highland";2392;683;773,522803786755;775,022981388433
"576";"owncloud/core";4442;1293;1260,27780525847;1261,10802421431
"577";"owncloud/android";1471;611;586,459065904383;596,813407604696
"578";"cyfdecyf/cow";3618;1764;2011,43845292886;2026,4811525491
"579";"substack/stream-handbook";8073;2575;2736,04571688477;2740,71762709683
"580";"grevory/angular-local-storage";2345;834;891,850939373971;889,291550291156
"581";"mishoo/UglifyJS2";4696;1469;1498,09018505332;1492,01257100495
"582";"krakjoe/pthreads";1929;591;603,858308296682;606,778445439132
"583";"chriskempson/base16";3912;1416;1417,77678216774;1427,51076902154
"584";"yyuu/pyenv";4355;1948;1713,13665734163;1718,46481728593
"585";"jneen/rouge";1526;627;461,608355695915;470,690985252938
"586";"NLPchina/ansj_seg";1834;664;606,737262300436;606,733030060215
"587";"Mantle/Mantle";9276;3100;3419,15241657456;3450,38060292771
"588";"aws/aws-sdk-js";2222;719;713,536004070665;716,750667936484
"589";"jonobr1/two.js";4657;1841;2233,63398747077;2907,02266032572
"590";"TelescopeJS/Telescope";4457;1426;1623,98146525513;1647,37230965897
"591";"oblac/jodd";1309;546;465,152993290553;477,174441378964
"592";"briannesbitt/Carbon";4236;1493;1549,10581758357;1550,13195835877
"593";"milkbikis/powerline-shell";2441;744;741,690791805535;689,775144098355
"594";"square/tape";1387;405;442,189985057368;444,255014738001
"595";"nvie/pip-tools";1555;540;547,066713349435;544,242603775408
"596";"sivel/speedtest-cli";3452;1341;1240,97028343071;1236,21357477013
"597";"Codiad/Codiad";1603;532;639,044797098378;637,232869996927
"598";"gotwarlost/istanbul";4253;1812;1724,4753073013;1720,27759491076
"599";"NLog/NLog";1573;670;677,930885490402;670,453156581049
"600";"mattdiamond/Recorderjs";1540;541;552,714144578773;554,612498187579
"601";"jp9000/OBS";2252;797;1138,80718847067;1135,80167447581
"602";"Activiti/Activiti";1263;507;464,241614479009;457,861380345257
"603";"gevent/gevent";2706;783;798,826464432893;816,133574386346
"604";"EventStore/EventStore";1440;427;414,025546579161;416,162690394868
"605";"tombatossals/angular-leaflet-directive";1331;451;468,928806316108;464,422544088269
"606";"davidhalter/jedi-vim";2301;653;626,151208779675;632,084220162962
"607";"omz/Dash-Plugin-for-Xcode";1416;455;444,697544319686;451,984117991222
"608";"spotify/luigi";4479;2015;1908,97738991139;1950,76615232736
"609";"ACRA/acra";2798;904;827,379129868636;821,705407890714
"610";"sindresorhus/pure";1736;733;1005,27027251207;1002,09845383251
"611";"bshaffer/oauth2-server-php";1741;594;637,326617575688;632,944821005643
"612";"mmcgrana/gobyexample";1549;602;775,582471132707;780,613700458572
"613";"LMAX-Exchange/disruptor";4145;1287;1276,54811434441;1264,73509127546
"614";"greensock/GreenSock-JS";4480;1738;1962,6759367497;1942,91630920863
"615";"ternjs/acorn";1582;647;647,112911907764;674,296565057206
"616";"silviomoreto/bootstrap-select";4457;1369;1484,30997631292;1485,62569987743
"617";"airbnb/polyglot.js";1721;577;587,534296197407;584,553971485
"618";"nomad/shenzhen";3482;1099;1230,79416471564;1230,72585046183
"619";"fxsjy/jieba";4996;2191;2231,43670676244;2203,10935642386
"620";"jbt/markdown-editor";1249;621;677,653129124645;667,251322626139
"621";"electerious/Lychee";2729;1013;826,830119616789;813,540193193253
"622";"lxcid/LXReorderableCollectionViewFlowLayout";1383;408;442,592765980955;447,531732205862
"623";"gorilla/mux";2281;1029;934,732328736138;931,766961266248
"624";"DefinitelyTyped/DefinitelyTyped";6874;3294;2919,61934403045;2927,69254574083
"625";"angular-ui/bootstrap";12177;3833;4080,57709058561;4097,48245185166
"626";"robertkrimen/otto";2092;648;605,597082288201;602,158245371477
"627";"dbushell/Pikaday";3845;1409;1472,27238057637;1491,42023897418
"628";"nanomsg/nanomsg";2720;872;853,866939813016;859,494966815793
"629";"davidstutz/bootstrap-multiselect";2085;661;708,48322954232;706,965926820063
"630";"flask-restful/flask-restful";1949;674;672,621411886326;659,07359227881
"631";"angular-ui/ui-grid";3957;1582;1819,47370511112;1822,76538920128
"632";"mpv-player/mpv";3343;1640;1485,95366950999;1484,111365469
"633";"zcbenz/nw-sample-apps";1561;467;535,252691649819;535,716315390447
"634";"stretchr/testify";1841;909;917,953583599696;906,742528974656
"635";"mozilla-services/heka";3029;938;1091,01458141076;1101,28532706024
"636";"JacksonTian/fks";6904;3238;2884,10551015288;2841,34011067193
"637";"yangfuhai/afinal";2620;838;891,460631615933;898,166679193748
"638";"Strider-CD/strider";3271;1066;1059,57842794393;1042,25508525825
"639";"thoughtbot/liftoff";1377;409;497,901895185092;495,763404805461
"640";"yixia/VitamioBundle";2636;1322;1160,80032800429;1146,70576651457
"641";"quantopian/zipline";3129;1028;968,460464129562;958,493919824041
"642";"nicolaiarocci/eve";3172;1019;1008,87866224933;1006,05533400285
"643";"druid-io/druid";3119;1502;914,20388987925;909,766160922698
"644";"contiki-os/contiki";1811;533;674,4897321052;628,767144481971
"645";"pocoproject/poco";1465;563;609,548608147399;615,172752291561
"646";"futurepress/epub.js";1436;462;412,014329644526;403,471667118804
"647";"rethinkdb/rethinkdb";13279;4810;4705,97935135163;4680,95664523123
"648";"stevenschobert/instafeed.js";1415;577;606,407121318494;606,675264014388
"649";"hrydgard/ppsspp";2260;670;672,39847317549;682,646269197449
"650";"fex-team/ueditor";1703;796;767,796822467259;754,944166328079
"651";"airbnb/javascript";34064;17026;17330,1046109682;20140,3901816453
"652";"magomimmo/modern-cljs";1879;691;622,505463307753;523,762209599007
"653";"tgalal/yowsup";3296;1423;1364,09468965373;1347,04470505039
"654";"elabs/pundit";4225;1391;1390,85980683283;1396,50128988178
"655";"noraesae/perfect-scrollbar";3368;1272;1288,25480202703;1288,92002693561
"656";"10up/sanitize.css";1720;676;888,334535763805;863,275099720887
"657";"paralect/robomongo";4027;1620;1609,27225051602;1608,4132504214
"658";"inspirit/jsfeat";1477;431;552,56030921292;546,620599987698
"659";"airbnb/synapse";1353;532;497,267275426483;501,725786162257
"660";"markmarkoh/datamaps";1719;593;550,011505065062;549,43007633438
"661";"FrozenNode/Laravel-Administrator";1646;526;586,2435688171;561,806442935324
"662";"dompdf/dompdf";2669;865;720,24372741659;733,224416293701
"663";"muaz-khan/WebRTC-Experiment";3801;1290;1308,16847765973;1305,7403595928
"664";"ArtSabintsev/Harpy";1993;532;412,998525643955;410,401109218256
"665";"emicklei/go-restful";1579;599;644,590766413837;638,789997077404
"666";"pardom/ActiveAndroid";3716;1426;1612,33514255353;1625,79669297023
"667";"bramp/js-sequence-diagrams";3982;1456;2152,92947907035;3278,33077989326
"668";"mgechev/javascript-algorithms";1769;818;945,274173193388;954,487635898984
"669";"visualfc/liteide";2775;1191;1102,84292048237;1103,71414097927
"670";"PrestaShop/PrestaShop";1772;680;753,03176700572;773,430627024504
"671";"Netflix/Hystrix";5754;2592;2156,83509250284;2151,32095053403
"672";"redmine/redmine";1851;600;647,05467549291;645,202520354718
"673";"aws/aws-cli";3787;1131;1215,30095536527;1209,51386229524
"674";"JoanZapata/android-pdfview";1446;680;685,831525918387;683,654838313473
"675";"ruanyf/jstutorial";2171;1009;932,508613224856;920,174400297508
"676";"yeoman/generator-angular";5054;1641;1669,0978486332;1686,94926184818
"677";"gleitz/howdoi";4344;1490;1023,69988493414;1018,06272466283
"678";"maciekish/iReSign";1440;614;616,76195292533;603,645426528315
"679";"dresende/node-orm2";1846;565;554,381177709581;567,254383521569
"680";"apache/cordova-android";1449;512;588,969822754144;589,894245239042
"681";"facebook/watchman";4009;1468;1549,86483003439;1541,13799195458
"682";"facebook/rocksdb";5233;1913;1688,845581281;1672,62365794987
"683";"icanzilb/JSONModel";5097;2008;2090,599971888;2067,87457829963
"684";"SheetJS/js-xlsx";2600;1234;1251,3592528024;1254,77131239235
"685";"falconry/falcon";2813;1246;1420,64629435202;1398,15562130998
"686";"cppformat/cppformat";1536;713;618,078933423303;616,864540097704
"687";"Ranks/emojify.js";1274;533;664,353515594491;653,611096048946
"688";"sroze/ngInfiniteScroll";2441;782;864,656325009346;855,536244434218
"689";"orientechnologies/orientdb";2378;671;741,975889489743;728,195872964731
"690";"go-sql-driver/mysql";2303;968;962,706957570172;958,427349419431
"691";"Varying-Vagrant-Vagrants/VVV";2985;1222;1245,82197854518;1244,97807296561
"692";"omab/python-social-auth";2228;698;771,635801655895;773,061253396735
"693";"flyway/flyway";1266;509;509,298870532372;502,003333344825
"694";"orta/ARAnalytics";1376;460;569,274128799562;559,68630693575
"695";"brigade/scss-lint";2245;855;879,869720343549;876,701369185582
"696";"dnschneid/crouton";4195;1313;1334,317267166;1423,09500675492
"697";"AGWA/git-crypt";1353;591;407,036778205012;431,891905049368
"698";"dae/anki";1498;636;646,600972237388;649,148219786703
"699";"Alluxio/alluxio";2303;1015;831,688668890114;842,741808261526
"700";"smalot/bootstrap-datetimepicker";2153;637;630,829588066269;633,547317876809
"701";"makaimc/fullstackpython.com";1460;583;766,602502062702;780,446805451751
"702";"HeshamMegid/HMSegmentedControl";2136;980;1084,22788340833;1080,97793346625
"703";"oklai/koala";2353;708;783,638086534787;776,464956020677
"704";"John-Lluch/SWRevealViewController";3451;1318;1345,41037204204;1318,83623033349
"705";"swisspol/GCDWebServer";2289;795;772,587210340653;782,26475804419
"706";"appsquickly/Typhoon";1785;612;719,260438913208;735,124571423436
"707";"alexdrone/ios-fontawesome";1531;430;547,343271445354;580,816182921983
"708";"foosel/OctoPrint";1298;449;467,948465663785;468,014837447875
"709";"yusugomori/DeepLearning";1518;597;593,000612035001;606,209974523771
"710";"timber/timber";2499;1033;1376,95445297369;1380,79685083513
"711";"tpope/vim-sensible";1723;709;683,182664899889;664,612700492367
"712";"ArduPilot/ardupilot";1819;739;720,787368208689;737,765065089947
"713";"appium/appium";3432;1330;1186,58305014555;1179,6954709879
"714";"laravel/framework";5196;1821;1637,09049961644;1626,01145133314
"715";"benvanik/xenia";2218;1161;1883,19601071588;2688,70771891052
"716";"ideawu/ssdb";3410;1168;912,229558238128;903,231374943995
"717";"node-webot/wechat";2775;1106;942,128125764154;939,816595126556
"718";"angular/protractor";5318;1705;1831,60491939383;1839,05971810915
"719";"square/assertj-android";1260;398;405,257561802503;407,736779766667
"720";"docker/docker";30742;10268;9560,60972436981;9468,49971884848
"721";"angular-ui/ui-router";10670;4109;4309,35980071498;4291,21060060613
"722";"lucasr/twoway-view";3672;1409;1584,73715415719;1593,3966066336
"723";"wal-e/wal-e";1369;474;536,522809070165;521,27679093873
"724";"Intervention/image";3459;1437;1405,46925000733;1415,87725740347
"725";"jedisct1/libsodium";2802;1211;1077,97274854268;1076,36060621004
"726";"zealdocs/zeal";3857;1507;1283,30729018194;1299,60042891336
"727";"pixijs/pixi.js";10254;3039;3092,09714373382;3123,07183737483
"728";"square/spoon";1634;584;635,933491145502;621,152243819627
"729";"processing/processing";2642;928;984,398041884954;1087,0111814293
"730";"cferdinandi/smooth-scroll";1561;726;600,737419141271;583,916773703148
"731";"ksuther/KSImageNamed-Xcode";4013;1403;1377,94140270432;1405,29039688876
"732";"elastic/kibana";5197;1845;1884,1143453386;1893,05811176027
"733";"codef0rmer/angular-dragdrop";1473;429;497,063715349495;490,437105323015
"734";"goldfire/howler.js";4268;1262;1167,9064569033;1166,9309135254
"735";"jmoiron/sqlx";1722;840;928,602740938078;927,77414060177
"736";"guillermooo/Vintageous";1311;378;447,906586768794;452,356697486006
"737";"koral--/android-gif-drawable";2616;1269;1183,85004180179;1195,54292771256
"738";"badges/shields";2631;1161;1114,69047501926;1108,88145261105
"739";"square/android-times-square";2804;932;912,972768445289;919,957614070869
"740";"jfeinstein10/JazzyViewPager";1989;582;616,367817810254;634,973624238066
"741";"ImageOptim/ImageOptim";2896;1114;1156,1243133171;1156,27189717436
"742";"vega/vega";4077;1226;1781,40763796264;2041,78975842412
"743";"http2/http2-spec";2213;740;679,988933305733;651,892246700784
"744";"Zizaco/entrust";2701;1408;1405,56793727737;1411,10300452188
"745";"poole/hyde";1447;514;518,732159525991;515,837919506984
"746";"slightlyoff/ServiceWorker";1661;559;389,013024667322;384,690766489865
"747";"joeldev/JLRoutes";2210;950;1011,60330435065;1001,21430716603
"748";"wilsonpage/fastdom";3248;1292;874,267716082193;865,763389389725
"749";"yeoman/yo";1574;664;685,983916758287;681,687496274652
"750";"josdejong/mathjs";3311;1088;1119,41636008389;1091,55710154057
"751";"jessesquires/JSQMessagesViewController";7924;3568;3866,96774170925;3820,02056863317
"752";"scala-js/scala-js";2275;673;569,371099152123;567,502711176075
"753";"ant0ine/go-json-rest";2288;797;759,893830697274;752,209941485488
"754";"tjanczuk/edge";2711;833;746,851909735733;745,058471059321
"755";"Huddle/Resemble.js";1682;533;517,594635250192;519,938482340536
"756";"vinc3m1/RoundedImageView";2713;1163;1147,26098158274;1143,50184126171
"757";"btford/angular-socket-io";1305;472;558,413274936776;548,077122878534
"758";"processing/p5.js";3726;1404;1399,8131259536;1366,64334386068
"759";"romaonthego/RETableViewManager";1885;768;921,329192685881;917,641467713497
"760";"dcodeIO/protobuf.js";1862;909;981,396960880789;989,534750524174
"761";"tgriesser/bookshelf";3204;1394;2279,24571996789;2649,8927955933
"762";"barryvdh/laravel-ide-helper";3089;1245;1157,26190227397;1146,36029528257
"763";"cantino/huginn";13723;4685;2681,46704852103;2616,14479230643
"764";"usablica/intro.js";13703;4807;4058,58529838427;5837,49450137343
"765";"filp/whoops";3126;1082;847,043575383278;860,667488173934
"766";"tabulapdf/tabula";1876;648;928,754087593556;961,904836846869
"767";"postcss/autoprefixer";9471;3764;3930,30501023581;3959,72542104073
"768";"mafintosh/peerflix";3546;1330;1166,2876483174;1161,87094275562
"769";"szimek/signature_pad";1317;625;589,587029644673;565,97233872636
"770";"ansible/ansible-examples";2971;1318;1272,79249906697;1254,92918521119
"771";"ioscreator/ioscreator";1891;917;1044,92999866166;1046,00746405853
"772";"taigaio/taiga-back";2776;1084;1207,99915962106;1215,80792103327
"773";"inconshreveable/ngrok";6936;2146;1955,27848842691;1955,05758761598
"774";"toopay/bootstrap-markdown";1426;450;485,078044469957;497,491353186713
"775";"Unknwon/go-fundamental-programming";1697;642;614,278577029259;600,39851938322
"776";"code-troopers/android-betterpickers";1997;554;496,491488976636;495,164392360863
"777";"ampache/ampache";1270;437;301,818094401985;296,147729028069
"778";"maxogden/art-of-node";4877;1850;1654,36856215407;1664,31812243938
"779";"mizzy/serverspec";1514;412;417,362206417252;400,262897952717
"780";"koreader/koreader";1807;726;764,686723378181;760,000687112377
"781";"benweet/stackedit";7817;2430;2510,7679580217;2516,39076889885
"782";"angular-translate/angular-translate";3578;1185;1332,67755553499;1342,68777591168
"783";"giggsey/libphonenumber-for-php";1360;565;673,17925602648;663,963504487601
"784";"krisleech/wisper";1612;466;606,873529920663;598,364691412747
"785";"catfan/Medoo";1856;676;769,015599950121;728,505720219232
"786";"rehorn/livepool";1461;463;585,608968002541;589,396173896397
"787";"jenssegers/laravel-mongodb";1707;756;802,814265098685;797,997900388292
"788";"pudo/dataset";2219;794;258,027859095927;259,771546025758
"789";"ecomfe/zrender";1284;541;492,628810958533;482,357117141171
"790";"ecomfe/echarts";11451;5037;3790,54217812416;3804,91333758328
"791";"dodgepudding/wechat-php-sdk";2496;1111;1062,90307272322;1056,67741746468
"792";"wallabag/wallabag";1877;757;654,852084982177;670,390094067991
"793";"crosswalk-project/crosswalk";1364;644;755,096830856256;755,575652206894
"794";"Linuxbrew/linuxbrew";2352;1070;935,570201598532;914,0782342811
"795";"trulia/hologram";1738;582;601,824277404837;597,847482291733
"796";"coteditor/CotEditor";1573;489;834,594649022161;1090,19417564175
"797";"lra/mackup";4605;1986;1914,40807595569;1897,11205347707
"798";"Semantic-Org/Semantic-UI";24890;8747;8678,40902041677;9027,68501951599
"799";"path/android-priority-jobqueue";2147;706;878,696561749035;880,673834592102
"800";"strongloop/loopback";6484;2915;2896,3739479553;2896,10091979334
"801";"gitbucket/gitbucket";5518;1565;1477,59253952689;1419,4295162276
"802";"lorenzofox3/Smart-Table";1420;608;605,82272424464;611,986658189911
"803";"photonstorm/phaser";12037;3862;4523,80337545535;4720,6871310307
"804";"clinical-meteor/cookbook";1648;620;822,558373190288;816,22639605649
"805";"KrauseFx/TSMessages";4353;1298;1578,06727166758;1564,95831116266
"806";"aphyr/jepsen";1599;752;765,713012279021;870,018282600243
"807";"almende/vis";3708;1110;1117,9961293272;1097,5848750058
"808";"gnemoug/distribute_crawler";1478;622;652,957056919362;644,777825071976
"809";"ankane/groupdate";1795;486;860,067379189602;801,350563774739
"810";"glfw/glfw";1884;756;703,476315114927;697,743881676728
"811";"giakki/uncss";3671;1473;1931,36401132539;1946,82765977767
"812";"esvit/ng-table";2287;911;973,203857915208;967,873850293977
"813";"mauricecruz/chrome-devtools-zerodarkmatrix-theme";1425;508;528,853054733799;512,067065259945
"814";"ninjinkun/NJKWebViewProgress";2660;1366;1196,86021246709;1203,6346652335
"815";"revolunet/angular-carousel";1368;424;541,286569574448;554,339147298613
"816";"alcatraz/Alcatraz";8452;3717;3605,7968668618;3640,12852577289
"817";"NodeBB/NodeBB";5812;1782;1820,41734932936;1816,00801713809
"818";"gelstudios/gitfiti";2343;1023;1019,90483179899;937,040675173173
"819";"gritzko/swarm";1806;621;716,008114019526;695,25659146891
"820";"aryaxt/iOS-Slide-Menu";1257;559;610,934598128717;610,728446693918
"821";"astuetz/PagerSlidingTabStrip";4878;1712;1958,46798560993;1957,14856481498
"822";"Gallopsled/pwntools";1319;540;510,144292036287;529,991011291916
"823";"ptwobrussell/Mining-the-Social-Web-2nd-Edition";1875;595;572,635259957552;587,16707244319
"824";"tools/godep";3389;1439;1436,18363909391;1430,1048121049
"825";"louischatriot/nedb";4156;1612;1297,7424338174;1287,21878768647
"826";"royrusso/elasticsearch-HQ";2151;793;750,254366146187;742,195477472371
"827";"json-api/json-api";3661;1666;1889,87128903259;1901,32104279607
"828";"mutualmobile/MMDrawerController";5173;2145;2456,43304376752;2451,42484411761
"829";"dtao/lazy.js";3651;1022;1000,79355260631;997,109340760361
"830";"lukesampson/scoop";1343;616;540,469802154054;539,722774097241
"831";"balderdashy/waterline";2909;1334;1443,08374018965;1455,80274359615
"832";"beworker/pinned-section-listview";1864;627;674,753754285054;674,041638416365
"833";"Shougo/neocomplete.vim";1646;689;663,792634450318;653,1355702254
"834";"white-cat/ThinkAndroid";1428;567;645,703781215624;649,086161731383
"835";"square/picasso";9686;4077;3935,22569924672;3925,00181571043
"836";"google/lisp-koans";1443;476;306,260624851256;299,306916293138
"837";"googlemaps/android-maps-utils";1424;615;716,236276190005;719,93829514444
"838";"SBoudrias/Inquirer.js";2767;1361;1081,50976828865;1081,25567302652
"839";"ianyh/Amethyst";2817;958;830,677700052921;827,675735997486
"840";"kolyvan/kxmenu";1319;523;573,93228344653;556,210087822146
"841";"0xced/XCDYouTubeKit";1666;620;586,37807708306;576,365149201739
"842";"Unitech/pm2";12681;5489;5818,47715307047;5830,07999966431
"843";"PMSI-AlignAlytics/dimple";2097;932;432,677107191091;442,035162755223
"844";"koush/ion";4379;1355;1469,21180976549;1476,76512694999
"845";"linnovate/mean";8795;2485;2528,88932646198;2531,81276519976
"846";"docker/docker-py";1416;601;653,33914833419;653,09405127002
"847";"google/go-github";1650;624;530,683460877377;521,895433570889
"848";"HaxeFoundation/haxe";1371;526;576,884618911006;584,772308664622
"849";"M66B/XPrivacy";1284;412;439,516486283926;437,254168932125
"850";"nswbmw/N-blog";2753;1198;983,551407745991;1003,60236143747
"851";"urish/angular-moment";2179;892;992,986908732906;977,144086516731
"852";"yabwe/medium-editor";8189;3414;2028,06748229477;2046,13406876156
"853";"caouecs/Laravel-lang";1266;650;674,185283127223;673,43714475933
"854";"substack/watchify";1322;651;684,099902395804;705,063970174997
"855";"buger/gor";5022;2890;3396,79277823071;4028,79545324911
"856";"umano/AndroidSlidingUpPanel";4691;1791;1746,57926271494;1750,53907446663
"857";"jackocnr/intl-tel-input";1890;681;670,947985757834;665,286107729969
"858";"angulartics/angulartics";1612;587;644,366877625314;644,906568873281
"859";"WP-API/WP-API";3210;1403;1393,45683843402;1376,79586352745
"860";"flavienlaurent/datetimepicker";1540;560;632,16729446103;626,779218611229
"861";"golang/lint";1320;458;501,348585230783;491,892026965882
"862";"JohnPersano/SuperToasts";1745;528;481,552571140497;493,808094366117
"863";"jorisvink/kore";1937;1498;1544,38382597713;1534,21386628248
"864";"tj/co";5205;2386;2308,99440416817;2302,66823245813
"865";"OwlFonk/OwlCarousel";3868;1132;1240,90729259804;1237,64346700353
"866";"maximebf/php-debugbar";1421;403;706,404056562334;680,993810553237
"867";"kevana/not-dockers-ui";3761;1264;1224,3509277521;1212,47893430552
"868";"RubyLouvre/avalon";3148;1309;1403,61225660956;1418,05361592755
"869";"JakeWharton/pidcat";1981;783;820,805527153461;809,724149354394
"870";"tmate-io/tmate";1400;554;545,312851261672;517,980731888489
"871";"jpetazzo/pipework";2256;751;822,899940724316;819,716736377303
"872";"davidjbradshaw/iframe-resizer";1839;801;824,132329362647;831,756681517612
"873";"jscs-dev/node-jscs";5062;2092;2456,94433128606;2461,69101341908
"874";"Netflix/ice";1768;499;656,147622244402;658,931311333798
"875";"ReactiveCocoa/ReactiveViewModel";1329;594;753,486950397448;749,241609291161
"876";"shipyard/shipyard";4628;1298;1209,2529055811;1206,7867816619
"877";"substack/stream-adventure";1254;394;458,946160260373;477,384442155548
"878";"romaonthego/RESideMenu";5998;1998;2114,15112861218;2097,81452145862
"879";"iron-meteor/iron-router";1974;621;800,166515280775;787,945839150926
"880";"pattern-lab/patternlab-php";2857;846;801,743500802346;776,321666043432
"881";"blueimp/Gallery";1678;582;609,21325922494;600,850313114364
"882";"chancejs/chancejs";1769;618;609,287134208845;605,171107708678
"883";"PomepuyN/BlurEffectForAndroidDesign";1681;564;639,670472181228;678,897571582683
"884";"elastic/elasticsearch-js";1261;547;524,117303677123;508,569298370141
"885";"pablojim/highcharts-ng";1452;574;684,864971257708;685,727741546204
"886";"nicolaskruchten/pivottable";1824;563;617,23359716251;609,078918996382
"887";"substack/minimist";1481;745;745,756220507378;734,48579987792
"888";"mesosphere/marathon";2432;1087;1117,09426501653;1145,69056697439
"889";"apotonick/trailblazer";1710;720;861,462758079413;874,846430694751
"890";"adambard/learnxinyminutes-docs";3504;1206;1573,67963219511;1570,84296080307
"891";"BabylonJS/Babylon.js";3159;1176;947,302131658169;963,281753072468
"892";"youtube/vitess";3423;997;1016,88826487624;972,670494728369
"893";"lipis/bootstrap-social";1721;739;752,656059178936;749,808417417531
"894";"erikflowers/weather-icons";3238;998;1151,34102453738;1157,36132939202
"895";"vim-airline/vim-airline";7265;2442;2381,36300063122;2368,74889583257
"896";"seiyria/bootstrap-slider";1404;673;732,492347490631;731,681842536819
"897";"keystonejs/keystone";6226;3196;2852,24852894933;2880,41996788966
"898";"doublespeakgames/adarkroom";2620;838;870,919782169473;857,11285729027
"899";"gulpjs/gulp";20702;7867;8067,82111962451;8114,03181779618
"900";"coreos/etcd";9382;3281;3507,91502393582;3497,13158277261
"901";"rochacbruno/quokka";1254;393;412,667036872005;412,857573718641
"902";"n33/skel";1427;614;664,665040149149;673,385533594641
"903";"kattrali/cocoapods-xcode-plugin";2155;705;711,081392503128;685,550318596447
"904";"cmderdev/cmder";7033;3350;3635,80866892866;3645,59596872221
"905";"danielstjules/Stringy";1384;523;868,236587761629;822,803332163409
"906";"ideaismobile/IDMPhotoBrowser";1789;918;750,670367586944;745,276902056705
"907";"erusev/parsedown";3160;1149;1109,26841698547;1168,99020183555
"908";"mbenford/ngTagsInput";1269;539;634,863737583481;637,011477313684
"909";"codegangsta/cli";4087;1622;1839,40845506158;1828,02384481874
"910";"audreyr/cookiecutter";3224;1558;1665,04248258175;1697,60714113196
"911";"ankane/searchkick";2735;872;915,587817983775;928,668971839783
"912";"onevcat/VVDocumenter-Xcode";7125;3365;3396,7416603229;3359,04304119024
"913";"apache/mesos";2225;1025;1095,97407964762;1157,17263811115
"914";"phalcon/zephir";1439;509;556,047969295191;562,024298511908
"915";"uikit/uikit";6662;2125;2146,74056694001;2148,85189029756
"916";"bootstrap-tagsinput/bootstrap-tagsinput";1667;661;757,398483849982;761,147597905258
"917";"koajs/koa";9904;4044;3282,20816416353;3215,35595610251
"918";"ata4/disunity";1275;558;595,38710927034;565,085095736814
"919";"NodeOS/NodeOS";3604;1367;797,822128708667;795,491526085444
"920";"dolphin-emu/dolphin";2193;909;989,535397494469;940,892745232471
"921";"aldeed/meteor-autoform";1261;602;742,258748146976;731,490732382136
"922";"plumatic/schema";1535;629;819,809540813598;808,994333591192
"923";"astaxie/Go-in-Action";1426;610;511,298889048158;508,158905676088
"924";"piemonte/PBJVision";1404;474;536,960705864297;546,479605180802
"925";"danialfarid/ng-file-upload";5782;2748;2676,59177931914;2677,7590144755
"926";"edmodo/cropper";1885;777;815,364052897529;793,342711805692
"927";"techfort/LokiJS";1972;763;762,990654711288;761,727623226488
"928";"codegangsta/gin";1411;454;535,75714081357;536,165152319047
"929";"collectiveidea/interactor";1340;372;470,650427708243;454,543698358168
"930";"h5bp/server-configs-apache";1401;564;521,85684711652;523,615287652308
"931";"wyouflf/xUtils";4102;2088;2565,75049758551;2581,98132628773
"932";"Freeboard/freeboard";3032;1057;992,047687214215;1012,12277941842
"933";"h5bp/server-configs-nginx";4500;1371;1487,09771695706;1499,71009569969
"934";"chrisallenlane/cheat";2293;761;541,072343790868;527,662952679077
"935";"leafo/sticky-kit";1634;524;576,226908692918;568,044925953122
"936";"jaredks/rumps";1454;389;272,341080913645;263,775754978392
"937";"muan/emoji";1341;397;405,752478451786;411,497682050159
"938";"atom/vim-mode";1517;641;728,599944804512;724,570542638732
"939";"uutils/coreutils";2795;1491;628,129131779097;621,125277613349
"940";"chalk/chalk";3359;1635;1612,20979443371;1612,38814901954
"941";"fex-team/webuploader";2764;1313;1282,00665160998;1279,27802390091
"942";"workshopper/learnyounode";3056;1288;1505,15461002517;1498,55598814242
"943";"HangfireIO/Hangfire";1527;690;689,03140789844;676,486134256557
"944";"hanami/hanami";2690;1030;969,473358953923;926,794069670971
"945";"EvgenyKarkan/EKAlgorithms";1966;507;521,907486914298;515,877106090763
"946";"nervgh/angular-file-upload";2473;1001;1128,34926293903;1121,28159148395
"947";"bitcoinbook/bitcoinbook";1319;465;384,6773268469;382,673702247022
"948";"tsenart/vegeta";3736;1526;701,935610150989;698,928085505631
"949";"dyve/django-bootstrap3";1343;486;547,519847608412;547,395370098926
"950";"google/google-api-php-client";3478;1247;1460,47795571449;1443,4266365097
"951";"google/closure-library";1552;738;826,41151367826;820,70116930799
"952";"kombai/freewall";1436;449;500,278257903106;491,888129222092
"953";"lovell/sharp";3136;971;1343,85988348576;1279,67062073452
"954";"arialdomartini/oh-my-git";1995;594;804,857116199201;800,769321687942
"955";"driftyco/ionic";23495;8153;8379,46645321326;8460,90246894534
"956";"smartystreets/goconvey";2132;716;738,360143519003;741,922315910736
"957";"itchyny/lightline.vim";1566;555;526,589183361855;510,057306374185
"958";"TalAter/annyang";3086;1123;938,09494041109;929,878950509345
"959";"nicklockwood/FXBlurView";4202;1521;1568,9532523409;1582,39757434587
"960";"javaee-samples/javaee7-samples";1307;435;415,717714122342;412,312222277451
"961";"gopherjs/gopherjs";3779;1159;1224,16219334262;1218,79122139421
"962";"idank/explainshell";3112;867;1073,00003484678;1091,00612743377
"963";"Eonasdan/bootstrap-datetimepicker";4022;1699;1711,49771975208;1721,04399614789
"964";"philipwalton/solved-by-flexbox";7954;3719;3581,4703566635;3523,39527443119
"965";"Augustyniak/RATreeView";1350;540;597,137829914894;591,187578859178
"966";"olov/ng-annotate";1757;643;691,691106548059;692,860295730406
"967";"simplabs/ember-simple-auth";1414;526;645,62974582798;641,566511508335
"968";"vitalets/angular-xeditable";1603;577;592,179911647453;587,156054050694
"969";"barryvdh/laravel-debugbar";3200;1472;1564,1036840946;1582,21820157624
"970";"MiniProfiler/rack-mini-profiler";1746;857;907,130561691494;903,623541178312
"971";"petkaantonov/bluebird";10741;4776;5377,87673282961;5355,21567186658
"972";"ejci/favico.js";6796;2236;989,294755443941;1001,32828799834
"973";"CEWendel/SWTableViewCell";5885;2075;2161,94200497913;2227,87245804499
"974";"cjlin1/libsvm";1313;631;578,618093863294;593,836475563818
"975";"ColinEberhardt/VCTransitionsLibrary";3315;1140;1008,16667427545;984,469954608948
"976";"OnsenUI/OnsenUI";2804;999;1023,89119778162;1023,40244652636
"977";"square/flow";1610;766;711,128008539987;664,891174407556
"978";"ealeksandrov/EAIntroView";2796;1040;1029,13957611818;1085,48647896774
"979";"Sigil-Ebook/Sigil";1257;500;490,981338453796;490,094186628805
"980";"home-assistant/home-assistant";3235;1435;962,39858313877;931,957866486631
"981";"cezarywojcik/CWStatusBarNotification";1343;645;747,065604065299;746,341511703615
"982";"angular-ui/ui-select";2388;1217;1298,91075720587;1316,16986806131
"983";"webrtc/samples";2198;1020;916,231777153357;909,704173768111
"984";"alvarotrigo/fullPage.js";13935;5220;5158,53270764956;5196,06011122997
"985";"janpaepke/ScrollMagic";6814;1939;2078,25484043722;2051,24381922468
"986";"RainLoop/rainloop-webmail";1306;523;652,82995928539;648,501284935675
"987";"influxdata/influxdb";7902;2834;2880,80804246311;2870,59888867316
"988";"riot/riot";9178;3357;3151,61293576927;3135,86337261268
"989";"Dynalon/mdwiki";1494;523;523,352775302688;528,392640496221
"990";"IFTTT/JazzHands";5320;2163;2622,52625098257;2607,95203663397
"991";"purescript/purescript";2438;999;869,450805532315;852,288010241745
"992";"kelseyhightower/confd";2591;1046;1054,16619016336;1057,26379103623
"993";"facebook/ios-snapshot-test-case";1753;563;596,291674096673;602,989247742644
"994";"vysheng/tg";2274;1110;1059,60106325091;1049,11922687719
"995";"Turfjs/turf";1944;760;805,513777316206;792,781272488965
"996";"jamiewilson/predawn";1602;550;655,052471378099;662,259254532972
"997";"facebook/regenerator";1567;467;438,863700379358;440,758665838744
"998";"sameersbn/docker-gitlab";2597;1275;1360,95653268401;1374,62544657081
"999";"mholt/PapaParse";2821;923;875,505332613415;861,412453444686
"1000";"brettwooldridge/HikariCP";2633;1345;1444,88270442094;1420,09082067983
"1001";"fraywing/textAngular";3078;1249;1278,26660290908;1272,20122767383
"1002";"whitesmith/rubycritic";1320;480;430,025090172301;421,485616569597
"1003";"lhartikk/ArnoldC";4407;1465;1883,02918531719;1974,82960009187
"1004";"Netflix/dynomite";1300;467;379,271973625518;374,84536133471
"1005";"facebook/rebound";3292;1361;1526,88041914845;1495,62186805992
"1006";"BrowserSync/browser-sync";6883;2683;2621,34657399169;2609,62167810237
"1007";"HubSpot/tether";5238;1886;1822,58921064721;1839,9130023833
"1008";"snide/sphinx_rtd_theme";1436;516;617,651833858742;617,636747213991
"1009";"hybridgroup/cylon";2339;915;915,442316295629;911,872219245575
"1010";"basscss/basscss";2893;1417;1277,91017430783;1263,01401350482
"1011";"FuzzyAutocomplete/FuzzyAutocompletePlugin";3304;1312;1307,97881027118;1311,87454401523
"1012";"jhipster/generator-jhipster";3938;1969;1748,98534456961;1726,87523094352
"1013";"FrDH/jQuery.mmenu";1688;540;517,180187910615;509,895690037151
"1014";"fat/zoom.js";2895;2894;2886,74732231072;2880,66521446925
"1015";"Thibaut/devdocs";8765;3745;3248,05253427173;3295,86540107433
"1016";"noamraph/tqdm";1639;605;331,218663984935;323,545693605628
"1017";"angular-fullstack/generator-angular-fullstack";4843;1815;1911,94486732624;1943,11195828628
"1018";"jaydee3/JDStatusBarNotification";2454;1200;1286,34095579118;1311,20416255169
"1019";"angular-ui-tree/angular-ui-tree";1811;794;874,37875359436;887,18060893505
"1020";"cockpit-project/cockpit";1560;612;775,322955188395;813,031124248401
"1021";"roots/bedrock";2705;1072;1283,07287877297;1281,06460157901
"1022";"xdan/datetimepicker";1695;799;839,514431045384;833,405458888205
"1023";"justjavac/free-programming-books-zh_CN";10635;5160;4403,44141999932;4350,97352303237
"1024";"aosabook/500lines";7358;2553;1972,80299681249;1980,53988408259
"1025";"cambecc/earth";1570;524;751,973212003384;749,115780806295
"1026";"hashicorp/consul";6196;2835;2733,93386583732;2693,31064254851
"1027";"apache/storm";3103;1327;1352,85198358352;1328,35005883104
"1028";"EsotericSoftware/kryo";1838;817;837,830904058443;831,567218633357
"1029";"kevinzhow/PNChart";6624;2718;2574,09821657017;2578,0550706271
"1030";"sequelpro/sequelpro";1807;867;819,210791551632;784,937365390966
"1031";"andreamazz/AMScrollingNavbar";3739;1449;1589,43375483904;1600,83732485861
"1032";"elastic/elasticsearch-rails";1561;509;554,864326051855;546,987636377484
"1033";"square/mortar";1622;793;925,371422200817;957,482126645003
"1034";"Maatwebsite/Laravel-Excel";2002;1015;841,616893395924;847,715861257738
"1035";"memononen/nanovg";1321;632;618,5892284057;612,992009517188
"1036";"phusion/baseimage-docker";4119;1526;1521,88166441658;1528,27222133103
"1037";"sahat/hackathon-starter";13004;4512;2578,19591732032;2579,1999085952
"1038";"bosun-monitor/bosun";1770;902;877,977676127747;865,527264987436
"1039";"danielgtaylor/aglio";1830;956;862,94028240617;858,216368579293
"1040";"yackle/CLImageEditor";1366;448;489,009332006422;485,137746920256
"1041";"devttys0/binwalk";1581;715;588,102221405905;599,251762743429
"1042";"mitchellh/gox";1546;592;620,866190399562;605,506221544719
"1043";"mcasimir/mobile-angular-ui";2442;863;1010,08642630088;1021,47201004422
"1044";"CellularPrivacy/Android-IMSI-Catcher-Detector";1954;736;789,221477700418;779,325172021176
"1045";"diegonetto/generator-ionic";1641;655;800,328548675391;797,980446134219
"1046";"jdorn/json-editor";2637;1147;1112,51271120432;1125,49011461197
"1047";"JakeWharton/hugo";2970;1373;1189,33827413999;1226,52388498592
"1048";"codelucas/newspaper";3116;1076;868,83857973435;872,943658257141
"1049";"syncthing/syncthing";11918;4031;4204,86958405161;4217,73265874398
"1050";"invoiceninja/invoiceninja";2140;637;638,746703486161;646,274416069989
"1051";"thephpleague/fractal";1342;498;569,378335734814;567,167146055821
"1052";"octobercms/october";4424;1793;1910,40558372181;1926,74343323583
"1053";"aquynh/capstone";1276;631;618,379401883572;618,626435872852
"1054";"nmattisson/DropdownMenu";1514;550;720,788873889982;716,697616157606
"1055";"typicode/json-server";11734;10852;11051,2043432318;11721,1751171226
"1056";"castorflex/SmoothProgressBar";3021;900;951,272170757101;945,94557797755
"1057";"syedhali/EZAudio";3262;1547;1111,03065815202;1101,5453574012
"1058";"blivesta/animsition";2591;952;991,072398873304;1034,74620384924
"1059";"loadfive/Knwl.js";5068;3097;3251,90160991765;3639,80213935695
"1060";"qfish/XAlign";2311;866;927,012115733237;925,09744962168
"1061";"elastic/elasticsearch-definitive-guide";1252;568;595,196988038859;602,416317944066
"1062";"offensive-security/exploit-database";1533;882;768,001101697715;746,78896071264
"1063";"shu223/PulsingHalo";1279;545;553,380056937727;553,656387883753
"1064";"julienschmidt/httprouter";3070;1501;1495,82565873161;1536,47805850936
"1065";"olefredrik/FoundationPress";1838;705;746,847441505644;754,15458059758
"1066";"supermarin/xcpretty";1725;702;588,328399887359;598,969653040337
"1067";"stefanpenner/es6-promise";2980;1485;1381,38240125879;1381,73897901937
"1068";"facebook/jest";3914;1598;1570,63280163613;1564,81751869853
"1069";"grafana/grafana";9445;4141;3312,37303286141;3289,09082892751
"1070";"omcljs/om";5378;1786;1769,75474769523;1764,20837754499
"1071";"aspnet/Mvc";2995;1421;1381,37542153816;1401,28433077354
"1072";"gocd/gocd";2330;931;979,990008642033;966,414343619673
"1073";"jssor/slider";1441;719;989,145698088474;996,510735345933
"1074";"trawor/XToDo";1474;486;612,91102902838;619,295719161455
"1075";"fex-team/kityminder";1499;468;542,395815106059;544,235805365663
"1076";"Raizlabs/RZTransitions";1321;427;467,546783578987;478,739160213006
"1077";"ngReact/ngReact";1863;837;1046,30774489221;1042,50574605865
"1078";"HubSpot/shepherd";3496;1080;1031,05830618536;1031,89866814325
"1079";"Qihoo360/Atlas";1718;931;966,533287181246;966,229572000293
"1080";"jlord/git-it";1266;519;522,31811071524;523,174157775481
"1081";"RubaXa/Sortable";6657;2917;2843,00797013799;2823,60767010361
"1082";"interagent/prmd";1450;425;522,785131750558;512,152852207777
"1083";"taskrabbit/elasticsearch-dump";1362;589;611,772896285285;603,707097564117
"1084";"likeastore/ngDialog";2588;1271;1323,25279525379;1319,61121792956
"1085";"chrisjenx/Calligraphy";3644;1858;1843,92110824693;1834,63778382912
"1086";"micropython/micropython";3069;1393;1468,10585203691;1454,16796806068
"1087";"boltdb/bolt";4061;1922;1695,17342030473;1686,71857160889
"1088";"ashfurrow/C-41";1429;689;664,949686636489;671,345250712807
"1089";"core-plot/core-plot";1984;702;847,348015254396;847,121592716299
"1090";"progit/progit2";1427;719;818,951147315199;819,540380815545
"1091";"Marxon13/M13ProgressSuite";2757;992;1222,51149027545;1208,1999199493
"1092";"sjwhitworth/golearn";2725;885;727,777970881103;726,549825150646
"1093";"angular/zone.js";1327;649;488,491942640978;483,88430471954
"1094";"poole/lanyon";1428;632;696,240981730609;683,372066454397
"1095";"ejoy/ejoy2d";1314;355;494,578217720125;497,563750826268
"1096";"ocombe/ocLazyLoad";1883;908;897,676083787188;896,12548834723
"1097";"matthieua/WOW";5842;2059;2291,35173199722;2286,15566894552
"1098";"meanjs/mean";3325;1448;1535,3597251995;1570,89824819557
"1099";"poole/poole";1902;757;841,022493680983;847,611784564549
"1100";"SoftEtherVPN/SoftEtherVPN";2699;989;1062,67246159924;1031,6638739778
"1101";"monochromegane/the_platinum_searcher";1439;514;515,493975474435;531,375128719389
"1102";"IanLunn/Hover";13196;3917;4009,33592874455;4063,59601932083
"1103";"Boris-Em/BEMSimpleLineGraph";2097;598;660,112089400779;661,84662376108
"1104";"rakyll/boom";4182;2226;2452,45237826536;2490,49908522967
"1105";"godotengine/godot";5686;1840;1453,44298384319;1458,96443554889
"1106";"karpathy/convnetjs";4635;2077;1610,72338591513;1613,80537874538
"1107";"zhukov/webogram";3016;1193;1182,78093698857;1158,09639502224
"1108";"JakeWharton/scalpel";1678;703;540,250968833654;536,254718267765
"1109";"travisjeffery/ClangFormat-Xcode";2204;750;1085,89061931443;1106,66302398298
"1110";"sandstorm-io/sandstorm";3511;1203;1467,57624797541;1715,98744299123
"1111";"jamztang/CSStickyHeaderFlowLayout";3733;1659;1617,93954755027;1632,16770213266
"1112";"mariohahn/MHVideoPhotoGallery";1726;657;788,842690622173;775,505798746374
"1113";"dlew/joda-time-android";1402;610;629,974774568025;630,438607319978
"1114";"mycolorway/simditor";2248;1112;1395,41527761479;1353,94946840927
"1115";"vigetlabs/gulp-starter";3376;1670;1868,41970110192;1858,90983705235
"1116";"draios/sysdig";3551;1187;854,169675687277;837,293818862308
"1117";"nylas/sync-engine";2880;871;1900,59661414792;2229,64863440864
"1118";"HubSpot/youmightnotneedjquery";6660;2093;1826,9359911723;1817,79867888392
"1119";"jlmakes/scrollreveal.js";9419;3698;1948,02036997485;1935,12557207925
"1120";"Laverna/laverna";3178;1052;764,224132865171;798,066017696894
"1121";"DataScienceSpecialization/courses";2080;700;661,080086564464;674,277209240668
"1122";"aspnet/EntityFramework";3167;1666;1735,77432911944;1746,68858972768
"1123";"Matt-Esch/virtual-dom";6006;2629;2508,41620187981;2512,18657651801
"1124";"siacs/Conversations";1662;722;833,503693534999;832,589243133505
"1125";"facebook/conceal";1798;695;707,919836764287;701,758802466468
"1126";"jonathanslenders/python-prompt-toolkit";2290;994;791,472445075026;776,167845113504
"1127";"ubolonton/js-csp";1431;537;649,793188253286;651,216682015378
"1128";"BoltsFramework/Bolts-ObjC";4557;1453;2126,2981010357;2185,18667499201
"1129";"google/j2objc";4039;1416;1218,00258974842;1211,94088667059
"1130";"nnhubbard/ZSSRichTextEditor";1702;554;572,772094255429;560,183916777031
"1131";"neovim/neovim";18450;5740;5278,26612871404;5262,53887533671
"1132";"telerik/kendo-ui-core";1303;570;617,30239007082;629,149876302143
"1133";"yeoman/generator-webapp";2318;1134;1141,03507617062;1143,89311478129
"1134";"mps-youtube/mps-youtube";1639;707;631,777974854175;627,30855380323
"1135";"metalsmith/metalsmith";4714;1504;1415,3087694102;1437,96029478195
"1136";"elastic/beats";2661;1008;503,498722148628;526,770469461584
"1137";"cockroachdb/cockroach";6760;3517;3731,09795830483;3768,22871914639
"1138";"romannurik/muzei";2382;769;784,620709122878;796,714780740075
"1139";"drone/drone";6707;2025;1562,54818438451;1547,35805812037
"1140";"pstadler/flightplan";1304;405;493,441735299069;484,910099345487
"1141";"real-logic/Aeron";1716;735;841,845040151498;843,549613393359
"1142";"jmcarp/robobrowser";1307;370;320,080031271464;323,619014243108
"1143";"gogits/gogs";13476;6508;4035,50862745632;4029,91776869554
"1144";"egret-labs/egret-core";1308;591;599,596692222011;603,240122808494
"1145";"nikic/FastRoute";1596;799;765,590179958798;773,807933247419
"1146";"CanCanCommunity/cancancan";2856;903;976,013545383114;968,357617340954
"1147";"mattt/Ono";1848;525;675,28367395813;668,90972215269
"1148";"facebook/chisel";4788;1695;1643,75418081976;1660,35658728858
"1149";"binux/pyspider";6458;2229;2157,37796223549;2096,12864832724
"1150";"dariusk/corpora";1358;530;671,711557824237;667,493162688071
"1151";"swirldev/swirl_courses";1698;835;868,771634930946;877,09908018035
"1152";"nolimits4web/Framework7";6773;2821;2532,22895025815;2550,79379591368
"1153";"facebook/KVOController";4591;1558;1921,77561885169;1896,38211658871
"1154";"chieffancypants/angular-hotkeys";1470;453;510,722038567362;528,311290475057
"1155";"ankane/ahoy";1477;550;695,462028332817;674,770173679322
"1156";"liabru/jquery-match-height";1832;713;776,101289214802;775,959602517188
"1157";"miloyip/rapidjson";2912;1633;1636,67262145115;1627,62142064416
"1158";"rust-lang/cargo";1595;638;682,546309104995;694,929945701884
"1159";"RomainPiel/Shimmer-android";1349;430;443,757759491196;440,317572084332
"1160";"pagekit/pagekit";3091;1495;1174,22647403482;1096,24945124356
"1161";"erming/shout";3627;1171;618,51621431186;603,125777721673
"1162";"shu223/AnimatedTransitionGallery";1707;546;538,309106440942;527,197629002777
"1163";"SiCKRAGETV/SiCKRAGE";1457;620;762,935222660791;783,9508174212
"1164";"aspnet/Home";4646;2281;2205,76271145891;2197,23719857553
"1165";"dzenbot/DZNSegmentedControl";1386;429;545,649247550987;577,551875105393
"1166";"iconic/open-iconic";1562;467;549,609067080438;531,589839155748
"1167";"hashicorp/terraform";4545;2316;2146,92454661357;2136,98664112868
"1168";"lhorie/mithril.js";5891;2720;3472,70751513385;3419,71798653384
"1169";"objccn/articles";1349;578;580,00779686379;568,581343378431
"1170";"sparanoid/chinese-copywriting-guidelines";1610;512;518,569034675316;548,392735796692
"1171";"fivethirtyeight/data";2378;1127;1171,89189622462;1102,58601897846
"1172";"MatthewYork/DateTools";4334;2055;2754,8583739177;2761,41022209213
"1173";"jlund/streisand";3204;1009;781,585454703784;804,417528856734
"1174";"kenwheeler/slick";14390;4511;4843,48296580923;4847,53495991414
"1175";"json-schema-form/angular-schema-form";1368;695;701,974237807949;703,972286885932
"1176";"kanaka/mal";2221;657;514,302883696519;507,68219946866
"1177";"mgechev/angularjs-in-patterns";1571;643;644,763426478269;647,364687550608
"1178";"vulcand/vulcand";1891;688;818,758275648839;809,084986753588
"1179";"intuit/LocationManager";1592;712;758,40642023859;783,54924859024
"1180";"ipkn/crow";2154;977;919,069471937647;927,926343709029
"1181";"jaredsinclair/JTSImageViewController";1884;732;747,733836475468;747,028875927983
"1182";"utom/sketch-measure";2986;1442;1459,08829839512;1455,78464929789
"1183";"rasbt/pattern_classification";1643;682;672,481025870809;657,13569729152
"1184";"facebook/pop";15075;4528;4687,28910118266;4674,21990896844
"1185";"GitbookIO/gitbook";11830;3444;3502,31572185515;3611,10504295366
"1186";"Raynos/mercury";2420;867;898,136151255134;898,400484091135
"1187";"google/iosched";10748;4456;5315,02113359435;5963,52359420513
"1188";"typicode/lowdb";3019;1321;1512,30713187471;1516,33430777495
"1189";"facebook/Haxl";2197;686;696,203502893601;675,30511196625
"1190";"jetpacapp/DeepBeliefSDK";2362;939;630,345395333091;635,895926078398
"1191";"mxcl/PromiseKit";4985;2293;1847,51665022604;1824,86029916986
"1192";"facebook/css-layout";3638;1379;1543,10600272725;1577,58564691801
"1193";"google/web-starter-kit";13319;3891;3367,40783187096;3342,52270556242
"1194";"modocache/MDCSwipeToChoose";1943;754;760,942593424124;724,134361488474
"1195";"davidmerfield/randomColor";3373;921;1103,80939495224;1095,40102816281
"1196";"xmartlabs/XLForm";3530;1611;1940,14009079229;1983,58746151672
"1197";"julianshapiro/velocity";10322;3174;3460,65964488186;3403,99255930542
"1198";"AngularClass/ng-fx";1436;445;433,763300357238;429,669366055254
"1199";"qrohlf/trianglify";6094;1753;1930,76172271214;1918,43381103361
"1200";"lanayotech/vagrant-manager";1305;426;471,768170365535;473,091695131714
"1201";"OwlCarousel2/OwlCarousel2";2760;1319;1254,59267219046;1206,50024417234
"1202";"tonsky/datascript";1990;1006;1196,99301448972;1163,1147226161
"1203";"stormzhang/9GAG";1763;741;708,521452023207;708,0097641941
"1204";"google/closure-compiler";2205;932;962,159792101181;961,633896938058
"1205";"blevesearch/bleve";2479;770;736,235704001903;730,522419967782
"1206";"weareoutman/clockpicker";1471;445;425,273994588394;434,144950929774
"1207";"mikepenz/AboutLibraries";1308;622;377,720334680711;376,160176953944
"1208";"timuric/Content-generator-sketch-plugin";3187;1251;1149,38863351528;1134,10774347442
"1209";"pallets/click";3267;1161;1058,02327896491;1054,31499448426
"1210";"btford/write-good";1896;589;664,949404312563;667,322081480994
"1211";"ClusterHQ/flocker";2270;907;951,991846910849;938,36115050583
"1212";"google/WebFundamentals";5595;2330;2601,05846141122;2544,34078771405
"1213";"venmo/synx";3965;1462;1234,51414503184;1229,97128258071
"1214";"siddontang/ledisdb";1583;512;557,061753208672;562,226964196593
"1215";"daimajia/NumberProgressBar";2605;1151;1120,20742030001;1120,5914759308
"1216";"docker/swarm";3642;1109;1067,6492160985;1053,37410924813
"1217";"steipete/Aspects";3556;2000;2343,68559623107;2276,26853126433
"1218";"DTVD/rainbowstream";1658;522;491,951464622682;480,052099547338
"1219";"airbnb/airpal";1629;789;1156,02013786474;1156,51893362909
"1220";"BinaryMuse/fluxxor";1638;532;761,953405662068;756,515165951157
"1221";"playcanvas/engine";1818;626;835,591996980834;834,876223332989
"1222";"jonathantneal/svg4everybody";1601;789;794,210262240095;794,177770279997
"1223";"gliderlabs/logspout";1784;857;761,420577570801;766,457033740283
"1224";"maxwellito/vivus";5748;2078;1630,82693810062;1618,0640910576
"1225";"nemoTyrant/manong";3057;1110;1591,07318276318;1529,98292809972
"1226";"substack/browserify-handbook";3526;1276;1498,14832334709;1507,82968368264
"1227";"codegangsta/negroni";3581;1269;1406,77368071765;1382,52072169711
"1228";"Flipboard/FLAnimatedImage";4076;2017;2014,78840254653;1993,15975368069
"1229";"bitemyapp/learnhaskell";3671;1519;1772,17496750692;1770,45434504379
"1230";"relatedcode/EncryptedChat";1926;721;778,718933543215;752,404266189771
"1231";"zoonooz/ZFDragableModalTransition";1897;625;705,95687817382;704,680030234251
"1232";"cwRichardKim/TinderSimpleSwipeCards";1544;702;805,326920597403;826,89469568743
"1233";"runtimejs/runtime";1612;608;1115,30070481841;1098,34224145905
"1234";"spotify/helios";1398;567;519,603140633745;509,423667039875
"1235";"addyosmani/psi";2119;618;659,943054894215;711,04633128559
"1236";"schneiderandre/popping";4542;1476;1586,74628451651;1628,80864526118
"1237";"google/guice";3178;1656;1739,59153668427;1749,21585504211
"1238";"Flipboard/FLEX";6028;1852;2241,9298604518;2142,02820868356
"1239";"MrRio/vtop";1273;506;302,758852410316;297,52998667423
"1240";"driftyco/ng-cordova";3281;1353;1517,7337492253;1514,23852279365
"1241";"daimajia/AndroidImageSlider";2827;1395;1374,88600729429;1373,46456388541
"1242";"taigaio/taiga-front";1924;768;878,762603617246;866,450302036623
"1243";"numbbbbb/the-swift-programming-language-in-chinese";14403;5906;6218,56856961847;6661,161599264
"1244";"Lax/iOS-Swift-Demos";1507;648;691,79313050737;687,27129116903
"1245";"pNre/ExSwift";2850;1178;1332,66059504141;1313,01653913059
"1246";"nickel-org/nickel.rs";1436;714;842,074049357126;845,603433369163
"1247";"ankurp/Dollar";3080;891;940,348751747176;940,567132286769
"1248";"Quick/Quick";4567;2145;1953,60392975283;1954,2499159299
"1249";"kubernetes/kubernetes";14057;6907;6601,17587314081;6490,15091666374
"1250";"dmytrodanylyk/circular-progress-button";3058;1128;1258,4544432186;1258,92038518623
"1251";"google/cadvisor";3839;1615;1587,29207974757;1591,77976183487
"1252";"cymcsg/UltimateAndroid";1677;686;750,263168740332;767,253643543501
"1253";"iron/iron";2814;1525;1482,57303777655;1460,57444913554
"1254";"filamentgroup/loadCSS";3109;1443;1452,07137055096;1440,57031506463
"1255";"garris/TremulaJS";1260;729;683,503494344187;667,373218442894
"1256";"telly/TLYShyNavBar";2394;1148;905,253250778765;890,789760678638
"1257";"github/octicons";3195;937;1121,33201883888;1108,51324325107
"1258";"daltoniam/SwiftHTTP";1386;684;853,133223372958;854,895991238795
"1259";"robb/Cartography";4185;2056;2472,8546436603;2524,37072719065
"1260";"chrisbanes/philm";1730;686;636,911464099451;653,032450504568
"1261";"MacDownApp/macdown";4360;1804;1700,32186258274;1698,28900661063
"1262";"PureLayout/PureLayout";5259;2568;2849,4704453459;2805,37499561951
"1263";"daimajia/AndroidViewAnimations";4928;2303;2451,05418757911;2473,50375019389
"1264";"jmascia/KLCPopup";1329;589;700,638201596037;710,042632994385
"1265";"lawloretienne/QuickReturn";1310;525;719,229766277556;688,362494029786
"1266";"1sters/material_design_zh";1993;697;843,158390004491;825,802902711516
"1267";"cognitect/transit-format";1361;546;1222,34413078497;864,893324468521
"1268";"lynndylanhurley/ng-token-auth";1697;540;611,548422796226;611,04348159993
"1269";"facebook/AsyncDisplayKit";7904;3254;2589,85319952517;2571,7640577956
"1270";"vinta/awesome-python";20276;9483;8795,58021080392;8688,01953216114
"1271";"huangz1990/redis-3.0-annotated";1574;689;637,79950310976;622,847621899888
"1272";"addyosmani/critical";3103;1223;1095,08157762119;1090,59136641569
"1273";"pencilblue/pencilblue";1322;603;659,328856986066;657,511400331488
"1274";"VodkaBears/Vide";2688;786;885,148486024406;872,350220160974
"1275";"daimajia/AnimationEasingFunctions";1350;524;566,54150769909;579,533620171397
"1276";"reflux/refluxjs";4719;2490;3071,74011091972;3074,21055457364
"1277";"angular/material";13349;5634;5860,37020946671;5841,15824030227
"1278";"twbs/bootlint";1630;602;683,849718096408;663,050751536862
"1279";"sahat/satellizer";6846;2156;2104,34522073115;2082,33824887864
"1280";"a8m/angular-filter";2374;818;861,698661640537;878,299248620628
"1281";"lauris/awesome-scala";3358;1531;1513,53480824116;1502,40255965093
"1282";"objc-zen/objc-zen-book";2144;824;1191,33636249477;1203,32060920135
"1283";"andreamazz/AMPopTip";1306;524;519,206435163003;518,71726260458
"1284";"chenglou/react-tween-state";1405;599;779,807804518397;778,508294734831
"1285";"qiujuer/Genius-Android";1437;533;542,76134802436;538,106782081615
"1286";"balysv/material-menu";1960;690;774,89374774077;761,501023998157
"1287";"coreos/flannel";1314;659;687,507907200258;705,639142953106
"1288";"brendangregg/perf-tools";2239;758;744,610068327637;760,332102750227
"1289";"ochococo/Design-Patterns-In-Swift";5744;2310;2475,61461262156;2467,4192564274
"1290";"seL4/seL4";1344;423;588,082464606435;557,040202728009
"1291";"qinwf/awesome-R";1306;1074;1044,29198434669;1049,65101900259
"1292";"JonasGessner/JGProgressHUD";1495;537;643,026262678384;646,680865620438
"1293";"oguzbilgener/CircularFloatingActionMenu";1432;623;643,789237148976;637,653271061732
"1294";"facebook/flux";11283;5621;6111,73992764208;6161,21654712661
"1295";"makovkastar/FloatingActionButton";3280;1360;1558,29436693376;1569,61142853267
"1296";"cwRichardKim/RKSwipeBetweenViewControllers";1272;556;597,014683704465;606,328735306557
"1297";"watabou/pixel-dungeon";1255;449;528,061675687113;531,538738545953
"1298";"getflourish/Sketch-Style-Inventory";1447;577;590,193863128783;572,849400319729
"1299";"facebook/osquery";6036;2055;2410,7219837516;2389,11340600132
"1300";"sd6352051/NiftyDialogEffects";1565;494;479,120016805034;486,096851546082
"1301";"js-next/react-style";1531;813;1025,06110055302;1034,8308079984
"1302";"evnaz/ENSwiftSideMenu";1458;636;725,899733425839;718,439540199288
"1303";"pepibumur/SugarRecord";1420;659;617,183749122277;617,16374297122
"1304";"amazeui/amazeui";7043;4282;4612,17654183504;4686,4340263318
"1305";"mattt/Surge";2906;1294;989,062209775707;973,205874857273
"1306";"kriskowal/gtor";1731;658;976,171873406875;835,111820138804
"1307";"liferay/senna.js";1410;398;164,637864765842;154,870370986864
"1308";"h2o/h2o";5572;2547;2860,37232968161;2919,98798381061
"1309";"victorBaro/VBFPopFlatButton";2332;969;1061,84955960909;1058,02992244212
"1310";"FezVrasta/bootstrap-material-design";15160;4890;5083,04229587731;5145,61132550822
"1311";"b3log/wide";1515;609;980,849052788855;947,973438759475
"1312";"slackhq/SlackTextViewController";6096;2836;3007,46450801481;3034,43222703415
"1313";"ReactKit/SwiftTask";1399;665;821,677078072539;825,156800468285
"1314";"daimajia/AndroidSwipeLayout";5311;2597;2444,92174919485;2430,41689928774
"1315";"docker/kitematic";5817;2174;2623,19954040074;2621,5436381516
"1316";"marvelapp/FancyTabBar";1260;411;452,662235232126;454,352694637954
"1317";"what-studio/profiling";2381;1384;2188,04202327093;3552,74863852495
"1318";"yeasy/docker_practice";1667;629;560,298435231673;560,200279400271
"1319";"VincentGarreau/particles.js";5630;2652;1752,63826618694;1745,73704331724
"1320";"chengr28/RevokeChinaCerts";1713;548;609,451918738932;595,692150085953
"1321";"geekcompany/DeerResume";1424;716;802,47639395048;793,714829374775
"1322";"vandadnp/iOS-8-Swift-Programming-Cookbook";1371;602;819,948700177396;820,298653559374
"1323";"Dogfalo/materialize";17978;10280;10918,3057901991;10946,3983489726
"1324";"Ramotion/adaptive-tab-bar";1359;444;367,216673369575;372,415041461143
"1325";"alamkanak/Android-Week-View";1651;704;629,888185978851;644,670074667202
"1326";"ariok/BWWalkthrough";1980;923;891,190174680404;882,311206046413
"1327";"jlongster/transducers.js";1254;366;421,73486487273;416,146478653869
"1328";"futuresimple/android-floating-action-button";3450;1763;1827,05967594584;1824,96711065987
"1329";"pixie-lang/pixie";1534;550;812,181408762405;799,759698521269
"1330";"dogo/SCLAlertView";1890;787;978,645908115017;980,830254424864
"1331";"drakeet/MaterialDialog";1381;698;636,556300656723;656,031860170871
"1332";"navasmdc/MaterialDesignLibrary";6543;3121;3684,63076407393;3688,48331524567
"1333";"cazala/synaptic";2135;840;843,994341100404;811,600878305738
"1334";"google/physical-web";5284;1596;1457,6002804637;1448,92977262951
"1335";"cwRichardKim/RKNotificationHub";2009;1072;1129,1681703997;1128,90657259831
"1336";"hyperoslo/Form";1331;393;467,434756994325;461,963559469403
"1337";"facebook/proxygen";3870;1130;820,031353270563;824,700754078657
"1338";"shinydevelopment/SimulatorStatusMagic";1433;482;496,025400659359;492,186951287069
"1339";"google/end-to-end";2880;1024;1400,19539094781;1376,05209486599
"1340";"google/material-design-icons";23387;8393;8200,98649309199;8173,59022483383
"1341";"aFarkas/lazysizes";4536;1523;1345,37015091964;1354,23432181038
"1342";"touchstonejs/touchstonejs";3062;1231;1484,86540623351;1500,57256887616
"1343";"traex/RippleEffect";3166;1502;1554,79363689;1567,96413517244
"1344";"haoel/leetcode";3981;1659;1687,41829822141;1677,78469008421
"1345";"xat/castnow";1850;658;650,24904579651;639,915839782535
"1346";"getqujing/qtunnel";1472;582;1122,75731810716;1141,14196863193
"1347";"JakeWharton/Telecine";1527;578;501,085561603197;503,98323383918
"1348";"kconner/KMCGeigerCounter";1396;575;435,198506037606;473,643530913957
"1349";"mikepenz/LollipopShowcase";1538;680;788,713803929967;785,721017288286
"1350";"klinker24/Talon-for-Twitter";1310;513;411,963027159385;422,844033415447
"1351";"torodb/torodb";1250;475;415,48965446071;417,269238060796
"1352";"acdlite/flummox";1555;821;921,212562681336;913,092940416217
"1353";"CodisLabs/codis";4114;1793;1882,23119701728;1862,26564264022
"1354";"facebook/flow";7015;2783;2814,50802478281;2807,8199792971
"1355";"jonathantribouharet/JTCalendar";1781;900;914,069407861228;875,962174673109
"1356";"rengwuxian/MaterialEditText";2924;1534;1494,10332376479;1484,28636554606
"1357";"papyros/qml-material";1418;723;749,663712257914;762,86545428347
"1358";"skywinder/github-changelog-generator";1974;915;906,603716044107;925,91448248898
"1359";"baoyongzhang/android-PullRefreshLayout";1298;633;616,569953051812;631,417163945521
"1360";"zhxnlai/ZLSwipeableView";2135;727;827,726812070084;959,147516836468
"1361";"hyperoslo/Sync";1479;487;455,344874091332;450,363966359781
"1362";"coolbeet/CBStoreHouseRefreshControl";3216;1096;1193,59275603484;1185,62734400092
"1363";"rswier/c4";3150;1143;589,780128306939;572,018724614509
"1364";"yahoo/fluxible";1539;892;1047,58543416562;1055,55284862176
"1365";"twitter/twemoji";4705;1634;1259,19442584707;1247,22760683404
"1366";"ksoichiro/Android-ObservableScrollView";5614;2927;2993,40982418673;2975,51254808016
"1367";"pedrovgs/Algorithms";1490;651;741,280935459329;832,592729559021
"1368";"pnikosis/materialish-progress";1492;742;733,327769010409;740,128938434712
"1369";"nghialv/MaterialKit";2194;1117;1284,2389962515;1298,09959151197
"1370";"CachetHQ/Cachet";4144;1875;2110,31379129787;2112,3581151229
"1371";"eliotsykes/rspec-rails-examples";1354;549;694,368116005061;688,124158248421
"1372";"lumapps/lumX";1604;601;655,73261345292;650,270899095957
"1373";"refile/refile";2148;650;749,99510902886;775,649888719909
"1374";"haifengl/smile";2493;1051;1594,40538767677;1642,99466665577
"1375";"vvo/gifify";1728;497;573,859022154405;574,71073756309
"1376";"karpathy/neuraltalk";3517;1351;1450,57885152297;1467,67145820431
"1377";"phusion/traveling-ruby";1265;329;200,795555478907;210,702112057702
"1378";"aui/font-spider";1530;713;956,669275067041;939,008400418932
"1379";"wentin/underlineJS";1421;548;673,459921422251;653,665833067313
"1380";"docker/machine";3185;1483;1723,35288953921;1715,16808913686
"1381";"aws/aws-sdk-go";2460;1034;998,648811238275;987,276829671088
"1382";"mutualmobile/MMWormhole";2801;1013;1194,92794742863;1197,26088302287
"1383";"grpc/grpc";4797;2365;2222,76814853178;2164,65450920969
"1384";"grpc/grpc-java";1287;632;632,357678620458;625,005347748311
"1385";"button/DeepLinkKit";2423;1512;1421,09303634934;1427,47545863359
"1386";"twitter/AnomalyDetection";1438;521;549,845071346537;548,308233143592
"1387";"meteoric/meteor-ionic";1573;870;1265,29566614777;1273,48920839251
"1388";"metafizzy/flickity";2622;1079;1166,95158848083;1181,39296811902
"1389";"lexrus/VPNOn";2332;706;680,439460915765;673,929621869779
"1390";"dotnet/orleans";1726;878;843,527698144716;839,213467846085
"1391";"reapp/reapp";3381;1313;1597,04807157479;1568,65056089647
"1392";"rancher/os";2228;1038;905,155605088962;922,611330577454
"1393";"MengTo/DesignerNewsApp";1664;728;827,621232711346;828,44641038214
"1394";"amoffat/snake";1289;1288;1364,04231950266;1371,55694406208
"1395";"Yalantis/Pull-to-Refresh.Rentals-iOS";1773;713;847,891581601474;854,65188162813
"1396";"Yalantis/Phoenix";2281;1160;1192,92910345956;1212,57478594537
"1397";"Yalantis/Context-Menu.Android";2200;991;1001,79201338477;995,757507717991
"1398";"Yalantis/Side-Menu.Android";2858;1312;1355,19411855222;1356,9559277576
"1399";"shipitjs/shipit";2930;938;702,186146841765;715,728345008583
"1400";"Yalantis/Context-Menu.iOS";1370;697;771,227223658814;776,931251756059
"1401";"dasdom/BreakOutToRefresh";1813;624;431,98117672052;425,35910493901
"1402";"Yalantis/Side-Menu.iOS";1757;778;909,335073964927;906,202830485233
"1403";"mailgun/godebug";2290;1247;1316,85790739982;1348,43027937501
"1404";"artsy/eigen";1282;672;814,089300036574;809,310982027891
"1405";"facebook/stetho";4748;2313;1958,12151529165;1980,00321299668
"1406";"yahoo/kafka-manager";2140;1062;885,9970260652;874,007120125858
"1407";"Microsoft/TouchDevelop";1269;1052;978,464840985084;979,515249175674
"1408";"dotnet/coreclr";6233;2068;1874,91451191711;1883,24599616033
"1409";"chenupt/SpringIndicator";1409;697;869,765043701385;875,511369427801
"1410";"gizak/termui";4637;1493;1392,01308650081;1373,96932834544
"1411";"Flipboard/react-canvas";8251;2819;2938,47238108981;2923,61217429157
"1412";"okor/justice";1430;1419;1471,62396604536;1517,81543897605
"1413";"IFTTT/FastttCamera";1437;715;899,876735162128;897,519231107278
"1414";"NYTimes/NYTPhotoViewer";1460;727;649,305120073671;653,412745187899
"1415";"motemen/gore";1462;556;624,146253348354;627,159826451824
"1416";"google/fonts";6625;3396;3515,27485872861;3461,25526042617
"1417";"hephaest0s/usbkill";1543;1542;1366,5402084673;1403,83389118187
"1418";"AlessandroZ/LaZagne";1602;1505;1448,00760913022;1475,53095705789
"1419";"orhanobut/hawk";1506;649;767,705181060257;759,62986391737
"1420";"ConnorAtherton/loaders.css";6264;2319;1979,45585018072;1961,44728835535
"1421";"astoilkov/jsblocks";2720;2526;2726,74331749723;2753,64049286691
"1422";"hashicorp/vault";4456;4447;4785,65159850899;5144,06201479297
"1423";"facebook/shimmer-android";1371;693;823,034069976881;797,04772969864
"1424";"Netflix/vector";1792;735;734,877247564092;741,150674173491
"1425";"qw3rtman/gg";1317;530;444,888347490739;371,442885250363
"1426";"tonsky/AnyBar";2112;672;889,189518560464;887,886539412732
"1427";"Yalantis/Persei";1993;1022;1041,68547045633;1033,36899754667
"1428";"flutter/flutter";2755;2736;2012,21379402969;1928,41357900493
"1429";"bryankeller/BLKFlexibleHeightBar";2361;965;1288,82666030374;1284,53985469261
"1430";"googlesamples/android-UniversalMusicPlayer";5127;2171;1840,67140167765;1848,99743406662
"1431";"ecomfe/fontmin";1509;779;738,442589063277;723,763712264491
"1432";"Yalantis/Euclid";1400;736;726,541603950039;705,962820149712
"1433";"500px/500px-android-blur";1388;694;582,222806660148;579,881411819489
"1434";"google/gxui";3523;1199;1872,27082681983;1883,66864568915
"1435";"google/yapf";3339;1067;1088,50658370009;1050,50995613027
"1436";"brennerm/PyTricks";1504;545;252,869668092295;251,43576310123
"1437";"primer/primer";4846;1573;1547,24378620154;1545,5816814143
"1438";"facebook/componentkit";2965;1143;1267,60067768301;1258,01347674463
"1439";"square/keywhiz";1330;565;714,412603654532;695,384430196588
"1440";"MicrosoftDX/Vorlonjs";2082;2080;2142,50681737366;2107,47538632224
"1441";"Z3Prover/z3";1509;631;698,037447482024;769,557594651336
"1442";"wasabeef/richeditor-android";1659;751;657,612381126539;654,78323664307
"1443";"Yalantis/FoldingTabBar.iOS";2393;1223;1385,29701183692;1360,83824250314
"1444";"callmecavs/layzr.js";4679;2253;2384,56629659805;2399,49000868797
"1445";"rsms/fb-mac-messenger";1886;878;999,293067637418;1011,89306997414
"1446";"yhat/rodeo";2619;1450;1266,04946259387;1264,75633184676
"1447";"Yalantis/FlipViewPager.Draco";1411;684;688,737858500999;722,548939785319
"1448";"laravel/lumen";3636;1683;1707,94852205986;1757,59663660917
"1449";"insidegui/WWDC";3115;2530;2156,5980544642;2224,70605822739
"1450";"KittenYang/KYGooeyMenu";1309;1085;1119,9882935765;1093,8832662059
"1451";"NeXTs/Clusterize.js";4280;4279;4499,02020800991;4703,72555123041
"1452";"antirez/disque";5056;2603;2221,66991692276;2201,39540304793
"1453";"mortenjust/androidtool-mac";3633;3631;3667,99818144307;3674,59725125269
"1454";"olistic/warriorjs";1368;1368;1468,88829429073;1476,27823844719
"1455";"jhurray/JHChainableAnimations";2365;2365;2438,64071414015;2459,30475901818
"1456";"facebook/PathPicker";2846;2845;2945,04844729051;3073,70520254355


==> data/regressions/sample_52weeks_k5_cluster3.csv <==
"";"full_name";"stars";"stars_sum";"Predicted";"cvpred"
"1";"isaacs/node-glob";2098;1079;1142,97613111953;1140,44809185613
"2";"JeremySkinner/FluentValidation";1316;712;789,118102744733;797,433513097189
"3";"openresty/openresty";1802;964;594,324707852796;581,239777375824
"4";"creationix/nvm";12202;6007;5498,05262648661;5424,48679655365
"5";"Marak/faker.js";7119;3557;2254,69515951795;2243,42271400615
"6";"ricochet-im/ricochet";2181;1445;1274,00819322972;1234,30064414585
"7";"go-lang-plugin-org/go-lang-idea-plugin";3279;1875;2137,30071259747;2133,69536989981
"8";"htty/htty";1726;1008;1828,91264470886;2080,23259804694
"9";"square/retrofit";11907;6960;5915,63951040345;5863,72560526311
"10";"rabbitmq/rabbitmq-server";1622;854;909,329158243835;900,371121546794
"11";"aria2/aria2";2282;1566;828,143455504402;820,850808590051
"12";"locustio/locust";3482;2067;2109,70710138158;2113,03526301054
"13";"FFmpeg/FFmpeg";3868;2018;1751,42014887576;1711,65022543158
"14";"swagger-api/swagger-codegen";1982;1200;985,594258967772;989,699805445942
"15";"Theano/Theano";3589;2216;1787,57776120277;1773,57184919842
"16";"apache/kafka";3001;1619;1650,07686610902;1655,32017580707
"17";"mozilla/rr";1702;943;534,294733164044;529,749045202059
"18";"marcuswestin/WebViewJavascriptBridge";5821;3245;3367,48690384848;3396,12305763499
"19";"webdriverio/webdriverio";1768;935;1069,11907762241;1140,72101766842
"20";"rofl0r/proxychains-ng";1248;813;934,853172474852;886,304929428015
"21";"Jasig/cas";1317;695;748,196704414743;737,583013640183
"22";"Sonarr/Sonarr";1412;859;847,550635204341;837,922012771871
"23";"KnuffApp/Knuff";2809;1926;598,542917743447;614,24863180692
"24";"benjamine/jsondiffpatch";1439;730;693,172947395317;687,13597020294
"25";"alibaba/fastjson";4873;2710;2482,20718177797;2489,87749697657
"26";"pbatard/rufus";1717;990;1111,3643653124;1118,79646023376
"27";"asciinema/asciinema";1477;950;1079,94725879898;1077,30896255241
"28";"pyinstaller/pyinstaller";1684;921;1077,91105869864;1087,18477920102
"29";"Maximus5/ConEmu";2206;1517;1750,64092207083;1754,05093470616
"30";"Reactive-Extensions/RxJS";9231;5577;5272,53537153598;5235,03403094982
"31";"llvm-mirror/llvm";1269;663;943,380628564816;929,715825051033
"32";"videolan/vlc";1684;923;899,269878364057;916,746258756192
"33";"JetBrains/kotlin";4969;3624;2002,55444354675;1964,75546148948
"34";"dropbox/zxcvbn";5218;3147;2967,21803076135;2855,76574723533
"35";"webpack/webpack";14426;9832;9134,80038498734;9153,18390324324
"36";"iBotPeaches/Apktool";2775;1840;1695,68935333172;1680,23897795244
"37";"rovo89/Xposed";1494;962;1135,68029428887;1142,80660985272
"38";"realm/realm-cocoa";7093;3685;3692,03494524786;3659,44187088285
"39";"realm/realm-java";4383;2765;2459,97378119275;2456,44318534338
"40";"paulmillr/chokidar";1740;907;996,826496703354;1005,7114166293
"41";"mongo-express/mongo-express";1392;786;851,894819363374;829,009554864076
"42";"ziahamza/webui-aria2";1649;948;694,0826478677;690,916846925923
"43";"johnno1962/injectionforxcode";3296;2284;931,458051828569;888,805357607533
"44";"facebookgo/grace";2183;1557;1765,8544815959;1768,25185411715
"45";"alibaba/dubbo";3976;2430;2089,56944025438;2072,70869281817
"46";"sqlmapproject/sqlmap";5848;2807;2058,48524733358;2038,23034269809
"47";"greenrobot/EventBus";9367;5029;4498,67478382364;4316,76493680647
"48";"zh-google-styleguide/zh-google-styleguide";1657;839;1046,11983651361;1041,02830900164
"49";"swoole/swoole-src";3469;1934;2161,78334731799;2168,11155994219
"50";"square/okhttp";10697;6546;5722,0929914971;5768,89163514889
"51";"Netflix/eureka";1851;930;870,156370374781;861,894624914327
"52";"ma6174/vim";1770;983;1167,83437319621;1207,11402926906
"53";"soimort/you-get";5551;4367;1225,78576465749;1183,24507934633
"54";"ragunathjawahar/android-saripaar";1691;899;1469,97077241858;1569,48442395654
"55";"noodlewerk/NWPusher";1387;750;763,795812950077;767,392396978947
"56";"hapijs/joi";2767;1613;1406,19521357245;1393,06356025391
"57";"hexojs/hexo";9732;5107;4432,68167463277;4436,95545316414
"58";"Frege/frege";2261;1382;1209,13021501038;1217,71368684238
"59";"CyberAgent/android-gpuimage";2273;1214;1258,46915093883;1238,74622568222
"60";"nslocum/design-patterns-in-ruby";1250;640;873,710389919764;922,21731927836
"61";"mockito/mockito";2401;1328;1347,98687595754;1348,2737411345
"62";"spring-projects/spring-boot";5267;3333;2798,32622852465;2785,78609593768
"63";"kolyvan/kxmovie";1573;828;848,870165545274;845,510834197574
"64";"nats-io/gnatsd";1992;1009;1446,59784523221;1512,90581976202
"65";"shadowsocks/shadowsocks-go";1463;858;1487,84316260723;1454,21388608457
"66";"ponylang/ponyc";1429;1425;1133,76213884473;1096,82751088901
"67";"mnielsen/neural-networks-and-deep-learning";1871;1235;1051,27917803306;1015,27502301441
"68";"danleech/simple-icons";3120;1614;2376,86931677343;2686,86877609898
"69";"koalaman/shellcheck";3724;2095;1699,26862816636;1694,14400496335
"70";"joeyespo/grip";1358;709;730,728926968214;713,723874527953
"71";"prometheus/prometheus";4434;2467;2577,48966697074;2556,02044048552
"72";"substack/tape";2244;1615;1582,11510465779;1574,83004983226
"73";"crystal-lang/crystal";4807;3405;4015,03118494976;4009,41372611137
"74";"morhetz/gruvbox";1558;1026;1119,07360299338;1149,99600548999
"75";"nicolashery/mac-dev-setup";1603;914;1118,35233345419;1122,29462639644
"76";"magicmonty/bash-git-prompt";1911;1001;1120,3771584879;1126,54783615779
"77";"dianping/cat";1273;926;836,685549555937;830,272369851578
"78";"shadowsocks/shadowsocks-android";3856;2650;2446,94299827415;2535,89135751638
"79";"syl20bnr/spacemacs";7018;5014;3834,15175251946;3766,45570396649
"80";"powerline/fonts";4994;2691;2532,89116871636;2532,56314538946
"81";"jonls/redshift";1715;932;868,789286182322;878,945408223696
"82";"shadowsocks/shadowsocks-iOS";2939;1714;2052,50292726203;2069,62051383138
"83";"tgriesser/knex";2745;1510;1562,86746812041;1573,28895584108
"84";"cmus/cmus";1407;880;1320,45517032685;1427,88405161664
"85";"chinchang/hint.css";6405;3231;971,204483469381;932,29473422415
"86";"trustedsec/social-engineer-toolkit";1294;748;977,671859016618;939,828778029612
"87";"ReactiveX/RxJava";13196;7976;6682,41740978726;6688,02617661293
"88";"alibaba/canal";1276;714;664,676494768593;668,227792519517
"89";"shadowsocks/shadowsocks-windows";3569;2596;3118,07348800083;3250,96134082637
"90";"SeleniumHQ/selenium";3201;2282;2164,22083346063;2148,37876668997
"91";"thinkgem/jeesite";1924;1300;1202,27516485836;1238,04591176449
"92";"vlucas/phpdotenv";2225;1201;1377,0464800105;1380,79391956821
"93";"chjj/blessed";3434;1983;2570,41408272221;2549,70111781637
"94";"mcharmas/android-parcelable-intellij-plugin";1303;727;861,623487668618;849,90535264414
"95";"square/javapoet";1884;1013;1077,56058678551;1082,66699107231
"96";"stampit-org/stampit";1860;1067;1586,1612590846;1580,17518329939
"97";"este/este";2874;2124;1980,95448997412;1976,47447957191
"98";"PrideChung/FontAwesomeKit";1831;1098;1272,22395281527;1283,29628388022
"99";"LitePalFramework/LitePal";1463;886;1011,12129678738;1005,30145821223
"100";"JakeWharton/butterknife";8640;5180;4831,91699671886;4799,5707248101
"101";"keepassx/keepassx";2336;1192;1221,78955871347;1223,15797177436
"102";"skylot/jadx";2398;1939;3196,09800371607;2874,11707771359
"103";"careercup/ctci";2189;1132;1350,10462290654;1383,35186966046
"104";"jspm/jspm-cli";2930;1701;1900,82854787445;1895,79706669563
"105";"Unknwon/the-way-to-go_ZH_CN";2830;1512;1437,22813023691;1428,81282565418
"106";"puniverse/quasar";1825;920;887,148295340968;878,880288819004
"107";"gilesbowkett/rewind";1693;1543;2097,50581750616;5237,39466295108
"108";"electron/electron";27179;19700;19718,6305677401;19592,374743815
"109";"fantasyland/fantasy-land";1562;977;989,691412470552;1000,8047685769
"110";"robbdimitrov/RDVTabBarController";1424;812;942,875410755479;927,275674950831
"111";"apidoc/apidoc";2426;1479;1497,39966207927;1522,34619470143
"112";"slackhq/hubot-slack";1448;774;1011,98706185304;1030,10728308354
"113";"code4craft/webmagic";2343;1457;1216,55671280646;1212,0746079207
"114";"samaaron/sonic-pi";1408;932;952,759348423475;928,354248268887
"115";"App-vNext/Polly";1393;772;893,895939551651;884,337462760125
"116";"douban/DOUAudioStreamer";1776;980;1157,89112968186;1137,5914808357
"117";"python-visualization/folium";1665;1004;609,021737124663;566,900970103364
"118";"Nyr/openvpn-install";1644;1181;1171,49236242566;1159,89537187791
"119";"systemjs/systemjs";5547;3311;3629,60515569774;3632,25820130296
"120";"dbader/schedule";2116;1232;1579,10182881282;1616,95023415296
"121";"mcxiaoke/android-volley";3751;2199;2634,12794027222;2621,42818707431
"122";"rlidwka/sinopia";2383;1416;1076,26860896409;1078,44610507988
"123";"google/auto";2700;1483;1485,52071111139;1538,69150073513
"124";"mattboldt/typed.js";2238;1443;1445,00349549119;1446,62618395206
"125";"JoanZapata/android-iconify";2322;1258;1938,64224935802;2130,47272993001
"126";"elixir-lang/ecto";1682;1035;1300,22762856195;1340,27429138606
"127";"ramda/ramda";4463;2550;2314,17219704816;2329,11160820003
"128";"joelittlejohn/jsonschema2pojo";1668;912;1058,65716009372;1048,10681223487
"129";"snare/voltron";3046;2540;338,290247291184;326,675751238948
"130";"stanfordnlp/CoreNLP";1731;1006;1038,09821202607;1028,84375044157
"131";"eslint/eslint";4716;2710;2420,17473801702;2490,97591156999
"132";"sb2nov/mac-setup";1606;965;1121,81647413253;1099,88608406249
"133";"nlohmann/json";2335;1339;881,297477081212;875,806858772673
"134";"spf13/hugo";9537;5660;4668,01966752222;4727,21911421658
"135";"motdotla/dotenv";1290;955;966,562764807625;971,485020600019
"136";"bumptech/glide";7990;5406;4958,74141586552;4955,14679264305
"137";"deployphp/deployer";2294;1421;1299,00554103977;1299,38194235721
"138";"frankiesardo/icepick";2094;1236;1250,71832865249;1250,29247996474
"139";"zloirock/core-js";1646;1220;1363,21224494092;1353,94654483212
"140";"JakeWharton/timber";2225;1406;1687,51042112269;1701,25162405101
"141";"VerbalExpressions/JSVerbalExpressions";9420;5309;462,067571897832;456,12672384848
"142";"BootstrapCMS/CMS";1597;995;1284,53590028531;1274,76919744536
"143";"orfjackal/retrolambda";2165;1314;1521,1365367922;1533,28270373574
"144";"nodejs/nan";1286;681;906,141520462242;882,287974114293
"145";"SnapKit/Masonry";11371;6220;6464,27900214301;6541,62934832167
"146";"VerbalExpressions/PHPVerbalExpressions";1784;956;276,747852765302;275,324065421784
"147";"ruby-concurrency/concurrent-ruby";2853;1568;1002,1756703403;999,485492598315
"148";"AlloyTeam/Mars";3204;1775;1944,97082671165;1934,64026628599
"149";"reactjs/react-rails";2901;1670;1911,24802669109;1897,5131181729
"150";"cuberite/cuberite";1260;835;988,613334021753;974,706340760383
"151";"evant/gradle-retrolambda";2989;2051;2087,77189387392;2114,91411578747
"152";"uglide/RedisDesktopManager";2682;1459;1682,23252720602;1689,13157805347
"153";"rFlex/SCRecorder";1810;918;1073,21268795803;1028,39971606677
"154";"huichen/wukong";1512;836;1246,60606477138;1112,99357602729
"155";"pydanny/cookiecutter-django";1452;922;1026,28786016487;989,693742340077
"156";"lmenezes/elasticsearch-kopf";1349;741;841,438324279007;848,584396847574
"157";"aspnetboilerplate/aspnetboilerplate";1350;1011;1063,27825526555;1070,45361460341
"158";"wenzhixin/bootstrap-table";3678;2193;2502,04759946563;2501,73086279284
"159";"square/wire";1432;788;836,48719879271;893,691976160415
"160";"ikew0ng/SwipeBackLayout";2655;1423;1636,90117951037;1625,5734045065
"161";"hackiftekhar/IQKeyboardManager";5287;3243;3315,07050661034;3331,54184511577
"162";"davemorrissey/subsampling-scale-image-view";1554;1146;1588,92139088759;1598,69018457191
"163";"babun/babun";5262;3260;4915,89919701338;5333,65762068482
"164";"hmkcode/Android";1362;875;1126,1859851734;1148,57137031734
"165";"spf13/cobra";1975;1156;922,450833818367;930,416130845694
"166";"tjunnone/npm-check-updates";1648;1165;1192,8832418963;1182,34084154861
"167";"BVLC/caffe";9867;6663;6273,16034473672;6203,62906640649
"168";"tripit/slate";9498;5658;3658,77192937474;3612,93592629049
"169";"reactioncommerce/reaction";2236;1481;1810,87138792627;1794,35235770644
"170";"github/git-lfs";3478;1793;2143,97019795409;2149,06762601354
"171";"SocketCluster/socketcluster";3051;1671;1254,10272140553;1244,85417855692
"172";"chiunam/CTAssetsPickerController";1458;774;994,563501586339;990,140385924104
"173";"postcss/postcss";9966;8049;9461,06702817613;9680,03215007087
"174";"lipis/flag-icon-css";1892;1161;1123,18032247929;1116,87988317633
"175";"75team/thinkjs";1488;977;524,541087914953;530,258577456989
"176";"360Controller/360Controller";2256;1370;1297,17399388265;1292,57299882488
"177";"python/cpython";1656;1114;942,458521279643;931,152383378858
"178";"jp9000/obs-studio";2852;1804;1431,74138446539;1372,16347428928
"179";"KeepSafe/aiohttp";1755;1053;1062,37826961468;1066,10862955285
"180";"lucadegasperi/oauth2-server-laravel";1786;976;1229,31406031182;1275,04074689659
"181";"jemalloc/jemalloc";1255;773;1460,99879937825;1383,84710508599
"182";"ShareX/ShareX";3491;1995;2226,213913655;2309,56514494253
"183";"soulmachine/leetcode";2734;1608;1807,59015735329;1794,8683092279
"184";"feross/webtorrent";10182;6472;4321,86563754052;4005,9260369368
"185";"Sirupsen/logrus";2617;1582;1666,60372676362;1766,81041698524
"186";"torch/torch7";4430;2668;2510,53159439283;2498,15463456976
"187";"junegunn/fzf";4713;3279;2936,14887528837;2937,50390870488
"188";"jinzhu/gorm";3669;1937;2016,00128615927;2026,44939933606
"189";"DrKLO/Telegram";4767;2518;2313,56040101254;2330,65062275097
"190";"google/blockly";2223;1614;1270,87256309299;1248,62354865038
"191";"zenorocha/dracula-theme";1885;1181;804,539036326933;809,513913453389
"192";"getredash/redash";1620;1304;1479,97665914449;1444,34126781163
"193";"SFTtech/openage";4953;2101;715,990938852637;693,35974080344
"194";"tachyons-css/tachyons";1338;874;914,02405140425;1057,15411243112
"195";"yargs/yargs";1583;977;1085,58108789226;1100,85343490022
"196";"mamedev/mame";1746;1438;1513,12523932359;1373,22572061781
"197";"JakeWharton/u2020";3560;1917;2039,08590589694;2087,77033860654
"198";"getify/You-Dont-Know-JS";29672;15581;15279,8091025785;15384,1233330581
"199";"jgilfelt/SystemBarTint";2784;1495;1814,53092481942;1820,1659705353
"200";"octopress/octopress";1353;761;919,916321478936;920,9720088598
"201";"TedGoas/Cerberus";1439;654;365,702696972477;371,722503867975
"202";"arunoda/meteor-up";2229;1194;1387,26151318176;1401,59166653643
"203";"libuv/libuv";3738;2392;2459,19433461781;2461,51868870735
"204";"foru17/front-end-collect";1805;1042;1110,86013510966;1133,52122740987
"205";"walkor/Workerman";2365;1793;1690,27505326699;1692,70539971919
"206";"cundong/SmartAppUpdates";1321;861;817,493377582348;824,037265850817
"207";"HubSpot/drop";1781;893;1243,14909997403;1194,5195476117
"208";"Wox-launcher/Wox";2453;1415;878,567517612118;880,231734899678
"209";"kristoferjoseph/flexboxgrid";3066;2027;1846,55797531014;1903,16205920756
"210";"avast/android-butterknife-zelezny";1839;1129;1427,47961336363;1409,00318689758
"211";"miguelgrinberg/flasky";1445;919;883,430604923259;885,861985539206
"212";"almasaeed2010/AdminLTE";9654;5344;5084,06942707212;5101,17073858528
"213";"ethereum/go-ethereum";1384;992;727,314733781206;715,15890800545
"214";"react-bootstrap/react-bootstrap";5669;3631;3401,23463963065;3396,38083490611
"215";"reark/reark";1733;1486;1930,90739366955;1906,24897905372
"216";"akkadotnet/akka.net";1662;931;1266,6321137187;1349,45586684251
"217";"houtianze/bypy";1746;915;987,763940414893;1010,70052924775
"218";"IdentityServer/IdentityServer3";1428;814;968,822847768078;964,493800607015
"219";"newtriks/generator-react-webpack";1326;1001;1011,47733954255;1019,52430430183
"220";"mkdocs/mkdocs";2456;1371;1400,68486817829;1392,35144831112
"221";"JsAaron/jQuery";1339;976;1060,64379872953;1066,7659646578
"222";"TargetProcess/tauCharts";1260;1042;1004,46604945716;1026,49331812771
"223";"hdodenhof/CircleImageView";3624;2210;2223,85668548955;2236,22974504361
"224";"rockerhieu/emojicon";1866;1033;1258,3790767004;1273,89418200806
"225";"michaelbromley/angularUtils";1520;864;1156,5441697587;1149,99185728763
"226";"phoenixframework/phoenix";6091;3773;4383,18846172361;4312,23283966965
"227";"wekan/wekan";6676;3136;3095,30780799217;3075,60200047744
"228";"audiokit/AudioKit";1867;1021;789,746533647156;795,054501554705
"229";"bpampuch/pdfmake";3619;3295;3379,67825710433;3369,25430418239
"230";"stephen/airsonos";1336;735;846,666949524996;858,642216493466
"231";"fguillot/kanboard";1659;996;1330,26415664459;1336,04404729597
"232";"expressjs/multer";1636;1099;1085,72234435891;1117,93452017907
"233";"michaelvillar/dynamics.js";5362;5277;5256,2145662234;5216,14503786618
"234";"skidding/cosmos";1352;1234;1354,37224468765;1347,79521643859
"235";"dmlc/xgboost";3159;2480;1980,74984098607;1976,38355927577
"236";"expressjs/morgan";1326;839;1026,00015011489;1016,73962222468
"237";"VodkaBears/Remodal";1906;1086;1234,91222154065;1224,37025387044
"238";"expressjs/session";1250;752;782,703010264099;786,739572003646
"239";"fengyuanchen/cropper";3447;2407;2398,32463284156;2385,88498581334
"240";"MichMich/MagicMirror";1419;1094;803,073607433175;809,901566207795
"241";"dm77/barcodescanner";1563;1097;1235,09582725743;1309,1463731186
"242";"apache/spark";8284;4699;4419,44538320015;4496,27541440109
"243";"kartik-v/bootstrap-fileinput";1533;903;1105,17674354034;1113,60884912513
"244";"OAI/OpenAPI-Specification";3472;1763;1239,54116521936;1189,02913719318
"245";"phildawes/racer";1483;911;1240,30782599163;1269,69308707636
"246";"jxcore/jxcore";1559;962;1062,46981120204;1068,14846806579
"247";"johnpapa/ng-demos";1364;784;965,370595166294;965,622471947162
"248";"jdamcd/android-crop";2495;1422;1699,8026546453;1650,59392962989
"249";"StackExchange/StackExchange.Redis";1293;676;739,654547434898;748,707109746584
"250";"jwilder/docker-gen";1341;735;865,965217261846;851,888305980852
"251";"square/okio";2207;1135;1328,78414031813;1348,09732611609
"252";"fatih/vim-go";4655;2403;3123,81645058067;3143,74118161928
"253";"tangqiaoboy/iOSBlogCN";3292;1705;1906,44235797114;1905,85856325074
"254";"singro/v2ex";1481;955;1814,34295800895;1822,12398601946
"255";"singwhatiwanna/dynamic-load-apk";3076;1826;1832,80923284595;1814,34246094873
"256";"jasperproject/jasper-client";2833;1345;843,418581109699;823,99650859348
"257";"OpenRCT2/OpenRCT2";1745;903;889,204592552278;923,877633596788
"258";"antoniolg/androidmvp";2278;1725;1089,60093534978;1079,86550128113
"259";"spf13/viper";1491;1037;1035,87932779204;1014,3411025719
"260";"segmentio/nightmare";7144;3165;3946,49921178178;4148,72042263308
"261";"jaredly/treed";1257;533;270,668641722196;307,532099111999
"262";"gentilkiwi/mimikatz";1790;1041;1009,82312217214;1018,11804343476
"263";"dingo/api";3399;2230;2352,58562991505;2371,01227634616
"264";"bhauman/lein-figwheel";1540;936;1267,22482872926;1278,97360654754
"265";"ruanyf/es6tutorial";3331;2088;1553,15520839352;1551,3313898516
"266";"xhzengAIB/MessageDisplayKit";3078;1597;1455,28209734644;1467,03457889355
"267";"yahoo/react-intl";2141;1391;1464,24123298995;1446,17056534478
"268";"PhilJay/MPAndroidChart";8688;5366;4549,90759527525;4458,81568822764
"269";"PeterDing/iScript";1689;1068;1099,66873543827;1090,3599600683
"270";"Swiip/generator-gulp-angular";3448;2141;2508,4980227494;2518,27692682408
"271";"telegramdesktop/tdesktop";3208;2052;1919,93332206233;1921,94795881202
"272";"sqlitebrowser/sqlitebrowser";3753;2269;2235,50975641432;2235,5640492324
"273";"mihaip/dex-method-counts";1735;1166;1408,59900450783;1403,11310072257
"274";"WhisperSystems/Signal-iOS";1807;889;679,816355862703;679,674483124573
"275";"leanote/leanote";3148;1638;1742,63136813979;1697,9640731704
"276";"jwilder/nginx-proxy";2477;1894;1716,5653921178;1709,54967966739
"277";"reactjs/react-future";1409;830;1040,5616288138;1089,8260345965
"278";"buunguyen/octotree";4029;2312;1872,81536838035;1824,64155053543
"279";"citra-emu/citra";1726;996;1183,60206613852;1170,55460580663
"280";"rlabbe/Kalman-and-Bayesian-Filters-in-Python";1500;986;1626,54226309346;1723,2504384129
"281";"reactjs/react-router";12469;8617;7709,40721438092;7672,09023064721
"282";"Manabu-GT/ExpandableTextView";1249;676;726,273615152095;728,942546967494
"283";"sentsin/layer";2097;1622;1865,35114399219;1862,07862094822
"284";"tmux-plugins/tpm";1794;1313;1805,28918545728;1812,47901778851
"285";"romannurik/AndroidAssetStudio";1862;1011;1207,10900243123;1220,08483629411
"286";"google/flatbuffers";5329;2633;3126,42427503664;3162,79676824662
"287";"derekparker/delve";3556;1822;1610,56656032239;1554,67828884288
"288";"marmelab/ng-admin";2731;1408;1772,69054034963;1754,62683010127
"289";"giampaolo/psutil";1527;830;859,080050728256;869,339394075282
"290";"CoderMJLee/MJExtension";5028;3955;4332,723582032;4333,97613050433
"291";"CoderMJLee/MJRefresh";7311;5566;5787,00372288805;5799,15614932196
"292";"nothings/stb";3463;1919;1710,92675694487;1704,00160441168
"293";"google/guava";8668;5740;5250,46209633423;5201,79694665202
"294";"GoogleChrome/samples";1314;792;937,79337443461;912,28332222469
"295";"dzenbot/DZNEmptyDataSet";5055;3981;4264,37291167902;4249,52650593511
"296";"realpython/discover-flask";2195;1654;818,475957993141;834,964032147306
"297";"SnapKit/SnapKit";5673;4704;4791,32112975808;4774,81156457976
"298";"realm/jazzy";3062;1500;1228,70775632348;1215,75347531699
"299";"httpswift/swifter";1626;1284;1529,62604104076;1453,51446737511
"300";"apache/flink";1249;890;873,0701196219;853,236552680289
"301";"kymjs/KJFrameForAndroid";1642;824;1126,57690852212;1245,03983719028
"302";"DaveWoodCom/XCGLogger";1566;945;1123,87963328531;1103,16967136377
"303";"Haneke/HanekeSwift";3338;1983;2399,5790786708;2470,8715072276
"304";"JakeLin/SwiftWeather";3588;1962;1979,05679355393;1941,24492813272
"305";"begriffs/postgrest";6623;4059;4465,6767687508;4626,55061185696
"306";"kesenhoo/android-training-course-in-chinese";5947;3191;3106,38138397507;3109,13143420768
"307";"google/ExoPlayer";3173;1991;1743,90872778498;1800,78010117981
"308";"ipader/SwiftGuide";8672;6103;6385,28181279978;6519,3574977801
"309";"gin-gonic/gin";6369;3748;3632,73836859959;3632,89134709613
"310";"Microsoft/TypeScript";11055;6440;4877,1988000564;4843,92330872747
"311";"pkluz/PKHUD";1316;699;557,437989723762;547,751565339523
"312";"SwiftyJSON/SwiftyJSON";9800;5727;5514,11896742537;5507,13062830496
"313";"GriddleGriddle/Griddle";1331;789;748,27461496497;742,356429762298
"314";"google/battery-historian";1253;815;816,572611313135;801,48478313159
"315";"ipfs/go-ipfs";1804;1305;1629,68698457467;1638,34194317801
"316";"awslabs/s2n";2272;2269;2735,36257451371;3206,59814638937
"317";"h4cc/awesome-elixir";3609;2760;2539,05372880688;2545,0416714986
"318";"facebook/immutable-js";12613;6489;6655,43828930437;6631,51835452668
"319";"spacy-io/spaCy";1628;816;1028,86679387201;993,100115384623
"320";"pedrovgs/EffectiveAndroidUI";3422;2205;2231,34521118169;2248,54203798431
"321";"krzyzanowskim/CryptoSwift";2001;1290;1461,92807474688;1420,76536260046
"322";"avelino/awesome-go";12383;6629;7571,17818201651;7741,7345914637
"323";"matteocrippa/awesome-swift";7887;5299;4229,65058758282;4142,49895470911
"324";"vsouza/awesome-ios";11020;7775;6946,59456927993;7066,40479045948
"325";"s16h/py-must-watch";2764;1703;1329,73041934363;1308,90672300384
"326";"chrislusf/seaweedfs";2396;1716;2570,2296938848;3022,56669147166
"327";"josephmisiti/awesome-machine-learning";12529;7073;4177,08541898663;4192,23329633027
"328";"daltoniam/Starscream";1729;1066;1157,17856627385;1177,09927194655
"329";"yangyangwithgnu/hardseed";4652;3210;1110,11174925346;1081,97648922821
"330";"petehunt/webpack-howto";6309;4865;4309,95712373195;4384,8332823766
"331";"jtblin/angular-chart.js";1618;1055;1164,04275762824;1117,01567398683
"332";"ocornut/imgui";3455;2094;2209,07740423768;2203,25533280952
"333";"gliderlabs/registrator";2078;1129;1151,9297495596;1144,8986643926
"334";"shadowsocks/ChinaDNS";1400;780;1000,87781705228;986,40382301356
"335";"duemunk/Async";3229;2247;2489,61305104347;2531,46008776048
"336";"ViccAlexander/Chameleon";5846;3976;5532,19945916428;8470,48646324306
"337";"Squirrel/Squirrel.Windows";1789;1016;1334,38330111911;1289,00649567015
"338";"frozenui/frozenui";1305;954;968,031997527639;983,962029605865
"339";"futurice/android-best-practices";9623;6240;6601,1801960517;6867,57451119846
"340";"Alamofire/Alamofire";16227;8531;8295,47290588595;8295,58651036221
"341";"webpack/react-starter";2083;1478;1782,81676623325;1783,77182993606
"342";"amark/gun";1706;1068;1854,73147116578;1907,28045398813
"343";"emacs-tw/awesome-emacs";1755;1102;1263,05648082852;1290,53196797335
"344";"MoOx/postcss-cssnext";2728;2221;2521,71759655609;2503,53596276049
"345";"diogobernardino/WilliamChart";2154;1399;2207,41386454898;2360,18276725269
"346";"enaqx/awesome-react";13090;6979;8015,35803755016;8091,33020871135
"347";"MortimerGoro/MGSwipeTableCell";3469;2175;1937,11158558323;1918,88078426931
"348";"square/moshi";1737;1366;2050,35503143385;2184,51200823016
"349";"iluwatar/java-design-patterns";11087;6147;7184,27486769049;7129,81301487143
"350";"summerblue/phphub";1578;818;742,221256173874;732,552423107218
"351";"gavinbunney/Toucan";1528;1054;1756,03750097886;1796,78886620656
"352";"odewahn/docker-jumpstart";2725;2697;2911,17470592646;3050,52867166896
"353";"Urigo/angular-meteor";1693;1252;1747,88696555732;1753,83196685344
"354";"dcloudio/mui";3100;2285;1661,39563101613;1668,64629717256
"355";"chanjarster/weixin-java-tools";1307;867;994,271537609317;1000,00856673337
"356";"callemall/material-ui";15672;8325;8221,35594556435;8266,77307284824
"357";"mamaral/Onboard";3725;2580;2903,70127035724;2918,47032117559
"358";"golang/go";16288;8942;8411,99242859043;8429,19948153585
"359";"carllerche/mio";1282;921;1101,80597740224;1092,27311830944
"360";"gabrielemariotti/RecyclerViewItemAnimators";1634;994;1272,64847775447;1276,38537718317
"361";"gaearon/flux-react-router-example";1333;800;1127,66863665823;1137,02672816108
"362";"tmux-plugins/tmux-resurrect";3350;1795;2919,18255803789;3500,18886224169
"363";"google/protobuf";8587;5753;5620,07399846081;5575,33799856297
"364";"Ranks/emojione";1760;918;843,887417008791;826,05574895761
"365";"google/leveldb";5598;3538;3582,4755916619;3566,29357814049
"366";"apache/hadoop";1767;1201;1347,77536588232;1355,54398331251
"367";"hyperium/hyper";1608;1002;1259,34207558541;1252,42003479284
"368";"pushtorefresh/storio";1712;1490;2178,64672881552;2334,66103155426
"369";"siyamed/android-shape-imageview";1260;672;789,68826210967;785,559893933964
"370";"kyleduo/SwitchButton";1694;1230;847,562035829483;869,496766258538
"371";"Lasagne/Lasagne";2003;1567;1739,16840396988;1729,6559077217
"372";"jfrazelle/dockerfiles";1985;1442;1308,89751637366;1289,12666387477
"373";"waynewbishop/SwiftStructures";1310;972;1216,3336040439;1194,57709741781
"374";"optimizely/nuclear-js";1276;1118;1417,45066679709;1421,95419764454
"375";"balysv/material-ripple";1360;813;1043,73484179424;1030,14635813129
"376";"Raizlabs/DBFlow";2238;1508;1057,77421433269;1052,6255780531
"377";"Kotlin/anko";2622;2382;2432,56002773364;2413,22627111436
"378";"angular/angular";11022;8460;6712,2321664376;6770,65988626606
"379";"cristicbz/rust-doom";1327;711;318,44532956205;335,549497187292
"380";"kenwheeler/cash";2155;1597;307,350951668858;309,06964410694
"381";"soarcn/BottomSheet";1400;936;1410,70810156058;1390,76842028164
"382";"thoughtbot/Argo";2272;1541;1821,0339636245;1823,99507263481
"383";"mgp25/Chat-API";2144;1690;1839,52714882299;1851,26699275679
"384";"babel/babel";15199;9894;9773,26839786005;9773,3163508513
"385";"machinezone/tcpkali";1292;898;347,941203433571;355,759470729583
"386";"timehop/sticky-headers-recyclerview";1741;1238;1393,08734366279;1322,23552465875
"387";"stephencelis/SQLite.swift";2813;1530;1638,96295734454;1652,46925274563
"388";"alsotang/node-lessons";5061;3093;2876,48422165972;2915,96381179169
"389";"scotch-io/scotch-box";1783;1210;1270,23233824352;1239,51033277724
"390";"hashicorp/consul-template";1350;746;792,695102683522;796,572012932346
"391";"google/google-authenticator";1264;914;1108,63466868926;1104,59150972087
"392";"webcomponents/webcomponentsjs";1363;762;1005,43329515841;1010,37687292288
"393";"Carthage/Carthage";6629;3938;4309,23707612532;4331,31546993925
"394";"googlesamples/android-testing";2370;1610;1606,9884161602;1608,40623945095
"395";"lecho/hellocharts-android";2405;1254;1319,67140197428;1310,9575351529
"396";"yangyangwithgnu/use_vim_as_ide";2882;1656;1591,82810484962;1575,11538905451
"397";"dbcli/pgcli";4383;2598;3067,33079563648;3110,66379163338
"398";"symless/synergy";2881;1744;1982,00342693;1993,34196317272
"399";"github/fetch";7664;4674;3808,64918597921;3808,81888665636
"400";"JuanitoFatas/fast-ruby";3077;2449;2461,53014808369;2573,74769344947
"401";"saulmm/Android-Material-Examples";2202;1209;1440,20925982526;1449,62907365689
"402";"garris/BackstopJS";1317;864;680,233412082553;669,568008684308
"403";"NervanaSystems/neon";1785;1770;1742,39185688895;1761,67992653886
"404";"amulyakhare/TextDrawable";1562;865;1264,29204322511;1299,66226816321
"405";"gaearon/react-dnd";2893;2206;2840,6041503915;2768,7490885143
"406";"rtfeldman/seamless-immutable";1658;1237;1351,31050809229;1475,05456255728
"407";"BlackrockDigital/startbootstrap-sb-admin-2";2987;2022;2215,25307907104;2229,30988979233
"408";"Workiva/go-datastructures";2438;2077;2316,95729742422;2613,54655237934
"409";"lzyzsd/CircleProgress";1498;800;894,779423251313;882,264741078741
"410";"yuantiku/YTKNetwork";2867;1862;1320,40614416857;1294,46444113847
"411";"zzz40500/GsonFormat";1413;1376;1536,85706070253;1564,84959489546
"412";"afollestad/material-dialogs";5927;3398;3650,49190631715;3664,79439026773
"413";"mozilla/firefox-ios";5576;2596;1776,52377697526;1747,36761037493
"414";"alibaba/RocketMQ";1690;1249;1093,98941791801;1092,35750957681
"415";"rancher/rancher";3276;1963;1816,80438049801;1817,08614106189
"416";"orvice/ss-panel";1255;864;922,461898892301;930,537464924619
"417";"wix/react-templates";1383;862;1208,57299179622;1228,26980731792
"418";"frogermcs/InstaMaterial";2817;1819;2051,07891316943;2057,56091922327
"419";"Ramotion/animated-tab-bar";5249;2861;2414,15853309809;2425,96574738933
"420";"liaohuqiu/android-Ultra-Pull-To-Refresh";4746;2991;2922,89545798664;2894,78737120158
"421";"Mashape/kong";5045;5007;4669,02792962882;4536,25108106265
"422";"ozodrukh/CircularReveal";1347;877;965,838334737601;954,108224018077
"423";"nodemcu/nodemcu-firmware";2121;1467;1459,03411439766;1476,32676423176
"424";"maxogden/screencat";1496;1084;1363,67889229304;1351,68541337066
"425";"Ramotion/paper-switch";1534;757;639,119257916944;626,699694825109
"426";"nodejs/node";22378;11017;11017,7876156975;10549,1717847344
"427";"fastlane/fastlane";7315;5310;3846,99893038131;3883,93455363064
"428";"googlei18n/libphonenumber";3252;2152;1426,31883783315;1417,97138926231
"429";"golang/mobile";1637;1054;1355,27720832231;1338,57810540433
"430";"dekatotoro/SlideMenuControllerSwift";1419;1125;1022,46082856605;1026,75302331038
"431";"Day8/re-frame";1511;1132;1366,35002037394;1371,16996252151
"432";"grpc/grpc-go";1693;856;938,637704696512;948,431525001981
"433";"rey5137/material";3513;2612;3407,99510969703;3407,22452957694
"434";"aurelia/framework";5960;3466;3448,18542134183;3540,03005680786
"435";"Malinskiy/SuperRecyclerView";1770;982;1297,97660611888;1313,3270898274
"436";"orhanobut/dialogplus";2150;1246;1333,11512912699;1330,55211552541
"437";"shaojiankui/iOS-Categories";1784;1670;2177,11823703857;2127,70234770015
"438";"cuber/ngx_http_google_filter_module";1717;1071;1239,64061749524;1231,55619863469
"439";"HighBay/PageMenu";2624;1810;1794,80196808384;1762,98571546081
"440";"TonicArtos/SuperSLiM";1378;893;1143,13441897931;1145,7520446097
"441";"goatslacker/alt";2910;2235;2877,5986523089;3064,45754356376
"442";"markdown-it/markdown-it";2086;1491;1064,34764513842;1066,21687924047
"443";"xmartlabs/XLPagerTabStrip";2434;1513;1374,61916160478;1386,193178939
"444";"wasabeef/recyclerview-animators";3318;2184;2069,76250219757;2069,08413710485
"445";"ceolter/ag-grid";1591;1175;1523,04556598341;1531,5788459308
"446";"kishikawakatsumi/KeychainAccess";1592;1230;1231,03468914166;1239,48652340078
"447";"MengTo/Spring";7737;4230;4436,18266641361;4450,55472206642
"448";"STRML/react-grid-layout";1821;1177;1158,94823683668;1151,77797140271
"449";"Aufree/trip-to-iOS";5504;2953;3019,2721281183;3084,29406721714
"450";"browserhtml/browserhtml";1649;994;496,08412260669;471,011544109164
"451";"facebook/react-native";31217;18443;18312,3207454028;18431,9312332971
"452";"FormidableLabs/radium";3338;2500;2716,94989642128;2686,9565167011
"453";"dotnet/roslyn";4974;3055;3248,2518015856;3233,61580133951
"454";"karan/joe";2209;1062;1224,90750986381;1269,08940330857
"455";"babel/babel-sublime";1644;1230;1431,14050308219;1434,44038522847
"456";"angular/material-start";1558;1168;1246,25996090094;1244,80317375833
"457";"radex/SwiftyUserDefaults";1395;984;1014,33686358857;1021,6655849416
"458";"raulriera/TextFieldEffects";2682;1958;2394,51980872299;2394,01692769797
"459";"h6ah4i/android-advancedrecyclerview";1822;1407;1450,45854847107;1446,59051682958
"460";"voronianski/flux-comparison";2242;1211;1512,51658636241;1399,11975243613
"461";"facebook/infer";5093;5091;5300,40649112933;5653,88670946563
"462";"rauchg/slackin";3250;2333;2898,73679793941;3012,57596332716
"463";"feross/standard";4951;3836;3291,50654077533;3349,03708143121
"464";"zachfitz/Ionic-Material";2394;1893;2366,66512155997;2349,84438813456
"465";"CiscoCloud/mantl";2219;1701;1781,94540232393;1785,53862127373
"466";"cymcsg/UltimateRecyclerView";3137;2362;3002,07023214028;2977,45800765084
"467";"facebook/fixed-data-table";2321;1461;1751,31252709404;1725,48856344508
"468";"SwiftBond/Bond";2383;1483;1951,58000442912;1957,62970564193
"469";"remind101/empire";1721;1721;2001,60972236826;2046,11590637698
"470";"saulmm/Material-Movies";1846;1076;1239,13670650688;1212,1166848128
"471";"mikepenz/MaterialDrawer";4870;3468;4172,91180427459;4259,40164256985
"472";"pandao/editor.md";1465;1038;884,430327425074;883,92064162272
"473";"ZieIony/Carbon";1278;917;1142,88794656158;1148,83919104511
"474";"lapwinglabs/x-ray";2684;1746;1251,86291898012;1231,39367799797
"475";"prolificinteractive/material-calendarview";1422;910;974,221479069878;978,076841198962
"476";"ogaclejapan/SmartTabLayout";2592;1587;1746,96701751709;1727,25489722453
"477";"ltebean/LTNavigationBar";2801;1611;1541,0201039599;1553,91624134874
"478";"muicss/mui";2197;1473;1899,53177624787;2074,84865456882
"479";"bluelinelabs/LoganSquare";2191;1201;1495,87201386814;1541,35484368246
"480";"mohebifar/lebab";1538;789;350,471404916082;356,753150749188
"481";"Daemonite/material";1479;1067;1289,61988589904;1280,10151042592
"482";"square/sqlbrite";2448;1345;1584,71150645043;1614,67467645341
"483";"kern/filepizza";1270;1269;1696,45306249973;1608,6996231724
"484";"RickWong/react-isomorphic-starterkit";1833;1127;1325,69827014704;1328,68339533668
"485";"constabulary/gb";1547;1530;1831,82730105389;1824,50079408859
"486";"NativeScript/NativeScript";6525;3745;3325,94486735062;3294,03181438619
"487";"facebook/nuclide";4099;4099;3889,60119305921;3832,16249010425
"488";"facebook/fresco";8893;5149;5221,26003563068;5109,33174735194
"489";"bevacqua/fuzzysearch";1728;1077;1494,82034199174;1524,55499688853
"490";"Quinny898/PersistentSearch";1282;753;1061,30499464119;1065,02970659497
"491";"prikhi/pencil";1301;1181;1788,63200886351;1822,72418711189
"492";"bevacqua/woofmark";1307;1307;1756,6203905491;1902,19879181205
"493";"facebook/network-connection-class";1367;776;966,63940806346;961,064656832032
"494";"mogujie/TeamTalk";2964;2562;3118,95659055215;3105,79496689309
"495";"danielgindi/Charts";8719;6252;5817,84628566026;5795,83447698033
"496";"orhanobut/logger";2910;1800;1827,32118967652;1837,86020829328
"497";"Clans/FloatingActionButton";1696;1373;1663,20776050482;1634,84491057865
"498";"baidu-ife/ife";2416;2021;2073,96816062915;2118,19547563534
"499";"maxogden/menubar";2456;1718;2045,24889143409;2053,99425360621
"500";"iSimar/HackerNews-React-Native";1876;944;1114,32352841194;1100,50931075119
"501";"notepad-plus-plus/notepad-plus-plus";2729;2712;2837,91694388384;2859,88014309986
"502";"fchollet/keras";5737;5027;4130,60763492785;4122,11058582958
"503";"gorhill/uBlock";5121;4347;4213,99399046719;4218,79274962689
"504";"luin/ioredis";1792;1336;1665,30132009605;1650,79461658287
"505";"rse/es6-features";1715;1273;1232,27267276629;1233,65551749675
"506";"onevcat/Kingfisher";4382;2958;2410,62753927087;2414,42643026776
"507";"nvbn/thefuck";20002;12190;12542,5696161195;12615,498017915
"508";"Aluxian/Facebook-Messenger-Desktop";1337;1088;1243,78608812015;1245,55721486048
"509";"google/roboto";2259;2257;2260,29174368803;2298,23148077844
"510";"johnlui/SwiftSideslipLikeQQ";1353;1177;1699,84799344232;1703,52623447291
"511";"bevacqua/dragula";13127;9407;9032,619215345;8250,49898402099
"512";"Draveness/DKNightVersion";1662;1647;1900,4639351121;1826,6982497053
"513";"kolodny/exercises";2947;2944;3855,60995407064;5364,51219919877
"514";"dvyukov/go-fuzz";1365;1326;1517,23001162439;1507,39825605673
"515";"forkingdog/UITableView-FDTemplateLayoutCell";5156;4690;5992,69263670873;6360,8162820706
"516";"tessalt/echo-chamber-js";3580;3580;3747,04493027144;12054,8659019784
"517";"florent37/MaterialViewPager";4526;4521;4530,53311382272;4335,87768901993
"518";"moose-team/friends";2416;2408;2628,24605545066;2582,7619180369
"519";"square/leakcanary";8603;8587;9377,4969500348;9859,75525683184
"520";"paragonie/awesome-appsec";1656;1654;2180,40129992215;2254,94783011249
"521";"arkency/reactjs_koans";2611;2609;2644,40146282889;2678,03767431847


==> data/regressions/sample_52weeks_k5_cluster4.csv <==
"";"full_name";"stars";"stars_sum";"Predicted";"cvpred"
"1";"getlantern/lantern";13777;12651;10084,3542093725;7775,49347769099
"2";"adrai/flowchart.js";2910;2278;3496,76746239173;4310,72881089344
"3";"vuejs/vue";17120;12990;11275,863925316;10529,3044865902
"4";"basecamp/trix";6671;6670;7822,33825979556;17765,8625936642
"5";"jasarien/Provenance";1982;1917;1608,39498095598;1426,22555485892
"6";"alibaba/jstorm";2012;1450;618,121764270028;629,246815677447
"7";"facebook/react-devtools";2342;1855;1992,69307139569;1963,91181658582
"8";"witheve/Eve";1594;1592;1838,49812109234;1770,22400705882
"9";"thx/RAP";1634;1466;1082,95329329672;1011,77014960442
"10";"devinhunt/typebase.css";1563;1142;1537,39162360562;1523,09259495166
"11";"hishamhm/htop";1544;1148;558,057755898055;569,446349744728
"12";"douban/code";1692;1097;196,106011653585;193,472016611575
"13";"WhisperSystems/Signal-Desktop";1530;1160;469,183428788531;417,000818797779
"14";"sachinchoolur/lightGallery";1511;1185;1201,95564576189;1198,53795490722
"15";"jwagner/smartcrop.js";8958;8640;8786,46074167763;22912,7993243647
"16";"shadowsocks/shadowsocks-qt5";1258;1022;1339,25611538316;1325,72002900159
"17";"kriasoft/react-starter-kit";7925;6390;6834,978123228;6784,03550436884
"18";"StackStorm/st2";1343;1187;1849,51584616831;1909,77104033318
"19";"sustrik/libmill";1480;1374;1586,60674463151;1708,53767365926
"20";"tmallfe/tmallfe.github.io";2216;1964;1510,92478941101;1352,83147417378
"21";"izzyleung/ZhihuDailyPurify";1915;1616;1051,27008225154;1198,03169475776
"22";"qor/qor";1455;1441;891,368908997459;757,630350875981
"23";"somebee/imba";1660;1657;1170,57555553651;1224,94159597147
"24";"spotify/docker-gc";1305;1185;882,249131984995;820,738899061564
"25";"Khan/style-guides";1826;1804;2126,3462914453;2100,68533862511
"26";"reactjs/react-tutorial";1962;1544;1680,68596629785;1794,7220698714
"27";"Ereza/CustomActivityOnCrash";1267;1263;1185,41939356511;1221,447257241
"28";"OptiKey/OptiKey";2082;2079;2285,78747813657;2527,71438771095
"29";"kaushikgopal/RxJava-Android-Samples";2904;2456;2561,71514909277;2350,42218817768
"30";"facebook/wdt";1463;1463;1370,0678416751;1102,60704032065
"31";"getgrav/grav";4193;3216;2051,16840919255;1886,49131554613
"32";"darknessomi/musicbox";1531;1249;925,668947914391;866,38247782074
"33";"tesseract-ocr/tesseract";3945;3887;2735,63003289488;2679,11606570321
"34";"nodesource/distributions";1466;1294;1223,5019516097;1185,37321595815
"35";"Moya/Moya";2730;2100;1803,33019894126;1708,51544322623
"36";"Popmotion/popmotion";3196;3187;3686,5231167363;6158,76324594122
"37";"scylladb/seastar";1621;1303;1815,34544991199;1829,17408817293
"38";"mzabriskie/axios";3478;3056;2310,33328133765;2432,02179740883
"39";"ReactiveX/RxAndroid";6489;5277;5409,76913287746;5237,35702905719
"40";"android10/Android-CleanArchitecture";4525;3656;2815,60268602198;2761,24323974695
"41";"gaearon/normalizr";3046;2790;1550,7151004885;1514,26516986155
"42";"NLPchina/elasticsearch-sql";1313;1125;935,406047232725;962,145003089426
"43";"alda-lang/alda";2338;2322;1526,75866792212;1578,57650307601
"44";"JedWatson/react-select";3293;2813;3065,5908769522;3066,22112395529
"45";"litten/hexo-theme-yilia";1713;1460;1751,17910996954;1708,48690188618
"46";"octalmage/robotjs";4744;4639;4440,39400230587;4064,20220099402
"47";"tymondesigns/jwt-auth";1775;1548;2010,03922710736;1851,1783393227
"48";"semantic-release/semantic-release";1306;1192;1144,82464752487;1146,39857240232
"49";"coreybutler/nvm-windows";1308;1037;800,073136150919;817,223889975669
"50";"matthewpalmer/Locksmith";1627;1484;1574,68156927785;1576,90307535403
"51";"ashleymills/Reachability.swift";2162;2075;1178,5966341693;1145,66936697826
"52";"v8/v8";2168;1752;1217,25526174116;1241,69122666024
"53";"google/brotli";3354;3293;3240,87266538943;3528,56199185289
"54";"edwardtufte/tufte-css";2355;2332;2236,38150376834;2271,59871853536
"55";"Hearst-DD/ObjectMapper";2999;2374;2563,14928139056;2829,82932818555
"56";"nylas/N1";17097;17059;17022,2354718199;13486,8662303864
"57";"naver/pinpoint";1540;1130;746,76387893982;838,629473042542
"58";"mikepenz/Android-Iconics";1485;1215;894,031564369246;935,498037245756
"59";"JedWatson/classnames";2422;2119;2192,94722996146;2046,68820333589
"60";"tonsky/FiraCode";4802;4647;4720,04572257993;5469,49706301892
"61";"letsencrypt/letsencrypt";14217;12418;9250,20511042574;6590,50584282481
"62";"Yelp/elastalert";1468;1177;874,955436511281;819,81787937498
"63";"phuslu/goproxy";1403;1113;1126,16760702016;1125,42863188495
"64";"iissnan/hexo-theme-next";3548;3107;3265,7056959511;3178,69328985601
"65";"carlbutron/Swift";2115;1797;2447,36967864269;2470,90097139833
"66";"mac-cain13/R.swift";1878;1826;1280,3445932907;1231,61127816329
"67";"hothero/awesome-rails-gem";1612;1552;1555,85637305484;1593,16776447702
"68";"Mozharovsky/CVCalendar";1705;1282;1303,45268872424;1454,53342439903
"69";"scylladb/scylla";1877;1868;1659,19190269686;1624,73235034813
"70";"flarum/flarum";4321;4287;5335,5647604243;5791,07562356547
"71";"waditu/tushare";1299;1168;1812,31078202762;1916,04591153517
"72";"leichunfeng/MVVMReactiveCocoa";1801;1795;1477,73732566382;2068,0666019938
"73";"mholt/caddy";5610;5587;5462,464601447;9769,03439553465
"74";"google/material-design-lite";20298;20267;20202,1111438794;17423,7156269422
"75";"XX-net/XX-Net";6843;6228;5009,91169921389;4502,25211988474
"76";"lsjwzh/RecyclerViewPager";1262;1183;2462,17748865613;2917,3376670715
"77";"evilsocket/bettercap";1347;1339;742,389142635887;705,972598683148
"78";"donnemartin/data-science-ipython-notebooks";5513;5508;6182,37005673504;9728,1044029403
"79";"gliderlabs/docker-alpine";2971;2571;1805,41503879846;1746,80576291037
"80";"overtrue/wechat";2462;2269;1499,54480883312;1553,88917652543
"81";"dkhamsing/open-source-ios-apps";5438;4272;3899,17958209018;3626,69859667641
"82";"pusher/atom-pair";1413;1317;1784,65095297085;1187,75188764731
"83";"maruel/panicparse";1259;1248;511,507360092402;666,175161417808
"84";"go-kit/kit";3883;3230;4896,42478230727;6297,59604460724
"85";"ericelliott/essential-javascript-links";6284;6166;5914,93396887491;6183,88475946099
"86";"michaeldfallen/git-radar";2424;2422;3737,70245290334;4849,79974295926
"87";"ButchersBoy/MaterialDesignInXamlToolkit";1348;1224;1138,84467101021;1231,97363635716
"88";"Valve/fingerprintjs2";1425;1255;1380,1280660225;1365,08526210938
"89";"rhiever/Data-Analysis-and-Machine-Learning-Projects";2206;2124;2883,31337838536;3007,54079448716
"90";"Netflix/falcor";6071;6063;6478,08887631436;6807,39058744009
"91";"WenchaoD/FSCalendar";1263;1016;811,838700649447;861,989548953093
"92";"01org/acat";2479;2479;3451,98543549203;3641,26945093488
"93";"hugeinc/styleguide";1370;1362;1499,62998893773;1498,87919352112
"94";"googlesamples/android-testing-templates";1254;1251;2438,4367222295;4821,82544531403
"95";"davidmerfield/Typeset";2103;2103;3056,40640327497;3154,58365554873
"96";"udacity/Sunshine-Version-2";1989;1746;2288,80667632302;2281,20040693036
"97";"Microsoft/Windows-universal-samples";2855;2652;3802,84792512478;3622,3823664255
"98";"peterramsing/lost";2653;2179;2279,32837000013;2445,43067636763
"99";"lgvalle/Material-Animations";4947;4085;4943,55140334113;5637,00352412789
"100";"apprenticeharper/DeDRM_tools";1272;1155;1454,02493973257;1457,74855101014
"101";"joelpx/plasma";1342;1103;611,055340472481;637,417283072598
"102";"documentationjs/documentation";1737;1652;691,948235458837;617,040803966564
"103";"overboming/ZCAnimatedLabel";1329;1328;1236,84746478393;1146,47675940954
"104";"kean/Nuke";1485;1476;1294,28989301434;1255,03575547848
"105";"TalAter/UpUp";3614;3613;3457,10387030776;3014,86185868041
"106";"pxb1988/dex2jar";1610;1485;2155,15465756061;2258,48891983604
"107";"nikgraf/belle";1372;1367;1599,29771986252;1801,16379177704
"108";"js-cookie/js-cookie";2590;2536;3184,50309046625;3262,79320083501
"109";"google/gson";4140;3864;5383,13177632668;5824,09740297605
"110";"shockone/black-screen";7105;7101;7493,35175586174;8738,86910035802
"111";"electron-userland/electron-packager";1813;1747;2171,5500602473;2285,24807063927
"112";"ruanyf/react-demos";4600;3688;3635,96198396024;3575,5116097218
"113";"gsdios/SDCycleScrollView";1890;1723;1132,16805235886;1065,5148941316
"114";"sockeqwe/mosby";1515;1273;1303,30308305009;1418,61112113545
"115";"java-decompiler/jd-gui";1767;1591;2029,3521334777;2318,904964653
"116";"apache/incubator-zeppelin";1394;1292;1748,63262061911;2254,66258672154
"117";"typcn/bilibili-mac-client";1576;1376;1543,06614205017;1644,5675587044
"118";"larsenwork/monoid";3280;3248;4359,68599787608;4060,24510866625
"119";"worker8/TourGuide";1572;1572;2138,30629778321;3697,00498491291
"120";"nickoneill/PermissionScope";2431;2407;3877,83572501189;4775,5705908464
"121";"dbcli/mycli";2624;2617;2378,6905282618;2244,09670623528
"122";"delight-im/FreeGeoDB";1528;1522;1750,24183785613;1784,65611574566
"123";"hyperoslo/Presentation";1444;1442;1599,75683407459;1562,52934139694
"124";"elementalui/elemental";2431;2420;3637,33216949255;3519,90335097767
"125";"CharlieHess/slack-poker-bot";1390;1389;1370,49971863269;1331,98303336333
"126";"leecade/react-native-swiper";1257;1067;1139,07802820807;1285,78369445312
"127";"serverless/serverless";7945;7930;7829,04147812435;7540,4894483993
"128";"google/code-prettify";1381;1368;2160,91000716403;2240,18266521791
"129";"ant-design/ant-design";3396;3380;2159,39373859657;2135,54163175522
"130";"donnemartin/interactive-coding-challenges";2401;2399;2601,0636584202;2569,07151876258
"131";"commercialhaskell/stack";1594;1594;1013,84699033391;-261,755592066102


==> data/regressions/sample_52weeks_k5_cluster5.csv <==
"";"full_name";"stars";"stars_sum";"Predicted";"cvpred"
"1";"jflesch/paperwork";1685;1298;2233,51648868715;2345,63871086033
"2";"feathersjs/feathers";3586;2855;3289,53058421566;4985,05417642545
"3";"StevenBlack/hosts";3385;3248;3477,58456513059;2360,40446648824
"4";"ibireme/YYKit";6578;6531;3142,42355424195;2238,34608016122
"5";"firehol/netdata";11007;11000;3237,8257452183;2687,96501444508
"6";"thedillonb/CodeHub";3137;2540;2933,08827855302;2819,89062847959
"7";"copy/v86";2864;2123;2766,19892595985;5165,17386257684
"8";"openalpr/openalpr";3137;2794;2706,47222325096;2245,49403051728
"9";"matryer/bitbar";6285;6221;4185,56722439989;3727,53734376142
"10";"os-js/OS.js";3205;2849;3504,70241761555;4643,37568193945
"11";"tldr-pages/tldr";7752;6054;5284,37286216536;1541,082995968
"12";"github/scientist";3443;2965;3024,31384774781;-678,199628958819
"13";"php-pm/php-pm";1833;1416;2445,9800504161;4254,85631618625
"14";"winterbe/java8-tutorial";5321;5109;4332,26798313175;4058,05508106779
"15";"HospitalRun/hospitalrun-frontend";1420;1412;2883,77576125216;3138,53185817203
"16";"reek/anti-adblock-killer";1390;1245;1627,96201748487;2641,1145256483
"17";"bytedeco/javacpp";1507;1335;1443,91322070325;6359,52529766388
"18";"Soundnode/soundnode-app";2364;2169;1269,23318074941;707,640048402251
"19";"1000ch/grd";1870;1867;3178,08627432431;3118,05026337582
"20";"dylang/npm-check";2338;2272;3517,91294986168;3560,99529995409
"21";"legomushroom/mojs";6867;6254;6112,82721292339;5502,12761386261
"22";"spinnaker/spinnaker";1988;1984;3178,08627432431;3386,0820922504
"23";"hioa-cs/IncludeOS";1338;1337;3178,08627432431;3378,89255836994
"24";"Masterminds/glide";1717;1539;1131,7633476261;-4333,6249784813
"25";"otoolep/rqlite";1317;988;495,853184190378;364,428753442186
"26";"dutchcoders/transfer.sh";2693;2256;1004,33288811989;-1930,60445256041
"27";"matthew-andrews/isomorphic-fetch";1950;1851;2109,67525077854;2824,44388741277
"28";"deepstreamIO/deepstream.io";2197;2195;2150,06118104094;15315,4402216201
"29";"sindresorhus/ava";4420;4412;4432,35094177431;5976,39167004326
"30";"nfarina/homebridge";1714;1671;1132,60320927478;-1537,07765527632
"31";"stamparm/maltrail";1634;1610;3346,81399716274;2858,48049811763
"32";"weui/weui";8545;8515;8510,82059540784;-107552,322940143
"33";"kennethreitz/records";2184;2139;3391,52636217117;3477,2208586288
"34";"HelloZeroNet/ZeroNet";3874;3296;3074,05254091111;-3361,29468646994
"35";"micro/micro";1796;1760;2993,94849776211;3571,53632026914
"36";"jbranchaud/til";4874;4867;3178,24860899262;3043,09126851457
"37";"mxstbr/react-boilerplate";3524;3519;3109,56715884465;3206,36229513634
"38";"Kinto/kinto";2731;2725;2875,06196157531;2861,87221503411
"39";"AngularClass/angular2-webpack-starter";2617;2592;2616,90070751617;4194,10992137083
"40";"phodal/github-roam";1313;1312;1355,90058411606;-2921,42357927201
"41";"mobxjs/mobx";1566;1542;1858,46257037416;2281,65695060405
"42";"ReactiveX/rxjs";1967;1905;2072,65951605762;1418,17063504562
"43";"mgechev/angular2-seed";1471;1446;2536,50212608019;3985,52735918757
"44";"vurtun/nuklear";3923;3871;3991,83970531113;7049,22152166882
"45";"eclipse/che";2766;2754;2022,15209438265;2969,29525608229
"46";"Freelander/Android_Data";2626;2618;3405,99174890197;2896,46053274743
"47";"thoughtbot/administrate";2440;2434;3150,550750116;3262,97624281372
"48";"vasanthk/js-bits";2259;2245;3550,60775221875;3765,58019919862
"49";"keithwhor/nodal";2744;2732;2655,50693741939;8024,69111433036
"50";"redox-os/redox";3959;3960;3954,94186908937;-23684,4864329701
"51";"YouXianMing/YoCelsius";1362;1346;1488,6182261802;1977,36448208875
"52";"dmlc/mxnet";3492;3482;3451,23341026798;-5508,0005707166
"53";"benoitvallon/react-native-nw-react-calculator";2655;2650;3107,72435965427;3133,79581222304


==> data/timeseries/timeseries_count_26weeks.csv <==
"id";"full_name";"language";"created_at";"stars";"stars_sum";"w1";"w2";"w3";"w4";"w5";"w6";"w7";"w8";"w9";"w10";"w11";"w12";"w13";"w14";"w15";"w16";"w17";"w18";"w19";"w20";"w21";"w22";"w23";"w24";"w25";"w26"
28457823;"FreeCodeCamp/FreeCodeCamp";"JavaScript";"2014-12-24T17:49:19+00:00";112397;14245;2120;2010;2443;2866;2446;2360;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0
2126244;"twbs/bootstrap";"CSS";"2011-07-29T21:19:00+00:00";95293;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0
13491895;"vhf/free-programming-books";"null";"2013-10-11T06:50:37+00:00";54208;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0
943149;"mbostock/d3";"JavaScript";"2010-09-27T17:22:42+00:00";49173;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0
460078;"angular/angular.js";"JavaScript";"2010-01-06T00:34:37+00:00";48787;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0
3470471;"FortAwesome/Font-Awesome";"HTML";"2012-02-17T14:19:43+00:00";41621;3592;199;155;144;181;196;200;203;198;166;173;196;218;198;195;205;186;231;215;133;0;0;0;0;0;0;0
10270250;"facebook/react";"JavaScript";"2013-05-24T16:15:54+00:00";41037;10411;415;413;392;380;453;424;383;419;336;376;483;475;434;375;341;264;417;498;476;482;537;592;441;561;44;0
167174;"jquery/jquery";"JavaScript";"2009-04-03T15:20:14+00:00";39149;3423;121;151;132;102;113;116;120;147;99;94;128;162;137;172;115;98;143;126;129;144;170;156;112;143;134;159
211666;"nodejs/node-v0.x-archive";"null";"2009-05-27T16:29:46+00:00";37354;766;35;37;38;33;29;25;29;35;25;26;44;33;31;35;25;22;26;15;26;31;41;47;30;18;16;14
291137;"robbyrussell/oh-my-zsh";"Shell";"2009-08-28T18:15:37+00:00";36373;7467;278;289;272;256;255;280;276;251;212;200;337;284;277;251;258;210;295;309;307;305;317;574;345;273;280;276
1062897;"github/gitignore";"null";"2010-11-08T20:17:14+00:00";35699;7130;257;236;220;210;231;242;210;205;202;213;220;221;265;247;254;233;272;331;309;284;330;709;302;276;357;294
21737465;"sindresorhus/awesome";"null";"2014-07-11T13:42:37+00:00";34254;13278;595;536;435;402;388;592;355;408;631;564;504;560;784;529;588;532;738;499;441;539;497;598;384;377;423;379
6498492;"airbnb/javascript";"JavaScript";"2012-11-01T23:13:50+00:00";34064;8841;254;234;255;287;235;295;359;248;203;234;287;313;381;272;236;243;408;275;492;565;649;431;406;444;434;401
486550;"h5bp/html5-boilerplate";"JavaScript";"2010-01-24T18:03:24+00:00";33704;2575;79;71;77;79;92;121;86;80;98;101;114;133;130;105;89;75;118;102;108;128;118;84;103;85;97;102
3214406;"meteor/meteor";"JavaScript";"2012-01-19T01:58:17+00:00";33594;4911;209;208;186;193;207;170;180;308;163;137;176;244;184;188;185;156;207;217;154;183;181;153;172;172;171;207
2325298;"torvalds/linux";"C";"2011-09-04T22:48:12+00:00";31702;5548;259;247;190;197;258;185;203;203;175;201;188;152;195;276;217;203;213;198;186;221;200;199;273;248;227;234
2561582;"daneden/animate.css";"CSS";"2011-10-12T10:07:38+00:00";31549;5618;182;187;188;202;168;256;219;238;194;159;232;231;253;206;215;178;216;213;225;245;277;261;235;207;205;226
29028775;"facebook/react-native";"Java";"2015-01-09T18:10:16+00:00";31217;10203;372;379;323;335;347;394;319;416;307;404;542;439;376;385;338;209;367;416;416;395;462;388;396;404;515;559
8514;"rails/rails";"Ruby";"2008-04-11T02:19:47+00:00";30779;3075;90;84;96;101;95;88;85;136;99;111;125;119;148;130;137;121;139;159;124;129;136;105;127;129;147;115
7691631;"docker/docker";"Go";"2013-01-18T18:10:57+00:00";30742;5501;191;197;245;248;188;193;170;180;156;169;204;220;210;232;253;177;197;199;201;245;223;285;231;221;226;240
206084;"Homebrew/legacy-homebrew";"Ruby";"2009-05-20T19:38:37+00:00";29973;3743;195;162;179;176;141;186;174;145;142;118;158;144;160;185;146;130;156;153;150;165;168;164;148;33;34;31
14440270;"getify/You-Dont-Know-JS";"JavaScript";"2013-11-16T02:37:24+00:00";29672;8119;259;298;272;239;261;273;243;393;395;279;365;345;318;282;296;302;331;325;337;344;305;300;309;355;319;374
44838949;"apple/swift";"C++";"2015-10-23T21:15:07+00:00";29633;29575;3;10;2;1;0;18955;3625;1107;518;380;466;344;281;263;196;229;233;329;246;231;203;335;203;322;699;394
3100121;"nwjs/nw.js";"C++";"2012-01-04T06:21:10+00:00";28086;3263;143;152;140;160;161;134;172;112;124;132;175;126;129;152;124;88;110;107;107;112;107;114;79;92;104;107
1861458;"hakimel/reveal.js";"JavaScript";"2011-06-07T18:54:22+00:00";27683;3702;149;143;168;162;153;184;130;122;92;82;147;138;130;141;109;123;144;152;147;154;150;128;141;146;167;200
3065454;"impress/impress.js";"JavaScript";"2011-12-28T22:23:19+00:00";27187;1801;68;64;61;75;64;70;73;76;42;41;78;68;64;71;73;65;78;70;75;89;75;63;67;64;94;73
9384267;"electron/electron";"C++";"2013-04-12T01:47:36+00:00";27179;8786;391;338;267;351;294;350;298;300;270;249;326;387;389;359;299;222;291;313;464;510;433;348;330;351;339;317
3228505;"atom/atom";"CoffeeScript";"2012-01-20T18:18:21+00:00";27021;6364;220;233;217;265;209;512;259;213;166;158;214;322;231;247;275;216;214;182;200;231;244;237;316;198;325;260
35955666;"jlevy/the-art-of-command-line";"null";"2015-05-20T15:11:03+00:00";26298;6387;79;86;68;113;192;133;129;75;73;994;1947;548;323;204;278;122;193;99;106;113;94;68;87;102;89;72
1424470;"moment/moment";"JavaScript";"2011-03-01T02:46:06+00:00";25718;2849;109;99;114;102;105;120;109;97;92;93;140;117;132;106;105;79;107;120;100;145;113;132;102;94;120;97
2935735;"adobe/brackets";"JavaScript";"2011-12-07T21:14:40+00:00";25151;1919;86;84;69;73;65;82;84;78;53;60;82;69;108;77;113;80;69;62;77;65;61;67;60;65;69;61
65252;"jekyll/jekyll";"Ruby";"2008-10-20T06:29:03+00:00";24952;3292;146;122;125;120;102;113;97;110;122;121;164;144;128;215;152;126;152;124;121;133;127;105;151;131;120;21
9309093;"Semantic-Org/Semantic-UI";"JavaScript";"2013-04-08T23:32:04+00:00";24890;4390;135;153;151;174;149;170;133;150;134;147;148;193;194;158;153;139;168;169;168;181;207;168;315;225;169;139
237159;"expressjs/express";"JavaScript";"2009-06-26T18:56:01+00:00";24764;3861;117;110;106;119;126;118;135;137;116;101;114;155;169;129;109;176;195;200;155;173;207;199;172;159;162;202
1828795;"AFNetworking/AFNetworking";"Objective-C";"2011-05-31T21:28:44+00:00";24673;4342;177;198;158;162;146;179;201;203;151;163;181;177;159;156;92;60;156;166;182;185;194;189;190;174;169;174
952189;"jashkenas/backbone";"JavaScript";"2010-09-30T19:41:28+00:00";24653;1792;59;82;80;75;79;77;65;79;52;50;76;66;66;72;67;52;70;71;79;75;68;58;79;67;57;71
576201;"mrdoob/three.js";"JavaScript";"2010-03-23T18:58:01+00:00";24613;3183;121;127;96;116;101;97;102;119;99;105;110;113;104;126;114;93;116;123;142;137;129;139;164;161;158;171
557980;"socketio/socket.io";"JavaScript";"2010-03-11T18:24:48+00:00";24545;4306;160;142;165;159;156;155;145;156;133;156;168;181;183;167;142;108;195;175;186;194;186;172;187;180;191;164
12256376;"driftyco/ionic";"JavaScript";"2013-08-20T23:06:02+00:00";23495;3812;128;121;139;159;159;138;169;169;118;110;184;149;197;176;140;141;151;161;126;174;139;151;121;135;120;137
1129010;"blueimp/jQuery-File-Upload";"JavaScript";"2010-12-01T15:35:32+00:00";23435;2035;80;73;73;83;63;108;71;75;60;59;76;81;82;107;66;48;78;89;76;85;94;78;71;83;79;97
24953448;"google/material-design-icons";"CSS";"2014-10-08T18:01:28+00:00";23387;4004;137;147;148;225;169;144;153;144;139;130;153;157;134;142;154;161;154;159;156;179;201;167;148;129;139;135
2573058;"zurb/foundation-sites";"JavaScript";"2011-10-13T23:05:42+00:00";23171;2385;78;89;54;327;161;106;77;89;76;62;84;89;83;89;65;72;88;93;74;83;87;82;78;60;70;69
1863329;"laravel/laravel";"PHP";"2011-06-08T03:06:08+00:00";22887;3910;118;124;183;145;220;195;156;170;140;122;145;167;159;132;157;102;173;149;138;134;168;146;145;140;145;137
27193779;"nodejs/node";"JavaScript";"2014-11-26T19:57:11+00:00";22378;6197;387;299;231;189;225;243;253;227;155;196;232;238;367;225;213;170;212;201;220;239;275;270;195;236;251;248
3544424;"jkbrzt/httpie";"Python";"2012-02-25T12:39:13+00:00";22225;3427;166;132;235;144;172;139;104;164;99;102;139;135;120;118;100;118;188;137;158;111;120;98;100;85;117;126
1334369;"resume/resume.github.com";"JavaScript";"2011-02-06T13:39:55+00:00";22074;3054;121;99;90;224;134;92;86;65;63;89;159;132;100;122;129;86;196;119;140;136;118;118;106;101;104;125
3402537;"h5bp/Front-end-Developer-Interview-Questions";"null";"2012-02-09T23:34:10+00:00";21039;2957;88;98;114;90;105;98;101;92;104;71;105;134;148;106;81;74;126;161;192;143;129;154;110;120;119;94
1700621;"necolas/normalize.css";"HTML";"2011-05-04T10:20:25+00:00";20899;2903;74;80;87;85;68;82;76;83;74;82;82;106;106;97;90;96;119;88;102;93;175;412;205;127;108;106
11167738;"gulpjs/gulp";"JavaScript";"2013-07-04T05:26:06+00:00";20702;3991;165;172;154;178;155;154;152;145;143;115;172;154;144;161;140;114;151;159;149;165;183;157;162;144;148;155
29268051;"google/material-design-lite";"HTML";"2015-01-14T22:01:33+00:00";20298;5066;182;192;197;179;165;161;157;173;144;310;503;169;189;171;266;168;164;201;217;167;215;149;144;152;162;169
21289110;"vinta/awesome-python";"Python";"2014-06-27T21:00:06+00:00";20276;5142;196;158;137;171;164;237;166;178;188;227;186;208;162;188;203;159;249;153;180;165;278;201;243;224;267;254
33614304;"nvbn/thefuck";"Python";"2015-04-08T15:08:04+00:00";20002;5254;222;231;291;196;132;105;141;95;78;73;1258;206;207;196;187;113;196;133;107;138;139;265;121;119;140;165
596892;"pallets/flask";"Python";"2010-04-06T11:11:59+00:00";19936;3833;116;164;124;146;147;127;138;133;124;129;152;167;145;148;152;91;183;141;168;170;145;161;152;162;173;175
8843683;"chartjs/Chart.js";"JavaScript";"2013-03-17T23:56:36+00:00";19683;2704;106;95;91;112;110;122;91;102;81;73;111;135;99;114;83;69;99;112;78;101;110;126;111;106;128;139
1631024;"harvesthq/chosen";"HTML";"2011-04-18T15:07:41+00:00";19347;1038;45;50;34;38;45;34;36;26;33;46;36;59;42;50;24;39;51;51;49;47;39;30;52;42;35;5
9852918;"TryGhost/Ghost";"JavaScript";"2013-05-04T11:09:13+00:00";19232;2360;108;93;101;71;97;114;105;97;88;86;88;87;90;102;77;70;92;95;73;89;95;79;81;92;92;98
4164482;"django/django";"Python";"2012-04-28T02:47:18+00:00";19121;3019;91;110;109;105;90;114;123;117;102;88;108;120;123;127;128;91;165;119;125;119;132;118;121;112;129;133
1362490;"kennethreitz/requests";"Python";"2011-02-13T18:38:17+00:00";18687;2995;116;109;87;133;118;126;101;129;76;94;111;98;104;133;122;87;179;124;135;126;131;108;116;109;131;92
10865436;"dypsilon/frontend-dev-bookmarks";"null";"2013-06-22T13:23:55+00:00";18641;2111;71;65;68;86;73;79;79;45;50;66;83;111;126;82;100;56;88;70;80;103;100;111;79;79;98;63
18708860;"tiimgreen/github-cheat-sheet";"null";"2014-04-12T16:38:42+00:00";18462;1295;39;41;43;48;32;51;51;38;42;45;51;68;61;59;82;39;52;47;49;49;71;54;39;49;48;47
16408992;"neovim/neovim";"VimL";"2014-01-31T13:39:22+00:00";18450;3206;158;349;110;122;114;89;92;89;95;72;94;128;110;83;102;109;110;95;105;132;180;101;100;103;235;129
7569578;"discourse/discourse";"Ruby";"2013-01-12T00:25:55+00:00";18007;2151;71;74;80;81;83;89;84;79;54;62;99;64;89;89;93;109;78;83;102;84;85;84;103;76;68;88
349241;"jashkenas/underscore";"JavaScript";"2009-10-25T18:31:06+00:00";17983;2047;81;81;82;78;79;64;87;85;62;60;77;97;109;107;79;57;67;70;76;88;73;80;73;79;68;88
23974149;"Dogfalo/materialize";"JavaScript";"2014-09-12T19:35:38+00:00";17978;4538;144;154;159;155;144;169;130;138;172;140;169;207;192;183;214;170;239;169;158;183;208;183;184;222;160;192
317757;"Modernizr/Modernizr";"JavaScript";"2009-09-25T20:13:23+00:00";17860;1634;54;63;67;60;67;68;58;49;49;63;72;70;72;77;61;33;66;72;54;60;88;68;63;52;59;69
22362099;"johnpapa/angular-styleguide";"null";"2014-07-29T00:07:51+00:00";17850;5278;215;263;199;215;191;226;195;220;143;123;185;220;224;212;200;190;224;271;204;151;186;167;188;282;183;201
1200050;"ariya/phantomjs";"HTML";"2010-12-27T08:18:58+00:00";17828;2253;83;84;92;93;91;94;94;75;62;95;100;78;94;76;49;103;94;107;89;98;85;95;93;125;93;11
2500088;"gitlabhq/gitlabhq";"Ruby";"2011-10-02T16:25:27+00:00";17707;1365;60;68;43;61;68;64;37;51;43;49;37;57;65;58;47;36;56;79;44;53;40;51;50;46;57;45
156018;"antirez/redis";"C";"2009-03-21T22:32:25+00:00";17638;2621;104;84;103;109;120;94;91;85;99;75;97;108;94;117;88;71;80;98;88;126;129;103;106;111;114;127
36535156;"reactjs/redux";"JavaScript";"2015-05-29T23:53:15+00:00";17443;9501;347;339;340;323;400;434;330;402;350;365;409;411;371;460;366;312;470;365;318;392;395;334;303;289;331;345
698041;"caolan/async";"JavaScript";"2010-06-01T21:01:30+00:00";17376;2575;119;105;85;92;86;106;95;98;107;76;107;119;102;90;81;60;101;118;90;93;103;108;118;115;99;102
1039520;"rg3/youtube-dl";"Python";"2010-10-31T14:35:07+00:00";17302;5264;121;136;128;134;128;145;144;121;158;127;135;120;151;144;138;116;165;173;135;135;147;131;158;1366;444;264
11730342;"vuejs/vue";"JavaScript";"2013-07-29T03:24:51+00:00";17120;8380;340;281;340;411;298;269;381;372;433;341;495;347;320;261;168;289;230;286;273;355;280;304;301;389;567;49
25315643;"nylas/N1";"CoffeeScript";"2014-10-16T18:29:12+00:00";17097;6836;740;792;317;157;408;269;446;270;95;149;140;341;208;165;181;228;158;332;218;221;195;107;143;118;179;259
3620194;"select2/select2";"JavaScript";"2012-03-04T18:43:12+00:00";16982;1844;74;63;77;78;67;74;65;67;58;50;77;78;66;63;79;62;66;68;71;76;74;73;61;81;89;87
1844251;"tastejs/todomvc";"JavaScript";"2011-06-03T19:56:33+00:00";16774;2514;85;94;88;98;122;107;95;101;93;86;84;122;107;78;83;84;110;116;94;94;93;86;109;107;88;90
3638964;"ansible/ansible";"Python";"2012-03-06T14:58:02+00:00";16470;3259;123;118;133;130;106;126;115;113;95;77;117;217;149;131;145;100;135;133;132;149;117;128;98;110;111;151
724712;"rust-lang/rust";"Rust";"2010-06-16T20:39:03+00:00";16377;2718;112;75;74;83;64;123;145;79;98;76;92;95;177;85;87;67;59;99;106;106;197;186;131;90;110;102
23096959;"golang/go";"Go";"2014-08-19T04:33:40+00:00";16288;4946;153;153;219;242;173;268;230;152;126;157;150;179;176;194;179;153;204;194;247;213;192;216;196;184;186;210
22458259;"Alamofire/Alamofire";"Swift";"2014-07-31T05:56:19+00:00";16227;4480;175;153;161;170;168;215;219;200;166;122;160;178;167;159;165;136;166;200;188;165;168;170;167;173;176;193
3955647;"lodash/lodash";"JavaScript";"2012-04-07T04:11:46+00:00";16167;4759;104;141;117;104;118;127;116;166;108;96;148;1045;266;158;176;133;169;161;172;175;174;151;133;169;169;163
507775;"elastic/elasticsearch";"Java";"2010-02-08T13:20:56+00:00";16147;2973;91;90;123;99;127;115;92;81;78;110;130;128;113;194;107;163;154;129;120;106;148;96;122;132;108;17
1801829;"emberjs/ember.js";"JavaScript";"2011-05-25T23:39:40+00:00";16115;1422;53;64;52;50;50;58;49;65;51;36;46;73;61;56;52;36;59;76;66;65;50;51;59;51;46;47
15204860;"papers-we-love/papers-we-love";"null";"2013-12-15T14:31:41+00:00";16110;1686;78;52;36;41;57;42;51;39;46;57;64;46;66;64;74;71;97;72;71;75;143;65;61;55;103;60
21600440;"bayandin/awesome-awesomeness";"null";"2014-07-08T05:44:19+00:00";16050;2056;54;60;64;175;175;81;46;83;57;72;78;67;71;88;120;64;77;81;62;77;60;71;76;81;58;58
23083156;"callemall/material-ui";"JavaScript";"2014-08-18T19:11:54+00:00";15672;4406;155;190;181;161;148;144;136;128;110;189;195;168;158;178;130;173;205;179;177;213;210;226;248;203;177;24
3755875;"Prinzhorn/skrollr";"HTML";"2012-03-18T15:41:35+00:00";15443;1151;53;38;41;43;40;50;46;60;36;38;32;56;40;38;46;46;46;52;50;41;49;40;35;40;40;55
15653276;"Trinea/android-open-project";"null";"2014-01-05T15:20:15+00:00";15255;4328;185;192;140;152;186;186;154;190;143;132;158;135;183;164;108;54;167;166;200;171;183;190;211;177;211;190
24560307;"babel/babel";"JavaScript";"2014-09-28T13:38:23+00:00";15199;4926;407;297;262;233;236;213;184;166;160;139;233;190;180;168;164;144;161;158;169;151;149;160;155;162;142;143
23069399;"FezVrasta/bootstrap-material-design";"CSS";"2014-08-18T11:54:00+00:00";15160;2271;84;95;83;60;98;92;82;73;91;89;86;80;89;100;73;80;87;113;112;84;105;70;107;115;106;17
18275356;"facebook/pop";"Objective-C++";"2014-03-30T22:29:12+00:00";15075;2190;72;82;77;89;77;94;95;87;104;95;97;83;77;71;63;32;69;77;100;82;112;79;79;93;111;93
308770;"plataformatec/devise";"Ruby";"2009-09-16T12:15:12+00:00";15028;1362;37;50;52;44;52;56;48;42;38;35;52;73;70;51;55;55;54;51;53;52;61;47;52;52;65;65
5532320;"Polymer/polymer";"HTML";"2012-08-23T20:56:30+00:00";14918;2215;98;124;95;107;73;67;89;93;91;91;89;97;82;95;90;60;78;107;89;80;74;63;76;66;70;71
26689598;"prakhar1989/awesome-courses";"null";"2014-11-15T18:36:49+00:00";14871;1668;44;55;48;57;44;80;49;45;46;60;53;88;77;55;68;47;79;61;99;71;59;61;61;85;98;78
3678731;"webpack/webpack";"JavaScript";"2012-03-10T10:08:14+00:00";14426;5607;238;203;232;250;281;230;203;195;207;200;251;227;206;191;230;151;226;197;189;221;209;196;223;220;226;205
20429943;"numbbbbb/the-swift-programming-language-in-chinese";"CSS";"2014-06-03T04:44:09+00:00";14403;2787;115;99;91;93;77;122;151;302;125;101;121;162;119;88;67;20;115;92;76;86;84;74;69;96;135;107
18049133;"kenwheeler/slick";"JavaScript";"2014-03-24T02:10:05+00:00";14390;2201;78;86;102;88;89;81;88;64;44;43;76;86;93;69;77;67;83;149;140;73;77;103;94;87;80;84
17375436;"lukehoban/es6features";"null";"2014-03-03T18:29:30+00:00";14361;3937;185;157;162;144;144;139;158;158;142;186;190;229;169;149;144;125;122;140;155;131;135;173;168;157;154;21
3757512;"balderdashy/sails";"JavaScript";"2012-03-18T19:46:15+00:00";14254;2194;82;80;64;76;96;80;101;91;68;80;87;92;80;67;90;73;103;83;83;90;97;90;80;81;80;100
481366;"nvie/gitflow";"Shell";"2010-01-20T23:14:12+00:00";14232;1716;74;67;52;74;53;66;52;79;49;59;101;69;63;72;68;44;70;67;73;69;62;59;64;74;70;66
26516210;"letsencrypt/letsencrypt";"Python";"2014-11-12T02:52:20+00:00";14217;8977;377;387;384;232;150;1805;870;422;311;283;333;256;247;330;286;205;272;216;208;269;203;165;171;156;246;193
1663468;"mozilla/pdf.js";"JavaScript";"2011-04-26T06:32:03+00:00";14209;1583;64;53;55;56;70;69;63;53;47;45;58;79;67;63;55;54;73;57;81;71;48;57;67;47;73;58
2329766;"mathiasbynens/dotfiles";"VimL";"2011-09-05T18:07:54+00:00";14088;1419;54;61;37;57;53;63;55;40;56;86;54;52;63;52;67;50;65;53;42;51;60;64;53;70;53;8
20580498;"kubernetes/kubernetes";"Go";"2014-06-06T22:56:04+00:00";14057;3360;139;147;153;107;146;123;104;81;64;74;118;134;139;142;115;115;139;158;120;144;175;180;145;124;129;145
313419;"rs/SDWebImage";"Objective-C";"2009-09-21T17:39:19+00:00";14028;2765;126;96;113;96;131;126;118;103;90;113;110;124;104;68;51;106;102;114;125;126;117;123;115;123;135;10
5710341;"bower/bower";"JavaScript";"2012-09-07T00:15:39+00:00";13990;1133;53;47;53;78;42;41;49;45;32;47;45;42;37;47;34;29;45;48;30;44;35;49;37;42;45;37
9603240;"yahoo/pure";"HTML";"2013-04-22T16:16:39+00:00";13955;1509;55;52;97;47;61;53;73;63;43;53;70;83;66;65;53;59;54;56;90;66;40;52;48;57;47;6
12972263;"alvarotrigo/fullPage.js";"JavaScript";"2013-09-20T11:58:29+00:00";13935;2765;98;105;110;110;86;89;109;105;59;82;108;103;117;108;77;64;133;95;112;129;128;112;120;107;111;188
26898879;"caesar0301/awesome-public-datasets";"null";"2014-11-20T06:20:50+00:00";13835;8083;63;67;67;58;41;43;41;110;424;74;57;107;96;1896;2687;1028;231;203;144;128;94;74;80;85;103;82
28428729;"wasabeef/awesome-android-ui";"null";"2014-12-24T01:45:03+00:00";13778;4040;172;173;133;152;145;138;124;152;118;132;127;130;155;128;134;89;170;169;263;197;172;187;186;168;157;169
1380117;"getlantern/lantern";"Go";"2011-02-17T22:12:29+00:00";13777;6834;226;156;170;201;233;223;229;197;252;251;343;403;312;270;185;101;257;286;249;273;289;296;307;487;328;310
529502;"scrapy/scrapy";"Python";"2010-02-22T02:01:14+00:00";13743;3117;122;107;127;131;94;120;107;90;78;97;101;121;200;118;151;67;140;130;119;147;122;114;137;106;151;120
8681349;"cantino/huginn";"Ruby";"2013-03-10T06:00:31+00:00";13723;3369;40;43;38;28;28;42;38;36;39;44;48;21;52;58;1938;169;120;69;44;62;59;32;62;46;113;100
8686855;"usablica/intro.js";"JavaScript";"2013-03-10T15:12:45+00:00";13703;3113;36;32;41;30;29;37;41;39;684;82;68;42;52;28;43;43;45;45;1209;109;67;37;59;36;33;146
19415064;"open-source-society/computer-science";"null";"2014-05-04T00:18:39+00:00";13661;4747;486;310;190;128;95;94;93;74;52;70;116;672;108;70;90;68;201;90;239;378;212;98;121;495;89;108
3602123;"hammerjs/hammer.js";"JavaScript";"2012-03-02T12:58:28+00:00";13655;1461;60;56;61;64;64;74;54;56;44;44;62;54;46;58;59;47;68;51;36;62;68;52;53;48;55;65
3606624;"ReactiveCocoa/ReactiveCocoa";"Objective-C";"2012-03-02T22:11:24+00:00";13642;3017;138;137;105;142;129;123;119;126;101;108;133;124;107;112;80;57;101;120;120;137;115;138;121;103;123;98
41881900;"Microsoft/vscode";"TypeScript";"2015-09-03T20:23:38+00:00";13620;13590;0;0;2;6810;1061;420;278;247;229;158;233;232;216;208;166;181;187;207;253;225;246;201;254;232;911;433
527644;"less/less.js";"JavaScript";"2010-02-20T17:25:38+00:00";13526;846;32;32;30;30;35;37;32;30;23;34;35;43;38;42;31;22;32;48;37;26;26;25;33;33;31;29
455600;"facebook/hhvm";"C++";"2010-01-02T01:17:06+00:00";13503;928;47;55;45;41;46;49;56;35;39;32;38;48;32;29;25;15;39;32;24;29;29;24;19;21;41;38
931135;"Leaflet/Leaflet";"JavaScript";"2010-09-22T16:57:44+00:00";13483;1691;60;56;60;72;54;61;57;47;50;45;75;84;44;62;75;50;48;56;71;54;103;66;88;79;96;78
16752620;"gogits/gogs";"Go";"2014-02-12T01:57:08+00:00";13476;4637;96;168;164;114;120;133;168;161;117;144;122;108;142;138;341;225;201;223;141;151;114;131;792;202;123;98
1413492;"defunkt/jquery-pjax";"JavaScript";"2011-02-26T02:44:18+00:00";13364;1282;44;55;52;36;47;44;36;37;64;30;30;69;60;57;73;39;55;40;40;54;55;57;51;52;56;49
21399598;"angular/material";"JavaScript";"2014-07-01T19:20:06+00:00";13349;2699;107;102;107;127;109;114;105;264;100;62;96;112;85;98;99;78;115;91;88;107;106;85;78;87;94;83
18511024;"google/web-starter-kit";"HTML";"2014-04-07T08:45:18+00:00";13319;2201;58;80;79;75;79;194;203;83;82;78;87;81;91;104;70;97;80;73;74;80;97;62;64;62;66;2
6452529;"rethinkdb/rethinkdb";"C++";"2012-10-30T05:37:47+00:00";13279;2647;64;75;124;115;83;93;113;84;70;79;120;98;85;100;114;186;123;112;101;100;104;77;116;153;82;76
7508411;"ReactiveX/RxJava";"Java";"2013-01-08T20:11:48+00:00";13196;5065;146;155;137;158;149;194;163;150;168;157;255;226;207;220;168;132;235;243;223;201;261;260;200;218;213;226
15585444;"IanLunn/Hover";"CSS";"2014-01-02T14:27:35+00:00";13196;2041;71;77;58;65;58;72;59;78;72;79;110;89;95;68;67;60;92;76;79;97;105;94;109;73;78;60
24635156;"t4t5/sweetalert";"JavaScript";"2014-09-30T11:12:48+00:00";13173;1599;61;62;73;65;59;62;52;61;45;48;59;51;50;82;55;52;81;51;53;63;79;65;74;71;57;68
33895378;"bevacqua/dragula";"JavaScript";"2015-04-13T21:35:38+00:00";13127;3437;54;72;69;64;359;98;51;58;51;197;115;51;50;51;1190;265;101;69;57;59;93;83;51;43;43;43
22670857;"enaqx/awesome-react";"JavaScript";"2014-08-06T05:31:44+00:00";13090;3339;138;135;141;130;126;135;123;177;129;117;119;159;124;135;115;80;99;123;137;143;137;108;108;124;124;153
32484381;"ripienaar/free-for-dev";"null";"2015-03-18T21:06:26+00:00";13045;1278;43;40;218;46;54;32;71;33;32;34;36;34;35;29;90;58;43;41;32;68;38;26;31;36;42;36
14370955;"sahat/hackathon-starter";"CSS";"2013-11-13T17:24:12+00:00";13004;3284;53;43;368;65;52;58;65;42;105;64;45;69;69;421;803;144;98;106;95;98;74;76;61;59;68;83
441269;"jashkenas/coffeescript";"CoffeeScript";"2009-12-18T01:39:53+00:00";12858;1020;33;41;39;41;33;45;52;38;30;46;46;36;42;38;51;27;28;41;32;35;46;38;38;51;35;38
5448530;"twbs/ratchet";"CSS";"2012-08-17T05:41:57+00:00";12847;906;33;28;24;35;35;38;27;39;38;39;43;40;34;23;26;22;45;30;22;52;43;46;37;43;23;41
36502;"git/git";"C";"2008-07-23T14:21:26+00:00";12791;2277;80;82;68;75;84;68;68;62;63;74;112;97;79;95;88;78;91;86;89;116;95;85;139;99;95;109
10187082;"Unitech/pm2";"JavaScript";"2013-05-21T03:25:25+00:00";12681;2733;113;89;126;155;113;112;87;87;76;74;146;111;105;104;110;69;104;135;93;113;101;111;87;92;121;99
4086616;"shadowsocks/shadowsocks";"Python";"2012-04-20T13:10:49+00:00";12639;1998;64;61;44;52;59;97;84;59;63;58;73;82;73;78;61;40;59;80;99;107;96;96;99;119;99;96
2862290;"nostra13/Android-Universal-Image-Loader";"Java";"2011-11-27T18:48:23+00:00";12622;2288;95;87;83;83;99;113;119;109;87;66;97;81;81;93;47;30;77;89;99;101;100;107;83;92;83;87
21413198;"facebook/immutable-js";"JavaScript";"2014-07-02T06:02:29+00:00";12613;3406;136;119;112;120;122;168;118;126;103;120;167;147;107;139;119;103;143;149;134;139;117;135;136;120;158;149
1028340;"ajaxorg/ace";"JavaScript";"2010-10-27T10:43:36+00:00";12581;1189;51;43;39;52;39;56;49;36;41;44;62;46;36;44;43;44;40;41;53;45;57;40;52;34;47;55
21872392;"josephmisiti/awesome-machine-learning";"Python";"2014-07-15T19:11:19+00:00";12529;5017;83;127;116;87;200;107;105;179;117;109;150;165;171;146;1399;249;161;127;173;139;147;143;151;141;168;157
19872456;"reactjs/react-router";"JavaScript";"2014-05-16T22:22:51+00:00";12469;5092;173;158;473;208;185;161;165;152;164;277;235;217;188;210;152;148;181;199;169;165;168;186;176;182;221;179
8297888;"twitter/typeahead.js";"JavaScript";"2013-02-19T19:45:01+00:00";12463;1349;51;56;59;66;42;67;57;45;46;36;71;52;52;48;48;37;59;50;46;54;61;52;43;46;50;55
21540759;"avelino/awesome-go";"Go";"2014-07-06T13:42:15+00:00";12383;3264;148;132;118;97;127;108;145;99;116;127;142;147;112;108;108;92;136;112;141;157;144;114;130;130;133;141
6064342;"limetext/lime";"null";"2012-10-03T18:10:02+00:00";12371;688;31;36;32;38;19;29;26;21;17;20;33;31;37;30;34;30;30;22;23;23;28;15;21;24;22;16
3428345;"ftlabs/fastclick";"JavaScript";"2012-02-13T08:38:00+00:00";12291;1488;61;52;68;65;41;58;80;52;43;56;75;53;62;60;69;54;54;69;50;61;71;62;57;57;50;8
3431083;"BradLarson/GPUImage";"Objective-C";"2012-02-13T15:20:02+00:00";12251;1875;85;66;82;74;81;78;68;80;70;77;58;72;70;50;35;73;73;97;82;79;76;63;77;83;115;11
667006;"videojs/video.js";"JavaScript";"2010-05-14T18:45:10+00:00";12248;1782;115;64;88;76;75;73;66;58;54;59;50;79;52;62;60;37;70;77;69;50;72;91;82;76;62;65
458058;"symfony/symfony";"PHP";"2010-01-04T14:21:21+00:00";12209;1350;45;45;43;47;77;55;33;43;35;59;54;85;60;71;56;48;52;58;51;42;54;56;67;54;59;1
612230;"creationix/nvm";"Shell";"2010-04-15T17:47:47+00:00";12202;3510;129;154;140;128;123;129;121;133;111;90;196;211;162;147;120;98;124;141;140;120;131;148;119;117;123;155
2234102;"bcit-ci/CodeIgniter";"PHP";"2011-08-19T13:34:00+00:00";12186;1579;62;51;55;56;80;71;59;59;46;56;66;69;55;78;55;55;61;53;61;74;62;68;52;59;70;46
6094683;"angular-ui/bootstrap";"JavaScript";"2012-10-05T18:27:01+00:00";12177;1836;86;84;76;62;69;71;75;60;64;49;64;78;68;92;66;56;75;67;63;82;75;74;65;73;84;58
16677706;"kahun/awesome-sysadmin";"null";"2014-02-09T22:39:20+00:00";12163;1221;35;40;29;33;34;47;70;37;26;53;34;35;51;44;46;44;44;50;46;67;59;35;46;52;77;87
4311796;"adam-p/markdown-here";"JavaScript";"2012-05-13T03:27:22+00:00";12038;3071;99;96;91;89;103;105;85;92;77;82;99;153;117;99;143;130;142;153;153;149;116;132;149;137;141;139
9393759;"photonstorm/phaser";"JavaScript";"2013-04-12T12:27:51+00:00";12037;1715;60;59;55;57;60;60;52;66;50;55;98;62;62;72;69;43;55;72;70;85;55;89;69;71;108;61
10788737;"codepath/android_guides";"null";"2013-06-19T10:24:45+00:00";11997;3856;141;117;130;141;139;144;147;121;92;99;186;354;167;137;111;100;135;164;166;150;168;149;149;140;151;158
14712850;"syncthing/syncthing";"Go";"2013-11-26T09:48:21+00:00";11918;1901;84;73;55;80;98;72;59;51;51;79;80;61;119;88;72;70;77;57;56;64;77;60;56;63;63;136
892275;"square/retrofit";"Java";"2010-09-06T21:39:43+00:00";11907;4247;118;136;117;113;135;137;132;132;131;122;167;161;158;173;129;84;175;197;227;238;241;213;174;203;248;186
481872;"mitchellh/vagrant";"Ruby";"2010-01-21T08:34:27+00:00";11877;1571;53;53;52;55;45;46;39;39;50;47;59;55;80;70;82;58;77;75;73;71;65;75;61;67;64;60
18280236;"GitbookIO/gitbook";"JavaScript";"2014-03-31T03:01:56+00:00";11830;1824;74;54;76;68;80;98;78;96;86;99;88;90;75;59;39;83;68;70;67;66;64;62;61;46;68;9
28751632;"0xAX/linux-insides";"null";"2015-01-03T18:44:57+00:00";11826;2149;38;20;21;30;20;20;23;22;18;293;133;45;48;41;48;27;20;29;44;68;104;286;347;121;117;166
14747598;"typicode/json-server";"JavaScript";"2013-11-27T13:21:13+00:00";11734;2178;99;73;169;77;82;72;66;69;64;56;76;80;95;97;57;66;65;75;86;72;82;102;90;94;114;100
42751014;"zenorocha/clipboard.js";"JavaScript";"2015-09-18T23:04:55+00:00";11601;2606;259;156;134;113;102;97;103;101;83;77;72;75;87;76;65;83;89;101;99;100;100;80;74;85;93;102
14705691;"ziadoz/awesome-php";"null";"2013-11-26T03:14:19+00:00";11595;1873;69;58;64;68;56;75;56;59;70;69;62;50;80;134;87;66;58;62;63;82;84;67;60;100;74;100
1685764;"dhg/Skeleton";"CSS";"2011-04-30T20:04:24+00:00";11562;1732;72;56;90;54;53;61;69;69;61;65;56;76;82;100;72;75;72;64;58;71;53;62;69;41;67;64
10567197;"dokku/dokku";"Shell";"2013-06-08T10:26:57+00:00";11518;1343;54;40;38;46;33;43;40;39;35;32;93;53;86;63;61;50;57;55;52;58;55;44;39;61;56;60
8538132;"designmodo/Flat-UI";"JavaScript";"2013-03-03T15:36:49+00:00";11509;1027;33;36;33;34;40;40;37;22;51;38;47;37;40;35;34;29;36;34;41;58;60;44;54;40;35;39
887025;"kriskowal/q";"JavaScript";"2010-09-04T01:21:12+00:00";11508;1582;63;72;58;72;58;54;58;55;48;49;61;50;65;51;59;40;64;67;57;74;125;69;48;53;50;62
9185792;"ecomfe/echarts";"JavaScript";"2013-04-03T03:18:59+00:00";11451;3154;69;77;53;98;97;169;146;90;84;74;83;565;193;108;75;42;88;101;114;133;111;107;121;108;103;145
995750;"VundleVim/Vundle.vim";"VimL";"2010-10-17T23:17:53+00:00";11388;1997;98;78;80;77;57;75;78;93;62;74;70;71;76;79;69;50;70;86;76;90;83;83;72;78;93;79
19542809;"interagent/http-api-design";"null";"2014-05-07T17:00:37+00:00";11372;643;41;30;44;51;44;28;24;28;16;21;20;27;29;17;18;17;9;23;27;14;19;19;23;13;13;28
11570469;"SnapKit/Masonry";"Objective-C";"2013-07-22T01:15:48+00:00";11371;3029;136;120;115;127;123;145;126;121;115;91;118;121;102;105;74;34;103;122;143;135;142;124;125;117;125;120
40416236;"minimaxir/big-list-of-naughty-strings";"Python";"2015-08-08T20:57:20+00:00";11319;2419;22;46;19;128;57;31;41;26;13;106;87;31;29;34;41;1210;183;49;35;29;31;45;30;47;24;25
22046023;"facebook/flux";"JavaScript";"2014-07-20T23:33:08+00:00";11283;2660;128;138;106;100;158;119;127;124;103;93;108;112;118;100;81;64;104;91;100;83;90;87;84;75;78;89
21737266;"sindresorhus/awesome-nodejs";"null";"2014-07-11T13:35:34+00:00";11270;2686;87;128;75;75;72;97;89;83;67;146;106;144;108;98;99;110;127;143;107;109;106;94;84;119;120;93
301742;"tornadoweb/tornado";"Python";"2009-09-09T04:55:16+00:00";11236;1331;66;40;53;50;43;53;39;55;39;49;60;70;54;41;46;27;62;48;52;65;52;46;62;57;42;60
1195004;"angular/angular-seed";"HTML";"2010-12-24T06:07:50+00:00";11202;1565;67;46;61;72;63;54;69;62;44;57;51;65;69;55;57;44;60;52;70;73;53;67;93;45;56;60
15150300;"tobiasahlin/SpinKit";"CSS";"2013-12-12T23:29:41+00:00";11092;1301;57;88;63;42;69;45;36;44;21;31;50;51;41;51;52;33;42;49;57;51;40;59;71;44;63;51
22790488;"iluwatar/java-design-patterns";"Java";"2014-08-09T16:45:18+00:00";11087;2773;139;110;100;112;114;97;95;84;87;64;73;103;78;84;101;142;123;89;125;138;107;109;82;109;153;155
20929025;"Microsoft/TypeScript";"TypeScript";"2014-06-17T15:28:39+00:00";11055;4003;120;137;127;165;135;145;144;146;121;91;161;151;147;180;145;139;160;163;122;152;186;219;203;198;172;174
843222;"scikit-learn/scikit-learn";"Python";"2010-08-17T09:43:38+00:00";11045;3186;101;97;95;83;96;135;121;144;122;82;117;131;205;123;85;98;92;101;126;141;138;126;117;146;165;199
24195339;"angular/angular";"TypeScript";"2014-09-18T16:12:01+00:00";11022;5170;156;210;164;163;164;151;184;346;175;174;226;206;171;183;208;158;216;185;183;222;233;261;200;221;222;188
21700699;"vsouza/awesome-ios";"Swift";"2014-07-10T16:03:45+00:00";11020;4139;118;113;98;119;124;128;106;122;119;105;131;118;134;113;204;163;262;202;240;191;237;213;156;165;230;228
10744183;"firehol/netdata";"C";"2013-06-17T18:39:10+00:00";11007;10996;1;0;2;0;0;0;1;1;0;0;2;3;2;3;2;1;0;1;1;2;5;6457;2280;1371;812;49
1580851;"dimsemenov/PhotoSwipe";"JavaScript";"2011-04-07T05:46:29+00:00";10985;1551;79;56;56;60;61;50;81;66;55;42;63;56;52;72;51;56;63;60;61;65;61;60;57;76;43;49
12244426;"rstacruz/nprogress";"JavaScript";"2013-08-20T13:58:02+00:00";10977;1216;37;76;51;46;46;53;38;40;45;45;45;42;48;41;34;32;42;41;45;37;37;74;54;55;58;54
1800198;"rwaldron/idiomatic.js";"null";"2011-05-25T17:48:59+00:00";10893;1086;47;36;47;41;50;53;52;64;29;40;44;43;40;43;45;46;32;33;42;37;37;39;37;30;37;42
215047;"jdg/MBProgressHUD";"Objective-C";"2009-05-31T21:45:41+00:00";10868;2051;75;83;77;78;106;83;87;78;78;77;75;96;92;78;49;40;91;65;79;70;80;86;88;78;92;70
84009;"jasmine/jasmine";"JavaScript";"2008-12-02T23:46:37+00:00";10842;1221;48;50;57;51;32;48;37;40;35;45;57;48;48;52;50;33;64;37;45;55;38;51;43;53;54;50
5344375;"textmate/textmate";"C++";"2012-08-08T16:25:52+00:00";10791;380;14;17;16;15;12;25;23;15;13;12;18;11;11;8;19;11;12;9;10;17;19;15;15;12;14;17
2430537;"gruntjs/grunt";"JavaScript";"2011-09-21T15:16:20+00:00";10749;869;32;33;28;76;42;32;32;28;28;22;30;34;35;27;19;36;41;35;31;42;27;28;29;42;41;19
18347476;"google/iosched";"Java";"2014-04-01T22:40:40+00:00";10748;2066;111;118;87;67;66;71;74;73;77;60;64;71;90;93;61;23;97;95;84;96;100;80;81;75;66;86
12670444;"petkaantonov/bluebird";"JavaScript";"2013-09-07T19:39:57+00:00";10741;2291;112;103;82;98;84;79;88;86;69;58;91;75;91;73;93;77;85;134;102;87;91;80;88;70;85;110
1283503;"request/request";"JavaScript";"2011-01-23T01:25:14+00:00";10703;2077;78;83;68;69;62;87;64;67;57;70;91;89;85;74;79;59;85;103;83;67;98;90;95;80;91;103
5152285;"square/okhttp";"Java";"2012-07-23T13:42:55+00:00";10697;3958;151;134;137;160;135;149;145;137;139;167;188;190;137;125;80;148;147;198;198;215;173;159;164;193;164;25
2336578;"twbs/bootstrap-sass";"Ruby";"2011-09-06T18:58:49+00:00";10695;1126;43;46;45;46;47;44;31;50;28;42;53;57;34;45;40;33;48;50;43;39;49;47;49;37;42;38
7693799;"angular-ui/ui-router";"TypeScript";"2013-01-18T20:26:29+00:00";10670;2059;69;91;78;74;67;79;81;79;58;58;95;84;73;92;69;65;86;81;90;85;80;89;84;88;87;77
911765;"diaspora/diaspora";"Ruby";"2010-09-15T05:20:04+00:00";10670;456;16;12;15;19;21;10;17;15;21;19;24;18;25;14;15;16;27;22;26;14;14;13;27;12;11;13
26554;"reddit/reddit";"Python";"2008-06-18T23:30:53+00:00";10668;1100;34;32;36;39;43;33;37;67;32;46;44;53;44;41;36;34;66;35;36;37;30;46;43;56;59;41
734934;"pugjs/pug";"JavaScript";"2010-06-23T01:05:42+00:00";10657;1425;47;54;42;47;50;49;58;52;52;43;54;68;55;70;50;22;40;51;70;45;51;57;41;53;103;101
41058054;"isocpp/CppCoreGuidelines";"Python";"2015-08-19T20:22:52+00:00";10643;2802;111;87;91;76;79;122;81;83;68;213;147;112;125;71;87;91;82;66;88;70;81;67;83;58;56;507
14098069;"justjavac/free-programming-books-zh_CN";"JavaScript";"2013-11-04T01:59:19+00:00";10635;2922;106;73;72;110;94;214;91;105;135;141;125;77;87;89;79;31;75;80;91;228;177;109;118;150;137;128
21065473;"bolshchikov/js-must-watch";"null";"2014-06-21T09:56:48+00:00";10616;662;102;37;25;14;18;15;21;20;36;28;29;19;26;20;10;10;22;31;8;75;18;18;13;14;18;15
4037197;"Valloric/YouCompleteMe";"Python";"2012-04-16T03:12:14+00:00";10595;1867;83;78;72;79;68;85;65;62;39;75;95;71;97;71;51;89;79;75;73;68;60;88;67;86;82;9
924303;"madrobby/zepto";"HTML";"2010-09-20T07:57:57+00:00";10508;1176;46;42;43;40;58;42;55;42;47;54;41;46;51;33;25;40;39;57;56;62;51;56;42;55;47;6
11133743;"h5bp/Effeckt.css";"CSS";"2013-07-02T19:57:06+00:00";10492;634;14;24;21;31;21;26;18;17;10;22;18;16;16;28;18;16;10;13;19;20;13;13;41;132;41;16
2278524;"github/hubot";"CoffeeScript";"2011-08-27T08:30:59+00:00";10480;1458;125;64;57;49;77;56;59;41;43;27;54;39;46;48;52;45;38;45;52;54;62;79;57;48;75;66
14807173;"SamyPesse/How-to-Make-a-Computer-Operating-System";"C";"2013-11-29T17:36:32+00:00";10460;1502;101;144;46;51;84;71;36;40;40;37;54;39;38;41;38;70;48;40;43;58;54;56;118;59;58;38
11177928;"karan/Projects";"null";"2013-07-04T13:37:27+00:00";10436;2024;73;59;86;61;94;63;40;53;48;43;52;54;49;58;59;38;53;54;46;78;70;64;57;514;78;80
18611173;"julianshapiro/velocity";"JavaScript";"2014-04-09T20:02:38+00:00";10322;1446;72;55;38;41;50;53;58;63;50;48;56;78;62;49;55;39;51;45;51;75;57;68;69;42;65;56
5271882;"astaxie/build-web-application-with-golang";"Go";"2012-08-02T11:49:35+00:00";10255;2311;71;79;84;90;98;74;62;75;78;66;119;91;81;90;119;68;64;69;78;82;86;88;107;113;169;110
7741856;"pixijs/pixi.js";"JavaScript";"2013-01-21T22:40:50+00:00";10254;1524;33;63;36;59;60;118;59;59;48;53;71;68;71;50;42;44;48;60;54;80;52;77;51;61;51;56
2371106;"bbatsov/ruby-style-guide";"null";"2011-09-12T13:03:05+00:00";10201;1214;46;50;48;48;54;35;34;38;40;53;44;65;37;37;60;49;39;51;72;40;53;49;65;54;49;4
809601;"wycats/handlebars.js";"JavaScript";"2010-07-31T18:54:46+00:00";10190;1121;42;48;44;41;40;36;36;38;31;36;44;35;50;36;48;33;61;47;44;46;50;49;38;54;50;44
13584262;"feross/webtorrent";"JavaScript";"2013-10-15T08:16:40+00:00";10182;4676;61;53;43;807;535;97;105;533;85;98;68;132;657;69;57;73;44;57;78;88;49;54;81;578;110;64
1357796;"kripken/emscripten";"C";"2011-02-12T05:23:30+00:00";10068;1169;32;41;44;50;21;45;50;49;38;38;43;32;33;51;132;43;47;46;32;42;54;47;32;47;37;43
5101823;"Shopify/dashing";"JavaScript";"2012-07-18T21:01:40+00:00";10068;879;18;32;25;36;36;40;38;25;22;23;42;36;32;35;44;40;30;31;34;33;37;21;46;60;29;34
3422939;"enyo/dropzone";"JavaScript";"2012-02-12T16:19:18+00:00";10039;1246;47;49;56;66;56;47;48;54;53;29;48;47;40;49;35;45;43;50;40;60;44;47;37;49;56;51
10536180;"jmcunningham/AngularJS-Learning";"null";"2013-06-06T20:48:17+00:00";10021;893;42;39;41;32;39;27;43;38;25;32;34;28;32;28;31;31;35;52;49;37;38;30;31;24;29;26
1337658;"scottjehl/Respond";"JavaScript";"2011-02-07T12:41:33+00:00";9997;633;27;29;33;34;28;26;9;31;19;23;29;22;23;13;11;28;26;27;31;35;30;15;32;25;24;3
13078968;"postcss/postcss";"JavaScript";"2013-09-24T23:06:48+00:00";9966;3272;148;133;132;141;168;115;195;113;135;159;126;141;98;128;119;110;105;98;103;124;122;94;103;111;132;119
380961;"desandro/masonry";"JavaScript";"2009-11-21T21:04:56+00:00";9959;1098;34;34;48;46;31;33;47;39;35;27;45;37;41;49;40;34;52;63;39;50;43;42;43;45;40;61
1300192;"octocat/Spoon-Knife";"HTML";"2011-01-27T19:30:43+00:00";9944;241;11;10;8;7;7;5;10;6;7;10;16;37;14;10;11;5;1;9;8;8;6;8;10;3;8;6
14194174;"alex/what-happens-when";"null";"2013-11-07T04:30:06+00:00";9919;1079;63;70;26;36;56;36;56;32;18;55;43;35;30;31;36;20;39;34;33;48;35;54;45;30;44;74
11551538;"koajs/koa";"JavaScript";"2013-07-20T18:53:45+00:00";9904;2568;98;80;89;79;74;61;72;84;72;68;84;95;289;115;88;81;97;121;97;86;102;110;114;105;103;104
12791642;"BVLC/caffe";"C++";"2013-09-12T18:39:48+00:00";9867;3491;135;122;203;171;110;109;85;114;142;113;127;119;138;108;98;84;104;138;150;163;174;163;156;159;147;159
907410;"jquery/jquery-mobile";"JavaScript";"2010-09-13T15:02:22+00:00";9863;295;17;14;15;10;13;8;12;10;12;14;15;11;11;8;9;17;7;12;13;7;16;14;9;8;10;3
20965586;"SwiftyJSON/SwiftyJSON";"Swift";"2014-06-18T14:41:15+00:00";9800;3038;157;126;110;118;112;123;146;139;99;108;121;137;127;105;108;73;124;129;122;88;102;114;109;95;125;121
11820425;"wagerfield/parallax";"JavaScript";"2013-08-01T15:28:05+00:00";9795;999;45;49;41;34;29;42;28;33;23;66;57;55;39;36;30;24;39;40;33;49;44;35;43;26;29;30
5923215;"hexojs/hexo";"JavaScript";"2012-09-23T15:17:08+00:00";9732;2985;108;109;105;112;103;102;115;107;98;71;111;128;120;128;95;69;126;114;133;119;117;131;115;134;127;188
10057936;"square/picasso";"Java";"2013-05-14T15:07:47+00:00";9686;2160;92;61;66;97;69;77;92;73;94;96;95;87;92;64;56;32;77;95;109;95;99;96;94;74;95;83
7607075;"CamDavidsonPilon/Probabilistic-Programming-and-Bayesian-Methods-for-Hackers";"Jupyter Notebook";"2013-01-14T15:46:28+00:00";9662;983;71;51;33;63;42;38;41;27;27;40;42;36;39;46;33;37;46;40;29;36;26;37;30;39;32;2
15428480;"almasaeed2010/AdminLTE";"HTML";"2013-12-25T02:52:40+00:00";9654;2969;107;112;105;97;121;110;91;104;97;96;99;113;124;110;125;73;116;132;122;126;115;131;133;146;127;137
3022431;"addyosmani/backbone-fundamentals";"JavaScript";"2011-12-20T20:49:44+00:00";9651;378;15;33;24;18;17;24;21;21;15;13;7;12;6;16;12;12;6;16;17;11;13;10;16;10;7;6
1207300;"etsy/statsd";"JavaScript";"2010-12-30T00:09:50+00:00";9632;1177;52;57;51;49;28;43;73;67;28;28;46;41;37;29;21;45;38;50;56;40;61;62;44;46;46;39
22374063;"futurice/android-best-practices";"Java";"2014-07-29T09:09:44+00:00";9623;3098;127;89;96;92;142;113;81;63;68;113;130;201;140;126;114;62;108;96;138;229;159;110;119;137;129;116
12774825;"HubSpot/pace";"CSS";"2013-09-12T04:24:29+00:00";9610;1287;33;73;48;72;42;47;46;41;34;44;39;40;49;43;71;38;52;53;53;47;49;57;58;53;62;43
931039;"substack/node-browserify";"JavaScript";"2010-09-22T16:11:32+00:00";9590;1234;58;59;51;45;42;61;48;49;37;54;48;53;46;54;52;37;57;50;45;51;45;38;31;50;38;35
26295345;"dotnet/corefx";"C#";"2014-11-06T23:42:48+00:00";9562;1232;39;39;43;64;40;41;47;42;27;35;45;47;64;55;46;47;51;43;52;55;50;46;47;53;61;53
538746;"ruby/ruby";"Ruby";"2010-02-27T15:55:23+00:00";9547;1350;43;31;52;46;41;74;95;49;33;50;81;41;53;59;58;53;51;53;61;45;22;72;43;48;50;46
760732;"ccgus/fmdb";"Objective-C";"2010-07-06T22:50:17+00:00";9543;1739;78;87;82;83;78;109;81;51;55;76;68;66;71;51;30;15;53;88;56;47;57;62;75;75;78;67
11180687;"spf13/hugo";"Go";"2013-07-04T15:26:26+00:00";9537;3475;135;140;100;135;373;288;109;103;106;80;123;99;140;114;102;79;142;105;106;108;114;109;123;191;154;97
12820537;"tripit/slate";"JavaScript";"2013-09-13T22:15:24+00:00";9498;3795;67;68;71;83;55;93;187;68;88;310;149;129;94;151;99;73;88;99;857;351;173;89;82;109;75;87
508845;"RestKit/RestKit";"Objective-C";"2010-02-09T01:14:06+00:00";9476;694;28;22;25;24;32;48;28;34;21;18;29;28;31;31;20;15;25;31;27;27;36;20;23;21;21;29
8768406;"postcss/autoprefixer";"CoffeeScript";"2013-03-14T05:04:51+00:00";9471;1891;73;143;84;63;81;73;69;62;62;69;66;79;70;70;63;67;77;54;78;88;61;70;62;77;69;61
15111821;"grafana/grafana";"Go";"2013-12-11T15:59:56+00:00";9445;2570;120;79;95;92;78;91;66;100;71;67;75;87;107;86;81;81;143;165;118;98;109;122;91;158;95;95
478996;"jquery/jquery-ui";"JavaScript";"2010-01-19T14:40:34+00:00";9430;437;18;16;21;23;13;16;12;19;10;12;23;17;11;23;14;15;14;17;15;21;21;24;13;12;17;20
11530283;"VerbalExpressions/JSVerbalExpressions";"JavaScript";"2013-07-19T14:59:46+00:00";9420;5148;6;5;3;2;4;5;8;7;4;1349;2696;452;153;114;66;40;40;38;26;27;19;22;16;17;18;11
15975439;"jlmakes/scrollreveal.js";"JavaScript";"2014-01-16T17:37:20+00:00";9419;2821;26;37;32;27;28;21;35;918;629;82;105;100;88;65;83;52;43;48;57;63;55;49;48;34;46;50
341626;"imathis/octopress";"Ruby";"2009-10-18T21:41:32+00:00";9411;398;11;26;21;15;21;12;14;12;9;14;19;19;23;17;14;7;19;18;13;11;11;16;14;10;16;16
11225014;"coreos/etcd";"Go";"2013-07-06T21:57:21+00:00";9382;1630;62;68;59;56;52;54;55;48;52;44;59;66;62;77;58;46;68;66;62;67;74;72;71;78;83;71
1365679;"chriskempson/tomorrow-theme";"CSS";"2011-02-14T15:43:03+00:00";9381;898;45;36;34;39;39;45;35;31;22;46;30;35;28;22;30;40;32;53;34;46;37;28;35;35;36;5
2162719;"xdissent/ievms";"Shell";"2011-08-05T21:34:06+00:00";9376;580;15;26;44;26;20;28;23;32;22;15;24;19;16;13;24;27;21;21;27;17;23;17;15;24;18;23
781028;"node-inspector/node-inspector";"JavaScript";"2010-07-17T23:20:19+00:00";9375;1436;72;60;71;64;46;58;60;48;42;48;51;52;65;63;59;35;51;51;65;48;57;71;54;45;57;43
5070389;"greenrobot/EventBus";"Java";"2012-07-16T16:55:40+00:00";9367;2819;85;84;101;116;109;136;137;107;99;99;140;112;109;87;55;152;104;177;113;134;116;105;110;107;114;11
2246815;"domnikl/DesignPatternsPHP";"PHP";"2011-08-22T05:24:31+00:00";9348;1458;71;52;72;56;32;76;47;39;49;39;54;75;67;56;104;70;44;37;43;62;73;98;47;38;49;8
5683364;"Mantle/Mantle";"Objective-C";"2012-09-05T06:24:59+00:00";9276;1308;52;54;55;80;79;44;46;53;32;38;61;45;55;65;30;32;44;55;43;57;40;51;51;51;49;46
4839957;"jfeinstein10/SlidingMenu";"Java";"2012-06-30T05:14:23+00:00";9266;984;48;37;46;49;34;46;35;22;44;34;39;27;36;33;20;16;35;50;40;38;49;39;47;41;38;41
1381283;"altercation/solarized";"VimL";"2011-02-18T05:18:27+00:00";9245;1169;36;46;50;52;46;60;36;41;45;34;45;36;49;35;46;26;49;37;39;51;49;50;51;48;59;53
801795;"magicalpanda/MagicalRecord";"Objective-C";"2010-07-27T23:58:18+00:00";9234;1499;39;33;32;43;34;42;36;90;38;29;36;288;100;113;61;30;47;48;45;36;55;60;38;34;44;48
3122202;"Reactive-Extensions/RxJS";"JavaScript";"2012-01-07T00:31:41+00:00";9231;3121;117;161;130;118;92;110;91;108;72;90;119;130;145;121;102;121;154;139;122;141;118;129;131;122;114;124
5108051;"Itseez/opencv";"C++";"2012-07-19T09:40:17+00:00";9227;2359;93;86;91;88;62;83;91;72;100;77;85;82;109;80;79;62;92;102;108;100;111;102;100;91;109;104
597879;"Automattic/mongoose";"JavaScript";"2010-04-06T21:39:05+00:00";9224;1488;61;60;45;61;68;62;54;55;39;50;57;58;55;45;55;46;66;64;57;71;70;54;50;67;55;63
29900673;"phanan/htaccess";"null";"2015-01-27T06:25:41+00:00";9203;616;23;19;16;14;21;8;23;141;25;28;28;16;23;16;24;33;23;7;19;21;16;12;16;16;16;12
326688;"janl/mustache.js";"JavaScript";"2009-10-04T23:41:19+00:00";9198;875;39;24;26;55;26;31;32;27;33;28;40;35;43;37;35;25;31;31;37;36;29;38;41;36;38;22
321278;"npm/npm";"JavaScript";"2009-09-29T17:21:24+00:00";9183;1852;87;81;84;89;55;56;77;75;52;55;69;72;64;122;95;52;63;52;46;58;68;84;72;82;73;69
1451352;"mochajs/mocha";"JavaScript";"2011-03-07T18:44:25+00:00";9181;1570;54;48;69;63;77;74;69;60;63;58;69;75;57;56;54;58;51;59;67;86;60;76;46;56;57;8
13142126;"riot/riot";"JavaScript";"2013-09-27T05:21:01+00:00";9178;1761;60;100;122;61;67;64;83;86;63;47;59;73;54;111;47;50;75;68;65;55;54;46;54;78;65;54
108110;"mongodb/mongo";"C++";"2009-01-15T16:15:18+00:00";9173;1227;43;45;48;38;52;49;48;46;35;40;52;39;66;53;66;41;52;50;46;57;35;49;51;52;34;40
2096579;"chjj/marked";"HTML";"2011-07-24T13:15:51+00:00";9166;1752;55;85;63;68;77;62;61;66;37;71;69;66;90;67;75;51;66;60;82;58;80;70;61;71;73;68
501326;"requirejs/requirejs";"JavaScript";"2010-02-03T21:08:14+00:00";9156;992;42;38;36;36;38;40;29;34;45;40;47;37;39;45;37;20;28;44;35;44;36;38;48;29;39;48
1903522;"php/php-src";"C";"2011-06-16T01:52:25+00:00";9057;2155;61;67;75;49;66;810;107;67;52;41;53;54;35;38;48;34;46;47;52;51;31;62;55;52;54;48
658518;"ipython/ipython";"Python";"2010-05-10T04:46:06+00:00";9045;1423;56;57;48;58;43;51;59;36;56;61;50;55;113;83;49;66;59;67;46;47;60;52;42;48;54;7
7827081;"PredictionIO/PredictionIO";"Scala";"2013-01-25T19:42:32+00:00";9043;1238;42;45;48;49;25;36;32;68;49;44;43;58;59;42;29;34;75;61;48;37;48;56;52;74;42;42
1254497;"codemirror/CodeMirror";"JavaScript";"2011-01-14T13:44:03+00:00";8976;1339;49;49;49;56;58;60;50;46;50;37;59;65;52;52;64;39;51;43;67;57;37;51;47;56;46;49
18405734;"jwagner/smartcrop.js";"JavaScript";"2014-04-03T14:21:19+00:00";8958;2575;298;220;139;58;278;423;295;72;35;29;47;25;257;34;57;78;28;18;35;23;13;24;37;15;20;17
873328;"getsentry/sentry";"Python";"2010-08-30T22:06:41+00:00";8947;1217;42;33;39;45;30;29;53;50;26;26;60;65;49;28;46;29;60;45;100;40;68;44;63;39;51;57
13473768;"driftyco/ionicons";"HTML";"2013-10-10T14:34:18+00:00";8921;1248;36;48;38;40;52;50;65;32;51;46;50;45;66;53;46;43;52;48;39;62;59;46;46;43;46;46
1274749;"browserstate/history.js";"JavaScript";"2011-01-20T14:10:05+00:00";8920;568;29;22;26;27;16;21;20;22;15;18;23;30;12;16;19;19;26;24;22;23;24;23;20;17;29;25
1181927;"bitcoin/bitcoin";"C++";"2010-12-19T15:16:43+00:00";8901;1373;38;50;49;42;53;32;81;65;59;60;71;76;79;59;48;38;65;38;61;45;35;42;52;38;43;54
31533997;"facebook/fresco";"Java";"2015-03-02T09:58:04+00:00";8893;2469;128;81;92;77;81;81;101;89;180;167;115;117;79;70;22;94;99;97;105;117;87;90;71;107;116;6
4814354;"LightTable/LightTable";"Clojure";"2012-06-27T22:32:43+00:00";8854;825;57;38;38;39;20;35;54;40;28;30;26;28;30;40;37;28;33;34;28;18;23;32;18;27;25;19
3623050;"caskroom/homebrew-cask";"Ruby";"2012-03-05T02:05:17+00:00";8848;1225;54;65;51;59;46;50;49;47;40;46;55;47;53;52;50;40;56;40;42;40;30;49;47;37;35;45
10219106;"linnovate/mean";"JavaScript";"2013-05-22T12:15:47+00:00";8795;1276;43;41;56;48;40;42;48;63;42;39;58;49;48;47;59;50;69;58;39;57;45;49;39;58;36;53
2404027;"nathanmarz/storm";"Java";"2011-09-17T07:55:13+00:00";8791;191;10;10;8;13;9;3;5;2;10;4;5;6;13;8;7;4;6;9;11;6;7;9;10;6;3;7
13840241;"Thibaut/devdocs";"Ruby";"2013-10-24T18:16:07+00:00";8765;2249;55;214;256;187;79;65;75;89;46;43;67;79;79;83;62;95;78;51;69;70;74;62;65;63;69;74
32578467;"danielgindi/Charts";"Swift";"2015-03-20T10:49:12+00:00";8719;3141;103;138;129;150;101;132;92;99;94;79;102;119;118;139;101;85;98;110;142;119;141;158;155;142;126;169
19148949;"PhilJay/MPAndroidChart";"Java";"2014-04-25T14:29:47+00:00";8688;3176;114;207;107;87;106;100;107;92;105;74;100;101;191;105;84;63;101;119;209;201;158;145;103;130;134;133
1388245;"loopj/android-async-http";"Java";"2011-02-20T03:25:07+00:00";8674;1296;69;72;42;56;51;51;52;57;51;43;52;49;56;51;30;21;46;43;43;62;43;61;59;47;49;40
20822291;"ipader/SwiftGuide";"Swift";"2014-06-14T01:17:57+00:00";8672;2896;80;135;95;65;84;239;175;177;148;74;139;92;137;95;75;20;75;114;75;134;115;95;83;81;111;183
20300177;"google/guava";"Java";"2014-05-29T16:23:17+00:00";8668;3265;130;110;121;117;192;144;176;131;149;73;138;99;133;119;82;83;96;129;110;121;129;132;106;108;192;145
38377423;"google/deepdream";"null";"2015-07-01T15:00:58+00:00";8648;1063;37;38;66;42;43;35;37;41;25;58;59;31;31;30;35;30;21;41;54;75;48;47;33;33;30;43
8575137;"JakeWharton/butterknife";"Java";"2013-03-05T08:18:59+00:00";8640;2908;107;88;98;114;90;111;96;83;107;81;106;110;120;116;78;55;96;94;143;160;167;148;129;129;135;147
1481305;"kennethreitz/python-guide";"Batchfile";"2011-03-15T03:24:20+00:00";8617;1142;50;39;42;38;30;33;44;40;42;38;31;34;40;45;40;37;70;63;46;52;67;42;45;39;49;46
34824499;"square/leakcanary";"Java";"2015-04-29T23:54:16+00:00";8603;2810;102;83;81;113;112;96;78;99;81;146;141;140;150;90;66;48;81;94;128;119;132;127;138;117;107;141
2562751;"zxing/zxing";"Java";"2011-10-12T14:07:27+00:00";8602;2160;71;88;65;101;86;67;67;69;75;73;80;73;73;78;57;42;67;90;102;145;91;86;90;107;112;105
2810455;"ggreer/the_silver_searcher";"C";"2011-11-19T19:50:47+00:00";8602;1494;61;69;58;52;56;74;81;51;38;47;52;89;43;62;63;49;56;48;66;52;69;52;61;42;52;51
1148753;"spring-projects/spring-framework";"Java";"2010-12-08T04:04:45+00:00";8601;1917;76;51;57;61;71;72;86;68;62;51;75;87;60;57;53;53;67;84;78;89;113;88;101;86;88;83
23357588;"google/protobuf";"C++";"2014-08-26T15:52:15+00:00";8587;3096;120;108;167;125;130;119;106;112;104;83;118;134;125;121;109;71;110;114;128;122;139;132;120;127;131;121
5373551;"libgdx/libgdx";"Java";"2012-08-10T19:34:38+00:00";8582;1493;36;38;44;68;42;41;57;46;58;50;66;65;72;90;72;53;55;52;67;72;61;53;58;53;68;56
28167802;"weui/weui";"CSS";"2014-12-18T04:09:54+00:00";8545;5632;224;218;113;205;129;266;192;224;124;111;128;395;927;335;128;67;162;179;235;229;286;171;150;147;135;152
12785292;"peachananr/onepage-scroll";"JavaScript";"2013-09-12T14:07:28+00:00";8528;477;16;24;24;23;19;22;17;20;7;14;26;25;27;21;10;11;23;16;19;19;18;9;19;12;20;16
9603714;"alcatraz/Alcatraz";"Objective-C";"2013-04-22T16:40:10+00:00";8452;2006;90;111;103;87;90;102;141;79;75;73;73;75;75;34;22;58;58;62;58;79;114;89;85;86;80;7
22765472;"keen/dashboards";"JavaScript";"2014-08-08T17:16:17+00:00";8439;482;23;18;23;16;22;16;9;21;5;13;17;21;13;19;27;18;16;21;17;18;24;20;18;18;27;22
13975314;"go-martini/martini";"Go";"2013-10-30T02:34:07+00:00";8398;746;33;40;43;21;33;31;27;25;32;26;41;18;30;24;23;11;21;26;29;27;28;32;34;33;22;36
401025;"github/hub";"Go";"2009-12-05T22:15:25+00:00";8362;1006;35;60;42;42;44;42;39;29;25;48;37;43;45;47;36;36;43;32;30;35;28;30;53;34;41;30
2579314;"fzaninotto/Faker";"PHP";"2011-10-14T22:49:02+00:00";8344;1420;45;42;63;58;57;61;46;53;44;58;48;67;56;59;56;55;42;48;49;62;49;72;56;60;55;59
5362524;"adobe-fonts/source-code-pro";"Python";"2012-08-09T23:14:02+00:00";8322;1198;47;52;44;63;40;47;32;50;32;42;40;37;44;41;33;54;65;60;56;33;58;31;48;45;44;60
4578002;"faif/python-patterns";"Python";"2012-06-06T21:02:35+00:00";8298;1374;51;55;37;41;45;39;49;45;37;36;47;62;34;70;41;38;117;69;58;49;53;64;63;77;47;50
17165658;"apache/spark";"Scala";"2014-02-25T08:00:08+00:00";8284;2536;101;104;115;123;92;89;94;84;70;74;172;99;119;133;93;64;88;109;88;97;84;106;66;70;102;100
138312;"capistrano/capistrano";"Ruby";"2009-02-26T16:14:04+00:00";8269;732;28;21;20;31;18;30;23;28;27;24;26;27;28;28;22;28;35;30;32;35;36;36;24;36;33;26
30384844;"Flipboard/react-canvas";"JavaScript";"2015-02-05T23:46:30+00:00";8251;1405;37;45;48;49;51;61;60;51;56;73;58;50;53;61;71;35;44;99;61;63;49;47;41;44;41;57
2541284;"cheeriojs/cheerio";"JavaScript";"2011-10-09T04:23:20+00:00";8249;1788;77;72;70;55;83;52;77;56;52;50;60;75;73;79;76;50;71;86;85;67;79;61;59;81;63;79
3502120;"scottjehl/picturefill";"JavaScript";"2012-02-21T08:35:14+00:00";8229;626;39;30;29;22;23;28;27;24;20;16;21;29;28;16;29;27;18;22;23;26;29;22;22;23;16;17
10365411;"yabwe/medium-editor";"JavaScript";"2013-05-29T17:40:11+00:00";8189;2491;43;37;41;35;51;37;43;48;33;33;56;38;49;679;360;231;167;128;55;45;46;62;32;57;46;39
3774328;"wg/wrk";"C";"2012-03-20T11:12:28+00:00";8153;1543;61;46;62;71;55;62;93;69;38;40;74;59;67;61;44;50;75;69;57;56;50;50;60;68;41;65
2139017;"rbenv/rbenv";"Shell";"2011-08-01T20:51:48+00:00";8150;1017;39;45;40;39;35;18;22;29;110;39;73;55;54;29;31;27;38;22;41;38;32;34;33;33;31;30
817345;"tj/git-extras";"Shell";"2010-08-04T16:32:07+00:00";8140;1297;41;27;33;34;31;37;39;36;25;62;81;107;66;48;103;50;45;40;40;61;52;45;42;33;37;82
18520037;"phuslu/goagent";"null";"2014-04-07T14:29:10+00:00";8137;109;5;7;2;5;7;4;4;5;1;2;7;6;6;6;1;3;5;4;4;5;4;3;3;5;5;0
48296;"DmitryBaranovskiy/raphael";"JavaScript";"2008-09-02T05:34:33+00:00";8133;558;16;14;17;22;21;17;15;22;17;12;27;22;18;24;18;20;21;29;24;27;28;24;17;23;32;31
2214953;"fgnass/spin.js";"JavaScript";"2011-08-16T09:46:36+00:00";8121;470;22;22;18;19;20;18;17;16;15;27;20;19;18;13;20;13;18;14;18;19;15;16;20;22;13;18
3633690;"NUKnightLab/TimelineJS";"JavaScript";"2012-03-06T02:12:20+00:00";8077;250;17;12;6;13;16;12;9;9;12;10;8;12;13;4;4;6;6;6;8;12;15;6;14;6;5;9
12143585;"adobe-webplatform/Snap.svg";"JavaScript";"2013-08-15T20:51:34+00:00";8076;988;35;35;39;39;46;57;38;42;34;30;33;24;39;36;40;31;42;37;47;35;41;45;44;33;29;37
5558246;"substack/stream-handbook";"JavaScript";"2012-08-26T07:24:04+00:00";8073;1244;42;50;55;50;55;55;51;33;34;43;51;44;60;74;47;35;49;41;52;42;40;45;74;33;48;41
3744545;"eternicode/bootstrap-datepicker";"JavaScript";"2012-03-17T01:11:40+00:00";8028;994;46;37;48;37;38;29;31;38;28;28;29;51;46;41;39;25;53;36;42;44;38;33;32;49;29;47
11960085;"WickyNilliams/headroom.js";"JavaScript";"2013-08-07T20:42:58+00:00";8019;535;17;20;14;12;10;19;17;17;14;21;19;16;20;20;21;16;17;12;27;18;27;37;44;22;31;27
15183485;"julycoding/The-Art-Of-Programming-By-July";"C";"2013-12-14T10:00:06+00:00";7992;1031;48;26;28;33;55;22;26;25;160;46;41;40;31;29;19;19;28;33;34;45;45;35;41;40;38;44
35133520;"MostlyAdequate/mostly-adequate-guide";"JavaScript";"2015-05-06T01:44:15+00:00";7991;1371;35;61;61;42;33;57;39;63;45;104;95;55;44;28;48;39;51;53;42;38;49;54;53;41;45;96
11267509;"bumptech/glide";"Java";"2013-07-08T22:52:33+00:00";7990;2918;111;111;123;102;96;119;80;106;86;68;118;114;114;134;72;51;99;133;155;139;124;136;124;116;150;137
17575535;"gionkunz/chartist-js";"JavaScript";"2014-03-09T22:40:07+00:00";7984;1000;39;50;29;36;40;39;29;34;33;25;42;51;43;43;36;29;70;43;26;33;51;35;40;28;43;33
7544081;"dimsemenov/Magnific-Popup";"JavaScript";"2013-01-10T16:09:24+00:00";7954;993;31;39;33;36;40;41;44;44;31;42;40;43;38;38;34;37;41;48;47;41;36;31;35;30;28;45
12512833;"philipwalton/solved-by-flexbox";"CSS";"2013-08-31T23:04:51+00:00";7954;1290;44;59;52;35;40;46;59;47;38;49;26;38;48;46;34;46;67;55;64;48;91;77;43;40;46;52
3431193;"yiisoft/yii2";"PHP";"2012-02-13T15:32:36+00:00";7954;1226;63;36;47;43;49;59;50;45;29;52;67;44;38;46;32;82;45;31;51;57;58;51;59;40;47;5
3673976;"sdelements/lets-chat";"JavaScript";"2012-03-09T19:32:33+00:00";7949;745;26;43;29;31;24;22;18;21;13;17;28;81;27;26;27;34;34;28;19;33;61;25;18;16;24;20
3721224;"nolimits4web/Swiper";"JavaScript";"2012-03-14T19:11:45+00:00";7945;1913;61;66;62;77;63;66;138;91;66;63;80;61;75;76;63;44;79;77;74;77;81;85;75;72;68;73
34302698;"serverless/serverless";"JavaScript";"2015-04-21T03:48:40+00:00";7945;2842;100;62;67;44;73;87;99;72;81;69;102;91;382;136;129;164;116;105;69;258;90;100;89;75;92;90
5604798;"selectize/selectize.js";"JavaScript";"2012-08-29T18:31:57+00:00";7932;1082;48;44;36;53;47;29;45;34;35;23;50;50;50;65;49;34;52;56;49;35;31;29;26;43;39;30
18840003;"kriasoft/react-starter-kit";"JavaScript";"2014-04-16T13:08:18+00:00";7925;3558;166;159;125;138;143;148;134;149;136;88;155;130;151;123;120;121;149;131;151;125;147;123;123;137;132;154
8257106;"jessesquires/JSQMessagesViewController";"Objective-C";"2013-02-17T21:40:44+00:00";7924;1741;76;66;81;67;58;75;78;66;72;34;50;62;51;60;54;65;91;70;57;89;68;62;79;53;71;86
1093228;"cocos2d/cocos2d-x";"C++";"2010-11-18T23:17:00+00:00";7918;1225;36;31;33;56;33;36;39;61;37;38;55;40;57;46;50;33;40;56;52;55;63;61;54;50;53;60
21265042;"facebook/AsyncDisplayKit";"Objective-C";"2014-06-27T05:29:02+00:00";7904;2051;43;51;129;137;126;201;81;88;78;66;82;69;68;87;40;23;60;60;60;76;67;70;61;62;80;86
13124802;"influxdata/influxdb";"Go";"2013-09-26T14:31:10+00:00";7902;1411;54;55;74;44;36;62;70;59;37;43;42;64;55;53;58;33;63;62;50;53;67;58;45;53;59;62
619849;"spf13/spf13-vim";"VimL";"2010-04-20T16:20:16+00:00";7893;1652;70;73;67;56;59;48;77;57;74;42;62;72;53;65;53;43;93;47;60;64;74;53;76;56;103;55
4012544;"yeoman/yeoman";"null";"2012-04-13T05:12:21+00:00";7891;535;21;24;20;20;22;25;21;18;18;23;21;13;22;23;17;19;32;19;21;24;8;25;14;14;22;29
21696302;"matteocrippa/awesome-swift";"Swift";"2014-07-10T14:04:09+00:00";7887;3128;93;66;68;60;93;88;80;105;200;150;148;142;158;146;194;120;143;126;116;100;106;119;123;130;123;131
929845;"sass/sass";"Ruby";"2010-09-22T06:16:55+00:00";7858;1140;48;41;58;45;45;43;53;40;35;29;46;58;58;50;34;27;44;61;35;47;33;37;50;38;45;40
33538019;"cjwirth/awesome-ios-ui";"null";"2015-04-07T11:01:23+00:00";7845;1366;57;51;49;59;50;44;70;44;40;46;48;47;42;70;67;35;45;53;80;51;66;60;57;56;42;37
10894716;"irungentoo/toxcore";"C";"2013-06-24T00:12:13+00:00";7842;608;22;23;20;18;19;23;29;26;32;17;28;53;29;22;23;18;24;30;14;25;27;23;22;15;14;12
8393;"thoughtbot/paperclip";"Ruby";"2008-04-10T19:58:20+00:00";7817;520;23;25;13;15;27;23;18;14;17;15;18;17;29;21;29;21;23;28;16;21;20;21;13;19;18;16
8986773;"benweet/stackedit";"JavaScript";"2013-03-24T13:46:06+00:00";7817;1199;59;50;60;50;48;38;53;44;59;32;47;43;41;55;50;36;47;40;41;43;59;51;49;30;27;47
37829238;"chrissimpkins/Hack";"HTML";"2015-06-21T22:47:58+00:00";7813;1139;95;76;42;43;28;34;42;41;26;14;31;54;35;35;41;68;80;65;37;37;28;27;41;47;38;34
21108956;"chrisaljoudi/uBlock";"JavaScript";"2014-06-22T23:54:34+00:00";7790;295;18;19;11;24;11;5;13;11;12;7;13;9;10;12;5;9;9;8;5;21;13;11;11;9;12;7
2340549;"playframework/playframework";"Scala";"2011-09-07T09:24:08+00:00";7775;941;28;28;34;46;36;27;35;32;27;25;31;47;22;51;35;32;44;38;35;45;31;26;43;56;41;46
2349728;"pockethub/PocketHub";"JavaScript";"2011-09-08T16:52:50+00:00";7766;811;35;26;30;33;25;27;32;74;32;23;29;29;25;39;23;10;28;38;42;30;32;33;30;18;38;30
17446152;"gabrielecirulli/2048";"CSS";"2014-03-05T16:03:26+00:00";7763;558;17;31;22;31;50;17;29;20;12;19;21;17;21;23;27;13;19;17;14;27;14;20;16;26;15;20
15019962;"tldr-pages/tldr";"Shell";"2013-12-08T07:34:43+00:00";7752;5848;46;13;3;9;8;8;15;6;706;3050;947;239;159;122;69;49;55;42;27;33;39;43;51;31;52;26
2203645;"CocoaPods/CocoaPods";"Ruby";"2011-08-14T00:10:53+00:00";7743;1218;46;42;38;46;48;40;43;33;47;45;49;55;41;46;46;19;31;45;36;135;47;42;42;40;58;58
37382858;"kilimchoi/engineering-blogs";"Ruby";"2015-06-13T18:25:17+00:00";7742;1185;69;40;120;92;49;27;75;26;39;38;35;34;47;24;72;55;30;61;46;20;30;25;30;48;27;26
28513398;"MengTo/Spring";"Swift";"2014-12-26T14:57:02+00:00";7737;1989;82;91;63;53;88;75;72;67;67;50;57;69;118;112;63;60;80;78;65;73;70;61;162;82;69;62
434430;"tpope/vim-pathogen";"VimL";"2009-12-13T20:59:18+00:00";7737;940;47;53;45;35;26;31;28;29;38;26;43;34;37;36;36;28;38;43;34;35;36;36;33;46;31;36
942903;"foreverjs/forever";"JavaScript";"2010-09-27T15:47:23+00:00";7733;962;34;41;35;32;49;32;45;15;27;39;44;33;35;46;26;42;42;35;49;37;37;45;39;58;41;4
268027;"carhartl/jquery-cookie";"JavaScript";"2009-08-03T19:11:40+00:00";7721;378;27;13;14;13;17;21;21;16;9;24;20;18;22;15;8;13;15;9;14;8;8;18;13;14;7;1
37448451;"mattermost/platform";"JavaScript";"2015-06-15T06:50:02+00:00";7718;2416;155;88;75;93;82;69;87;67;57;87;78;77;84;82;83;79;94;74;98;332;136;98;75;84;71;11
20430314;"fullstackio/FlappySwift";"Swift";"2014-06-03T05:04:12+00:00";7711;490;12;32;18;23;13;19;18;19;22;18;16;18;21;13;18;10;18;24;21;21;17;20;18;17;19;25
2540368;"jaredhanson/passport";"JavaScript";"2011-10-08T22:38:32+00:00";7695;1396;52;48;56;54;57;44;56;45;47;52;46;57;51;57;65;48;50;50;45;60;73;42;59;59;50;73
1053270;"php-fig/fig-standards";"null";"2010-11-05T04:44:12+00:00";7695;812;38;36;35;36;37;27;41;42;22;36;26;28;37;34;38;17;34;23;29;32;22;36;20;31;33;22
1538210;"SVProgressHUD/SVProgressHUD";"Objective-C";"2011-03-28T19:23:04+00:00";7672;1435;51;56;71;49;59;60;53;54;38;50;67;82;55;51;20;41;53;63;47;61;76;81;53;58;80;6
25136308;"github/fetch";"JavaScript";"2014-10-13T00:26:19+00:00";7664;2807;84;89;85;104;76;73;119;114;101;77;115;114;83;114;106;86;105;130;117;123;152;130;155;124;120;111
26066727;"knsv/mermaid";"JavaScript";"2014-11-01T23:52:32+00:00";7582;836;22;25;21;26;26;37;18;32;28;60;34;32;27;34;31;28;33;34;28;52;43;39;25;29;37;35
1864363;"composer/composer";"PHP";"2011-06-08T08:53:00+00:00";7582;1212;45;39;43;30;42;48;36;28;41;24;32;31;62;43;45;35;43;36;80;65;48;46;42;119;68;41
132321;"facebookarchive/three20";"Objective-C";"2009-02-19T06:31:51+00:00";7577;116;4;5;1;4;9;5;0;9;4;6;6;12;4;9;4;0;1;2;3;9;2;5;2;0;8;2
5239185;"quilljs/quill";"JavaScript";"2012-07-30T23:23:18+00:00";7536;1678;814;109;55;55;39;32;29;27;26;25;34;29;21;29;30;17;30;49;24;25;29;33;32;29;34;22
29247444;"yaronn/blessed-contrib";"JavaScript";"2015-01-14T14:18:07+00:00";7533;745;24;99;68;32;29;22;20;18;13;26;20;28;22;37;37;28;22;25;20;29;20;15;24;12;30;25
2951379;"shichuan/javascript-patterns";"JavaScript";"2011-12-10T01:10:29+00:00";7507;483;16;20;15;17;15;25;20;19;18;9;17;24;24;22;20;9;26;15;17;20;10;26;24;25;13;17
42956467;"herrbischoff/awesome-osx-command-line";"null";"2015-09-22T19:37:55+00:00";7482;3408;1195;405;171;125;50;42;121;50;38;221;116;83;65;49;52;77;51;143;46;42;39;39;40;58;38;52
41717707;"jcjohnson/neural-style";"Lua";"2015-09-01T04:55:14+00:00";7479;4702;37;206;89;61;66;77;55;61;76;44;163;77;46;88;47;41;50;558;1505;448;197;131;166;137;85;191
15045751;"docker/compose";"Python";"2013-12-09T11:40:58+00:00";7478;1045;46;42;51;44;34;36;32;31;25;38;40;45;35;47;43;53;43;40;44;47;50;37;46;50;40;6
3374332;"thomaspark/bootswatch";"HTML";"2012-02-07T04:31:56+00:00";7455;912;25;24;28;35;26;48;28;44;19;29;27;38;29;35;30;25;40;33;36;38;46;24;62;54;40;49
3116751;"excilys/androidannotations";"Java";"2012-01-06T08:48:03+00:00";7442;1246;46;59;33;49;47;48;45;49;52;35;57;55;37;39;30;27;37;44;69;64;65;60;52;48;49;50
9210604;"mgonto/restangular";"JavaScript";"2013-04-04T03:53:57+00:00";7434;851;34;33;42;34;40;34;31;37;32;22;25;29;42;28;30;27;46;29;29;41;32;44;30;23;26;31
958314;"remy/nodemon";"JavaScript";"2010-10-03T12:50:52+00:00";7403;1436;49;55;53;62;40;63;62;51;46;52;54;59;51;65;67;41;54;58;55;50;48;61;55;56;72;57
1213225;"isagalaev/highlight.js";"JavaScript";"2011-01-01T23:47:21+00:00";7386;1318;54;54;41;52;56;57;40;57;48;68;64;48;31;71;44;31;48;37;56;65;55;55;52;47;36;51
20537104;"google/cayley";"Go";"2014-06-05T18:49:41+00:00";7386;1090;27;27;36;62;23;77;42;32;17;41;32;33;30;42;49;21;33;26;122;93;41;49;33;37;30;35
757363;"knockout/knockout";"JavaScript";"2010-07-05T08:08:34+00:00";7380;610;26;19;33;27;19;26;26;24;20;18;24;36;31;21;12;34;24;28;26;17;22;29;23;25;19;1
3314;"spree/spree";"Ruby";"2008-03-10T14:45:35+00:00";7379;647;20;27;17;16;26;21;16;12;12;49;18;19;39;37;24;25;31;59;20;23;29;20;34;19;29;5
24817507;"moklick/frontend-stuff";"null";"2014-10-05T14:31:29+00:00";7374;290;15;7;18;10;12;6;17;19;15;13;7;2;14;12;15;9;9;15;7;9;11;12;10;2;15;9
16623069;"sindresorhus/pageres";"JavaScript";"2014-02-07T18:15:18+00:00";7366;560;22;30;17;47;10;19;20;15;20;14;21;24;18;31;13;14;22;20;9;15;15;12;22;41;16;53
14098121;"aosabook/500lines";"JavaScript";"2013-11-04T02:02:53+00:00";7358;1732;40;87;39;57;36;36;25;41;33;47;24;27;30;23;14;31;27;388;61;61;81;71;62;186;191;14
1136075;"cubiq/iscroll";"JavaScript";"2010-12-03T19:03:44+00:00";7355;1055;38;41;39;48;42;34;43;33;26;29;37;44;38;27;26;14;30;33;49;57;49;63;47;67;43;58
4584417;"daylerees/colour-schemes";"JavaScript";"2012-06-07T11:33:33+00:00";7345;771;36;25;25;31;20;31;31;20;22;27;23;25;37;28;30;26;62;60;25;22;23;28;35;35;28;16
2889328;"WordPress/WordPress";"PHP";"2011-12-01T07:05:17+00:00";7318;1104;38;36;42;31;70;40;58;48;27;30;51;39;54;40;35;34;46;51;32;41;54;41;23;49;49;45
27442967;"fastlane/fastlane";"Ruby";"2014-12-02T17:00:38+00:00";7315;3467;130;124;121;142;110;88;143;101;74;45;95;104;132;101;117;120;139;118;118;234;217;194;189;183;149;179
20106153;"CoderMJLee/MJRefresh";"Objective-C";"2014-05-23T16:22:32+00:00";7311;2879;131;120;134;113;145;126;142;103;113;83;104;114;127;83;59;23;85;125;122;132;108;124;131;96;127;109
19141383;"fouber/blog";"null";"2014-04-25T09:44:42+00:00";7310;2676;262;102;93;104;81;96;87;75;89;76;108;102;94;97;54;31;100;117;120;135;142;98;100;125;114;74
2155793;"JakeWharton/ViewPagerIndicator";"Java";"2011-08-04T17:13:44+00:00";7304;1089;45;48;28;47;36;40;43;31;47;40;52;41;39;30;24;14;42;39;48;65;57;46;44;44;48;51
41766002;"ampproject/amphtml";"JavaScript";"2015-09-01T22:10:53+00:00";7286;3292;104;133;87;72;305;72;130;112;42;85;60;52;164;84;120;96;123;588;193;95;228;81;75;63;53;75
1607357;"visionmedia/superagent";"JavaScript";"2011-04-13T02:29:45+00:00";7269;1929;78;68;67;71;82;85;82;75;59;68;86;82;78;65;76;48;65;90;104;86;82;62;65;68;71;66
11075527;"vim-airline/vim-airline";"VimL";"2013-06-30T18:49:56+00:00";7265;1326;55;58;53;60;50;45;40;50;34;37;43;85;51;51;57;50;57;49;63;54;42;54;42;44;49;53
1451060;"JakeWharton/ActionBarSherlock";"Java";"2011-03-07T17:28:54+00:00";7262;350;23;13;9;12;21;13;12;17;15;13;13;12;9;7;2;14;11;15;12;19;16;20;15;14;21;2
275604;"resque/resque";"Ruby";"2009-08-12T00:27:35+00:00";7242;419;24;17;7;16;20;16;11;20;14;17;17;27;12;18;16;13;7;18;20;12;17;19;11;14;16;20
812393;"ruby-grape/grape";"Ruby";"2010-08-02T14:25:08+00:00";7223;543;14;20;19;33;25;23;28;16;20;14;22;20;16;20;23;31;17;18;27;20;23;26;25;21;21;1
1653882;"thoughtbot/bourbon";"Ruby";"2011-04-23T15:41:20+00:00";7207;791;45;42;30;39;30;31;22;28;25;19;23;34;30;34;46;34;24;30;22;42;30;26;28;23;29;25
28693376;"arasatasaygin/is.js";"JavaScript";"2015-01-01T19:09:04+00:00";7189;1138;11;13;15;12;10;13;12;10;73;228;241;62;101;58;34;20;26;28;27;32;18;22;10;12;27;23
8530831;"kamens/jQuery-menu-aim";"JavaScript";"2013-03-03T02:50:35+00:00";7175;344;13;14;24;18;14;13;19;19;9;8;16;12;9;5;17;12;9;17;11;22;15;9;10;12;11;6
18477927;"segmentio/nightmare";"JavaScript";"2014-04-05T22:19:51+00:00";7144;1510;204;89;56;59;39;48;46;42;33;36;38;30;64;59;66;51;49;57;47;55;57;49;52;59;61;64
1579809;"nicklockwood/iCarousel";"Objective-C";"2011-04-06T23:23:43+00:00";7143;1411;48;47;57;55;63;58;81;49;51;47;56;72;60;53;38;15;53;51;46;65;51;46;55;62;63;69
11446311;"onevcat/VVDocumenter-Xcode";"Objective-C";"2013-07-16T09:58:02+00:00";7125;1731;79;113;95;75;57;107;73;96;59;43;61;73;68;47;35;23;62;57;58;67;66;67;65;54;71;60
43076202;"hacksalot/HackMyResume";"JavaScript";"2015-09-24T15:40:22+00:00";7123;7116;0;1;0;1;0;0;1;1;3155;2196;678;291;223;144;94;46;48;33;36;25;26;21;23;17;35;21
667561;"Marak/faker.js";"JavaScript";"2010-05-15T00:53:07+00:00";7119;2468;34;38;47;49;28;42;49;35;27;1219;112;55;52;62;52;43;51;34;54;47;41;86;67;57;39;48
32665718;"shockone/black-screen";"TypeScript";"2015-03-22T07:00:24+00:00";7105;898;53;41;38;45;29;24;19;20;26;33;14;14;48;35;34;31;91;42;56;23;33;29;32;31;32;25
11898182;"audreyr/favicon-cheat-sheet";"null";"2013-08-05T12:54:19+00:00";7104;627;25;16;34;61;25;18;15;12;24;29;22;32;31;63;24;20;22;18;15;22;18;18;18;22;19;4
1549138;"CocoaLumberjack/CocoaLumberjack";"Objective-C";"2011-03-31T02:38:39+00:00";7099;1204;42;57;44;57;47;52;64;57;37;42;54;46;54;52;27;14;46;46;48;52;41;58;50;27;50;40
4044891;"realm/realm-cocoa";"Objective-C";"2012-04-16T20:06:56+00:00";7093;1987;54;69;60;60;61;70;105;96;53;83;77;71;68;89;120;49;94;94;86;81;79;65;81;61;79;82
1305114;"roots/sage";"PHP";"2011-01-29T03:12:09+00:00";7083;873;24;30;35;31;33;27;28;29;12;24;36;22;42;47;51;53;39;31;38;27;37;36;41;36;35;29
22607013;"amazeui/amazeui";"CSS";"2014-08-04T14:23:37+00:00";7043;1080;33;28;66;40;38;47;25;34;35;37;60;72;45;21;12;45;41;36;68;58;42;33;38;54;65;7
1290701;"imakewebthings/waypoints";"JavaScript";"2011-01-25T07:46:22+00:00";7038;755;26;35;30;34;29;26;26;30;25;20;35;32;35;26;16;22;27;42;28;36;34;24;27;39;22;29
11276147;"cmderdev/cmder";"PowerShell";"2013-07-09T07:44:22+00:00";7033;1542;65;70;78;63;57;62;69;50;39;51;47;75;51;61;68;36;60;64;56;57;57;77;60;57;60;52
7212645;"syl20bnr/spacemacs";"Emacs Lisp";"2012-12-17T21:34:03+00:00";7018;3196;102;97;87;83;113;104;126;114;77;93;482;129;106;157;117;108;126;108;129;113;114;83;100;108;133;87
25880891;"facebook/flow";"OCaml";"2014-10-28T17:17:45+00:00";7015;1455;57;71;45;56;50;66;54;50;49;31;44;60;43;50;49;37;46;99;51;70;69;59;53;43;72;81
189840;"fabric/fabric";"Python";"2009-05-01T01:14:24+00:00";7012;1000;35;43;41;29;35;46;41;35;38;29;35;40;36;46;38;32;39;44;39;58;29;45;22;45;36;44
25659723;"Microsoft/dotnet";"HTML";"2014-10-23T21:58:29+00:00";7004;803;54;45;29;45;36;63;36;32;25;29;17;33;36;15;19;20;23;24;32;23;18;19;42;30;35;23
1644196;"JuliaLang/julia";"Julia";"2011-04-21T07:01:50+00:00";6990;921;26;26;44;67;41;51;41;32;33;32;35;31;35;41;34;23;34;37;28;37;25;42;27;33;35;31
1358497;"aFarkas/html5shiv";"JavaScript";"2011-02-12T12:21:10+00:00";6988;781;36;29;29;45;33;38;36;31;39;26;25;23;33;24;22;14;24;26;33;36;31;33;26;29;30;30
43568832;"PerfectlySoft/Perfect";"C";"2015-10-02T18:20:08+00:00";6975;6968;0;2;2;277;2344;737;284;399;191;141;229;175;206;218;151;159;157;191;216;114;113;107;92;196;174;93
361310;"jnicklas/capybara";"Ruby";"2009-11-04T22:19:17+00:00";6949;478;17;13;10;19;17;24;14;16;8;13;19;34;18;21;19;14;22;26;23;15;14;22;28;15;21;16
41233920;"HannahMitt/HomeMirror";"Java";"2015-08-23T03:20:08+00:00";6946;1211;109;52;23;29;20;25;17;13;13;210;77;37;41;49;173;36;31;29;23;46;44;27;30;24;21;12
35866694;"RocketChat/Rocket.Chat";"CoffeeScript";"2015-05-19T07:36:09+00:00";6946;3066;132;341;249;100;97;84;89;71;69;63;103;112;125;93;124;95;93;95;83;103;233;136;102;97;91;86
658594;"harthur/brain";"JavaScript";"2010-05-10T06:36:21+00:00";6937;602;24;27;18;29;24;13;40;29;12;23;26;32;17;13;27;14;20;19;25;28;25;26;26;27;33;5
8201256;"joewalnes/websocketd";"Go";"2013-02-14T14:52:55+00:00";6937;490;13;44;19;19;24;45;12;12;13;11;15;28;18;15;15;16;22;19;18;15;14;19;19;12;14;19
8900723;"inconshreveable/ngrok";"Go";"2013-03-20T09:37:43+00:00";6936;1132;43;66;44;39;59;46;39;47;36;21;50;47;42;28;39;28;42;48;44;41;41;51;60;58;33;40
1211978;"metafizzy/isotope";"JavaScript";"2011-01-01T05:20:00+00:00";6920;598;22;26;26;24;29;24;22;19;18;12;24;31;17;18;23;17;19;32;22;27;23;25;21;19;27;31
2762270;"rstacruz/jquery.transit";"JavaScript";"2011-11-12T15:56:45+00:00";6911;350;15;15;11;13;13;14;10;13;21;14;20;13;9;9;11;15;15;15;13;16;21;12;12;10;11;9
1204214;"stylus/stylus";"JavaScript";"2010-12-28T22:11:43+00:00";6905;738;20;41;33;20;27;16;31;43;26;24;32;32;35;32;29;29;32;41;17;22;28;32;31;21;24;20
6256729;"JacksonTian/fks";"JavaScript";"2012-10-17T05:55:16+00:00";6904;1905;70;72;109;79;76;62;63;62;70;53;60;73;60;99;53;29;61;63;83;77;107;90;73;83;81;97
13622189;"afaqurk/linux-dash";"JavaScript";"2013-10-16T14:58:47+00:00";6902;464;18;25;21;13;18;25;33;19;13;8;15;7;18;23;18;11;16;12;21;18;16;19;15;14;26;22
585285;"gollum/gollum";"JavaScript";"2010-03-29T18:30:53+00:00";6896;748;37;31;22;33;27;23;28;31;39;28;28;33;36;29;29;26;39;35;39;20;27;33;17;26;28;4
7191565;"guillaumepotier/Parsley.js";"JavaScript";"2012-12-16T14:52:04+00:00";6893;523;21;20;14;29;14;18;17;24;12;14;23;13;22;16;26;21;19;31;17;29;14;18;14;25;31;21
3577919;"astaxie/beego";"Go";"2012-02-29T02:32:08+00:00";6884;1587;39;40;58;48;53;47;45;48;55;41;61;108;123;70;50;32;63;53;62;76;69;69;70;72;71;64
13527761;"BrowserSync/browser-sync";"JavaScript";"2013-10-12T19:35:45+00:00";6883;1445;51;47;74;58;61;79;74;45;45;58;61;61;54;48;51;45;64;58;68;50;37;56;43;53;53;51
6093316;"DefinitelyTyped/DefinitelyTyped";"TypeScript";"2012-10-05T16:39:45+00:00";6874;1781;66;50;53;61;59;78;75;76;45;47;62;65;67;91;61;61;88;84;57;84;69;84;79;83;68;68
4897046;"ccampbell/mousetrap";"JavaScript";"2012-07-05T03:13:55+00:00";6871;545;35;23;19;13;20;31;12;13;19;10;20;19;18;24;19;24;25;23;27;28;33;14;13;20;23;20
21234201;"legomushroom/mojs";"JavaScript";"2014-06-26T08:49:14+00:00";6867;6073;1;3;4;1931;1464;354;120;93;155;53;155;37;53;24;26;21;16;854;254;95;104;56;56;53;50;41
9946843;"Grouper/FlatUIKit";"Objective-C";"2013-05-08T21:56:44+00:00";6867;680;38;41;33;18;33;36;23;26;24;21;20;23;33;28;28;9;20;24;20;28;28;32;17;25;24;28
18607529;"Famous/famous";"JavaScript";"2014-04-09T18:05:24+00:00";6862;43;4;3;1;2;3;1;2;2;2;2;1;1;1;1;3;2;2;1;1;3;1;1;1;1;0;1
2560988;"karma-runner/karma";"JavaScript";"2011-10-12T07:55:46+00:00";6848;1087;49;40;42;35;45;48;40;49;34;43;65;33;45;50;37;28;55;42;36;42;36;39;39;37;39;39
21486287;"sahat/satellizer";"JavaScript";"2014-07-04T05:22:38+00:00";6846;1102;37;49;37;68;37;45;47;36;31;44;67;50;40;49;41;29;50;42;37;41;42;35;39;42;39;28
43640830;"ptmt/react-native-desktop";"JavaScript";"2015-10-04T15:22:01+00:00";6845;6606;26;43;29;513;282;55;57;118;35;33;31;25;25;53;59;59;37;39;33;40;58;25;4109;437;151;234
29290473;"XX-net/XX-Net";"Python";"2015-01-15T09:35:51+00:00";6843;4098;112;115;104;115;134;160;127;134;174;144;177;169;195;173;104;60;217;135;181;213;205;179;251;189;172;159
2965621;"marionettejs/backbone.marionette";"JavaScript";"2011-12-12T16:36:09+00:00";6835;365;22;15;12;27;13;14;11;11;12;14;10;18;12;6;16;20;9;11;18;13;13;17;14;15;15;7
331603;"tpope/vim-fugitive";"VimL";"2009-10-09T01:09:49+00:00";6833;795;28;41;34;25;27;36;25;22;21;22;34;31;37;28;20;31;33;33;34;32;32;31;20;30;38;50
1280180;"phacility/phabricator";"PHP";"2011-01-21T22:08:29+00:00";6832;1155;25;36;21;68;67;31;51;42;37;32;62;61;58;24;35;66;68;71;41;50;33;33;24;26;56;37
13030144;"janpaepke/ScrollMagic";"JavaScript";"2013-09-23T08:08:53+00:00";6814;940;37;29;43;35;40;38;38;27;29;38;36;47;47;43;33;34;41;38;28;37;39;38;34;49;40;2
13753838;"HubSpot/offline";"CSS";"2013-10-21T20:14:57+00:00";6805;534;24;27;21;32;20;27;42;29;19;15;19;15;27;25;14;18;19;18;14;7;10;22;21;16;10;23
1234714;"elixir-lang/elixir";"Elixir";"2011-01-09T08:43:57+00:00";6803;1716;63;55;48;56;87;64;66;61;60;128;73;93;75;65;56;79;72;63;58;41;64;57;54;56;64;58
12708085;"ejci/favico.js";"JavaScript";"2013-09-09T17:43:18+00:00";6796;1790;19;12;9;14;6;37;65;23;59;74;47;683;448;40;19;36;22;36;18;37;13;26;13;16;17;1
825237;"carlhuda/janus";"VimL";"2010-08-08T21:13:48+00:00";6787;397;17;20;26;12;11;17;26;13;11;14;14;18;16;16;14;13;17;18;10;8;17;11;17;13;20;8
45300;"Compass/compass";"CSS";"2008-08-23T17:02:18+00:00";6775;343;13;15;14;10;12;13;9;8;12;12;17;24;11;10;13;21;13;11;6;16;12;12;14;14;13;18
17107479;"nolimits4web/Framework7";"JavaScript";"2014-02-23T12:15:53+00:00";6773;1659;56;64;56;86;54;72;151;60;70;57;70;73;75;80;53;26;65;57;59;62;66;51;55;49;41;51
16563587;"cockroachdb/cockroach";"Go";"2014-02-06T00:18:47+00:00";6760;1356;51;118;49;37;41;51;44;36;56;40;43;44;36;30;47;27;82;51;36;31;36;40;159;70;42;59
1420053;"guzzle/guzzle";"PHP";"2011-02-28T02:44:05+00:00";6755;1038;32;63;41;35;48;49;37;34;38;31;37;23;53;60;32;31;40;29;37;50;32;46;43;28;43;46
642222;"apenwarr/sshuttle";"Python";"2010-05-02T06:50:16+00:00";6734;888;19;28;18;28;20;32;108;45;33;25;22;31;119;23;26;25;56;32;36;23;24;22;20;13;18;42
36633370;"Kickball/awesome-selfhosted";"Makefile";"2015-06-01T02:33:17+00:00";6730;3172;51;74;58;74;38;77;60;41;54;74;66;42;46;61;61;57;78;68;53;1312;202;119;126;88;116;76
2874001;"chrisbanes/Android-PullToRefresh";"Java";"2011-11-29T09:59:56+00:00";6717;1079;36;47;39;45;42;58;43;44;44;25;49;36;49;33;18;7;38;56;41;46;54;48;49;39;35;58
10731382;"mrmrs/colors";"CSS";"2013-06-17T06:31:51+00:00";6710;522;11;7;14;11;32;21;16;35;27;27;18;36;28;17;19;14;9;11;27;45;24;17;22;16;18;0
21648001;"akullpp/awesome-java";"null";"2014-07-09T10:12:43+00:00";6709;2314;62;96;58;180;303;85;80;154;73;53;62;66;65;75;69;40;56;71;69;66;71;66;97;76;103;118
16607898;"drone/drone";"Go";"2014-02-07T07:54:44+00:00";6707;1249;46;54;50;48;45;27;41;44;59;36;50;55;38;50;49;46;51;44;27;56;47;44;52;61;75;54
10154151;"FredrikNoren/ungit";"JavaScript";"2013-05-19T10:44:44+00:00";6706;624;11;18;10;16;9;13;8;15;5;4;14;18;12;6;22;14;16;13;17;187;35;36;24;17;60;24
41592744;"AllThingsSmitty/css-protips";"null";"2015-08-29T12:29:03+00:00";6704;5106;39;36;24;5;13;98;461;2539;320;162;94;66;65;88;316;30;35;362;42;111;44;63;26;26;18;23
839076;"mishoo/UglifyJS";"JavaScript";"2010-08-15T11:51:16+00:00";6700;496;19;20;21;22;34;7;25;22;8;26;33;18;23;21;14;13;15;7;15;21;18;13;19;28;17;17
805461;"felixge/node-mysql";"JavaScript";"2010-07-29T14:58:13+00:00";6692;1169;48;42;47;43;44;36;47;56;39;33;46;39;42;43;33;37;54;62;35;44;50;51;57;43;53;45
2945088;"revel/revel";"Go";"2011-12-09T04:10:26+00:00";6692;888;31;24;52;31;30;38;29;29;26;26;32;38;35;41;24;22;40;31;30;24;33;43;30;52;41;56
1308789;"javve/list.js";"JavaScript";"2011-01-30T12:29:56+00:00";6678;1146;20;18;9;14;13;23;10;10;2;9;16;15;14;16;15;7;8;18;172;172;180;211;66;42;35;31
16089035;"wekan/wekan";"JavaScript";"2014-01-21T01:26:28+00:00";6676;1819;45;51;46;47;39;63;76;62;42;42;53;51;361;158;70;90;65;61;56;54;57;46;52;34;40;58
11829145;"basecamp/trix";"CoffeeScript";"2013-08-01T22:21:30+00:00";6671;1777;488;188;126;104;54;46;54;68;40;67;42;66;36;31;53;46;37;54;25;25;20;21;16;15;32;23
926544;"slimphp/Slim";"PHP";"2010-09-21T01:17:06+00:00";6665;839;34;22;42;41;25;23;52;31;19;32;24;40;31;40;29;36;30;47;22;38;22;32;31;25;32;39
1064563;"netty/netty";"Java";"2010-11-09T09:22:21+00:00";6662;1280;47;39;46;54;45;54;38;47;40;32;58;60;32;60;50;31;67;55;47;60;47;63;61;42;47;58
11507163;"uikit/uikit";"HTML";"2013-07-18T16:00:26+00:00";6662;1085;47;32;31;42;50;33;38;39;34;43;43;60;35;50;34;40;38;38;47;59;37;46;51;27;44;47
15953199;"HubSpot/youmightnotneedjquery";"HTML";"2014-01-16T00:21:17+00:00";6660;1205;32;41;30;55;54;32;60;45;36;32;67;46;45;48;42;32;44;53;42;58;46;48;37;58;48;74
15308499;"RubaXa/Sortable";"JavaScript";"2013-12-19T10:10:13+00:00";6657;1616;88;115;74;67;56;72;55;44;55;56;47;58;55;69;67;41;52;58;65;56;49;63;52;78;60;64
2854337;"phalcon/cphalcon";"PHP";"2011-11-26T05:52:50+00:00";6650;705;28;27;14;27;26;30;31;30;16;19;34;27;25;32;26;18;24;35;33;23;31;27;44;19;25;34
21552971;"alebcay/awesome-shell";"null";"2014-07-07T01:57:42+00:00";6644;1245;40;41;35;31;52;39;40;34;25;63;82;67;35;43;39;38;47;43;88;77;37;31;40;84;49;45
12283195;"path/FastImageCache";"Objective-C";"2013-08-21T22:44:53+00:00";6643;671;24;36;36;28;30;34;28;23;27;20;21;19;20;23;32;10;26;34;21;25;20;21;27;17;37;32
25050844;"Carthage/Carthage";"Swift";"2014-10-10T19:54:55+00:00";6629;1814;79;70;92;74;68;102;86;74;63;58;74;81;70;77;43;50;62;65;68;63;83;75;53;61;62;61
47087;"carrierwaveuploader/carrierwave";"Ruby";"2008-08-28T18:39:49+00:00";6626;481;15;16;15;21;15;19;16;17;18;24;15;28;21;14;23;13;17;26;29;17;19;20;15;14;20;14
30675533;"google/fonts";"PureBasic";"2015-02-11T23:34:54+00:00";6625;1725;69;43;60;59;52;56;70;58;49;44;86;59;83;72;80;72;70;75;68;95;79;49;66;65;75;71
14187079;"kevinzhow/PNChart";"Objective-C";"2013-11-06T22:06:17+00:00";6624;1498;91;80;61;45;62;89;49;49;48;41;62;79;56;54;57;25;48;70;51;62;42;55;56;49;53;64
20787122;"begriffs/postgrest";"Haskell";"2014-06-13T00:23:00+00:00";6623;1050;30;33;36;31;34;47;23;50;30;27;195;29;30;32;23;22;69;31;40;23;44;28;43;53;21;26
611921;"activeadmin/activeadmin";"Ruby";"2010-04-15T14:26:03+00:00";6615;410;19;26;10;20;13;15;12;12;18;16;15;11;20;16;22;11;17;18;15;17;14;15;17;10;15;16
15283709;"kkga/spacegray";"JavaScript";"2013-12-18T13:23:52+00:00";6614;479;26;22;24;24;20;20;16;14;21;19;16;12;21;12;24;28;13;17;19;15;23;9;8;23;20;13
3390243;"servo/servo";"null";"2012-02-08T19:07:25+00:00";6586;1625;32;77;39;25;33;47;53;28;32;22;46;31;53;51;36;32;31;134;66;83;350;81;62;67;49;65
16965762;"facebook/Shimmer";"Objective-C";"2014-02-18T22:15:19+00:00";6580;849;26;28;31;29;30;35;26;40;24;27;32;33;29;36;17;22;35;35;38;33;35;29;26;41;59;53
9354478;"ibireme/YYKit";"Objective-C";"2013-04-10T19:47:33+00:00";6578;6502;11;676;588;345;803;1030;412;262;231;162;169;154;126;148;65;25;122;120;145;126;135;144;155;108;129;111
24628923;"navasmdc/MaterialDesignLibrary";"Java";"2014-09-30T07:37:17+00:00";6543;1279;77;70;40;62;53;50;47;48;43;36;40;48;43;32;35;10;42;35;60;81;82;55;33;43;61;53
4307108;"nsqio/nsq";"Go";"2012-05-12T14:37:08+00:00";6542;940;54;37;38;37;43;35;34;31;43;31;34;33;30;45;37;27;40;38;33;44;35;37;41;24;21;38
4524181;"facebook/folly";"C++";"2012-06-01T20:49:04+00:00";6531;1113;35;24;16;34;42;13;23;18;20;159;104;81;42;35;46;26;30;32;47;37;32;31;39;27;53;67
5101141;"stedolan/jq";"C";"2012-07-18T19:57:25+00:00";6528;1039;22;34;27;35;26;38;35;23;38;40;48;37;42;50;35;39;55;39;60;54;57;32;53;44;34;42
31492490;"NativeScript/NativeScript";"TypeScript";"2015-03-01T09:47:08+00:00";6525;1948;57;66;46;47;101;83;97;113;67;60;84;103;80;63;73;79;94;107;61;65;71;72;61;58;67;73
9060347;"google/traceur-compiler";"JavaScript";"2013-03-27T18:05:40+00:00";6523;739;19;33;32;24;33;23;21;29;28;27;30;17;30;25;25;18;27;24;22;28;18;24;47;81;27;27
1922703;"xing/wysihtml5";"JavaScript";"2011-06-20T09:07:20+00:00";6518;131;7;2;9;5;11;9;3;3;2;1;6;6;5;8;6;5;6;3;5;6;7;6;5;1;4;0
248523;"scrooloose/syntastic";"VimL";"2009-07-11T04:05:54+00:00";6505;951;33;48;43;35;26;32;44;34;24;23;36;52;46;39;34;29;49;42;30;33;34;33;31;36;33;52
7922549;"flightjs/flight";"JavaScript";"2013-01-30T19:59:30+00:00";6499;238;14;7;12;8;9;7;8;6;13;5;10;6;9;11;13;8;7;10;6;9;9;8;26;7;8;2
23095954;"ReactiveX/RxAndroid";"Java";"2014-08-19T03:46:38+00:00";6489;3170;101;86;73;98;73;104;157;129;118;131;146;135;138;136;107;63;105;157;149;145;150;136;118;129;132;154
9325315;"strongloop/loopback";"JavaScript";"2013-04-09T16:02:18+00:00";6484;1497;41;49;47;34;58;44;40;67;56;37;60;59;57;81;77;64;69;99;51;68;67;51;54;65;57;45
1390248;"saltstack/salt";"Python";"2011-02-20T20:16:56+00:00";6464;778;41;34;31;31;27;33;36;28;31;25;33;24;18;25;28;35;24;35;31;36;23;37;24;26;28;34
17066884;"binux/pyspider";"Python";"2014-02-21T19:18:47+00:00";6458;1186;34;46;72;35;48;37;113;42;33;28;33;60;50;51;35;14;52;38;47;35;40;49;45;46;45;58
2677676;"mailpile/Mailpile";"Python";"2011-10-30T23:45:22+00:00";6454;450;11;18;21;16;11;13;26;20;19;22;12;20;23;16;18;15;20;17;10;21;25;13;15;14;17;17
1217404;"jordansissel/fpm";"Ruby";"2011-01-03T20:07:59+00:00";6448;773;28;17;24;34;17;23;30;38;18;31;34;27;22;32;22;48;36;33;17;23;35;22;48;44;35;35
656494;"cakephp/cakephp";"PHP";"2010-05-08T14:38:22+00:00";6419;442;13;13;14;16;15;18;8;18;18;13;15;21;15;16;20;21;29;17;12;14;15;18;11;22;27;23
15464772;"jessepollak/card";"JavaScript";"2013-12-27T02:31:51+00:00";6412;516;25;25;12;30;22;20;15;18;11;7;6;9;22;23;20;24;23;37;17;16;19;17;30;34;14;20
7379964;"chinchang/hint.css";"CSS";"2012-12-30T20:17:34+00:00";6405;2818;11;9;10;12;58;30;7;11;6;13;10;6;9;996;1171;75;88;57;58;48;41;26;19;13;19;15
13737149;"marmelab/gremlins.js";"JavaScript";"2013-10-21T08:47:12+00:00";6400;474;11;6;12;7;11;7;17;8;6;16;77;65;14;53;43;28;15;11;8;12;6;7;18;8;7;1
1790564;"handsontable/handsontable";"JavaScript";"2011-05-23T22:38:58+00:00";6391;943;30;29;26;26;36;30;43;35;16;36;33;44;30;30;138;29;26;36;42;30;39;29;31;21;38;40
3693021;"mailcheck/mailcheck";"JavaScript";"2012-03-12T07:36:39+00:00";6388;289;8;12;21;9;19;13;12;8;7;11;7;24;12;12;12;9;11;7;5;12;2;16;8;17;14;1
3327382;"Automattic/_s";"CSS";"2012-02-01T17:59:49+00:00";6376;864;37;32;31;36;33;29;24;33;19;24;39;29;27;40;47;52;37;32;44;41;23;23;31;28;46;27
20904437;"gin-gonic/gin";"Go";"2014-06-16T23:57:25+00:00";6369;2015;62;57;127;65;75;52;74;60;53;39;62;70;76;96;62;53;117;123;102;73;113;103;73;81;75;72
12488374;"hzlzh/Best-App";"null";"2013-08-30T14:32:19+00:00";6338;1510;54;38;56;57;67;56;55;47;58;46;51;60;72;88;38;29;109;59;51;75;50;62;54;69;53;56
790359;"sequelize/sequelize";"JavaScript";"2010-07-22T07:11:11+00:00";6333;1529;53;67;65;38;72;45;55;52;42;52;75;62;68;65;51;51;64;67;58;63;66;60;50;62;64;62
1338813;"paperjs/paper.js";"JavaScript";"2011-02-07T18:21:30+00:00";6323;697;39;23;17;25;29;23;32;23;15;20;28;29;31;24;34;40;28;24;24;20;37;34;32;34;26;6
21931810;"petehunt/webpack-howto";"JavaScript";"2014-07-17T06:55:48+00:00";6309;2834;86;85;90;88;105;98;101;78;99;85;250;152;169;117;96;70;143;131;129;98;80;103;87;104;91;99
40808571;"yudai/gotty";"Go";"2015-08-16T09:48:33+00:00";6307;648;21;58;27;76;31;21;11;15;16;19;24;15;24;22;20;19;28;17;14;16;17;20;54;21;19;23
129791;"javan/whenever";"Ruby";"2009-02-16T03:19:48+00:00";6306;478;26;19;23;33;19;21;17;13;11;22;16;11;28;21;18;25;11;20;18;19;17;13;15;16;22;4
14376285;"matryer/bitbar";"Objective-C";"2013-11-13T21:00:12+00:00";6285;6159;12;8;4;5;3;7;4;4;41;11;4080;592;157;91;91;423;77;88;99;102;54;43;39;61;29;34
30347133;"ericelliott/essential-javascript-links";"ApacheConf";"2015-02-05T09:16:25+00:00";6284;3336;69;120;45;83;102;79;78;89;90;695;749;184;108;71;86;66;66;48;47;57;74;49;92;68;56;65
687836;"senchalabs/connect";"JavaScript";"2010-05-26T18:55:41+00:00";6277;542;12;22;19;17;22;19;15;21;11;27;20;24;26;24;21;17;24;24;19;24;27;16;28;16;21;26
1272666;"jshint/jshint";"JavaScript";"2011-01-19T22:28:53+00:00";6274;720;41;21;27;31;36;17;34;20;40;33;33;20;24;31;20;26;39;30;32;19;19;28;28;29;22;20
36674234;"equinusocio/material-theme";"JavaScript";"2015-06-01T16:41:04+00:00";6270;2026;61;77;75;58;71;104;85;79;90;129;66;65;80;84;99;99;122;80;61;67;78;55;56;101;72;12
1185279;"OpenEmu/OpenEmu";"Objective-C";"2010-12-20T20:13:58+00:00";6267;1646;27;34;26;27;25;29;32;27;278;447;104;41;36;36;27;99;47;31;35;47;69;26;19;26;21;30
31052073;"ConnorAtherton/loaders.css";"CSS";"2015-02-20T05:17:02+00:00";6264;1330;30;60;97;89;28;27;58;57;38;121;62;63;25;45;39;15;97;38;36;31;53;64;45;32;52;28
20281866;"cjbarber/ToolsOfTheTrade";"null";"2014-05-29T04:11:33+00:00";6263;293;5;14;16;23;15;17;7;8;9;18;6;11;20;12;9;13;12;14;5;7;7;6;14;9;11;5
648414;"jzaefferer/jquery-validation";"JavaScript";"2010-05-05T13:40:20+00:00";6258;678;33;27;25;19;34;37;26;18;17;17;31;27;31;22;26;13;18;26;30;25;35;31;34;27;20;29
40508605;"facebook/relay";"JavaScript";"2015-08-10T22:09:16+00:00";6241;1485;49;74;48;49;45;55;48;57;48;56;53;62;44;61;52;55;55;95;59;73;71;56;50;49;65;56
30092893;"dotnet/coreclr";"C#";"2015-01-30T22:10:02+00:00";6233;1011;26;31;27;39;35;27;47;41;30;29;46;34;60;57;39;36;48;41;43;42;35;32;30;38;52;46
11116372;"keystonejs/keystone";"JavaScript";"2013-07-02T05:01:55+00:00";6226;1863;53;84;58;66;76;78;69;67;59;43;70;72;77;63;67;64;75;74;64;86;75;71;90;113;78;71
2826918;"robbiehanson/CocoaAsyncSocket";"Objective-C";"2011-11-22T10:25:54+00:00";6222;1444;43;44;43;62;50;62;59;44;43;38;58;48;43;34;32;30;82;62;58;73;60;89;73;70;74;70
10498249;"hakimel/Ladda";"HTML";"2013-06-05T08:30:13+00:00";6215;396;11;14;14;11;12;11;27;10;19;9;19;16;18;20;12;15;13;14;12;18;13;20;18;20;11;19
4095287;"bbatsov/rubocop";"Ruby";"2012-04-21T10:09:58+00:00";6213;970;49;35;37;22;27;45;21;25;25;38;28;45;38;43;45;37;56;46;46;34;43;36;28;44;41;36
3159966;"ubuwaits/beautiful-web-type";"CSS";"2012-01-12T05:23:14+00:00";6203;338;11;16;12;13;15;15;17;8;15;13;10;14;16;19;18;9;14;18;5;12;14;11;14;12;10;7
14125254;"hashicorp/consul";"Go";"2013-11-04T22:15:27+00:00";6196;1500;79;58;45;60;54;58;69;73;43;43;55;66;56;59;57;40;45;71;58;64;52;51;55;59;67;63
3195124;"mperham/sidekiq";"Ruby";"2012-01-16T23:17:27+00:00";6190;651;38;32;22;37;28;27;24;25;20;20;28;24;23;27;29;18;27;26;26;24;19;21;18;22;19;27
3282;"scrooloose/nerdtree";"VimL";"2008-03-10T07:34:08+00:00";6183;896;35;48;37;39;25;35;32;36;30;25;41;28;33;34;38;30;30;40;50;41;36;34;31;42;41;5
2056312;"niklasvh/html2canvas";"JavaScript";"2011-07-16T01:05:58+00:00";6168;895;40;35;26;41;36;42;41;30;16;25;38;34;38;39;42;27;32;44;30;41;27;33;30;41;42;25
6714787;"amsul/pickadate.js";"JavaScript";"2012-11-16T01:36:42+00:00";6152;495;29;22;29;15;22;13;25;20;17;7;21;23;22;18;16;10;18;28;26;14;17;17;9;16;18;23
2536697;"hpneo/gmaps";"JavaScript";"2011-10-08T03:55:37+00:00";6150;578;15;19;16;12;13;15;9;104;73;25;24;37;27;23;13;15;18;10;15;14;10;12;13;13;16;17
571770;"jgm/pandoc";"Haskell";"2010-03-20T20:34:23+00:00";6147;1197;44;41;57;49;51;46;46;50;36;41;56;36;49;51;56;38;31;48;38;60;52;50;43;40;48;40
858127;"pydata/pandas";"Python";"2010-08-24T01:37:33+00:00";6131;1033;38;39;30;47;44;54;28;36;31;25;23;31;44;41;39;24;40;54;51;42;31;53;43;45;54;46
714074;"pouchdb/pouchdb";"JavaScript";"2010-06-10T18:34:24+00:00";6130;1121;38;36;34;39;72;62;55;51;39;41;32;43;40;33;38;53;40;40;41;42;49;40;43;54;30;36
3687489;"jacomyal/sigma.js";"JavaScript";"2012-03-11T15:17:40+00:00";6116;1084;18;21;175;206;44;30;18;21;14;11;24;29;13;16;19;18;148;44;20;28;26;23;38;26;26;28
2990192;"WhisperSystems/Signal-Android";"C";"2011-12-15T20:01:12+00:00";6099;1626;17;250;67;101;44;140;62;52;50;55;56;41;51;41;44;33;46;71;30;50;33;39;66;107;42;38
23082332;"slackhq/SlackTextViewController";"Objective-C";"2014-08-18T18:46:06+00:00";6096;1194;53;31;47;35;49;43;43;48;42;49;71;47;72;83;48;41;55;45;36;53;32;45;31;40;49;6
18696257;"qrohlf/trianglify";"JavaScript";"2014-04-12T04:30:29+00:00";6094;793;34;31;33;30;37;28;19;21;24;22;32;46;35;26;31;35;30;36;37;30;41;31;36;26;21;21
16072585;"phoenixframework/phoenix";"Elixir";"2014-01-20T14:14:11+00:00";6091;1829;141;59;83;83;47;60;74;63;55;69;77;102;69;58;99;82;62;67;65;97;62;53;49;71;75;7
5084750;"chrisbanes/PhotoView";"Java";"2012-07-17T16:39:00+00:00";6085;1584;88;48;48;52;65;53;56;43;52;40;52;65;66;53;38;34;56;58;87;74;91;76;78;59;64;88
1173522;"sorin-ionescu/prezto";"Shell";"2010-12-16T08:07:04+00:00";6077;1190;41;40;41;29;43;34;49;21;32;30;72;96;58;39;38;45;48;36;52;37;35;104;48;41;39;42
30732364;"Netflix/falcor";"JavaScript";"2015-02-13T00:17:50+00:00";6071;1683;92;91;103;64;52;88;56;68;57;44;86;56;67;54;49;42;36;65;56;84;65;59;70;72;64;43
31125362;"bendc/frontend-guidelines";"null";"2015-02-21T12:46:17+00:00";6057;656;43;37;28;29;21;86;18;25;25;24;20;17;25;13;29;20;12;21;23;20;12;19;7;14;47;21
375388;"ryanb/cancan";"Ruby";"2009-11-17T01:04:45+00:00";6052;173;6;9;6;6;8;12;4;2;11;6;8;9;11;5;7;4;4;5;6;6;6;8;8;7;5;4
14930729;"boot2docker/boot2docker";"Shell";"2013-12-04T17:26:57+00:00";6039;518;18;24;26;13;26;18;27;21;10;19;37;29;22;20;21;15;23;18;14;16;22;12;19;12;17;19
22394357;"facebook/osquery";"C++";"2014-07-29T20:27:33+00:00";6036;839;36;60;41;22;33;24;26;26;23;14;30;43;35;28;44;31;41;38;42;19;28;25;34;40;33;23
2253830;"PHPMailer/PHPMailer";"PHP";"2011-08-23T07:57:17+00:00";6034;1314;57;49;49;37;50;54;43;40;36;22;32;45;51;58;62;49;63;44;49;64;54;55;51;50;77;73
2888818;"scala/scala";"Scala";"2011-12-01T05:02:34+00:00";6029;1152;52;38;27;42;35;74;63;44;35;22;39;41;44;34;41;37;46;46;32;42;66;56;54;47;46;49
20277829;"Flipboard/FLEX";"Objective-C";"2014-05-29T00:58:29+00:00";6028;896;35;39;32;27;43;53;28;43;30;21;38;33;38;23;37;18;33;55;25;54;43;27;28;31;29;33
286061;"sitaramc/gitolite";"Perl";"2009-08-24T00:53:39+00:00";6025;415;16;18;12;11;41;15;16;17;15;11;13;23;25;17;16;12;10;13;16;13;12;16;18;11;13;15
3880513;"rwaldron/johnny-five";"JavaScript";"2012-03-30T20:09:52+00:00";6023;1357;41;48;35;49;45;53;56;77;46;50;46;60;55;37;54;88;60;87;54;54;34;30;47;44;42;65
1092277;"douglascrockford/JSON-js";"JavaScript";"2010-11-18T17:39:50+00:00";6013;499;20;25;24;28;16;22;21;22;29;12;29;17;18;22;11;9;13;16;8;20;23;20;16;20;19;19
16179237;"Matt-Esch/virtual-dom";"JavaScript";"2014-01-23T17:12:21+00:00";6006;1320;58;57;25;49;86;55;52;43;48;43;62;35;50;39;56;58;95;62;48;43;40;47;41;43;38;47
36267537;"purifycss/purifycss";"JavaScript";"2015-05-26T02:42:17+00:00";6005;483;18;10;11;12;13;16;18;18;19;19;58;30;37;24;29;16;13;18;11;13;20;8;15;12;16;9
10740728;"romaonthego/RESideMenu";"Objective-C";"2013-06-17T15:37:52+00:00";5998;917;50;35;38;54;59;36;40;35;36;42;28;41;18;19;15;34;44;34;46;35;41;34;25;35;39;4
451035;"plataformatec/simple_form";"Ruby";"2009-12-28T14:23:48+00:00";5990;464;24;12;17;20;22;14;12;16;16;13;19;24;20;24;13;24;19;20;22;24;16;15;18;18;22;0
5880912;"NetEase/pomelo";"JavaScript";"2012-09-20T02:37:07+00:00";5986;810;32;36;38;24;25;28;25;24;27;25;35;46;27;30;24;10;37;41;29;29;29;32;34;49;24;50
13048104;"zenorocha/alfred-workflows";"null";"2013-09-23T21:46:31+00:00";5982;798;22;31;16;26;19;26;29;24;31;23;26;41;41;40;27;23;34;29;24;40;30;44;37;41;39;35
5094437;"ducksboard/gridster.js";"JavaScript";"2012-07-18T09:57:24+00:00";5981;587;15;18;21;20;17;24;56;61;23;17;17;22;21;27;19;16;23;17;23;17;23;17;29;8;12;24
2491285;"mozilla/BrowserQuest";"JavaScript";"2011-09-30T18:47:48+00:00";5979;543;18;19;17;16;21;14;20;17;22;16;23;19;30;26;13;14;18;21;31;24;25;20;26;39;23;11
908893;"NodeRedis/node_redis";"JavaScript";"2010-09-14T02:05:09+00:00";5969;802;39;28;31;27;36;26;30;27;23;35;26;38;31;31;22;23;29;38;31;27;38;34;42;28;32;30
27835638;"aurelia/framework";"JavaScript";"2014-12-10T19:22:29+00:00";5960;1635;57;48;56;91;58;63;52;62;61;57;72;60;58;55;91;58;92;62;82;66;69;54;49;53;54;55
810796;"sferik/rails_admin";"Ruby";"2010-08-01T17:01:00+00:00";5951;387;19;26;13;13;18;12;12;7;13;5;14;18;20;16;28;17;18;8;16;14;21;12;9;12;15;11
4702560;"PHPOffice/PHPExcel";"PHP";"2012-06-18T15:30:27+00:00";5947;1249;45;49;40;50;47;44;61;36;32;50;51;31;65;41;48;53;57;73;46;53;42;67;61;50;49;8
20799673;"kesenhoo/android-training-course-in-chinese";"JavaScript";"2014-06-13T09:46:16+00:00";5947;1795;63;58;53;59;61;135;49;55;98;72;67;94;71;63;37;23;60;63;85;89;69;75;69;60;90;77
2080922;"clojure/clojurescript";"Clojure";"2011-07-20T23:29:13+00:00";5945;795;16;24;37;47;40;40;34;27;27;34;36;24;39;30;34;22;26;27;34;24;26;24;27;31;35;30
3509134;"morrisjs/morris.js";"CoffeeScript";"2012-02-21T22:51:27+00:00";5929;412;15;25;18;13;21;14;13;15;20;11;11;14;12;14;15;14;16;12;18;19;18;17;16;20;17;14
15008072;"sindresorhus/quick-look-plugins";"null";"2013-12-07T15:43:33+00:00";5928;1072;37;40;39;26;63;64;67;42;27;32;26;53;48;30;24;25;56;35;48;35;51;46;35;30;50;43
26102180;"afollestad/material-dialogs";"Java";"2014-11-03T03:21:42+00:00";5927;1695;63;64;54;67;55;50;69;53;46;57;74;72;58;52;47;62;83;77;112;102;82;82;65;72;72;5
402046;"MrRio/jsPDF";"JavaScript";"2009-12-06T14:56:32+00:00";5926;1068;20;31;41;26;35;33;29;29;24;34;27;43;40;29;26;21;113;144;37;43;31;56;36;32;45;43
2163263;"hapijs/hapi";"JavaScript";"2011-08-06T00:35:39+00:00";5897;1058;42;41;28;30;32;38;47;28;28;42;33;46;56;53;36;39;36;63;43;45;48;39;41;34;34;56
17814354;"lhorie/mithril.js";"HTML";"2014-03-17T01:59:39+00:00";5891;1206;62;56;48;54;58;45;49;49;36;35;48;42;63;50;50;34;47;40;72;38;36;46;31;38;50;29
1713774;"TTTAttributedLabel/TTTAttributedLabel";"Objective-C";"2011-05-06T23:37:12+00:00";5887;1059;37;58;35;41;45;42;63;53;50;25;35;50;41;40;25;16;33;45;29;39;41;38;43;36;50;49
12721303;"CEWendel/SWTableViewCell";"Objective-C";"2013-09-10T05:45:34+00:00";5885;975;45;41;34;46;61;34;28;38;35;39;40;35;27;28;26;18;33;55;33;45;37;48;40;29;34;46
1871273;"jverkoey/nimbus";"Objective-C";"2011-06-09T15:01:53+00:00";5879;549;17;30;16;27;24;20;16;28;22;15;31;22;18;16;14;11;14;31;23;31;21;25;16;19;23;19
1706871;"davatron5000/FitText.js";"HTML";"2011-05-05T15:17:25+00:00";5860;367;15;17;8;23;12;18;18;11;9;9;15;14;21;14;15;15;11;21;17;11;13;13;13;11;12;11
5718947;"mgcrea/angular-strap";"JavaScript";"2012-09-07T15:50:43+00:00";5857;404;20;22;17;19;15;16;13;14;17;17;14;25;23;15;10;9;14;15;2;14;18;18;13;15;15;14
5627682;"serbanghita/Mobile-Detect";"PHP";"2012-08-31T10:58:16+00:00";5856;681;21;25;42;29;22;30;25;18;24;12;20;26;21;30;41;18;29;21;28;28;39;27;19;29;28;29
22657662;"wsargent/docker-cheat-sheet";"null";"2014-08-05T20:04:20+00:00";5856;2004;66;60;65;64;60;55;50;46;50;29;95;80;76;70;147;151;106;65;114;90;87;83;71;78;71;75
4793392;"sqlmapproject/sqlmap";"Python";"2012-06-26T09:52:15+00:00";5848;1866;45;30;36;91;98;525;145;48;32;58;37;41;43;38;55;30;43;40;48;46;50;50;52;64;68;53
22282353;"ViccAlexander/Chameleon";"Objective-C";"2014-07-26T09:01:09+00:00";5846;1553;113;71;53;56;49;59;64;80;41;54;48;41;44;96;54;41;48;65;93;61;59;49;56;41;53;64
9158654;"jakiestfu/Snap.js";"JavaScript";"2013-04-01T23:57:34+00:00";5846;292;14;8;15;13;14;14;7;9;12;6;4;8;14;9;13;25;13;14;14;9;11;10;16;6;7;7
728994;"FineUploader/fine-uploader";"JavaScript";"2010-06-19T07:36:13+00:00";5845;293;16;14;17;20;19;8;8;11;11;11;3;9;10;13;7;5;13;8;12;15;10;6;9;17;13;8
15505458;"matthieua/WOW";"JavaScript";"2013-12-29T07:53:44+00:00";5842;972;36;41;45;48;33;48;44;49;41;32;48;49;39;45;49;35;38;44;25;31;21;27;34;19;24;27
21393871;"sorrycc/awesome-javascript";"null";"2014-07-01T15:59:02+00:00";5827;1668;89;83;42;70;63;80;82;74;118;85;92;63;52;51;54;60;48;43;51;46;51;47;58;63;46;57
4279682;"fish-shell/fish-shell";"C";"2012-05-10T03:00:55+00:00";5825;1087;30;42;31;36;30;52;49;37;28;33;53;58;32;40;46;44;40;48;48;32;41;58;33;56;44;46
2281775;"marcuswestin/WebViewJavascriptBridge";"Objective-C";"2011-08-28T02:25:27+00:00";5821;1814;59;69;55;54;75;84;56;87;49;65;74;43;75;85;48;16;73;62;86;77;105;62;105;85;73;92
23404839;"docker/kitematic";"JavaScript";"2014-08-27T20:44:59+00:00";5817;822;34;31;33;37;20;13;43;29;21;29;42;40;36;38;29;24;40;39;36;28;37;33;29;19;32;30
9603889;"NodeBB/NodeBB";"JavaScript";"2013-04-22T16:49:40+00:00";5812;935;37;28;33;38;34;20;30;27;35;26;35;44;24;23;20;50;35;149;69;36;31;18;25;34;28;6
20167283;"sbstjn/timesheet.js";"JavaScript";"2014-05-25T22:07:12+00:00";5806;225;9;14;3;10;11;7;7;9;10;9;4;15;9;10;7;4;12;18;6;9;6;3;8;10;7;8
8418302;"fronteed/icheck";"CSS";"2013-02-25T21:09:25+00:00";5795;633;23;19;26;34;27;23;17;25;20;18;17;19;20;29;15;10;26;31;14;24;29;27;24;20;69;27
712530;"kangax/fabric.js";"JavaScript";"2010-06-09T22:24:38+00:00";5790;883;28;39;27;39;39;37;31;30;28;33;43;36;38;34;27;22;30;33;29;47;43;33;26;42;36;33
4637221;"powerline/powerline";"Python";"2012-06-12T12:48:40+00:00";5787;984;39;34;33;36;28;42;44;27;35;34;34;45;31;29;45;22;47;41;31;34;36;35;40;45;37;80
11621778;"danialfarid/ng-file-upload";"JavaScript";"2013-07-23T23:29:18+00:00";5782;1413;64;72;71;52;58;56;45;51;39;38;31;55;53;54;50;52;58;56;53;60;59;56;56;66;52;56
1272424;"nodemailer/nodemailer";"JavaScript";"2011-01-19T21:17:36+00:00";5778;972;45;32;34;36;35;38;39;32;33;35;31;41;30;41;36;29;35;44;40;33;35;39;46;64;42;27
1090311;"elastic/logstash";"Ruby";"2010-11-18T01:31:50+00:00";5764;925;54;24;48;43;24;29;36;30;25;35;31;45;35;43;25;28;34;34;27;32;39;58;34;42;33;37
6766558;"Netflix/Hystrix";"Java";"2012-11-19T20:14:46+00:00";5754;1582;61;47;45;55;64;52;58;62;48;35;73;80;101;70;67;48;69;60;56;62;76;51;57;55;61;69
19757917;"maxwellito/vivus";"JavaScript";"2014-05-13T22:22:18+00:00";5748;1370;60;30;40;36;29;44;32;36;27;27;24;50;146;206;78;50;43;42;50;42;33;59;53;50;48;35
19353482;"mozilla/metrics-graphics";"JavaScript";"2014-05-01T18:25:52+00:00";5745;483;12;15;20;85;17;27;14;15;18;9;16;21;15;6;12;8;22;20;20;21;16;14;17;17;12;14
21796955;"ochococo/Design-Patterns-In-Swift";"Swift";"2014-07-13T18:15:14+00:00";5744;1264;38;39;51;51;45;39;43;51;31;34;85;63;37;44;41;28;41;48;112;49;44;28;35;32;63;92
12977854;"breach/breach_core";"JavaScript";"2013-09-20T16:05:01+00:00";5743;62;5;3;6;1;4;1;1;1;2;4;3;2;2;2;3;1;2;2;1;3;3;2;1;4;1;2
33015583;"fchollet/keras";"Python";"2015-03-28T00:35:42+00:00";5737;2787;60;53;93;59;62;138;64;102;53;74;87;108;114;99;156;77;96;90;81;144;135;117;132;116;332;145
39464018;"airbnb/caravel";"Python";"2015-07-21T18:55:34+00:00";5737;5665;1;4;6;3;6;7;5;2;2;2;5;6;4;4;5;3;7;11;7;20;22;28;3575;1201;460;269
587311;"intridea/omniauth";"Ruby";"2010-03-30T20:34:32+00:00";5731;325;14;12;9;8;12;11;9;16;16;15;12;12;17;10;12;13;15;15;13;16;17;9;8;6;13;15
5676886;"angular-app/angular-app";"JavaScript";"2012-09-04T18:47:38+00:00";5731;508;26;28;23;18;17;22;20;19;17;9;19;33;26;17;14;18;14;16;13;22;18;21;17;20;18;23
7066560;"charliesome/better_errors";"Ruby";"2012-12-08T11:02:18+00:00";5730;364;11;11;11;15;16;19;45;19;9;12;13;7;16;8;8;10;19;11;12;7;15;19;14;6;16;15
1333863;"amatsuda/kaminari";"Ruby";"2011-02-06T08:07:20+00:00";5729;449;15;20;17;16;15;15;18;18;11;19;19;17;18;11;16;9;22;17;21;18;16;13;26;21;19;22
800294;"johnezang/JSONKit";"Objective-C";"2010-07-27T10:06:21+00:00";5727;505;25;34;21;20;20;24;19;17;17;19;20;16;21;19;8;7;19;13;20;21;24;17;17;18;20;29
1787090;"jigish/slate";"Objective-C";"2011-05-23T08:56:15+00:00";5723;494;23;22;15;24;18;22;22;27;12;15;18;29;30;21;20;25;23;8;18;19;14;7;20;24;17;1
2616595;"shutterstock/rickshaw";"JavaScript";"2011-10-20T22:02:37+00:00";5712;261;8;10;9;12;10;9;9;11;13;3;9;8;8;9;11;9;14;7;7;11;20;12;12;8;12;10
1431547;"tomchristie/django-rest-framework";"Python";"2011-03-02T17:13:56+00:00";5710;998;28;35;31;31;22;42;46;44;34;36;42;29;37;46;46;43;60;39;43;39;36;41;26;40;35;47
24120252;"vladikoff/chromeos-apk";"JavaScript";"2014-09-16T22:28:22+00:00";5704;326;23;11;17;15;12;11;15;12;8;14;17;9;13;10;18;8;12;8;13;12;13;14;4;18;10;9
993110;"getpelican/pelican";"HTML";"2010-10-16T18:57:40+00:00";5697;660;18;46;19;33;22;27;20;18;20;20;25;25;17;33;27;29;25;26;23;25;26;31;28;27;29;21
14454268;"briangonzalez/jquery.adaptive-backgrounds.js";"HTML";"2013-11-16T20:32:05+00:00";5697;277;10;11;13;10;10;14;13;16;7;7;6;15;11;13;17;8;6;17;11;9;7;7;6;13;12;8
34045;"pokeb/asi-http-request";"Objective-C";"2008-07-14T21:43:50+00:00";5688;218;7;20;7;16;8;17;5;4;10;7;10;13;7;11;8;2;5;5;7;9;9;8;7;7;5;4
478584;"tmpvar/jsdom";"JavaScript";"2010-01-19T06:55:19+00:00";5687;900;40;49;34;39;43;34;31;42;27;28;30;31;36;43;24;29;34;30;50;30;30;36;38;33;33;26
15634981;"godotengine/godot";"C";"2014-01-04T16:05:36+00:00";5686;1077;28;32;25;40;21;31;26;22;16;24;34;29;19;61;52;31;31;162;66;62;54;36;37;57;45;36
14003349;"mozilla/localForage";"JavaScript";"2013-10-31T00:10:06+00:00";5682;863;22;28;35;22;72;34;24;33;27;43;33;29;20;44;35;44;40;27;26;34;34;39;35;31;28;24
35756351;"nagadomi/waifu2x";"Lua";"2015-05-17T07:29:15+00:00";5675;1176;41;43;29;72;49;41;65;48;53;94;40;46;40;46;40;49;27;52;31;27;67;50;27;30;29;40
20541795;"SnapKit/SnapKit";"Swift";"2014-06-05T21:13:40+00:00";5673;2229;96;78;134;78;65;71;83;80;73;74;86;91;78;72;88;51;69;91;97;129;88;88;81;78;85;125
440826;"mleibman/SlickGrid";"JavaScript";"2009-12-17T18:27:47+00:00";5673;378;11;10;13;17;15;19;7;16;7;11;14;19;22;15;20;11;20;13;8;14;18;21;15;9;19;14
15480067;"react-bootstrap/react-bootstrap";"JavaScript";"2013-12-27T19:06:07+00:00";5669;2027;76;73;74;82;70;88;80;74;58;60;66;79;84;72;61;56;73;91;87;84;78;83;92;94;93;99
34808241;"WebAssembly/design";"null";"2015-04-29T17:36:05+00:00";5664;1237;30;44;111;23;23;20;38;109;49;37;35;76;33;30;18;17;26;22;14;73;214;74;21;23;33;44
2087064;"SignalR/SignalR";"C#";"2011-07-22T03:52:19+00:00";5662;387;16;20;10;33;11;9;8;24;25;14;5;9;13;17;24;10;23;9;13;11;16;9;10;19;14;15
34453060;"sindresorhus/awesome-electron";"null";"2015-04-23T11:48:53+00:00";5661;2639;158;114;133;92;81;82;80;74;92;79;85;95;109;91;97;70;108;79;69;138;102;163;117;88;129;114
9639981;"facebook/xctool";"Objective-C";"2013-04-24T05:18:44+00:00";5652;709;22;27;38;19;28;28;27;27;26;17;25;31;29;27;21;13;36;21;38;26;26;23;26;23;25;60
21461715;"markets/awesome-ruby";"null";"2014-07-03T12:31:18+00:00";5634;984;41;36;36;18;20;47;31;31;35;29;83;46;49;27;37;26;43;43;37;38;44;31;33;32;51;40
23736449;"VincentGarreau/particles.js";"JavaScript";"2014-09-06T14:29:47+00:00";5630;1814;23;55;52;56;33;53;106;43;32;33;40;36;40;87;62;87;299;161;69;78;63;59;67;57;71;52
4484451;"amix/vimrc";"VimL";"2012-05-29T16:19:29+00:00";5629;1364;54;37;60;45;39;53;43;37;47;46;44;50;69;60;50;36;54;51;63;53;65;68;62;51;68;59
2293158;"rapid7/metasploit-framework";"Ruby";"2011-08-30T06:13:20+00:00";5615;1032;52;37;29;38;37;50;37;64;40;33;39;27;43;36;30;31;48;38;33;40;36;38;36;41;52;47
44998092;"JohnCoates/Aerial";"Swift";"2015-10-26T21:21:31+00:00";5615;5606;2849;874;323;186;112;115;76;87;59;58;78;66;90;90;65;39;46;54;39;46;57;41;34;26;41;55
26363421;"ksoichiro/Android-ObservableScrollView";"Java";"2014-11-08T14:45:20+00:00";5614;1279;55;47;45;53;37;59;47;47;43;43;42;57;58;41;30;19;55;44;48;91;69;44;48;57;48;52
29207621;"mholt/caddy";"Go";"2015-01-13T19:45:03+00:00";5610;3277;68;96;109;58;57;115;175;178;62;94;167;73;111;106;77;84;345;175;97;357;105;90;214;94;86;84
1012503;"mwaterfall/MWPhotoBrowser";"Objective-C";"2010-10-21T15:40:47+00:00";5607;1293;47;56;41;53;78;44;52;44;44;29;64;40;39;41;38;14;77;84;49;65;54;56;37;43;56;48
23405758;"google/leveldb";"C++";"2014-08-27T21:17:52+00:00";5598;1877;67;66;69;64;77;65;78;64;53;62;83;78;77;69;43;56;65;63;103;87;81;97;82;76;77;75
19249835;"google/WebFundamentals";"HTML";"2014-04-28T18:45:45+00:00";5595;1230;31;31;31;34;43;37;60;45;36;40;47;59;53;91;55;63;48;58;62;62;47;38;50;49;54;6
901662;"libgit2/libgit2";"C";"2010-09-10T16:17:48+00:00";5590;462;21;23;13;13;12;10;22;62;19;20;20;17;18;11;15;8;16;20;19;18;22;15;12;15;17;4
12933501;"zurb/foundation-emails";"HTML";"2013-09-18T20:13:27+00:00";5587;749;19;14;6;23;27;10;32;48;18;10;14;12;11;22;14;12;14;24;55;11;21;168;68;19;26;51
768345;"eczarny/spectacle";"Objective-C";"2010-07-11T01:58:03+00:00";5577;1111;44;26;24;32;35;33;30;31;44;25;26;48;46;69;37;58;86;57;51;38;43;50;69;42;38;29
23783375;"geekcompany/ResumeSample";"null";"2014-09-08T08:08:13+00:00";5577;1303;34;24;43;35;34;51;43;35;41;58;55;30;42;27;19;68;64;85;72;58;48;73;72;57;127;8
26133979;"mozilla/firefox-ios";"C";"2014-11-03T19:07:02+00:00";5576;1862;25;26;806;184;73;76;45;31;42;30;53;27;25;29;28;17;61;33;51;37;34;19;21;15;45;29
23029617;"h2o/h2o";"C";"2014-08-16T23:59:03+00:00";5572;683;21;16;23;16;22;26;90;45;23;25;19;15;26;35;28;31;23;22;21;24;26;19;20;19;16;32
11496279;"masayuki0812/c3";"JavaScript";"2013-07-18T06:51:40+00:00";5570;732;37;22;47;29;25;41;38;20;22;19;24;27;23;33;38;24;23;25;29;31;21;20;37;21;26;30
2328523;"casperjs/casperjs";"JavaScript";"2011-09-05T14:01:40+00:00";5569;736;33;27;41;26;30;31;29;24;12;30;34;26;36;28;18;23;39;27;37;35;31;25;23;35;32;4
4012085;"zeroclipboard/zeroclipboard";"JavaScript";"2012-04-13T03:59:44+00:00";5558;561;23;27;15;23;28;24;24;25;24;13;26;27;31;17;19;12;31;16;27;16;18;22;21;18;15;19
5483330;"soimort/you-get";"Python";"2012-08-20T15:53:36+00:00";5551;3831;12;18;19;23;21;20;15;50;61;45;74;51;37;26;27;37;134;28;42;42;38;206;2178;357;241;29
10064545;"systemjs/systemjs";"JavaScript";"2013-05-14T20:45:48+00:00";5547;1680;75;60;63;48;54;61;30;71;62;86;100;85;57;89;82;62;58;54;50;69;62;60;56;59;69;58
5894096;"mdo/code-guide";"HTML";"2012-09-20T22:53:37+00:00";5535;645;22;33;18;30;33;37;22;25;25;23;26;28;24;25;18;22;23;13;30;21;24;14;22;24;44;19
9350746;"gitbucket/gitbucket";"Scala";"2013-04-10T16:41:35+00:00";5518;871;44;43;41;23;25;34;20;31;21;38;21;19;26;35;28;26;28;34;25;30;24;24;166;25;26;14
29749635;"donnemartin/data-science-ipython-notebooks";"Python";"2015-01-23T19:38:29+00:00";5513;3454;11;50;37;26;19;19;16;23;29;1776;256;203;125;84;61;53;87;62;50;43;55;97;82;51;64;75
11589713;"deis/deis";"Python";"2013-07-22T19:02:40+00:00";5511;667;38;30;39;31;24;30;34;18;24;21;25;26;42;27;19;20;36;25;26;15;20;25;25;19;25;3
12013012;"BlackrockDigital/startbootstrap";"HTML";"2013-08-10T00:05:36+00:00";5508;583;27;22;19;16;21;17;15;23;21;25;19;21;21;24;22;21;20;29;22;31;29;15;21;24;30;28
28707589;"Aufree/trip-to-iOS";"Objective-C";"2015-01-02T08:18:53+00:00";5504;1681;61;50;41;41;78;72;53;79;127;53;62;48;37;31;19;10;47;127;113;140;92;72;81;65;42;40
1676966;"thebird/Swipe";"JavaScript";"2011-04-28T17:57:25+00:00";5504;531;19;24;11;16;24;28;25;21;16;18;17;25;22;29;11;10;25;21;8;22;24;26;28;19;26;16
5334951;"braziljs/js-the-right-way";"HTML";"2012-08-07T23:39:05+00:00";5497;528;36;17;31;30;42;24;19;15;9;14;25;20;17;34;17;18;24;16;13;19;17;12;15;20;12;12
981065;"mailchimp/email-blueprints";"null";"2010-10-12T12:28:30+00:00";5495;453;15;17;15;19;15;17;18;17;11;10;23;18;17;15;18;24;35;23;18;21;15;16;14;12;12;18
2206953;"tj/commander.js";"JavaScript";"2011-08-14T21:33:58+00:00";5485;1112;31;45;42;37;46;39;39;46;27;51;44;37;58;43;42;41;40;61;42;41;41;48;44;45;43;39
30165704;"Mango/slideout";"JavaScript";"2015-02-02T01:05:43+00:00";5478;772;28;22;10;23;17;29;33;54;63;29;19;14;17;23;31;24;71;22;29;27;48;28;26;18;20;47
15100395;"greatfire/wiki";"null";"2013-12-11T06:59:50+00:00";5462;471;22;16;16;24;22;22;10;12;24;15;15;23;15;12;11;13;18;18;17;22;22;18;19;29;18;18
2939440;"jquery-ui-bootstrap/jquery-ui-bootstrap";"HTML";"2011-12-08T10:49:16+00:00";5455;191;5;11;7;9;9;4;6;8;8;5;3;10;11;12;8;7;6;5;8;9;3;11;6;7;5;8
236571;"rupa/z";"Shell";"2009-06-25T22:31:23+00:00";5442;1078;34;47;32;33;34;23;257;99;20;23;39;34;35;37;28;34;32;31;21;33;25;22;27;20;30;28
40706;"joshuaclayton/blueprint-css";"CSS";"2008-08-07T12:58:22+00:00";5441;104;4;3;6;3;2;7;4;3;3;4;4;4;6;7;1;3;2;4;1;9;7;1;5;5;2;4
771016;"boto/boto";"Python";"2010-07-12T19:15:33+00:00";5438;306;19;6;11;16;10;14;8;11;7;14;13;11;24;7;16;17;17;17;15;4;3;8;13;12;12;1
1205958;"seajs/seajs";"JavaScript";"2010-12-29T15:02:37+00:00";5438;880;32;30;36;35;32;31;31;29;33;29;37;39;37;24;22;8;31;32;37;48;48;37;46;28;39;49
29887499;"dkhamsing/open-source-ios-apps";"Objective-C";"2015-01-26T23:32:34+00:00";5438;2779;69;55;110;76;84;87;72;56;145;169;207;102;114;137;135;94;148;110;85;105;111;84;103;82;80;159
26509369;"coreos/rkt";"Go";"2014-11-11T23:13:18+00:00";5431;734;18;23;34;31;17;30;22;20;24;17;17;29;20;22;87;40;23;35;36;32;40;18;19;29;22;29
71972;"tuupola/jquery_lazyload";"HTML";"2008-11-05T16:55:49+00:00";5430;697;24;29;20;35;35;34;31;30;18;26;29;17;35;37;16;11;36;27;22;33;23;31;24;30;28;16
919161;"arduino/Arduino";"HTML";"2010-09-17T19:10:36+00:00";5428;815;25;51;24;32;24;35;23;31;28;30;33;43;38;28;37;25;39;37;33;35;22;32;27;27;23;33
381979;"fullcalendar/fullcalendar";"JavaScript";"2009-11-22T23:16:51+00:00";5426;666;26;21;20;21;35;33;20;31;24;16;30;23;26;27;20;19;27;27;22;34;34;20;30;31;24;25
7009393;"mozilla/togetherjs";"JavaScript";"2012-12-05T00:15:41+00:00";5423;292;15;13;12;15;15;16;23;9;9;6;11;10;12;13;6;10;18;13;7;6;13;6;11;8;8;7
130013;"akka/akka";"Scala";"2009-02-16T12:51:54+00:00";5416;860;36;41;29;37;44;32;32;32;21;38;36;37;47;29;17;30;46;35;27;37;38;41;31;24;38;5
1529160;"ether/etherpad-lite";"JavaScript";"2011-03-26T13:09:02+00:00";5412;422;12;17;17;22;18;19;13;10;12;16;14;21;14;20;9;20;29;16;29;17;9;22;5;10;19;12
738491;"facebook/facebook-ios-sdk";"Objective-C";"2010-06-24T22:11:03+00:00";5402;367;9;15;15;13;21;24;11;12;15;9;17;25;11;16;10;5;9;26;10;20;10;14;16;7;13;14
795421;"nodejitsu/node-http-proxy";"JavaScript";"2010-07-24T18:30:12+00:00";5394;816;30;30;32;31;36;30;27;32;21;25;37;29;35;29;37;21;38;28;37;53;30;37;31;30;22;28
28699471;"lukasz-madon/awesome-remote-job";"null";"2015-01-02T00:31:34+00:00";5386;1325;62;68;120;73;27;35;36;24;39;53;55;55;80;43;67;43;45;34;49;27;62;43;47;46;49;43
15115183;"omcljs/om";"Clojure";"2013-12-11T18:18:11+00:00";5378;972;107;43;37;60;44;37;46;35;26;33;43;38;81;31;28;20;33;29;21;29;39;23;21;17;18;33
1548202;"piwik/piwik";"PHP";"2011-03-30T21:18:17+00:00";5373;835;49;35;36;31;33;34;65;45;44;23;30;45;25;32;24;22;26;14;31;23;29;24;28;15;37;35
38558578;"jiahaog/nativefier";"JavaScript";"2015-07-05T05:56:42+00:00";5371;5351;0;0;0;4;3;0;3;3;0;0;2;0;3039;1183;275;192;131;112;59;71;30;51;58;43;40;52
16466596;"michaelvillar/dynamics.js";"CoffeeScript";"2014-02-03T00:17:07+00:00";5362;892;71;38;37;24;41;28;37;35;20;31;31;35;41;31;31;22;106;29;20;34;43;19;25;26;21;16
25212911;"davidsonfellipe/awesome-wpo";"null";"2014-10-14T15:18:35+00:00";5357;272;16;12;11;10;10;10;22;14;5;9;9;13;12;10;13;6;7;5;12;4;9;4;13;8;14;14
16989736;"popcorn-time/popcorn-app";"CSS";"2014-02-19T15:59:58+00:00";5345;63;10;4;4;1;4;1;3;4;0;4;3;1;3;1;4;2;0;2;2;1;2;3;0;1;3;0
702550;"zendframework/zf2";"PHP";"2010-06-04T02:42:05+00:00";5344;197;5;8;6;8;7;12;14;3;5;7;3;10;7;11;12;9;9;4;2;11;10;5;12;8;4;5
965782;"chriso/validator.js";"JavaScript";"2010-10-06T06:58:48+00:00";5343;1120;40;49;42;38;33;42;39;44;28;33;35;29;26;56;37;32;56;44;41;54;53;67;54;45;52;51
19953044;"google/flatbuffers";"C++";"2014-05-19T18:33:01+00:00";5329;1259;110;74;38;43;46;35;24;34;95;43;51;47;38;40;23;71;62;43;44;65;42;59;37;38;44;13
261335;"progit/progit";"Ruby";"2009-07-27T04:52:25+00:00";5324;237;17;12;6;8;5;15;6;10;3;6;13;5;6;12;5;13;14;11;14;7;7;13;12;8;6;3
5200099;"thoughtbot/guides";"Ruby";"2012-07-27T03:15:44+00:00";5323;838;25;65;38;33;31;28;72;19;22;30;27;37;36;36;30;29;28;32;25;32;30;28;30;24;27;24
17804584;"winterbe/java8-tutorial";"Java";"2014-03-16T17:25:43+00:00";5321;4941;8;14;1553;2252;248;92;61;70;36;30;40;58;45;29;30;35;26;36;35;27;31;36;42;32;32;43
13200787;"IFTTT/JazzHands";"Objective-C";"2013-09-29T22:03:15+00:00";5320;812;37;25;34;32;26;26;25;33;29;12;19;31;69;33;39;51;40;32;26;39;33;32;18;26;21;24
7639232;"angular/protractor";"JavaScript";"2013-01-16T04:30:53+00:00";5318;844;35;38;33;29;26;41;32;29;25;33;42;22;29;32;46;33;36;26;32;47;26;27;30;36;25;34
23301468;"daimajia/AndroidSwipeLayout";"Java";"2014-08-25T04:09:33+00:00";5311;1406;46;48;46;62;61;47;41;43;34;46;45;59;48;39;23;48;35;56;78;119;86;67;82;69;66;12
2759563;"tonymillion/Reachability";"Objective-C";"2011-11-12T00:45:36+00:00";5307;696;32;33;25;30;36;27;28;23;32;22;24;27;38;29;18;9;26;36;36;24;25;20;18;20;26;32
909666;"ajaxorg/cloud9";"null";"2010-09-14T11:22:39+00:00";5303;51;2;3;2;0;1;2;2;2;2;1;1;2;2;3;2;1;1;4;1;2;3;4;3;2;1;2
1688596;"thoughtbot/laptop";"Shell";"2011-05-01T18:18:44+00:00";5297;757;21;29;23;29;56;44;26;18;25;14;48;45;50;45;33;32;19;26;16;20;26;17;19;26;26;24
12358097;"hackiftekhar/IQKeyboardManager";"Objective-C";"2013-08-25T11:32:48+00:00";5287;1690;56;49;64;59;63;73;63;89;51;60;72;64;74;63;53;27;55;62;60;78;82;82;71;77;80;63
24650339;"google/physical-web";"Java";"2014-09-30T18:32:14+00:00";5284;815;35;25;21;106;26;24;22;13;12;10;12;47;18;18;56;71;36;51;28;38;29;24;23;18;24;28
13234786;"jverdi/JVFloatLabeledTextField";"Objective-C";"2013-10-01T04:31:03+00:00";5283;641;25;47;28;25;24;35;24;18;26;15;17;27;25;26;19;16;18;16;21;33;43;29;16;21;21;26
5476048;"dangrossman/bootstrap-daterangepicker";"JavaScript";"2012-08-20T01:53:06+00:00";5282;827;37;31;31;23;34;28;33;31;30;13;49;35;36;34;27;23;29;43;34;39;33;25;37;31;38;23
692798;"b4winckler/macvim";"C";"2010-05-29T16:38:11+00:00";5281;304;14;22;19;9;14;8;8;14;10;11;7;10;22;14;11;8;8;19;13;12;8;12;9;5;10;7
37931301;"erikras/react-redux-universal-hot-example";"JavaScript";"2015-06-23T16:39:21+00:00";5281;3711;150;140;144;148;186;197;138;175;121;117;138;138;126;131;115;115;178;140;139;154;140;134;144;127;136;140
32553922;"hehonghui/android-tech-frontier";"null";"2015-03-20T00:36:37+00:00";5274;2372;66;70;91;61;66;73;58;95;83;63;99;69;88;71;53;19;88;182;141;189;109;113;97;82;80;166
747512;"clojure/clojure";"Java";"2010-06-29T20:03:33+00:00";5270;693;26;28;25;29;23;49;48;26;21;22;21;22;41;21;28;21;25;27;23;22;23;38;25;21;18;20
6296790;"spring-projects/spring-boot";"Java";"2012-10-19T15:02:57+00:00";5267;2089;49;82;72;82;83;78;84;78;60;48;73;73;73;67;67;53;74;82;89;80;110;106;88;127;110;101
3516624;"twitter/twemproxy";"C";"2012-02-22T16:53:58+00:00";5264;741;40;26;37;43;25;40;21;27;34;28;20;22;23;29;22;13;30;21;29;27;29;29;30;32;28;36
12434060;"babun/babun";"Shell";"2013-08-28T13:21:50+00:00";5262;1400;83;50;54;67;38;53;49;55;23;24;92;60;29;60;71;48;59;56;72;51;47;61;72;32;40;54
21109196;"PureLayout/PureLayout";"Objective-C";"2014-06-23T00:13:14+00:00";5259;1151;51;74;63;44;56;54;45;60;42;32;42;42;50;37;34;30;34;38;33;53;45;36;31;36;43;46
3598373;"square/crossfilter";"JavaScript";"2012-03-02T02:10:44+00:00";5256;383;16;15;19;18;14;19;11;9;8;5;14;20;22;31;11;14;13;22;10;11;14;11;15;9;14;18
8966356;"mitchellh/packer";"Go";"2013-03-23T05:43:03+00:00";5251;669;23;34;28;31;17;25;9;22;23;22;28;32;28;31;28;18;24;33;26;33;24;18;26;24;34;28
26481815;"Ramotion/animated-tab-bar";"Swift";"2014-11-11T11:20:04+00:00";5249;1626;29;60;91;82;87;69;57;70;58;46;40;42;46;34;97;69;75;69;42;48;44;36;105;65;98;67
1206546;"winstonjs/winston";"JavaScript";"2010-12-29T18:49:51+00:00";5240;1012;39;50;38;28;21;57;32;33;39;31;36;23;55;44;43;38;41;44;27;32;52;40;42;39;34;54
13597334;"HubSpot/tether";"JavaScript";"2013-10-15T17:47:11+00:00";5238;1155;29;33;59;56;46;46;57;42;43;22;64;37;65;51;36;44;45;46;35;34;54;41;34;54;47;35
36205608;"bang590/JSPatch";"Objective-C";"2015-05-25T02:37:22+00:00";5234;2706;87;59;106;72;54;53;152;54;66;50;135;91;71;150;108;19;95;88;103;149;119;164;160;151;160;190
6934395;"facebook/rocksdb";"C++";"2012-11-30T06:16:18+00:00";5233;1066;41;39;25;39;22;51;44;40;38;35;30;54;42;32;24;41;34;43;33;56;36;69;62;46;42;48
12228746;"sovereign/sovereign";"PHP";"2013-08-19T22:09:16+00:00";5228;446;26;23;27;15;14;12;15;22;15;12;13;16;34;17;21;16;27;11;19;15;20;7;12;14;13;10
2280459;"madrobby/keymaster";"JavaScript";"2011-08-27T19:00:25+00:00";5218;339;8;12;7;12;13;12;13;11;15;5;14;13;13;19;15;7;22;15;4;9;12;10;19;27;19;13
3567641;"dropbox/zxcvbn";"CoffeeScript";"2012-02-28T03:25:54+00:00";5218;1864;891;100;49;125;23;120;40;15;26;31;16;25;20;32;30;30;25;20;19;21;34;31;20;73;23;25
10518659;"tj/co";"JavaScript";"2013-06-06T04:06:16+00:00";5205;1335;57;66;52;42;53;46;33;43;60;60;46;67;60;52;41;45;56;60;40;45;51;61;53;37;55;54
2331413;"kien/ctrlp.vim";"VimL";"2011-09-05T23:36:43+00:00";5198;401;33;29;35;23;27;5;21;16;10;20;11;16;10;13;8;4;17;13;6;11;14;12;11;11;11;14
7833168;"elastic/kibana";"JavaScript";"2013-01-26T04:00:59+00:00";5197;939;55;41;37;50;23;30;36;24;25;24;38;25;46;40;29;28;31;29;32;40;53;41;29;48;40;45
7548986;"laravel/framework";"PHP";"2013-01-10T21:27:28+00:00";5196;1028;32;29;37;34;46;46;32;30;25;25;55;51;41;26;31;37;49;33;51;43;37;41;48;38;34;77
1276752;"brunch/brunch";"JavaScript";"2011-01-21T00:59:55+00:00";5192;560;20;29;23;15;21;27;17;8;18;22;20;27;15;24;22;11;26;27;31;19;24;24;21;23;24;22
912896;"liuliu/ccv";"C";"2010-09-15T15:59:47+00:00";5183;411;21;10;31;21;11;18;14;11;11;9;18;19;7;18;18;16;22;21;12;17;11;15;20;12;12;16
1280658;"CreateJS/EaselJS";"JavaScript";"2011-01-22T01:36:07+00:00";5174;564;21;21;14;24;25;16;21;25;24;22;26;18;25;21;22;18;29;25;28;19;18;22;19;20;28;13
9914221;"mutualmobile/MMDrawerController";"Objective-C";"2013-05-07T14:47:41+00:00";5173;1031;29;46;36;34;49;63;78;30;26;31;44;54;31;24;32;22;45;42;38;38;40;39;44;39;36;41
6834703;"EnterpriseQualityCoding/FizzBuzzEnterpriseEdition";"Java";"2012-11-24T00:14:41+00:00";5172;726;29;25;33;53;27;26;25;35;10;9;25;13;33;56;20;33;30;15;30;28;26;39;37;32;18;19
2269353;"desandro/imagesloaded";"JavaScript";"2011-08-25T17:28:58+00:00";5171;690;30;21;28;31;22;34;24;23;23;31;23;32;22;30;17;21;35;30;37;30;35;20;16;21;27;27
6319157;"taye/interact.js";"JavaScript";"2012-10-21T10:05:19+00:00";5167;600;20;17;27;20;14;13;17;13;10;10;19;11;17;21;13;32;17;26;13;18;27;109;49;26;24;17
45307548;"neutraltone/awesome-stock-resources";"null";"2015-10-31T15:45:23+00:00";5167;5165;19;954;2489;471;624;194;105;29;30;19;16;14;26;15;17;9;10;20;15;6;8;17;20;13;13;12
34056623;"forkingdog/UITableView-FDTemplateLayoutCell";"Objective-C";"2015-04-16T13:14:19+00:00";5156;2006;86;86;67;104;98;146;88;68;88;59;82;88;78;63;20;16;78;56;69;72;65;97;92;67;84;89
37950166;"Microsoft/WinObjC";"Objective-C++";"2015-06-23T23:14:58+00:00";5154;795;23;23;24;90;49;99;27;38;11;12;18;26;45;19;17;26;41;53;31;19;11;16;24;16;15;22
16722900;"ipfs/ipfs";"null";"2014-02-11T07:28:24+00:00";5151;2065;65;55;66;58;49;61;51;40;110;58;84;57;39;94;52;53;80;86;54;47;48;499;115;52;43;49
448045;"sebastianbergmann/phpunit";"PHP";"2009-12-24T13:16:23+00:00";5149;490;19;14;15;19;15;24;24;17;24;15;12;16;14;24;19;20;17;18;21;22;17;20;26;17;13;28
3605299;"baconjs/bacon.js";"CoffeeScript";"2012-03-02T19:21:42+00:00";5144;487;26;22;23;30;18;21;14;21;16;14;32;20;21;11;15;15;13;18;31;13;12;16;19;16;14;16
261943;"middleman/middleman";"Ruby";"2009-07-27T21:41:11+00:00";5131;549;15;53;33;28;17;15;15;20;12;16;29;13;23;29;20;19;18;24;30;25;24;13;14;16;13;15
31186658;"hangtwenty/dive-into-machine-learning";"null";"2015-02-22T23:48:16+00:00";5130;4471;8;2166;939;178;156;138;52;102;39;42;52;84;48;40;52;29;27;37;48;32;28;32;34;25;43;40
31929346;"googlesamples/android-UniversalMusicPlayer";"Java";"2015-03-10T00:04:35+00:00";5127;1244;36;41;35;23;41;48;42;27;42;120;67;36;69;48;34;21;47;63;54;63;59;50;29;46;57;46
33263118;"gorhill/uBlock";"JavaScript";"2015-04-01T17:51:11+00:00";5121;1914;120;84;48;50;57;51;52;54;44;67;66;62;67;62;57;74;72;36;155;230;97;55;74;55;61;64
1762028;"zwaldowski/BlocksKit";"Objective-C";"2011-05-17T18:06:36+00:00";5117;743;29;25;24;39;32;50;19;35;28;23;20;28;55;33;24;7;23;21;32;35;20;24;21;37;30;29
36470590;"chrisbanes/cheesesquare";"Java";"2015-05-28T22:54:34+00:00";5113;1428;68;68;69;49;50;60;52;47;42;136;75;51;71;35;42;29;43;49;58;47;61;39;50;45;38;54
4924151;"ExactTarget/fuelux";"JavaScript";"2012-07-06T12:12:47+00:00";5105;283;9;11;13;17;7;9;13;11;14;12;21;9;7;9;13;9;13;14;9;7;10;10;8;13;8;7
116252;"stubbornella/oocss";"JavaScript";"2009-01-28T02:13:19+00:00";5104;329;10;11;20;16;14;19;15;10;9;16;15;14;8;13;7;13;10;12;12;14;6;11;17;12;13;12
6969835;"icanzilb/JSONModel";"Objective-C";"2012-12-02T17:19:21+00:00";5097;970;52;41;32;40;43;47;35;35;40;26;37;33;34;22;25;21;40;35;16;50;37;35;34;65;47;48
29857799;"facebook/infer";"OCaml";"2015-01-26T11:19:13+00:00";5093;869;49;35;30;23;27;28;44;19;21;41;66;38;24;26;28;36;37;28;55;37;45;37;32;35;28;0
14046563;"Bearded-Hen/Android-Bootstrap";"Java";"2013-11-01T15:36:17+00:00";5083;542;15;15;14;17;20;19;11;20;20;11;24;25;19;21;17;6;12;23;18;56;42;27;20;23;26;21
1157388;"tmuxinator/tmuxinator";"Ruby";"2010-12-10T21:49:50+00:00";5082;749;23;26;33;27;30;22;32;20;23;26;21;27;29;44;40;37;37;41;19;27;33;25;38;15;32;22
12631084;"HubSpot/vex";"CSS";"2013-09-05T23:09:57+00:00";5071;467;13;19;14;21;13;16;18;15;10;12;17;14;15;14;19;23;17;12;13;36;36;26;19;23;16;16
14831922;"loadfive/Knwl.js";"JavaScript";"2013-12-01T01:53:53+00:00";5068;241;7;9;5;31;24;12;8;11;16;8;5;7;7;3;9;2;8;7;9;7;7;7;7;11;6;8
1234783;"mobile-shell/mosh";"C++";"2011-01-09T09:41:02+00:00";5067;541;11;19;20;20;53;34;19;14;12;12;19;31;25;15;11;20;21;19;18;20;19;10;24;18;30;27
10697582;"jscs-dev/node-jscs";"JavaScript";"2013-06-14T20:53:48+00:00";5062;885;36;38;19;37;26;47;32;26;37;51;38;39;32;33;27;37;45;30;33;29;35;27;30;29;54;18
24812854;"alsotang/node-lessons";"JavaScript";"2014-10-05T09:57:08+00:00";5061;1741;70;58;77;76;60;50;77;60;54;82;67;65;77;69;56;25;56;46;79;66;92;94;69;75;72;69
34676773;"antirez/disque";"C";"2015-04-27T16:06:09+00:00";5056;1190;23;17;11;21;24;23;21;30;423;134;55;60;32;33;45;14;29;17;20;24;24;20;36;30;20;4
20446799;"dzenbot/DZNEmptyDataSet";"Objective-C";"2014-06-03T14:50:31+00:00";5055;1621;81;59;37;65;39;67;41;53;60;34;57;63;80;102;60;41;54;60;76;62;64;75;58;46;82;105
6804324;"yeoman/generator-angular";"JavaScript";"2012-11-21T22:43:39+00:00";5054;826;46;35;46;37;39;37;26;37;29;22;19;28;36;36;32;31;28;34;30;32;28;25;26;27;36;24
37991989;"coodict/javascript-in-one-pic";"null";"2015-06-24T15:09:02+00:00";5048;710;11;24;45;26;34;7;8;19;18;115;164;35;9;5;24;15;15;6;21;21;14;17;20;14;16;7
26783295;"Mashape/kong";"Lua";"2014-11-17T23:56:08+00:00";5045;2093;115;53;65;63;67;69;140;68;56;54;53;62;75;84;86;73;72;150;78;66;100;97;70;75;87;115
20105255;"CoderMJLee/MJExtension";"Objective-C";"2014-05-23T15:54:00+00:00";5028;1800;96;74;103;92;93;83;83;59;66;54;67;75;67;57;26;9;63;55;73;81;60;80;69;66;66;83
10379607;"buger/gor";"Go";"2013-05-30T09:29:07+00:00";5022;845;30;33;39;27;24;20;26;20;15;24;26;61;28;43;81;16;29;34;37;37;35;30;29;27;26;48
6007295;"fxsjy/jieba";"Python";"2012-09-29T07:52:01+00:00";4996;1202;50;50;54;55;51;36;43;47;57;42;50;29;58;36;24;21;28;31;41;56;64;57;49;47;73;53
7240954;"powerline/fonts";"Shell";"2012-12-19T13:31:50+00:00";4994;1570;46;50;53;67;44;71;60;47;35;50;55;73;56;60;67;62;64;58;77;74;71;65;73;55;67;70
5279091;"square/dagger";"Java";"2012-08-02T23:25:32+00:00";4989;965;38;33;35;34;29;38;32;42;42;37;39;41;43;46;21;13;36;40;48;44;53;43;44;28;37;29
18440563;"mxcl/PromiseKit";"Swift";"2014-04-04T13:54:37+00:00";4985;1253;33;34;49;69;62;77;48;36;35;34;45;43;32;35;36;26;50;30;144;99;43;38;41;31;41;42
15193430;"codecombat/codecombat";"CoffeeScript";"2013-12-14T21:47:37+00:00";4983;510;28;31;12;25;24;23;15;13;20;10;24;16;15;12;29;17;26;20;21;28;17;15;18;16;21;14
6709682;"novus/nvd3";"JavaScript";"2012-11-15T18:51:59+00:00";4977;734;30;33;27;23;30;35;31;13;17;15;25;29;35;20;25;28;57;27;26;25;21;26;40;32;38;26
14235657;"north/north";"CSS";"2013-11-08T15:00:48+00:00";4975;98;3;4;2;2;6;3;5;3;4;1;7;4;5;2;1;6;4;5;6;4;4;6;2;3;3;3
29078997;"dotnet/roslyn";"C#";"2015-01-11T02:39:03+00:00";4974;1474;59;50;49;69;47;86;78;59;48;57;52;45;56;55;46;40;35;55;70;58;48;45;63;69;69;66
3432266;"JetBrains/kotlin";"Java";"2012-02-13T17:29:58+00:00";4969;2770;101;91;52;44;87;69;43;54;42;69;50;62;53;93;38;975;182;108;97;102;84;58;73;71;62;10
41215439;"CosmicMind/Material";"Swift";"2015-08-22T16:21:53+00:00";4968;4900;3;2;3;57;173;384;390;178;58;42;37;23;20;1021;1217;195;268;174;174;101;111;58;57;49;53;52
1295612;"flot/flot";"JavaScript";"2011-01-26T15:48:51+00:00";4960;349;13;20;13;13;13;10;12;13;17;14;14;20;10;18;12;3;12;10;14;17;12;16;12;13;13;15
10664;"cucumber/cucumber-ruby";"Ruby";"2008-04-17T18:19:13+00:00";4955;93;3;5;2;8;0;4;3;3;0;1;4;5;3;2;6;6;4;5;4;0;4;5;5;3;3;5
2909429;"nicolargo/glances";"Python";"2011-12-04T08:49:15+00:00";4953;1165;19;23;18;26;26;157;51;36;83;29;64;49;38;35;58;113;35;64;42;16;39;41;30;20;30;23
14095175;"SFTtech/openage";"C++";"2013-11-03T22:35:23+00:00";4953;1848;2;25;15;44;12;11;37;43;75;541;725;49;21;28;15;17;22;12;26;44;14;17;15;17;14;7
6761380;"vitalets/x-editable";"JavaScript";"2012-11-19T14:12:46+00:00";4951;393;18;12;17;10;20;11;18;9;12;27;21;14;17;13;12;17;18;11;15;14;16;13;25;18;13;2
29891188;"feross/standard";"JavaScript";"2015-01-27T01:23:31+00:00";4951;2014;51;62;62;68;47;48;43;53;38;49;198;129;102;80;104;112;80;100;86;74;54;78;75;105;63;53
40638363;"git-up/GitUp";"Objective-C";"2015-08-13T04:11:10+00:00";4950;1436;38;51;61;49;33;24;27;55;37;23;49;36;38;28;36;35;22;46;253;245;46;34;36;74;34;26
1661758;"restify/node-restify";"JavaScript";"2011-04-25T21:19:26+00:00";4948;1072;42;31;82;53;31;80;52;33;40;30;49;35;36;32;34;35;35;38;35;46;36;43;41;33;37;33
715547;"highcharts/highcharts";"JavaScript";"2010-06-11T12:23:53+00:00";4947;721;28;37;20;23;21;33;29;30;25;29;26;28;36;28;25;21;32;35;27;27;33;30;29;20;19;30
31865176;"lgvalle/Material-Animations";"Java";"2015-03-08T20:54:00+00:00";4947;2103;54;60;63;57;71;50;67;63;56;201;102;98;79;105;70;40;68;56;74;116;91;107;81;121;74;79
3748229;"rails-api/rails-api";"Ruby";"2012-03-17T14:39:31+00:00";4934;366;23;25;17;15;17;13;20;17;13;14;14;18;12;14;12;10;21;4;18;9;13;10;8;12;11;6
21113349;"daimajia/AndroidViewAnimations";"Java";"2014-06-23T03:53:13+00:00";4928;1113;41;36;55;42;58;37;36;35;27;46;50;39;42;44;24;34;31;51;70;59;54;46;54;47;53;2
3301046;"square/SocketRocket";"Objective-C";"2012-01-30T00:21:34+00:00";4918;668;30;25;23;24;33;25;29;14;20;16;30;31;24;24;21;13;23;33;31;30;30;16;23;27;41;32
43830564;"auchenberg/volkswagen";"JavaScript";"2015-10-07T16:51:21+00:00";4902;578;100;51;36;35;25;20;21;14;20;10;25;15;22;19;17;20;31;23;14;8;6;6;7;7;16;10
13426154;"HubSpot/odometer";"CSS";"2013-10-08T21:32:22+00:00";4900;358;13;15;13;8;11;16;9;17;7;12;17;13;12;13;12;13;24;14;17;7;8;10;18;33;17;9
812610;"guard/guard";"Ruby";"2010-08-02T16:26:44+00:00";4899;333;24;9;23;16;17;8;6;10;10;17;13;16;12;16;7;25;18;8;9;15;12;11;14;7;9;1
5499847;"square/PonyDebugger";"Objective-C";"2012-08-21T19:25:40+00:00";4884;471;21;26;26;30;18;17;14;16;20;15;21;20;19;23;11;11;10;15;15;18;18;19;22;11;19;16
21935031;"fffaraz/awesome-cpp";"null";"2014-07-17T08:51:11+00:00";4881;1307;48;43;41;84;40;38;37;40;52;50;45;46;53;65;55;47;79;54;42;46;58;49;61;49;43;42
8877512;"nhaarman/ListViewAnimations";"Java";"2013-03-19T11:59:23+00:00";4878;649;19;20;31;24;16;28;28;21;27;28;30;29;24;23;20;12;12;16;22;40;38;32;31;22;29;27
9705586;"astuetz/PagerSlidingTabStrip";"Java";"2013-04-26T22:36:42+00:00";4878;791;34;34;35;26;39;26;30;32;36;23;34;27;27;21;23;10;26;42;30;38;41;38;33;23;32;31
8936633;"maxogden/art-of-node";"JavaScript";"2013-03-21T19:17:16+00:00";4877;1038;39;34;34;80;27;29;44;32;29;41;48;34;42;34;30;37;101;43;25;36;32;31;31;42;49;34
30444489;"jbranchaud/til";"VimL";"2015-02-07T04:03:24+00:00";4874;4862;0;1;1;2;1;0;0;0;1;1;1;0;0;0;5;3638;730;147;126;78;31;30;18;15;22;14
2700474;"alibaba/fastjson";"Java";"2011-11-03T06:58:52+00:00";4873;1613;58;47;43;78;51;55;58;54;35;51;66;52;52;50;38;10;44;46;62;112;94;83;65;85;95;129
30120110;"mikepenz/MaterialDrawer";"Java";"2015-01-31T17:37:10+00:00";4870;1788;59;70;50;59;44;44;58;53;64;147;106;63;68;55;46;40;63;66;126;94;86;76;54;78;65;54
43279131;"connors/photon";"CSS";"2015-09-28T04:03:26+00:00";4869;1513;149;141;98;64;90;46;44;53;45;61;62;52;82;56;34;48;36;50;52;48;51;31;31;41;43;5
1791673;"imakewebthings/deck.js";"JavaScript";"2011-05-24T04:23:15+00:00";4869;210;10;10;8;6;11;10;8;10;5;6;6;6;5;11;9;8;8;8;9;2;13;5;11;9;7;9
3671042;"olton/Metro-UI-CSS";"JavaScript";"2012-03-09T13:54:28+00:00";4857;372;15;19;9;10;13;13;19;15;10;16;16;18;19;17;10;15;16;16;12;17;15;18;13;6;14;11
914603;"es-shims/es5-shim";"JavaScript";"2010-09-16T05:54:16+00:00";4854;649;30;25;24;23;23;27;24;34;22;32;38;30;26;25;24;12;21;23;34;30;26;12;26;18;22;18
11423758;"mame/quine-relay";"Ruby";"2013-07-15T13:29:20+00:00";4850;339;14;10;10;9;10;10;19;8;6;10;12;21;12;28;14;25;10;9;6;6;16;37;17;9;9;2
13863797;"Pixelkit/PixelKit-Bootstrap-UI-Kits";"CSS";"2013-10-25T15:01:53+00:00";4846;190;2;6;6;5;6;6;7;13;5;9;6;10;10;7;7;3;9;6;7;4;2;31;4;6;10;3
32551735;"primer/primer";"CSS";"2015-03-19T23:31:21+00:00";4846;682;20;32;40;29;19;19;53;35;24;12;19;18;18;21;21;16;16;27;24;30;18;32;69;39;19;12
4714614;"dc-js/dc.js";"JavaScript";"2012-06-19T14:20:30+00:00";4845;512;25;16;9;22;22;15;42;18;11;5;22;28;11;19;23;13;18;28;8;23;19;11;42;21;22;19
13911118;"angular-fullstack/generator-angular-fullstack";"JavaScript";"2013-10-27T21:56:18+00:00";4843;917;28;26;39;35;41;27;41;42;35;31;42;36;43;40;44;34;44;32;37;36;29;34;32;25;27;37
519832;"mitmproxy/mitmproxy";"JavaScript";"2010-02-16T04:10:13+00:00";4843;864;29;40;34;27;36;38;27;32;26;24;21;27;35;45;39;19;43;36;43;38;37;29;42;26;32;39
7497;"justinfrench/formtastic";"Ruby";"2008-04-07T11:18:11+00:00";4840;144;9;1;9;5;5;3;8;3;7;8;8;7;2;11;3;4;8;2;7;7;6;3;8;5;4;1
2830198;"aterrien/jQuery-Knob";"JavaScript";"2011-11-22T19:10:52+00:00";4840;266;15;13;16;7;18;9;8;11;7;5;12;7;16;14;8;10;13;12;9;5;6;9;12;5;5;14
20999018;"sdegutis/mjolnir";"C";"2014-06-19T12:10:55+00:00";4834;199;9;6;3;8;4;5;4;20;20;10;6;10;14;11;9;6;9;3;7;6;4;7;4;4;6;4
24478678;"Rich-Harris/ramjet";"HTML";"2014-09-25T23:17:22+00:00";4813;507;10;4;12;11;2;9;263;14;12;12;15;3;3;5;6;5;37;7;10;12;14;5;10;10;6;10
6887813;"crystal-lang/crystal";"Crystal";"2012-11-27T17:32:32+00:00";4807;1284;55;33;59;43;55;34;55;63;66;68;40;25;24;40;58;22;53;57;46;74;71;90;53;39;36;25
2400938;"paulasmuth/fnordmetric";"C++";"2011-09-16T17:58:37+00:00";4807;103;7;6;1;2;3;5;7;3;4;5;6;7;4;4;6;1;3;3;1;3;3;2;4;4;5;4
26500787;"tonsky/FiraCode";"Clojure";"2014-11-11T19:32:38+00:00";4802;2567;109;55;54;25;26;41;28;426;484;65;75;92;69;64;47;215;160;79;69;49;69;39;38;40;82;67
5245894;"ractivejs/ractive";"JavaScript";"2012-07-31T13:08:09+00:00";4798;450;31;24;14;21;23;10;15;22;25;15;14;19;17;17;17;11;18;22;13;15;14;9;15;15;18;16
27729880;"grpc/grpc";"C";"2014-12-08T18:58:53+00:00";4797;1306;46;54;39;41;35;40;45;34;28;49;61;44;47;55;25;58;66;62;62;67;81;54;51;85;74;3
11827098;"maroslaw/rainyday.js";"JavaScript";"2013-08-01T20:37:07+00:00";4797;263;11;14;9;6;19;8;6;4;5;5;5;12;18;4;4;8;4;7;6;5;15;11;14;38;16;9
2055965;"swagger-api/swagger-ui";"JavaScript";"2011-07-15T22:56:39+00:00";4788;1297;39;52;48;50;54;46;43;54;27;29;51;39;75;54;40;36;50;64;50;64;63;41;57;56;68;47
17065530;"facebook/chisel";"Python";"2014-02-21T18:24:17+00:00";4788;898;59;28;78;57;35;26;50;47;27;19;32;35;33;27;14;7;26;29;35;22;30;28;30;40;39;45
26103342;"nate-parrott/Flashlight";"Python";"2014-11-03T04:05:25+00:00";4788;412;20;19;22;24;17;17;15;14;19;19;15;15;21;20;11;20;16;17;10;12;8;18;10;14;16;3
21463898;"twostairs/paperwork";"PHP";"2014-07-03T13:42:20+00:00";4780;521;15;22;18;15;13;19;15;30;9;17;24;39;25;22;18;16;51;15;19;17;18;19;16;18;19;12
106310;"junit-team/junit4";"Java";"2009-01-13T03:41:26+00:00";4772;756;22;23;25;39;35;33;30;39;18;32;29;32;36;23;26;22;28;37;33;26;30;22;30;24;29;33
356756;"technomancy/leiningen";"Clojure";"2009-11-01T05:50:07+00:00";4770;488;19;23;21;24;20;18;15;19;17;21;19;19;15;15;18;13;18;23;20;11;15;19;24;17;23;22
13862381;"DrKLO/Telegram";"C";"2013-10-25T14:08:10+00:00";4767;1155;64;32;34;56;38;70;45;68;30;37;59;44;36;43;35;18;45;50;42;44;40;42;38;50;51;44
45261969;"nickbutcher/plaid";"Java";"2015-10-30T16:10:56+00:00";4763;4757;843;1805;288;152;120;169;143;131;72;189;95;72;76;44;89;38;37;50;47;62;44;43;31;32;42;43
7744300;"alexwolfe/Buttons";"JavaScript";"2013-01-22T01:57:38+00:00";4757;257;10;7;6;10;11;9;11;8;13;18;10;11;9;10;5;6;7;8;8;22;9;13;16;12;5;3
21133266;"android-cn/android-open-project-analysis";"null";"2014-06-23T16:20:15+00:00";4756;899;28;37;36;51;33;37;33;28;31;43;41;28;40;19;5;30;34;76;49;40;32;34;43;28;37;6
2889116;"levey/AwesomeMenu";"Objective-C";"2011-12-01T06:12:49+00:00";4748;431;7;19;17;20;16;23;30;31;19;21;25;23;16;16;6;3;10;13;11;19;12;22;11;18;10;13
29703871;"facebook/stetho";"Java";"2015-01-22T22:34:10+00:00";4748;1353;35;20;21;34;29;54;49;34;26;79;53;55;54;50;30;37;34;81;52;91;72;70;47;73;98;75
26568234;"liaohuqiu/android-Ultra-Pull-To-Refresh";"Java";"2014-11-13T03:13:10+00:00";4746;1682;58;65;47;54;48;43;66;101;122;64;61;60;43;40;29;13;60;67;71;89;99;80;71;60;77;94
23515024;"octalmage/robotjs";"C";"2014-08-31T14:13:47+00:00";4744;674;30;23;7;22;115;76;28;18;23;26;17;22;20;14;14;12;28;24;21;23;21;25;12;15;14;24
5971563;"jschr/bootstrap-modal";"JavaScript";"2012-09-26T20:06:00+00:00";4737;237;9;12;8;5;12;6;11;7;8;7;11;9;10;12;8;8;10;7;10;13;6;4;14;11;10;9
21397581;"reflux/refluxjs";"JavaScript";"2014-07-01T18:05:30+00:00";4719;853;59;59;45;63;44;62;38;35;24;24;31;42;30;24;12;17;32;26;31;24;22;26;19;20;31;13
4930931;"codeguy/php-the-right-way";"CSS";"2012-07-06T20:49:45+00:00";4717;584;28;26;19;23;25;37;33;33;20;14;14;22;25;29;11;25;14;25;23;24;21;16;8;17;20;32
21829;"thoughtbot/factory_girl";"Ruby";"2008-06-03T13:55:37+00:00";4716;349;11;19;16;13;12;18;14;12;10;12;13;11;13;20;22;7;19;11;9;10;18;18;12;13;8;8
11061773;"eslint/eslint";"JavaScript";"2013-06-29T23:59:48+00:00";4716;1529;53;55;43;45;59;66;40;42;46;52;43;40;54;56;44;152;73;56;54;69;61;69;57;63;69;68
16501535;"metalsmith/metalsmith";"JavaScript";"2014-02-04T03:46:22+00:00";4714;845;45;44;42;30;31;26;40;27;34;21;48;41;22;18;39;35;31;47;33;27;32;27;13;40;28;24
13807606;"junegunn/fzf";"Go";"2013-10-23T16:04:23+00:00";4713;1894;64;91;108;65;64;54;59;47;29;98;80;73;101;83;84;73;89;89;102;63;54;60;54;46;118;46
1911523;"eclipse/vert.x";"Java";"2011-06-17T14:54:55+00:00";4712;678;36;22;35;21;27;18;22;25;29;11;26;24;26;35;35;17;29;29;29;38;30;25;19;24;21;25
4644745;"GoogleChrome/chrome-app-samples";"JavaScript";"2012-06-13T00:30:44+00:00";4706;561;17;26;21;17;25;19;28;32;16;24;20;18;16;27;33;15;22;19;26;19;16;24;17;24;27;13
26291683;"twitter/twemoji";"JavaScript";"2014-11-06T21:49:34+00:00";4705;1003;35;30;41;24;33;22;38;33;55;31;28;35;33;51;60;35;28;31;52;62;33;57;53;29;34;40
1217614;"xbmc/xbmc";"C++";"2011-01-03T21:18:51+00:00";4704;593;33;24;19;17;19;17;13;20;16;27;29;26;22;25;22;16;38;26;24;24;27;17;27;22;24;19
2915478;"ViewDeck/ViewDeck";"Objective-C";"2011-12-05T09:29:15+00:00";4701;286;20;10;12;7;11;11;12;15;7;16;13;10;15;9;2;7;3;14;14;13;13;14;9;16;11;2
17753931;"daniel-lundin/snabbt.js";"JavaScript";"2014-03-14T17:18:01+00:00";4697;239;13;15;6;10;10;12;5;10;10;8;12;15;10;6;11;0;9;2;8;8;7;17;5;8;10;12
5569059;"mishoo/UglifyJS2";"JavaScript";"2012-08-27T09:31:03+00:00";4696;759;35;28;34;29;31;17;28;20;27;26;29;37;25;32;23;38;29;36;34;32;36;21;44;33;34;1
1227;"mislav/will_paginate";"Ruby";"2008-02-25T20:21:40+00:00";4695;250;14;9;12;13;7;11;2;3;11;11;10;4;6;8;12;9;12;9;13;7;11;16;8;10;7;15
35658863;"puikinsh/gentelella";"HTML";"2015-05-15T06:57:27+00:00";4695;4081;21;20;21;21;24;19;15;17;17;13;14;26;24;14;21;20;17;40;54;65;75;101;73;1541;1512;296
14944045;"CanvasPod/Canvas";"Objective-C";"2013-12-05T04:40:14+00:00";4695;550;22;31;15;13;15;17;47;37;20;14;13;22;32;14;12;7;12;14;20;18;23;30;23;22;31;26
10410764;"umano/AndroidSlidingUpPanel";"Java";"2013-05-31T18:33:53+00:00";4691;964;45;37;37;32;31;36;35;33;37;24;31;39;37;30;36;26;47;38;38;63;42;44;33;33;34;46
5349565;"prestodb/presto";"Java";"2012-08-09T01:03:37+00:00";4691;745;34;36;32;26;27;31;26;29;25;30;26;53;41;28;19;10;25;35;27;28;23;22;35;26;21;30
2851691;"joemccann/dillinger";"JavaScript";"2011-11-25T19:17:07+00:00";4686;518;20;21;13;13;17;16;17;15;25;14;22;22;22;29;21;18;11;26;18;24;28;19;20;31;16;20
2893217;"tbranyen/backbone-boilerplate";"JavaScript";"2011-12-01T18:35:51+00:00";4683;104;3;7;6;5;3;7;6;4;4;4;7;2;3;3;1;8;2;4;6;2;2;3;5;2;2;3
12271469;"mail-in-a-box/mailinabox";"Python";"2013-08-21T13:56:50+00:00";4680;496;14;25;18;18;10;17;16;20;10;17;19;26;22;14;30;17;21;19;18;33;29;19;18;20;13;13
33581487;"callmecavs/layzr.js";"JavaScript";"2015-04-08T03:03:08+00:00";4679;840;16;13;35;13;14;45;11;27;11;18;11;16;316;55;15;41;47;29;20;12;16;10;5;16;13;15
184460;"celery/celery";"Python";"2009-04-24T11:31:24+00:00";4676;709;27;32;22;26;19;30;30;23;17;17;38;32;42;32;36;23;17;24;21;29;30;17;35;25;37;28
462292;"mongodb/node-mongodb-native";"JavaScript";"2010-01-07T12:50:50+00:00";4661;526;17;16;19;26;19;25;25;9;16;17;18;16;23;21;24;7;32;22;16;28;29;18;24;24;17;18
5694937;"jonobr1/two.js";"JavaScript";"2012-09-05T23:19:40+00:00";4657;229;13;6;5;5;5;13;7;9;8;7;7;13;12;10;11;10;8;8;9;13;8;10;9;7;1;15
18062944;"fatih/vim-go";"VimL";"2014-03-24T13:12:26+00:00";4655;1005;24;49;58;54;32;32;35;31;38;30;37;58;36;43;25;32;40;40;29;66;39;37;37;44;53;6
4188772;"CodeSeven/toastr";"JavaScript";"2012-05-01T01:38:04+00:00";4655;924;39;37;32;40;28;35;45;35;39;26;29;38;28;36;32;37;55;31;32;34;37;44;31;36;45;23
827590;"beetbox/beets";"Python";"2010-08-09T23:17:20+00:00";4654;485;22;17;11;32;13;17;13;18;8;19;23;21;11;11;17;14;29;27;16;16;24;13;24;22;16;31
21929029;"yangyangwithgnu/hardseed";"C++";"2014-07-17T04:50:32+00:00";4652;2780;14;9;12;25;19;9;15;5;4;7;14;9;1279;320;334;104;154;65;41;110;38;40;55;25;31;42
28135622;"USArmyResearchLab/Dshell";"Python";"2014-12-17T12:04:51+00:00";4651;205;12;6;7;17;8;11;6;11;7;8;11;5;8;10;6;7;6;8;3;4;11;3;8;9;4;9
17620347;"aspnet/Home";"PowerShell";"2014-03-11T06:09:42+00:00";4646;1079;37;40;39;68;50;46;43;30;34;35;46;32;48;56;44;36;41;45;46;42;42;34;39;40;38;28
184981;"memcached/memcached";"C";"2009-04-24T23:34:25+00:00";4646;749;19;18;30;24;35;27;25;26;37;23;29;31;32;25;24;18;26;29;37;47;50;29;28;20;31;29
743723;"marcuswestin/store.js";"JavaScript";"2010-06-27T20:29:33+00:00";4646;832;20;24;19;17;24;18;20;31;26;91;91;47;43;35;24;21;27;17;22;21;29;34;35;34;36;26
1376664;"Seldaek/monolog";"PHP";"2011-02-17T02:07:15+00:00";4642;761;23;25;38;32;39;27;35;27;17;26;38;26;29;32;21;15;27;50;38;25;29;33;29;23;25;32
30245748;"gizak/termui";"Go";"2015-02-03T14:09:27+00:00";4637;661;18;24;24;35;15;22;15;14;15;22;32;25;25;33;57;32;21;28;31;19;33;27;32;22;21;19
15642233;"karpathy/convnetjs";"JavaScript";"2014-01-05T00:12:15+00:00";4635;1222;29;33;44;61;74;35;34;46;37;26;43;30;64;41;30;37;36;33;40;51;80;86;51;55;80;46
10717112;"shipyard/shipyard";"JavaScript";"2013-06-16T07:25:25+00:00";4628;747;26;29;27;42;27;31;34;21;17;16;25;26;31;29;27;24;36;36;30;24;39;39;29;24;26;32
1714160;"NaturalNode/natural";"JavaScript";"2011-05-07T02:35:16+00:00";4626;783;27;27;34;23;22;35;25;33;16;25;31;33;26;24;28;29;36;18;25;28;36;34;41;44;44;39
312262;"philc/vimium";"CoffeeScript";"2009-09-20T07:08:19+00:00";4617;819;26;35;29;31;27;23;23;30;16;23;37;26;24;78;46;18;26;41;30;34;31;31;30;33;33;38
3451238;"yiisoft/yii";"PHP";"2012-02-15T16:26:22+00:00";4615;209;10;11;12;10;9;12;4;10;8;9;3;12;7;7;8;6;8;5;6;10;8;6;9;9;6;4
4641606;"imsky/holder";"JavaScript";"2012-06-12T19:00:26+00:00";4615;313;14;8;13;13;17;7;9;14;20;21;16;13;13;12;7;12;13;7;15;14;5;14;6;11;8;11
5297437;"coolwanglu/pdf2htmlEX";"C++";"2012-08-04T17:59:25+00:00";4613;511;32;23;17;28;20;11;20;16;11;10;18;13;13;15;25;18;17;14;17;22;17;18;19;37;40;20
774606;"bmatzelle/gow";"NSIS";"2010-07-14T13:53:06+00:00";4610;444;13;25;17;26;10;27;19;9;9;12;17;24;12;20;12;16;14;19;25;21;18;18;25;12;13;11
9265294;"lra/mackup";"Python";"2013-04-06T19:22:54+00:00";4605;1188;108;59;32;84;26;18;21;125;17;51;29;54;38;17;37;16;19;18;35;77;59;46;30;31;95;46
441854;"evilstreak/markdown-js";"JavaScript";"2009-12-18T15:31:48+00:00";4602;648;22;24;24;22;28;27;25;31;25;15;34;21;30;24;36;18;26;28;26;16;23;20;34;21;22;26
3301623;"tommoor/tinycon";"JavaScript";"2012-01-30T02:17:54+00:00";4601;107;8;6;14;7;4;7;3;3;5;4;5;3;2;1;2;7;4;2;3;3;6;1;4;2;1;0
32726377;"ruanyf/react-demos";"JavaScript";"2015-03-23T10:50:07+00:00";4600;2197;63;81;87;93;84;108;67;68;78;93;115;88;86;71;26;84;96;107;88;100;109;102;96;100;93;14
22720859;"mailgun/transactional-email-templates";"HTML";"2014-08-07T12:44:28+00:00";4592;515;15;15;20;19;17;17;22;10;22;12;14;14;18;22;23;17;27;28;19;26;18;24;19;22;31;24
17149519;"facebook/KVOController";"Objective-C";"2014-02-24T20:25:08+00:00";4591;580;25;29;27;24;19;34;18;27;14;16;19;20;26;18;10;8;18;25;30;23;30;19;31;20;24;26
37246537;"chenglou/react-motion";"JavaScript";"2015-06-11T07:38:23+00:00";4587;2083;61;66;74;65;42;59;61;114;60;59;74;145;73;70;77;82;78;101;75;76;90;106;82;110;100;83
21127643;"rdash/rdash-angular";"HTML";"2014-06-23T13:42:14+00:00";4586;299;12;13;15;12;9;12;11;14;4;13;5;14;13;10;7;10;9;15;11;16;18;10;16;10;17;3
4431560;"necolas/idiomatic-css";"null";"2012-05-24T10:21:44+00:00";4574;393;17;19;17;18;15;18;15;15;11;10;12;17;5;6;15;13;17;21;19;10;10;11;24;15;24;19
2798959;"skwp/dotfiles";"Ruby";"2011-11-17T22:01:19+00:00";4574;442;16;14;27;12;20;27;13;19;16;14;8;16;10;12;18;17;15;18;15;16;16;31;27;14;21;10
20506004;"Quick/Quick";"Swift";"2014-06-05T00:29:53+00:00";4567;1111;42;37;35;26;14;38;48;50;44;32;47;49;43;43;37;68;45;51;70;41;35;35;41;36;57;47
40997482;"vim/vim";"C";"2015-08-18T21:03:56+00:00";4563;2419;58;75;41;69;58;64;54;57;59;43;48;74;77;77;57;57;60;70;63;57;42;60;46;46;882;125
16368651;"BoltsFramework/Bolts-ObjC";"Objective-C";"2014-01-30T04:54:14+00:00";4557;562;22;35;32;32;15;22;18;24;19;17;11;29;19;34;18;16;18;15;21;17;25;21;12;17;39;14
11195700;"Khan/KaTeX";"JavaScript";"2013-07-05T09:01:54+00:00";4555;578;36;17;21;26;19;16;23;20;20;30;21;19;22;7;18;20;15;28;35;19;29;22;22;40;18;15
560495;"jsdoc3/jsdoc";"JavaScript";"2010-03-13T09:18:03+00:00";4551;844;32;29;33;29;41;39;37;34;25;24;34;25;34;25;30;31;40;30;28;40;37;33;30;30;41;33
1007362;"twitter/finagle";"Scala";"2010-10-19T22:10:09+00:00";4550;700;21;20;21;28;25;34;32;30;15;23;21;24;19;19;31;19;59;37;25;35;27;28;27;23;29;28
791611;"mono/mono";"C#";"2010-07-22T18:06:36+00:00";4549;692;29;24;18;26;24;39;27;24;22;19;25;17;18;22;18;18;24;33;24;24;25;26;68;43;22;33
2688455;"lokesh/color-thief";"JavaScript";"2011-11-01T15:33:12+00:00";4546;634;32;25;22;20;27;23;37;16;25;16;22;28;26;24;27;12;32;27;26;26;25;32;15;17;24;28
17728164;"hashicorp/terraform";"Go";"2014-03-13T22:25:48+00:00";4545;1320;57;57;38;48;31;35;47;48;31;35;48;59;51;66;61;49;56;63;53;47;61;40;52;62;65;60
20232642;"schneiderandre/popping";"Objective-C";"2014-05-27T19:30:07+00:00";4542;634;20;34;21;29;20;34;24;25;24;23;24;24;29;15;11;7;20;24;25;38;44;23;21;21;28;26
30987756;"LeaVerou/awesomplete";"JavaScript";"2015-02-18T21:24:14+00:00";4538;616;9;16;12;9;14;26;29;34;23;61;56;32;40;24;14;19;37;20;16;30;17;13;14;12;25;14
12104024;"datasciencemasters/go";"null";"2013-08-14T08:33:55+00:00";4536;660;18;13;24;33;19;16;16;22;18;9;28;24;22;29;19;17;28;24;24;18;19;50;50;51;36;33
25095239;"aFarkas/lazysizes";"JavaScript";"2014-10-11T21:03:26+00:00";4536;869;39;38;22;19;33;21;33;36;42;18;28;22;29;28;30;23;89;88;54;27;30;22;25;23;23;27
34533286;"florent37/MaterialViewPager";"Java";"2015-04-24T17:53:15+00:00";4526;1237;40;37;35;42;26;33;44;32;37;215;73;60;46;41;45;24;43;30;37;52;56;54;33;37;43;22
23112526;"android10/Android-CleanArchitecture";"Java";"2014-08-19T14:09:26+00:00";4525;2362;65;78;80;77;92;65;62;58;59;60;96;80;91;77;79;113;136;109;117;131;123;91;94;99;105;125
5508088;"svg/svgo";"JavaScript";"2012-08-22T10:41:43+00:00";4517;1052;34;35;46;29;38;34;29;29;21;30;46;33;38;40;36;41;48;56;63;88;42;43;38;36;36;43
11010098;"epochjs/epoch";"HTML";"2013-06-27T23:04:32+00:00";4506;243;15;11;10;11;7;8;7;7;15;3;14;5;7;9;11;5;6;16;7;9;14;6;14;13;8;5
11726680;"h5bp/server-configs-nginx";"Nginx";"2013-07-28T22:19:57+00:00";4500;672;22;20;32;26;22;54;31;17;23;20;16;40;32;27;30;23;26;13;24;22;26;19;37;22;26;22
17535332;"qyuhen/book";"null";"2014-03-08T04:47:43+00:00";4498;872;18;31;18;37;28;20;29;115;46;42;68;25;31;29;29;11;21;29;28;36;31;23;35;44;24;24
5664897;"bup/bup";"Python";"2012-09-03T22:51:40+00:00";4493;347;11;7;8;18;5;8;5;10;5;16;6;16;7;11;15;61;22;14;8;8;21;14;7;10;18;16
5363235;"componentjs/component";"JavaScript";"2012-08-10T00:48:03+00:00";4491;169;7;12;11;6;5;8;11;10;7;7;9;5;5;3;6;5;8;4;5;6;2;5;4;8;4;6
1420493;"travis-ci/travis-ci";"null";"2011-02-28T06:30:40+00:00";4487;569;12;25;30;23;20;28;29;14;20;23;29;22;19;29;31;29;18;20;25;17;18;24;20;23;20;1
11715753;"robertdavidgraham/masscan";"C";"2013-07-28T05:35:33+00:00";4486;664;22;12;14;16;13;30;21;27;8;21;58;19;20;19;17;19;28;15;33;35;17;31;78;27;19;45
45547;"jquery/sizzle";"JavaScript";"2008-08-24T20:38:54+00:00";4480;376;19;20;17;10;10;11;20;16;18;10;8;13;11;23;14;10;16;11;15;19;14;9;14;17;14;17
5905330;"greensock/GreenSock-JS";"JavaScript";"2012-09-21T18:03:25+00:00";4480;863;41;24;28;31;25;36;33;35;23;21;43;36;36;41;36;33;42;30;31;30;33;35;33;33;36;38
5888353;"spotify/luigi";"Python";"2012-09-20T15:06:38+00:00";4479;1131;53;99;44;50;52;45;45;46;30;17;27;50;44;52;53;36;34;54;41;28;40;36;30;41;38;46
2626751;"greenrobot/greenDAO";"Java";"2011-10-22T16:15:14+00:00";4478;1244;55;43;37;47;38;51;61;50;42;48;52;40;51;49;36;24;32;37;61;74;59;58;50;46;52;51
3289628;"needim/noty";"JavaScript";"2012-01-28T09:15:14+00:00";4473;342;8;11;18;11;13;17;23;14;16;12;15;16;8;14;8;13;10;14;12;20;15;11;7;15;10;11
20667410;"raywenderlich/swift-style-guide";"null";"2014-06-10T00:52:42+00:00";4468;1381;48;39;67;140;59;46;59;40;41;44;56;54;55;51;48;45;33;52;50;54;67;48;58;47;39;41
44218803;"gabrielbull/react-desktop";"JavaScript";"2015-10-14T02:22:59+00:00";4467;1400;317;159;116;82;40;39;29;47;36;28;20;52;24;34;25;16;36;40;34;40;37;36;33;30;21;29
10851820;"ramda/ramda";"JavaScript";"2013-06-21T20:32:35+00:00";4463;1525;62;51;56;45;40;44;44;44;36;50;45;66;50;53;47;39;63;57;61;139;126;70;47;69;58;63
5710848;"TelescopeJS/Telescope";"JavaScript";"2012-09-07T01:13:24+00:00";4457;546;24;22;21;18;19;24;20;20;14;31;19;23;28;27;23;16;9;42;19;23;11;12;19;18;14;30
5972219;"silviomoreto/bootstrap-select";"JavaScript";"2012-09-26T20:56:59+00:00";4457;659;25;24;20;32;20;21;24;29;28;17;26;20;23;22;20;24;22;27;31;26;31;27;22;32;34;32
31288958;"hashicorp/vault";"JavaScript";"2015-02-25T00:15:59+00:00";4456;989;23;64;25;35;20;36;74;40;26;30;37;28;35;31;41;38;46;42;36;38;52;44;25;46;50;27
24306221;"kimmobrunfeldt/progressbar.js";"JavaScript";"2014-09-21T22:13:09+00:00";4451;467;20;23;12;18;22;29;17;15;14;8;11;12;9;21;19;10;18;12;15;21;25;14;32;25;23;22
36661850;"hashicorp/otto";"Go";"2015-06-01T13:17:26+00:00";4444;1044;94;120;72;57;37;28;38;28;30;35;33;42;40;39;37;30;23;23;22;27;72;29;33;28;21;6
2454047;"bbatsov/rails-style-guide";"null";"2011-09-25T09:36:31+00:00";4443;460;17;20;24;18;23;19;18;14;7;15;20;19;19;16;17;14;24;9;20;16;16;16;16;17;16;30
789725;"unconed/TermKit";"JavaScript";"2010-07-21T22:08:27+00:00";4443;126;6;6;4;3;3;7;6;4;2;0;8;7;6;2;3;9;20;4;1;4;4;5;3;2;2;5
620636;"typekit/webfontloader";"JavaScript";"2010-04-21T00:54:16+00:00";4442;713;31;39;18;55;16;36;19;33;27;29;26;23;20;24;20;26;44;26;31;33;21;28;23;22;19;24
5550552;"owncloud/core";"PHP";"2012-08-25T10:32:48+00:00";4442;729;20;28;32;24;28;15;22;24;14;25;35;16;37;25;29;27;43;21;23;49;43;45;33;21;23;27
957012;"Bash-it/bash-it";"Shell";"2010-10-02T18:36:17+00:00";4441;911;22;16;30;26;16;37;45;46;25;21;64;66;46;43;30;34;28;28;35;35;32;42;36;30;43;35
3411652;"fontello/fontello";"JavaScript";"2012-02-10T22:19:12+00:00";4441;421;19;16;16;13;17;15;21;11;10;8;17;25;24;12;12;19;16;21;10;20;20;14;15;15;17;18
11290232;"flynn/flynn";"Go";"2013-07-09T18:22:06+00:00";4435;529;22;43;14;21;23;19;19;20;15;20;27;26;12;20;16;18;19;19;21;19;10;26;21;16;17;26
374927;"erlang/otp";"Erlang";"2009-11-16T17:17:57+00:00";4435;644;25;32;23;19;30;27;19;23;23;33;32;26;21;23;25;31;33;17;17;20;21;33;41;21;27;2
6838921;"prometheus/prometheus";"Go";"2012-11-24T11:14:12+00:00";4434;1248;30;48;80;44;35;36;53;50;20;32;33;31;48;59;46;40;58;50;47;50;55;42;58;60;85;58
2525502;"qiao/PathFinding.js";"JavaScript";"2011-10-06T11:43:05+00:00";4433;340;13;14;12;17;21;13;9;11;10;8;14;13;16;14;12;11;16;11;12;20;8;19;14;17;8;7
31979038;"ResearchKit/ResearchKit";"Objective-C";"2015-03-10T20:05:32+00:00";4433;442;20;14;21;19;10;48;23;24;18;6;13;13;14;13;15;14;10;11;4;7;7;55;18;22;9;14
13677187;"torch/torch7";"C";"2013-10-18T12:13:58+00:00";4430;1609;39;76;146;100;72;51;83;46;58;38;56;53;41;75;52;25;46;49;79;88;65;60;46;40;67;58
904419;"davatron5000/Lettering.js";"JavaScript";"2010-09-12T01:24:29+00:00";4428;259;7;12;10;10;6;15;6;4;4;6;10;6;3;7;13;15;25;9;12;17;8;10;9;11;9;15
14732311;"octobercms/october";"PHP";"2013-11-26T23:30:43+00:00";4424;931;53;37;37;48;40;24;45;31;21;63;35;30;39;38;34;37;29;40;30;29;38;32;39;24;34;24
26820798;"sindresorhus/ava";"JavaScript";"2014-11-18T17:20:26+00:00";4420;3943;45;809;201;94;171;88;49;64;42;63;78;91;73;78;76;126;116;273;115;106;534;179;144;134;95;99
3029324;"twitter/hogan.js";"JavaScript";"2011-12-21T19:58:09+00:00";4417;281;16;13;11;15;16;16;10;11;10;6;9;8;12;8;9;7;17;15;16;11;8;4;4;7;11;11
11593442;"golang/groupcache";"Go";"2013-07-22T21:55:07+00:00";4413;522;24;35;18;21;20;23;11;11;11;13;18;13;18;22;17;13;16;11;26;17;58;21;21;17;21;26
38588153;"xgrommx/awesome-redux";"null";"2015-07-05T23:33:49+00:00";4412;2875;116;96;110;104;114;115;111;94;100;179;119;106;125;119;98;77;103;96;119;117;107;102;118;110;124;96
15435;"Shopify/liquid";"Ruby";"2008-05-08T15:27:26+00:00";4408;717;22;25;17;31;19;22;27;19;25;25;27;26;28;31;29;24;27;20;34;25;45;47;30;34;25;33
13451291;"lhartikk/ArnoldC";"Scala";"2013-10-09T19:06:32+00:00";4407;383;50;27;14;11;14;21;17;10;5;6;11;11;37;10;5;11;4;20;15;13;15;16;10;13;5;12
14614344;"Swordfish90/cool-retro-term";"QML";"2013-11-22T09:59:57+00:00";4403;565;21;23;10;23;31;23;13;37;15;5;12;17;12;19;44;13;13;17;16;7;12;32;26;55;18;51
3361835;"blasten/turn.js";"JavaScript";"2012-02-05T20:07:10+00:00";4393;309;6;10;13;10;12;16;9;11;14;10;8;22;10;9;8;8;10;13;19;23;13;7;11;19;11;7
4084908;"realm/realm-java";"Java";"2012-04-20T09:18:42+00:00";4383;1740;49;53;58;67;70;66;42;55;55;73;54;65;61;54;66;47;95;62;79;85;101;82;66;82;82;71
25126616;"dbcli/pgcli";"Python";"2014-10-12T17:32:33+00:00";4383;504;40;24;13;13;18;14;7;12;6;87;12;11;9;10;12;19;64;24;9;7;11;16;14;13;21;18
33486016;"onevcat/Kingfisher";"Swift";"2015-04-06T14:26:21+00:00";4382;1816;52;45;51;64;83;70;70;57;164;112;91;92;67;93;28;57;92;79;58;62;38;56;54;90;80;11
10214538;"koush/ion";"Java";"2013-05-22T07:41:23+00:00";4379;650;34;27;21;32;21;28;37;27;25;27;21;22;28;21;13;20;27;20;15;30;30;30;21;22;27;24
65885;"android/platform_frameworks_base";"Java";"2008-10-21T18:20:37+00:00";4378;839;42;45;34;37;29;39;29;29;21;39;35;24;33;37;21;22;34;40;25;31;32;41;27;27;38;28
142146;"jackmoore/colorbox";"JavaScript";"2009-03-03T18:37:46+00:00";4377;260;6;16;13;6;10;4;13;8;13;11;9;12;9;8;10;3;7;12;9;18;8;12;11;7;12;13
2777268;"holman/spark";"Shell";"2011-11-15T02:51:39+00:00";4377;303;5;11;10;6;11;6;23;17;15;17;16;15;13;9;17;15;10;11;10;5;16;5;6;6;11;17
1614475;"michaeltyson/TPKeyboardAvoiding";"Objective-C";"2011-04-14T14:28:29+00:00";4375;1040;24;33;34;164;35;55;52;55;22;28;21;30;53;34;40;19;37;52;33;33;25;25;28;31;41;36
1696822;"clips/pattern";"Python";"2011-05-03T15:29:01+00:00";4375;757;22;23;16;27;23;21;15;80;36;22;36;40;47;32;20;33;18;26;20;15;18;21;33;33;34;46
21089071;"MacDownApp/macdown";"Objective-C";"2014-06-22T08:27:06+00:00";4360;980;30;30;32;36;34;33;32;33;30;36;33;25;40;99;50;24;42;24;39;61;27;30;58;43;23;36
9424390;"terryma/vim-multiple-cursors";"VimL";"2013-04-14T04:27:28+00:00";4358;615;22;27;22;30;24;22;19;18;17;18;30;41;23;18;23;14;26;15;30;22;20;17;22;30;36;29
5625464;"yyuu/pyenv";"C";"2012-08-31T06:57:52+00:00";4355;1161;50;47;29;35;34;46;33;58;50;38;44;44;50;36;37;40;44;49;62;41;64;51;43;37;57;42
9421282;"KrauseFx/TSMessages";"Objective-C";"2013-04-13T22:48:19+00:00";4353;514;29;25;18;22;29;23;25;21;20;25;17;18;24;10;22;8;9;14;14;22;16;17;17;23;24;22
2242086;"seyhunak/twitter-bootstrap-rails";"HTML";"2011-08-21T03:31:16+00:00";4351;198;7;7;7;5;9;11;8;10;11;5;10;5;5;7;11;6;6;5;5;9;12;7;10;9;5;6
23384104;"bendc/sprint";"JavaScript";"2014-08-27T09:26:21+00:00";4348;267;12;13;22;8;8;8;11;13;5;7;8;4;4;7;6;1;77;5;3;6;8;3;5;8;7;8
6810140;"gleitz/howdoi";"Python";"2012-11-22T08:49:24+00:00";4344;865;10;19;11;20;12;10;15;18;7;12;20;13;11;26;12;29;16;390;34;31;28;39;15;12;28;27
5060433;"sergeche/emmet-sublime";"JavaScript";"2012-07-15T22:05:25+00:00";4339;406;15;15;15;23;9;11;15;8;18;8;24;14;19;10;11;10;23;19;17;11;18;23;8;19;23;20
17908165;"MatthewYork/DateTools";"Objective-C";"2014-03-19T14:55:47+00:00";4334;804;46;33;26;38;24;46;22;38;28;25;35;29;37;43;21;15;48;28;24;31;28;31;27;23;27;31
1272129;"dropwizard/dropwizard";"Java";"2011-01-19T19:52:29+00:00";4332;632;20;27;24;25;28;24;23;27;12;12;20;19;31;23;30;20;31;20;20;28;28;35;31;22;21;31
18638428;"tictail/bounce.js";"CSS";"2014-04-10T13:59:41+00:00";4328;499;15;18;8;23;12;31;11;66;19;10;23;35;21;18;17;12;18;21;20;22;15;16;15;9;10;14
28628034;"flarum/flarum";"ApacheConf";"2014-12-30T11:13:08+00:00";4321;1202;100;77;65;49;57;80;69;42;23;29;41;40;68;39;38;27;35;38;35;35;33;34;45;36;36;31
30794868;"Selz/plyr";"JavaScript";"2015-02-14T11:33:07+00:00";4318;510;18;13;9;16;10;14;13;22;22;43;22;49;35;7;23;16;16;17;14;9;16;26;18;25;17;20
9175924;"helios-framework/helios";"CSS";"2013-04-02T17:39:09+00:00";4311;83;8;5;4;5;10;4;5;5;4;6;0;2;0;5;3;5;3;0;1;1;1;1;2;2;0;1
9477941;"p-e-w/finalterm";"Vala";"2013-04-16T17:09:52+00:00";4308;34;1;5;1;1;1;0;1;1;2;1;3;2;1;0;4;4;0;0;0;2;2;1;1;0;0;0
2553927;"gnab/remark";"JavaScript";"2011-10-11T08:15:16+00:00";4301;821;34;48;59;43;24;30;25;20;22;15;31;15;32;34;27;26;36;35;32;31;33;28;24;40;38;39
345337;"openframeworks/openFrameworks";"C++";"2009-10-21T21:55:54+00:00";4296;463;12;20;29;17;19;19;17;16;16;9;15;24;19;27;15;9;12;21;26;16;27;13;16;12;14;23
12984746;"gabrielemariotti/cardslib";"Java";"2013-09-20T21:57:19+00:00";4287;493;25;14;15;23;18;16;15;19;13;16;22;32;22;18;25;15;14;20;14;19;25;16;20;14;26;17
34629330;"NeXTs/Clusterize.js";"JavaScript";"2015-04-26T20:12:51+00:00";4280;466;18;8;33;11;9;10;14;19;13;31;34;56;17;13;17;12;16;16;20;15;11;11;16;11;11;24
1049095;"kivy/kivy";"Python";"2010-11-03T20:27:32+00:00";4270;729;35;28;24;14;26;23;17;25;25;46;41;36;25;29;31;17;30;24;32;26;25;32;32;23;28;35
3859306;"square/cubism";"JavaScript";"2012-03-28T20:30:48+00:00";4269;254;16;21;12;10;12;6;15;5;5;8;17;6;14;10;5;4;6;11;7;9;13;11;6;5;11;9
7874074;"goldfire/howler.js";"JavaScript";"2013-01-28T16:47:12+00:00";4268;747;28;22;19;33;21;20;30;69;82;29;31;23;19;33;25;52;19;33;31;20;24;18;18;22;25;1
1549207;"robbiehanson/XMPPFramework";"Objective-C";"2011-03-31T03:00:41+00:00";4267;809;29;36;29;31;30;26;46;43;21;24;28;30;35;25;20;12;28;29;49;47;28;42;32;35;31;23
5311424;"madebymany/sir-trevor-js";"JavaScript";"2012-08-06T07:50:15+00:00";4257;209;14;15;11;9;5;6;8;6;9;7;6;10;11;10;8;13;6;9;6;6;4;2;12;10;5;1
5775917;"gotwarlost/istanbul";"JavaScript";"2012-09-12T06:36:32+00:00";4253;1003;36;40;29;27;44;48;46;47;24;35;46;33;45;37;36;41;46;36;46;39;34;38;29;44;47;30
3959394;"docopt/docopt";"Python";"2012-04-07T17:45:14+00:00";4242;403;21;24;16;14;11;16;14;17;12;5;16;11;15;23;24;17;17;16;16;30;10;10;12;9;13;14
13362280;"mgechev/angularjs-style-guide";"null";"2013-10-06T13:06:44+00:00";4240;652;18;24;24;35;18;31;23;15;21;18;16;23;29;35;14;19;22;31;28;20;29;22;38;35;32;32
5724990;"briannesbitt/Carbon";"PHP";"2012-09-08T02:56:20+00:00";4236;787;17;32;42;51;35;51;44;39;18;35;26;29;32;39;18;24;20;24;24;27;19;32;29;28;30;22
1238201;"Cocoanetics/DTCoreText";"Objective-C";"2011-01-10T15:02:13+00:00";4226;478;24;32;18;20;19;22;20;22;12;22;18;18;18;14;7;20;17;15;27;16;21;16;16;22;19;3
6529205;"elabs/pundit";"Ruby";"2012-11-04T09:20:19+00:00";4225;669;28;34;32;24;19;21;20;12;17;19;21;22;63;29;29;23;23;27;34;28;22;19;23;27;20;33
33706598;"ele828/react-native-guide";"null";"2015-04-10T03:34:17+00:00";4224;2355;91;55;122;220;108;74;77;77;83;59;82;113;84;114;77;28;97;82;90;87;116;68;101;75;90;85
6491715;"topcoat/topcoat";"HTML";"2012-11-01T15:12:16+00:00";4223;119;8;6;4;3;4;5;6;3;5;7;2;3;7;4;6;2;8;6;4;6;1;5;5;3;1;5
5405654;"pcottle/learnGitBranching";"JavaScript";"2012-08-13T22:36:09+00:00";4215;522;17;15;22;31;19;17;20;9;17;12;13;15;13;30;23;12;47;24;21;23;23;18;23;21;21;16
101248;"samuelclay/NewsBlur";"Objective-C";"2009-01-05T14:00:43+00:00";4208;289;14;14;14;8;4;8;9;13;8;8;9;11;10;7;10;12;13;10;14;19;11;11;13;17;21;1
26516975;"tylertreat/comcast";"Go";"2014-11-12T03:15:58+00:00";4208;282;17;12;11;8;9;13;8;7;10;12;5;5;25;13;8;6;13;5;26;7;4;15;17;5;6;15
4604482;"fabien-d/alertify.js";"JavaScript";"2012-06-09T02:50:10+00:00";4206;152;6;7;3;12;8;7;9;9;5;9;4;10;1;11;8;1;4;6;4;3;5;3;3;5;1;8
12366362;"nicklockwood/FXBlurView";"Objective-C";"2013-08-25T22:00:13+00:00";4202;709;28;38;25;25;27;28;29;26;29;20;34;24;48;31;25;12;23;19;37;30;40;23;17;24;29;18
7229063;"dnschneid/crouton";"Shell";"2012-12-18T19:31:14+00:00";4195;643;17;30;13;18;30;24;35;21;23;19;21;51;37;24;37;14;35;17;18;19;19;20;20;25;29;27
22553797;"getgrav/grav";"PHP";"2014-08-02T18:29:10+00:00";4193;2626;847;220;81;93;82;65;89;40;40;44;49;62;60;50;53;70;51;63;75;52;74;116;89;51;59;51
2310615;"davatron5000/FitVids.js";"HTML";"2011-09-01T22:06:04+00:00";4193;209;9;7;6;16;7;9;8;11;3;4;6;5;7;5;10;6;10;10;7;15;6;13;5;8;8;8
1824023;"SublimeCodeIntel/SublimeCodeIntel";"Python";"2011-05-31T00:53:31+00:00";4185;377;14;16;16;15;13;17;22;21;10;13;11;10;12;15;14;9;20;16;17;13;15;12;14;18;12;12
20940824;"robb/Cartography";"Swift";"2014-06-17T21:54:48+00:00";4185;924;36;35;29;43;71;41;43;24;47;29;31;34;26;34;20;20;27;44;25;65;51;25;25;33;30;36
15633115;"rakyll/boom";"Go";"2014-01-04T14:08:53+00:00";4182;650;19;24;31;22;10;18;27;20;26;20;30;42;22;26;43;13;29;25;34;34;24;27;20;21;20;23
8385616;"toml-lang/toml";"null";"2013-02-24T03:03:57+00:00";4176;699;30;29;28;31;29;26;28;22;21;23;30;25;23;27;24;20;26;28;22;26;33;24;36;21;45;22
23059575;"weaveworks/weave";"Go";"2014-08-18T05:19:07+00:00";4173;409;24;24;17;16;14;24;16;15;14;14;11;16;13;13;17;12;17;12;14;19;11;8;19;36;11;2
23546138;"futurice/ios-good-practices";"null";"2014-09-01T14:58:26+00:00";4173;1423;44;56;56;69;61;100;60;41;47;55;37;44;79;55;41;45;59;46;58;84;67;58;54;40;57;10
1963063;"Automattic/kue";"JavaScript";"2011-06-27T22:37:37+00:00";4171;811;26;24;23;31;34;20;31;20;21;20;19;22;28;57;45;28;38;42;28;36;37;44;31;37;29;40
6479425;"rendrjs/rendr";"JavaScript";"2012-10-31T19:24:35+00:00";4160;225;13;15;12;7;7;10;12;9;10;10;9;5;10;15;10;5;6;10;4;13;9;5;3;5;4;7
9795883;"louischatriot/nedb";"JavaScript";"2013-05-01T17:12:17+00:00";4156;990;37;35;27;31;24;30;34;38;28;29;32;38;31;28;35;36;43;30;27;35;92;54;45;61;36;54
4287921;"reactphp/react";"PHP";"2012-05-10T18:00:00+00:00";4146;551;38;19;17;13;35;24;31;18;25;16;17;12;18;13;12;14;21;32;29;21;24;22;18;19;25;18
3784017;"alibaba/tengine";"C";"2012-03-21T06:34:37+00:00";4146;759;44;36;30;28;41;23;34;27;38;40;38;25;19;23;27;14;22;28;28;29;26;24;18;19;25;53
5901900;"LMAX-Exchange/disruptor";"Java";"2012-09-21T13:42:24+00:00";4145;687;18;28;25;30;23;32;28;37;22;25;23;28;24;26;26;11;27;39;23;23;29;24;23;30;31;32
26730195;"CachetHQ/Cachet";"PHP";"2014-11-16T22:23:11+00:00";4144;934;82;61;49;30;32;30;20;18;20;20;40;43;15;26;38;47;38;22;47;69;28;32;45;33;24;25
32538871;"google/gson";"HTML";"2015-03-19T18:21:20+00:00";4140;2263;53;73;70;76;108;108;87;84;69;70;104;73;91;86;65;59;83;103;91;91;119;104;93;93;109;101
646976;"infinite-scroll/infinite-scroll";"JavaScript";"2010-05-04T17:28:57+00:00";4135;221;13;10;7;8;11;9;13;10;8;6;10;11;6;9;3;2;8;15;12;5;10;5;5;9;7;9
1145832;"pry/pry";"Ruby";"2010-12-07T08:10:47+00:00";4135;363;15;16;14;14;14;11;14;17;9;18;15;16;14;14;18;5;17;12;14;15;17;10;15;14;14;11
17982061;"scrapinghub/portia";"JavaScript";"2014-03-21T14:24:31+00:00";4129;688;13;19;17;15;9;16;10;9;9;3;15;11;17;21;11;9;193;99;29;30;20;18;28;22;23;22
14329321;"phusion/baseimage-docker";"Python";"2013-11-12T10:41:02+00:00";4119;790;37;38;22;27;31;24;31;36;45;33;39;27;36;22;31;31;23;33;31;36;27;27;31;36;17;19
25804514;"CodisLabs/codis";"Go";"2014-10-27T05:26:11+00:00";4114;919;42;31;40;19;39;30;31;48;45;59;35;27;34;30;10;35;30;44;32;36;54;36;49;44;36;3
3834332;"bokeh/bokeh";"Python";"2012-03-26T15:40:01+00:00";4111;781;24;20;54;23;24;21;23;17;15;29;25;31;20;32;183;23;19;20;21;14;28;19;23;33;38;2
143580;"divio/django-cms";"Python";"2009-03-05T10:14:18+00:00";4111;464;12;17;12;17;17;20;70;12;10;11;18;25;19;13;13;13;20;21;12;12;21;17;13;12;14;23
11704709;"wyouflf/xUtils";"Java";"2013-07-27T12:37:01+00:00";4102;900;58;50;43;40;40;34;38;34;31;29;36;29;23;27;14;5;32;27;36;52;42;39;39;32;26;44
31524768;"facebook/nuclide";"JavaScript";"2015-03-02T05:25:27+00:00";4099;1133;42;41;32;30;39;42;48;33;29;43;52;49;39;35;25;26;89;49;37;67;43;49;46;69;73;6
5689093;"AndroidBootstrap/android-bootstrap";"Java";"2012-09-05T15:19:13+00:00";4099;344;38;22;11;11;12;17;19;14;16;13;13;22;15;12;11;6;7;5;11;12;11;11;8;11;6;10
21481439;"racaljk/hosts";"null";"2014-07-04T01:05:27+00:00";4092;2885;69;70;41;111;62;57;53;62;257;85;116;80;111;120;78;50;127;98;148;186;131;113;212;172;136;140
15648899;"aporter/coursera-android";"Java";"2014-01-05T09:55:31+00:00";4089;302;17;11;8;20;20;15;14;8;21;10;14;10;7;3;9;8;9;10;8;12;11;14;18;10;7;8
15221739;"segmentio/myth";"JavaScript";"2013-12-16T09:22:19+00:00";4088;200;10;5;4;6;11;8;3;4;7;5;5;6;5;8;5;7;5;14;9;3;8;17;29;10;5;1
11393110;"codegangsta/cli";"Go";"2013-07-13T19:32:06+00:00";4087;761;29;29;25;24;31;36;27;24;20;16;44;24;34;25;23;28;25;35;36;35;29;30;34;26;33;39
19510544;"lukehaas/css-loaders";"CSS";"2014-05-06T20:58:53+00:00";4080;429;15;12;12;11;9;11;13;8;17;7;19;15;10;18;11;13;14;77;18;20;15;26;15;22;12;9
8205658;"ngbp/ngbp";"JavaScript";"2013-02-14T19:07:06+00:00";4080;219;13;17;9;10;18;12;9;9;9;8;7;12;3;5;8;11;7;7;7;6;4;3;6;5;8;6
1630999;"share/ShareJS";"JavaScript";"2011-04-18T15:02:15+00:00";4080;245;4;14;12;7;8;6;15;11;9;9;8;9;14;23;17;13;11;12;8;8;7;3;5;5;6;1
7994556;"vega/vega";"JavaScript";"2013-02-03T18:36:30+00:00";4077;505;22;13;25;28;15;16;57;18;8;10;19;24;10;13;18;3;17;25;22;15;14;13;18;9;13;60
19951534;"Flipboard/FLAnimatedImage";"Objective-C";"2014-05-19T17:44:51+00:00";4076;1000;30;32;36;46;50;32;31;38;32;34;41;36;15;20;45;83;79;49;54;28;32;27;48;37;39;6
4513324;"rxin/db-readings";"null";"2012-05-31T21:44:00+00:00";4064;202;6;10;6;7;8;9;3;9;4;4;10;4;10;13;8;12;8;13;5;7;8;8;11;6;5;8
9252533;"numenta/nupic";"Python";"2013-04-05T23:14:27+00:00";4063;598;16;22;28;25;20;21;14;41;21;27;24;39;28;27;7;15;17;13;10;14;25;25;34;30;26;29
363150;"andymccurdy/redis-py";"Python";"2009-11-06T10:22:26+00:00";4062;494;14;21;19;17;18;24;22;15;17;16;11;19;13;25;14;12;21;29;23;18;23;20;24;20;21;18
2441517;"puma/puma";"Ruby";"2011-09-23T02:26:08+00:00";4062;430;13;12;14;17;14;7;13;21;11;6;17;13;19;19;20;22;19;27;22;23;11;28;10;21;16;15
15345331;"boltdb/bolt";"Go";"2013-12-20T18:26:14+00:00";4061;1155;36;28;22;32;37;34;47;29;21;39;24;283;31;42;39;24;50;34;21;30;33;37;33;25;77;47
3604157;"shelljs/shelljs";"JavaScript";"2012-03-02T17:04:47+00:00";4060;1054;34;29;20;42;24;18;27;25;28;23;29;38;45;31;123;45;34;118;42;47;39;66;37;30;30;30
14640245;"dieulot/instantclick";"JavaScript";"2013-11-23T10:08:40+00:00";4052;242;13;14;41;22;9;5;7;9;5;7;6;7;7;7;7;4;11;16;7;4;13;5;3;5;2;6
4812336;"square/otto";"Java";"2012-06-27T19:06:49+00:00";4052;757;24;26;24;37;41;32;52;30;33;32;38;42;41;30;19;10;18;24;23;32;20;29;25;25;28;22
7805574;"nostalgiaz/bootstrap-switch";"HTML";"2013-01-24T19:44:03+00:00";4051;410;21;15;11;18;21;16;13;19;13;12;19;15;20;11;16;13;15;15;17;18;13;14;15;18;17;15
3430409;"XVimProject/XVim";"Objective-C";"2012-02-13T14:00:07+00:00";4050;571;27;24;21;14;22;29;22;19;16;27;20;26;23;24;16;17;18;17;24;17;35;29;26;30;19;9
3721219;"Gazler/githug";"Shell";"2012-03-14T19:11:05+00:00";4040;1102;3;4;6;5;4;2;5;11;9;440;207;152;56;16;15;12;13;13;18;16;17;32;9;14;8;15
16389681;"google/j2objc";"Java";"2014-01-30T20:19:56+00:00";4039;792;19;23;19;22;28;21;28;15;28;23;17;21;52;32;26;20;153;54;25;52;24;17;19;14;21;19
10865;"norman/friendly_id";"Ruby";"2008-04-18T13:16:06+00:00";4037;337;13;12;10;9;9;11;12;11;14;8;10;18;17;12;9;12;15;12;13;15;18;21;7;20;14;15
10652377;"miniMAC/magic";"CSS";"2013-06-12T21:12:04+00:00";4030;494;9;5;11;6;11;8;11;63;22;16;26;34;25;17;12;5;44;22;19;22;17;25;19;15;15;15
271714;"wkhtmltopdf/wkhtmltopdf";"C++";"2009-08-07T14:27:43+00:00";4029;655;11;19;23;23;27;25;15;25;28;21;39;29;33;29;27;23;23;34;26;37;20;22;15;26;29;26
19620844;"buunguyen/octotree";"JavaScript";"2014-05-09T18:15:20+00:00";4029;1600;21;17;25;31;12;15;16;116;218;55;52;90;70;49;55;42;79;75;66;62;41;90;55;87;100;61
6580000;"paralect/robomongo";"C++";"2012-11-07T13:53:49+00:00";4027;890;25;32;41;30;23;32;49;45;30;19;27;29;46;45;40;33;46;39;28;43;32;33;28;36;36;23
12495928;"Eonasdan/bootstrap-datetimepicker";"JavaScript";"2013-08-30T21:27:54+00:00";4022;908;40;42;44;51;24;30;40;33;34;29;27;49;34;36;26;25;32;39;32;34;33;39;30;29;39;37
38565895;"gaearon/redux-devtools";"JavaScript";"2015-07-05T10:58:49+00:00";4020;2447;89;96;72;86;126;110;101;93;82;64;94;86;88;106;88;64;88;100;99;140;103;89;103;66;86;128
1918677;"fluent/fluentd";"Ruby";"2011-06-19T08:41:40+00:00";4018;586;24;30;27;22;21;25;17;19;17;13;26;27;26;22;25;18;18;29;26;20;19;28;18;23;24;22
7830512;"ksuther/KSImageNamed-Xcode";"Objective-C";"2013-01-25T23:28:34+00:00";4013;760;31;48;54;70;21;34;36;40;37;29;30;23;33;30;10;15;17;20;18;19;23;33;24;17;25;23
41654081;"drduh/OS-X-Security-and-Privacy-Guide";"Python";"2015-08-31T03:36:35+00:00";4012;1005;28;99;33;29;17;32;15;18;26;152;109;23;24;27;42;52;40;50;43;20;18;19;23;37;26;3
1664714;"csswizardry/inuit.css";"CSS";"2011-04-26T12:11:38+00:00";4012;110;14;7;2;6;2;6;3;5;2;2;6;2;3;6;6;3;3;2;2;0;4;6;6;3;5;4
6930489;"facebook/watchman";"C";"2012-11-29T23:35:52+00:00";4009;765;29;27;18;30;27;30;31;30;26;29;33;31;42;24;26;11;27;29;33;23;25;64;29;21;30;40
1705960;"perwendel/spark";"Java";"2011-05-05T11:52:05+00:00";4007;973;32;28;28;45;27;42;31;34;30;27;23;30;43;33;27;43;41;50;46;35;42;56;37;33;63;47
28704549;"philipwalton/flexbugs";"null";"2015-01-02T05:29:32+00:00";4006;1398;44;35;53;31;33;60;46;55;37;19;48;42;57;47;45;40;48;54;160;70;34;71;89;64;51;65
3447593;"cnodejs/nodeclub";"JavaScript";"2012-02-15T07:41:26+00:00";4005;799;31;23;24;28;28;26;34;29;39;27;21;30;34;30;20;16;28;35;30;32;47;40;36;42;29;40
1235115;"nst/iOS-Runtime-Headers";"Objective-C";"2011-01-09T13:37:14+00:00";4005;876;36;47;42;38;37;41;45;33;30;24;37;28;35;29;18;14;28;24;44;34;31;32;38;38;34;39
6036101;"adamwdraper/Numeral-js";"JavaScript";"2012-10-01T20:50:23+00:00";4000;446;21;16;10;11;18;24;17;16;18;9;26;20;10;20;20;20;14;22;20;21;21;21;15;10;11;15
1590408;"derbyjs/derby";"JavaScript";"2011-04-09T04:29:16+00:00";4000;208;12;7;7;4;5;10;8;9;4;14;7;5;9;6;16;11;8;7;4;10;4;9;6;6;8;12
738250;"NancyFx/Nancy";"C#";"2010-06-24T19:35:22+00:00";3997;670;35;34;33;21;25;21;21;24;14;14;19;27;29;16;31;19;28;28;32;22;24;36;21;44;27;25
11797828;"NYTimes/objective-c-style-guide";"null";"2013-07-31T18:21:46+00:00";3996;416;9;11;10;16;8;11;13;8;8;9;11;21;8;13;25;13;15;16;15;14;72;29;22;14;13;12
33821984;"tholman/elevator.js";"JavaScript";"2015-04-12T15:21:40+00:00";3993;326;5;8;52;14;9;7;9;12;11;17;18;5;13;14;12;5;10;49;5;1;8;8;12;15;6;1
277089;"flyerhzm/bullet";"Ruby";"2009-08-13T15:47:31+00:00";3989;393;14;25;15;22;10;17;19;12;8;16;13;16;25;20;18;19;14;10;7;15;11;16;15;14;6;16
15570122;"chriskiehl/Gooey";"Python";"2014-01-01T21:06:05+00:00";3986;334;16;11;10;14;11;10;15;13;12;14;11;12;9;14;16;13;7;8;9;13;7;19;14;24;6;26
19472884;"cxxr/better-java";"null";"2014-05-05T22:10:53+00:00";3985;461;28;31;46;22;18;20;10;10;8;11;13;16;41;23;15;10;8;8;11;18;26;20;13;12;13;10
6736646;"bramp/js-sequence-diagrams";"JavaScript";"2012-11-17T15:33:46+00:00";3982;484;35;14;12;20;13;21;17;15;12;11;20;24;25;18;19;14;27;22;21;21;23;12;17;12;25;14
25449064;"haoel/leetcode";"C++";"2014-10-20T03:22:04+00:00";3981;776;32;20;24;28;17;35;21;29;26;30;35;53;24;28;17;29;45;48;32;36;41;43;28;22;30;3
24499174;"sophron/wifiphisher";"Python";"2014-09-26T12:47:28+00:00";3979;365;14;20;48;14;11;8;9;7;11;9;12;8;13;8;13;13;14;11;14;14;23;11;13;8;15;24
4710920;"alibaba/dubbo";"Java";"2012-06-19T07:56:02+00:00";3976;1494;53;54;44;54;61;35;41;43;42;43;102;63;63;59;60;11;53;56;68;65;59;72;72;50;78;93
300459;"arashpayan/appirater";"Objective-C";"2009-09-07T23:27:53+00:00";3970;406;19;16;15;11;13;10;14;15;15;13;16;21;27;18;11;11;17;16;15;22;13;20;16;13;13;16
4047080;"jmechner/Prince-of-Persia-Apple-II";"Assembly";"2012-04-16T23:40:34+00:00";3970;179;6;7;14;6;4;17;9;10;7;10;7;4;4;5;6;6;8;7;1;3;8;6;5;3;9;7
588871;"cocos2d/cocos2d-objc";"Objective-C";"2010-03-31T19:07:59+00:00";3968;208;6;3;8;9;5;3;9;10;9;10;7;8;8;4;6;4;11;10;12;7;10;7;15;9;14;4
4931659;"Netflix/SimianArmy";"Java";"2012-07-06T22:00:05+00:00";3967;736;28;24;24;28;24;17;21;23;19;14;22;15;35;31;38;58;46;20;25;61;28;31;29;24;28;23
2367681;"deployd/deployd";"JavaScript";"2011-09-11T21:58:04+00:00";3966;397;25;19;13;14;16;14;19;22;5;13;15;14;16;23;25;17;22;10;17;21;7;9;10;8;11;12
19290579;"venmo/synx";"Ruby";"2014-04-29T20:28:39+00:00";3965;880;28;31;27;74;29;27;23;16;111;40;31;47;50;22;22;20;35;34;21;28;27;37;22;30;26;22
802006;"johndyer/mediaelement";"JavaScript";"2010-07-28T02:32:56+00:00";3960;367;21;12;20;15;11;13;22;13;13;15;11;15;19;13;15;10;15;17;15;17;8;17;14;3;12;11
34275705;"redox-os/redox";"Rust";"2015-04-20T17:35:19+00:00";3959;2788;71;117;58;28;40;51;31;27;33;18;39;42;27;29;20;24;35;38;41;839;808;126;87;78;77;4
6198699;"angular-ui/ui-grid";"JavaScript";"2012-10-13T01:39:25+00:00";3957;688;23;31;23;27;24;24;39;21;22;26;32;25;27;20;18;35;24;27;25;35;34;25;25;21;30;25
242262;"devinross/tapkulibrary";"Objective-C";"2009-07-03T07:17:04+00:00";3957;147;10;9;7;5;8;4;4;6;11;2;5;5;9;1;5;1;4;4;7;7;3;8;3;4;8;7
1171324;"h5bp/mobile-boilerplate";"ApacheConf";"2010-12-15T14:54:15+00:00";3957;101;10;3;4;8;4;4;0;2;7;5;2;3;4;2;2;2;5;2;5;4;2;3;4;5;2;7
22932849;"ConnorAtherton/walkway";"JavaScript";"2014-08-13T22:07:38+00:00";3954;399;8;10;2;9;6;8;8;5;56;93;62;19;16;8;12;2;9;6;2;6;5;6;15;7;14;5
3210166;"ichord/At.js";"CoffeeScript";"2012-01-18T16:32:13+00:00";3949;333;23;18;13;18;6;8;17;4;2;7;15;11;7;15;20;10;15;12;18;12;14;12;17;14;16;9
910744;"puppetlabs/puppet";"Ruby";"2010-09-14T19:26:44+00:00";3947;410;17;14;19;19;13;12;9;12;8;17;16;21;10;21;22;15;18;14;21;21;13;15;13;21;15;14
17469184;"bootflat/bootflat.github.io";"HTML";"2014-03-06T07:04:21+00:00";3946;283;9;5;8;10;12;6;9;6;18;9;10;15;14;8;20;11;10;8;14;9;12;14;9;14;9;14
22887094;"tesseract-ocr/tesseract";"C++";"2014-08-12T18:04:59+00:00";3945;2444;102;87;84;96;84;81;115;83;89;76;79;112;87;93;78;94;106;98;89;100;97;108;100;100;105;101
1121880;"headjs/headjs";"JavaScript";"2010-11-29T11:15:57+00:00";3944;152;8;5;7;6;3;4;9;7;7;6;8;7;5;5;4;6;11;5;4;8;7;4;4;7;2;3
1951148;"kennethreitz/legit";"Python";"2011-06-25T05:58:18+00:00";3940;249;11;6;8;7;11;2;9;11;5;7;1;7;5;9;13;18;12;9;19;9;18;11;10;4;14;13
3056094;"medialize/URI.js";"JavaScript";"2011-12-27T10:46:47+00:00";3940;422;24;16;20;16;11;21;24;13;12;15;19;11;11;13;19;13;11;16;19;22;13;20;13;17;14;19
44840041;"apple/swift-package-manager";"Swift";"2015-10-23T21:41:12+00:00";3939;3933;2;1;0;1;0;2097;637;172;99;96;85;53;64;57;30;31;36;76;57;69;46;49;33;47;56;39
10454231;"justinwalsh/daux.io";"PHP";"2013-06-03T12:42:18+00:00";3938;293;9;9;8;11;12;8;7;5;10;10;17;14;10;9;18;13;14;13;20;15;15;9;11;10;14;2
13753636;"jhipster/generator-jhipster";"JavaScript";"2013-10-21T20:07:22+00:00";3938;1103;29;51;39;37;40;26;34;29;24;25;29;31;48;48;45;47;35;46;42;54;39;72;71;75;45;42
23948801;"snowdream/awesome-android";"null";"2014-09-12T06:04:40+00:00";3935;1135;34;129;42;54;67;39;27;32;48;47;42;35;29;40;33;12;42;43;47;46;48;34;31;44;43;47
211588;"airblade/paper_trail";"Ruby";"2009-05-27T15:20:55+00:00";3933;345;15;13;11;9;19;9;11;13;14;8;13;22;14;9;15;9;14;13;8;14;18;10;17;22;12;13
17984636;"lebinh/ngxtop";"Python";"2014-03-21T15:39:52+00:00";3930;321;14;7;9;16;14;17;19;12;9;11;7;7;5;11;15;6;14;16;13;18;7;18;15;12;16;13
479586;"mathiasbynens/jquery-placeholder";"JavaScript";"2010-01-19T21:26:21+00:00";3924;235;19;7;6;9;11;7;11;10;11;7;10;8;11;9;6;6;5;8;9;8;12;12;8;3;9;13
32866454;"vurtun/nuklear";"C";"2015-03-25T13:32:06+00:00";3923;3667;1;3;4;1;71;6;11;16;4;4;4;10;3;6;3;0;9;4;8;3;10;4;3;12;10;3457
9330072;"fogleman/Craft";"C";"2013-04-09T19:47:38+00:00";3919;648;14;10;12;10;8;10;6;12;12;6;22;14;8;16;303;21;13;15;15;10;11;11;13;19;15;42
537800;"dropwizard/metrics";"Java";"2010-02-26T19:44:42+00:00";3916;460;19;24;16;18;23;18;26;23;11;17;20;11;8;30;15;13;23;16;15;13;13;11;17;23;20;17
622166;"FriendsOfPHP/Goutte";"PHP";"2010-04-21T19:21:54+00:00";3914;574;20;20;29;23;25;22;19;17;15;19;35;33;25;25;20;22;15;22;25;18;22;15;25;18;25;20
15062869;"facebook/jest";"JavaScript";"2013-12-10T00:18:04+00:00";3914;858;34;38;35;37;31;18;28;31;41;19;21;43;29;20;19;23;26;28;33;43;39;43;30;41;55;53
5619308;"chriskempson/base16";"HTML";"2012-08-30T18:50:29+00:00";3912;706;29;33;28;23;22;27;22;32;20;27;24;22;25;21;32;36;33;32;33;25;29;24;23;27;28;29
36814724;"PaoloRotolo/AppIntro";"Java";"2015-06-03T16:02:10+00:00";3906;1056;29;30;28;36;65;39;24;44;45;41;37;28;33;31;41;42;29;35;31;83;69;37;43;42;42;52
1066222;"jedi4ever/veewee";"Shell";"2010-11-09T20:09:47+00:00";3905;169;5;13;3;10;10;4;3;13;5;4;7;7;6;7;9;8;8;2;7;4;5;3;5;6;9;6
8608480;"google/google-api-nodejs-client";"JavaScript";"2013-03-06T17:02:23+00:00";3902;542;20;25;22;13;22;10;9;30;12;19;17;19;20;24;21;22;11;21;28;25;24;47;23;16;16;26
2088939;"sockjs/sockjs-client";"JavaScript";"2011-07-22T14:12:01+00:00";3900;490;20;23;21;16;21;24;15;26;10;12;20;17;18;16;20;14;16;25;11;18;20;17;17;28;21;24
176780;"alexreisner/geocoder";"Ruby";"2009-04-15T16:38:04+00:00";3897;344;12;23;15;18;9;12;11;11;13;7;15;7;10;14;20;12;11;16;18;13;14;11;16;12;11;13
36241619;"iCHAIT/awesome-osx";"null";"2015-05-25T16:24:12+00:00";3891;1174;31;26;38;16;18;53;15;35;20;32;204;189;58;59;21;86;38;32;26;26;24;43;25;29;30;0
21295365;"inferjay/AndroidDevTools";"null";"2014-06-28T03:36:39+00:00";3887;1097;33;35;32;43;49;53;38;33;32;27;48;58;26;34;29;12;40;38;41;70;71;60;43;58;52;42
906150;"slim-template/slim";"Ruby";"2010-09-13T01:32:07+00:00";3886;334;11;13;13;11;11;14;16;12;10;15;11;14;16;11;21;7;18;11;8;20;11;16;9;11;13;11
30215630;"go-kit/kit";"Go";"2015-02-03T00:01:19+00:00";3883;1584;62;59;52;79;32;43;39;80;31;34;38;37;30;87;65;40;86;116;152;74;100;50;35;61;48;54
13224032;"krakenjs/kraken-js";"JavaScript";"2013-09-30T18:54:00+00:00";3878;309;18;5;11;8;10;17;20;11;11;13;8;17;9;12;26;12;15;4;17;12;8;11;15;10;8;1
2339961;"andreafabrizi/Dropbox-Uploader";"Shell";"2011-09-07T07:00:50+00:00";3877;534;17;11;19;17;27;23;28;19;18;19;21;16;20;18;23;26;13;22;28;28;12;19;22;27;24;17
8710850;"jimhigson/oboe.js";"JavaScript";"2013-03-11T19:04:05+00:00";3877;193;8;12;8;4;10;7;7;4;5;5;4;6;7;5;5;17;11;12;8;7;7;11;3;8;11;1
29112049;"HelloZeroNet/ZeroNet";"Python";"2015-01-12T00:41:38+00:00";3874;2758;14;14;13;9;10;6;11;8;7;10;11;13;14;9;27;25;11;23;1239;253;82;87;91;51;429;291
11757750;"facebookarchive/huxley";"Python";"2013-07-30T06:01:12+00:00";3873;148;6;10;6;10;8;3;2;3;7;5;4;8;5;9;4;6;8;6;4;1;5;6;5;3;5;9
1418150;"bjorn/tiled";"C++";"2011-02-27T15:18:22+00:00";3872;438;17;27;22;21;27;12;24;12;17;12;20;19;13;16;16;9;17;18;14;11;11;14;17;20;15;17
24776728;"facebook/proxygen";"C++";"2014-10-03T23:18:42+00:00";3870;715;16;12;21;20;15;10;14;30;20;101;79;48;23;31;18;12;23;23;21;24;16;28;20;20;19;51
10538430;"OwlFonk/OwlCarousel";"JavaScript";"2013-06-06T23:13:57+00:00";3868;549;18;18;18;22;19;28;23;28;29;12;26;32;20;25;19;22;22;25;25;30;20;28;11;15;8;6
1614410;"FFmpeg/FFmpeg";"C";"2011-04-14T14:12:38+00:00";3868;1251;28;40;29;61;40;36;46;38;36;30;42;53;47;38;39;27;115;63;48;70;48;50;67;54;60;46
7266208;"koenbok/Framer";"JavaScript";"2012-12-20T23:45:30+00:00";3863;438;8;14;9;15;20;19;15;21;13;16;11;10;12;17;10;7;10;9;23;9;16;20;9;26;56;43
7147058;"bespokejs/bespoke";"JavaScript";"2012-12-13T11:16:38+00:00";3858;298;10;32;16;12;15;10;12;3;9;6;8;7;8;11;10;12;17;17;8;13;8;11;12;4;14;13
7711472;"zealdocs/zeal";"C++";"2013-01-20T01:50:30+00:00";3857;894;36;50;42;20;23;27;30;37;18;23;26;56;44;34;33;27;23;28;30;36;29;28;30;29;54;81
3688678;"emilsjolander/StickyListHeaders";"Java";"2012-03-11T18:29:18+00:00";3857;658;28;29;22;22;24;19;22;22;30;18;19;23;35;24;13;13;23;30;25;37;29;34;26;30;29;32
7190986;"shadowsocks/shadowsocks-android";"C";"2012-12-16T13:40:29+00:00";3856;1616;57;49;55;52;86;58;67;64;56;65;62;65;62;74;53;37;66;66;73;66;85;59;63;68;48;60
67451;"binarylogic/authlogic";"Ruby";"2008-10-24T21:13:34+00:00";3851;104;4;3;4;2;6;2;3;3;6;3;4;4;3;6;4;2;7;6;3;7;3;1;6;3;6;3
41986369;"pingcap/tidb";"Go";"2015-09-06T04:01:52+00:00";3845;1211;45;50;73;44;22;74;94;48;22;49;27;49;66;31;28;21;33;37;25;40;28;54;45;101;55;50
6121126;"dbushell/Pikaday";"JavaScript";"2012-10-08T07:51:03+00:00";3845;716;35;20;32;30;26;22;29;26;26;35;35;30;20;29;19;33;32;25;31;40;31;23;23;32;30;2
1488139;"thumbor/thumbor";"Python";"2011-03-16T17:30:05+00:00";3840;495;25;20;25;17;17;14;15;14;15;10;23;17;25;22;25;14;38;23;23;13;20;16;15;13;16;20
20653934;"google/cadvisor";"Go";"2014-06-09T16:36:33+00:00";3839;810;27;34;31;32;16;41;35;29;23;26;40;39;47;39;30;22;31;37;27;43;23;27;35;36;37;3
18102026;"winjs/winjs";"TypeScript";"2014-03-25T13:54:47+00:00";3838;240;7;10;11;10;9;8;11;12;13;5;10;11;8;4;7;6;5;11;7;7;13;6;13;14;7;15
57419;"webpy/webpy";"Python";"2008-09-29T03:42:56+00:00";3837;293;14;10;7;8;12;11;8;10;8;6;18;13;14;12;10;15;14;12;13;8;13;14;12;10;17;4
1141441;"assaf/zombie";"JavaScript";"2010-12-05T23:17:43+00:00";3835;458;11;25;35;23;24;14;13;18;20;13;19;19;20;20;24;7;27;21;18;15;14;17;13;12;10;6
203666;"fog/fog";"Ruby";"2009-05-18T07:14:04+00:00";3826;186;10;8;8;7;12;13;3;8;8;10;4;8;5;6;8;6;5;3;12;4;9;5;5;8;11;0
43160685;"zulip/zulip";"Python";"2015-09-25T16:37:25+00:00";3823;706;80;59;72;25;34;22;24;26;15;13;27;15;23;19;21;14;30;23;31;29;22;19;15;12;17;19
27860738;"matz/streem";"C";"2014-12-11T08:07:50+00:00";3823;236;13;6;5;23;25;13;19;6;8;7;8;6;4;16;3;7;7;9;3;9;5;8;9;8;6;3
6583352;"alrra/browser-logos";"null";"2012-11-07T17:38:37+00:00";3822;153;9;11;9;6;2;4;9;8;3;5;7;9;6;5;7;3;5;2;3;6;5;9;2;6;7;5
626219;"flatiron/director";"JavaScript";"2010-04-24T00:22:38+00:00";3818;652;21;28;20;31;23;30;22;23;31;31;19;24;33;25;18;17;22;16;27;27;27;31;26;16;25;39
7292898;"peers/peerjs";"JavaScript";"2012-12-23T07:28:47+00:00";3816;404;14;12;23;15;18;15;14;9;15;13;9;13;27;12;17;11;16;15;16;18;12;13;17;20;26;14
44954997;"autumnai/leaf";"Rust";"2015-10-26T08:20:56+00:00";3814;3814;13;670;61;15;19;15;11;3;4;13;17;9;21;10;6;10;14;280;1828;227;88;66;55;16;65;278
1725199;"github/linguist";"Ruby";"2011-05-09T22:53:13+00:00";3809;492;27;26;9;27;20;25;13;10;27;21;17;17;14;15;18;14;25;21;10;16;17;25;18;21;19;20
4028308;"hakimel/stroll.js";"HTML";"2012-04-14T22:37:23+00:00";3808;174;9;6;3;5;6;8;9;5;6;6;8;10;6;6;8;7;1;7;5;6;9;13;5;3;10;7
2564712;"liftoff/GateOne";"JavaScript";"2011-10-12T19:17:25+00:00";3803;342;13;9;22;8;8;22;14;17;10;11;11;7;11;13;17;6;11;13;8;25;17;15;12;17;11;14
33945;"sparklemotion/nokogiri";"Java";"2008-07-14T15:34:32+00:00";3803;334;22;8;13;17;9;14;14;10;9;10;12;18;19;9;14;14;8;13;18;17;13;5;14;16;15;3
1381275;"altercation/vim-colors-solarized";"VimL";"2011-02-18T05:16:38+00:00";3802;468;14;15;17;15;16;17;15;19;13;15;21;16;28;21;15;7;20;27;24;20;16;19;17;24;17;20
6683352;"muaz-khan/WebRTC-Experiment";"JavaScript";"2012-11-14T05:53:13+00:00";3801;630;29;25;22;32;35;41;23;28;17;23;26;23;24;25;28;15;23;33;19;21;21;22;19;17;14;25
6975711;"sintaxi/harp";"JavaScript";"2012-12-03T02:49:07+00:00";3795;478;17;15;22;17;28;15;13;18;23;22;18;26;10;12;21;19;19;30;20;13;20;19;23;20;13;5
672136;"ddollar/foreman";"Ruby";"2010-05-18T00:53:45+00:00";3794;331;9;17;11;13;13;17;8;10;16;16;17;10;16;8;11;11;17;15;13;11;15;15;11;13;7;11
12821113;"addyosmani/grunt-uncss";"HTML";"2013-09-13T22:56:45+00:00";3791;237;14;13;11;12;11;8;9;7;11;8;10;3;7;13;17;5;5;13;10;7;5;7;4;5;7;15
37301518;"ChenYilong/iOS9AdaptationTips";"Objective-C";"2015-06-12T04:13:06+00:00";3789;1143;108;85;67;47;62;34;51;30;35;24;32;38;28;29;15;4;21;23;28;25;32;33;42;47;99;104
6780767;"aws/aws-cli";"Python";"2012-11-20T16:07:36+00:00";3787;587;21;23;21;24;17;22;27;35;18;16;24;19;29;19;25;17;16;30;21;26;30;12;20;22;25;28
4697273;"eduardolundgren/tracking.js";"JavaScript";"2012-06-18T04:39:34+00:00";3785;474;31;18;10;15;14;14;10;13;10;9;12;44;21;23;20;9;22;16;18;28;24;17;20;20;29;7
12464962;"sofish/pen";"JavaScript";"2013-08-29T16:09:40+00:00";3785;348;11;12;31;14;6;11;14;14;15;8;12;11;13;20;20;9;13;11;3;19;17;13;17;18;8;8
4578898;"HabitRPG/habitrpg";"JavaScript";"2012-06-06T22:49:48+00:00";3784;635;17;21;18;20;19;16;13;24;11;25;26;33;20;31;22;23;41;43;26;20;27;30;34;18;21;36
2851354;"kneath/kss";"Ruby";"2011-11-25T18:03:29+00:00";3783;148;6;12;6;5;7;7;8;4;2;4;5;8;6;5;3;4;5;6;6;3;10;7;6;6;4;3
12418999;"gopherjs/gopherjs";"Go";"2013-08-27T22:23:58+00:00";3779;608;14;22;23;14;10;15;12;11;15;14;18;15;41;20;22;28;81;38;22;18;21;23;24;25;37;25
3114995;"markdalgleish/stellar.js";"JavaScript";"2012-01-06T02:02:20+00:00";3774;341;20;17;15;15;9;15;7;10;5;27;17;11;13;14;14;13;12;17;9;17;9;8;10;17;14;6
35969061;"google/styleguide";"HTML";"2015-05-20T19:18:59+00:00";3769;2028;67;93;79;87;86;92;69;88;65;65;75;85;75;72;67;51;85;88;87;74;66;72;98;76;97;69
323788;"backup/backup";"Ruby";"2009-10-01T19:28:42+00:00";3767;278;12;12;9;8;6;7;9;5;16;13;9;8;12;8;16;6;10;9;7;6;9;12;32;5;10;22
611562;"holman/dotfiles";"Shell";"2010-04-15T09:09:54+00:00";3762;475;12;17;12;13;16;15;34;29;19;17;28;21;16;17;15;16;27;19;16;18;11;23;15;15;22;12
10575878;"kevana/not-dockers-ui";"JavaScript";"2013-06-08T23:59:13+00:00";3761;714;26;23;27;26;23;44;23;34;40;25;45;23;24;27;36;20;33;28;26;19;33;24;31;22;18;14
3932983;"imulus/retinajs";"JavaScript";"2012-04-04T20:37:09+00:00";3757;250;11;12;16;8;4;9;11;14;9;14;13;10;8;8;13;8;9;7;5;11;5;12;9;6;10;8
14408715;"jnv/lists";"null";"2013-11-14T22:25:24+00:00";3756;337;16;13;14;12;17;15;10;11;12;13;12;17;15;13;15;11;15;13;9;12;15;18;9;15;9;6
19416551;"sqlitebrowser/sqlitebrowser";"C++";"2014-05-04T01:54:44+00:00";3753;1229;52;44;48;41;35;49;23;59;37;52;68;51;49;54;47;62;57;45;56;42;39;41;43;45;36;54
10188673;"mcxiaoke/android-volley";"Java";"2013-05-21T05:35:26+00:00";3751;1044;42;46;32;44;49;46;49;43;59;37;33;39;35;40;26;13;42;49;47;58;54;47;29;29;27;29
1173043;"syntaxhighlighter/syntaxhighlighter";"JavaScript";"2010-12-16T02:36:20+00:00";3751;317;7;17;9;11;5;10;14;12;10;8;11;6;15;18;7;10;15;14;16;17;19;18;14;11;13;10
24162262;"zeman/perfmap";"JavaScript";"2014-09-17T21:00:59+00:00";3749;69;7;3;2;5;2;3;2;2;2;1;4;1;7;2;3;0;2;5;2;1;3;2;1;2;2;3
35732214;"realm/SwiftLint";"Swift";"2015-05-16T16:59:31+00:00";3746;1830;34;63;37;97;177;105;84;161;75;75;99;58;48;79;61;35;30;48;80;49;48;59;49;60;65;54
659341;"facebook/facebook-android-sdk";"Java";"2010-05-10T17:17:33+00:00";3741;268;9;10;13;10;19;15;12;12;9;9;11;12;8;10;2;13;7;10;13;11;10;11;7;13;11;1
3995054;"luis-almeida/unveil";"JavaScript";"2012-04-11T15:34:10+00:00";3739;371;18;12;8;19;12;15;14;11;22;7;8;12;22;13;17;12;11;25;19;17;14;11;16;11;11;14
14238862;"andreamazz/AMScrollingNavbar";"Swift";"2013-11-08T16:56:39+00:00";3739;647;20;23;15;18;63;26;19;25;15;21;20;23;26;34;21;12;22;13;12;30;64;22;26;29;24;24
22309429;"toddmotto/angular-styleguide";"null";"2014-07-27T11:31:16+00:00";3739;646;25;21;27;32;26;21;45;22;23;26;26;15;18;17;13;17;24;23;25;32;17;31;37;34;25;24
14812739;"libuv/libuv";"C";"2013-11-30T00:29:56+00:00";3738;1278;50;53;40;59;46;57;42;57;63;29;37;53;58;64;40;32;45;43;54;46;47;55;49;42;60;57
84822;"beautify-web/js-beautify";"JavaScript";"2008-12-04T06:35:54+00:00";3737;546;25;25;22;14;21;26;26;13;21;14;10;18;32;21;15;17;22;18;23;24;25;23;19;23;28;21
12080551;"tsenart/vegeta";"Go";"2013-08-13T11:45:21+00:00";3736;1183;23;16;29;34;23;19;80;13;13;12;15;26;18;26;16;20;37;20;33;11;17;29;73;492;54;34
15733881;"jamztang/CSStickyHeaderFlowLayout";"Objective-C";"2014-01-08T11:40:32+00:00";3733;877;34;37;23;28;24;29;127;56;33;22;53;27;22;27;22;15;25;33;25;27;38;29;26;37;40;18
96395;"stympy/faker";"Ruby";"2008-12-24T17:20:37+00:00";3731;718;29;31;21;23;17;22;22;30;14;17;32;101;31;34;32;21;15;25;24;23;27;32;22;19;27;27
8424040;"processing/p5.js";"JavaScript";"2013-02-26T03:14:47+00:00";3726;712;25;42;20;26;25;22;39;25;26;18;20;18;20;28;27;30;21;30;36;36;30;25;20;25;32;46
2374578;"square/cube";"JavaScript";"2011-09-12T22:02:05+00:00";3726;131;10;9;5;5;5;7;7;4;5;2;1;5;1;2;1;9;5;9;8;6;6;7;3;2;1;6
23092866;"mamaral/Onboard";"Objective-C";"2014-08-19T01:43:54+00:00";3725;830;29;23;27;29;42;158;67;41;20;33;21;21;19;17;23;21;16;17;25;20;19;30;19;29;29;35
6731432;"koalaman/shellcheck";"Haskell";"2012-11-17T03:15:11+00:00";3724;1325;15;26;16;27;30;40;45;43;33;33;52;131;120;52;48;39;62;42;93;49;88;54;46;55;54;32
2715671;"fancyapps/fancyBox";"JavaScript";"2011-11-05T15:03:40+00:00";3718;362;13;18;16;17;10;15;12;16;8;10;19;18;13;7;14;13;12;16;7;15;14;13;20;11;17;18
14816993;"coolwanglu/vim.js";"C";"2013-11-30T07:21:39+00:00";3717;236;11;11;8;19;6;10;8;10;2;7;14;6;4;5;15;8;9;7;13;15;5;6;11;10;10;6
6709149;"pardom/ActiveAndroid";"Java";"2012-11-15T18:10:45+00:00";3716;647;24;23;24;32;39;23;18;19;18;31;27;37;27;18;19;16;15;20;23;39;37;23;25;20;34;16
5391743;"roboguice/roboguice";"Java";"2012-08-12T20:37:19+00:00";3715;388;9;12;7;15;21;16;17;14;8;15;17;14;11;6;14;9;13;14;22;12;17;38;18;9;21;19
9394642;"kristopolous/BOOTSTRA.386";"HTML";"2013-04-12T13:17:25+00:00";3715;243;8;3;9;10;7;3;8;7;6;3;6;8;7;5;7;4;43;25;9;9;9;2;19;11;4;11
28233099;"isohuntto/openbay";"PHP";"2014-12-19T14:45:37+00:00";3712;39;3;3;1;1;3;1;0;1;3;2;0;1;2;3;1;2;1;0;1;4;1;2;0;1;1;1
19748251;"claritylab/lucida";"Java";"2014-05-13T17:12:49+00:00";3711;249;8;5;7;4;6;11;9;5;11;10;25;14;7;11;5;6;10;11;5;18;9;9;12;11;13;7
721040;"stig/json-framework";"Objective-C";"2010-06-14T22:02:16+00:00";3709;120;5;5;4;9;5;5;1;7;7;6;5;6;3;3;3;0;8;4;6;3;3;7;0;2;3;10
9467421;"almende/vis";"JavaScript";"2013-04-16T08:01:02+00:00";3708;553;26;23;15;18;13;19;21;21;13;15;18;36;17;25;27;23;25;20;28;21;14;23;23;21;21;27
1554093;"mbadolato/iTerm2-Color-Schemes";"null";"2011-04-01T04:01:46+00:00";3707;881;44;30;45;30;24;30;37;29;19;19;24;28;31;38;41;27;47;33;40;41;40;49;43;24;29;39
3308920;"harelba/q";"Python";"2012-01-30T21:12:09+00:00";3706;603;9;19;12;8;6;13;118;224;29;8;15;10;6;11;19;6;11;7;2;12;19;6;4;10;9;10
3995635;"rmurphey/js-assessment";"JavaScript";"2012-04-11T16:32:36+00:00";3706;689;26;83;27;22;29;25;21;15;11;17;11;17;21;12;16;23;32;16;13;17;15;15;14;116;44;31
2832871;"sferik/t";"Ruby";"2011-11-23T02:59:48+00:00";3704;337;6;18;12;12;8;7;14;15;9;8;15;17;11;17;10;40;15;14;11;19;12;12;4;5;14;12
4010478;"visionmedia/page.js";"JavaScript";"2012-04-12T23:33:30+00:00";3701;784;28;35;33;36;52;28;29;31;16;39;25;26;33;22;34;18;21;28;45;28;28;35;23;40;32;19
173796;"nzakas/computer-science-in-javascript";"JavaScript";"2009-04-12T01:03:24+00:00";3695;554;15;33;23;21;20;14;10;21;14;26;25;27;19;20;20;29;18;23;16;17;29;19;26;20;26;23
239940;"bottlepy/bottle";"Python";"2009-06-30T17:51:30+00:00";3694;504;19;24;16;18;17;31;17;16;17;20;16;32;28;19;16;9;26;20;17;18;18;21;14;16;18;21
2302803;"MrSwitch/hello.js";"JavaScript";"2011-08-31T17:03:40+00:00";3693;340;12;17;7;15;15;15;6;14;11;10;17;12;34;13;16;16;8;18;11;21;12;11;4;2;10;13
1980539;"drapergem/draper";"Ruby";"2011-06-30T22:03:24+00:00";3690;262;11;9;10;13;16;3;10;11;8;6;10;6;17;16;4;8;10;3;12;3;11;13;12;11;13;16
4999959;"haiwen/seafile";"C";"2012-07-12T06:47:55+00:00";3689;454;14;13;19;15;28;28;18;18;17;10;15;15;13;14;31;10;9;14;12;18;33;16;17;19;18;20
35824245;"AllThingsSmitty/jquery-tips-everyone-should-know";"JavaScript";"2015-05-18T14:57:04+00:00";3679;1443;220;616;177;43;55;46;46;21;12;19;25;11;10;27;9;11;19;12;15;7;7;11;10;10;3;1
25975629;"outpunk/evil-icons";"Ruby";"2014-10-30T14:54:58+00:00";3678;348;7;9;9;12;9;8;12;11;11;28;33;9;7;13;7;14;37;19;15;11;15;16;6;14;12;4
2051226;"eligrey/FileSaver.js";"JavaScript";"2011-07-15T03:27:54+00:00";3678;794;28;31;33;23;26;43;34;20;24;26;31;28;34;22;22;26;34;34;27;48;46;27;31;25;43;28
12246785;"wenzhixin/bootstrap-table";"JavaScript";"2013-08-20T15:34:15+00:00";3678;1060;47;35;36;51;36;39;31;41;45;41;34;49;33;37;31;29;44;48;38;40;46;47;51;40;44;47
8586088;"viljamis/responsive-nav.js";"JavaScript";"2013-03-05T18:27:06+00:00";3675;256;6;10;10;13;10;9;11;4;9;8;16;9;8;14;7;10;12;5;11;16;13;9;9;8;12;7
7694208;"lucasr/twoway-view";"Java";"2013-01-18T20:55:23+00:00";3672;648;25;36;27;28;24;23;21;21;17;21;31;24;24;22;20;16;21;19;24;50;29;27;30;21;26;21
11944782;"BBC-News/Imager.js";"JavaScript";"2013-08-07T08:09:23+00:00";3672;139;5;3;3;4;5;8;8;5;5;5;5;3;7;9;8;6;4;5;5;5;4;7;4;1;8;7
9526392;"giakki/uncss";"JavaScript";"2013-04-18T16:32:10+00:00";3671;558;42;29;25;24;12;29;22;16;16;12;16;19;21;25;27;19;18;25;14;20;35;19;20;14;18;21
19955205;"bitemyapp/learnhaskell";"Makefile";"2014-05-19T19:43:26+00:00";3671;701;36;26;18;29;19;20;12;24;26;31;67;33;27;27;31;25;17;22;34;28;26;43;25;31;22;2
3548254;"thinkaurelius/titan";"Java";"2012-02-25T22:53:53+00:00";3670;508;13;20;24;22;17;22;7;26;13;13;19;14;16;21;24;18;23;10;13;39;21;18;23;23;22;27
13855476;"jinzhu/gorm";"Go";"2013-10-25T08:31:38+00:00";3669;1012;37;30;35;50;47;32;33;41;32;40;42;30;26;36;42;52;47;32;41;64;52;33;33;32;36;37
6662075;"joke2k/faker";"Python";"2012-11-12T23:00:09+00:00";3667;409;18;10;18;13;18;7;8;10;5;8;18;14;23;22;18;13;18;14;15;27;13;17;28;17;16;21
9859154;"json-api/json-api";"CSS";"2013-05-04T19:29:30+00:00";3661;645;19;18;23;25;20;26;26;37;16;34;21;17;32;26;32;38;23;28;25;25;28;20;29;25;15;17
16986405;"liabru/matter-js";"JavaScript";"2014-02-19T14:16:17+00:00";3653;413;15;14;13;20;19;21;26;16;12;10;12;21;16;14;19;10;22;14;17;12;13;15;14;22;10;16
2032813;"DevinVinson/WordPress-Plugin-Boilerplate";"PHP";"2011-07-11T21:36:46+00:00";3652;450;18;19;19;16;19;18;19;12;11;10;19;13;21;26;15;21;26;15;17;13;20;13;18;14;19;19
6566487;"Huddle/PhantomCSS";"JavaScript";"2012-11-06T17:50:24+00:00";3651;449;19;27;19;31;32;18;12;18;8;4;15;14;18;16;21;16;14;14;18;20;15;16;12;21;12;19
9983223;"dtao/lazy.js";"JavaScript";"2013-05-10T14:33:46+00:00";3651;584;18;15;10;35;12;38;10;34;47;13;15;23;19;4;11;10;24;15;43;22;42;51;30;13;15;15
5417266;"amlcurran/ShowcaseView";"Java";"2012-08-14T19:07:36+00:00";3650;709;23;25;31;24;13;23;26;25;22;22;24;24;38;28;28;17;29;47;19;47;47;25;17;28;30;27
6220644;"OpenRefine/OpenRefine";"Java";"2012-10-15T02:22:48+00:00";3650;449;17;20;17;18;30;15;17;11;8;10;13;13;13;24;20;23;16;12;22;19;15;24;23;19;18;12
4667315;"subtlepatterns/SubtlePatterns";"PHP";"2012-06-14T19:06:15+00:00";3646;194;8;4;6;3;4;12;7;2;9;16;14;2;16;4;7;7;3;3;3;11;18;10;4;6;6;9
11850014;"google/gumbo-parser";"HTML";"2013-08-02T18:33:38+00:00";3645;260;3;10;5;7;8;9;6;7;7;10;10;11;7;8;8;30;7;0;13;34;20;12;8;5;7;8
15328210;"chrisjenx/Calligraphy";"Java";"2013-12-20T02:35:45+00:00";3644;946;50;33;31;25;25;39;36;40;36;21;43;32;34;40;26;24;44;40;40;54;48;37;38;35;37;38
19360616;"docker/swarm";"Go";"2014-05-01T23:15:17+00:00";3642;567;17;34;22;32;19;23;13;18;10;12;28;16;20;19;26;26;22;29;19;25;30;18;18;21;26;24
11776741;"jakiestfu/Medium.js";"JavaScript";"2013-07-30T22:09:47+00:00";3641;279;13;10;6;9;12;11;8;10;19;13;6;9;13;16;11;16;10;13;7;4;7;11;12;14;12;7
4828;"mbleigh/acts-as-taggable-on";"Ruby";"2008-03-21T19:07:26+00:00";3639;218;16;8;8;6;6;8;8;12;4;8;5;9;10;8;5;9;6;18;9;3;4;9;10;8;11;10
18503721;"facebook/css-layout";"C";"2014-04-07T01:37:37+00:00";3638;622;33;18;37;23;23;21;17;29;21;25;23;46;29;31;12;11;17;28;21;27;24;21;14;26;26;19
2103283;"mattt/FormatterKit";"Objective-C";"2011-07-25T20:27:48+00:00";3637;389;9;20;12;17;15;15;19;9;17;12;15;18;19;15;16;5;16;16;20;12;13;15;19;11;21;13
33904351;"laravel/lumen";"PHP";"2015-04-14T01:43:28+00:00";3636;689;24;22;32;30;19;23;20;30;21;20;34;32;43;26;35;21;27;27;26;41;24;18;24;25;27;18
5254557;"cloudwu/skynet";"C";"2012-08-01T03:30:42+00:00";3635;783;22;26;32;26;32;25;28;67;28;62;47;31;24;21;15;9;29;37;20;28;30;31;25;33;30;25
34713704;"mortenjust/androidtool-mac";"Swift";"2015-04-28T06:45:16+00:00";3633;548;15;22;87;39;11;26;11;16;17;24;28;19;19;11;12;9;17;21;12;12;18;12;24;36;12;18
22358203;"rosarior/awesome-django";"null";"2014-07-28T21:15:13+00:00";3629;846;38;37;33;29;26;29;20;33;19;35;29;34;32;44;31;32;29;37;32;32;29;36;41;32;32;45
18320947;"dropbox/pyston";"Python";"2014-04-01T07:17:20+00:00";3628;480;15;107;27;11;21;12;15;12;10;17;11;4;28;14;20;10;7;10;22;12;14;14;8;14;10;35
33820955;"timjacobi/angular2-education";"null";"2015-04-12T14:54:19+00:00";3628;1447;40;30;53;30;27;34;29;48;62;50;87;54;77;93;81;64;79;66;57;70;60;55;43;50;65;43
17528018;"erming/shout";"JavaScript";"2014-03-07T21:30:16+00:00";3627;866;67;127;12;7;9;11;9;12;5;6;10;15;18;11;401;24;17;16;13;17;11;18;3;6;11;10
16005410;"hdodenhof/CircleImageView";"Java";"2014-01-17T16:44:46+00:00";3624;1181;37;50;41;46;45;54;46;38;42;39;43;45;34;40;29;27;49;44;43;76;53;59;51;42;46;62
16107755;"bpampuch/pdfmake";"JavaScript";"2014-01-21T16:00:18+00:00";3619;485;23;15;17;12;14;17;16;14;17;17;16;21;25;20;18;10;30;34;16;14;19;14;23;18;18;27
5552858;"cyfdecyf/cow";"Go";"2012-08-25T16:11:40+00:00";3618;903;34;41;32;36;33;55;79;37;31;32;34;35;28;32;24;18;33;21;37;30;29;28;35;42;35;32
51480;"tpope/vim-surround";"VimL";"2008-09-11T01:00:16+00:00";3617;541;23;17;21;26;17;11;15;20;18;11;14;20;28;22;18;30;23;27;24;23;23;23;15;20;25;27
32018674;"TalAter/UpUp";"HTML";"2015-03-11T13:20:08+00:00";3614;607;42;36;63;44;57;20;18;11;14;10;17;7;25;44;26;30;16;16;12;9;18;12;11;12;23;14
9711133;"apiaryio/api-blueprint";"null";"2013-04-27T07:34:33+00:00";3613;806;23;32;34;41;30;48;47;30;32;12;34;30;18;28;23;19;16;31;24;34;44;32;32;34;36;42
37997;"jnunemaker/httparty";"Ruby";"2008-07-28T20:55:11+00:00";3610;308;8;12;11;10;17;7;12;21;6;9;13;12;22;13;12;8;15;12;8;10;14;14;13;8;9;12
38139390;"docker/dockercraft";"Lua";"2015-06-26T23:51:50+00:00";3610;3605;0;0;0;2837;244;82;45;37;21;21;30;35;16;27;12;10;25;21;13;10;19;28;15;18;16;23
2592600;"arvida/emoji-cheat-sheet.com";"HTML";"2011-10-17T15:09:52+00:00";3610;765;27;38;19;25;27;33;40;39;29;24;42;27;40;25;27;33;26;28;37;33;31;27;26;32;29;1
32697194;"mikechau/react-primer-draft";"null";"2015-03-22T21:47:26+00:00";3609;140;11;5;9;7;2;4;9;4;8;7;7;10;2;6;7;3;6;6;2;3;7;6;4;3;2;0
21402627;"h4cc/awesome-elixir";"Elixir";"2014-07-01T21:12:03+00:00";3609;1590;73;76;59;45;67;55;52;72;62;64;56;55;71;57;57;74;78;58;50;55;76;59;63;52;52;52
1409811;"cdnjs/cdnjs";"null";"2011-02-25T05:53:47+00:00";3609;423;14;23;20;24;16;10;20;14;12;14;22;13;13;17;15;13;19;9;20;13;14;17;18;17;17;19
467461;"moxiecode/plupload";"JavaScript";"2010-01-11T14:35:54+00:00";3608;391;13;12;17;20;17;17;18;19;14;17;13;13;19;8;11;18;8;16;20;18;18;12;20;13;18;2
440647;"srobbin/jquery-backstretch";"JavaScript";"2009-12-17T16:09:51+00:00";3607;226;12;15;10;7;12;8;9;11;6;4;13;11;11;8;8;5;6;8;7;11;12;5;8;7;7;5
7764245;"HubSpot/messenger";"JavaScript";"2013-01-23T00:03:40+00:00";3606;261;7;10;10;12;12;13;12;7;14;7;9;11;11;7;13;7;5;8;10;8;11;14;12;9;11;11
11572519;"NodeOS/NodeOS";"Shell";"2013-07-22T03:59:27+00:00";3604;958;22;9;69;204;44;26;16;152;39;45;13;17;68;13;11;17;18;37;21;21;21;16;20;16;21;2
956732;"hbons/SparkleShare";"C#";"2010-10-02T15:53:38+00:00";3603;168;7;10;6;5;5;8;7;4;10;6;9;10;6;4;6;8;10;8;5;5;5;3;5;6;4;6
30538630;"IonicaBizau/git-stats";"JavaScript";"2015-02-09T14:06:20+00:00";3601;296;15;9;13;16;13;16;18;7;13;11;14;11;13;12;15;15;12;6;7;7;8;19;10;10;6;0
2620608;"umdjs/umd";"JavaScript";"2011-10-21T14:08:25+00:00";3593;644;27;30;24;27;21;18;19;28;23;20;24;31;28;28;31;18;33;17;30;25;18;23;29;22;26;24
41673581;"relax/relax";"JavaScript";"2015-08-31T12:16:25+00:00";3590;940;62;36;45;27;30;32;21;27;18;26;30;86;40;29;19;40;50;40;24;38;28;28;35;80;45;4
2183193;"Theano/Theano";"Python";"2011-08-10T03:48:06+00:00";3589;1450;31;46;116;74;49;40;57;42;35;38;39;59;49;61;34;34;41;56;49;71;80;85;48;65;77;74
20682114;"JakeLin/SwiftWeather";"Swift";"2014-06-10T10:58:37+00:00";3588;1079;30;126;38;34;28;93;35;31;24;43;37;72;39;32;37;20;35;54;43;30;45;33;28;26;28;38
2609642;"feathersjs/feathers";"JavaScript";"2011-10-19T22:45:16+00:00";3586;2627;13;10;11;14;8;11;12;4;11;8;15;14;17;10;15;11;17;16;17;22;1575;350;149;132;100;65
9906653;"ankane/chartkick";"JavaScript";"2013-05-07T07:39:38+00:00";3581;349;20;16;23;14;12;17;9;7;9;4;10;13;12;24;8;12;13;13;9;14;23;9;14;12;21;11
19922293;"codegangsta/negroni";"Go";"2014-05-18T22:09:10+00:00";3581;603;26;19;28;17;25;16;26;34;15;20;23;20;22;26;16;15;20;27;13;27;59;28;22;17;22;20
34233307;"tessalt/echo-chamber-js";"JavaScript";"2015-04-20T02:20:58+00:00";3580;149;4;41;10;8;2;8;11;5;1;3;4;4;9;8;2;2;2;5;1;3;3;2;7;2;1;1
9076111;"angular-translate/angular-translate";"JavaScript";"2013-03-28T11:56:30+00:00";3578;555;28;30;19;29;28;23;21;23;16;17;18;24;17;19;24;16;19;25;27;22;18;22;19;13;16;22
46939;"django-debug-toolbar/django-debug-toolbar";"Python";"2008-08-28T06:58:04+00:00";3574;302;11;11;19;14;9;9;8;13;9;12;11;6;15;13;12;12;13;12;7;24;8;6;11;7;14;16
3676419;"csswizardry/CSS-Guidelines";"null";"2012-03-10T01:05:10+00:00";3573;75;4;3;2;0;2;2;3;2;0;2;3;1;7;3;3;4;0;2;4;3;3;5;3;4;3;7
7600409;"shadowsocks/shadowsocks-windows";"C#";"2013-01-14T07:54:16+00:00";3569;1155;44;39;30;32;29;44;35;34;24;35;32;35;29;34;24;34;41;139;72;77;65;55;71;46;52;3
521424;"happyworm/jPlayer";"JavaScript";"2010-02-17T04:44:34+00:00";3568;352;16;18;20;18;10;15;15;16;13;12;8;15;21;10;13;8;14;18;16;10;11;17;10;11;7;10
5969840;"turbolinks/turbolinks-classic";"CoffeeScript";"2012-09-26T17:56:56+00:00";3567;245;14;9;8;9;12;11;12;14;11;12;11;19;23;15;7;3;8;8;8;4;4;3;4;7;4;5
14393731;"JakeWharton/u2020";"Java";"2013-11-14T11:58:23+00:00";3560;1077;57;29;41;33;56;57;49;34;45;40;46;52;45;42;38;19;38;23;40;44;42;46;43;41;41;36
1385122;"matplotlib/matplotlib";"Python";"2011-02-19T03:17:12+00:00";3559;665;15;25;27;22;25;25;32;13;16;13;20;19;38;26;25;18;34;32;27;29;35;17;31;37;34;30
1262871;"bebraw/jswiki";"JavaScript";"2011-01-17T09:12:27+00:00";3558;168;5;7;5;10;11;8;6;7;3;10;8;7;8;6;3;8;7;5;6;7;2;4;4;12;9;0
19407872;"steipete/Aspects";"Objective-C";"2014-05-03T17:06:00+00:00";3556;800;39;36;30;36;32;15;31;28;29;22;28;46;34;34;19;8;26;44;17;27;50;35;29;30;47;28
19994257;"derekparker/delve";"Go";"2014-05-20T19:24:43+00:00";3556;1087;19;11;34;77;56;82;33;32;22;22;39;20;35;62;30;21;78;40;54;53;34;34;26;59;45;69
15926180;"draios/sysdig";"C++";"2014-01-15T05:45:17+00:00";3551;743;127;77;30;25;18;19;12;12;14;7;12;28;19;26;10;13;7;70;21;20;29;27;47;30;28;15
715605;"xetorthio/jedis";"Java";"2010-06-11T13:04:43+00:00";3550;721;20;27;23;24;37;31;29;23;35;28;27;24;27;31;24;11;32;24;25;26;33;31;25;34;20;50
507;"sferik/twitter";"Ruby";"2008-02-14T02:20:50+00:00";3548;230;8;12;12;10;12;8;3;6;3;9;7;6;10;7;13;4;9;6;3;16;12;14;9;13;9;9
220163;"faye/faye";"JavaScript";"2009-06-06T10:37:03+00:00";3548;282;5;16;13;12;12;12;7;8;13;8;6;9;10;10;15;14;10;16;14;15;5;11;11;9;9;12
27382163;"iissnan/hexo-theme-next";"CSS";"2014-12-01T14:07:07+00:00";3548;1836;66;36;58;67;67;64;53;56;65;61;77;71;74;53;40;62;77;85;127;103;92;77;86;79;109;31
8780895;"mafintosh/peerflix";"JavaScript";"2013-03-14T17:15:43+00:00";3546;770;60;65;48;26;24;27;22;16;22;28;30;26;22;19;24;31;26;30;29;17;16;22;12;100;15;13
15340074;"leemunroe/responsive-html-email-template";"HTML";"2013-12-20T14:21:13+00:00";3545;438;20;19;17;21;16;17;14;21;12;10;8;19;9;13;17;14;20;19;23;14;13;33;19;19;15;16
5275559;"thoughtbot/neat";"CSS";"2012-08-02T17:28:38+00:00";3544;396;17;18;18;23;8;16;10;12;12;14;15;16;12;20;21;20;29;17;10;17;17;16;7;11;10;10
8310356;"airblade/vim-gitgutter";"VimL";"2013-02-20T09:54:02+00:00";3541;368;13;12;10;17;10;21;16;8;9;7;10;21;14;19;11;19;20;22;14;13;10;10;11;11;18;22
18581578;"xmartlabs/XLForm";"Objective-C";"2014-04-09T01:50:21+00:00";3530;639;23;20;21;33;29;19;26;52;22;25;16;24;30;26;21;22;17;28;21;24;23;21;21;20;23;32
669174;"DataTables/DataTables";"JavaScript";"2010-05-16T07:02:32+00:00";3527;548;15;22;31;21;21;16;17;21;13;11;22;23;25;21;21;19;27;23;20;19;30;17;19;22;25;27
19901927;"substack/browserify-handbook";"JavaScript";"2014-05-18T03:24:36+00:00";3526;576;33;30;25;23;27;19;35;18;21;19;28;20;22;22;24;20;23;20;16;22;18;26;17;23;14;11
7777332;"BBC-News/wraith";"Ruby";"2013-01-23T15:26:31+00:00";3526;300;21;16;6;35;11;16;11;8;6;3;4;9;9;16;4;9;11;24;10;8;9;6;11;12;14;11
30969188;"mxstbr/react-boilerplate";"JavaScript";"2015-02-18T14:36:32+00:00";3524;3488;1;1;0;1;9;0;19;4;1015;1272;205;130;122;77;47;48;44;49;68;102;47;49;44;41;46;47
32340557;"google/gxui";"Go";"2015-03-16T17:12:37+00:00";3523;269;9;10;15;11;13;11;13;17;12;12;7;13;12;11;5;6;5;14;11;17;10;10;5;11;9;0
36187165;"jariz/vibrant.js";"JavaScript";"2015-05-24T18:44:22+00:00";3523;231;8;11;12;8;10;14;10;8;7;7;9;8;9;3;13;10;7;5;8;9;9;6;6;12;12;10
43209178;"una/CSSgram";"CSS";"2015-09-26T14:50:01+00:00";3523;3432;2468;273;106;68;54;48;21;19;11;10;9;16;11;38;51;27;26;48;16;14;42;8;9;14;12;13
114732;"malsup/form";"JavaScript";"2009-01-26T03:52:13+00:00";3522;322;14;20;9;26;12;18;6;11;9;11;14;7;10;7;8;19;7;15;18;19;11;13;11;13;11;3
3077368;"facebookarchive/facebook-php-sdk";"PHP";"2011-12-30T23:47:27+00:00";3518;43;2;2;0;0;2;2;2;0;1;1;0;2;2;2;2;1;1;2;2;3;2;0;2;5;4;1
27244649;"karpathy/neuraltalk";"Python";"2014-11-27T23:22:39+00:00";3517;516;44;19;15;32;88;25;18;16;8;8;13;21;13;11;5;8;12;17;12;37;14;10;15;17;19;19
27764811;"rey5137/material";"Java";"2014-12-09T12:07:32+00:00";3513;1034;31;44;33;38;44;57;37;50;37;30;41;40;34;28;43;13;41;30;48;62;57;44;39;35;42;36
15728293;"sandstorm-io/sandstorm";"JavaScript";"2014-01-08T07:10:33+00:00";3511;536;20;23;21;15;17;20;18;27;11;10;8;22;65;35;21;16;20;16;28;11;14;18;21;28;16;15
41545519;"Jack000/Expose";"Perl";"2015-08-28T12:10:06+00:00";3510;376;56;57;46;15;8;11;13;19;16;7;11;10;13;7;16;10;9;7;8;9;7;3;4;1;6;7
2831096;"TTimo/doom3.gpl";"C++";"2011-11-22T21:27:23+00:00";3508;111;3;3;2;6;1;0;8;3;2;4;5;4;5;2;2;9;5;3;7;2;4;7;6;5;7;6
6859626;"tombenner/nui";"Objective-C";"2012-11-26T04:07:08+00:00";3505;218;8;12;8;10;9;7;7;11;9;6;8;11;6;4;3;3;12;15;9;12;8;8;11;10;11;0
10974951;"adambard/learnxinyminutes-docs";"TeX";"2013-06-26T17:58:34+00:00";3504;545;38;26;19;15;16;17;9;16;18;15;15;24;16;40;11;36;24;19;29;23;16;21;17;24;20;21
39115652;"amfe/article";"null";"2015-07-15T04:08:45+00:00";3501;2980;3;6;19;989;751;191;103;58;73;44;56;47;89;37;22;10;43;35;48;47;44;63;36;32;40;94
38003903;"davezuko/react-redux-starter-kit";"JavaScript";"2015-06-24T18:38:28+00:00";3496;2746;74;70;60;62;59;84;93;196;93;83;208;152;123;104;129;94;128;101;113;89;114;90;107;97;119;104
15246993;"HubSpot/shepherd";"JavaScript";"2013-12-17T06:30:27+00:00";3496;611;22;20;13;38;24;14;23;18;22;14;20;13;26;31;32;22;19;29;51;19;29;22;18;17;32;23
44559230;"butterproject/butter-desktop";"JavaScript";"2015-10-19T19:42:42+00:00";3494;2446;1306;279;96;104;67;49;25;34;17;33;42;32;31;27;16;23;52;70;33;21;26;13;10;17;11;12
13257135;"hashicorp/serf";"Go";"2013-10-01T22:12:50+00:00";3492;317;14;13;11;5;12;13;5;8;5;11;9;12;9;13;16;10;15;12;13;14;18;12;14;15;10;28
34864402;"dmlc/mxnet";"C++";"2015-04-30T16:21:15+00:00";3492;2812;60;74;420;179;87;158;84;107;176;92;128;96;86;73;78;33;60;71;56;75;90;80;95;166;84;104
13428264;"ShareX/ShareX";"C#";"2013-10-08T23:32:10+00:00";3491;785;21;32;31;35;24;39;61;31;12;20;46;24;37;23;21;19;43;29;25;27;57;39;29;25;9;26
1045381;"phonegap/phonegap-start";"JavaScript";"2010-11-02T17:45:54+00:00";3490;111;4;6;4;7;3;5;5;2;4;2;4;3;7;4;8;1;3;8;3;5;5;4;2;4;6;2
379530;"benpickles/peity";"HTML";"2009-11-20T13:49:20+00:00";3486;245;9;8;10;6;10;12;8;5;13;20;13;5;6;21;6;5;5;1;11;9;12;8;21;11;5;5
557977;"socketio/socket.io-client";"JavaScript";"2010-03-11T18:23:03+00:00";3484;376;13;18;14;20;23;12;16;10;7;13;23;18;16;13;9;11;13;11;11;18;9;12;16;15;20;15
1377867;"locustio/locust";"Python";"2011-02-17T11:08:03+00:00";3482;698;20;30;18;21;15;17;34;21;30;19;15;86;26;24;18;17;25;21;32;27;27;26;43;28;26;32
5263633;"mozilla/sweet.js";"JavaScript";"2012-08-01T19:26:02+00:00";3482;316;16;12;14;14;6;9;6;8;7;7;14;4;14;5;12;10;9;9;6;14;26;25;26;25;11;7
5992293;"nomad/shenzhen";"Ruby";"2012-09-28T03:52:00+00:00";3482;493;30;26;21;27;17;24;27;19;15;14;22;16;24;18;12;14;15;14;19;27;19;14;18;13;17;11
7878487;"tholman/zenpen";"JavaScript";"2013-01-28T20:41:25+00:00";3478;236;9;9;27;13;6;7;3;7;7;4;4;2;10;7;10;7;8;42;8;9;7;8;9;3;5;5
12166778;"google/google-api-php-client";"PHP";"2013-08-16T19:48:39+00:00";3478;545;29;20;23;18;20;19;21;14;8;15;23;26;24;25;23;30;23;21;14;15;25;19;20;31;21;18
13021798;"github/git-lfs";"Go";"2013-09-22T22:03:28+00:00";3478;640;52;24;18;29;22;28;22;27;22;19;18;14;23;26;18;35;30;22;15;29;25;28;23;24;26;21
23088740;"mzabriskie/axios";"JavaScript";"2014-08-18T22:30:27+00:00";3478;2060;46;47;47;41;32;35;42;30;65;41;58;79;85;120;107;57;71;86;108;147;114;90;153;155;124;80
7403331;"es-analysis/plato";"JavaScript";"2013-01-02T07:04:27+00:00";3476;356;8;10;14;12;16;20;14;11;8;11;14;14;8;13;16;14;16;21;13;20;17;7;7;16;22;14
16652218;"sharelatex/sharelatex";"CoffeeScript";"2014-02-08T20:20:34+00:00";3474;356;14;13;15;17;14;12;14;11;6;7;16;8;13;12;12;9;14;18;18;25;14;9;15;17;17;16
9726245;"puphpet/puphpet";"HTML";"2013-04-28T06:18:02+00:00";3474;303;11;20;14;13;15;21;7;6;11;6;11;10;15;17;14;10;14;12;5;13;6;11;8;10;13;10
17372733;"OAI/OpenAPI-Specification";"JavaScript";"2014-03-03T16:53:36+00:00";3472;1251;38;25;19;24;14;32;22;14;35;67;61;63;82;57;52;72;63;61;117;54;50;56;51;67;50;5
22787208;"MortimerGoro/MGSwipeTableCell";"Objective-C";"2014-08-09T13:56:25+00:00";3469;1179;59;31;83;145;58;33;26;35;35;29;32;29;57;45;35;31;40;47;54;42;32;40;29;51;36;45
5133949;"swoole/swoole-src";"C";"2012-07-21T13:49:59+00:00";3469;991;27;28;19;22;23;27;58;37;97;38;46;50;79;51;25;15;23;29;43;26;35;55;49;25;41;23
2889230;"rails-api/active_model_serializers";"Ruby";"2011-12-01T06:39:26+00:00";3469;423;19;13;22;15;16;16;20;14;21;18;13;19;12;16;14;11;20;12;17;15;15;20;14;16;14;21
9496329;"densitydesign/raw";"JavaScript";"2013-04-17T11:54:09+00:00";3464;338;9;16;6;15;15;15;15;14;6;12;13;14;10;17;13;14;15;11;13;13;13;11;15;16;19;8
20159867;"nothings/stb";"C";"2014-05-25T16:51:23+00:00";3463;1181;26;41;23;29;42;29;36;31;37;26;35;22;311;70;32;34;48;32;26;19;25;18;28;34;40;87
3019524;"pkluz/PKRevealController";"Objective-C";"2011-12-20T13:13:40+00:00";3461;414;50;29;9;11;9;11;8;13;24;10;15;20;23;28;19;4;11;14;16;11;10;22;6;12;16;13
38307428;"graphql/graphql-js";"JavaScript";"2015-06-30T12:16:50+00:00";3460;989;33;40;31;40;47;32;34;25;23;35;34;36;33;42;44;60;43;38;45;39;53;34;35;41;38;34
7704544;"Intervention/image";"PHP";"2013-01-19T15:05:32+00:00";3459;746;23;24;26;33;20;21;26;31;18;35;93;45;23;33;16;13;27;22;21;34;29;42;23;30;20;18
4073516;"mruby/mruby";"C";"2012-04-19T09:11:15+00:00";3457;301;6;7;3;22;6;11;35;12;8;13;13;16;31;20;11;16;5;6;8;9;3;8;11;7;8;6
22067521;"ocornut/imgui";"C++";"2014-07-21T14:29:47+00:00";3455;1074;25;18;20;42;14;21;25;36;40;21;22;40;26;22;29;38;31;29;27;78;23;35;57;85;262;8
1329729;"nicklockwood/iRate";"Objective-C";"2011-02-04T21:58:34+00:00";3453;504;36;22;16;19;18;13;23;15;14;12;18;11;22;26;26;20;22;12;22;18;13;15;16;10;33;32
75547;"showdownjs/showdown";"JavaScript";"2008-11-13T21:39:21+00:00";3452;445;21;12;17;19;16;11;18;20;13;14;16;22;15;13;24;6;12;23;13;15;17;24;23;17;15;29
5754504;"sivel/speedtest-cli";"Python";"2012-09-10T19:17:53+00:00";3452;803;19;24;22;23;21;31;34;19;26;29;30;42;45;89;22;28;36;25;40;35;28;31;34;29;37;4
7358442;"John-Lluch/SWRevealViewController";"Objective-C";"2012-12-28T19:01:59+00:00";3451;628;40;31;26;23;17;16;13;19;21;22;22;20;14;28;24;21;31;30;30;21;32;36;19;23;25;24
24219409;"futuresimple/android-floating-action-button";"Java";"2014-09-19T06:49:21+00:00";3450;796;45;33;23;36;29;24;38;29;24;43;26;32;23;23;23;19;37;27;37;35;34;24;33;40;29;30
19238853;"Swiip/generator-gulp-angular";"JavaScript";"2014-04-28T13:05:27+00:00";3448;969;59;38;42;50;49;47;41;27;22;38;32;44;32;48;39;31;44;35;26;31;30;36;30;44;45;9
16977232;"fengyuanchen/cropper";"JavaScript";"2014-02-19T07:48:10+00:00";3447;1371;37;227;99;70;54;50;43;45;43;39;45;40;44;51;27;30;43;37;40;34;44;46;40;33;66;44
18962767;"ty4z2008/Qix";"null";"2014-04-20T11:03:15+00:00";3447;1802;52;44;40;50;24;41;102;92;48;41;44;52;50;55;36;14;31;57;56;59;76;165;162;198;119;94
26414854;"lightSky/Awesome-MaterialDesign";"null";"2014-11-10T00:46:29+00:00";3446;758;39;40;19;26;26;24;21;34;28;29;20;36;21;18;29;8;26;32;29;36;50;32;33;27;38;37
16549503;"github/scientist";"Ruby";"2014-02-05T15:58:43+00:00";3443;2568;8;21;2;5;2;7;11;358;39;20;21;6;28;20;1120;273;225;81;144;54;32;20;14;23;20;14
18609451;"duojs/duo";"JavaScript";"2014-04-09T19:05:08+00:00";3438;157;12;11;6;4;2;14;5;5;3;4;8;3;8;9;5;5;1;4;3;14;2;9;6;3;5;6
7178155;"wout/svg.js";"JavaScript";"2012-12-15T10:26:54+00:00";3437;342;21;15;12;14;9;11;11;10;16;9;3;11;12;13;11;11;9;9;12;22;28;14;13;12;12;22
1786438;"visionmedia/move.js";"JavaScript";"2011-05-23T04:57:12+00:00";3437;492;14;16;14;15;19;24;10;9;44;51;30;26;17;19;9;25;11;14;40;13;10;23;17;14;8;0
9090933;"sandstorm-io/capnproto";"C++";"2013-03-29T02:38:48+00:00";3435;411;14;15;6;15;16;24;15;21;10;15;12;23;20;24;15;8;17;18;19;11;15;12;15;13;27;11
4813464;"visionmedia/supertest";"JavaScript";"2012-06-27T20:56:12+00:00";3434;796;28;20;27;31;27;30;34;29;21;27;30;28;32;33;35;21;28;31;32;33;47;28;37;36;31;40
7855340;"chjj/blessed";"JavaScript";"2013-01-27T17:30:00+00:00";3434;832;36;66;40;26;32;28;21;21;31;23;33;33;28;22;29;30;30;63;27;23;30;21;33;25;35;46
2942615;"JakeWharton/NineOldAndroids";"Java";"2011-12-08T19:46:37+00:00";3434;574;26;29;22;29;21;29;30;18;24;16;23;27;22;22;9;5;27;17;21;16;17;23;27;17;27;30
7530570;"appium/appium";"JavaScript";"2013-01-09T22:49:50+00:00";3432;744;30;29;16;30;23;29;28;26;28;19;27;32;31;31;34;15;26;34;27;21;45;33;37;27;39;27
259691;"jquery/qunit";"JavaScript";"2009-07-24T16:26:23+00:00";3430;180;11;6;5;9;7;8;4;7;6;9;6;10;5;8;8;5;5;7;3;13;9;8;4;4;5;8
5625;"phusion/passenger";"C++";"2008-03-27T23:40:48+00:00";3428;258;17;8;7;11;7;6;12;12;14;8;9;12;12;11;12;9;6;13;13;10;10;9;3;9;9;9
11008207;"youtube/vitess";"Go";"2013-06-27T21:20:28+00:00";3423;555;32;26;13;17;14;27;68;23;22;11;18;14;20;17;19;20;17;13;20;21;18;17;17;29;17;25
21490963;"pedrovgs/EffectiveAndroidUI";"Java";"2014-07-04T08:42:20+00:00";3422;1211;62;37;41;37;50;36;36;35;23;32;51;41;62;40;28;21;42;42;52;47;64;56;132;45;46;53
1579990;"mono/MonoGame";"C#";"2011-04-07T00:23:40+00:00";3422;507;10;8;10;9;16;11;10;27;10;29;18;12;23;17;12;24;19;20;25;23;36;28;31;31;24;24
1523106;"vmg/redcarpet";"C";"2011-03-24T22:05:14+00:00";3420;359;14;21;11;15;15;14;7;20;7;10;14;20;17;20;17;12;13;18;10;12;13;11;15;9;9;15
302322;"gradle/gradle";"Java";"2009-09-09T18:27:19+00:00";3420;764;29;26;27;31;36;24;45;35;23;14;34;24;39;32;14;18;20;26;19;37;32;33;31;34;36;45
2744972;"websockets/ws";"JavaScript";"2011-11-09T22:32:45+00:00";3416;745;27;30;38;35;31;27;28;29;18;20;31;18;34;25;31;33;36;29;19;30;32;32;25;15;40;32
36256540;"css-modules/css-modules";"null";"2015-05-25T21:54:47+00:00";3416;1852;114;112;65;70;59;73;67;60;65;111;64;76;52;52;48;53;55;62;58;81;60;68;52;113;93;69
36014638;"ipselon/react-ui-builder";"JavaScript";"2015-05-21T13:34:27+00:00";3415;63;2;3;4;7;2;3;5;3;2;2;2;3;1;2;2;1;2;1;3;0;3;1;2;4;1;2
951918;"fpillet/NSLogger";"Objective-C";"2010-09-30T18:03:41+00:00";3415;396;14;12;23;15;13;21;22;16;17;20;23;13;13;10;5;7;6;22;7;15;14;15;15;21;18;19
505380;"AutoMapper/AutoMapper";"C#";"2010-02-06T15:17:58+00:00";3414;479;11;15;17;20;17;14;15;17;17;12;10;21;24;18;20;22;24;9;12;35;27;23;22;21;23;13
1543431;"joyent/libuv";"C";"2011-03-29T21:10:45+00:00";3413;41;1;3;1;2;0;3;2;0;2;4;0;1;0;3;1;1;2;1;0;2;1;2;1;5;3;0
2715669;"makeusabrew/bootbox";"CoffeeScript";"2011-11-05T15:02:47+00:00";3411;342;14;17;8;10;18;18;11;10;14;12;13;15;16;17;12;2;12;18;12;17;12;13;10;14;14;13
4576305;"openzipkin/zipkin";"Scala";"2012-06-06T18:26:16+00:00";3411;671;21;23;24;13;11;31;17;11;15;22;21;24;18;27;30;19;29;30;23;25;30;33;29;43;34;68
7561862;"ideawu/ssdb";"C++";"2013-01-11T15:19:07+00:00";3410;708;14;17;20;26;17;18;31;13;32;105;30;25;21;26;17;7;21;18;38;21;16;44;39;27;17;48
2499845;"mroth/lolcommits";"Ruby";"2011-10-02T15:25:44+00:00";3409;385;5;11;7;8;5;9;11;9;3;2;10;5;11;9;13;9;18;15;8;99;52;12;20;10;14;10
16479108;"torchbox/wagtail";"Python";"2014-02-03T12:41:59+00:00";3407;414;22;12;16;16;17;12;10;19;14;22;20;21;15;25;18;19;11;21;14;19;17;12;11;18;13;0
3616639;"ericdrowell/KineticJS";"JavaScript";"2012-03-04T07:10:35+00:00";3403;137;6;9;9;4;6;4;2;3;4;5;7;9;3;8;5;3;4;6;3;7;0;6;8;5;5;6
18673522;"dingo/api";"PHP";"2014-04-11T12:31:18+00:00";3399;1276;45;42;39;50;54;40;46;47;51;39;49;49;41;43;55;25;47;46;50;62;67;57;74;43;62;53
31024027;"adamwulf/app-launch-guide";"null";"2015-02-19T16:17:34+00:00";3399;127;5;4;6;4;7;25;19;4;1;6;7;5;4;5;2;3;5;1;1;2;3;0;2;2;3;1
40208933;"lfit/itpol";"null";"2015-08-04T21:02:37+00:00";3399;248;22;35;22;15;4;15;14;12;3;9;10;7;12;5;6;10;4;12;3;6;2;6;3;5;5;1
34526884;"ant-design/ant-design";"CSS";"2015-04-24T15:37:24+00:00";3396;2023;36;76;62;95;68;70;63;70;64;60;85;88;56;52;58;15;66;57;84;81;145;106;107;104;134;121
37834277;"openstf/stf";"JavaScript";"2015-06-22T02:23:43+00:00";3392;580;15;7;17;20;14;13;62;32;18;18;26;29;23;22;26;6;17;32;21;22;17;25;29;24;31;14
2998811;"robbiehanson/CocoaHTTPServer";"Objective-C";"2011-12-17T00:45:21+00:00";3392;467;26;23;14;23;17;13;20;13;16;11;18;17;18;16;15;3;20;15;27;21;22;19;15;8;21;36
28438;"pluginaweek/state_machine";"Ruby";"2008-06-25T03:41:05+00:00";3390;163;7;6;4;14;6;6;3;9;8;2;7;4;4;5;6;3;6;5;7;9;8;5;8;10;8;3
9787757;"tools/godep";"Go";"2013-05-01T07:55:35+00:00";3389;709;32;22;27;29;27;20;17;29;20;25;29;35;26;25;30;29;41;35;15;25;31;21;34;33;18;34
1254218;"socketstream/socketstream";"JavaScript";"2011-01-14T11:47:16+00:00";3388;135;6;7;8;7;0;6;12;12;1;6;4;3;4;6;2;6;3;3;7;4;1;5;2;4;10;6
14298729;"guardian/scribe";"JavaScript";"2013-11-11T11:13:38+00:00";3386;160;5;11;9;8;7;4;11;2;5;5;8;4;6;5;4;3;8;5;4;9;12;6;11;4;4;0
4008931;"StevenBlack/hosts";"Python";"2012-04-12T20:22:50+00:00";3385;3018;17;16;13;36;14;11;12;8;11;10;19;20;22;13;19;1738;552;86;83;80;53;55;42;37;31;20
3853751;"appjs/appjs";"C++";"2012-03-28T10:01:56+00:00";3383;161;3;8;3;3;7;13;9;7;8;12;7;8;6;7;2;3;5;7;8;4;5;7;9;3;6;1
220418;"ThinkUpLLC/ThinkUp";"PHP";"2009-06-06T19:27:42+00:00";3381;102;2;8;4;0;3;1;5;5;2;5;4;2;2;11;5;6;2;3;1;5;3;5;5;2;7;4
28242126;"reapp/reapp";"JavaScript";"2014-12-19T18:57:36+00:00";3381;528;24;28;24;27;18;24;23;25;14;19;21;29;22;22;17;17;20;21;17;21;16;21;15;9;13;21
24968828;"sosedoff/pgweb";"Go";"2014-10-09T01:41:32+00:00";3378;391;6;11;8;24;8;16;8;12;14;35;13;10;12;15;14;17;60;14;16;11;18;7;11;11;12;8
15813955;"vigetlabs/gulp-starter";"JavaScript";"2014-01-11T00:37:46+00:00";3376;820;34;24;31;35;33;23;28;27;24;26;44;42;43;36;35;27;31;34;25;31;31;30;45;32;24;25
21739472;"wishstudio/flinux";"C";"2014-07-11T14:39:36+00:00";3376;422;2;7;8;3;7;4;2;2;6;19;75;30;19;40;19;8;8;19;15;4;16;9;28;13;39;20
12231467;"CodeboxIDE/codebox";"JavaScript";"2013-08-20T01:12:29+00:00";3376;325;18;14;9;19;8;17;7;10;9;16;12;26;8;13;13;8;11;12;12;12;11;16;10;12;13;9
374228;"restsharp/RestSharp";"C#";"2009-11-16T02:01:45+00:00";3374;497;24;16;18;17;18;8;25;10;17;15;18;13;14;21;18;14;42;16;37;30;21;24;15;24;21;1
3287591;"lpereira/lwan";"C";"2012-01-28T00:48:12+00:00";3374;504;5;11;9;5;8;13;7;10;13;6;12;14;12;9;8;7;4;12;8;14;5;29;221;19;17;26
18573791;"davidmerfield/randomColor";"HTML";"2014-04-08T20:25:02+00:00";3373;256;7;7;8;14;6;9;14;11;9;10;8;11;10;5;7;8;3;10;10;13;13;13;12;17;15;6
472860;"geuis/helium-css";"JavaScript";"2010-01-15T01:07:59+00:00";3372;112;4;8;3;3;7;3;4;4;3;5;3;2;4;4;5;3;5;3;4;8;2;3;4;9;3;6
22361;"trogdoro/xiki";"Ruby";"2008-06-05T01:03:11+00:00";3368;82;2;7;3;4;0;3;1;2;4;4;5;2;0;4;3;3;3;5;2;6;3;7;3;2;3;1
6561551;"noraesae/perfect-scrollbar";"JavaScript";"2012-11-06T12:17:46+00:00";3368;662;15;25;34;67;10;18;26;17;20;15;20;25;28;31;15;17;32;46;36;22;21;22;27;29;24;20
1944156;"olivernn/lunr.js";"JavaScript";"2011-06-23T20:53:57+00:00";3367;383;17;13;23;12;21;11;8;13;11;10;16;11;13;17;13;16;15;12;11;17;15;15;17;8;26;22
2884111;"magento/magento2";"PHP";"2011-11-30T15:30:13+00:00";3362;718;21;41;32;75;48;30;24;28;10;14;18;35;34;20;27;15;29;22;23;24;23;25;25;13;33;29
9037631;"theintern/intern";"JavaScript";"2013-03-26T18:45:29+00:00";3362;333;6;15;10;8;11;8;12;12;7;11;18;16;13;10;11;7;56;12;9;8;9;17;8;15;17;7
11855195;"chalk/chalk";"JavaScript";"2013-08-03T00:20:12+00:00";3359;866;93;39;36;30;25;33;26;35;24;17;39;45;19;31;28;25;23;28;27;30;24;76;38;20;32;23
21604505;"lauris/awesome-scala";"Python";"2014-07-08T08:13:52+00:00";3358;841;40;28;32;32;43;36;28;35;30;27;40;33;29;24;29;17;48;41;28;29;37;40;24;37;22;32
24993138;"google/brotli";"C++";"2014-10-09T14:35:14+00:00";3354;915;53;32;26;20;18;17;13;9;35;19;18;22;300;65;38;32;21;17;19;26;16;48;10;12;3;26
3523632;"springside/springside4";"Java";"2012-02-23T08:39:03+00:00";3354;565;26;17;19;20;18;23;33;18;25;24;19;29;19;22;11;4;19;14;23;32;23;21;19;32;22;33
599070;"soffes/SSKeychain";"Objective-C";"2010-04-07T15:55:44+00:00";3352;701;31;29;18;32;27;36;33;22;22;17;23;23;18;13;18;12;33;53;20;39;39;35;18;23;36;31
2669200;"neilj/Squire";"JavaScript";"2011-10-29T03:04:28+00:00";3350;252;18;11;14;11;5;17;6;18;8;8;11;9;15;10;6;6;7;19;2;9;12;5;7;8;4;6
23328131;"tmux-plugins/tmux-resurrect";"Shell";"2014-08-25T20:46:17+00:00";3350;500;19;19;16;17;18;11;19;24;16;12;18;21;16;27;20;16;20;37;26;20;20;20;8;18;23;19
309009;"mongodb/mongoid";"Ruby";"2009-09-16T16:24:56+00:00";3348;117;2;5;6;5;7;4;5;1;7;4;4;1;4;5;8;4;3;4;5;6;2;3;6;7;5;4
244025;"tweepy/tweepy";"Python";"2009-07-06T04:15:34+00:00";3347;418;20;20;19;14;22;14;19;10;12;18;19;18;10;14;12;20;13;13;16;19;18;18;21;21;16;2
816197;"errbit/errbit";"Ruby";"2010-08-04T04:08:34+00:00";3346;276;12;13;5;9;12;4;6;16;8;7;11;3;11;12;6;7;4;7;46;13;14;9;14;7;7;13
35219;"rmm5t/jquery-timeago";"JavaScript";"2008-07-18T15:29:49+00:00";3344;237;5;10;9;5;8;9;8;11;6;3;9;9;7;6;6;7;28;10;17;10;7;8;14;8;8;9
6201092;"mpv-player/mpv";"C";"2012-10-13T08:08:44+00:00";3343;939;62;36;30;38;36;45;38;26;22;33;36;30;44;26;32;20;47;37;38;37;38;41;36;34;48;29
265995;"JohnLangford/vowpal_wabbit";"C++";"2009-07-31T19:36:58+00:00";3339;561;22;25;24;18;26;18;15;42;20;12;22;31;25;16;14;28;23;21;16;18;17;8;26;23;21;30
32476524;"google/yapf";"Python";"2015-03-18T18:22:31+00:00";3339;584;19;16;13;19;9;11;11;10;14;31;79;38;37;37;23;12;49;16;19;18;15;25;17;11;20;15
28946018;"KeyboardFire/mkcast";"Python";"2015-01-08T03:02:10+00:00";3338;80;4;1;4;4;4;4;1;4;1;0;22;10;5;1;2;1;4;0;1;0;1;1;2;2;1;0
29031987;"FormidableLabs/radium";"JavaScript";"2015-01-09T19:35:59+00:00";3338;1265;39;45;34;45;35;43;40;55;30;36;59;41;43;42;37;45;52;51;79;57;61;76;50;72;56;42
8783663;"dennis714/RE-for-beginners";"TeX";"2013-03-14T19:35:38+00:00";3338;258;6;9;9;8;3;9;4;5;2;46;19;10;11;6;6;7;8;8;8;8;7;28;12;3;9;7
20680357;"Haneke/HanekeSwift";"Swift";"2014-06-10T09:51:09+00:00";3338;893;29;45;39;34;41;39;24;49;36;38;24;31;34;31;19;20;44;38;25;29;38;25;57;37;37;30
991475;"brianc/node-postgres";"JavaScript";"2010-10-15T23:05:50+00:00";3336;586;22;18;24;16;24;20;25;23;6;10;21;20;22;27;28;18;33;34;27;27;23;28;25;29;17;19
1585433;"nesquena/rabl";"Ruby";"2011-04-08T01:56:15+00:00";3336;128;5;6;4;3;8;6;3;4;1;6;7;4;4;7;5;6;7;5;5;5;3;10;4;5;1;4
36444024;"cjb/GitTorrent";"JavaScript";"2015-05-28T14:29:12+00:00";3335;444;19;11;8;7;5;5;11;39;12;17;8;12;21;98;22;21;9;15;7;10;12;17;6;36;12;4
41318214;"shu223/iOS-9-Sampler";"Swift";"2015-08-24T17:50:53+00:00";3333;607;39;27;26;30;24;18;24;26;30;32;17;23;22;24;13;22;22;17;28;28;19;28;15;18;30;5
18964487;"ruanyf/es6tutorial";"JavaScript";"2014-04-20T13:06:28+00:00";3331;1455;29;45;41;35;40;37;34;35;53;39;43;47;201;88;54;25;56;61;69;46;56;56;49;69;63;84
250144;"oddbird/susy";"CSS";"2009-07-13T17:14:28+00:00";3328;399;12;12;21;20;19;11;24;17;9;22;16;13;12;18;6;13;13;12;15;6;9;42;28;16;10;3
212862;"refinery/refinerycms";"Ruby";"2009-05-28T20:13:21+00:00";3325;145;6;3;7;3;5;7;4;4;3;9;6;6;4;3;6;5;6;2;4;4;6;8;8;10;5;11
15508537;"meanjs/mean";"JavaScript";"2013-12-29T13:01:15+00:00";3325;687;20;35;16;30;28;24;25;35;29;23;23;33;27;27;29;26;23;22;26;36;34;27;25;28;19;17
3182350;"amoffat/sh";"Python";"2012-01-15T05:52:06+00:00";3320;271;14;9;7;2;12;11;10;6;5;13;5;13;12;19;11;5;23;10;20;13;4;10;2;17;9;9
2003641;"swagger-api/swagger-core";"Java";"2011-07-05T23:44:11+00:00";3318;430;18;16;20;10;14;15;13;11;10;21;16;16;17;17;19;12;14;26;14;22;22;16;15;25;20;11
9775802;"patrickkunka/mixitup";"JavaScript";"2013-04-30T17:09:44+00:00";3318;373;14;23;12;8;6;13;7;15;10;10;14;11;11;19;12;9;8;12;24;41;24;18;13;15;10;14
28340997;"wasabeef/recyclerview-animators";"Java";"2014-12-22T14:07:08+00:00";3318;1201;56;43;43;47;53;35;48;36;29;53;41;48;50;33;21;44;39;58;72;71;56;42;57;54;65;7
488514;"bundler/bundler";"Ruby";"2010-01-26T00:46:38+00:00";3317;274;15;6;13;10;13;11;8;10;13;13;14;11;6;12;14;10;5;6;13;11;11;16;6;13;6;8
1339922;"ServiceStack/ServiceStack";"C#";"2011-02-07T23:19:18+00:00";3317;296;15;10;8;8;8;10;9;10;9;6;12;14;13;13;7;9;10;11;25;15;13;15;10;11;7;18
299862;"nltk/nltk";"Python";"2009-09-07T10:53:58+00:00";3316;658;18;24;19;28;23;29;18;5;21;29;18;77;26;30;18;29;26;34;23;21;23;19;28;31;36;5
12738837;"ColinEberhardt/VCTransitionsLibrary";"Objective-C";"2013-09-10T19:45:26+00:00";3315;643;39;35;17;25;23;23;58;27;19;18;17;17;14;15;17;7;7;17;49;29;38;33;27;25;21;26
21269387;"fastmonkeys/stellar";"Python";"2014-06-27T08:43:21+00:00";3315;51;4;2;2;5;1;3;1;3;1;0;1;1;0;1;2;4;4;0;2;5;1;1;3;2;1;1
18294;"activemerchant/active_merchant";"Ruby";"2008-05-20T13:53:26+00:00";3312;150;7;9;7;7;9;5;7;4;2;9;7;5;7;4;3;3;1;6;6;5;6;5;5;7;6;8
404319;"rest-client/rest-client";"Ruby";"2009-12-07T19:34:29+00:00";3312;322;10;13;17;11;8;10;10;14;7;10;15;13;14;14;21;15;9;14;16;4;13;8;15;18;13;10
8224923;"josdejong/mathjs";"JavaScript";"2013-02-15T19:46:01+00:00";3311;566;20;14;13;16;14;27;9;9;11;52;51;23;27;25;15;25;26;24;18;22;16;26;23;27;21;12
1204412;"TrinityCore/TrinityCore";"C++";"2010-12-28T23:40:07+00:00";3310;376;11;11;12;13;12;9;10;7;5;9;12;8;19;10;8;12;14;18;10;9;11;10;10;87;21;18
85670;"yui/yui3";"JavaScript";"2008-12-05T19:12:24+00:00";3308;232;8;11;7;6;10;11;9;5;12;9;8;19;13;8;6;3;9;9;8;9;9;11;4;7;10;11
286066;"rvm/rvm";"Shell";"2009-08-24T00:59:44+00:00";3305;226;12;7;9;5;9;3;7;11;12;7;21;9;5;10;8;3;7;17;3;11;10;8;9;10;6;7
13715172;"FuzzyAutocomplete/FuzzyAutocompletePlugin";"Objective-C";"2013-10-20T07:20:32+00:00";3304;673;27;23;74;38;27;26;21;30;37;14;14;15;30;40;13;8;25;16;16;21;32;50;21;22;13;20
43371;"eventmachine/eventmachine";"Ruby";"2008-08-17T18:35:57+00:00";3303;228;14;12;7;7;11;10;10;12;6;6;9;7;9;11;11;12;8;9;10;4;5;10;11;9;5;3
29966381;"riccardoscalco/textures";"CoffeeScript";"2015-01-28T12:24:23+00:00";3302;170;10;8;3;1;8;1;34;13;6;8;2;6;2;2;10;4;5;8;6;6;7;4;1;8;3;4
16685462;"humhub/humhub";"PHP";"2014-02-10T05:31:03+00:00";3301;471;19;5;14;11;28;22;15;13;12;19;16;11;13;44;43;23;11;12;13;12;16;27;13;43;15;1
1252522;"thoughtbot/dotfiles";"Shell";"2011-01-13T22:34:40+00:00";3299;566;27;21;16;20;18;19;29;21;19;25;32;20;26;24;37;14;29;18;14;18;25;16;16;20;17;25
889932;"scribejava/scribejava";"Java";"2010-09-05T19:11:40+00:00";3296;433;8;10;10;12;16;7;17;6;11;5;8;16;15;18;14;11;12;23;12;18;79;35;13;17;21;19
4471940;"johnno1962/injectionforxcode";"Objective-C";"2012-05-28T15:37:09+00:00";3296;1964;13;11;12;20;6;8;7;3;9;11;8;16;5;5;36;26;9;54;763;430;120;63;60;137;123;9
6523023;"tgalal/yowsup";"Python";"2012-11-03T19:00:14+00:00";3296;734;27;26;19;12;28;17;33;21;27;19;29;31;37;42;32;29;17;32;38;29;21;26;19;54;38;31
36889676;"twitter/labella.js";"JavaScript";"2015-06-04T19:02:35+00:00";3295;3294;0;0;0;3;7;2080;655;208;53;50;31;28;30;11;21;15;20;14;5;6;9;6;7;24;7;4
23338716;"JedWatson/react-select";"JavaScript";"2014-08-26T04:27:45+00:00";3293;1676;57;78;57;65;60;56;63;53;43;43;64;94;64;50;49;56;68;138;55;70;79;52;60;74;68;60
18093427;"tangqiaoboy/iOSBlogCN";"Python";"2014-03-25T08:26:01+00:00";3292;851;30;35;39;29;44;49;25;29;39;28;40;34;28;27;19;6;44;30;36;30;46;34;27;39;35;29
865250;"presidentbeef/brakeman";"Ruby";"2010-08-27T00:00:58+00:00";3292;448;8;18;11;30;12;9;14;13;10;16;31;18;15;23;15;16;39;19;10;18;17;16;17;26;18;9
13486910;"facebook/rebound";"Java";"2013-10-11T01:12:37+00:00";3292;646;24;23;20;25;21;26;27;20;12;13;17;22;33;27;16;16;23;23;18;42;45;33;35;18;35;32
1647876;"pa7/heatmap.js";"JavaScript";"2011-04-22T00:25:04+00:00";3289;229;12;11;8;6;10;12;9;8;10;6;9;6;10;7;10;4;3;9;10;9;13;11;10;7;12;7
3006455;"mozilla/shumway";"TypeScript";"2011-12-18T15:22:51+00:00";3289;123;7;3;5;3;10;14;4;10;4;6;3;2;2;8;3;6;4;2;4;3;7;3;3;2;1;4
4872945;"sorich87/bootstrap-tour";"CoffeeScript";"2012-07-03T14:03:49+00:00";3289;312;16;14;9;16;13;12;14;6;7;12;17;23;11;12;10;9;8;9;13;15;11;12;10;9;15;9
35272152;"googlesamples/android-topeka";"Java";"2015-05-08T09:59:55+00:00";3286;815;25;69;44;27;26;51;43;28;18;19;39;23;52;32;27;16;23;33;28;31;28;29;29;30;24;21
339607;"enormego/EGOTableViewPullRefresh";"Objective-C";"2009-10-16T14:35:12+00:00";3284;172;6;7;9;6;9;9;7;7;12;6;8;6;9;6;4;4;1;6;6;6;5;7;9;4;6;7
20390951;"driftyco/ng-cordova";"JavaScript";"2014-06-02T02:01:49+00:00";3281;566;24;30;23;26;25;30;26;19;22;20;21;24;17;23;27;11;21;22;23;24;28;14;16;14;15;21
22105003;"makovkastar/FloatingActionButton";"Java";"2014-07-22T13:29:55+00:00";3280;521;24;18;18;18;15;19;28;22;22;14;13;21;18;25;13;13;20;12;31;25;20;30;22;24;20;16
688208;"bitwiseshiftleft/sjcl";"JavaScript";"2010-05-26T22:12:06+00:00";3280;356;12;16;14;16;12;9;12;12;12;13;11;14;14;14;14;14;15;16;22;12;11;19;14;14;11;13
33323837;"larsenwork/monoid";"Python";"2015-04-02T18:02:59+00:00";3280;596;91;49;27;18;15;8;16;35;27;10;14;20;16;8;17;41;27;22;21;20;23;13;14;12;13;19
869754;"go-lang-plugin-org/go-lang-idea-plugin";"Java";"2010-08-29T08:20:01+00:00";3279;946;36;51;50;59;36;41;35;23;35;20;33;34;43;50;34;19;32;35;54;38;33;40;23;25;36;31
2436267;"node-nock/nock";"JavaScript";"2011-09-22T10:08:03+00:00";3279;755;29;28;33;18;33;44;32;31;22;21;25;22;37;39;18;20;26;27;28;41;35;38;24;33;26;25
1549395;"celluloid/celluloid";"Ruby";"2011-03-31T04:05:41+00:00";3277;256;8;14;12;12;13;6;8;11;12;10;12;9;13;14;7;6;10;8;10;9;11;11;5;14;5;6
35739817;"horst3180/arc-theme";"CSS";"2015-05-16T20:51:41+00:00";3277;1380;59;67;44;33;41;57;36;38;36;41;55;71;48;67;53;54;50;59;34;36;50;48;53;60;83;107
26337322;"rancher/rancher";"Shell";"2014-11-07T20:49:31+00:00";3276;1172;26;28;39;33;35;37;37;35;22;18;87;55;45;41;42;30;43;58;48;41;39;49;101;59;67;57
1021040;"sj26/mailcatcher";"Ruby";"2010-10-25T01:29:06+00:00";3273;404;13;21;17;18;16;16;18;11;12;9;17;15;10;13;17;18;12;18;14;14;12;14;34;15;16;14
5462508;"auduno/clmtrackr";"JavaScript";"2012-08-18T12:24:43+00:00";3273;523;16;16;44;29;17;24;17;19;9;12;16;22;10;15;22;19;18;17;24;25;23;13;22;31;22;21
6267158;"Strider-CD/strider";"JavaScript";"2012-10-17T19:22:34+00:00";3271;567;19;19;27;27;19;24;22;18;15;17;12;24;20;20;34;18;20;18;18;25;25;20;16;51;14;25
11745592;"kenkeiter/skeuocard";"JavaScript";"2013-07-29T17:39:56+00:00";3270;65;5;1;1;2;2;2;2;2;1;2;2;5;2;4;3;5;3;2;2;3;6;3;2;1;2;0
19103692;"pallets/click";"Python";"2014-04-24T09:52:19+00:00";3267;668;27;31;16;16;25;21;17;22;89;16;32;15;17;21;30;28;31;23;14;27;14;23;41;19;26;27
1238771;"kriswallsmith/assetic";"PHP";"2011-01-10T17:47:13+00:00";3265;178;6;6;10;7;5;11;7;6;8;10;5;4;11;7;6;7;5;10;8;8;6;6;3;11;5;0
14812903;"syedhali/EZAudio";"Objective-C";"2013-11-30T00:47:11+00:00";3262;1047;23;23;25;23;21;24;12;26;21;15;61;25;25;22;27;38;24;23;9;74;292;59;29;62;33;31
29370487;"thoughtbot/til";"null";"2015-01-16T22:21:28+00:00";3262;398;6;8;4;2;3;5;2;2;2;2;5;0;13;2;5;176;78;19;20;13;6;6;2;4;3;10
184311;"tomaz/appledoc";"Objective-C";"2009-04-24T07:19:31+00:00";3261;380;19;29;19;15;23;26;17;18;11;14;12;13;10;14;7;4;16;10;12;22;12;10;11;10;11;15
9340529;"subprotocol/verlet-js";"JavaScript";"2013-04-10T07:22:41+00:00";3260;125;8;8;3;5;9;6;1;8;4;5;1;3;2;6;4;2;8;4;7;5;5;5;2;2;7;5
10091574;"linkedin/hopscotch";"JavaScript";"2013-05-16T01:46:02+00:00";3256;283;11;13;17;10;12;12;7;10;4;5;10;11;10;11;9;12;7;10;13;12;11;9;8;11;9;29
4697589;"segmentio/analytics.js";"JavaScript";"2012-06-18T05:38:24+00:00";3256;182;8;15;9;7;11;9;6;6;3;8;7;5;7;11;1;9;4;7;12;5;5;3;5;9;9;1
27500243;"googlei18n/libphonenumber";"C++";"2014-12-03T18:02:17+00:00";3252;1526;33;29;29;20;23;16;25;25;14;18;30;44;33;27;22;34;32;32;35;23;466;325;71;50;41;29
29882262;"rauchg/slackin";"JavaScript";"2015-01-26T21:23:41+00:00";3250;965;47;39;39;52;24;22;22;30;27;39;34;43;39;43;54;22;43;35;38;72;37;40;39;28;21;36
5537121;"koush/AndroidAsync";"Java";"2012-08-24T07:27:04+00:00";3249;499;22;22;19;24;23;22;28;20;19;12;19;9;16;15;8;12;15;16;13;37;27;18;13;24;24;22
8135625;"wilsonpage/fastdom";"JavaScript";"2013-02-11T09:45:41+00:00";3248;914;22;14;23;12;12;17;27;14;7;278;271;12;16;17;20;21;25;22;10;9;16;8;14;13;12;2
1574656;"bnoguchi/everyauth";"JavaScript";"2011-04-05T23:26:28+00:00";3248;122;5;6;4;2;5;7;7;7;2;6;4;4;5;2;5;3;6;6;2;8;0;6;4;4;3;9
39103837;"p8952/bocker";"Shell";"2015-07-14T22:33:49+00:00";3247;547;8;11;11;9;7;18;7;9;5;13;12;18;5;6;3;11;7;7;4;16;10;10;199;69;40;32
849558;"soffes/sstoolkit";"Ruby";"2010-08-19T19:17:22+00:00";3246;243;12;12;10;13;17;15;19;9;9;6;7;12;6;4;2;0;3;11;13;8;9;15;6;10;11;4
1459821;"basecamp/pow";"CoffeeScript";"2011-03-09T16:31:16+00:00";3241;162;6;11;5;6;4;9;6;7;8;3;3;6;5;8;9;8;5;7;8;9;2;6;6;6;6;3
5160706;"bkeepers/dotenv";"Ruby";"2012-07-24T03:38:51+00:00";3240;475;14;20;19;20;39;13;25;18;14;8;22;15;14;18;23;17;14;13;15;18;19;18;22;18;22;17
11056820;"erikflowers/weather-icons";"CSS";"2013-06-29T17:45:23+00:00";3238;530;15;20;14;20;13;15;12;16;14;19;21;16;24;32;19;14;47;21;12;21;34;27;20;24;23;17
6181639;"stevenwanderski/bxslider-4";"JavaScript";"2012-10-11T22:19:28+00:00";3237;397;16;22;19;13;18;19;19;16;12;17;12;17;14;19;19;16;14;12;15;15;12;11;15;9;13;13
4710876;"Trinea/android-common";"Java";"2012-06-19T07:49:46+00:00";3235;756;29;29;32;38;38;27;31;21;25;18;20;20;29;29;20;9;21;27;28;52;33;45;27;34;41;33
12888993;"home-assistant/home-assistant";"Python";"2013-09-17T07:29:48+00:00";3235;1024;44;20;12;17;21;21;19;58;28;38;32;48;30;35;32;42;28;28;25;28;44;36;40;208;34;56
5057307;"julienXX/terminal-notifier";"Objective-C";"2012-07-15T15:48:59+00:00";3234;339;18;16;8;14;19;17;10;7;5;6;19;17;20;14;19;9;15;14;7;12;8;10;14;7;17;17
5546286;"filamentgroup/grunticon";"HTML";"2012-08-24T22:07:52+00:00";3231;157;6;7;8;9;10;8;9;9;4;7;9;4;4;4;6;7;7;8;2;5;2;6;3;4;3;6
165886;"facebookarchive/scribe";"C++";"2009-04-02T04:55:56+00:00";3231;162;6;10;9;6;12;7;4;4;4;4;3;10;4;2;4;4;8;3;7;8;9;6;9;7;6;6
22255647;"duemunk/Async";"Swift";"2014-07-25T12:13:49+00:00";3229;774;73;36;28;23;26;57;22;26;25;24;31;29;21;25;26;18;23;40;35;32;22;20;28;22;22;40
23675939;"Russell91/sshrc";"Shell";"2014-09-04T19:18:18+00:00";3228;308;5;4;8;5;6;5;14;7;5;6;11;15;14;8;5;5;9;20;10;23;34;17;34;16;14;8
15257;"erikhuda/thor";"Ruby";"2008-05-07T20:07:31+00:00";3228;260;12;7;11;6;10;13;8;7;13;14;21;15;7;10;8;8;6;13;14;8;7;15;4;5;12;6
994551;"pallets/jinja";"Python";"2010-10-17T13:41:17+00:00";3228;501;21;27;18;15;19;13;13;17;32;19;19;11;18;7;27;24;18;15;17;19;22;19;35;16;22;18
11407242;"audreyr/cookiecutter";"Python";"2013-07-14T18:31:22+00:00";3224;802;27;19;28;25;31;13;25;27;23;29;41;26;43;23;23;22;112;34;33;26;21;21;37;38;32;23
15805577;"voltrb/volt";"Ruby";"2014-01-10T18:10:09+00:00";3224;247;12;16;6;9;14;11;6;10;6;3;16;11;17;12;7;15;9;3;14;3;5;10;4;8;10;10
16788636;"cruffenach/CRToast";"Objective-C";"2014-02-13T01:54:08+00:00";3224;450;17;17;9;14;19;21;16;21;18;10;25;15;21;12;21;11;11;39;14;12;15;18;14;18;24;18
7814621;"JoshuaKGoldberg/Old-Deleted-FullScreenMario";"null";"2013-01-25T06:02:52+00:00";3224;12;0;1;0;2;0;0;0;0;0;0;2;0;0;1;0;0;0;1;1;0;1;2;0;0;1;0
41482296;"DroidPluginTeam/DroidPlugin";"Java";"2015-08-27T11:14:57+00:00";3223;1202;42;51;44;36;36;35;32;46;25;34;82;34;42;48;31;6;67;71;68;74;55;66;46;35;33;63
16469292;"dinedal/textql";"Go";"2014-02-03T03:48:49+00:00";3221;158;7;3;6;8;5;7;44;5;5;8;7;3;4;4;4;4;6;3;6;1;4;4;5;3;2;0
2700159;"alibaba/druid";"Java";"2011-11-03T05:12:51+00:00";3217;939;28;27;28;45;29;33;36;43;23;37;50;42;30;37;21;6;38;30;32;42;56;50;42;40;47;47
26176273;"coolbeet/CBStoreHouseRefreshControl";"Objective-C";"2014-11-04T15:57:38+00:00";3216;520;23;22;14;18;22;23;22;16;22;16;26;19;32;34;14;12;25;15;20;16;17;15;16;19;20;22
7293210;"stripe/jquery.payment";"CoffeeScript";"2012-12-23T08:20:09+00:00";3213;306;15;14;10;17;21;6;7;13;3;4;17;18;12;10;11;9;8;21;16;7;14;12;13;10;8;10
355893;"github/markup";"Ruby";"2009-10-31T01:02:46+00:00";3212;348;18;21;16;14;16;12;17;19;13;15;16;15;29;13;11;7;11;6;11;9;11;8;9;9;13;9
184366;"opal/opal";"Ruby";"2009-04-24T08:53:34+00:00";3211;323;12;33;9;11;7;8;20;13;6;14;8;12;28;10;10;9;12;14;19;10;6;15;7;16;8;6
10420996;"WP-API/WP-API";"PHP";"2013-06-01T10:52:43+00:00";3210;698;24;18;23;26;29;27;68;40;20;11;24;27;19;40;32;25;26;25;27;33;31;27;20;26;18;12
19374812;"telegramdesktop/tdesktop";"C++";"2014-05-02T12:36:31+00:00";3208;1146;35;42;27;54;41;58;42;63;35;26;48;28;48;33;32;33;56;76;42;38;45;48;43;60;58;35
1540246;"spine/spine";"JavaScript";"2011-03-29T06:34:32+00:00";3208;119;5;7;2;3;6;8;1;2;7;5;4;2;4;3;5;3;11;7;9;2;4;5;3;4;3;4
14473933;"os-js/OS.js";"JavaScript";"2013-11-17T20:16:25+00:00";3205;2695;3;8;3;9;6;5;11;12;15;1429;501;158;122;160;37;19;28;24;20;13;13;28;13;16;29;13
11638685;"AlloyTeam/Mars";"HTML";"2013-07-24T15:45:15+00:00";3204;855;36;43;17;50;42;34;36;29;26;24;14;22;18;34;13;7;40;20;25;46;47;39;28;30;29;106
8594752;"tgriesser/bookshelf";"JavaScript";"2013-03-06T03:07:32+00:00";3204;605;27;24;19;14;28;27;20;19;15;17;25;37;19;14;25;18;25;24;32;26;33;29;15;27;24;22
18044526;"jlund/streisand";"Python";"2014-03-23T21:56:19+00:00";3204;638;12;15;12;80;16;20;15;20;25;15;17;52;31;19;18;33;44;27;26;23;41;15;9;23;15;15
900234;"vfr/Reader";"Objective-C";"2010-09-10T00:51:55+00:00";3204;357;12;16;18;11;17;20;11;10;6;9;14;19;13;10;9;8;14;10;16;14;15;12;14;10;17;32
23756696;"saeedalipoor/icono";"CSS";"2014-09-07T09:37:41+00:00";3203;202;4;6;20;4;9;7;6;4;14;7;9;3;6;9;8;2;4;12;7;12;11;10;6;11;4;7
7613257;"SeleniumHQ/selenium";"JavaScript";"2013-01-14T21:40:56+00:00";3201;1288;38;42;33;43;35;45;50;37;52;41;64;56;46;51;51;52;71;42;54;60;65;44;61;52;50;53
12615154;"barryvdh/laravel-debugbar";"PHP";"2013-09-05T10:26:54+00:00";3200;721;15;25;34;16;19;29;29;30;33;30;42;28;24;24;23;21;31;28;23;27;23;31;25;35;28;48
33088032;"agis-/git-style-guide";"null";"2015-03-29T20:25:23+00:00";3197;109;6;5;3;6;4;2;0;4;8;1;5;9;3;3;5;2;4;2;3;5;8;3;4;4;5;5
718309;"kiwi-bdd/Kiwi";"Objective-C";"2010-06-13T06:17:23+00:00";3197;286;14;12;16;18;14;12;13;10;8;9;9;15;11;11;3;3;7;11;11;8;12;14;13;10;7;15
23044617;"Popmotion/popmotion";"JavaScript";"2014-08-17T16:23:07+00:00";3196;401;74;36;15;13;38;21;20;9;12;5;9;14;13;11;18;2;10;15;6;3;9;11;15;8;7;7
20893207;"github/octicons";"CSS";"2014-06-16T17:10:25+00:00";3195;430;17;18;21;13;18;16;17;12;13;15;13;17;17;15;13;14;47;18;17;26;15;20;13;8;16;1
3133662;"MacGapProject/MacGap1";"Objective-C";"2012-01-09T02:49:22+00:00";3194;211;9;10;6;4;7;7;5;4;7;7;8;5;6;2;7;7;32;9;9;10;11;13;10;11;5;0
23802847;"shu223/iOS8-Sampler";"Objective-C";"2014-09-08T18:27:36+00:00";3193;244;12;12;10;15;9;12;10;14;8;17;10;10;5;7;3;7;18;6;9;13;3;5;4;12;12;1
3665576;"prose/prose";"JavaScript";"2012-03-08T23:32:29+00:00";3191;382;14;45;26;13;16;14;9;17;6;11;15;18;16;19;22;14;16;19;14;15;5;9;1;11;10;7
4344257;"FriendsOfPHP/PHP-CS-Fixer";"PHP";"2012-05-16T06:42:23+00:00";3190;602;26;22;9;20;19;21;28;19;21;28;28;23;21;41;19;19;21;16;21;17;42;17;23;19;26;36
1965839;"mattbryson/TouchSwipe-Jquery-Plugin";"JavaScript";"2011-06-28T11:16:26+00:00";3187;346;18;12;12;14;21;11;13;12;10;5;13;18;11;17;13;11;19;11;9;15;17;13;16;7;12;16
19034112;"timuric/Content-generator-sketch-plugin";"JavaScript";"2014-04-22T15:04:21+00:00";3187;684;41;27;18;21;36;58;25;48;21;19;15;16;23;27;49;29;25;19;17;26;26;21;22;22;17;16
443222;"nathansmith/960-Grid-System";"CSS";"2009-12-19T22:59:29+00:00";3186;126;8;5;2;5;4;4;5;5;6;7;4;5;7;5;4;5;4;6;3;4;6;7;3;4;2;6
27494663;"docker/machine";"Go";"2014-12-03T15:52:06+00:00";3185;634;23;40;24;40;24;23;25;24;21;18;28;26;25;26;24;19;24;22;32;21;21;24;17;23;20;20
2556901;"LeaVerou/prefixfree";"JavaScript";"2011-10-11T17:30:57+00:00";3184;217;6;16;10;5;4;8;9;11;5;8;9;10;7;9;7;5;8;7;7;15;6;6;14;10;9;6
10480910;"chrisbanes/ActionBar-PullToRefresh";"Java";"2013-06-04T14:44:53+00:00";3181;164;7;12;1;9;7;8;8;1;10;7;4;7;3;4;2;4;5;1;7;11;6;8;6;9;8;9
16096681;"Laverna/laverna";"JavaScript";"2014-01-21T08:24:17+00:00";3178;685;9;14;10;15;10;9;28;19;17;22;20;21;16;34;44;39;36;48;28;40;25;32;46;43;31;29
20275545;"google/guice";"Java";"2014-05-28T23:18:53+00:00";3178;838;31;26;41;30;40;28;38;32;25;33;29;37;36;41;27;22;37;32;25;26;36;25;35;31;41;34
8189762;"mesos/chronos";"JavaScript";"2013-02-13T22:59:14+00:00";3175;374;18;21;21;14;11;18;13;18;15;8;8;18;17;17;19;14;9;8;15;16;12;9;10;10;14;21
3627034;"idiot/unslider";"JavaScript";"2012-03-05T13:02:02+00:00";3174;895;15;25;123;38;172;89;27;23;20;33;37;21;23;18;11;20;14;14;26;27;30;29;16;16;26;2
20818126;"google/ExoPlayer";"Java";"2014-06-13T21:19:18+00:00";3173;1229;62;42;44;38;46;45;42;38;37;34;63;46;44;44;36;29;56;49;45;78;57;50;39;51;61;53
40010613;"ChenYilong/iOSInterviewQuestions";"Objective-C";"2015-07-31T15:02:54+00:00";3173;1511;83;61;42;32;61;44;44;44;58;35;53;48;53;37;27;13;61;129;84;59;87;54;61;124;57;60
6331139;"nicolaiarocci/eve";"Python";"2012-10-22T07:39:33+00:00";3172;548;25;15;18;23;21;14;13;13;12;15;18;15;24;21;82;32;26;21;25;23;14;14;20;20;20;4
330275;"twigphp/Twig";"PHP";"2009-10-07T21:23:38+00:00";3172;288;12;16;12;16;13;13;12;9;8;13;9;9;14;17;9;6;10;10;13;8;11;10;16;10;7;5
4370755;"guardian/frontend";"HTML";"2012-05-18T15:39:15+00:00";3169;229;9;21;13;6;17;7;7;7;3;2;3;17;12;7;8;9;7;7;5;9;7;4;4;10;15;13
16157746;"aspnet/EntityFramework";"C#";"2014-01-23T00:52:01+00:00";3167;811;26;32;24;30;31;36;22;25;22;25;29;30;42;38;24;28;21;38;36;39;35;30;30;51;35;32
14386080;"Jawbone/JBChartView";"Objective-C";"2013-11-14T05:28:46+00:00";3167;363;16;14;10;6;12;10;13;16;10;7;15;14;9;8;11;8;5;69;12;12;16;22;18;11;8;11
25208398;"traex/RippleEffect";"Java";"2014-10-14T13:32:51+00:00";3166;727;36;26;26;35;39;28;23;20;31;21;25;17;24;30;26;16;19;20;26;48;41;37;30;25;35;23
6040;"kr/beanstalkd";"C";"2008-03-31T20:20:41+00:00";3165;379;16;10;13;13;20;8;12;13;12;10;12;19;17;12;26;9;10;14;18;12;13;27;12;16;18;17
6726218;"erichoracek/MSDynamicsDrawerViewController";"Objective-C";"2012-11-16T18:34:17+00:00";3163;210;13;13;10;10;13;7;10;9;9;10;6;11;5;6;4;3;5;10;8;11;14;6;6;2;4;5
41178330;"google/git-appraise";"Go";"2015-08-21T21:30:23+00:00";3162;3091;1;7;5;3;0;2;9;2308;264;72;65;75;23;23;19;19;13;15;5;48;11;36;12;7;38;11
11323319;"erusev/parsedown";"PHP";"2013-07-10T20:23:25+00:00";3160;629;30;20;24;28;27;13;21;20;24;23;48;26;18;31;31;27;20;22;23;19;29;28;11;21;24;21
1861575;"CSSLint/csslint";"JavaScript";"2011-06-07T19:17:42+00:00";3160;307;15;12;5;16;12;5;11;11;12;12;15;11;9;10;13;11;8;15;14;9;12;15;19;9;15;11
2198140;"escoz/QuickDialog";"Objective-C";"2011-08-12T17:00:24+00:00";3160;121;5;7;9;6;7;2;5;5;11;3;10;2;4;1;2;1;3;2;2;9;6;4;3;3;4;5
11007313;"BabylonJS/Babylon.js";"JavaScript";"2013-06-27T20:40:42+00:00";3159;701;13;10;17;24;32;27;38;34;32;21;35;17;26;36;24;23;39;35;34;34;26;29;22;25;25;23
16587283;"dmlc/xgboost";"C++";"2014-02-06T17:28:03+00:00";3159;1635;70;53;74;39;62;73;39;56;55;41;47;52;84;46;43;52;39;121;59;65;105;94;73;65;58;70
13876956;"veltman/clmystery";"null";"2013-10-26T03:05:47+00:00";3157;1755;12;4;1;0;0;1;2;0;1;0;1;2;0;1295;269;53;41;12;5;12;11;3;8;4;13;5
15240249;"facebook/origami";"Objective-C";"2013-12-16T23:37:18+00:00";3151;263;7;8;16;11;13;9;9;9;7;2;9;11;10;8;4;3;9;17;14;12;11;10;8;13;20;13
26181287;"rswier/c4";"C";"2014-11-04T17:57:29+00:00";3150;860;9;8;6;5;9;6;9;6;9;94;27;191;102;103;61;13;26;14;18;13;17;14;58;24;11;7
27568975;"Tim9Liu9/TimLiu-iOS";"null";"2014-12-05T01:42:06+00:00";3150;1678;101;93;44;62;87;87;83;55;63;53;65;64;90;65;38;12;54;62;66;61;60;62;67;56;62;66
10579398;"RubyLouvre/avalon";"JavaScript";"2013-06-09T06:34:28+00:00";3148;644;30;31;29;34;26;19;26;20;34;18;32;24;28;16;13;3;15;15;18;24;16;28;22;58;35;30
19448700;"leanote/leanote";"JavaScript";"2014-05-05T08:07:19+00:00";3148;890;50;27;63;52;36;29;32;32;26;33;43;32;30;17;13;27;38;29;28;34;32;30;33;40;76;8
41258890;"dthree/vorpal";"JavaScript";"2015-08-23T17:08:20+00:00";3143;2286;52;16;32;12;63;25;12;12;9;10;12;15;17;12;340;50;161;816;159;63;41;251;33;16;31;26
61032;"tpope/vim-rails";"VimL";"2008-10-09T03:16:22+00:00";3140;176;8;8;14;6;3;10;3;6;5;4;9;6;9;9;4;7;5;10;7;7;4;6;8;4;8;6
715524;"aheckmann/gm";"JavaScript";"2010-06-11T12:11:37+00:00";3140;566;23;33;19;19;30;18;21;23;20;16;23;21;15;19;17;10;24;19;22;23;25;21;32;20;23;30
41835935;"gaearon/react-transform-boilerplate";"JavaScript";"2015-09-03T01:13:36+00:00";3139;1691;88;80;90;73;45;72;107;84;57;62;91;65;78;91;62;59;54;65;55;65;61;46;42;44;38;17
11620669;"thedillonb/CodeHub";"C#";"2013-07-23T22:19:57+00:00";3137;2408;3;10;3;5;4;4;5;6;8;5;5;5;5;10;10;23;7;396;474;251;201;179;210;191;202;186
14259343;"openalpr/openalpr";"C++";"2013-11-09T15:26:01+00:00";3137;2541;14;5;11;8;3;648;1359;114;45;69;31;24;14;21;13;8;18;18;17;17;9;9;11;17;21;17
29946464;"cymcsg/UltimateRecyclerView";"Java";"2015-01-28T02:27:45+00:00";3137;1114;42;55;30;45;35;40;33;33;27;28;37;51;34;39;36;20;32;23;38;69;59;58;58;44;97;51
12226786;"lovell/sharp";"JavaScript";"2013-08-19T20:24:24+00:00";3136;482;24;10;14;14;24;16;17;19;17;12;15;15;21;26;19;14;27;29;23;15;20;26;15;14;21;15
747722;"newsapps/beeswithmachineguns";"Python";"2010-06-29T21:26:18+00:00";3131;322;11;18;12;13;18;16;11;10;6;11;6;10;11;12;14;16;14;10;17;16;8;9;11;17;16;9
914985;"silexphp/Silex";"PHP";"2010-09-16T09:47:20+00:00";3130;242;6;10;8;6;7;14;10;10;10;10;9;12;9;11;7;6;4;8;9;20;6;7;11;12;11;9
1191176;"eddiemachado/bones";"CSS";"2010-12-22T20:34:53+00:00";3130;203;9;18;6;5;7;8;5;7;6;6;6;4;10;7;8;7;12;9;10;5;5;9;11;9;11;3
6297520;"quantopian/zipline";"Python";"2012-10-19T15:50:29+00:00";3129;547;18;18;12;18;25;14;14;13;25;12;30;21;14;26;22;16;17;22;22;25;20;30;29;19;30;35
565629;"midgetspy/Sick-Beard";"Python";"2010-03-16T21:09:33+00:00";3127;121;6;5;6;5;3;3;6;4;3;5;2;8;7;6;4;6;2;2;1;7;7;5;1;4;6;7
2346623;"github/hubot-scripts";"CoffeeScript";"2011-09-08T05:39:54+00:00";3126;293;37;14;13;8;10;18;9;7;8;1;10;8;8;10;13;6;12;7;13;10;11;8;12;10;16;14
8708394;"filp/whoops";"PHP";"2013-03-11T16:58:27+00:00";3126;634;20;12;14;15;14;14;23;16;13;20;29;134;41;80;28;27;15;14;11;16;18;20;15;13;10;2
21156908;"fastos/fastsocket";"C";"2014-06-24T08:03:52+00:00";3124;254;6;7;10;1;10;13;13;3;25;11;2;5;43;7;14;13;7;10;6;9;6;3;11;7;4;8
5494;"sstephenson/prototype";"JavaScript";"2008-03-27T02:15:03+00:00";3123;114;5;4;8;3;5;7;6;7;3;3;2;2;7;2;7;3;5;6;4;5;4;5;2;2;3;4
6720403;"danleech/simple-icons";"HTML";"2012-11-16T11:09:13+00:00";3120;646;211;76;43;34;24;35;23;20;9;5;20;13;7;17;17;9;13;15;4;10;9;6;9;6;1;10
6358188;"druid-io/druid";"Java";"2012-10-23T19:08:07+00:00";3119;1040;23;24;25;26;35;34;12;20;16;14;24;20;17;25;20;10;31;24;26;29;25;34;315;92;62;57
524305;"mattn/emmet-vim";"VimL";"2010-02-18T13:29:20+00:00";3119;388;16;17;13;12;10;18;15;13;13;11;12;19;12;18;16;9;18;16;16;11;13;18;16;14;20;22
36537989;"dthree/vantage";"JavaScript";"2015-05-30T01:34:31+00:00";3119;412;15;10;5;10;8;12;4;9;7;9;5;7;7;8;24;8;15;131;22;15;10;31;18;4;8;10
4600400;"Redth/PushSharp";"C#";"2012-06-08T17:52:47+00:00";3117;407;18;12;9;12;12;6;19;11;8;10;16;21;28;15;10;16;16;17;16;28;13;21;18;29;14;12
14681876;"codelucas/newspaper";"Python";"2013-11-25T09:50:50+00:00";3116;564;20;14;15;12;15;13;9;17;14;16;22;21;14;11;39;53;9;21;16;26;19;18;47;18;74;11
34222505;"insidegui/WWDC";"Swift";"2015-04-19T20:09:26+00:00";3115;545;17;19;13;12;32;9;15;23;13;9;6;21;15;14;53;93;37;29;11;26;19;15;20;8;9;7
31341;"ryanb/ruby-warrior";"Ruby";"2008-07-04T21:59:44+00:00";3114;219;9;9;5;11;6;6;10;10;8;6;5;4;13;4;6;17;1;5;13;10;8;10;16;11;3;13
1908577;"indexzero/http-server";"JavaScript";"2011-06-16T23:54:57+00:00";3113;787;28;34;37;33;23;31;31;31;23;17;29;29;32;31;23;14;32;37;35;38;28;30;32;33;38;38
12484808;"idank/explainshell";"Python";"2013-08-30T11:20:11+00:00";3112;394;17;19;17;17;13;13;17;15;11;21;23;17;13;15;13;10;8;11;6;17;20;8;17;23;15;18
467471;"tinymce/tinymce";"JavaScript";"2010-01-11T14:46:42+00:00";3112;623;7;11;12;29;21;48;42;21;11;19;29;35;28;32;18;23;38;29;24;26;18;22;19;30;29;2
1460612;"ninenines/cowboy";"Erlang";"2011-03-09T19:55:52+00:00";3112;531;25;26;19;24;11;17;22;24;18;16;19;17;25;23;14;18;21;20;36;21;24;17;25;15;13;21
20723841;"filamentgroup/loadCSS";"JavaScript";"2014-06-11T12:14:06+00:00";3109;685;17;13;13;39;23;22;18;16;16;12;11;46;16;16;18;53;62;34;56;57;25;13;26;26;24;13
21782593;"github/swift-style-guide";"null";"2014-07-13T04:05:10+00:00";3109;1304;30;28;17;33;39;35;31;30;15;23;23;22;24;580;39;28;17;38;29;26;55;34;33;28;28;19
128818;"abraham/twitteroauth";"PHP";"2009-02-14T12:27:24+00:00";3105;213;6;8;12;12;11;10;11;5;7;5;3;9;6;9;7;9;6;8;13;8;10;9;9;8;6;6
36376183;"react-toolbox/react-toolbox";"JavaScript";"2015-05-27T15:23:33+00:00";3105;3074;6;1759;231;90;69;127;40;62;47;34;33;28;31;25;28;46;46;38;41;50;39;39;36;39;46;44
5583022;"gavinkwoe/BeeFramework";"Objective-C";"2012-08-28T08:29:24+00:00";3105;397;19;31;20;21;21;23;12;22;16;11;12;10;18;13;7;6;6;17;14;10;11;14;16;13;21;13
22652910;"ruipgil/scraperjs";"JavaScript";"2014-08-05T17:35:03+00:00";3104;185;3;8;5;3;8;4;4;8;4;7;9;12;6;9;10;6;4;7;6;7;6;14;6;11;10;8
32374513;"pcqpcq/open-source-android-apps";"null";"2015-03-17T06:00:07+00:00";3104;838;23;20;17;24;20;28;26;23;14;28;33;29;27;135;35;20;46;33;30;40;28;42;24;22;31;40
37382467;"chrissimpkins/codeface";"Python";"2015-06-13T18:13:34+00:00";3104;915;65;25;26;14;22;17;13;214;154;52;26;19;29;16;18;19;13;63;19;15;16;15;4;12;10;19
21299916;"addyosmani/critical";"JavaScript";"2014-06-28T09:31:42+00:00";3103;711;46;21;16;19;30;19;9;18;229;21;18;52;10;13;10;15;8;10;13;16;27;25;19;15;17;15
14135470;"apache/storm";"Java";"2013-11-05T08:00:14+00:00";3103;685;25;34;24;28;27;21;21;23;28;17;19;20;42;29;32;16;23;21;30;22;30;24;29;25;46;29
23062124;"dcloudio/mui";"JavaScript";"2014-08-18T07:14:41+00:00";3100;1528;26;26;41;48;60;43;41;32;24;71;109;69;38;60;17;86;49;72;70;141;100;68;69;83;78;7
13112745;"prerender/prerender";"JavaScript";"2013-09-26T04:13:55+00:00";3096;379;14;16;17;13;13;10;20;12;11;8;17;19;20;11;20;7;17;8;14;15;12;7;31;9;20;18
5188794;"nothingmagical/cheddar-ios";"Objective-C";"2012-07-26T06:49:36+00:00";3094;113;2;8;7;9;6;7;2;4;5;2;5;5;1;3;1;2;4;1;9;5;4;8;3;5;3;2
7064308;"jisaacks/GitGutter";"Python";"2012-12-08T05:29:00+00:00";3094;205;8;11;6;9;7;8;7;5;6;7;3;8;9;6;9;8;9;11;8;5;10;8;13;5;10;9
17486281;"pagekit/pagekit";"PHP";"2014-03-06T17:30:55+00:00";3091;1102;29;26;23;11;23;11;20;21;8;19;55;11;37;18;26;9;17;21;22;25;8;6;13;18;434;191
3319769;"sass/libsass";"C++";"2012-01-31T22:59:07+00:00";3090;358;22;22;13;14;13;15;7;12;8;19;12;21;23;18;19;13;10;13;10;14;9;11;13;6;8;13
8285747;"JeffreyWay/Laravel-4-Generators";"PHP";"2013-02-19T07:55:00+00:00";3090;82;5;5;2;4;2;1;6;4;1;4;8;2;4;1;3;1;3;2;3;4;4;3;5;2;0;3
8678290;"barryvdh/laravel-ide-helper";"PHP";"2013-03-10T00:12:55+00:00";3089;684;27;32;26;25;27;24;23;23;17;29;32;25;25;23;27;22;26;25;34;19;28;33;32;28;30;22
21500692;"onurakpolat/awesome-bigdata";"null";"2014-07-04T15:01:03+00:00";3089;595;19;20;26;24;14;18;17;16;18;19;17;16;31;29;24;16;28;28;23;35;28;20;23;21;35;30
2688310;"Xcode-Snippets/Objective-C";"Objective-C";"2011-11-01T15:12:16+00:00";3088;361;18;17;13;15;13;14;12;18;9;9;23;12;15;10;18;17;28;15;12;10;12;15;8;7;14;7
42489883;"alibaba/AndFix";"C++";"2015-09-15T02:26:39+00:00";3087;1368;36;54;52;116;78;54;35;44;33;24;83;61;40;54;23;4;48;65;57;42;70;49;52;57;51;86
856493;"overtone/overtone";"Clojure";"2010-08-23T12:19:57+00:00";3087;413;11;16;24;14;10;17;9;9;9;9;10;13;19;20;16;23;22;21;14;9;11;13;61;15;18;0
12320895;"TalAter/annyang";"JavaScript";"2013-08-23T10:59:34+00:00";3086;708;65;37;23;38;32;29;11;23;14;22;34;20;37;31;53;26;29;21;21;35;11;24;21;11;21;19
10513377;"carrot/share-button";"JavaScript";"2013-06-05T21:37:45+00:00";3085;199;11;11;6;5;13;6;9;4;9;8;8;11;8;7;5;8;4;8;5;8;10;7;9;6;5;8
7050;"prawnpdf/prawn";"Ruby";"2008-04-04T22:37:39+00:00";3085;184;3;12;11;7;3;9;7;7;7;4;11;11;3;9;11;11;7;8;5;6;8;7;6;2;5;4
2833537;"jquery/esprima";"TypeScript";"2011-11-23T05:36:43+00:00";3083;397;13;13;12;12;13;25;20;11;14;17;11;20;17;16;12;21;13;12;18;10;15;25;14;12;14;17
1559931;"solnic/virtus";"Ruby";"2011-04-02T16:23:50+00:00";3080;257;13;9;17;14;6;10;6;7;9;6;4;9;14;9;10;4;13;13;10;11;11;12;11;11;8;10
20466037;"ankurp/Dollar";"Swift";"2014-06-04T01:30:39+00:00";3080;431;25;18;11;21;11;21;21;20;14;11;21;15;19;6;27;20;12;15;18;16;20;15;9;11;13;21
10227799;"blakeembrey/code-problems";"JavaScript";"2013-05-22T19:19:29+00:00";3079;203;15;7;6;8;7;6;4;9;4;4;13;9;15;7;10;8;8;8;9;7;7;7;5;6;7;7
3736374;"gotosleep/JASidePanels";"Objective-C";"2012-03-16T06:10:45+00:00";3079;109;3;6;5;5;3;3;5;8;5;0;6;4;3;2;5;2;6;3;5;5;6;7;2;1;6;3
19094829;"xhzengAIB/MessageDisplayKit";"Objective-C";"2014-04-24T03:46:24+00:00";3078;920;31;37;30;22;24;48;26;36;140;32;29;30;31;17;11;5;24;23;47;60;43;30;30;28;41;45
13429048;"fraywing/textAngular";"JavaScript";"2013-10-09T00:26:02+00:00";3078;599;23;24;22;36;32;21;18;19;11;14;20;20;30;31;15;26;17;31;17;23;23;33;27;17;24;25
417389;"lostisland/faraday";"Ruby";"2009-12-10T17:14:55+00:00";3077;288;14;7;13;11;13;10;9;5;8;9;9;18;11;8;13;16;12;8;15;10;7;11;13;8;22;8
25155580;"JuanitoFatas/fast-ruby";"Ruby";"2014-10-13T11:19:28+00:00";3077;356;23;13;17;31;22;15;20;9;11;15;11;15;17;4;11;11;10;12;6;25;15;13;12;6;10;2
140656;"jonas/tig";"C";"2009-03-01T20:39:25+00:00";3076;588;41;20;15;32;20;27;27;21;13;16;30;17;16;16;29;14;24;37;17;22;30;14;28;18;19;25
18263026;"singwhatiwanna/dynamic-load-apk";"Java";"2014-03-30T11:51:00+00:00";3076;1045;52;40;28;29;32;51;24;33;37;32;110;58;34;37;18;3;48;39;45;37;48;52;44;33;40;41
948957;"Automattic/node-canvas";"C++";"2010-09-29T17:31:21+00:00";3073;451;19;24;17;14;20;18;22;20;21;8;8;14;20;15;18;12;23;16;18;18;26;7;18;25;17;13
24297122;"veggiemonk/awesome-docker";"null";"2014-09-21T17:01:48+00:00";3072;1455;36;66;65;53;46;45;49;37;41;27;52;112;61;104;54;53;42;57;67;59;59;44;54;46;57;69
14956897;"julienschmidt/httprouter";"Go";"2013-12-05T15:10:55+00:00";3070;804;25;25;38;18;27;21;27;39;26;32;30;29;45;33;31;37;36;40;34;33;30;39;30;33;24;22
15337142;"micropython/micropython";"C";"2013-12-20T11:47:07+00:00";3069;715;18;21;22;34;18;17;17;12;18;8;15;14;18;25;37;30;24;71;45;33;16;16;24;26;96;40
43443499;"geeeeeeeeek/WeChatLuckyMoney";"Java";"2015-09-30T16:11:20+00:00";3069;3058;0;20;7;5;10;725;507;128;81;113;91;101;100;399;264;55;69;70;91;48;39;33;21;30;25;26
36027077;"karpathy/char-rnn";"Lua";"2015-05-21T17:25:24+00:00";3067;1110;47;40;38;44;40;50;38;31;32;37;51;46;48;52;24;25;36;38;41;57;54;43;74;49;36;39
15367575;"kristoferjoseph/flexboxgrid";"HTML";"2013-12-21T23:48:16+00:00";3066;1161;32;48;33;46;28;32;50;53;37;38;43;42;44;62;41;54;50;47;52;46;57;60;34;44;42;46
39233228;"timothycrosley/hug";"Python";"2015-07-17T03:33:50+00:00";3065;2271;8;5;12;7;11;5;5;11;5;3;7;13;16;12;5;3;1520;290;38;87;84;43;19;18;25;19
359371;"railsbp/rails_best_practices";"Ruby";"2009-11-03T13:41:10+00:00";3064;205;5;8;10;11;16;6;9;4;9;6;7;7;10;15;3;2;10;8;5;6;8;8;8;9;8;7
540542;"jashkenas/docco";"CSS";"2010-03-01T00:42:38+00:00";3063;204;6;7;7;9;4;8;10;2;3;9;6;2;6;2;9;4;9;9;8;3;10;5;14;34;7;11
25205606;"touchstonejs/touchstonejs";"CSS";"2014-10-14T12:32:17+00:00";3062;531;18;26;17;26;21;26;19;25;22;16;27;23;24;19;19;17;24;22;33;19;14;15;16;10;12;21
20552964;"realm/jazzy";"Ruby";"2014-06-06T05:52:11+00:00";3062;1018;23;30;141;90;81;54;45;30;18;24;27;31;27;27;22;28;20;19;40;35;44;29;27;40;35;31
17327241;"zenazn/goji";"Go";"2014-03-01T23:59:25+00:00";3059;317;20;24;13;24;19;13;10;10;5;8;7;11;7;9;10;6;13;10;11;14;12;12;14;17;9;9
2037608;"andrewplummer/Sugar";"JavaScript";"2011-07-12T18:19:34+00:00";3059;190;6;16;2;7;4;12;9;5;3;3;10;10;8;6;7;5;10;8;7;5;7;7;8;12;8;5
20593099;"dmytrodanylyk/circular-progress-button";"Java";"2014-06-07T12:58:48+00:00";3058;527;19;18;18;22;8;16;13;25;15;19;17;24;20;18;21;9;17;20;20;27;31;33;25;31;20;21
21748166;"miguel-perez/smoothState.js";"CSS";"2014-07-11T19:12:39+00:00";3058;598;22;14;13;9;22;16;27;25;13;17;28;13;14;16;13;9;14;14;13;11;12;7;14;13;142;87
19762447;"nemoTyrant/manong";"PLSQL";"2014-05-14T01:46:57+00:00";3057;338;13;18;15;9;32;19;12;8;13;15;11;13;17;11;13;3;9;7;15;8;14;17;14;7;9;16
11899155;"workshopper/learnyounode";"HTML";"2013-08-05T13:45:31+00:00";3056;550;33;15;25;21;20;13;22;25;16;24;23;20;17;26;30;27;16;27;20;16;27;22;19;22;22;2
35968578;"18F/web-design-standards";"JavaScript";"2015-05-20T19:10:10+00:00";3055;614;50;42;27;20;20;29;15;22;28;17;26;20;14;18;36;19;14;43;22;13;16;14;23;21;29;16
14204342;"jtleek/datasharing";"null";"2013-11-07T13:25:07+00:00";3053;423;19;17;13;32;19;6;16;14;11;12;14;3;20;21;20;11;17;34;24;27;19;13;8;13;10;10
756967;"nsf/gocode";"Go";"2010-07-05T00:13:16+00:00";3053;447;17;24;11;31;18;17;16;13;18;10;17;53;25;18;12;8;16;6;13;20;18;12;13;13;12;16
22942790;"jgm/CommonMark";"Python";"2014-08-14T05:53:20+00:00";3051;269;8;9;7;7;7;23;13;12;10;21;18;7;9;8;11;8;7;5;7;6;10;12;12;13;7;12
13034860;"SocketCluster/socketcluster";"JavaScript";"2013-09-23T12:11:47+00:00";3051;930;17;10;6;20;32;10;19;17;9;19;29;15;18;11;522;33;19;22;16;9;13;15;12;15;16;6
600637;"mrdoob/stats.js";"JavaScript";"2010-04-08T11:54:17+00:00";3048;419;15;11;19;16;12;18;10;18;15;18;14;12;13;16;16;17;17;20;14;8;14;20;13;26;33;14
2365549;"CocoaPods/Specs";"null";"2011-09-11T13:47:10+00:00";3047;442;11;27;19;21;20;13;16;14;10;8;19;19;16;14;11;8;17;11;15;28;20;21;26;16;19;23
3791384;"coursera-dl/coursera-dl";"HTML";"2012-03-21T21:07:15+00:00";3047;567;71;22;16;17;9;115;21;20;11;11;22;20;17;17;14;15;20;10;20;12;13;8;17;16;12;21
3100494;"fzaninotto/uptime";"JavaScript";"2012-01-04T07:56:18+00:00";3046;247;8;13;8;12;9;6;8;10;10;6;8;15;8;19;16;10;9;8;11;8;10;9;8;10;3;5
4518079;"mina-deploy/mina";"Ruby";"2012-06-01T09:32:50+00:00";3046;308;12;12;9;6;8;7;11;8;7;8;12;18;11;7;11;7;10;15;14;8;13;8;51;11;11;13
10934235;"snare/voltron";"Python";"2013-06-25T09:32:23+00:00";3046;2437;3;3;2;14;7;2;2;0;5;4;9;13;5;4;2;1;4;5;2;1;0;4;5;75;2064;201
23141830;"gaearon/normalizr";"JavaScript";"2014-08-20T08:41:38+00:00";3046;1990;40;79;57;60;50;74;62;55;49;60;72;87;171;133;83;81;75;59;94;64;74;71;77;93;94;76
16811818;"kni-labs/rrssb";"HTML";"2014-02-13T18:04:49+00:00";3045;209;12;6;6;10;10;11;13;8;6;4;10;4;4;11;6;6;9;6;10;13;6;11;9;5;8;5
13047433;"shu223/iOS7-Sampler";"Objective-C";"2013-09-23T21:16:45+00:00";3043;161;6;12;8;6;7;8;6;7;6;6;14;4;7;2;6;4;1;13;3;4;8;4;1;2;6;10
1035184;"shower/shower";"HTML";"2010-10-29T15:29:47+00:00";3041;493;9;9;14;9;9;4;16;13;7;4;76;123;34;12;13;15;11;7;13;8;19;25;15;6;10;12
24732732;"HackerNews/API";"null";"2014-10-02T19:12:50+00:00";3036;482;18;21;18;21;14;13;14;12;15;11;17;24;16;44;20;12;19;14;13;19;16;17;30;21;20;23
931033;"Respect/Validation";"PHP";"2010-09-22T16:08:05+00:00";3035;406;15;11;16;31;17;12;14;14;11;13;17;21;20;17;10;14;8;17;13;14;22;14;21;10;15;19
11726302;"Freeboard/freeboard";"JavaScript";"2013-07-28T21:46:36+00:00";3032;587;22;34;19;14;23;13;22;23;10;18;20;18;19;22;30;23;27;26;16;48;35;24;22;22;23;14
21108219;"dropbox/godropbox";"Go";"2014-06-22T23:09:29+00:00";3031;190;9;6;2;11;4;9;6;17;5;5;4;8;5;4;6;5;12;7;3;6;13;9;9;6;10;9
6248212;"mozilla-services/heka";"Go";"2012-10-16T17:20:51+00:00";3029;409;14;17;13;14;10;13;16;17;11;17;14;13;13;14;6;12;24;16;13;14;23;24;14;27;22;18
655209;"felixge/node-formidable";"JavaScript";"2010-05-07T15:50:21+00:00";3025;339;9;18;16;11;7;13;10;7;12;12;16;14;10;18;8;10;14;11;15;18;11;18;12;16;13;20
1062572;"philsquared/Catch";"C++";"2010-11-08T18:22:56+00:00";3025;628;22;21;22;19;18;20;25;25;23;19;27;20;36;26;29;27;28;31;30;22;21;29;20;49;19;0
14758329;"castorflex/SmoothProgressBar";"Java";"2013-11-27T20:32:16+00:00";3021;436;48;18;16;13;15;16;13;11;13;13;14;17;18;25;10;15;11;16;17;23;21;12;5;16;26;14
43330374;"xmartlabs/Eureka";"Swift";"2015-09-28T22:20:53+00:00";3021;1494;106;95;75;49;44;72;81;69;37;46;44;36;47;48;50;72;45;36;49;60;54;50;61;79;44;45
18351848;"typicode/lowdb";"JavaScript";"2014-04-02T02:16:06+00:00";3019;475;26;15;19;19;13;15;19;22;13;22;11;12;17;19;21;12;20;13;31;17;16;11;23;18;21;30
15652312;"zhukov/webogram";"JavaScript";"2014-01-05T14:22:23+00:00";3016;643;64;18;23;33;46;34;21;28;18;10;22;13;19;18;24;37;28;22;14;28;21;17;30;17;18;20
3171250;"IanLunn/Sequence";"JavaScript";"2012-01-13T14:16:29+00:00";3014;243;9;11;4;12;2;12;14;8;11;5;34;13;6;3;9;7;4;7;11;11;7;9;7;5;8;14
63557;"jquery/jquery-mousewheel";"JavaScript";"2008-10-16T01:30:34+00:00";3012;279;18;14;11;9;12;10;17;7;10;13;9;8;7;10;9;5;14;12;13;10;9;15;6;10;8;13
597887;"doctrine/doctrine2";"PHP";"2010-04-06T21:42:59+00:00";3012;302;5;12;7;14;15;13;15;11;10;7;15;9;15;10;8;9;15;13;13;17;12;13;10;6;15;13
4766638;"pagespeed/ngx_pagespeed";"C++";"2012-06-23T18:30:14+00:00";3011;379;15;9;13;13;10;6;10;2;11;8;3;7;8;13;105;14;23;10;11;9;13;14;10;12;13;17
2125788;"kennethreitz/osx-gcc-installer";"Python";"2011-07-29T20:00:17+00:00";3011;79;2;4;5;4;2;3;3;5;3;3;2;1;1;3;3;4;3;3;4;6;0;2;6;4;2;1
3476845;"JamesNK/Newtonsoft.Json";"C#";"2012-02-18T07:30:28+00:00";3005;646;12;17;30;18;27;27;33;26;21;24;34;18;29;30;22;16;31;25;25;14;39;22;24;35;26;21
2211243;"apache/kafka";"Java";"2011-08-15T18:06:16+00:00";3001;899;37;35;30;33;47;29;33;31;29;46;34;33;36;34;18;35;29;35;41;54;48;41;28;36;40;7
3714900;"arut/nginx-rtmp-module";"C";"2012-03-14T05:37:38+00:00";3001;723;17;19;18;26;26;18;21;15;25;21;29;33;21;29;19;18;35;26;32;34;31;47;63;32;37;31
44424500;"reinderien/mimic";"Python";"2015-10-17T04:53:17+00:00";3001;982;575;72;28;52;16;7;12;9;5;13;13;36;14;1;12;10;17;8;6;5;11;8;39;3;4;6
38934449;"reactjs/react-redux";"JavaScript";"2015-07-11T17:32:01+00:00";3001;1998;73;77;52;70;66;80;79;71;73;59;91;73;80;83;55;63;74;85;94;76;74;89;65;76;119;101
25310522;"Hearst-DD/ObjectMapper";"Swift";"2014-10-16T16:14:49+00:00";2999;1342;51;44;27;42;50;52;41;53;86;48;55;65;40;42;53;33;58;50;78;52;54;47;48;42;68;63
42832234;"mamaral/Neon";"Swift";"2015-09-20T22:33:01+00:00";2998;854;110;99;66;83;30;26;25;28;22;21;25;17;30;23;21;16;23;25;21;19;24;24;12;20;20;24
15126429;"aspnet/Mvc";"C#";"2013-12-12T03:54:00+00:00";2995;739;21;31;26;25;36;32;33;30;28;23;28;27;39;37;18;23;17;28;25;20;29;25;29;36;46;27
691146;"tweenjs/tween.js";"JavaScript";"2010-05-28T14:24:20+00:00";2995;370;11;19;21;14;24;11;17;20;12;12;15;8;15;8;10;11;16;13;12;12;21;16;12;14;16;10
800115;"epeli/underscore.string";"JavaScript";"2010-07-27T08:01:42+00:00";2994;191;12;7;7;5;8;11;7;9;6;8;6;7;4;9;5;9;6;8;8;10;5;5;4;5;8;12
15325285;"addyosmani/es6-tools";"null";"2013-12-19T23:18:59+00:00";2991;486;17;23;10;16;16;12;21;20;14;20;20;25;26;20;27;23;16;12;10;27;28;22;13;16;9;23
3077195;"plusjade/jekyll-bootstrap";"Ruby";"2011-12-30T23:03:46+00:00";2991;237;13;9;9;12;4;5;6;13;11;3;11;14;7;7;10;9;9;8;12;7;8;9;10;14;11;6
23009934;"jonom/jquery-focuspoint";"HTML";"2014-08-16T03:40:26+00:00";2991;124;4;7;1;6;4;5;3;3;1;1;6;8;8;5;8;6;3;4;5;7;4;4;3;9;4;5
3415511;"chaplinjs/chaplin";"CoffeeScript";"2012-02-11T14:14:04+00:00";2990;71;3;2;3;3;2;2;5;2;2;3;3;1;7;1;3;2;4;3;3;2;1;5;5;2;2;0
11888356;"evant/gradle-retrolambda";"Groovy";"2013-08-05T02:09:58+00:00";2989;1104;31;47;31;43;52;41;41;49;38;38;55;47;41;50;32;24;53;26;51;53;31;47;44;49;37;53
3346928;"chjj/tty.js";"JavaScript";"2012-02-03T18:16:14+00:00";2987;324;10;17;19;21;9;8;10;16;11;8;13;13;11;10;10;9;20;11;8;18;13;11;13;14;12;9
25714588;"BlackrockDigital/startbootstrap-sb-admin-2";"HTML";"2014-10-25T00:36:48+00:00";2987;986;32;44;41;44;31;48;30;30;32;34;46;28;39;35;30;27;42;51;43;45;44;22;37;44;53;34
18256968;"utom/sketch-measure";"JavaScript";"2014-03-30T03:59:15+00:00";2986;752;24;34;31;37;21;30;29;29;21;23;26;17;27;27;45;16;41;25;29;34;25;36;27;31;39;28
7123799;"Varying-Vagrant-Vagrants/VVV";"Shell";"2012-12-12T03:34:37+00:00";2985;611;29;19;17;20;32;23;30;23;10;9;19;24;36;22;37;17;41;25;31;26;20;26;19;21;16;19
6750871;"crsmithdev/arrow";"Python";"2012-11-18T20:23:27+00:00";2983;452;9;7;3;8;13;137;18;11;15;25;13;13;14;12;14;7;27;5;18;8;11;8;11;19;9;17
847885;"mathjax/MathJax";"JavaScript";"2010-08-19T03:28:53+00:00";2983;588;22;27;31;23;17;19;16;24;16;23;20;24;13;19;25;24;30;28;30;18;22;31;23;17;27;19
10466461;"mozbrick/brick";"JavaScript";"2013-06-03T22:48:36+00:00";2981;99;4;10;3;1;2;5;5;1;6;3;0;7;8;0;3;1;7;1;6;4;1;7;5;4;2;3
18981255;"slap-editor/slap";"JavaScript";"2014-04-21T03:39:14+00:00";2981;357;11;7;14;22;23;8;21;17;13;14;10;8;14;13;9;18;13;24;16;17;9;12;16;12;15;1
15046172;"stefanpenner/es6-promise";"JavaScript";"2013-12-09T12:04:03+00:00";2980;820;17;22;30;28;24;50;25;25;41;47;35;39;36;36;26;31;24;35;36;35;26;32;32;43;41;4
1442637;"madhums/node-express-mongoose-demo";"JavaScript";"2011-03-05T08:52:32+00:00";2979;381;19;13;20;19;17;12;15;8;11;12;13;16;13;23;10;11;9;12;21;18;16;19;12;15;15;12
2960985;"gka/chroma.js";"CoffeeScript";"2011-12-12T00:33:02+00:00";2978;408;12;11;7;9;35;20;9;10;12;8;11;13;11;10;16;12;8;8;14;14;19;9;14;76;17;23
4704710;"mwaskom/seaborn";"Python";"2012-06-18T18:41:19+00:00";2977;415;13;17;14;15;12;12;15;8;14;22;10;16;13;7;17;20;23;13;22;22;27;19;23;21;18;2
8557873;"GumbyFramework/Gumby";"CSS";"2013-03-04T15:05:00+00:00";2975;79;2;4;1;2;2;5;9;4;2;3;3;4;7;1;2;8;3;1;2;1;4;3;2;0;4;0
2906456;"viljamis/ResponsiveSlides.js";"JavaScript";"2011-12-03T18:52:56+00:00";2973;175;9;7;3;5;8;5;10;7;6;2;12;9;5;8;5;3;6;3;12;2;9;11;10;5;7;6
390510;"benoitc/gunicorn";"Python";"2009-11-30T18:18:08+00:00";2973;382;17;23;22;14;12;13;11;14;20;17;14;14;19;10;9;18;16;15;15;23;10;16;15;16;7;2
6248967;"tildeio/rsvp.js";"JavaScript";"2012-10-16T18:15:00+00:00";2972;289;18;10;8;13;19;18;13;5;8;8;11;8;11;6;12;10;9;13;7;14;12;7;9;11;17;12
8855769;"ansible/ansible-examples";"Shell";"2013-03-18T14:15:50+00:00";2971;712;18;15;21;31;20;23;34;22;28;24;28;32;25;36;26;45;34;31;36;32;24;25;32;28;38;4
29758007;"gliderlabs/docker-alpine";"Shell";"2015-01-23T23:20:58+00:00";2971;1951;18;18;26;20;15;23;19;18;1154;104;57;47;43;29;54;31;42;27;35;23;28;29;19;22;18;32
1207821;"lifesinger/blog";"HTML";"2010-12-30T06:14:20+00:00";2970;542;14;35;22;36;25;17;17;15;22;13;34;22;19;15;17;6;21;27;29;20;27;19;16;16;22;16
14681168;"JakeWharton/hugo";"Java";"2013-11-25T09:16:40+00:00";2970;805;33;36;27;35;31;29;20;14;17;47;67;32;24;20;14;37;30;39;62;38;29;32;27;33;24;8
42348200;"iosre/iOSAppReverseEngineering";"null";"2015-09-12T07:03:51+00:00";2968;447;11;14;12;7;7;10;4;14;4;9;9;49;39;118;25;10;23;15;6;7;4;10;9;7;20;4
32600951;"facebook/componentkit";"Objective-C++";"2015-03-20T18:42:47+00:00";2965;517;18;19;27;30;26;40;26;19;15;12;11;16;16;19;17;14;13;24;20;22;19;10;13;15;31;25
32512065;"mogujie/TeamTalk";"Objective-C";"2015-03-19T09:25:45+00:00";2964;1138;50;48;21;48;39;35;37;36;41;37;45;89;47;28;27;7;37;46;43;63;57;49;54;45;35;74
4979467;"PrismJS/prism";"JavaScript";"2012-07-10T19:47:14+00:00";2964;464;13;25;23;16;11;10;14;19;24;23;18;12;13;18;13;16;20;18;18;27;17;14;20;18;23;21
2802565;"doorkeeper-gem/doorkeeper";"Ruby";"2011-11-18T13:02:01+00:00";2964;345;12;16;11;19;16;14;12;11;6;13;15;8;16;15;9;11;21;16;16;15;16;10;8;15;7;17
4395117;"auduno/headtrackr";"JavaScript";"2012-05-21T15:30:45+00:00";2963;181;11;12;4;4;5;6;8;7;5;5;5;3;5;12;7;3;10;6;8;13;16;11;5;5;5;0
9295871;"pixelsign/html5-device-mockups";"HTML";"2013-04-08T12:23:18+00:00";2960;59;6;2;4;3;2;4;4;4;2;0;0;1;2;7;1;1;2;0;4;3;2;2;0;0;3;0
12459565;"Voog/wysihtml";"JavaScript";"2013-08-29T12:28:44+00:00";2960;269;8;17;12;10;12;14;9;13;6;11;15;7;12;9;17;12;14;5;8;10;7;5;9;14;8;5
11075275;"sloria/TextBlob";"Python";"2013-06-30T18:29:18+00:00";2959;384;21;19;14;15;17;14;11;8;14;11;11;12;11;13;14;13;14;13;18;15;20;24;17;14;10;21
2723064;"aurajs/aura";"JavaScript";"2011-11-06T23:34:11+00:00";2959;74;3;2;5;3;1;3;4;6;4;4;4;2;4;2;1;1;0;3;2;7;1;2;3;5;1;1
30009053;"rstacruz/rscss";"null";"2015-01-29T07:33:51+00:00";2959;1273;10;890;90;18;23;13;15;11;11;7;17;8;6;18;9;16;19;5;9;8;11;30;6;6;4;13
6177949;"lockitron/selfstarter";"Ruby";"2012-10-11T17:42:56+00:00";2958;99;1;3;2;4;3;6;3;3;4;2;4;4;3;3;6;1;3;5;7;6;4;6;8;1;3;4
1336779;"defunkt/dotjs";"Ruby";"2011-02-07T07:01:33+00:00";2956;117;4;1;6;3;8;12;4;2;6;0;4;2;2;5;0;2;5;7;5;15;12;4;3;3;2;0
10910;"sparklemotion/mechanize";"Ruby";"2008-04-18T16:55:10+00:00";2955;258;10;12;8;10;14;5;12;6;6;6;13;13;10;11;10;5;9;9;15;9;10;10;12;15;10;8
2408911;"klen/python-mode";"Python";"2011-09-18T09:41:07+00:00";2955;368;14;10;12;17;17;19;12;12;14;14;9;9;7;8;10;10;20;17;22;18;13;19;15;19;15;16
1134397;"boctor/idev-recipes";"Objective-C";"2010-12-03T06:41:33+00:00";2954;132;4;4;9;6;7;3;7;8;9;4;3;4;4;1;7;1;3;7;4;5;2;6;8;4;6;6
4822113;"felixge/node-style-guide";"JavaScript";"2012-06-28T15:19:35+00:00";2952;585;23;25;11;31;20;27;27;26;21;32;20;18;18;23;20;24;23;20;26;16;25;16;18;28;29;18
569041;"curl/curl";"C";"2010-03-18T22:32:22+00:00";2951;797;17;23;26;28;35;72;25;15;31;22;31;25;32;36;35;13;41;30;35;38;33;27;39;27;32;29
33951348;"kolodny/exercises";"JavaScript";"2015-04-14T19:07:16+00:00";2947;338;14;78;33;8;16;14;12;28;8;4;5;9;6;7;9;4;8;4;3;6;4;9;8;12;4;25
584410;"django-tastypie/django-tastypie";"Python";"2010-03-29T06:01:45+00:00";2946;141;2;6;4;3;8;7;5;4;4;3;6;2;6;6;10;4;10;10;5;5;2;7;6;5;10;1
16334982;"andreis/interview";"null";"2014-01-29T04:05:28+00:00";2946;743;29;36;27;27;55;30;18;19;22;18;34;24;28;21;26;29;28;46;30;17;34;20;19;36;33;37
35507603;"airbnb/aerosolve";"Java";"2015-05-12T19:11:57+00:00";2944;642;31;20;25;22;38;57;35;49;21;12;17;27;23;25;12;18;14;29;18;25;19;13;20;23;20;29
623018;"arsduo/koala";"Ruby";"2010-04-22T07:14:55+00:00";2944;167;7;8;4;2;4;5;5;6;4;5;5;6;6;8;8;9;15;3;7;4;8;6;5;14;10;3
2251700;"gimenete/iOS-boilerplate";"Objective-C";"2011-08-22T22:16:17+00:00";2943;50;1;4;3;1;1;2;1;1;1;3;2;1;1;1;2;0;1;5;1;6;4;1;2;0;2;3
37175929;"mist64/xhyve";"C";"2015-06-10T04:45:42+00:00";2942;1169;15;16;18;13;11;11;12;18;36;16;64;42;39;191;31;21;12;19;15;41;23;229;108;54;58;56
20553267;"peco/peco";"Go";"2014-06-06T06:06:32+00:00";2942;361;27;29;34;6;13;11;23;15;9;7;13;9;10;13;7;14;16;13;11;9;8;16;8;9;13;18
5198123;"burke/zeus";"Go";"2012-07-26T22:32:00+00:00";2942;140;11;4;5;3;3;9;4;7;3;3;3;13;7;5;4;3;6;7;6;4;7;1;6;5;5;6
930060;"tapmodo/Jcrop";"CSS";"2010-09-22T08:23:09+00:00";2942;302;11;21;9;13;13;10;22;15;9;8;11;8;7;10;6;4;9;11;7;12;18;13;10;14;17;14
14335772;"hootsuite/grid";"JavaScript";"2013-11-12T15:16:40+00:00";2940;146;8;7;2;10;9;3;10;9;3;2;4;3;5;11;5;7;6;7;3;4;7;2;4;6;3;6
3695744;"commonsguy/cw-omnibus";"HTML";"2012-03-12T14:12:06+00:00";2939;508;16;15;21;22;37;39;29;18;10;22;10;18;23;17;13;18;23;18;15;13;25;16;17;32;17;4
7338354;"shadowsocks/shadowsocks-iOS";"Objective-C";"2012-12-27T09:23:49+00:00";2939;795;33;32;30;27;36;31;34;32;36;15;26;32;23;29;29;14;29;35;42;28;29;39;45;32;30;27
44443558;"ipselon/structor";"JavaScript";"2015-10-17T15:49:40+00:00";2938;1791;70;50;38;30;24;240;666;44;48;42;61;32;34;53;37;32;29;27;27;28;44;28;26;29;25;27
426;"haml/haml";"Ruby";"2008-02-11T22:55:26+00:00";2936;156;6;6;8;7;7;4;6;10;6;4;8;6;3;9;5;4;9;6;6;6;7;6;4;4;6;3
5916767;"assemble/assemble";"JavaScript";"2012-09-22T20:50:23+00:00";2932;286;7;14;13;11;10;14;8;7;4;7;11;11;12;10;8;14;12;22;10;8;10;14;18;15;14;2
8962829;"jspm/jspm-cli";"JavaScript";"2013-03-22T23:20:12+00:00";2930;833;37;28;37;36;43;35;27;26;21;32;50;37;35;28;28;26;29;29;25;34;31;30;25;29;50;25
29278707;"shipitjs/shipit";"JavaScript";"2015-01-15T03:22:43+00:00";2930;578;18;12;47;21;17;16;19;17;10;8;5;13;21;24;15;10;14;11;146;35;20;19;14;18;13;15
2489216;"JetBrains/intellij-community";"Java";"2011-09-30T13:33:05+00:00";2930;651;21;36;33;21;33;24;21;25;15;19;24;30;22;20;20;13;36;24;23;24;23;35;30;27;30;22
13887383;"webscalesql/webscalesql-5.6";"C++";"2013-10-26T17:09:24+00:00";2929;117;5;10;9;4;3;5;4;6;3;3;5;4;5;8;1;2;6;3;4;3;5;2;3;4;5;5
25965034;"rengwuxian/MaterialEditText";"Java";"2014-10-30T10:07:23+00:00";2924;773;32;38;27;53;31;23;22;22;27;24;30;30;27;27;18;14;26;27;34;38;45;43;33;26;28;28
1545869;"cujojs/when";"JavaScript";"2011-03-30T11:52:09+00:00";2923;270;15;14;10;9;11;20;16;10;16;9;10;10;7;9;11;6;10;7;6;9;14;7;7;8;10;9
7224705;"InterNations/antwort";"HTML";"2012-12-18T14:33:41+00:00";2918;203;11;12;14;10;6;6;10;7;1;7;8;5;8;11;9;2;14;6;9;7;7;8;8;3;9;5
535266;"vcr/vcr";"Ruby";"2010-02-25T07:16:00+00:00";2915;313;12;19;13;13;5;15;12;9;6;10;12;8;12;13;13;14;18;11;13;12;10;9;10;13;16;15
2154595;"wbond/package_control";"Python";"2011-08-04T13:13:57+00:00";2914;433;18;12;10;11;16;14;20;12;16;26;32;15;11;15;9;19;14;17;17;19;17;14;14;20;26;19
17391973;"miloyip/rapidjson";"C++";"2014-03-04T05:53:37+00:00";2912;739;44;30;20;40;26;23;30;22;24;20;30;25;42;42;54;16;27;22;39;17;14;23;14;17;42;36
28223616;"goatslacker/alt";"JavaScript";"2014-12-19T09:44:04+00:00";2910;761;42;51;31;34;39;47;32;32;34;22;36;26;27;26;30;24;31;30;26;17;18;41;15;17;17;16
32610336;"orhanobut/logger";"Java";"2015-03-20T22:30:12+00:00";2910;984;32;20;29;53;35;44;50;48;25;27;25;42;30;41;18;8;39;43;48;53;51;47;67;36;36;37
11474382;"adrai/flowchart.js";"JavaScript";"2013-07-17T11:25:29+00:00";2910;762;27;17;20;15;22;37;19;20;23;16;100;34;30;130;43;16;27;22;21;24;26;14;17;13;14;15
9996255;"balderdashy/waterline";"JavaScript";"2013-05-11T07:11:57+00:00";2909;633;45;35;14;21;16;23;34;28;24;27;21;22;27;25;35;17;27;8;17;23;28;27;25;24;19;21
2982576;"blueimp/Bootstrap-Image-Gallery";"HTML";"2011-12-14T19:52:32+00:00";2909;303;12;7;8;13;15;11;12;8;7;16;17;14;16;14;6;11;11;11;9;12;17;12;10;9;12;13
22757905;"mattt/Surge";"Swift";"2014-08-08T13:03:42+00:00";2906;851;85;23;21;15;26;39;24;20;17;15;20;17;13;19;25;25;22;122;98;54;38;13;20;23;25;32
17996971;"facebook/augmented-traffic-control";"Python";"2014-03-21T22:58:17+00:00";2905;379;21;9;14;13;15;8;16;16;8;5;11;13;9;7;0;3;9;4;9;66;17;14;19;9;51;13
2848123;"MugunthKumar/MKNetworkKit";"Objective-C";"2011-11-25T07:10:27+00:00";2905;255;7;15;7;10;10;18;11;9;13;12;9;10;11;8;1;6;10;7;4;11;13;14;10;14;8;7
22132512;"kaushikgopal/RxJava-Android-Samples";"Java";"2014-07-23T05:13:52+00:00";2904;1511;43;38;25;38;43;64;56;50;45;86;92;62;103;59;44;35;67;69;56;47;102;58;63;51;59;56
745502;"senchalabs/jQTouch";"CSS";"2010-06-28T20:46:21+00:00";2903;38;4;3;1;1;2;3;1;3;1;0;0;1;1;0;0;0;0;4;2;3;1;1;3;2;1;0
2871998;"visionmedia/debug";"JavaScript";"2011-11-29T02:23:54+00:00";2901;622;20;24;22;23;23;21;17;31;19;25;29;23;24;40;19;24;24;28;23;31;25;21;13;18;28;27
11667865;"reactjs/react-rails";"JavaScript";"2013-07-25T18:27:18+00:00";2901;791;24;29;32;34;26;28;31;25;20;23;34;31;36;35;34;22;33;30;19;29;57;32;34;35;31;27
5351666;"mozilla/nunjucks";"JavaScript";"2012-08-09T05:40:44+00:00";2900;648;11;16;28;28;24;20;16;22;30;18;31;20;38;39;22;21;26;33;23;28;17;22;29;21;33;32
8512283;"zmoazeni/csscss";"Ruby";"2013-03-01T23:17:25+00:00";2899;48;3;2;1;0;0;6;4;2;0;0;1;4;1;3;2;1;0;3;3;1;1;2;5;2;1;0
1618145;"manuelkiessling/nodebeginner.org";"HTML";"2011-04-15T08:47:32+00:00";2898;321;15;32;8;12;8;19;8;12;14;9;15;11;9;11;6;13;18;8;11;13;19;8;12;12;10;8
12872299;"google/lmctfy";"C++";"2013-09-16T16:28:53+00:00";2898;76;6;1;2;4;2;6;2;3;1;1;4;3;3;4;2;2;4;3;6;3;1;4;5;2;2;0
7985525;"ImageOptim/ImageOptim";"HTML";"2013-02-03T02:48:47+00:00";2896;561;21;29;13;22;25;12;20;24;34;29;25;21;25;22;23;24;20;28;19;24;18;18;18;13;14;20
6118575;"FontCustom/fontcustom";"Ruby";"2012-10-08T02:14:42+00:00";2895;137;4;4;4;6;10;4;9;3;8;6;9;5;3;5;3;4;12;0;5;4;3;7;4;6;2;7
13823671;"fat/zoom.js";"JavaScript";"2013-10-24T05:45:32+00:00";2895;391;22;19;18;9;22;22;20;15;4;6;14;15;13;17;13;14;11;29;19;20;22;11;12;8;8;8
13707204;"basscss/basscss";"JavaScript";"2013-10-19T19:20:49+00:00";2893;743;19;30;56;28;20;79;42;19;19;19;19;18;29;29;37;15;23;31;36;24;24;27;26;30;15;29
605475;"mnutt/hummingbird";"JavaScript";"2010-04-11T20:18:46+00:00";2893;127;2;4;8;1;1;3;2;7;4;4;6;4;9;11;15;4;3;6;5;6;3;4;5;4;5;1
747698;"sinonjs/sinon";"JavaScript";"2010-06-29T21:15:32+00:00";2893;520;13;13;18;14;14;26;13;22;5;25;20;23;17;19;22;14;12;22;28;28;32;33;23;23;23;18
25427817;"gaearon/react-dnd";"JavaScript";"2014-10-19T13:29:28+00:00";2893;1043;29;34;39;35;34;41;43;39;23;23;39;43;32;31;33;31;50;59;62;50;36;57;61;43;38;38
3305986;"fogleman/Minecraft";"Python";"2012-01-30T15:28:39+00:00";2892;431;19;74;8;9;13;3;10;7;12;10;4;7;15;15;5;6;10;6;11;11;8;9;19;14;121;5
2771544;"nvie/rq";"Python";"2011-11-14T10:53:48+00:00";2891;486;23;22;18;14;18;14;19;16;18;14;17;25;16;18;13;19;28;32;23;12;16;23;32;16;19;1
456237;"scottschiller/SoundManager2";"JavaScript";"2010-01-02T18:34:51+00:00";2890;279;11;11;8;23;15;11;9;6;5;13;8;12;9;10;15;5;17;21;12;10;7;7;16;9;3;6
39452201;"ninjaprox/NVActivityIndicatorView";"Swift";"2015-07-21T15:01:17+00:00";2888;1073;205;57;33;31;33;33;32;18;41;17;41;26;39;20;35;19;35;28;28;27;53;34;43;42;30;73
18394541;"gudh/ihover";"HTML";"2014-04-03T07:20:28+00:00";2887;204;7;12;7;8;9;9;13;6;6;5;6;6;3;5;8;5;7;12;6;7;18;7;13;8;6;5
5100623;"orangeduck/Cello";"C";"2012-07-18T19:08:47+00:00";2885;301;14;73;42;4;11;9;6;8;9;8;4;8;14;3;7;10;9;2;10;3;3;8;6;11;7;12
4254338;"graphite-project/graphite-web";"JavaScript";"2012-05-07T21:30:55+00:00";2883;424;14;19;22;18;19;11;16;17;16;10;15;19;16;15;15;15;15;10;20;20;22;18;13;19;11;19
25115490;"yangyangwithgnu/use_vim_as_ide";"VimL";"2014-10-12T09:41:58+00:00";2882;945;39;20;33;32;28;32;25;17;33;26;34;38;71;32;28;13;36;40;72;40;39;30;46;43;43;55
25135037;"symless/synergy";"C";"2014-10-12T23:18:57+00:00";2881;754;33;25;49;32;28;20;28;21;22;25;43;46;25;29;19;22;32;20;32;26;34;34;24;26;25;34
15943682;"nylas/sync-engine";"Python";"2014-01-15T18:18:17+00:00";2880;379;35;30;11;8;10;15;35;11;5;26;8;25;6;13;8;11;7;15;14;14;7;13;4;8;15;25
24910542;"google/end-to-end";"JavaScript";"2014-10-07T20:39:09+00:00";2880;464;14;24;12;17;17;11;15;15;9;21;18;17;19;6;19;22;18;19;15;9;25;29;26;30;14;23
13677;"weavejester/compojure";"Clojure";"2008-05-01T00:31:39+00:00";2875;248;11;10;9;11;7;7;16;15;11;9;8;9;7;13;15;6;7;12;7;7;11;6;4;11;9;10
908607;"numpy/numpy";"C";"2010-09-13T23:02:39+00:00";2875;646;15;16;25;24;24;20;28;16;21;27;20;33;30;31;31;13;29;26;14;34;28;24;26;32;32;27
1203139;"broofa/node-uuid";"JavaScript";"2010-12-28T14:59:11+00:00";2875;611;27;26;21;30;22;22;20;25;19;16;15;26;24;30;23;13;27;24;33;30;17;36;16;17;23;29
8230809;"este/este";"JavaScript";"2013-02-16T03:30:38+00:00";2874;1139;40;67;48;124;49;57;42;40;29;28;42;51;39;31;62;39;43;34;26;25;31;33;55;39;29;36
2361594;"brianchirls/Seriously.js";"JavaScript";"2011-09-10T16:50:41+00:00";2874;171;11;6;7;7;7;6;10;2;3;3;5;7;6;5;7;7;2;9;5;2;3;7;7;8;21;8
2528090;"bbatsov/prelude";"Emacs Lisp";"2011-10-06T19:04:03+00:00";2873;376;18;14;17;17;6;15;19;18;19;15;21;11;17;10;11;12;12;18;15;14;12;17;14;12;10;12
21958186;"ellisonleao/magictools";"null";"2014-07-17T21:27:07+00:00";2872;414;17;9;18;8;10;11;10;5;8;14;8;46;16;16;39;17;15;13;11;7;11;12;23;35;16;19
15536831;"inorganik/countUp.js";"HTML";"2013-12-30T21:20:24+00:00";2871;329;17;7;13;16;9;16;18;19;7;12;14;9;9;17;13;12;15;8;12;15;13;11;6;17;6;18
484873;"progrium/localtunnel";"Go";"2010-01-23T07:14:34+00:00";2869;80;6;2;1;2;1;3;2;3;1;4;2;2;4;4;4;3;5;1;7;6;3;1;3;3;2;5
569267;"msgpack/msgpack";"null";"2010-03-19T02:08:43+00:00";2869;355;18;13;13;11;15;13;22;15;8;11;8;11;12;8;20;5;16;18;11;13;21;18;10;12;21;12
3497763;"jondot/graphene";"CSS";"2012-02-20T21:03:01+00:00";2868;86;5;5;5;0;1;4;5;2;2;1;4;0;5;4;1;3;5;5;4;3;2;3;2;5;5;5
26010097;"yuantiku/YTKNetwork";"Objective-C";"2014-10-31T09:33:15+00:00";2867;1330;33;215;104;63;56;50;40;53;39;60;84;26;48;43;22;4;35;31;41;45;45;41;42;33;34;43
37291982;"gilbarbara/logos";"null";"2015-06-11T23:45:53+00:00";2867;439;12;5;8;11;9;7;8;6;9;11;38;82;33;13;8;8;12;10;16;31;44;14;10;11;13;10
2931111;"chaijs/chai";"JavaScript";"2011-12-07T08:06:35+00:00";2865;662;30;28;23;21;26;25;24;29;18;27;21;30;37;22;22;23;27;28;28;31;32;27;23;21;21;18
14158237;"copy/v86";"JavaScript";"2013-11-06T00:12:12+00:00";2864;1962;4;46;12;7;3;3;4;2;18;6;8;7;4;3;10;3;4;1423;246;45;28;18;18;13;13;14
1445827;"jspahrsummers/libextobjc";"Objective-C";"2011-03-06T08:47:33+00:00";2863;426;33;19;19;12;10;16;20;12;11;8;10;20;50;15;10;20;22;12;9;14;10;10;18;8;20;18
230589;"chriskacerguis/codeigniter-restserver";"PHP";"2009-06-18T15:54:54+00:00";2861;373;16;9;12;21;12;10;12;20;13;14;8;16;11;13;16;16;13;19;15;16;12;19;15;16;15;14
14621066;"Xfennec/progress";"C";"2013-11-22T15:25:33+00:00";2860;243;5;10;13;5;10;9;5;8;7;9;33;27;11;10;8;8;2;7;8;9;5;4;3;12;7;8
24217086;"willianjusten/awesome-svg";"Ruby";"2014-09-19T05:11:57+00:00";2859;219;4;3;9;9;4;7;7;9;5;6;4;7;9;11;15;3;12;21;3;7;9;7;7;15;14;12
8663885;"AlexNisnevich/untrusted";"JavaScript";"2013-03-09T02:19:57+00:00";2859;240;9;11;5;19;15;10;11;11;6;6;6;13;8;9;6;3;8;10;6;11;8;8;7;17;10;7
154789;"quirkey/sammy";"JavaScript";"2009-03-20T03:30:06+00:00";2858;103;5;7;6;2;7;9;4;3;5;1;3;0;3;6;8;2;4;5;5;2;4;2;2;2;2;4
29186327;"Yalantis/Side-Menu.Android";"Java";"2015-01-13T11:11:27+00:00";2858;626;24;19;37;16;7;18;24;32;19;22;17;34;30;41;23;10;15;20;16;26;30;30;24;37;34;21
10777493;"pattern-lab/patternlab-php";"PHP";"2013-06-19T01:52:22+00:00";2857;458;17;14;32;11;17;18;20;19;15;14;30;18;24;14;20;12;22;23;13;18;23;15;16;12;11;10
16994115;"CanCanCommunity/cancancan";"Ruby";"2014-02-19T18:26:23+00:00";2856;438;19;23;10;17;21;23;16;9;16;16;13;14;33;8;16;9;19;20;16;28;13;12;15;15;15;22
31791381;"Microsoft/Windows-universal-samples";"JavaScript";"2015-03-06T22:13:13+00:00";2855;1251;59;65;33;58;63;49;56;52;56;36;41;67;53;38;31;42;40;55;52;50;33;36;51;50;40;45
14089735;"ember-cli/ember-cli";"JavaScript";"2013-11-03T17:34:43+00:00";2855;292;19;17;26;15;19;7;7;9;7;8;15;12;17;4;8;8;11;6;10;17;10;6;9;6;15;4
11607598;"ruby-concurrency/concurrent-ruby";"Ruby";"2013-07-23T12:19:51+00:00";2853;1130;9;22;21;76;57;36;46;20;20;9;61;41;28;42;41;24;38;27;13;332;48;37;41;20;9;12
13233158;"jp9000/obs-studio";"C";"2013-10-01T02:40:31+00:00";2852;1211;21;34;39;39;33;35;35;48;29;35;41;46;50;66;58;44;51;62;46;53;76;53;61;50;51;55
17576377;"jxnblk/loading";"CSS";"2014-03-09T23:25:52+00:00";2852;195;5;7;14;5;7;8;9;9;10;4;11;3;6;5;7;6;9;5;8;15;6;8;3;9;11;5
5299931;"dmauro/Keypress";"CoffeeScript";"2012-08-05T00:36:37+00:00";2852;216;5;7;9;7;5;5;4;3;2;33;38;10;12;6;6;5;9;6;8;3;7;3;11;3;5;4
20452776;"pNre/ExSwift";"Swift";"2014-06-03T17:40:32+00:00";2850;561;21;27;30;34;19;24;18;30;24;15;18;22;21;21;25;24;24;18;10;19;16;10;29;13;26;23
442430;"jhy/jsoup";"Java";"2009-12-19T01:29:58+00:00";2848;602;25;23;23;18;21;24;29;31;26;22;28;22;18;24;18;15;23;19;22;19;24;20;24;20;31;33
3302795;"trentm/node-bunyan";"JavaScript";"2012-01-30T06:26:13+00:00";2846;570;24;9;29;20;29;23;18;24;17;24;25;24;20;21;28;22;26;20;21;22;31;30;17;20;24;2
34887588;"facebook/PathPicker";"Python";"2015-05-01T03:05:54+00:00";2846;309;12;8;8;6;18;11;19;8;5;16;24;24;14;5;13;9;18;18;8;10;7;10;12;8;11;7
613829;"openresty/lua-nginx-module";"C";"2010-04-16T15:59:01+00:00";2845;986;35;41;25;29;23;20;39;35;29;148;62;48;40;32;28;12;22;34;32;49;35;28;29;41;35;35
5169475;"WickyNilliams/enquire.js";"JavaScript";"2012-07-24T18:27:58+00:00";2844;208;6;13;10;9;18;12;6;9;4;7;6;4;2;9;4;6;9;7;10;8;12;5;5;10;12;5
4046328;"ratchetphp/Ratchet";"PHP";"2012-04-16T21:53:21+00:00";2841;349;13;19;9;14;12;18;7;16;11;7;11;3;13;13;18;9;13;18;12;22;20;16;13;5;22;15
21162135;"codemix/fast.js";"JavaScript";"2014-06-24T11:23:42+00:00";2840;222;3;13;8;6;4;1;11;6;1;3;83;16;5;10;2;4;3;4;4;4;3;2;4;1;3;18
4696595;"localtunnel/localtunnel";"JavaScript";"2012-06-18T02:33:30+00:00";2839;542;22;46;14;21;17;16;20;21;17;16;17;17;15;13;26;22;17;25;16;26;18;21;14;32;28;25
7275915;"tumblr/TMCache";"Objective-C";"2012-12-21T16:19:15+00:00";2839;349;9;17;15;13;29;24;9;12;17;11;10;14;11;14;7;4;15;17;17;11;12;14;11;13;14;9
4459589;"rigoneri/syte";"JavaScript";"2012-05-27T03:18:33+00:00";2837;65;4;3;5;2;3;3;3;4;1;1;1;2;5;2;4;1;4;2;2;1;3;2;0;3;3;1
5169664;"RailsApps/rails-composer";"Ruby";"2012-07-24T18:43:01+00:00";2837;212;20;14;8;9;6;7;9;6;10;5;13;6;6;4;14;3;11;12;13;6;6;4;3;8;3;6
38331796;"FormidableLabs/spectacle";"JavaScript";"2015-06-30T20:36:07+00:00";2837;1127;23;29;22;26;51;27;67;48;18;27;33;38;16;68;25;17;30;21;17;43;29;97;238;41;37;39
24474598;"Aerolab/midnight.js";"JavaScript";"2014-09-25T20:44:38+00:00";2836;258;6;8;6;6;7;7;3;3;9;4;8;4;62;28;21;10;15;10;11;7;6;0;2;7;4;4
18272539;"jasperproject/jasper-client";"Python";"2014-03-30T20:02:44+00:00";2833;1017;7;20;8;12;15;14;12;15;11;13;525;41;26;20;30;24;19;22;36;11;25;33;37;17;12;12
9927626;"layervault/psd.rb";"Ruby";"2013-05-08T03:33:06+00:00";2833;76;2;6;4;2;2;0;2;3;2;3;2;5;6;2;1;5;7;1;5;3;2;2;1;3;3;2
14993750;"alfredxing/brick";"HTML";"2013-12-06T21:22:41+00:00";2830;113;2;4;12;8;4;15;10;2;5;8;2;3;1;4;1;4;2;2;1;4;2;6;1;5;4;1
5284389;"keyboardsurfer/Crouton";"Java";"2012-08-03T11:04:36+00:00";2830;189;7;14;4;11;4;6;5;8;9;4;4;6;8;6;2;1;9;5;10;12;4;12;4;12;13;9
8989842;"Unknwon/the-way-to-go_ZH_CN";"Go";"2013-03-24T17:18:38+00:00";2830;879;25;43;37;29;36;56;28;31;37;46;51;38;20;32;19;8;19;33;31;36;40;38;34;48;35;29
519390;"emmetio/emmet";"CSS";"2010-02-15T21:49:46+00:00";2829;233;10;11;9;10;12;12;7;8;5;5;16;6;11;6;11;6;8;11;6;10;6;9;6;9;8;15
20394581;"daimajia/AndroidImageSlider";"Java";"2014-06-02T06:04:17+00:00";2827;747;28;22;33;23;36;25;22;28;20;28;27;34;28;26;11;28;34;35;47;46;36;32;36;34;23;5
303762;"acaudwell/Gource";"C++";"2009-09-11T04:24:26+00:00";2826;676;19;28;17;20;23;68;37;46;23;21;35;26;25;22;14;17;26;40;17;22;30;15;27;19;19;20
3199002;"raspberrypi/linux";"C";"2012-01-17T12:10:20+00:00";2826;453;12;19;12;10;17;19;11;21;22;15;12;17;15;15;14;12;17;10;25;22;25;23;22;26;21;19
24773666;"layerhq/Atlas-iOS";"Objective-C";"2014-10-03T21:01:09+00:00";2822;319;18;9;19;6;12;7;18;13;9;8;10;6;12;16;11;11;14;13;18;15;14;17;9;16;7;11
5872657;"stephanenicolas/robospice";"Java";"2012-09-19T14:09:37+00:00";2822;243;10;10;8;14;6;8;9;9;6;2;10;9;11;15;4;9;11;14;6;11;4;15;24;6;5;7
1834386;"jakesgordon/javascript-state-machine";"JavaScript";"2011-06-01T22:02:01+00:00";2821;407;14;9;14;18;12;20;13;18;8;17;13;14;16;16;17;12;18;16;11;26;11;16;20;17;15;26
13395052;"mholt/PapaParse";"JavaScript";"2013-10-07T20:33:21+00:00";2821;496;18;20;21;10;21;18;22;9;11;7;14;20;23;18;14;19;26;23;16;37;24;24;15;15;28;23
16844474;"clappr/clappr";"JavaScript";"2014-02-14T17:36:40+00:00";2821;405;13;14;12;26;8;24;20;18;13;11;32;29;13;15;10;16;10;14;11;14;17;15;7;15;10;18
1450115;"AsyncHttpClient/async-http-client";"Java";"2011-03-07T13:41:46+00:00";2820;443;24;12;19;20;19;14;21;21;11;11;14;15;39;18;13;18;21;14;21;14;18;14;15;22;13;2
3556910;"kripken/sql.js";"JavaScript";"2012-02-27T03:05:49+00:00";2817;295;11;9;12;14;20;12;10;12;8;10;15;11;9;11;10;7;16;14;11;12;11;11;12;12;13;2
26450553;"frogermcs/InstaMaterial";"Java";"2014-11-10T18:56:49+00:00";2817;766;27;30;34;13;27;39;46;62;35;42;31;49;32;26;18;21;19;24;22;32;29;19;27;36;22;4
10115880;"ianyh/Amethyst";"Objective-C";"2013-05-17T04:15:55+00:00";2817;546;17;21;16;10;5;11;30;20;43;10;20;37;27;21;22;18;18;27;26;19;28;20;19;25;21;15
9118893;"creationix/js-git";"JavaScript";"2013-03-30T16:53:24+00:00";2815;190;6;16;9;11;9;14;4;6;4;5;12;11;6;8;3;6;5;5;8;8;4;4;9;3;12;2
20702627;"iron/iron";"Rust";"2014-06-10T21:37:29+00:00";2814;621;20;17;19;24;24;21;27;17;15;15;23;25;31;21;33;25;21;23;22;15;45;33;24;25;23;33
3385297;"riemann/riemann";"Clojure";"2012-02-08T07:51:32+00:00";2814;532;22;11;12;15;8;18;7;13;7;8;19;11;203;20;14;10;3;12;9;17;10;15;18;23;11;16
3337657;"jnordberg/wintersmith";"CoffeeScript";"2012-02-02T18:54:12+00:00";2813;324;11;19;17;15;10;13;8;10;12;10;12;13;11;11;10;14;9;18;11;9;14;19;11;15;8;14
24797553;"stephencelis/SQLite.swift";"Swift";"2014-10-04T18:23:46+00:00";2813;849;34;29;32;44;79;43;23;35;27;25;31;39;34;29;26;12;30;23;59;39;25;25;25;23;27;31
7040500;"falconry/falcon";"Python";"2012-12-06T18:17:51+00:00";2813;626;17;17;28;18;19;24;9;16;13;14;19;33;20;13;16;12;143;20;25;16;16;25;27;22;22;22
24504893;"adamcaudill/Psychson";"C#";"2014-09-26T15:32:24+00:00";2812;211;10;10;10;20;12;11;6;8;7;6;4;5;6;10;10;10;3;5;5;10;3;5;12;5;10;8
5728867;"omz/ColorSense-for-Xcode";"Objective-C";"2012-09-08T14:06:21+00:00";2811;326;10;18;26;16;12;8;10;18;17;22;15;9;9;13;9;6;11;6;10;12;8;17;8;10;13;13
2567806;"KnuffApp/Knuff";"Objective-C";"2011-10-13T07:23:36+00:00";2809;1614;1;8;4;6;9;5;5;2;1;2;4;4;614;602;85;27;41;18;17;13;12;18;27;5;37;47
45007173;"yahoo/anthelion";"Java";"2015-10-27T00:42:01+00:00";2808;2808;0;0;0;0;0;0;0;1639;841;101;39;36;26;16;14;5;10;8;6;8;4;9;7;5;8;26
8523763;"alikaragoz/MCSwipeTableViewCell";"Objective-C";"2013-03-02T16:58:43+00:00";2807;208;11;10;15;6;9;11;11;6;7;4;9;12;19;9;8;5;8;4;6;6;9;1;4;4;7;7
640534;"sympy/sympy";"Python";"2010-04-30T20:37:14+00:00";2805;435;13;12;12;11;22;16;22;11;4;10;15;20;11;10;24;17;18;22;18;41;19;25;11;18;14;19
2990812;"sporritt/jsPlumb";"HTML";"2011-12-15T21:47:50+00:00";2805;261;10;7;12;20;9;12;12;7;12;4;9;12;9;13;8;5;4;10;5;15;13;9;13;11;11;9
7923123;"square/android-times-square";"Java";"2013-01-30T20:28:27+00:00";2804;500;19;21;20;17;22;22;22;20;8;13;21;13;14;21;12;8;22;16;12;39;18;25;21;32;20;22
12755139;"OnsenUI/OnsenUI";"JavaScript";"2013-09-11T11:52:41+00:00";2804;507;11;13;18;29;25;14;20;43;31;15;20;21;22;19;19;17;20;13;18;20;15;12;17;21;17;17
7710647;"jedisct1/libsodium";"C";"2013-01-20T00:03:40+00:00";2802;709;23;25;22;19;16;33;52;26;34;21;30;15;11;25;17;9;95;25;30;28;22;33;34;29;18;17
605999;"twitter/flockdb";"Scala";"2010-04-12T03:53:45+00:00";2802;186;6;7;6;11;12;7;5;8;5;3;4;4;2;11;6;8;4;8;8;11;8;12;13;11;6;0
27653666;"mutualmobile/MMWormhole";"Objective-C";"2014-12-07T00:03:44+00:00";2801;329;18;13;11;15;17;11;22;13;6;8;13;22;11;13;14;7;14;13;9;14;5;9;7;11;16;17
28930512;"etsy/hound";"JavaScript";"2015-01-07T19:38:37+00:00";2801;265;8;2;13;8;12;11;21;10;3;9;12;19;8;6;17;8;15;9;8;12;11;11;14;9;5;4
30825037;"ltebean/LTNavigationBar";"Objective-C";"2015-02-15T11:01:25+00:00";2801;879;24;31;28;26;82;125;51;37;28;27;21;25;34;28;17;5;19;28;20;33;40;31;32;22;33;32
329035;"aanand/git-up";"Ruby";"2009-10-06T21:53:45+00:00";2800;363;16;14;14;8;12;25;31;31;10;11;10;13;7;16;11;9;16;7;17;15;35;19;10;4;2;0
5660085;"thephpleague/omnipay";"null";"2012-09-03T14:35:08+00:00";2799;430;25;13;11;18;11;13;14;13;17;15;15;21;21;15;19;21;22;20;23;19;16;19;13;18;18;0
5890835;"ACRA/acra";"Java";"2012-09-20T18:13:49+00:00";2798;508;10;16;17;18;13;5;12;23;15;13;19;15;16;14;14;12;19;22;15;30;19;74;25;17;32;23
1490034;"docpad/docpad";"CoffeeScript";"2011-03-17T02:24:21+00:00";2798;144;6;2;10;8;4;7;5;5;8;4;7;3;9;1;7;7;5;4;4;6;7;5;2;6;8;4
19057802;"anijs/anijs";"JavaScript";"2014-04-23T05:11:02+00:00";2798;294;17;11;8;5;6;14;9;35;15;5;8;36;16;14;8;7;6;9;5;16;8;7;11;4;3;11
2242214;"openexchangerates/accounting.js";"JavaScript";"2011-08-21T04:18:02+00:00";2797;296;8;16;10;7;9;10;14;13;9;13;16;17;14;14;10;14;12;14;5;8;16;11;5;9;12;10
12827225;"ealeksandrov/EAIntroView";"Objective-C";"2013-09-14T09:41:55+00:00";2796;526;19;18;22;18;22;14;28;20;16;14;8;14;37;22;18;8;22;22;23;21;25;25;27;25;21;17
11847500;"uutils/coreutils";"Rust";"2013-08-02T16:22:56+00:00";2795;1164;10;13;6;6;4;32;5;5;10;7;5;9;11;7;5;6;24;22;9;15;23;844;33;28;11;14
324747;"jsbin/jsbin";"JavaScript";"2009-10-02T16:49:08+00:00";2795;330;11;10;10;12;13;20;22;15;8;14;18;4;12;19;10;10;13;13;12;15;14;10;13;14;10;8
447036;"mopidy/mopidy";"Python";"2009-12-23T14:25:36+00:00";2794;545;12;11;19;21;26;21;17;26;16;18;22;14;21;19;18;18;26;22;30;25;20;15;22;46;22;18
16930617;"andlabs/ui";"Go";"2014-02-17T23:44:00+00:00";2792;405;9;13;13;15;11;13;12;15;16;39;17;14;12;15;13;17;14;12;20;20;20;20;13;15;14;13
21733716;"adobe-fonts/source-han-sans";"Objective-J";"2014-07-11T11:19:49+00:00";2790;323;9;16;12;11;11;17;14;12;10;11;8;17;15;18;16;8;12;11;14;8;15;12;7;12;13;14
12025365;"toddmotto/echo";"JavaScript";"2013-08-10T18:59:23+00:00";2790;279;15;12;7;13;14;9;7;9;19;7;10;11;8;8;9;9;18;9;6;14;9;12;13;4;11;16
3362916;"sindresorhus/screenfull.js";"JavaScript";"2012-02-05T23:13:52+00:00";2787;254;7;12;7;11;17;10;12;6;8;10;11;10;13;8;4;6;9;11;9;14;4;16;4;10;16;9
41296876;"donnemartin/saws";"Python";"2015-08-24T10:21:15+00:00";2786;464;23;20;15;9;124;18;14;14;10;19;15;14;9;17;9;17;14;17;6;13;13;7;11;15;21;0
12931484;"GoogleChrome/chromedeveditor";"Dart";"2013-09-18T18:42:21+00:00";2786;183;5;18;5;7;7;9;11;17;5;7;7;9;8;7;3;4;5;4;7;7;3;4;2;7;3;12
447184;"rspec/rspec-rails";"Ruby";"2009-12-23T16:40:53+00:00";2785;272;11;6;9;11;7;10;6;7;8;14;13;12;9;15;11;9;12;13;13;13;10;15;7;12;8;11
1778471;"Runscope/httpbin";"Python";"2011-05-20T21:14:01+00:00";2785;484;21;16;12;15;15;15;21;12;11;14;12;34;18;31;16;14;16;20;29;19;23;12;18;18;21;31
14466432;"jgilfelt/SystemBarTint";"Java";"2013-11-17T12:35:05+00:00";2784;717;24;24;24;28;23;19;27;24;40;19;24;45;27;27;15;4;26;32;40;43;35;38;27;24;27;31
44150497;"jessicard/remote-jobs";"null";"2015-10-13T03:49:25+00:00";2783;1052;74;77;114;29;23;86;59;20;21;16;17;14;13;19;40;23;24;16;42;81;22;26;17;19;17;143
3105906;"PharkMillups/beautiful-docs";"null";"2012-01-04T22:23:26+00:00";2781;309;6;14;8;7;13;13;10;13;5;7;10;7;14;16;12;4;10;22;16;16;12;11;10;19;18;16
14971308;"txthinking/google-hosts";"Shell";"2013-12-06T02:03:59+00:00";2777;227;11;9;9;13;7;4;4;7;17;10;6;10;12;16;2;2;8;6;9;12;12;9;5;3;13;11
2003404;"23/resumable.js";"JavaScript";"2011-07-05T22:37:25+00:00";2776;237;6;8;7;20;14;8;7;6;8;9;7;7;14;11;8;6;8;13;9;5;5;10;7;13;7;14
44455683;"antelle/keeweb";"JavaScript";"2015-10-17T21:41:47+00:00";2776;2774;174;311;39;28;25;19;61;18;15;34;32;20;17;12;9;22;44;1368;190;85;69;47;30;30;48;27
8881628;"taigaio/taiga-back";"Python";"2013-03-19T15:14:00+00:00";2776;529;24;28;38;17;22;22;20;15;19;10;26;21;21;18;30;19;16;15;20;22;19;9;19;25;18;16
6753728;"visualfc/liteide";"C++";"2012-11-19T01:54:25+00:00";2775;667;15;28;28;27;29;28;26;35;25;23;39;33;33;33;14;10;18;23;22;21;21;30;22;19;43;22
7579124;"node-webot/wechat";"JavaScript";"2013-01-12T18:53:32+00:00";2775;643;31;33;12;28;26;24;17;25;47;15;20;25;26;25;13;5;27;27;26;25;32;30;18;27;29;30
3766706;"iBotPeaches/Apktool";"Java";"2012-03-19T17:46:53+00:00";2775;1035;32;38;24;40;33;112;116;27;33;34;40;38;31;20;18;56;29;31;41;46;38;39;34;31;45;9
842037;"nim-lang/Nim";"Nimrod";"2010-08-16T20:38:58+00:00";2775;420;17;17;19;9;19;13;22;14;12;17;16;16;46;28;9;16;18;9;9;12;16;16;17;14;9;10
959908;"OpenRA/OpenRA";"C#";"2010-10-04T07:38:05+00:00";2774;541;21;19;11;11;11;22;19;20;68;34;21;22;15;20;19;9;21;22;16;10;15;15;24;16;53;7
35890808;"wbkd/awesome-d3";"null";"2015-05-19T15:25:47+00:00";2773;228;7;10;6;8;13;5;11;9;9;7;5;11;8;3;9;15;13;11;7;12;13;2;8;7;10;9
2377206;"zynga/scroller";"JavaScript";"2011-09-13T09:05:18+00:00";2767;235;11;6;10;7;11;4;6;19;7;13;13;9;11;3;3;4;10;10;9;9;15;10;6;13;8;8
10114077;"SBoudrias/Inquirer.js";"JavaScript";"2013-05-17T01:41:36+00:00";2767;847;19;16;16;25;33;26;25;24;23;30;39;35;29;17;28;28;37;28;21;36;29;26;22;162;52;21
5830987;"hapijs/joi";"JavaScript";"2012-09-16T16:38:06+00:00";2767;1023;56;24;26;24;25;34;28;19;24;33;31;35;78;53;31;91;56;36;46;39;53;25;43;38;39;36
677602;"avalanche123/Imagine";"PHP";"2010-05-20T18:39:42+00:00";2767;195;5;13;3;6;10;6;7;11;3;6;6;6;11;8;8;10;7;10;3;8;11;8;7;5;6;11
17406308;"nicklockwood/FXForms";"Objective-C";"2014-03-04T15:12:08+00:00";2767;294;10;18;16;14;15;22;9;15;18;13;17;10;18;8;6;7;4;6;9;14;5;8;5;9;6;12
32935745;"eclipse/che";"Java";"2015-03-26T15:31:01+00:00";2766;2663;5;11;9;12;3;538;327;93;44;39;14;49;49;207;55;41;31;21;28;703;181;70;46;45;25;17
8170346;"artberri/sidr";"JavaScript";"2013-02-13T00:15:51+00:00";2766;157;2;10;5;5;4;5;9;5;8;2;2;8;7;8;4;11;5;10;7;4;4;5;4;9;4;10
1446771;"kstenerud/iOS-Universal-Framework";"Python";"2011-03-06T16:31:39+00:00";2765;126;3;4;2;7;4;3;8;1;8;2;3;7;7;2;0;0;6;9;8;5;9;7;5;4;7;5
132108;"typhoeus/typhoeus";"Ruby";"2009-02-18T23:14:50+00:00";2764;200;8;6;8;13;6;1;5;4;5;6;8;9;20;8;7;13;2;7;8;7;11;6;4;11;6;11
11893084;"fex-team/webuploader";"JavaScript";"2013-08-05T07:59:06+00:00";2764;682;24;31;41;31;30;22;30;32;9;31;24;29;26;15;3;24;19;41;34;26;43;28;27;21;37;4
21736086;"s16h/py-must-watch";"HTML";"2014-07-11T12:56:33+00:00";2764;811;491;63;25;12;8;10;5;4;10;13;9;10;19;7;9;5;10;23;9;5;29;11;7;9;4;4
3354157;"JoelBesada/scrollpath";"JavaScript";"2012-02-04T17:39:12+00:00";2763;81;4;2;3;0;5;14;3;3;2;1;4;5;3;4;2;1;2;0;4;2;1;3;4;3;1;5
1446467;"pypa/pip";"Python";"2011-03-06T14:30:46+00:00";2762;416;16;20;21;23;11;9;12;13;15;17;19;13;21;22;21;9;11;15;20;17;11;10;18;25;14;13
18782726;"OwlCarousel2/OwlCarousel2";"JavaScript";"2014-04-15T01:13:48+00:00";2760;702;22;24;24;23;27;43;28;22;22;14;22;24;19;20;15;32;27;29;25;31;30;28;27;44;41;39
10417664;"gss/engine";"JavaScript";"2013-06-01T04:31:39+00:00";2757;146;6;5;7;10;5;7;7;6;3;2;4;6;6;14;7;7;5;4;6;8;5;2;6;1;4;3
13899674;"thephpleague/flysystem";"PHP";"2013-10-27T11:07:22+00:00";2757;310;16;13;13;13;6;17;12;8;8;4;13;14;12;14;11;14;15;17;8;10;12;13;9;14;12;12
15401421;"Marxon13/M13ProgressSuite";"Objective-C";"2013-12-23T18:05:36+00:00";2757;408;21;11;14;15;20;20;13;20;13;19;30;23;16;13;9;24;15;10;9;7;19;11;11;19;21;5
7805180;"kandanapp/kandan";"JavaScript";"2013-01-24T19:24:05+00:00";2757;84;5;3;5;8;3;0;4;0;0;1;4;3;3;2;5;4;1;6;6;2;2;5;4;2;4;2
766625;"tj/ejs";"JavaScript";"2010-07-09T19:55:35+00:00";2756;380;22;19;16;11;13;9;13;13;10;11;14;17;13;18;9;8;23;12;21;10;21;18;11;18;10;20
31792824;"flutter/flutter";"Dart";"2015-03-06T22:54:58+00:00";2755;818;5;112;60;61;118;44;38;27;25;29;36;28;26;19;14;15;26;17;25;18;19;13;13;8;10;12
4516733;"bauerca/drag-sort-listview";"Java";"2012-06-01T06:32:13+00:00";2754;331;12;16;13;12;11;11;12;14;11;10;23;18;8;16;4;2;15;17;6;22;11;21;12;10;12;12
11493;"twitter-archive/kestrel";"Scala";"2008-04-21T07:19:21+00:00";2753;95;7;5;8;6;7;6;3;6;0;0;3;6;3;4;2;3;2;4;1;2;4;3;3;2;4;1
10309334;"nswbmw/N-blog";"JavaScript";"2013-05-27T06:46:58+00:00";2753;728;24;18;14;25;27;32;19;30;28;31;29;20;21;31;9;30;23;47;41;39;40;35;30;40;39;6
1524684;"SFML/SFML";"C++";"2011-03-25T08:05:25+00:00";2752;416;6;7;15;18;15;12;20;14;12;12;12;26;27;19;18;20;13;20;11;19;23;16;15;16;14;16
39213652;"avinassh/rockstar";"Python";"2015-07-16T18:31:43+00:00";2750;268;9;30;17;7;4;8;17;5;3;3;10;9;22;8;20;4;37;6;7;3;13;7;5;10;3;1
959084;"fikovnik/ShiftIt";"Objective-C";"2010-10-03T21:08:12+00:00";2750;445;14;14;22;15;18;26;10;12;14;13;23;16;18;21;25;22;17;14;15;15;19;9;25;20;16;12
979480;"coleifer/peewee";"Python";"2010-10-11T20:14:11+00:00";2747;519;15;13;13;16;28;41;23;13;17;11;21;22;18;25;18;15;19;23;15;41;15;22;23;18;13;21
38342221;"facebook/graphql";"null";"2015-07-01T01:26:56+00:00";2747;992;27;41;24;70;71;44;38;42;17;38;46;30;37;45;30;20;20;36;28;31;59;46;39;41;38;34
5345965;"airbnb/infinity";"JavaScript";"2012-08-08T18:54:33+00:00";2747;169;1;7;7;6;2;7;9;12;2;2;2;7;4;5;8;4;5;7;7;6;6;6;9;22;11;5
20707182;"justjavac/Google-IPs";"JavaScript";"2014-06-11T01:00:17+00:00";2746;207;6;3;10;1;10;10;6;8;15;7;14;10;5;7;7;6;6;1;6;11;7;6;9;11;14;11
10045915;"broccolijs/broccoli";"JavaScript";"2013-05-14T02:48:01+00:00";2746;282;13;13;9;10;13;10;9;12;9;13;12;7;19;14;15;6;8;7;9;5;14;11;12;6;13;13
153329;"rentzsch/mogenerator";"Objective-C";"2009-03-18T06:26:48+00:00";2746;180;11;7;11;8;8;5;5;9;4;5;6;8;8;18;10;3;4;4;6;3;3;9;5;12;1;7
7119300;"mojotech/jeet";"CSS";"2012-12-11T21:01:06+00:00";2745;296;20;12;11;9;11;13;7;11;10;8;10;6;10;10;18;12;6;24;12;17;6;16;9;11;8;9
7363211;"tgriesser/knex";"JavaScript";"2012-12-29T05:18:25+00:00";2745;852;39;30;24;25;21;31;21;29;20;27;62;55;47;26;31;29;34;22;26;38;36;36;17;31;33;62
34196200;"keithwhor/nodal";"JavaScript";"2015-04-19T06:34:05+00:00";2744;2538;1;1;0;0;0;2;2;0;1;2;1389;188;165;78;42;105;38;83;63;110;63;34;28;46;19;78
36487753;"sdc-alibaba/SUI-Mobile";"JavaScript";"2015-05-29T07:10:41+00:00";2744;2521;23;31;26;128;65;41;772;241;127;60;65;66;79;132;59;14;51;63;63;71;54;61;42;74;58;55
44634390;"schollz/find";"Go";"2015-10-20T20:54:32+00:00";2742;2672;0;0;0;18;49;13;11;3;0;1;6;1;1;0;2;0;1;1;0;1;1;0;29;25;1;2508
6931090;"thinkpixellab/flatland";"VimL";"2012-11-30T00:31:20+00:00";2737;80;4;5;1;1;3;3;6;3;5;0;4;1;4;5;4;1;3;2;2;1;2;3;3;2;5;7
5138050;"honcheng/PaperFold-for-iOS";"Objective-C";"2012-07-22T00:56:08+00:00";2736;101;3;5;5;8;5;0;3;6;4;2;6;3;5;4;4;3;2;7;1;7;3;3;3;5;1;3
1763730;"amdjs/amdjs-api";"null";"2011-05-18T00:43:08+00:00";2736;400;14;19;16;14;17;17;21;17;18;15;17;21;9;21;16;5;13;14;13;13;17;17;10;15;18;13
1030566;"furf/jquery-ui-touch-punch";"null";"2010-10-28T01:42:08+00:00";2735;172;6;7;8;8;11;7;5;2;5;2;6;11;7;4;14;5;2;12;7;6;6;7;6;6;8;4
11412473;"ankane/searchkick";"Ruby";"2013-07-15T01:44:33+00:00";2735;467;23;24;11;12;39;24;20;21;14;12;17;17;22;14;12;8;22;11;17;17;20;13;15;20;18;24
13431235;"soulmachine/leetcode";"TeX";"2013-10-09T02:33:48+00:00";2734;875;27;18;11;25;14;28;28;65;110;49;39;28;27;24;24;19;35;33;45;22;43;35;38;38;32;18
4665416;"bolt/bolt";"PHP";"2012-06-14T16:07:54+00:00";2734;399;20;17;16;13;24;24;7;14;9;11;7;9;10;19;18;17;17;22;17;13;11;18;15;11;31;9
2828194;"nicolasgramlich/AndEngine";"Java";"2011-11-22T14:20:11+00:00";2733;143;5;4;9;8;9;4;5;4;0;4;9;7;5;5;5;4;2;6;5;6;9;4;8;3;6;7
560347;"lojjic/PIE";"HTML";"2010-03-13T04:43:59+00:00";2732;79;3;8;1;1;4;4;4;2;1;4;2;4;4;2;1;0;4;5;3;5;0;1;0;9;3;4
592743;"michaeldv/awesome_print";"Ruby";"2010-04-03T04:45:43+00:00";2732;231;11;7;12;6;11;11;6;6;4;8;11;8;7;7;10;15;6;12;15;6;8;9;3;6;14;12
38284404;"alibaba/dexposed";"Java";"2015-06-30T02:59:16+00:00";2732;888;26;34;41;49;51;29;14;27;21;39;38;62;32;38;26;5;43;52;31;28;33;28;35;32;30;44
31315021;"Kinto/kinto";"Python";"2015-02-25T13:34:23+00:00";2731;2695;4;1;5;3;0;4;6;759;123;50;44;54;17;1212;203;42;26;19;20;15;15;15;18;16;6;18
20059361;"marmelab/ng-admin";"JavaScript";"2014-05-22T12:00:10+00:00";2731;658;30;34;33;23;32;30;28;26;16;19;21;25;20;28;27;14;28;29;26;35;25;18;28;21;15;27
376635;"padrino/padrino-framework";"Ruby";"2009-11-18T00:33:56+00:00";2731;195;4;4;3;5;4;3;8;3;7;7;4;11;6;9;10;4;15;7;8;8;7;12;10;9;12;15
23013268;"Moya/Moya";"Swift";"2014-08-16T07:41:21+00:00";2730;1326;31;59;28;23;43;57;86;92;58;93;65;78;62;43;35;28;34;31;42;26;44;38;104;51;38;37
1734612;"chocolatey/chocolatey";"PowerShell";"2011-05-11T18:22:52+00:00";2730;115;5;6;7;3;4;5;3;8;6;2;4;10;5;8;5;0;2;4;1;3;2;1;6;5;4;6
33014811;"notepad-plus-plus/notepad-plus-plus";"C++";"2015-03-28T00:05:08+00:00";2729;775;30;26;39;33;35;32;23;24;25;21;23;43;36;27;24;19;36;35;28;34;35;28;29;28;33;29
6047189;"electerious/Lychee";"PHP";"2012-10-02T15:42:56+00:00";2729;582;10;13;7;7;5;8;15;16;13;12;18;11;14;14;13;10;13;13;10;95;131;33;25;22;28;26
22498444;"MoOx/postcss-cssnext";"JavaScript";"2014-08-01T06:49:41+00:00";2728;733;28;24;18;28;23;32;29;16;29;34;36;28;37;28;47;24;24;28;23;27;29;22;27;31;29;32
44288468;"JuanPotato/Legofy";"Python";"2015-10-15T02:18:53+00:00";2727;2569;1426;701;132;81;56;33;21;18;6;9;10;5;4;5;9;6;11;8;4;7;9;0;3;0;3;2
2587583;"lokesh/lightbox2";"JavaScript";"2011-10-16T19:09:17+00:00";2726;430;19;25;23;13;17;12;19;16;17;15;15;19;16;17;15;18;14;18;16;17;13;20;19;16;9;12
15452925;"sjwhitworth/golearn";"Go";"2013-12-26T13:06:14+00:00";2725;536;17;17;22;13;14;18;16;47;21;22;18;28;23;30;17;16;19;21;23;17;14;14;19;22;22;26
22960202;"odewahn/docker-jumpstart";"CSS";"2014-08-14T16:12:19+00:00";2725;91;1;2;2;3;3;4;1;3;9;13;13;3;5;1;2;2;3;2;1;1;3;1;4;4;4;1
36960321;"opencontainers/runc";"Go";"2015-06-05T23:30:45+00:00";2724;584;26;13;30;20;14;13;26;37;34;18;16;16;35;24;20;13;13;22;21;19;18;19;14;21;58;24
4534540;"aui/artTemplate";"JavaScript";"2012-06-03T03:37:57+00:00";2724;706;33;25;27;29;35;26;24;24;22;23;27;29;25;21;11;8;20;28;30;39;29;24;41;18;48;40
77734;"technomancy/emacs-starter-kit";"null";"2008-11-18T17:30:17+00:00";2723;82;4;2;5;2;6;3;5;4;3;6;3;3;4;1;3;2;1;1;3;4;2;3;3;4;4;1
4068818;"mikeric/rivets";"JavaScript";"2012-04-18T21:54:51+00:00";2722;221;11;8;6;5;6;7;7;5;13;10;8;9;12;12;7;7;10;9;10;9;12;9;4;8;9;8
2360755;"wp-cli/wp-cli";"PHP";"2011-09-10T12:51:59+00:00";2720;382;14;22;25;20;12;15;26;12;5;12;19;13;21;12;21;13;14;13;18;13;11;11;14;12;7;7
6154315;"nanomsg/nanomsg";"C";"2012-10-10T08:32:14+00:00";2720;441;18;8;21;18;11;19;15;20;14;28;14;21;21;23;17;23;18;21;12;14;12;13;17;17;13;13
31057802;"astoilkov/jsblocks";"JavaScript";"2015-02-20T09:15:59+00:00";2720;184;7;5;5;15;6;6;10;5;6;3;9;5;9;12;6;5;12;13;9;4;6;9;6;2;5;4
80571;"fatfreecrm/fat_free_crm";"Ruby";"2008-11-25T03:09:44+00:00";2716;108;1;1;3;4;3;3;2;4;0;8;7;4;3;6;7;1;3;4;5;5;7;5;4;7;9;2
206424;"apache/cassandra";"Java";"2009-05-21T02:10:09+00:00";2716;393;15;14;19;21;10;6;14;23;22;9;18;16;16;16;15;7;17;13;14;9;13;12;16;17;18;23
96071;"rack/rack";"Ruby";"2008-12-24T03:03:12+00:00";2715;235;15;6;5;11;4;7;9;6;9;20;12;7;9;10;11;6;8;5;6;9;8;21;7;13;2;9
547820;"BorisMoore/jquery-tmpl";"JavaScript";"2010-03-05T02:28:37+00:00";2715;134;2;5;4;5;6;10;4;7;5;4;7;8;4;4;4;3;5;7;6;3;4;4;6;9;6;2
8347864;"vinc3m1/RoundedImageView";"Java";"2013-02-22T01:17:37+00:00";2713;593;30;27;22;25;13;18;17;30;21;25;24;19;22;20;20;9;17;26;21;34;35;33;17;14;28;26
8318401;"tjanczuk/edge";"C++";"2013-02-20T17:37:24+00:00";2711;485;33;50;10;20;9;27;18;20;12;11;8;18;20;21;24;13;19;23;20;12;30;8;13;17;13;16
1239398;"olado/doT";"JavaScript";"2011-01-10T20:47:04+00:00";2707;372;11;23;7;13;19;11;12;10;13;11;22;11;19;17;12;8;15;17;17;17;12;13;11;19;19;13
1421258;"koenbok/Cactus";"Python";"2011-02-28T11:56:43+00:00";2707;334;20;9;18;13;14;10;14;11;19;18;16;10;17;10;12;23;10;9;12;9;8;21;7;12;12;0
5801666;"gevent/gevent";"Python";"2012-09-13T22:03:03+00:00";2706;366;14;19;18;10;18;15;20;15;12;8;19;25;9;14;14;11;10;14;12;16;17;8;15;10;11;12
14075080;"roots/bedrock";"PHP";"2013-11-02T21:10:54+00:00";2705;461;12;19;19;14;13;20;17;16;6;9;9;23;17;13;21;18;20;15;28;13;29;14;38;19;22;17
8067805;"Zizaco/entrust";"PHP";"2013-02-07T06:30:20+00:00";2701;693;17;21;24;26;17;28;31;16;17;21;33;33;25;24;28;13;22;25;21;34;41;35;39;41;28;33
10230369;"google/auto";"Java";"2013-05-22T21:41:56+00:00";2700;854;28;17;21;27;12;26;20;22;29;22;13;25;29;19;27;20;15;27;20;42;22;71;77;35;84;104
14050203;"Katee/quietnet";"Python";"2013-11-01T18:09:57+00:00";2700;78;3;7;5;6;4;3;3;1;1;1;2;3;2;1;0;6;2;2;1;3;2;3;3;2;7;5
15583310;"SoftEtherVPN/SoftEtherVPN";"C";"2014-01-02T12:40:57+00:00";2699;502;11;17;46;21;19;26;23;17;19;17;15;26;19;20;18;17;16;19;15;18;14;12;20;16;23;18
1984691;"twitter/twui";"Objective-C";"2011-07-01T18:12:52+00:00";2698;103;2;1;2;4;1;24;14;2;5;6;3;2;4;3;1;2;5;1;2;6;5;1;3;1;2;1
3197382;"mailru/FileAPI";"JavaScript";"2012-01-17T06:47:39+00:00";2698;263;13;13;9;11;6;9;11;21;14;6;10;15;8;7;10;7;9;12;6;11;17;9;8;4;13;4
506402;"petruisfan/node-supervisor";"JavaScript";"2010-02-07T08:34:38+00:00";2694;260;10;10;14;16;14;9;10;5;6;9;14;4;8;13;14;6;8;15;4;8;12;14;4;12;15;6
22417801;"chiraggude/awesome-laravel";"null";"2014-07-30T08:39:02+00:00";2693;909;30;52;35;38;40;36;27;35;14;25;33;27;24;36;32;29;52;38;32;26;33;41;43;44;43;44
24977535;"dutchcoders/transfer.sh";"CSS";"2014-10-09T07:01:40+00:00";2693;2050;9;3;5;8;11;10;7;2;11;7;23;16;9;6;9;5;18;5;4;12;579;1024;122;70;36;39
38867;"svenfuchs/rails-i18n";"Ruby";"2008-07-31T13:07:53+00:00";2692;197;9;10;7;10;9;7;2;4;5;9;8;6;4;5;10;6;14;7;5;11;10;11;6;6;7;9
22119721;"k88hudson/git-flight-rules";"null";"2014-07-22T20:35:09+00:00";2691;121;5;3;3;5;5;5;4;1;2;3;0;18;3;7;4;11;6;3;3;5;1;6;3;6;5;4
2803190;"Lokaltog/vim-powerline";"VimL";"2011-11-18T14:52:26+00:00";2691;133;5;6;3;2;7;9;6;6;2;6;8;10;0;5;4;4;5;8;4;4;6;3;6;7;2;5
155815;"django-extensions/django-extensions";"Python";"2009-03-21T16:11:19+00:00";2690;217;4;11;7;14;8;8;6;4;11;6;6;11;14;10;9;8;12;9;10;12;8;3;9;6;5;6
12004006;"hanami/hanami";"Ruby";"2013-08-09T15:24:44+00:00";2690;521;7;5;9;15;13;9;18;7;10;20;25;23;58;82;32;20;19;29;23;18;9;15;8;21;8;18
21311893;"VodkaBears/Vide";"JavaScript";"2014-06-28T22:04:51+00:00";2688;396;14;18;9;15;11;23;13;10;10;7;11;11;15;24;10;15;20;15;17;14;24;18;19;17;21;15
12928754;"romaonthego/REFrostedViewController";"Objective-C";"2013-09-18T16:48:29+00:00";2687;309;15;17;14;12;9;12;13;15;20;10;16;24;8;12;11;7;6;9;12;10;14;10;5;12;6;10
14459765;"xufei/blog";"null";"2013-11-17T02:18:26+00:00";2686;1214;34;27;71;62;40;74;43;49;55;36;47;42;29;74;50;14;38;50;44;39;52;54;42;35;59;54
30329296;"lapwinglabs/x-ray";"JavaScript";"2015-02-05T00:34:16+00:00";2684;1240;21;20;18;22;29;17;24;7;16;13;201;471;30;48;40;30;27;18;24;30;27;11;26;30;21;19
29703101;"raulriera/TextFieldEffects";"Swift";"2015-01-22T22:13:22+00:00";2682;867;52;25;22;28;10;22;35;26;26;23;23;22;28;42;44;145;38;31;39;27;29;27;15;23;33;32
11892946;"uglide/RedisDesktopManager";"C++";"2013-08-05T07:51:08+00:00";2682;767;38;30;34;50;28;37;45;19;30;23;30;32;47;23;10;35;23;27;30;36;24;25;33;27;25;6
1548802;"activerecord-hackery/ransack";"Ruby";"2011-03-31T00:34:25+00:00";2682;328;15;15;9;10;11;12;11;17;7;16;11;8;11;10;7;8;14;12;10;18;12;14;15;15;18;22
213417;"major/MySQLTuner-perl";"Perl";"2009-05-29T14:10:26+00:00";2677;381;16;18;19;12;12;6;16;15;13;7;9;13;11;20;14;12;22;20;31;12;13;9;16;18;15;12
1697736;"anchorcms/anchor-cms";"PHP";"2011-05-03T19:10:05+00:00";2677;188;15;7;8;5;9;8;5;8;5;5;4;14;8;7;6;5;8;8;15;9;4;4;5;7;5;4
82282;"purcell/emacs.d";"Emacs Lisp";"2008-11-29T08:32:19+00:00";2675;526;19;19;17;24;14;12;27;19;19;21;21;25;29;22;20;18;20;19;16;18;23;23;19;25;16;21
15118599;"neiesc/ListOfMinimalistFrameworks";"null";"2013-12-11T20:48:18+00:00";2674;157;2;3;4;1;6;4;4;2;9;1;2;25;17;12;4;6;6;6;8;11;5;2;6;3;4;4
9023386;"wellcaffeinated/PhysicsJS";"JavaScript";"2013-03-26T05:12:54+00:00";2674;207;11;14;7;5;4;8;5;10;1;7;7;5;9;5;8;6;8;9;11;16;5;9;9;8;9;11
39890823;"dularion/streama";"HTML";"2015-07-29T11:54:00+00:00";2672;274;11;11;14;14;6;13;10;10;9;19;13;10;13;5;13;10;13;6;9;15;12;8;11;5;4;10
14614002;"Morhaus/dispatch-proxy";"CoffeeScript";"2013-11-22T09:43:48+00:00";2672;87;5;6;3;7;3;2;4;1;3;4;2;6;1;2;4;2;5;3;4;6;2;2;3;3;4;0
36040894;"gatsbyjs/gatsby";"JavaScript";"2015-05-21T22:43:05+00:00";2671;1030;40;22;42;27;26;22;40;34;25;16;27;20;24;45;37;22;32;140;60;50;48;43;47;42;63;36
6660366;"dompdf/dompdf";"PHP";"2012-11-12T20:47:16+00:00";2669;505;6;17;10;13;31;8;18;15;14;11;16;36;22;21;27;32;23;15;19;16;23;23;21;28;19;21
2179920;"woothemes/woocommerce";"PHP";"2011-08-09T15:12:11+00:00";2668;394;11;18;20;9;18;16;26;13;12;8;8;22;24;25;13;16;15;21;11;14;15;9;15;6;11;18
1076057;"douglascrockford/JSLint";"JavaScript";"2010-11-12T22:50:24+00:00";2667;248;15;9;19;10;5;6;9;8;11;8;14;14;6;9;6;8;10;9;4;13;11;10;9;7;8;10
40691886;"dropbox/hackpad";"Java";"2015-08-14T02:32:17+00:00";2665;351;22;25;15;9;11;14;24;10;9;7;28;14;12;21;11;26;12;9;11;7;6;12;11;9;8;8
28691440;"Zhouzi/TheaterJS";"JavaScript";"2015-01-01T17:30:25+00:00";2664;165;8;7;5;6;8;4;12;6;4;2;9;4;6;11;7;1;2;8;6;8;9;7;6;7;6;6
4072305;"elm-lang/elm-compiler";"Haskell";"2012-04-19T06:24:43+00:00";2664;693;20;24;35;35;32;25;42;22;20;11;28;41;35;32;23;18;22;26;30;29;16;31;24;22;25;25
3016562;"emberjs/data";"JavaScript";"2011-12-20T01:50:40+00:00";2663;152;4;9;10;6;9;8;8;4;5;4;8;5;6;5;7;5;4;3;7;10;9;2;8;2;1;3
1633914;"ha/doozerd";"Go";"2011-04-19T03:35:05+00:00";2661;149;4;5;7;4;8;10;3;8;7;3;6;5;10;5;9;5;3;6;4;3;2;7;4;8;3;10
16554739;"elastic/beats";"Go";"2014-02-05T19:01:02+00:00";2661;740;13;14;10;11;2;60;57;56;31;24;34;20;45;30;25;23;44;30;39;30;25;29;19;32;14;23
274782;"sparkle-project/Sparkle";"Objective-C";"2009-08-11T07:05:25+00:00";2660;408;10;6;13;20;13;17;9;11;10;12;19;8;9;31;26;66;22;10;13;16;8;19;6;12;13;9
9583745;"ninjinkun/NJKWebViewProgress";"Objective-C";"2013-04-21T18:34:35+00:00";2660;770;39;27;56;24;24;44;30;28;22;21;21;25;36;27;14;7;24;32;33;26;48;54;23;20;31;34
1778731;"NarrativeScience/Log.io";"CoffeeScript";"2011-05-20T22:14:32+00:00";2659;329;15;17;11;12;15;16;14;12;12;9;9;22;12;18;9;17;13;17;18;13;7;16;6;7;3;9
18147239;"nzakas/understandinges6";"null";"2014-03-26T17:35:40+00:00";2656;466;10;13;16;11;15;16;13;25;21;25;27;21;13;16;15;14;14;21;13;17;16;14;22;21;32;25
40072159;"dhamaniasad/awesome-postgres";"null";"2015-08-02T07:27:17+00:00";2656;2652;0;5;4;324;73;11;7;60;3;4;4;1;12;14;8;12;1837;114;40;50;20;8;13;10;13;5
34920819;"benoitvallon/react-native-nw-react-calculator";"JavaScript";"2015-05-01T19:45:38+00:00";2655;2647;0;1389;422;137;39;26;30;19;16;20;38;40;25;31;10;41;35;39;25;26;53;37;26;24;53;46
12353678;"ikew0ng/SwipeBackLayout";"Java";"2013-08-25T03:36:12+00:00";2655;750;24;25;29;26;25;25;20;23;22;18;21;38;32;12;18;7;28;35;43;58;38;38;41;34;31;39
2207789;"chrippa/livestreamer";"Python";"2011-08-15T02:38:37+00:00";2654;556;23;25;23;23;21;15;15;18;11;23;25;14;15;19;24;15;18;25;24;32;20;23;23;20;37;25
31844869;"peterramsing/lost";"JavaScript";"2015-03-08T09:41:28+00:00";2653;1125;45;38;58;42;215;75;51;34;33;49;52;48;30;31;30;31;30;32;17;22;19;18;27;33;31;34
36353527;"typicode/hotel";"JavaScript";"2015-05-27T08:24:07+00:00";2651;2394;8;12;19;26;18;10;6;10;4;8;9;8;8;5;14;22;10;40;335;140;36;170;432;766;181;97
1539787;"play/play";"Ruby";"2011-03-29T03:29:10+00:00";2650;141;2;6;5;10;8;5;3;3;3;3;2;6;3;4;10;5;13;11;8;4;6;3;3;2;5;8
364315;"nrk/predis";"PHP";"2009-11-07T11:27:33+00:00";2649;436;13;22;33;17;14;27;12;27;10;12;14;19;16;14;15;5;15;15;11;14;15;15;16;23;16;26
598164;"kanaka/noVNC";"JavaScript";"2010-04-07T01:55:44+00:00";2648;363;13;15;11;12;7;18;27;18;11;11;13;11;18;8;14;8;11;15;23;14;11;13;11;22;11;17
692528;"stephenmcd/mezzanine";"Python";"2010-05-29T12:16:55+00:00";2647;268;15;10;14;8;15;4;12;11;8;5;12;11;12;11;8;9;17;13;8;10;9;11;8;8;5;14
3591964;"snowplow/snowplow";"Scala";"2012-03-01T13:02:21+00:00";2646;411;17;21;18;13;15;18;23;17;9;11;19;11;11;14;15;17;13;14;13;14;22;16;16;22;15;17
4128353;"sass/node-sass";"JavaScript";"2012-04-24T18:46:30+00:00";2642;570;20;19;31;29;20;16;24;16;24;18;30;16;22;17;38;17;24;15;19;22;19;22;19;17;28;28
9919720;"Pasvaz/bindonce";"JavaScript";"2013-05-07T19:23:30+00:00";2642;236;9;16;9;7;9;12;10;7;9;4;8;11;12;8;8;4;4;4;9;8;12;15;14;6;8;13
23527160;"ericchiang/pup";"HTML";"2014-09-01T01:31:29+00:00";2642;186;8;6;4;8;3;10;8;8;3;3;9;5;9;11;5;7;8;4;11;4;12;9;8;8;5;10
30655447;"mariuszostrowski/subway";"null";"2015-02-11T15:51:28+00:00";2642;68;4;5;1;3;2;0;1;3;2;0;0;5;3;9;5;3;5;1;2;3;1;3;2;0;2;3
7807399;"processing/processing";"Java";"2013-01-24T21:17:22+00:00";2642;463;20;16;23;20;35;19;15;9;17;20;22;14;19;16;19;19;19;18;15;17;18;13;15;13;17;15
15568174;"igrigorik/ga-beacon";"Go";"2014-01-01T18:31:50+00:00";2641;251;12;11;9;13;9;9;7;9;11;3;10;8;4;12;7;8;3;17;15;14;9;6;5;14;5;21
408601;"hoisie/web";"Go";"2009-12-08T20:46:02+00:00";2641;181;7;7;7;6;4;7;6;4;7;8;9;14;6;9;5;2;6;8;13;5;5;9;5;11;4;7
10283400;"ManuelPeinado/FadingActionBar";"Java";"2013-05-25T11:50:00+00:00";2640;206;9;12;6;9;11;8;7;8;7;5;6;3;7;11;2;4;10;9;8;14;14;13;7;8;5;3
8307391;"mahmoud/boltons";"Python";"2013-02-20T06:17:12+00:00";2640;149;6;4;2;4;1;2;2;0;1;1;41;20;8;3;4;3;7;11;3;3;3;4;2;2;6;6
14673229;"jdorn/json-editor";"JavaScript";"2013-11-25T01:30:00+00:00";2637;616;15;38;27;25;28;21;22;16;10;14;27;20;30;24;23;26;28;25;31;32;30;18;24;20;17;25
6292029;"yixia/VitamioBundle";"Java";"2012-10-19T08:40:49+00:00";2636;730;20;16;19;21;32;29;28;29;24;25;26;27;21;29;13;3;24;30;39;57;43;31;37;25;43;39
5769372;"kikinteractive/app";"JavaScript";"2012-09-11T19:10:07+00:00";2635;126;6;6;11;7;3;4;6;3;3;3;4;5;4;9;3;3;4;7;5;7;5;3;5;5;5;0
4030574;"ksky521/nodePPT";"JavaScript";"2012-04-15T07:43:44+00:00";2635;710;122;34;25;27;32;26;24;24;28;25;24;48;22;22;12;6;14;24;18;23;23;21;16;17;25;28
22845841;"gwendall/way.js";"JavaScript";"2014-08-11T16:21:34+00:00";2634;140;6;3;4;7;2;2;13;11;12;0;11;7;6;5;4;4;5;4;3;5;4;5;5;4;7;1
4617120;"flesler/jquery.scrollTo";"HTML";"2012-06-10T18:04:58+00:00";2633;261;7;15;11;13;11;9;17;13;6;6;11;12;14;10;10;9;7;13;12;10;11;4;7;11;5;7
13404515;"brettwooldridge/HikariCP";"Java";"2013-10-08T05:43:03+00:00";2633;660;21;20;23;22;24;23;29;18;23;16;36;27;30;26;22;24;21;29;25;27;30;22;26;27;29;40
36804486;"tqdm/tqdm";"Python";"2015-06-03T13:13:14+00:00";2633;2567;7;5;3;8;2;6;3;2;1356;347;176;89;115;89;33;41;28;24;29;19;11;73;44;19;16;22
3586487;"addyosmani/basket.js";"JavaScript";"2012-02-29T22:16:56+00:00";2632;296;13;11;9;10;9;11;14;6;10;34;18;15;7;7;8;4;6;18;12;17;9;16;11;7;11;3
3889947;"philipl/pifs";"C";"2012-04-01T02:56:52+00:00";2632;289;9;5;0;2;7;12;28;2;1;5;106;10;3;4;6;3;6;10;18;6;27;1;4;6;6;2
7910045;"badges/shields";"JavaScript";"2013-01-30T07:41:54+00:00";2631;637;36;28;26;25;19;30;22;13;18;22;20;24;23;15;22;22;23;30;31;34;20;30;24;24;33;23
3910382;"laserlemon/figaro";"Ruby";"2012-04-02T18:57:32+00:00";2630;301;19;7;11;14;20;6;14;5;8;14;13;3;20;10;12;18;15;18;11;11;9;12;9;8;11;3
186749;"nodejs/http-parser";"C";"2009-04-27T15:09:51+00:00";2628;317;16;11;18;9;10;9;12;9;10;15;20;8;15;10;8;19;12;21;21;13;7;10;8;10;15;1
30442211;"mofarrell/p2pvc";"C";"2015-02-07T02:24:58+00:00";2626;260;2;4;6;7;109;23;11;7;2;7;6;5;13;1;11;4;5;3;5;4;1;6;3;5;7;3
33390523;"Freelander/Android_Data";"Java";"2015-04-04T01:37:44+00:00";2626;2608;1;2;0;0;1;1;0;0;0;0;0;0;0;1;0;0;54;829;283;779;273;93;106;88;42;55
28192481;"HighBay/PageMenu";"Swift";"2014-12-18T16:53:51+00:00";2624;979;27;33;23;37;20;32;23;33;21;31;42;48;125;44;44;37;36;35;40;38;40;35;34;34;36;31
33457642;"dbcli/mycli";"Python";"2015-04-05T22:39:49+00:00";2624;540;68;45;14;22;48;23;6;15;8;9;19;21;13;19;11;9;19;12;15;14;21;22;18;15;25;29
40093782;"10se1ucgo/DisableWinTracking";"Python";"2015-08-02T21:44:34+00:00";2624;773;37;63;31;23;27;23;97;28;24;62;31;32;11;17;23;53;24;19;8;32;29;16;23;21;12;7
5414488;"cesanta/mongoose";"C";"2012-08-14T15:09:51+00:00";2624;541;17;16;29;22;18;36;19;18;11;20;23;14;24;18;20;18;23;33;13;19;21;26;24;25;20;14
28059374;"metafizzy/flickity";"JavaScript";"2014-12-15T22:30:57+00:00";2622;459;15;16;38;19;21;21;23;22;8;8;21;20;14;15;16;17;20;15;14;13;13;26;18;13;13;20
24186761;"Kotlin/anko";"Kotlin";"2014-09-18T12:12:23+00:00";2622;971;31;29;35;26;24;19;17;20;19;17;31;25;31;32;65;23;116;59;56;47;29;42;45;38;35;60
6257984;"yangfuhai/afinal";"Java";"2012-10-17T08:10:00+00:00";2620;417;12;16;10;12;15;17;22;20;15;17;19;20;12;11;4;2;16;17;14;29;19;19;17;22;21;19
11152831;"doublespeakgames/adarkroom";"JavaScript";"2013-07-03T14:30:59+00:00";2620;426;13;14;9;14;9;5;14;15;10;10;9;5;29;26;8;11;10;7;8;5;12;10;15;81;43;34
33683694;"yhat/rodeo";"JavaScript";"2015-04-09T17:51:22+00:00";2619;605;46;29;20;14;12;13;11;60;19;105;39;21;18;21;9;9;20;11;15;9;16;22;15;19;17;15
31829770;"AngularClass/angular2-webpack-starter";"JavaScript";"2015-03-07T22:25:10+00:00";2617;1874;33;25;32;21;17;29;43;85;92;76;99;79;70;69;83;77;92;91;98;113;102;72;78;93;115;90
13628513;"Sirupsen/logrus";"Go";"2013-10-16T19:08:55+00:00";2617;795;28;24;30;41;23;42;30;36;26;17;27;38;30;32;21;26;30;35;37;29;43;19;31;31;36;33
7905539;"koral--/android-gif-drawable";"Java";"2013-01-30T01:37:46+00:00";2616;717;36;20;31;32;18;35;26;26;35;25;26;26;41;17;15;6;30;13;26;43;29;30;39;30;36;26
2729639;"geocoder-php/Geocoder";"PHP";"2011-11-07T21:56:41+00:00";2615;235;11;13;12;6;12;4;26;7;9;7;6;6;12;6;7;11;7;4;11;11;10;8;8;7;8;6
656893;"cyrilmottier/GreenDroid";"Java";"2010-05-08T20:31:52+00:00";2614;96;8;8;2;3;6;2;6;4;2;5;3;3;2;5;0;1;6;5;2;4;2;4;1;5;4;3
21772062;"Wolg/awesome-swift";"null";"2014-07-12T17:08:44+00:00";2613;994;33;44;18;29;31;64;57;41;33;38;32;37;41;30;28;29;40;41;30;47;43;36;52;31;47;42
2609298;"suitcss/suit";"CSS";"2011-10-19T21:38:00+00:00";2613;380;6;25;19;14;11;11;10;12;16;12;9;14;18;9;7;10;12;11;17;7;3;8;51;33;18;17
1325474;"seanpowell/Email-Boilerplate";"HTML";"2011-02-03T19:55:30+00:00";2612;272;18;14;7;13;14;10;9;4;9;9;14;10;17;5;18;8;13;6;7;4;11;10;11;10;12;9
34921511;"arkency/reactjs_koans";"JavaScript";"2015-05-01T20:03:04+00:00";2611;354;17;18;10;25;17;15;20;16;7;5;14;11;16;18;15;33;5;10;13;12;9;9;7;6;8;18
37088652;"BloombergMedia/whatiscode";"JavaScript";"2015-06-08T19:42:20+00:00";2611;242;15;14;1;8;6;8;7;10;19;11;19;9;15;11;14;9;6;8;4;3;4;7;9;13;11;1
38603315;"hiloteam/Hilo";"JavaScript";"2015-07-06T07:11:41+00:00";2606;2605;0;0;0;0;0;1;0;0;0;0;0;0;1;0;0;0;8;1608;499;193;96;44;40;49;61;5
19340009;"daimajia/NumberProgressBar";"Java";"2014-05-01T08:54:25+00:00";2605;605;20;21;17;12;15;24;17;27;24;21;22;28;29;34;14;8;20;24;24;25;30;28;32;39;23;27
353561;"vakata/jstree";"JavaScript";"2009-10-28T23:59:02+00:00";2601;414;10;20;17;21;17;14;12;19;12;17;20;22;15;10;9;13;12;17;12;21;17;18;19;17;15;18
6747983;"dejan/rails_panel";"Ruby";"2012-11-18T15:29:24+00:00";2600;182;13;3;5;8;3;6;6;7;2;7;9;6;6;9;5;3;1;4;8;7;7;8;7;2;31;9
6988020;"SheetJS/js-xlsx";"JavaScript";"2012-12-03T19:25:52+00:00";2600;653;18;25;22;27;24;25;18;27;23;14;24;19;34;33;39;25;24;23;30;31;30;24;16;21;32;25
841835;"rtfd/readthedocs.org";"Python";"2010-08-16T19:18:06+00:00";2597;455;15;21;16;17;19;28;21;16;16;15;19;16;20;20;15;18;16;23;14;20;15;19;18;19;15;4
13367154;"sameersbn/docker-gitlab";"Shell";"2013-10-06T18:46:15+00:00";2597;635;13;23;28;34;27;40;28;17;18;20;19;9;25;21;27;25;17;38;26;28;27;26;22;26;19;32
12845894;"kennethcachia/background-check";"JavaScript";"2013-09-15T13:36:50+00:00";2595;143;3;4;5;3;2;3;11;6;5;4;2;3;2;11;4;6;6;7;3;1;8;13;12;7;5;7
938745;"SlexAxton/yepnope.js";"JavaScript";"2010-09-25T16:43:00+00:00";2595;80;3;6;1;4;6;4;5;4;1;1;3;3;4;3;2;2;6;2;4;2;1;2;2;3;2;4
19645525;"ericdouglas/ES6-Learning";"null";"2014-05-10T16:01:35+00:00";2594;852;30;38;26;29;28;21;11;27;34;24;40;50;43;52;35;43;32;30;25;38;38;37;29;37;25;30
2967509;"germanysbestkeptsecret/Wookmark-jQuery";"HTML";"2011-12-12T21:17:01+00:00";2593;139;9;5;8;8;3;5;4;6;6;6;5;4;3;6;3;1;4;6;8;5;4;9;4;8;6;3
30794722;"ogaclejapan/SmartTabLayout";"Java";"2015-02-14T11:25:51+00:00";2592;837;35;24;24;21;24;86;29;36;22;37;33;38;25;26;19;7;23;40;36;43;43;29;33;49;31;24
13234395;"kelseyhightower/confd";"Go";"2013-10-01T04:06:09+00:00";2591;553;19;24;13;21;24;19;22;16;10;14;16;15;33;25;16;12;28;25;30;27;31;24;28;18;21;22
14823879;"blivesta/animsition";"CSS";"2013-11-30T16:00:39+00:00";2591;474;17;15;36;14;19;16;22;24;26;20;16;17;19;18;17;18;16;13;14;19;15;15;18;13;20;17
32531480;"js-cookie/js-cookie";"JavaScript";"2015-03-19T15:57:47+00:00";2590;1428;58;64;38;46;44;66;54;40;54;25;54;66;38;45;49;48;53;71;65;61;60;67;66;77;64;55
15323392;"likeastore/ngDialog";"JavaScript";"2013-12-19T21:36:02+00:00";2588;537;28;32;26;27;23;22;20;24;14;12;21;24;26;21;15;17;23;16;14;11;20;18;21;17;31;14
40621327;"twitter/diffy";"Scala";"2015-08-12T19:58:04+00:00";2505;295;25;19;30;16;16;13;13;9;11;17;13;8;8;8;14;13;8;7;6;8;9;7;2;4;5;6
474633;"scalaz/scalaz";"Scala";"2010-01-16T06:18:51+00:00";2504;407;19;26;32;14;16;10;13;12;9;8;21;17;14;14;10;15;13;19;15;18;15;11;15;12;13;26
622127;"cinder/Cinder";"C";"2010-04-21T19:03:10+00:00";2500;322;16;11;15;13;11;18;13;6;14;12;8;11;6;9;5;10;37;14;8;11;12;18;7;14;13;10
7413451;"timber/timber";"PHP";"2013-01-02T21:15:13+00:00";2499;485;34;36;20;16;15;13;34;13;12;10;12;16;11;25;13;20;26;12;12;14;16;13;19;30;21;22
37791069;"actorapp/actor-platform";"Java";"2015-06-21T00:29:57+00:00";2499;479;17;12;8;7;13;16;19;17;14;18;17;70;21;15;10;11;9;53;23;11;22;20;11;24;10;11
43000411;"race604/ZhiHuDaily-React-Native";"JavaScript";"2015-09-23T12:47:16+00:00";2496;1028;73;68;60;41;37;31;36;42;45;35;56;49;28;26;18;9;48;52;52;41;43;26;31;28;29;24
9190413;"dodgepudding/wechat-php-sdk";"PHP";"2013-04-03T08:42:11+00:00";2496;591;21;21;15;20;28;23;20;25;25;23;18;25;24;19;9;7;18;26;30;25;25;27;23;21;37;36
1735128;"jejacks0n/mercury";"JavaScript";"2011-05-11T20:15:37+00:00";2496;92;3;9;0;6;2;4;6;7;2;1;3;4;6;0;5;2;3;2;4;6;5;3;2;3;2;2
17706097;"jdamcd/android-crop";"Java";"2014-03-13T10:24:43+00:00";2495;662;31;27;27;29;19;44;22;20;28;20;26;19;35;38;18;8;25;18;26;32;25;20;32;26;27;20
20039814;"Russell91/pythonpy";"Python";"2014-05-21T22:38:40+00:00";2493;97;3;6;2;3;8;1;4;0;3;0;5;2;10;0;6;4;6;7;1;1;3;5;2;5;5;5
26921116;"haifengl/smile";"Java";"2014-11-20T16:28:12+00:00";2493;635;18;11;6;16;7;7;5;6;4;5;4;5;5;3;3;6;3;36;4;1;12;124;227;17;55;45
33151939;"steeve/france.code-civil";"null";"2015-03-30T22:34:18+00:00";2492;111;1;4;1;2;5;4;8;3;0;1;6;1;4;4;1;10;17;4;5;4;4;3;5;4;3;7
9255495;"swanson/stringer";"Ruby";"2013-04-06T04:51:27+00:00";2492;158;4;5;6;7;7;6;3;3;9;4;9;5;3;4;9;19;9;5;5;8;7;8;4;3;5;1
144137;"ginatrapani/todo.txt-cli";"Shell";"2009-03-06T01:33:34+00:00";2491;250;8;11;8;18;6;12;11;8;13;9;8;11;9;10;4;11;14;12;12;7;6;11;12;4;7;8
3146558;"twitter/scalding";"Scala";"2012-01-10T16:22:08+00:00";2491;224;5;14;14;9;8;3;14;10;14;5;17;13;6;7;4;6;12;8;11;6;9;5;4;8;6;6
17667574;"burocratik/outdated-browser";"HTML";"2014-03-12T13:19:54+00:00";2488;214;8;7;1;9;20;11;7;10;4;5;10;12;10;10;4;7;9;5;6;10;7;7;7;9;12;7
13384593;"yhat/ggplot";"Python";"2013-10-07T13:30:53+00:00";2485;205;12;8;9;6;6;7;8;2;10;8;8;4;8;5;4;5;5;9;10;16;7;11;7;15;14;1
24418436;"alvarotrigo/pagePiling.js";"JavaScript";"2014-09-24T14:33:38+00:00";2483;284;17;14;7;16;6;10;12;5;8;5;7;7;18;5;5;13;10;11;15;12;15;7;18;13;13;15
1326671;"k9mail/k-9";"Java";"2011-02-04T02:40:00+00:00";2482;400;12;15;15;10;50;17;15;15;15;15;23;15;10;9;20;19;3;11;9;9;14;20;16;14;13;16
1234896;"johannilsson/android-pulltorefresh";"Java";"2011-01-09T11:12:41+00:00";2481;139;7;9;2;5;12;3;2;4;3;5;5;7;7;4;1;0;11;5;5;9;3;6;5;8;4;7
3030146;"johnpolacek/scrollorama";"JavaScript";"2011-12-21T22:18:47+00:00";2480;49;0;2;4;3;4;4;1;0;2;0;0;2;0;3;3;0;1;1;1;4;1;2;0;1;5;5
18893367;"blevesearch/bleve";"Go";"2014-04-17T21:02:18+00:00";2479;449;65;16;37;13;10;16;18;13;7;5;15;11;17;10;10;12;14;15;11;15;15;21;17;23;13;30
666566;"thoughtbot/suspenders";"Ruby";"2010-05-14T14:34:46+00:00";2479;427;12;24;14;19;14;19;29;11;9;26;22;19;20;20;15;12;19;14;12;13;18;15;10;6;20;15
26890199;"SamHerbert/SVG-Loaders";"HTML";"2014-11-20T01:33:16+00:00";2479;280;15;11;12;9;9;17;6;19;10;5;10;11;8;9;8;11;5;13;10;11;13;11;13;10;14;10
30941532;"01org/acat";"C#";"2015-02-17T22:36:34+00:00";2479;146;11;10;11;28;10;5;3;5;6;10;3;2;4;0;2;2;5;3;2;6;3;4;0;6;3;2
3083478;"jorgebastida/glue";"Python";"2012-01-01T18:22:31+00:00";2478;75;2;4;2;2;6;3;1;2;2;6;8;4;0;2;1;0;2;2;3;6;1;2;0;7;3;4
19463625;"jwilder/nginx-proxy";"Shell";"2014-05-05T17:01:40+00:00";2477;1142;26;37;49;41;52;25;31;30;30;72;88;44;65;60;49;51;46;51;44;40;31;51;41;33;44;11
7820076;"desandro/draggabilly";"JavaScript";"2013-01-25T12:50:57+00:00";2475;205;2;7;5;7;11;9;6;18;8;5;10;9;14;5;13;9;9;5;8;2;9;9;4;6;8;7
896439;"twitter/scala_school";"HTML";"2010-09-08T15:39:28+00:00";2473;374;8;10;7;10;3;10;9;17;9;12;10;16;13;8;11;4;14;12;11;99;22;12;8;15;11;13
12043484;"nervgh/angular-file-upload";"JavaScript";"2013-08-11T22:16:39+00:00";2473;475;17;16;16;24;21;23;29;15;11;9;19;22;19;17;14;14;24;19;27;16;17;16;22;20;13;15
870225;"rsms/kod";"Objective-C";"2010-08-29T15:27:04+00:00";2471;28;0;2;0;1;0;1;1;2;0;1;2;4;1;0;2;2;0;0;1;1;1;3;0;2;1;0
221862;"rzwitserloot/lombok";"Java";"2009-06-08T19:46:41+00:00";2466;613;23;25;17;23;24;25;25;22;14;29;38;24;19;16;20;27;29;21;34;25;17;27;22;28;36;3
10045028;"MobileChromeApps/mobile-chrome-apps";"Python";"2013-05-14T01:41:07+00:00";2463;85;2;6;1;3;6;4;2;6;6;2;2;3;6;1;3;2;5;2;4;1;2;4;3;3;6;0
29843361;"overtrue/wechat";"PHP";"2015-01-26T03:30:40+00:00";2462;1673;56;34;52;52;50;58;72;66;50;53;73;43;50;29;11;39;142;65;52;50;60;62;317;57;71;9
613723;"basho/riak";"Shell";"2010-04-16T14:51:16+00:00";2462;187;11;4;8;14;5;6;3;10;5;5;8;3;13;3;8;3;7;9;7;10;8;9;12;5;5;6
1349775;"piskvorky/gensim";"Python";"2011-02-10T07:43:04+00:00";2461;629;28;32;23;22;30;30;24;48;21;13;17;20;30;28;18;15;20;27;16;22;21;17;30;29;23;25
263379;"zeromq/libzmq";"C++";"2009-07-29T09:56:41+00:00";2460;401;17;15;11;15;19;16;15;13;9;15;8;10;13;15;12;14;16;16;17;21;19;7;18;27;9;34
27576132;"aws/aws-sdk-go";"Go";"2014-12-05T05:29:41+00:00";2460;477;18;22;18;77;26;16;19;16;9;16;12;14;18;15;12;18;19;13;15;18;25;13;8;17;13;10
2160835;"paularmstrong/swig";"JavaScript";"2011-08-05T14:56:57+00:00";2459;296;13;13;9;10;18;12;13;6;14;13;12;5;14;14;12;7;13;12;14;5;7;13;9;10;17;11
79352;"mikel/mail";"Ruby";"2008-11-22T03:16:54+00:00";2459;189;4;7;6;4;6;21;6;9;5;8;10;4;11;6;3;9;9;9;4;5;7;5;6;11;7;7
144;"mojombo/chronic";"Ruby";"2008-01-29T06:48:49+00:00";2458;145;14;6;1;1;1;6;2;3;5;6;7;10;3;9;7;9;8;9;3;3;4;8;3;9;8;0
32754312;"maxogden/menubar";"JavaScript";"2015-03-23T19:34:16+00:00";2456;797;50;35;32;29;28;32;33;24;19;35;28;28;25;20;34;36;26;32;26;19;44;36;45;38;38;5
15830664;"mkdocs/mkdocs";"Python";"2014-01-11T21:05:21+00:00";2456;686;12;31;22;16;27;14;24;32;10;17;53;45;44;20;20;14;36;26;39;24;30;34;19;30;23;24
296239;"kvz/phpjs";"JavaScript";"2009-09-03T09:52:00+00:00";2455;294;18;13;7;10;12;10;13;13;3;9;19;3;15;17;9;9;15;15;12;9;14;8;13;13;7;8
24430898;"yahoo/gifshot";"JavaScript";"2014-09-24T20:15:02+00:00";2454;196;5;10;7;3;3;1;5;22;6;9;8;11;5;10;9;3;8;7;10;9;10;7;8;7;8;5
13970367;"jaydee3/JDStatusBarNotification";"Objective-C";"2013-10-29T22:14:59+00:00";2454;485;20;16;25;16;22;26;18;15;26;12;17;15;42;33;13;10;24;13;15;13;20;14;11;15;13;21
14725230;"google/liquidfun";"C++";"2013-11-26T18:20:10+00:00";2453;246;6;12;17;14;11;13;15;2;5;11;7;10;15;16;6;8;8;10;3;7;13;11;8;9;2;7
15315789;"Wox-launcher/Wox";"C#";"2013-12-19T15:49:32+00:00";2453;1078;14;24;34;19;164;43;30;28;18;14;31;28;17;12;35;43;35;41;30;42;59;60;119;46;48;44
1334821;"CouchPotato/CouchPotatoServer";"Python";"2011-02-06T17:14:17+00:00";2451;332;10;16;10;13;11;14;11;10;9;10;12;14;10;12;16;10;15;15;23;10;10;10;13;14;18;16
3012430;"github/janky";"Ruby";"2011-12-19T14:20:27+00:00";2449;137;4;2;0;7;6;5;9;2;4;1;2;7;1;12;10;7;3;6;8;6;10;8;9;4;3;1
23831045;"fastlane/deliver";"null";"2014-09-09T11:40:43+00:00";2448;258;15;22;24;11;7;10;23;9;11;8;8;5;14;11;9;19;22;13;9;4;0;2;0;1;1;0
615356;"AlanQuatermain/AQGridView";"Objective-C";"2010-04-17T18:58:21+00:00";2448;70;5;6;3;3;1;2;2;2;3;0;3;2;6;5;2;1;1;2;2;4;3;2;2;3;4;1
31001422;"square/sqlbrite";"Java";"2015-02-19T04:38:37+00:00";2448;712;19;16;20;24;23;24;35;28;20;25;38;47;22;22;26;16;25;41;45;30;32;17;20;28;27;42
541456;"gregmalcolm/python_koans";"Python";"2010-03-01T17:04:31+00:00";2447;244;12;6;8;10;13;4;12;7;11;6;6;8;19;9;4;4;8;12;13;9;13;14;8;10;17;1
1148352;"Supervisor/supervisor";"Python";"2010-12-08T00:48:48+00:00";2447;437;20;20;19;14;24;18;19;11;14;14;16;17;13;19;14;8;17;15;16;20;15;17;16;20;19;22
6850621;"usablica/front-end-frameworks";"CSS";"2012-11-25T12:21:43+00:00";2446;152;4;4;5;4;5;4;4;6;5;5;6;5;17;6;4;2;4;10;9;7;5;7;4;4;7;9
40008106;"MarshallOfSound/Google-Play-Music-Desktop-Player-UNOFFICIAL-";"JavaScript";"2015-07-31T14:05:23+00:00";2445;2422;5;5;4;10;318;46;30;31;25;28;31;23;25;17;22;28;32;17;648;692;90;63;68;47;60;57
38366638;"reactjs/reselect";"JavaScript";"2015-07-01T11:06:45+00:00";2444;1644;33;35;51;35;47;47;44;58;57;59;46;62;96;107;73;51;51;51;86;121;108;67;54;58;70;77
1534303;"easymotion/vim-easymotion";"VimL";"2011-03-27T22:07:13+00:00";2444;392;13;27;14;11;14;15;12;14;9;10;11;19;34;14;11;14;21;17;15;10;11;13;20;13;12;18
3027949;"01org/appframework";"CSS";"2011-12-21T16:16:30+00:00";2442;106;5;6;5;4;3;3;5;5;6;3;3;6;2;8;2;1;5;4;4;5;4;5;5;3;2;2
14600688;"mcasimir/mobile-angular-ui";"JavaScript";"2013-11-21T21:31:34+00:00";2442;391;14;16;18;15;20;16;23;17;13;16;19;17;20;15;11;8;17;11;11;14;11;16;15;11;16;11
5739134;"milkbikis/powerline-shell";"Python";"2012-09-09T16:12:53+00:00";2441;426;14;14;13;20;20;15;20;15;9;16;10;14;15;18;16;8;16;15;11;16;17;14;22;24;17;37
7076763;"sroze/ngInfiniteScroll";"CoffeeScript";"2012-12-09T07:55:44+00:00";2441;366;11;17;17;13;12;14;11;18;8;15;21;12;8;12;11;15;19;10;14;17;17;10;15;21;14;14
33739333;"thoughtbot/administrate";"Ruby";"2015-04-10T16:43:02+00:00";2440;2433;10;1309;239;121;72;66;49;34;48;33;43;51;63;28;27;26;35;17;17;27;23;19;17;20;27;12
25923208;"Workiva/go-datastructures";"Go";"2014-10-29T13:55:17+00:00";2438;564;14;11;10;15;8;55;85;25;12;10;15;14;7;10;20;11;7;87;31;18;20;18;9;14;16;22
13206906;"purescript/purescript";"Haskell";"2013-09-30T05:29:23+00:00";2438;586;18;13;16;19;18;25;29;29;32;34;33;21;22;23;17;20;30;12;19;31;25;30;26;20;24;0
13589461;"opserver/Opserver";"C#";"2013-10-15T12:31:34+00:00";2437;495;5;10;8;2;3;8;6;6;4;9;10;8;8;3;19;11;147;44;43;43;15;17;25;15;13;13
28266028;"xmartlabs/XLPagerTabStrip";"Swift";"2014-12-20T12:05:22+00:00";2434;921;19;13;21;25;26;31;16;27;16;10;15;13;15;19;29;90;185;44;31;27;36;86;56;21;27;23
17282157;"AttackOnDobby/iOS-Core-Animation-Advanced-Techniques";"null";"2014-02-28T09:55:08+00:00";2434;710;23;26;23;31;25;34;33;25;32;25;27;32;33;28;8;4;23;37;32;26;36;34;24;24;28;37
10941409;"mesosphere/marathon";"Scala";"2013-06-25T14:56:34+00:00";2432;535;30;24;17;18;25;27;18;21;11;14;14;13;22;15;15;18;14;21;19;23;17;33;35;27;19;25
2721761;"jackmoore/autosize";"JavaScript";"2011-11-06T19:21:21+00:00";2431;340;16;15;9;16;21;10;13;6;10;12;12;23;13;19;6;10;12;13;16;9;15;15;9;18;10;12
33456123;"nickoneill/PermissionScope";"Swift";"2015-04-05T21:37:27+00:00";2431;981;108;47;31;29;21;34;39;29;28;13;24;16;23;122;42;43;29;36;33;30;25;43;39;26;35;36
33705347;"elementalui/elemental";"JavaScript";"2015-04-10T03:02:59+00:00";2431;783;32;27;48;40;29;35;42;41;22;25;31;37;20;35;22;20;43;25;25;34;17;19;25;32;22;35
2142701;"rbenv/ruby-build";"Shell";"2011-08-02T13:47:29+00:00";2429;180;5;6;15;8;12;8;7;6;11;2;7;6;10;4;5;5;13;3;1;7;8;5;9;5;5;7
697976;"twitter/snowflake";"Scala";"2010-06-01T20:32:15+00:00";2429;247;5;9;15;8;8;8;9;20;6;6;6;8;11;15;7;5;6;14;12;11;11;8;3;14;15;7
2434294;"somerandomdude/Iconic";"Python";"2011-09-22T02:11:09+00:00";2428;40;0;2;2;2;0;2;1;3;1;0;1;2;1;0;3;0;2;2;0;1;6;2;3;0;0;4
38657802;"chjj/ttystudio";"JavaScript";"2015-07-07T02:04:56+00:00";2428;182;12;9;2;8;4;9;6;4;5;6;5;5;9;9;7;7;12;8;8;5;6;4;4;8;3;17
12008872;"m1entus/MZFormSheetController";"Objective-C";"2013-08-09T19:24:41+00:00";2427;209;5;13;8;11;9;14;12;7;10;8;6;8;7;7;6;3;8;9;6;4;8;7;8;7;10;8
23550956;"jonschlinkert/remarkable";"JavaScript";"2014-09-01T17:57:42+00:00";2427;301;17;11;7;12;4;8;14;13;10;13;11;14;9;15;9;17;13;13;14;11;18;14;8;8;16;2
9568416;"apidoc/apidoc";"JavaScript";"2013-04-20T18:08:52+00:00";2426;846;25;51;24;23;21;24;32;24;20;22;32;38;50;32;21;26;46;35;36;34;48;35;36;35;36;40
2034023;"testem/testem";"JavaScript";"2011-07-12T03:41:27+00:00";2425;288;10;9;8;6;12;12;16;4;13;4;13;13;5;14;10;6;7;6;11;5;12;5;8;6;14;59
30383524;"michaeldfallen/git-radar";"Shell";"2015-02-05T23:07:48+00:00";2424;113;8;4;7;8;6;6;4;2;2;2;5;5;1;9;6;3;8;5;2;0;3;2;2;4;4;5
8863811;"balanced/balanced-dashboard";"JavaScript";"2013-03-18T20:43:58+00:00";2424;19;2;1;1;1;0;1;1;2;1;1;0;1;0;1;1;1;0;0;0;1;1;1;0;1;0;0
27736734;"button/DeepLinkKit";"Objective-C";"2014-12-08T21:44:58+00:00";2423;481;8;80;37;22;25;15;17;9;7;7;24;17;34;20;10;8;23;11;13;6;18;15;21;11;11;12
26195776;"JedWatson/classnames";"JavaScript";"2014-11-05T00:44:31+00:00";2422;1299;34;44;60;48;42;51;36;51;39;42;50;54;67;46;45;49;58;57;44;56;58;50;60;40;62;56
36485560;"forkingdog/FDFullscreenPopGesture";"Objective-C";"2015-05-29T06:15:39+00:00";2422;1081;46;39;44;59;51;54;46;49;47;36;54;40;30;33;15;4;33;25;34;49;49;64;57;32;43;48
18319723;"Raynos/mercury";"JavaScript";"2014-04-01T06:20:47+00:00";2420;394;9;13;15;17;18;8;24;6;16;16;15;10;14;46;16;12;15;16;14;17;11;11;20;18;11;6
2913117;"alfajango/jquery-dynatable";"JavaScript";"2011-12-04T23:47:13+00:00";2419;143;4;11;6;5;7;5;4;4;4;3;3;7;4;2;8;7;7;5;13;4;10;4;2;7;4;3
1046208;"functional-koans/clojure-koans";"Clojure";"2010-11-02T22:12:23+00:00";2417;263;5;7;9;11;18;14;8;13;5;13;12;3;13;12;10;18;14;10;11;11;7;10;8;9;7;5
32716195;"baidu-ife/ife";"JavaScript";"2015-03-23T07:04:35+00:00";2416;975;22;8;19;20;11;13;26;57;65;32;55;30;38;30;19;64;44;126;99;66;17;26;35;17;31;5
34597195;"moose-team/friends";"JavaScript";"2015-04-26T04:02:23+00:00";2416;632;27;59;46;24;22;28;14;21;21;20;15;16;46;18;15;14;15;25;20;19;54;23;14;17;20;19
3429960;"darsain/sly";"JavaScript";"2012-02-13T12:53:54+00:00";2416;176;12;5;7;4;9;11;8;8;4;6;10;4;1;4;4;8;4;3;7;6;4;17;8;10;12;0
1598886;"PaulUithol/Backbone-relational";"JavaScript";"2011-04-11T12:45:36+00:00";2412;58;7;2;1;2;3;4;2;3;1;0;1;3;2;1;3;3;1;1;3;2;5;1;3;1;2;1
946945;"jquery/globalize";"JavaScript";"2010-09-28T23:01:58+00:00";2412;178;8;12;7;11;3;12;6;1;4;1;5;11;17;2;10;8;7;2;11;6;4;12;7;6;1;4
2970982;"laruence/yaf";"C";"2011-12-13T08:56:42+00:00";2410;618;13;15;14;14;21;12;27;17;237;19;23;15;11;13;12;3;14;5;17;20;19;19;13;14;19;12
26415499;"sagivo/algorithms";"Ruby";"2014-11-10T01:11:42+00:00";2409;191;2;4;7;8;6;14;7;10;4;4;4;9;11;5;8;14;11;7;8;4;9;7;6;6;7;9
40242771;"rushter/data-science-blogs";"Python";"2015-08-05T11:58:14+00:00";2407;288;7;7;6;8;13;3;5;7;6;5;5;7;10;9;14;7;14;14;6;4;14;32;29;37;12;7
44111975;"luin/medis";"JavaScript";"2015-10-12T14:19:35+00:00";2406;2406;0;0;0;0;0;0;0;0;0;0;1693;151;160;58;34;37;25;20;18;20;75;40;26;28;19;2
13260326;"formvalidation/formvalidation";"JavaScript";"2013-10-02T01:36:32+00:00";2406;174;5;10;6;12;7;7;8;11;4;2;5;7;2;6;3;2;4;7;8;8;5;9;8;8;12;8
25114751;"lecho/hellocharts-android";"Java";"2014-10-12T09:12:37+00:00";2405;693;23;16;25;24;15;22;25;23;27;14;18;38;23;23;20;9;28;21;28;35;33;40;22;50;38;53
21685855;"zzmp/juliusjs";"JavaScript";"2014-07-10T08:11:34+00:00";2403;76;4;2;2;9;4;3;4;0;2;6;1;5;3;1;2;2;2;2;2;5;3;4;3;2;1;2
5219439;"steipete/PSTCollectionView";"Objective-C";"2012-07-29T02:31:13+00:00";2402;186;76;10;8;5;1;4;8;5;7;3;8;8;2;2;5;2;1;3;2;0;3;2;4;3;6;8
41912791;"v2ray/v2ray-core";"Go";"2015-09-04T11:42:53+00:00";2402;553;12;13;18;8;6;10;10;51;32;11;12;13;14;18;47;61;33;29;32;21;20;26;14;16;8;18
753297;"trentrichardson/jQuery-Timepicker-Addon";"JavaScript";"2010-07-02T11:45:43+00:00";2401;124;8;6;3;6;4;4;3;6;7;3;7;4;3;2;7;4;3;7;4;6;5;2;2;5;5;8
1307476;"NoamB/sorcery";"Ruby";"2011-01-29T23:44:22+00:00";2401;171;6;6;5;6;12;6;4;4;4;6;7;9;5;9;7;4;5;9;7;11;9;10;10;2;2;6
6207167;"mockito/mockito";"Java";"2012-10-13T20:27:12+00:00";2401;718;21;27;26;29;23;23;36;23;26;17;28;28;37;35;24;20;34;28;27;33;28;41;19;26;31;28
34757182;"donnemartin/interactive-coding-challenges";"Python";"2015-04-28T21:36:39+00:00";2401;478;7;42;29;17;9;12;11;13;19;23;39;35;16;8;23;7;19;10;8;15;13;25;17;11;13;37
42283287;"developit/preact";"JavaScript";"2015-09-11T02:40:18+00:00";2400;2386;2;3;4;1;33;60;26;5;4;1;1;3;3;1406;303;70;58;75;64;60;22;33;30;63;25;31
1507264;"BigZaphod/Chameleon";"Objective-C";"2011-03-21T15:50:21+00:00";2400;108;4;4;9;3;3;5;3;3;7;2;15;4;9;2;4;4;2;6;1;1;5;1;3;2;6;0
18806010;"NYTimes/pourover";"JavaScript";"2014-04-15T15:51:06+00:00";2399;67;6;3;2;1;5;5;3;5;1;5;2;3;2;0;3;3;2;3;0;3;3;1;1;2;2;1
5171600;"python-pillow/Pillow";"Python";"2012-07-24T21:38:39+00:00";2398;429;15;22;22;14;13;18;18;13;11;11;15;26;15;21;20;16;8;16;14;24;17;15;7;13;20;25
6049573;"boxen/our-boxen";"Ruby";"2012-10-02T18:44:10+00:00";2398;158;10;5;6;4;8;10;2;6;3;4;5;2;8;10;10;5;4;8;3;3;7;12;2;7;7;7
8859474;"skylot/jadx";"Java";"2013-03-18T17:08:21+00:00";2398;897;28;35;22;15;37;33;33;24;24;29;16;37;27;25;38;77;65;63;32;38;38;47;43;37;32;2
6214210;"TheAmazingAudioEngine/TheAmazingAudioEngine";"Objective-C";"2012-10-14T14:09:04+00:00";2397;372;3;10;16;13;16;11;10;8;13;8;12;7;5;18;85;12;20;6;7;12;9;11;12;16;17;15
3118246;"mledoze/countries";"PHP";"2012-01-06T14:01:19+00:00";2396;297;14;5;11;11;7;8;16;11;8;13;15;17;7;10;23;9;13;9;9;16;10;10;11;8;10;16
21827146;"chrislusf/seaweedfs";"Go";"2014-07-14T16:41:37+00:00";2396;580;30;19;16;38;21;14;21;24;17;23;27;16;16;18;13;24;32;19;12;19;18;20;25;32;62;4
20849184;"telly/TLYShyNavBar";"Objective-C";"2014-06-15T05:56:37+00:00";2394;723;68;28;13;25;23;26;25;21;20;19;19;29;32;22;33;12;20;54;70;22;33;20;22;18;22;27
21982076;"bevacqua/rome";"JavaScript";"2014-07-18T13:57:29+00:00";2394;280;9;6;18;36;16;9;8;7;8;4;18;7;9;8;14;11;9;11;6;9;13;13;7;11;6;7
29925100;"zachfitz/Ionic-Material";"JavaScript";"2015-01-27T17:16:53+00:00";2394;723;38;43;37;28;31;31;25;23;23;21;24;28;42;24;31;14;35;22;26;29;29;25;21;32;18;23
1580893;"jeromeetienne/jquery-qrcode";"JavaScript";"2011-04-07T06:03:03+00:00";2394;417;17;12;9;13;14;19;17;16;11;14;24;16;25;28;20;3;16;16;17;16;15;15;11;13;18;22
2471557;"spadgos/sublime-jsdocs";"Python";"2011-09-27T23:30:31+00:00";2394;334;10;12;16;10;19;10;8;10;5;8;16;17;12;16;10;12;22;22;15;12;10;18;7;10;19;8
33356195;"Yalantis/FoldingTabBar.iOS";"Objective-C";"2015-04-03T09:14:41+00:00";2393;467;22;30;24;23;15;17;18;22;23;13;12;17;13;18;12;6;11;18;18;20;20;19;16;21;23;16
5548784;"caolan/highland";"JavaScript";"2012-08-25T05:18:11+00:00";2392;323;17;13;9;4;10;7;13;11;15;8;22;27;13;9;12;9;15;14;15;12;13;11;18;6;9;11
5074965;"malihu/malihu-custom-scrollbar-plugin";"JavaScript";"2012-07-16T23:26:39+00:00";2390;400;17;22;8;17;12;16;20;12;13;7;17;11;20;24;15;8;6;22;23;11;21;17;23;11;7;20
2469037;"kemayo/sublime-text-git";"Python";"2011-09-27T16:47:23+00:00";2390;190;9;7;7;5;7;9;7;8;5;5;6;6;9;7;11;9;9;10;8;1;7;9;9;7;7;6
12962729;"angular-ui/ui-select";"JavaScript";"2013-09-20T00:38:35+00:00";2388;562;20;32;23;18;29;13;25;17;15;15;25;22;27;19;21;19;27;21;23;25;23;22;29;22;7;23
1327739;"icsharpcode/ILSpy";"C#";"2011-02-04T11:24:20+00:00";2388;504;11;24;20;22;40;25;15;18;18;12;20;13;19;27;15;12;23;19;12;22;17;13;13;20;26;28
1707621;"bergie/hallo";"JavaScript";"2011-05-05T18:04:46+00:00";2386;104;6;5;6;3;5;6;1;4;7;1;1;7;4;6;5;2;3;7;2;4;4;5;4;0;5;1
3064355;"sstephenson/bats";"Shell";"2011-12-28T18:40:33+00:00";2386;584;15;35;10;24;11;14;24;27;15;20;24;17;19;19;19;33;54;19;29;30;22;19;21;13;22;29
902930;"fiorix/freegeoip";"Go";"2010-09-11T03:56:27+00:00";2384;396;13;14;9;18;13;19;10;38;13;18;9;11;18;17;25;20;22;25;13;10;16;15;13;7;7;3
7683794;"sokolovstas/SublimeWebInspector";"Python";"2013-01-18T09:15:39+00:00";2384;80;3;5;1;3;0;2;3;3;3;3;1;4;1;4;5;1;2;1;7;3;1;2;1;6;4;11
30039066;"SwiftBond/Bond";"Swift";"2015-01-29T20:13:25+00:00";2383;715;37;31;20;28;30;39;32;36;15;14;15;19;27;20;17;84;31;30;16;26;23;20;29;30;28;18
3645373;"zolrath/wemux";"Shell";"2012-03-07T03:23:41+00:00";2383;229;6;11;7;13;11;9;8;8;5;9;15;5;10;11;12;10;4;5;8;11;14;6;3;10;8;10
10214540;"rlidwka/sinopia";"JavaScript";"2013-05-22T07:41:29+00:00";2383;984;17;24;25;19;21;27;28;24;11;12;45;34;23;30;32;28;24;26;23;106;54;147;65;45;45;49
16598287;"romannurik/muzei";"Java";"2014-02-06T23:39:33+00:00";2382;410;19;12;17;14;13;17;13;10;19;20;19;15;15;18;8;5;5;15;18;14;17;24;17;19;20;27
2687787;"bergie/create";"JavaScript";"2011-11-01T13:48:24+00:00";2382;116;3;2;4;6;2;5;8;8;2;2;12;7;6;4;4;5;4;5;2;3;3;2;5;1;7;4
507610;"processone/ejabberd";"Erlang";"2010-02-08T10:37:25+00:00";2382;381;17;11;20;14;8;20;12;18;15;11;9;22;20;14;11;11;15;19;15;14;13;23;17;15;16;1
345048;"joestump/python-oauth2";"Python";"2009-10-21T17:21:07+00:00";2381;151;9;5;0;4;10;7;4;1;6;6;7;4;5;7;4;3;5;7;9;9;7;2;11;8;5;6
18838039;"nixzhu/dev-blog";"null";"2014-04-16T12:04:45+00:00";2381;820;22;47;25;19;11;60;70;33;21;21;26;33;29;35;51;5;75;43;23;25;37;27;17;19;28;18
23616394;"what-studio/profiling";"Python";"2014-09-03T10:35:57+00:00";2381;147;4;3;12;4;4;4;1;2;1;18;14;23;14;4;3;7;4;3;1;1;8;4;2;3;1;2
7708038;"samsquire/ideas";"null";"2013-01-19T19:59:09+00:00";2380;61;3;4;2;1;2;5;2;1;5;0;5;0;2;4;3;4;1;1;3;4;0;2;2;1;2;2
797129;"argon/node-apn";"JavaScript";"2010-07-25T21:15:03+00:00";2380;369;8;8;5;17;12;18;15;7;19;10;7;12;16;37;16;16;15;16;16;16;18;13;15;15;7;15
17829481;"fivethirtyeight/data";"Jupyter Notebook";"2014-03-17T13:49:17+00:00";2378;618;19;16;40;25;12;22;49;14;9;23;25;19;19;30;26;29;21;14;63;37;26;23;20;19;17;1
13360219;"Reportr/dashboard";"JavaScript";"2013-10-06T10:01:47+00:00";2378;96;2;7;4;2;0;8;5;3;2;0;4;5;7;4;6;1;3;4;0;11;5;2;2;1;4;4
7083240;"orientechnologies/orientdb";"Java";"2012-12-09T20:33:47+00:00";2378;338;14;18;10;12;8;15;14;12;11;14;16;11;17;8;29;8;18;4;9;9;16;14;17;14;8;12
9475692;"theonion/fartscroll.js";"null";"2013-04-16T15:23:11+00:00";2376;89;2;3;2;4;5;4;6;3;1;1;5;5;1;6;1;1;1;4;4;0;7;5;4;5;4;5
1760686;"jquery-boilerplate/jquery-boilerplate";"JavaScript";"2011-05-17T12:49:29+00:00";2375;139;9;3;5;4;5;8;1;5;6;2;4;21;8;7;4;2;3;7;3;3;7;4;6;3;7;2
35451268;"Khan/tota11y";"JavaScript";"2015-05-11T21:32:32+00:00";2375;290;11;5;8;11;5;11;3;9;8;12;14;36;15;12;10;20;25;12;10;9;5;13;10;8;4;4
21570384;"a8m/angular-filter";"JavaScript";"2014-07-07T12:51:49+00:00";2374;393;14;15;17;12;22;13;23;13;7;12;20;19;18;13;11;16;14;19;18;20;15;16;12;20;14;0
2143982;"HumbleSoftware/Flotr2";"JavaScript";"2011-08-02T17:40:17+00:00";2371;71;3;3;3;3;4;1;4;0;4;3;1;2;6;2;3;5;1;5;3;2;1;2;3;3;2;2
8666568;"peek/peek";"Ruby";"2013-03-09T07:22:46+00:00";2371;179;8;7;7;4;5;6;17;11;3;12;7;4;6;8;6;3;8;2;11;3;15;7;5;7;4;3
25062303;"googlesamples/android-testing";"Java";"2014-10-11T03:51:27+00:00";2370;818;27;27;14;18;18;22;13;31;36;31;31;35;37;22;37;12;39;35;16;34;40;33;71;40;51;48
38273467;"Jam3/math-as-code";"null";"2015-06-29T21:59:08+00:00";2367;318;12;9;20;19;8;38;9;4;7;14;5;7;7;5;1;5;11;5;1;42;5;24;10;3;32;15
1219595;"BonsaiDen/JavaScript-Garden";"CSS";"2011-01-04T14:41:31+00:00";2367;326;7;10;9;13;5;6;11;10;47;23;11;10;9;24;12;7;7;13;12;6;20;11;12;12;10;9
1826128;"gatling/gatling";"Scala";"2011-05-31T12:40:25+00:00";2367;315;14;24;15;18;10;17;9;8;9;10;12;20;9;4;6;10;5;8;14;23;12;9;10;20;11;8
34827714;"jhurray/JHChainableAnimations";"Objective-C";"2015-04-30T01:36:02+00:00";2365;309;13;16;12;10;6;10;17;8;6;6;16;10;31;16;12;3;16;7;14;6;17;12;12;13;13;7
15020102;"walkor/Workerman";"PHP";"2013-12-08T07:49:28+00:00";2365;927;41;23;16;26;21;48;30;54;21;18;41;40;23;24;16;12;18;43;106;50;38;55;50;40;38;35
19158009;"Soundnode/soundnode-app";"JavaScript";"2014-04-25T19:30:09+00:00";2364;1945;7;12;20;9;13;14;18;6;5;8;9;14;15;1413;101;46;31;30;26;20;28;18;16;37;19;10
37357499;"sublimehq/Packages";"JavaScript";"2015-06-13T04:17:44+00:00";2364;1449;3;2;2;3;4;2;4;5;3;1;6;7;43;10;10;900;187;70;45;31;25;18;18;22;19;9
18384763;"jetpacapp/DeepBeliefSDK";"JavaScript";"2014-04-02T23:14:07+00:00";2362;656;10;9;8;15;12;23;9;6;4;7;11;12;8;373;18;11;15;8;16;16;17;7;10;14;6;11
9831253;"Sumi-Interactive/SIAlertView";"Objective-C";"2013-05-03T07:48:23+00:00";2361;204;9;9;7;14;9;10;5;10;6;12;10;6;9;6;7;6;3;7;12;3;7;8;8;3;11;7
31888842;"bryankeller/BLKFlexibleHeightBar";"Objective-C";"2015-03-09T09:21:20+00:00";2361;389;22;21;19;18;24;14;13;20;13;14;7;23;15;10;5;10;14;15;6;23;13;16;15;16;22;1
6137;"madrobby/scriptaculous";"HTML";"2008-04-01T15:18:45+00:00";2361;17;1;1;1;1;1;1;1;0;1;1;1;3;1;0;0;0;1;0;0;0;0;0;1;1;0;0
708649;"substack/dnode";"JavaScript";"2010-06-08T00:55:50+00:00";2361;178;11;8;10;6;7;4;11;4;9;3;7;5;8;5;10;2;9;4;5;5;3;4;8;9;11;10
12876724;"firstopinion/formatter.js";"JavaScript";"2013-09-16T19:38:10+00:00";2360;95;3;2;9;3;5;5;4;5;1;7;1;1;5;5;5;4;2;4;2;4;6;2;5;3;1;1
42050752;"FLIF-hub/FLIF";"C++";"2015-09-07T12:04:24+00:00";2359;509;25;13;9;6;6;11;5;3;8;4;7;8;14;16;4;7;10;3;253;36;15;12;18;9;6;1
1452079;"angular/angular-phonecat";"JavaScript";"2011-03-07T21:42:29+00:00";2359;416;14;16;15;16;16;16;19;14;10;19;14;14;14;19;13;5;17;21;19;21;22;22;16;18;12;14
3710342;"adamdbradley/foresight.js";"JavaScript";"2012-03-13T19:24:19+00:00";2358;16;2;1;0;1;0;2;1;0;0;0;1;2;0;0;1;0;1;0;0;2;1;0;0;1;0;0
19407311;"pattle/simpsons-in-css";"CSS";"2014-05-03T16:35:15+00:00";2358;174;4;4;48;5;4;4;5;2;1;5;9;15;5;11;14;2;5;5;3;1;5;3;5;5;2;2
1549501;"thomasdavis/backbonetutorials";"JavaScript";"2011-03-31T04:43:47+00:00";2356;91;6;7;2;3;6;3;7;2;3;2;3;1;2;1;3;2;7;3;6;5;2;4;3;1;3;4
25253178;"edwardtufte/tufte-css";"HTML";"2014-10-15T12:16:44+00:00";2355;746;3;11;315;102;12;19;18;7;1;37;12;13;14;7;16;28;5;6;7;7;12;44;13;12;16;9
1063498;"meltingice/CamanJS";"HTML";"2010-11-08T23:31:25+00:00";2354;238;13;8;10;10;18;12;8;8;5;4;10;11;14;6;6;5;10;7;8;11;11;8;13;5;7;10
7326769;"oklai/koala";"JavaScript";"2012-12-26T12:05:43+00:00";2353;343;12;12;13;7;19;16;13;11;10;13;13;13;18;13;16;5;10;18;10;9;14;17;18;18;11;14
9214768;"Linuxbrew/linuxbrew";"Ruby";"2013-04-04T09:18:42+00:00";2352;608;16;19;24;23;23;16;19;23;17;16;35;24;15;28;19;23;22;22;29;22;27;31;31;28;26;30
21692;"edavis10/redmine";"Ruby";"2008-06-02T22:36:50+00:00";2352;58;3;2;1;1;2;2;4;1;3;1;1;4;4;2;2;0;1;1;1;2;2;3;4;4;2;5
6002602;"codylindley/frontend-tools";"null";"2012-09-28T20:20:18+00:00";2351;97;5;5;2;5;10;5;9;8;5;4;4;3;3;1;5;0;3;1;0;6;4;1;1;5;2;0
7832932;"markyun/My-blog";"null";"2013-01-26T03:29:36+00:00";2350;1035;18;17;16;10;19;17;22;16;22;17;34;29;39;26;22;8;52;69;81;161;76;44;41;57;63;59
5567476;"grevory/angular-local-storage";"JavaScript";"2012-08-27T06:31:44+00:00";2345;390;15;18;19;12;16;19;19;14;9;16;22;12;16;11;12;17;17;15;15;15;12;22;18;13;13;3
9623064;"code4craft/webmagic";"Java";"2013-04-23T12:57:36+00:00";2343;951;29;20;25;21;29;34;27;26;21;17;43;35;46;39;22;16;39;57;39;42;51;50;68;45;55;55
9631509;"gelstudios/gitfiti";"Python";"2013-04-23T19:32:02+00:00";2343;562;12;41;25;25;24;12;10;12;15;20;8;15;65;11;28;39;29;9;22;13;19;35;23;17;17;16
12601374;"facebook/react-devtools";"JavaScript";"2013-09-04T20:28:43+00:00";2342;740;26;30;33;32;29;23;25;30;17;22;31;37;24;32;25;20;41;28;27;20;33;36;28;24;33;34
13419453;"sprang/Inkpad";"Objective-C";"2013-10-08T16:47:52+00:00";2342;203;3;1;10;9;3;4;5;4;12;44;8;6;3;3;7;6;6;3;10;5;3;6;19;10;6;7
3601534;"umpirsky/country-list";"HTML";"2012-03-02T11:23:47+00:00";2341;229;9;7;9;6;8;11;4;8;4;6;7;6;12;12;14;9;10;6;5;8;15;12;5;8;5;23
2031640;"sensu/sensu";"Ruby";"2011-07-11T17:50:16+00:00";2340;226;13;13;14;8;5;6;14;13;11;7;13;10;5;10;6;4;6;9;7;9;13;4;10;7;9;0
2019626;"seatgeek/fuzzywuzzy";"Python";"2011-07-08T19:32:34+00:00";2339;331;9;17;13;12;10;11;9;8;7;8;10;5;22;19;14;14;16;9;16;14;20;8;14;24;11;11
13671114;"hybridgroup/cylon";"JavaScript";"2013-10-18T06:57:08+00:00";2339;465;39;12;13;11;13;14;14;16;20;9;24;25;13;20;16;19;15;12;19;27;11;25;18;26;12;22
292525;"Stuk/jszip";"JavaScript";"2009-08-30T17:09:20+00:00";2339;281;8;12;17;10;10;8;11;11;10;7;14;14;8;7;10;4;16;5;13;8;18;15;12;12;10;11
1734;"aasm/aasm";"Ruby";"2008-02-28T20:40:04+00:00";2338;293;9;10;16;14;14;18;12;9;9;3;8;7;11;8;15;11;10;13;9;21;9;7;11;8;16;15
1197428;"zsh-users/zsh-syntax-highlighting";"Shell";"2010-12-25T17:28:55+00:00";2338;515;12;14;14;18;30;19;21;17;12;8;25;12;15;18;15;15;27;20;25;25;12;23;26;30;31;31
2938132;"clvv/fasd";"Shell";"2011-12-08T05:48:07+00:00";2338;415;13;24;15;16;7;7;19;20;3;44;24;20;32;11;10;14;22;13;16;11;14;9;15;17;6;13
5862644;"GarageGames/Torque3D";"C++";"2012-09-18T20:33:56+00:00";2338;198;8;8;6;7;6;7;4;11;5;9;4;10;9;11;14;6;13;4;4;5;5;11;11;8;6;6
20633857;"dylang/npm-check";"JavaScript";"2014-06-09T03:56:25+00:00";2338;2090;14;9;9;14;6;11;11;39;12;20;27;11;12;7;9;9;13;8;17;14;25;1154;475;102;52;10
23338323;"alda-lang/alda";"Clojure";"2014-08-26T04:07:53+00:00";2338;1053;21;3;5;10;11;105;13;3;20;11;4;6;3;6;8;14;13;8;18;20;10;4;10;13;656;58
2471372;"jgilfelt/android-viewbadger";"Java";"2011-09-27T22:50:57+00:00";2337;363;14;9;7;15;12;20;15;11;15;14;18;17;22;14;12;0;12;16;17;18;15;13;13;18;13;13
2687166;"maraujop/django-crispy-forms";"Python";"2011-11-01T11:48:03+00:00";2336;254;13;8;9;9;8;10;12;15;5;13;11;9;13;11;12;9;6;14;8;11;8;11;8;4;7;10
10179113;"emre/storm";"Python";"2013-05-20T18:30:39+00:00";2336;149;10;5;7;0;4;3;10;2;2;5;8;12;12;7;9;6;8;5;10;2;1;7;5;4;4;1
8816575;"keepassx/keepassx";"C++";"2013-03-16T09:21:55+00:00";2336;645;17;20;46;44;25;22;68;21;15;20;25;24;30;33;26;20;16;23;17;17;27;20;16;20;22;11
494159;"rails/jquery-ujs";"JavaScript";"2010-01-29T20:18:24+00:00";2335;109;3;4;4;4;6;3;3;2;1;3;3;6;3;4;4;8;5;2;2;5;4;5;9;7;6;3
11171548;"nlohmann/json";"C++";"2013-07-04T08:47:49+00:00";2335;959;8;22;28;18;19;20;42;12;24;265;35;29;33;26;25;34;49;33;28;30;34;28;27;21;37;32
17537748;"humiaozuzu/awesome-flask";"null";"2014-03-08T07:54:36+00:00";2335;807;28;25;29;22;25;31;17;36;25;45;39;32;29;34;22;24;29;28;26;20;33;26;28;31;53;70
21515044;"okulbilisim/awesome-datascience";"null";"2014-07-05T07:07:43+00:00";2333;627;13;20;12;8;22;18;10;18;14;25;31;26;23;21;30;23;27;20;22;29;21;42;33;24;56;39
28081156;"lexrus/VPNOn";"Swift";"2014-12-16T10:05:13+00:00";2332;382;13;17;14;15;18;10;18;22;15;8;18;19;33;11;9;11;16;17;10;10;8;9;11;14;23;13
23029895;"victorBaro/VBFPopFlatButton";"Objective-C";"2014-08-17T00:23:14+00:00";2332;474;17;12;101;39;20;16;18;14;21;18;14;8;15;10;12;7;12;9;16;9;14;14;13;10;16;19
480804;"stacktracejs/stacktrace.js";"JavaScript";"2010-01-20T16:20:47+00:00";2331;265;6;7;11;10;7;10;8;14;3;18;11;7;8;12;9;15;12;7;7;5;5;10;15;18;20;10
15155534;"gocd/gocd";"Java";"2013-12-13T05:26:16+00:00";2330;476;13;19;13;16;8;18;18;12;13;10;23;16;17;19;32;16;21;12;12;22;26;17;26;27;25;25
9311021;"jpillora/xdomain";"JavaScript";"2013-04-09T01:55:55+00:00";2327;229;7;8;10;11;5;4;4;9;12;3;7;9;9;4;9;5;19;6;8;5;20;10;9;24;5;7
4384836;"johnpolacek/superscrollorama";"JavaScript";"2012-05-20T13:52:59+00:00";2326;126;4;4;3;6;10;5;4;3;7;5;6;5;4;5;5;2;7;2;4;5;4;2;7;6;5;6
2546491;"gmoledina/GMGridView";"Objective-C";"2011-10-10T07:15:59+00:00";2326;72;6;1;1;2;6;1;5;2;4;4;2;2;6;3;2;3;2;5;2;4;3;1;3;2;0;0
2925780;"jamesflorentino/nanoScrollerJS";"JavaScript";"2011-12-06T15:49:50+00:00";2326;244;11;8;13;14;6;5;8;10;13;3;5;9;10;10;7;9;11;10;9;8;8;6;11;11;19;10
3790489;"angular-ui/angular-ui-OLDREPO";"JavaScript";"2012-03-21T19:32:13+00:00";2325;19;0;1;0;1;0;1;2;1;0;0;1;3;1;0;2;1;0;0;1;1;2;0;0;1;0;0
5420051;"witoldsz/angular-http-auth";"JavaScript";"2012-08-14T23:47:31+00:00";2325;229;9;11;13;10;8;5;11;7;7;8;12;14;13;9;1;9;5;13;8;8;9;10;8;3;10;8
8769058;"mjibson/goread";"Go";"2013-03-14T05:51:35+00:00";2323;91;1;4;3;2;4;3;2;3;1;2;0;3;3;5;3;1;7;4;4;4;9;6;5;0;7;5
1241079;"majutsushi/tagbar";"VimL";"2011-01-11T09:26:10+00:00";2323;336;14;14;16;11;13;11;11;11;7;11;10;11;13;16;17;15;14;18;14;18;11;7;8;9;12;24
9401692;"adamschwartz/log";"JavaScript";"2013-04-12T19:08:58+00:00";2322;85;3;5;5;2;4;3;2;1;3;3;4;1;3;1;2;4;3;3;6;4;3;3;4;6;4;3
10641697;"JoanZapata/android-iconify";"Java";"2013-06-12T11:42:01+00:00";2322;452;23;28;14;12;18;31;14;12;10;13;17;24;20;25;9;4;14;15;25;26;11;21;16;15;20;15
18778957;"leemunroe/grunt-email-workflow";"CSS";"2014-04-14T22:23:47+00:00";2321;225;11;14;8;10;9;6;7;13;10;3;5;10;7;5;8;7;10;9;6;13;14;8;9;6;12;5
29950228;"facebook/fixed-data-table";"JavaScript";"2015-01-28T04:19:02+00:00";2321;748;35;22;31;32;34;18;36;22;15;21;20;20;44;24;33;21;28;50;25;36;22;37;33;25;28;36
1227666;"postrank-labs/goliath";"Ruby";"2011-01-06T21:25:45+00:00";2318;72;1;3;2;3;3;1;3;7;2;3;2;3;3;3;3;2;1;1;4;3;1;6;4;3;3;2
3073296;"SirVer/ultisnips";"Python";"2011-12-30T07:07:24+00:00";2318;455;17;23;16;14;14;16;26;14;10;11;18;17;17;20;18;19;24;18;17;22;14;19;20;16;17;18
16458672;"yeoman/generator-webapp";"JavaScript";"2014-02-02T17:08:27+00:00";2318;600;15;28;19;25;21;20;21;20;16;11;22;19;24;28;28;20;42;27;27;22;27;33;30;20;20;15
5289665;"jimbojsb/launchrocket";"Objective-C";"2012-08-03T19:48:43+00:00";2318;204;6;4;14;6;9;6;16;6;6;10;7;7;8;6;5;4;13;10;6;13;9;10;7;7;1;8
248959;"loopj/jquery-tokeninput";"JavaScript";"2009-07-11T23:03:57+00:00";2317;77;3;7;1;2;8;2;3;3;4;2;4;5;1;4;2;2;2;2;4;1;1;0;1;4;4;5
391150;"zaach/jison";"JavaScript";"2009-12-01T05:34:08+00:00";2316;257;8;13;14;11;9;8;9;4;8;8;8;7;11;9;10;7;13;11;11;7;15;10;14;14;12;6
3421292;"kennethreitz/autoenv";"Shell";"2012-02-12T10:41:55+00:00";2316;580;7;16;18;21;28;14;18;19;17;17;20;72;24;40;17;23;30;21;27;23;20;19;17;20;21;11
44598989;"Yalantis/StarWars.iOS";"Swift";"2015-10-20T10:27:50+00:00";2313;1351;586;170;50;29;21;24;27;36;41;19;20;25;24;21;15;12;25;22;23;22;45;19;16;11;31;17
24022333;"visit1985/mdp";"C";"2014-09-14T13:18:50+00:00";2313;198;3;6;8;43;8;2;12;11;3;7;9;7;7;7;3;5;8;13;4;3;5;3;8;7;1;5
976994;"pennersr/django-allauth";"Python";"2010-10-10T20:10:52+00:00";2311;324;7;11;12;15;11;9;9;5;14;13;13;6;13;14;15;10;16;15;11;27;15;12;11;16;8;16
5265008;"lipka/piecon";"JavaScript";"2012-08-01T21:27:02+00:00";2311;42;1;2;2;7;1;1;1;3;3;1;2;5;1;0;1;2;2;2;0;0;1;0;1;2;1;0
1707696;"Nyx0uf/NYXImagesKit";"Objective-C";"2011-05-05T18:20:28+00:00";2311;217;12;3;5;8;10;11;4;6;7;5;6;8;23;12;7;8;18;11;9;3;12;6;3;6;7;7
14839011;"qfish/XAlign";"Objective-C";"2013-12-01T13:19:46+00:00";2311;405;9;22;20;15;18;29;22;18;19;11;13;11;23;26;5;2;8;8;17;13;18;17;11;16;12;22
5193009;"qii/weiciyuan";"Java";"2012-07-26T14:23:04+00:00";2310;347;12;11;4;23;13;13;9;15;22;10;15;8;21;16;9;4;9;22;21;17;9;20;11;14;7;12
56125;"thoughtbot/clearance";"Ruby";"2008-09-24T19:57:58+00:00";2309;276;10;15;8;3;13;9;6;10;18;18;11;23;6;20;8;4;8;9;10;11;8;11;10;3;9;15
15459334;"tooling/book-of-modern-frontend-tooling";"JavaScript";"2013-12-26T19:55:36+00:00";2309;166;7;5;9;10;4;2;3;4;5;14;8;5;8;6;9;8;4;11;8;7;5;8;4;7;0;5
5508585;"YOURLS/YOURLS";"PHP";"2012-08-22T11:36:52+00:00";2306;386;20;6;11;9;12;6;14;8;25;18;14;10;18;10;18;18;17;23;15;14;16;19;20;15;12;18
5876519;"matthewhudson/device.js";"JavaScript";"2012-09-19T18:50:42+00:00";2305;361;3;10;11;8;7;10;7;10;7;44;57;25;18;15;16;13;16;5;13;9;10;10;7;10;7;13
42984727;"ChrisRM/material-theme-jetbrains";"Java";"2015-09-23T07:15:04+00:00";2304;1025;64;64;45;39;25;23;31;34;53;24;25;47;30;47;36;43;47;45;32;39;36;36;43;40;43;34
1090329;"tj/should.js";"JavaScript";"2010-11-18T01:42:52+00:00";2304;174;5;7;5;5;10;6;10;4;3;8;10;4;15;11;5;3;9;6;6;6;12;7;3;2;5;7
7083242;"go-sql-driver/mysql";"Go";"2012-12-09T20:33:55+00:00";2303;529;12;24;19;18;23;18;15;20;14;16;19;19;19;18;17;17;22;23;20;28;26;21;22;25;24;30
7276954;"Alluxio/alluxio";"Java";"2012-12-21T17:43:46+00:00";2303;663;24;33;19;17;13;16;18;13;12;17;19;29;29;14;11;11;19;110;44;46;74;17;17;9;17;15
5857387;"davidhalter/jedi-vim";"VimL";"2012-09-18T14:14:29+00:00";2301;343;17;23;17;6;17;12;11;11;11;12;5;17;17;14;12;7;16;13;10;12;12;8;13;16;17;17
569670;"bobthecow/mustache.php";"PHP";"2010-03-19T10:58:58+00:00";2300;164;7;5;9;8;10;4;6;4;5;3;9;3;6;7;7;2;7;9;7;6;4;6;15;2;3;10
1060073;"omab/django-social-auth";"Python";"2010-11-07T21:07:55+00:00";2298;76;6;1;1;3;5;4;2;2;2;0;3;0;3;3;1;4;4;4;1;6;3;3;4;3;5;3
42233871;"tangqi92/Android-Tips";"Java";"2015-09-10T09:01:47+00:00";2298;543;36;35;19;22;18;22;12;30;16;17;21;20;20;18;12;8;16;26;30;17;30;18;35;15;16;14
21780562;"JStumpp/awesome-android";"null";"2014-07-13T01:39:20+00:00";2298;758;15;26;17;24;28;23;22;26;25;39;44;37;31;38;31;13;32;34;30;33;34;37;32;28;23;36
1525163;"spray/spray";"Scala";"2011-03-25T10:58:44+00:00";2298;259;13;22;11;11;10;9;12;8;11;10;10;16;8;7;9;9;5;10;10;9;8;13;6;6;4;12
2822459;"jeanphix/Ghost.py";"Python";"2011-11-21T19:40:24+00:00";2298;171;3;6;6;8;7;8;6;4;9;0;6;6;2;10;2;6;6;4;17;6;8;10;5;11;4;11
15759696;"everpix/Everpix-Intelligence";"null";"2014-01-09T07:29:57+00:00";2296;109;0;2;8;2;0;4;0;3;1;1;38;9;2;4;9;2;2;0;4;1;2;1;1;1;10;2
182062;"thoughtbot/high_voltage";"Ruby";"2009-04-21T19:54:37+00:00";2296;194;5;14;5;12;4;6;4;3;7;10;12;7;11;5;4;9;8;9;5;10;7;14;7;6;6;4
11573;"mootools/mootools-core";"JavaScript";"2008-04-21T16:58:56+00:00";2295;119;6;8;5;6;5;2;5;3;4;6;3;5;3;4;4;3;9;4;6;3;3;5;6;6;4;1
3403779;"johnmyleswhite/ML_for_Hackers";"R";"2012-02-10T03:00:23+00:00";2295;386;15;14;6;8;13;10;9;38;23;15;18;29;20;17;11;10;6;5;13;14;12;12;22;15;14;17
3929096;"picocms/Pico";"PHP";"2012-04-04T13:46:20+00:00";2294;205;12;12;10;9;10;8;6;5;7;5;3;7;8;12;5;5;7;14;9;9;6;7;6;5;10;8
11340559;"deployphp/deployer";"PHP";"2013-07-11T11:45:38+00:00";2294;881;21;15;21;21;17;29;15;17;16;9;11;24;180;94;35;23;27;13;17;39;20;17;15;52;94;39
10371644;"kylestetz/CLNDR";"JavaScript";"2013-05-29T23:40:25+00:00";2293;234;6;9;8;13;10;6;16;16;4;6;8;4;7;13;12;8;7;8;11;8;10;7;6;7;18;6
11753762;"chrisallenlane/cheat";"Python";"2013-07-30T01:32:12+00:00";2293;478;75;33;9;14;10;5;1;8;12;35;31;27;16;34;24;10;26;18;18;8;6;10;13;10;18;7
11072123;"kirang89/pycrumbs";"null";"2013-06-30T15:01:34+00:00";2291;208;7;5;11;8;13;9;7;11;14;5;4;9;5;12;6;9;9;12;4;7;7;8;8;7;4;7
4682742;"RMerl/asuswrt-merlin";"null";"2012-06-16T06:10:05+00:00";2291;690;13;34;22;26;22;18;20;23;23;25;27;34;26;24;21;27;29;39;43;24;23;24;29;28;31;35
2030956;"devongovett/pdfkit";"CoffeeScript";"2011-07-11T15:12:29+00:00";2290;302;8;10;11;17;16;17;8;11;6;11;11;11;8;17;11;17;7;13;11;10;8;15;13;12;21;2
29465325;"mailgun/godebug";"Go";"2015-01-19T10:20:44+00:00";2290;334;17;13;8;14;21;11;19;12;12;17;18;17;18;13;13;9;11;11;13;9;7;13;15;12;11;0
16241224;"jonathanslenders/python-prompt-toolkit";"Python";"2014-01-25T22:12:08+00:00";2290;570;6;26;15;18;10;9;7;15;16;64;46;19;13;21;11;6;14;15;58;11;13;15;8;8;15;111
758079;"mapbox/tilemill";"JavaScript";"2010-07-05T16:59:47+00:00";2290;117;5;5;8;6;5;3;2;4;4;1;3;2;2;9;4;9;4;4;10;7;5;4;5;1;5;0
7369087;"swisspol/GCDWebServer";"Objective-C";"2012-12-29T18:22:34+00:00";2289;425;25;22;20;25;15;10;19;10;19;14;16;18;14;12;12;16;11;16;18;23;13;18;15;16;19;9
8282363;"ant0ine/go-json-rest";"Go";"2013-02-19T03:15:45+00:00";2288;410;11;18;14;13;16;12;22;14;10;9;42;15;16;17;17;14;5;17;32;17;20;19;11;9;11;9
1073722;"OpenKinect/libfreenect";"C";"2010-11-12T04:43:48+00:00";2288;148;5;6;5;5;9;9;5;6;7;5;6;6;4;1;3;6;8;2;10;5;4;6;11;5;5;4
9542455;"esvit/ng-table";"JavaScript";"2013-04-19T09:46:25+00:00";2287;445;11;23;19;11;32;19;28;17;21;12;21;26;22;18;14;16;14;11;11;12;10;20;12;10;19;16
25873041;"wasabeef/awesome-android-libraries";"null";"2014-10-28T14:22:59+00:00";2285;680;39;38;31;33;30;38;19;20;18;23;26;18;24;24;17;11;30;26;28;31;24;29;23;26;24;30
2238128;"requirejs/almond";"JavaScript";"2011-08-20T07:25:32+00:00";2283;160;6;7;5;3;7;8;6;4;7;3;9;3;5;6;4;9;6;9;10;6;9;7;4;6;7;4
1116542;"aria2/aria2";"C++";"2010-11-27T09:41:48+00:00";2282;1257;20;19;23;32;27;34;52;30;32;31;32;32;35;56;31;26;55;47;69;22;51;52;44;282;67;56
19868645;"bevacqua/js";"null";"2014-05-16T19:44:41+00:00";2282;174;7;3;3;27;7;14;5;3;6;4;5;3;6;4;7;6;8;0;3;6;3;7;6;20;6;5
3626870;"Prototik/HoloEverywhere";"Java";"2012-03-05T12:37:20+00:00";2281;58;1;1;2;3;2;3;1;2;0;2;1;3;3;2;0;2;2;2;9;2;4;2;4;2;3;0
29102483;"evancz/elm-architecture-tutorial";"null";"2015-01-11T19:09:53+00:00";2281;1342;29;47;49;51;46;50;35;54;41;38;52;54;90;87;46;38;59;81;56;51;55;48;49;51;47;38
29138379;"Yalantis/Phoenix";"Java";"2015-01-12T14:11:20+00:00";2281;521;26;17;25;15;23;22;41;18;15;16;27;15;27;20;6;16;18;23;20;17;24;18;26;27;17;2
43519636;"clef/handbook";"null";"2015-10-01T20:36:27+00:00";2281;259;50;27;14;14;10;15;10;4;6;4;13;26;17;5;9;4;4;1;4;2;6;1;2;2;4;5
6051812;"gorilla/mux";"Go";"2012-10-02T21:32:24+00:00";2281;604;18;20;20;21;23;18;21;16;18;12;24;13;17;26;17;20;24;22;28;25;60;33;29;28;24;27
18355892;"antoniolg/androidmvp";"Java";"2014-04-02T05:42:20+00:00";2278;1210;22;19;50;29;44;28;20;20;26;23;36;38;46;50;36;22;65;74;58;65;59;74;135;58;53;60
1076724;"chrismiles/CMPopTipView";"Objective-C";"2010-11-13T05:04:14+00:00";2277;232;13;7;8;7;11;6;17;14;14;11;14;5;7;7;5;5;7;7;7;9;12;8;7;3;9;12
779996;"Shougo/unite.vim";"VimL";"2010-07-17T02:45:59+00:00";2275;352;11;14;14;19;17;12;13;15;10;12;12;14;11;13;8;10;21;20;9;13;10;12;12;6;14;30
8272315;"scala-js/scala-js";"Scala";"2013-02-18T16:33:55+00:00";2275;410;27;10;11;46;19;18;10;16;10;16;6;19;19;20;16;21;14;10;5;29;16;17;14;10;10;1
13297858;"vysheng/tg";"C";"2013-10-03T12:35:05+00:00";2274;594;13;25;13;15;45;61;23;18;13;10;19;22;23;23;24;10;26;22;20;21;21;26;27;26;24;24
13421516;"Comcast/FreeFlow";"Java";"2013-10-08T18:13:33+00:00";2274;180;6;14;5;8;6;12;8;10;13;5;9;5;4;7;3;4;6;4;8;6;8;7;4;6;5;7
11083045;"pksunkara/alpaca";"Go";"2013-07-01T03:02:05+00:00";2273;78;4;3;3;3;5;0;4;2;4;3;4;2;0;1;2;3;1;6;7;1;3;2;9;1;5;0
6072443;"CyberAgent/android-gpuimage";"Java";"2012-10-04T08:11:58+00:00";2273;625;28;27;23;28;27;26;14;17;23;17;21;11;24;17;20;7;21;27;26;30;35;29;31;28;33;35
481811;"lg/murder";"Python";"2010-01-21T07:05:36+00:00";2272;91;5;8;4;4;1;3;2;1;4;3;2;3;1;1;9;3;5;3;9;5;4;2;1;4;1;3
1549544;"indexzero/nconf";"JavaScript";"2011-03-31T04:55:37+00:00";2272;371;9;21;17;7;12;14;17;14;15;5;14;16;13;22;20;17;13;13;14;16;17;11;11;12;13;18
21287076;"awslabs/s2n";"C";"2014-06-27T19:37:59+00:00";2272;140;5;6;3;7;13;6;8;6;7;6;6;6;5;7;7;4;4;3;3;3;3;4;2;6;5;5
24349480;"thoughtbot/Argo";"Swift";"2014-09-22T23:37:03+00:00";2272;688;27;39;26;25;23;22;25;25;16;26;20;77;42;31;22;11;24;17;22;31;16;19;16;24;37;25
6714663;"mbostock/topojson";"JavaScript";"2012-11-16T01:23:44+00:00";2271;315;7;13;11;12;7;14;15;12;6;7;5;12;16;10;10;14;10;12;15;19;10;33;9;10;13;13
19248542;"ClusterHQ/flocker";"Python";"2014-04-28T18:02:14+00:00";2270;367;12;18;14;17;12;14;18;11;13;17;29;13;17;16;11;15;20;10;13;15;9;13;16;10;13;1
4038657;"aziz/PlainTasks";"Python";"2012-04-16T07:43:52+00:00";2269;298;7;9;6;11;12;14;9;6;6;6;9;9;8;8;7;12;10;4;8;32;54;21;10;14;6;0
35810174;"chentsulin/electron-react-boilerplate";"JavaScript";"2015-05-18T09:54:57+00:00";2268;1934;25;386;100;39;59;43;53;51;45;33;43;51;55;44;35;41;66;59;207;154;73;73;73;56;65;5
1460385;"scipy/scipy";"Python";"2011-03-09T18:52:03+00:00";2268;401;10;17;19;12;18;14;15;14;12;15;11;15;15;16;9;17;19;15;14;19;17;20;9;19;24;16
2717549;"Sylius/Sylius";"PHP";"2011-11-05T22:05:52+00:00";2267;291;14;15;8;16;9;11;9;7;8;2;12;17;9;6;13;12;13;20;6;15;11;9;7;13;14;15
19228178;"aroc/side-comments";"JavaScript";"2014-04-28T05:36:23+00:00";2266;72;4;5;2;1;3;2;5;3;1;1;3;2;2;3;2;14;1;5;5;2;2;1;2;0;1;0
273718;"gimite/web-socket-js";"JavaScript";"2009-08-10T05:56:22+00:00";2265;135;3;2;7;6;11;8;7;7;1;4;4;6;2;4;1;5;7;7;4;5;9;4;4;8;8;1
5438867;"angular-ui/angular-google-maps";"CoffeeScript";"2012-08-16T12:50:47+00:00";2264;316;9;18;16;17;11;10;16;13;10;7;13;10;7;10;17;7;7;16;18;8;12;11;13;14;13;13
41534823;"yoavlt/LiquidFloatingActionButton";"Swift";"2015-08-28T08:00:43+00:00";2264;763;40;30;207;26;16;23;25;18;20;27;25;17;23;25;20;13;24;22;21;15;18;29;18;22;14;25
2782458;"jasny/bootstrap";"JavaScript";"2011-11-15T18:57:27+00:00";2262;258;8;12;10;7;6;10;8;6;9;7;9;11;12;9;10;11;16;14;6;8;12;15;13;10;11;8
5987163;"Frege/frege";"Frege";"2012-09-27T19:06:24+00:00";2261;904;44;30;68;47;14;48;20;13;15;19;15;25;12;11;17;23;19;14;197;112;38;24;19;24;22;14
4365645;"klaussilveira/gitlist";"CSS";"2012-05-18T04:10:59+00:00";2260;203;5;10;8;5;9;16;6;6;10;6;9;7;10;8;9;6;12;4;3;7;11;7;7;5;5;12
6486826;"hrydgard/ppsspp";"C++";"2012-11-01T08:41:48+00:00";2260;344;14;9;7;9;16;9;13;14;14;12;21;17;10;17;9;10;19;18;18;14;16;11;6;10;18;13
30160120;"HubPress/hubpress.io";"CSS";"2015-02-01T21:16:06+00:00";2260;186;8;10;10;5;7;5;5;7;4;10;9;16;3;1;12;10;7;7;8;10;7;5;6;6;3;5
33742031;"vasanthk/js-bits";"JavaScript";"2015-04-10T17:44:59+00:00";2259;2240;1;0;0;0;1;1;1;0;0;0;0;2;0;0;0;0;0;0;0;869;1056;150;66;55;16;22
33761854;"google/roboto";"Python";"2015-04-11T03:59:41+00:00";2259;282;10;11;13;12;15;13;10;11;12;8;18;13;9;11;11;5;8;15;5;9;17;12;11;12;8;3
1148945;"ivansafrin/Polycode";"C++";"2010-12-08T06:07:07+00:00";2259;92;2;7;3;2;7;5;5;3;4;2;5;5;1;5;2;4;4;4;3;2;1;5;2;0;5;4
2584777;"MahApps/MahApps.Metro";"C#";"2011-10-16T04:16:10+00:00";2259;466;15;25;22;20;20;21;21;12;13;15;15;23;9;20;17;20;10;18;15;28;17;23;21;18;10;18
1376101;"cjdelisle/cjdns";"Assembly";"2011-02-16T23:03:45+00:00";2258;268;12;43;3;5;4;4;12;4;17;12;19;14;7;15;5;10;7;14;14;6;7;7;8;8;6;5
1680733;"java-native-access/jna";"Java";"2011-04-29T13:30:29+00:00";2257;353;16;14;12;14;28;12;10;14;13;19;12;19;18;7;11;10;11;13;6;10;15;17;8;9;16;19
6046182;"lelylan/betterspecs";"HTML";"2012-10-02T14:35:34+00:00";2256;266;7;11;8;10;11;9;7;9;6;6;16;13;9;8;13;11;12;8;17;13;18;8;9;8;10;9
10657447;"jpetazzo/pipework";"Shell";"2013-06-13T02:51:57+00:00";2256;312;9;13;10;8;8;13;11;7;8;9;9;17;18;28;15;12;11;14;10;19;7;14;12;8;12;10
13163423;"360Controller/360Controller";"Objective-C";"2013-09-27T23:21:11+00:00";2256;797;31;32;19;37;23;34;21;24;36;60;34;39;34;26;39;57;26;30;31;15;19;19;27;36;27;21
31566326;"fogleman/nes";"Go";"2015-03-02T22:16:13+00:00";2255;233;9;6;5;5;9;8;9;4;4;7;3;4;7;17;21;4;22;13;8;12;6;18;12;4;3;13
2023792;"cryptocat/cryptocat-legacy";"JavaScript";"2011-07-09T22:14:38+00:00";2253;108;7;8;6;7;6;2;8;4;5;6;4;1;7;4;3;3;5;6;5;4;2;1;2;1;1;0
44571718;"vuejs/awesome-vue";"null";"2015-10-20T00:16:14+00:00";2253;2058;88;38;57;35;41;43;45;53;60;87;80;107;52;110;81;43;96;98;67;94;97;81;95;79;137;194
1364093;"garand/sticky";"JavaScript";"2011-02-14T05:36:09+00:00";2252;315;17;9;16;14;5;10;5;10;9;15;13;22;15;6;8;10;23;9;8;16;14;18;16;10;15;2
5793110;"jp9000/OBS";"C";"2012-09-13T10:22:57+00:00";2252;257;13;11;10;11;8;13;5;10;6;5;10;7;7;17;12;10;10;8;10;14;8;10;9;14;9;10
715082;"reactiveui/ReactiveUI";"C#";"2010-06-11T05:24:29+00:00";2251;475;8;16;7;17;10;20;7;14;20;12;27;20;19;20;30;22;18;21;23;19;19;15;26;32;18;15
3813151;"linkedin/dustjs";"JavaScript";"2012-03-23T22:20:39+00:00";2251;248;14;10;7;9;9;2;7;8;7;6;12;9;13;11;7;5;8;3;12;9;7;8;30;16;11;8
21818328;"fians/Waves";"JavaScript";"2014-07-14T12:12:16+00:00";2249;202;10;5;6;5;13;19;4;3;7;6;4;12;10;2;4;9;11;9;6;10;7;6;7;11;15;1
276963;"posabsolute/jQuery-Validation-Engine";"JavaScript";"2009-08-13T12:58:48+00:00";2249;131;4;5;9;8;8;7;5;4;5;3;3;4;6;5;6;2;2;6;6;7;4;6;6;7;1;2
15787723;"mycolorway/simditor";"JavaScript";"2014-01-10T03:54:08+00:00";2248;520;26;23;23;15;18;23;14;23;34;17;16;13;16;22;14;1;19;24;20;25;15;25;19;29;27;19
1841033;"cameronmcefee/plax";"JavaScript";"2011-06-03T05:30:01+00:00";2245;105;3;4;2;0;7;1;2;2;7;3;4;7;5;3;2;4;6;4;4;9;3;4;4;3;8;4
2699935;"squizlabs/PHP_CodeSniffer";"PHP";"2011-11-03T04:06:24+00:00";2245;486;19;25;14;16;22;21;19;22;15;16;14;20;18;18;14;19;19;18;21;18;19;17;18;22;21;21
1281080;"laverdet/node-fibers";"C";"2011-01-22T05:29:23+00:00";2245;237;7;9;10;8;15;10;11;5;9;4;11;7;8;14;4;9;10;8;6;13;11;9;7;8;12;12
4455122;"aozora/bootmetro";"HTML";"2012-05-26T13:41:43+00:00";2245;62;3;6;2;4;3;1;3;1;2;1;2;2;3;3;1;3;2;1;1;2;5;1;4;2;2;2
7228264;"brigade/scss-lint";"Ruby";"2012-12-18T18:31:42+00:00";2245;403;11;6;10;20;15;12;11;9;15;12;11;15;9;16;29;11;23;18;10;11;25;17;22;20;22;23
6853358;"substack/tape";"JavaScript";"2012-11-25T17:08:02+00:00";2244;871;22;27;40;23;36;28;18;40;19;37;44;30;40;45;38;36;34;35;26;34;50;42;36;33;21;37
19437654;"pickhardt/betty";"Ruby";"2014-05-04T22:31:31+00:00";2244;74;2;3;3;4;2;0;4;2;1;0;4;3;3;3;4;1;6;5;2;2;4;4;3;4;3;2
1631570;"nikic/PHP-Parser";"PHP";"2011-04-18T17:03:47+00:00";2244;343;12;6;5;7;21;36;13;10;9;13;12;10;11;23;14;12;8;12;12;23;14;10;14;11;17;8
29785166;"voronianski/flux-comparison";"JavaScript";"2015-01-24T17:38:24+00:00";2242;446;19;30;21;16;22;23;9;25;18;13;23;25;18;20;20;15;12;13;10;13;14;13;13;10;20;11
2344621;"ryanb/letter_opener";"Ruby";"2011-09-07T21:17:22+00:00";2240;211;5;14;8;11;10;5;8;4;6;10;6;9;5;5;8;8;9;9;5;7;7;6;8;16;16;6
7209011;"paulkinzett/toolbar";"JavaScript";"2012-12-17T17:34:13+00:00";2240;104;6;2;4;6;7;2;2;4;0;3;8;6;4;2;3;1;11;3;3;4;4;8;5;3;3;0
13838338;"mrackwitz/MRProgress";"Objective-C";"2013-10-24T16:54:49+00:00";2240;232;11;13;13;8;7;11;8;6;12;9;12;10;15;6;8;2;3;11;14;7;6;10;4;10;8;8
44498957;"valyala/fasthttp";"Go";"2015-10-18T22:19:57+00:00";2240;2236;0;0;1;78;945;183;73;48;95;27;58;42;39;27;17;17;43;86;30;33;47;43;83;83;55;83
21708091;"brendangregg/perf-tools";"Shell";"2014-07-10T19:54:14+00:00";2239;419;13;14;16;8;12;49;23;10;18;14;21;10;39;19;9;6;13;13;11;17;13;7;16;17;11;20
18042286;"marvelapp/devices.css";"CSS";"2014-03-23T20:01:17+00:00";2238;139;2;7;4;5;4;5;11;6;3;2;6;3;9;3;5;5;8;4;8;2;5;16;4;4;3;5
24161015;"Raizlabs/DBFlow";"Java";"2014-09-17T20:21:02+00:00";2238;1062;24;17;58;67;40;52;36;28;34;23;35;20;23;29;22;33;33;125;66;63;45;40;31;38;41;39
43482568;"jobbole/awesome-java-cn";"null";"2015-10-01T06:53:06+00:00";2238;2228;2;400;36;9;194;256;146;145;175;76;44;31;31;127;69;15;31;34;38;33;37;35;149;43;35;37
10290605;"mattboldt/typed.js";"JavaScript";"2013-05-25T22:17:44+00:00";2238;820;27;41;29;30;21;20;29;26;36;18;31;29;32;33;38;39;37;30;37;42;40;27;34;26;39;29
12926963;"reactioncommerce/reaction";"HTML";"2013-09-18T15:30:36+00:00";2236;780;30;26;31;32;23;45;55;31;27;23;20;27;39;20;25;31;30;36;31;38;21;27;32;27;23;30
4864799;"angular/batarang";"JavaScript";"2012-07-02T20:57:32+00:00";2236;184;9;7;3;6;3;14;12;13;14;5;8;1;5;4;6;6;5;10;2;9;7;13;11;2;1;8
2363097;"luvit/luvit";"Lua";"2011-09-10T22:54:00+00:00";2236;242;10;7;6;11;6;7;5;14;14;12;4;3;13;21;9;9;13;11;8;9;6;8;3;8;17;8
417862;"octokit/octokit.rb";"Ruby";"2009-12-10T21:41:49+00:00";2232;208;7;9;14;5;6;12;9;5;4;12;4;10;7;8;8;12;7;5;1;16;9;9;10;8;7;4
4403738;"openaphid/android-flip";"Java";"2012-05-22T07:48:41+00:00";2231;237;11;12;7;10;7;10;11;5;10;5;8;12;7;10;6;1;13;12;13;7;8;17;13;4;7;11
221352;"AudithSoftworks/Uniform";"CSS";"2009-06-08T06:29:09+00:00";2230;58;1;3;2;1;4;1;3;3;0;4;3;3;2;1;1;3;2;4;1;2;3;1;1;6;3;0
100695;"drupal/drupal";"PHP";"2009-01-04T13:53:32+00:00";2229;283;8;11;13;24;13;5;20;7;11;2;14;14;8;20;8;7;9;11;7;7;11;16;6;13;10;8
14614459;"arunoda/meteor-up";"JavaScript";"2013-11-22T10:05:50+00:00";2229;567;29;33;33;23;13;16;22;26;17;14;27;28;22;14;32;22;11;28;13;17;21;14;25;26;21;20
28796010;"rancher/os";"Go";"2015-01-05T03:37:16+00:00";2228;602;25;20;22;17;38;21;18;18;24;55;22;29;48;26;20;18;31;16;14;25;23;18;16;18;16;4
5109468;"nojhan/liquidprompt";"Shell";"2012-07-19T12:18:57+00:00";2228;320;6;12;13;4;10;12;20;23;7;16;10;9;13;8;11;24;19;12;12;7;13;7;16;18;10;8
6613743;"metafizzy/packery";"JavaScript";"2012-11-09T13:23:57+00:00";2228;308;4;14;10;10;10;13;8;11;6;1;10;11;6;14;15;8;23;20;22;17;9;17;7;12;14;16
7133153;"omab/python-social-auth";"Python";"2012-12-12T16:08:42+00:00";2228;340;13;12;5;18;10;13;4;13;11;7;10;11;17;14;8;10;12;12;14;20;10;15;32;16;14;19
5269299;"dmotz/oriDomi";"CoffeeScript";"2012-08-02T06:53:45+00:00";2227;71;5;4;4;4;2;0;4;2;2;3;3;5;2;1;2;1;2;4;2;2;2;0;4;5;2;4
44775983;"javascript-society/javascript-path";"null";"2015-10-22T22:06:55+00:00";2226;1456;1061;100;30;23;21;26;13;15;5;9;6;16;13;6;11;7;10;10;12;8;10;7;9;9;10;9
2320353;"rickyrauch/Balloons.IO";"CSS";"2011-09-03T19:31:12+00:00";2226;90;2;2;3;3;4;2;1;8;8;3;1;1;4;1;3;4;3;4;5;1;7;5;3;3;5;4
3568543;"rui314/8cc";"C";"2012-02-28T06:01:01+00:00";2226;727;1;7;4;6;9;9;6;413;17;8;86;42;9;8;7;7;11;7;6;13;6;11;7;12;8;7
7769432;"vlucas/phpdotenv";"PHP";"2013-01-23T06:57:12+00:00";2225;588;25;27;23;20;23;28;27;24;22;13;29;22;22;17;26;23;28;20;26;22;25;21;13;16;25;21
9451280;"thearn/webcam-pulse-detector";"Python";"2013-04-15T15:02:07+00:00";2225;104;1;3;6;7;5;4;2;6;4;6;2;5;5;2;2;6;4;5;4;8;4;7;3;2;0;1
11469439;"apache/mesos";"C++";"2013-07-17T07:00:13+00:00";2225;471;21;23;14;26;14;21;17;14;19;14;17;12;16;18;16;10;13;18;16;21;16;27;30;13;15;30
11495787;"JakeWharton/timber";"Java";"2013-07-18T06:23:33+00:00";2225;726;27;29;24;22;19;20;13;22;20;31;40;29;21;24;18;31;44;36;33;28;34;31;44;24;31;31
900753;"substack/node-optimist";"JavaScript";"2010-09-10T07:03:29+00:00";2224;112;7;8;2;2;3;2;1;3;4;7;6;6;7;5;4;1;2;6;5;2;3;7;4;4;6;5
41578337;"nathancahill/Split.js";"JavaScript";"2015-08-29T02:50:58+00:00";2224;2218;0;2;0;2;3;682;1095;147;24;76;27;22;10;18;18;16;12;10;10;8;6;9;5;7;8;1
13872231;"google/blockly";"JavaScript";"2013-10-25T21:13:33+00:00";2223;1094;19;13;35;25;18;25;19;173;298;34;23;23;32;29;21;24;16;29;27;21;23;32;18;27;51;39
12434576;"ThrivingKings/animo.js";"CSS";"2013-08-28T13:43:16+00:00";2222;172;7;7;3;5;7;5;7;4;8;2;6;14;12;7;7;3;4;5;6;9;9;8;6;5;8;8
5694513;"aws/aws-sdk-js";"JavaScript";"2012-09-05T22:31:25+00:00";2222;384;19;12;16;12;9;14;15;18;12;8;22;15;12;15;24;9;8;24;13;17;9;19;9;21;15;17
18079664;"kanaka/mal";"Swift";"2014-03-24T21:33:23+00:00";2221;364;96;22;34;12;7;9;3;6;6;10;8;6;4;5;18;2;13;12;24;8;11;9;3;16;10;10
1405796;"TransitApp/SVWebViewController";"Objective-C";"2011-02-24T07:36:06+00:00";2220;241;13;9;15;14;13;11;11;8;10;8;15;6;9;5;10;3;6;7;5;11;6;14;5;4;11;12
9149146;"pudo/dataset";"Python";"2013-04-01T14:57:55+00:00";2219;673;5;3;1;2;2;3;3;1;4;3;6;5;9;309;232;21;11;6;7;6;4;7;6;5;8;4
29925961;"CiscoCloud/mantl";"Python";"2015-01-27T17:36:52+00:00";2219;592;34;26;18;15;19;26;12;20;8;7;19;14;19;27;25;18;41;34;29;40;27;21;21;30;17;25
39920057;"h2non/toxy";"JavaScript";"2015-07-29T22:51:42+00:00";2219;115;10;12;6;4;6;5;5;1;0;3;4;3;3;4;7;0;6;7;5;2;4;2;5;5;1;5
4975026;"AliSoftware/OHHTTPStubs";"Objective-C";"2012-07-10T14:18:37+00:00";2218;441;16;18;11;14;12;15;17;13;13;12;15;27;21;17;18;17;19;34;12;15;22;21;12;12;13;25
7550637;"benvanik/xenia";"C++";"2013-01-10T23:20:45+00:00";2218;287;10;14;12;15;12;9;18;12;7;16;7;12;9;11;10;8;13;6;11;11;9;7;13;12;13;10
40877175;"SkillCollege/SimplifyReader";"Java";"2015-08-17T08:22:53+00:00";2217;899;39;39;43;35;35;26;32;28;28;40;29;27;28;41;11;29;42;40;42;50;50;37;32;45;45;6
11552213;"jeffknupp/sandman";"Python";"2013-07-20T19:52:21+00:00";2216;139;8;6;11;7;6;10;15;5;8;5;6;5;3;6;2;2;13;4;3;6;0;0;3;4;1;0
2341343;"powmedia/backbone-forms";"JavaScript";"2011-09-07T12:21:59+00:00";2216;93;2;4;4;2;5;3;5;3;1;2;8;2;2;2;4;4;5;3;3;9;2;4;4;3;3;4
19968325;"tmallfe/tmallfe.github.io";"HTML";"2014-05-20T05:06:09+00:00";2216;1531;21;17;16;33;88;406;178;80;56;32;40;43;32;48;32;13;50;38;58;90;41;26;23;24;30;16
1246599;"samizdatco/arbor";"JavaScript";"2011-01-12T17:03:40+00:00";2215;119;7;5;3;6;6;6;5;5;0;4;6;4;6;2;3;2;5;7;4;6;8;2;6;3;3;5
2468290;"phpbrew/phpbrew";"PHP";"2011-09-27T14:54:51+00:00";2214;457;12;10;11;24;15;13;36;21;10;10;16;12;17;22;17;12;18;15;30;21;23;14;21;11;25;21
3796591;"ai/easings.net";"CSS";"2012-03-22T10:27:18+00:00";2213;393;16;15;9;13;24;8;14;11;13;11;16;11;18;13;12;15;15;21;17;19;16;22;22;12;15;15
27359061;"git-game/git-game";"null";"2014-12-01T02:29:35+00:00";2213;114;2;3;1;2;8;1;3;0;2;5;3;3;3;8;2;4;2;5;5;7;2;3;3;35;2;0
5418669;"dfcb/BigVideo.js";"JavaScript";"2012-08-14T21:10:43+00:00";2213;117;14;7;5;5;4;4;6;4;5;4;5;5;6;4;1;3;3;4;3;2;4;2;3;3;6;5
8062859;"http2/http2-spec";"XSLT";"2013-02-06T23:48:45+00:00";2213;411;12;7;10;12;11;66;16;19;16;11;9;22;16;11;13;10;16;11;28;15;19;12;16;12;9;12
14718089;"cheeaun/life";"HTML";"2013-11-26T13:47:17+00:00";2212;61;1;6;3;1;1;3;4;2;1;1;1;3;4;4;5;1;2;2;2;4;1;2;2;1;3;1
8118847;"adambom/parallel.js";"JavaScript";"2013-02-10T04:03:52+00:00";2211;306;4;12;8;6;8;10;6;12;2;10;7;75;57;8;6;11;8;13;7;10;4;4;2;6;5;5
1591828;"activerecord-hackery/squeel";"Ruby";"2011-04-09T15:41:39+00:00";2211;142;5;4;5;2;4;11;6;9;3;4;5;6;8;7;3;4;5;7;3;10;6;3;7;4;7;4
8129518;"joeldev/JLRoutes";"Objective-C";"2013-02-10T23:09:45+00:00";2210;543;19;18;7;14;10;9;12;15;6;8;25;22;24;10;11;20;27;58;31;26;42;28;21;24;32;24
29085322;"karan/joe";"Go";"2015-01-11T08:02:17+00:00";2209;200;14;11;9;3;11;9;7;13;3;1;10;7;7;5;10;6;19;4;7;10;4;5;10;5;7;3
17812502;"square/okio";"Java";"2014-03-17T00:02:59+00:00";2207;621;22;24;21;32;20;23;20;15;20;19;27;26;41;18;17;6;27;19;23;23;27;27;24;25;56;19
30730072;"rhiever/Data-Analysis-and-Machine-Learning-Projects";"Jupyter Notebook";"2015-02-12T23:03:58+00:00";2206;375;11;20;17;36;5;11;11;7;2;7;5;10;6;9;17;9;9;11;22;69;20;8;9;11;14;19
2857373;"Maximus5/ConEmu";"C++";"2011-11-26T19:48:52+00:00";2206;737;31;36;33;35;23;29;29;17;23;19;34;37;27;22;28;19;30;34;33;19;35;25;35;28;35;21
18845024;"google/closure-compiler";"Java";"2014-04-16T15:30:36+00:00";2205;490;17;17;18;18;14;16;13;18;20;16;15;15;18;20;39;46;25;14;21;20;15;17;13;17;16;12
1518559;"eddiezane/lunchy";"Ruby";"2011-03-23T22:29:39+00:00";2204;186;6;12;4;2;6;16;10;4;7;10;4;6;12;7;5;10;5;3;9;8;12;6;6;8;7;1
12349126;"kumailht/gridforms";"CSS";"2013-08-24T20:06:21+00:00";2204;102;7;3;6;6;5;1;3;4;4;4;6;3;4;1;2;3;5;6;5;5;2;6;3;4;0;4
15703784;"travisjeffery/ClangFormat-Xcode";"Objective-C";"2014-01-07T12:24:05+00:00";2204;317;15;12;13;16;9;18;11;20;23;9;15;16;11;7;3;8;14;4;8;19;12;16;9;11;8;10
2281177;"DisposaBoy/GoSublime";"Go";"2011-08-27T22:24:39+00:00";2203;288;7;10;9;12;15;9;12;16;10;4;9;17;11;15;13;8;17;12;7;8;21;6;12;9;6;13
3526586;"fpinscala/fpinscala";"Scala";"2012-02-23T15:26:37+00:00";2203;464;18;12;15;17;20;18;18;17;28;15;21;22;15;24;19;15;26;18;17;18;15;12;16;14;18;16
4445324;"zsh-users/antigen";"Shell";"2012-05-25T12:57:01+00:00";2203;442;16;14;10;16;9;16;15;15;15;15;27;13;13;16;13;13;18;18;8;21;21;16;18;39;29;18
6109274;"jdan/cleaver";"JavaScript";"2012-10-07T04:12:01+00:00";2202;252;11;9;12;5;10;9;10;8;1;5;7;12;17;9;7;7;16;8;13;16;6;20;10;8;7;9
25166410;"saulmm/Android-Material-Examples";"Java";"2014-10-13T16:13:02+00:00";2202;560;43;30;27;27;15;21;23;19;16;18;20;19;27;22;14;26;21;27;18;16;24;20;27;23;17;0
2866041;"kivy/python-for-android";"Python";"2011-11-28T09:02:36+00:00";2201;324;13;5;5;14;10;6;15;6;17;14;18;4;13;15;10;11;5;29;29;9;13;16;17;11;16;3
1867347;"osxfuse/osxfuse";"Shell";"2011-06-08T19:59:24+00:00";2200;374;7;17;12;17;13;9;12;15;8;13;12;11;19;13;16;12;34;12;20;18;16;14;12;17;11;14
29186291;"Yalantis/Context-Menu.Android";"Java";"2015-01-13T11:09:41+00:00";2200;475;22;17;18;16;20;23;16;24;21;12;12;23;16;27;21;9;15;15;13;21;20;24;12;25;16;17
12970971;"webrtc/samples";"JavaScript";"2013-09-20T10:40:23+00:00";2198;575;20;15;20;22;10;21;16;18;17;11;21;24;38;23;29;27;27;17;20;25;25;25;27;22;28;27
26390092;"deepstreamIO/deepstream.io";"JavaScript";"2014-11-09T08:30:01+00:00";2197;1465;7;2;1;0;0;6;7;9;2;8;3;11;20;44;13;985;148;32;21;49;18;23;12;10;21;13
30835106;"muicss/mui";"JavaScript";"2015-02-15T17:30:26+00:00";2197;703;18;18;17;17;27;16;16;22;20;14;49;88;32;66;23;26;33;19;25;24;28;28;21;13;20;23
18379853;"facebook/Haxl";"Haskell";"2014-04-02T20:10:58+00:00";2197;340;17;13;10;18;7;9;9;13;4;6;10;23;8;12;23;17;18;33;10;13;12;13;13;11;9;9
21360419;"rafaelconde/ios8-ui-kit";"null";"2014-06-30T17:51:32+00:00";2196;55;2;5;5;4;2;2;2;2;1;0;6;3;1;0;0;5;0;3;2;1;0;1;1;3;1;3
6601918;"google/tracing-framework";"JavaScript";"2012-11-08T19:32:53+00:00";2196;158;1;3;4;2;4;7;0;2;4;3;3;1;4;12;9;5;5;1;39;13;4;7;8;4;7;6
42360601;"ujjwalkarn/Machine-Learning-Tutorials";"null";"2015-09-12T14:51:38+00:00";2196;2193;0;0;0;0;5;0;2;1512;148;46;31;50;64;28;19;21;27;28;14;25;29;21;25;46;32;20
20451520;"realpython/discover-flask";"Python";"2014-06-03T17:01:36+00:00";2195;1365;7;7;7;8;7;10;8;9;15;1;13;8;11;12;8;17;713;359;40;16;16;27;11;12;10;13
26709811;"nghialv/MaterialKit";"Swift";"2014-11-16T09:38:25+00:00";2194;457;22;16;15;38;30;31;27;18;19;16;20;11;20;10;10;14;14;21;17;20;10;5;15;10;18;10
39537103;"pinterest/PINRemoteImage";"Objective-C";"2015-07-23T00:32:16+00:00";2193;412;10;48;27;25;18;21;9;16;13;16;16;13;18;6;4;28;20;10;10;10;17;9;14;5;14;15
11577304;"dolphin-emu/dolphin";"C++";"2013-07-22T09:07:57+00:00";2193;475;17;16;16;16;22;13;24;18;31;21;16;24;17;20;13;42;10;28;20;13;20;19;11;12;15;1
8957264;"TechEmpower/FrameworkBenchmarks";"PHP";"2013-03-22T17:33:54+00:00";2193;341;7;15;9;10;37;15;14;16;5;9;11;7;13;8;7;3;12;30;14;11;11;11;31;11;11;13
30900836;"bluelinelabs/LoganSquare";"Java";"2015-02-17T03:24:12+00:00";2191;623;13;27;76;58;23;12;15;14;14;23;20;20;21;20;21;20;14;32;31;13;25;18;25;33;18;17
6869333;"id-Software/DOOM-3-BFG";"C++";"2012-11-26T17:22:41+00:00";2190;237;4;7;6;7;9;9;11;11;12;12;9;12;20;9;16;10;12;6;10;7;7;10;7;3;11;0
8940534;"careercup/ctci";"Java";"2013-03-21T23:01:01+00:00";2189;556;22;21;27;24;22;18;10;28;29;17;21;27;27;24;14;19;17;10;18;23;15;20;20;44;22;17
44926931;"thejameskyle/babel-handbook";"null";"2015-10-25T19:55:05+00:00";2189;2181;1;0;0;457;81;67;42;30;24;68;44;44;431;169;64;43;62;66;65;52;53;65;95;48;38;72
2992074;"brendangregg/FlameGraph";"HTML";"2011-12-16T02:20:53+00:00";2189;600;16;16;24;36;15;62;53;12;14;36;21;23;23;25;23;11;19;21;15;12;13;19;19;21;30;21
767761;"kissyteam/kissy";"JavaScript";"2010-07-10T15:46:25+00:00";2188;300;8;13;13;15;5;13;13;12;10;7;11;19;19;12;10;6;7;11;11;9;8;11;10;11;10;26
1735985;"requirejs/r.js";"JavaScript";"2011-05-12T00:07:09+00:00";2187;176;6;4;5;10;11;9;5;7;4;8;7;6;9;2;6;8;1;12;11;3;4;6;11;7;9;5
4057468;"twitter/recess";"CSS";"2012-04-17T21:33:37+00:00";2185;60;2;5;1;2;3;4;2;1;1;2;3;3;2;2;0;2;2;1;5;5;2;4;3;1;1;1
28452637;"kennethreitz/records";"Python";"2014-12-24T15:20:23+00:00";2184;2136;0;0;0;0;0;0;0;0;0;0;0;0;0;1;588;1023;218;76;57;50;34;24;8;13;30;14
4075232;"josdejong/jsoneditor";"JavaScript";"2012-04-19T13:05:41+00:00";2183;406;15;11;7;10;11;12;11;13;14;10;20;17;19;13;8;16;24;15;9;27;21;30;15;14;23;21
4553246;"facebookgo/grace";"Go";"2012-06-04T22:23:04+00:00";2183;351;2;18;16;12;18;21;5;13;14;8;24;12;8;9;11;20;23;12;37;8;9;11;10;15;9;6
42997176;"tyrantgit/ExplosionField";"Java";"2015-09-23T11:34:50+00:00";2182;592;45;29;30;36;12;32;56;24;13;30;14;29;21;18;8;3;18;49;26;14;20;14;17;13;10;11
762837;"ricochet-im/ricochet";"C++";"2010-07-07T23:01:23+00:00";2181;598;30;15;13;26;13;9;8;11;4;40;16;13;16;11;3;8;169;84;24;13;10;12;11;19;12;8
715366;"alohaeditor/Aloha-Editor";"JavaScript";"2010-06-11T09:51:34+00:00";2180;114;3;5;2;6;5;4;2;6;5;2;4;5;4;8;4;2;6;5;3;8;7;4;4;4;4;2
316198;"mustache/mustache";"Ruby";"2009-09-24T08:20:21+00:00";2179;137;6;2;10;9;8;7;2;3;4;4;2;4;7;2;3;4;9;1;10;11;1;4;7;8;5;4
10312052;"urish/angular-moment";"JavaScript";"2013-05-27T09:45:13+00:00";2179;428;22;10;21;21;27;12;12;16;11;17;16;18;21;18;16;28;14;15;13;16;19;20;12;19;13;1
3339276;"jverkoey/iOS-Framework";"Objective-C";"2012-02-02T22:02:50+00:00";2176;283;9;18;12;10;6;8;6;12;4;7;13;9;14;8;6;2;5;9;8;53;17;7;7;12;11;10
648343;"chenshuo/muduo";"C++";"2010-05-05T12:58:02+00:00";2174;429;13;19;13;23;10;11;15;9;22;9;11;26;20;14;14;3;14;16;18;20;25;24;20;25;22;13
1797264;"domesticcatsoftware/DCIntrospect";"Objective-C";"2011-05-25T04:40:48+00:00";2173;61;2;5;1;3;0;2;3;3;6;2;3;1;1;1;0;3;1;0;2;6;1;1;1;3;4;6
26710221;"theDazzler/droidicon";"Java";"2014-11-16T09:59:39+00:00";2172;139;13;9;6;3;1;8;4;6;8;6;5;9;7;4;4;2;4;5;5;5;2;4;5;4;1;9
5305847;"hakimel/Meny";"JavaScript";"2012-08-05T18:28:20+00:00";2172;75;5;8;0;3;2;3;4;3;2;2;5;0;2;1;3;3;5;1;1;2;3;6;1;0;5;5
5284910;"madebysource/lesshat";"CSS";"2012-08-03T12:09:08+00:00";2171;114;4;8;4;4;7;5;3;3;1;4;4;3;2;6;6;4;5;5;4;5;5;5;6;2;7;2
6800217;"ruanyf/jstutorial";"CSS";"2012-11-21T17:48:47+00:00";2171;566;15;25;20;19;27;20;16;18;22;19;24;30;29;19;12;5;21;17;31;21;33;27;18;22;29;27
1735515;"node-schedule/node-schedule";"JavaScript";"2011-05-11T21:41:34+00:00";2171;579;19;24;20;14;13;15;10;10;22;10;22;14;24;26;26;21;90;42;14;19;14;28;18;20;21;23
853845;"bitstadium/HockeyKit";"Objective-C";"2010-08-21T21:33:05+00:00";2169;91;4;9;4;4;2;1;4;2;4;2;7;2;2;2;3;2;5;5;5;2;4;3;2;4;3;4
24420506;"v8/v8";"C++";"2014-09-24T15:24:30+00:00";2168;1281;28;43;29;46;58;51;46;50;46;75;83;62;60;87;60;34;51;35;39;33;57;37;46;30;46;49
759578;"pyrocms/pyrocms";"PHP";"2010-07-06T12:55:25+00:00";2166;187;10;9;9;5;3;5;8;9;8;6;4;5;6;7;7;8;6;11;8;8;5;4;12;6;7;11
1561142;"SVGKit/SVGKit";"Objective-C";"2011-04-02T22:55:11+00:00";2166;314;12;14;15;8;6;14;10;11;14;17;20;16;17;11;15;4;11;10;8;16;9;13;12;9;9;13
11543691;"orfjackal/retrolambda";"Java";"2013-07-20T07:25:22+00:00";2165;691;27;22;16;30;23;28;12;23;19;28;44;37;20;29;15;15;32;30;44;38;31;27;32;22;27;20
2811234;"plamoni/SiriProxy";"Ruby";"2011-11-19T22:48:18+00:00";2163;42;2;2;1;1;2;1;0;4;0;1;1;2;0;4;1;1;1;0;3;0;3;4;5;1;2;0
13512328;"coreos/fleet";"Go";"2013-10-11T23:56:38+00:00";2162;226;6;16;9;14;13;2;6;5;7;4;10;5;10;6;20;3;11;8;8;4;9;4;11;10;18;7
24293205;"ashleymills/Reachability.swift";"Swift";"2014-09-21T14:32:36+00:00";2162;1516;347;155;64;125;39;46;42;38;23;41;41;34;37;35;28;29;27;29;53;35;66;38;39;30;39;36
921928;"sproutcore/sproutcore";"JavaScript";"2010-09-19T03:50:35+00:00";2160;37;1;2;2;2;1;3;5;0;0;0;0;2;1;0;2;1;5;1;1;1;2;1;0;1;0;3
7491531;"philipwalton/html-inspector";"JavaScript";"2013-01-07T22:58:58+00:00";2159;110;5;6;5;3;1;3;8;3;4;3;6;2;3;9;4;3;4;3;13;8;3;2;4;3;2;0
97752;"omnigroup/OmniGroup";"Objective-C";"2008-12-29T04:25:47+00:00";2157;91;6;2;0;3;5;3;3;4;4;3;2;1;9;3;1;3;6;1;5;3;3;5;3;11;2;0
7282291;"reduxframework/elusive-iconfont";"CSS";"2012-12-22T03:53:35+00:00";2155;17;2;1;0;0;0;2;0;1;1;1;1;0;0;0;2;0;0;1;0;2;1;0;2;0;0;0
24229490;"kenwheeler/cash";"JavaScript";"2014-09-19T12:47:40+00:00";2155;1533;3;1;1;0;0;1;0;1;5;2;4;6;5;2;5;1;1;3;3;4;4;5;771;494;164;47
11271755;"kattrali/cocoapods-xcode-plugin";"Objective-C";"2013-07-09T03:22:33+00:00";2155;365;14;20;17;17;10;16;12;15;14;9;10;9;17;14;5;14;15;15;10;14;11;17;17;18;20;15
18250334;"ipkn/crow";"C++";"2014-03-29T20:40:24+00:00";2154;542;7;15;54;38;17;14;17;15;15;40;20;32;8;15;17;9;16;10;33;18;20;17;39;23;20;13
22572203;"diogobernardino/WilliamChart";"Java";"2014-08-03T09:47:45+00:00";2154;471;20;12;25;11;18;16;15;12;14;20;10;24;21;14;16;7;16;12;21;25;21;28;21;25;24;23
931243;"samyk/evercookie";"JavaScript";"2010-09-22T17:39:54+00:00";2153;309;10;16;18;15;50;18;7;9;4;8;11;13;8;4;9;14;9;13;8;9;8;8;8;10;8;14
3213386;"joho/7XX-rfc";"null";"2012-01-18T23:03:50+00:00";2153;223;8;43;15;9;5;1;7;5;6;1;4;5;29;11;5;5;10;3;4;14;5;7;5;6;4;6
7296156;"smalot/bootstrap-datetimepicker";"JavaScript";"2012-12-23T15:30:10+00:00";2153;330;9;15;8;14;10;10;14;12;17;8;10;12;16;20;9;8;17;8;17;15;9;11;21;6;15;19
678938;"pdfkit/pdfkit";"Ruby";"2010-05-21T13:21:26+00:00";2151;119;4;5;3;4;2;4;3;5;3;10;5;7;1;7;11;3;0;3;4;8;4;6;4;5;1;7
9797857;"royrusso/elasticsearch-HQ";"JavaScript";"2013-05-01T18:55:58+00:00";2151;449;17;15;18;21;18;16;17;21;16;10;23;14;18;17;17;11;16;19;27;17;18;10;15;22;16;20
27913753;"orhanobut/dialogplus";"Java";"2014-12-12T09:24:44+00:00";2150;665;22;19;23;16;23;19;37;23;25;23;30;17;21;19;14;11;11;107;32;17;21;27;28;23;30;27
5429498;"usmanhalalit/charisma";"HTML";"2012-08-15T18:00:29+00:00";2149;221;12;9;9;13;10;9;10;5;7;7;13;8;9;10;3;6;4;12;8;4;12;5;10;12;5;9
26870928;"refile/refile";"Ruby";"2014-11-19T16:41:22+00:00";2148;284;40;11;6;15;13;12;7;13;7;13;6;15;11;4;14;7;9;13;13;9;9;8;8;3;11;7
9316799;"path/android-priority-jobqueue";"Java";"2013-04-09T08:43:00+00:00";2147;281;13;13;11;6;24;14;18;14;9;11;5;14;10;13;10;12;7;11;12;4;3;6;11;13;6;11
71531;"sorccu/cufon";"JavaScript";"2008-11-04T16:27:36+00:00";2147;39;2;4;0;1;0;1;1;1;1;1;1;3;1;3;2;2;0;2;2;1;0;1;1;3;3;2
12729990;"cocktails-for-programmers/cocktails_for_programmers";"null";"2013-09-10T13:17:38+00:00";2146;47;3;3;1;1;5;5;0;1;0;0;0;3;1;0;0;0;7;4;4;0;0;1;1;1;3;3
256408;"leafo/lessphp";"PHP";"2009-07-21T04:00:36+00:00";2145;51;4;3;3;0;1;4;3;0;2;0;1;1;1;7;2;0;1;2;0;1;5;3;2;2;0;3
363163;"bblimke/webmock";"Ruby";"2009-11-06T10:37:29+00:00";2145;224;6;9;17;7;8;9;7;4;9;6;11;5;8;12;8;11;9;6;9;6;12;11;8;8;9;9
21629136;"objc-zen/objc-zen-book";"Ruby";"2014-07-08T20:52:42+00:00";2144;281;7;13;8;10;11;12;9;8;6;10;11;3;9;7;40;2;9;10;6;11;16;11;21;7;11;13
24518232;"mgp25/Chat-API";"PHP";"2014-09-26T23:19:42+00:00";2144;960;28;33;21;42;36;38;30;25;23;22;44;44;39;30;41;51;37;36;40;40;40;34;44;62;45;35
85673;"yui/yuicompressor";"Java";"2008-12-05T19:13:24+00:00";2143;229;5;6;7;11;10;5;9;11;8;13;14;8;15;10;11;3;4;7;8;10;7;16;9;6;9;7
4603467;"nkrode/RedisLive";"JavaScript";"2012-06-08T23:31:50+00:00";2143;146;9;5;9;6;2;9;3;7;10;8;8;6;5;3;4;5;5;5;4;3;5;4;2;11;2;6
2324107;"ShareKit/ShareKit";"Objective-C";"2011-09-04T17:14:37+00:00";2143;85;5;8;2;4;4;5;1;5;4;3;4;2;5;1;4;1;2;1;3;4;1;3;2;5;3;3
3342055;"nodejs/node-gyp";"Python";"2012-02-03T05:50:50+00:00";2143;521;26;28;18;24;21;21;25;18;21;25;11;22;22;19;15;18;18;24;16;14;15;21;14;17;21;27
3803067;"AppScale/appscale";"Python";"2012-03-22T22:35:50+00:00";2143;110;5;7;5;5;3;4;2;2;4;6;4;4;0;3;3;4;4;5;4;5;3;12;3;5;2;6
19117456;"yahoo/react-intl";"JavaScript";"2014-04-24T17:28:36+00:00";2141;822;26;30;33;38;30;26;42;19;21;16;27;39;29;23;29;19;31;42;19;29;28;47;29;53;50;47
29981861;"yahoo/kafka-manager";"Scala";"2015-01-28T18:33:21+00:00";2140;663;15;21;19;24;23;25;29;24;29;17;28;45;24;19;18;18;19;23;33;25;31;26;38;39;23;28
14716368;"invoiceninja/invoiceninja";"JavaScript";"2013-11-26T12:30:05+00:00";2140;328;8;20;9;10;11;8;19;12;5;11;14;13;7;9;7;9;8;11;16;23;15;22;29;9;14;9
23652091;"Yixiaohan/show-me-the-code";"null";"2014-09-04T07:02:34+00:00";2139;781;21;18;10;12;15;13;24;19;13;15;33;20;26;41;17;14;19;33;75;49;30;66;41;34;68;55
893522;"voodootikigod/node-serialport";"C++";"2010-09-07T12:24:28+00:00";2139;351;20;12;14;15;16;15;6;12;12;7;12;8;15;7;12;18;16;11;15;15;18;14;17;15;14;15
15299224;"twitter/CocoaSPDY";"Objective-C";"2013-12-19T01:50:59+00:00";2136;129;4;10;6;6;4;4;5;10;6;2;7;5;7;3;4;1;5;3;3;7;2;4;4;6;6;5
7317163;"HeshamMegid/HMSegmentedControl";"Objective-C";"2012-12-25T12:01:10+00:00";2136;503;16;19;15;28;18;20;17;16;20;21;15;18;16;14;9;8;20;22;28;19;19;22;19;29;27;28
24649388;"cazala/synaptic";"JavaScript";"2014-09-30T18:07:03+00:00";2135;481;16;21;11;7;11;20;10;6;23;30;11;16;9;17;9;16;20;20;22;22;36;18;22;31;33;24
26068656;"zhxnlai/ZLSwipeableView";"Objective-C";"2014-11-02T01:46:10+00:00";2135;315;17;13;20;11;14;14;10;7;8;9;28;9;8;5;8;6;21;23;13;9;10;7;5;8;19;13
4022652;"garyburd/redigo";"Go";"2012-04-14T04:31:58+00:00";2134;452;18;18;14;17;13;18;21;16;12;21;17;17;13;14;14;15;12;13;22;24;22;22;26;14;16;23
18537678;"FiloSottile/Heartbleed";"Go";"2014-04-07T23:03:09+00:00";2133;27;1;2;0;0;1;1;3;0;1;2;2;1;1;1;0;1;0;3;0;1;1;1;0;3;1;0
12261520;"smartystreets/goconvey";"JavaScript";"2013-08-21T04:52:28+00:00";2132;366;12;26;20;24;13;14;12;13;8;14;8;17;12;14;13;8;23;15;12;12;16;10;12;13;10;15
669304;"mwaterfall/MWFeedParser";"Objective-C";"2010-05-16T09:49:20+00:00";2131;157;4;7;5;10;10;8;5;3;7;4;4;8;6;6;12;4;4;7;2;6;9;2;4;4;10;6
18915233;"xxv/android-lifecycle";"null";"2014-04-18T14:26:22+00:00";2131;461;11;12;11;8;13;29;42;20;13;9;13;11;15;17;16;32;19;39;21;22;11;11;26;15;12;13
35555089;"KeenSoftwareHouse/SpaceEngineers";"C#";"2015-05-13T14:50:13+00:00";2129;330;13;15;21;13;12;10;13;10;8;18;6;5;8;3;5;36;22;24;11;8;4;13;12;14;15;11
4756138;"hipache/hipache";"JavaScript";"2012-06-22T21:33:22+00:00";2129;131;6;6;3;3;8;5;5;4;5;8;7;3;7;6;5;5;10;6;1;7;5;5;3;3;3;2
8319818;"romaonthego/REMenu";"Objective-C";"2013-02-20T18:59:28+00:00";2127;202;5;7;12;7;16;8;8;10;11;2;8;8;5;7;4;7;7;9;10;6;12;7;6;8;6;6
339567;"stefankroes/ancestry";"Ruby";"2009-10-16T13:37:09+00:00";2127;144;3;4;5;6;5;4;1;3;5;5;10;8;7;9;1;8;9;5;9;5;8;6;4;4;8;2
15852088;"svaarala/duktape";"JavaScript";"2014-01-12T22:16:14+00:00";2126;286;4;14;12;8;12;9;10;15;5;15;13;8;14;11;6;22;12;10;10;14;14;15;8;10;9;6
23791610;"jkbrzt/cloudtunes";"CoffeeScript";"2014-09-08T13:26:38+00:00";2124;106;3;5;8;6;2;4;4;2;4;2;2;4;3;5;4;15;5;3;5;3;2;2;6;3;4;0
760165;"buildbot/buildbot";"Python";"2010-07-06T17:56:53+00:00";2123;345;9;13;10;17;8;10;23;17;7;13;14;11;18;16;7;10;10;7;19;22;16;17;11;10;15;15
39265689;"yaronn/wopr";"JavaScript";"2015-07-17T17:09:51+00:00";2123;1567;10;1247;115;38;9;8;9;7;2;34;15;9;6;1;1;6;5;8;6;5;4;1;4;3;8;6
14127490;"scoutapp/scout_realtime";"JavaScript";"2013-11-05T00:10:08+00:00";2122;49;1;3;2;1;1;4;3;0;2;1;1;2;0;1;4;1;4;1;1;0;3;7;4;2;0;0
2880469;"Codeception/Codeception";"PHP";"2011-11-30T04:06:44+00:00";2122;355;17;15;16;17;19;9;14;7;11;13;7;8;12;17;23;12;26;19;12;18;13;9;11;11;7;12
26917568;"nodemcu/nodemcu-firmware";"C";"2014-11-20T15:06:45+00:00";2121;762;34;29;30;23;33;40;36;26;29;25;33;30;42;31;29;24;33;39;32;24;35;25;22;21;22;15
49107;"cappuccino/cappuccino";"Objective-J";"2008-09-04T10:43:35+00:00";2121;41;4;2;1;1;3;2;1;4;1;3;0;0;3;0;3;0;2;0;1;1;2;1;2;0;1;3
38377312;"okmr-d/DOFavoriteButton";"Swift";"2015-07-01T14:58:38+00:00";2120;518;33;21;14;15;19;21;16;13;24;22;18;24;22;24;20;19;14;16;17;16;26;25;18;28;12;21
21481710;"SlexAxton/css-colorguard";"JavaScript";"2014-07-04T01:20:06+00:00";2120;155;20;6;5;4;5;2;3;3;1;5;4;7;7;6;4;9;9;5;5;2;4;9;6;9;8;7
20199636;"addyosmani/psi";"JavaScript";"2014-05-26T22:05:17+00:00";2119;251;9;18;17;12;9;6;11;10;9;11;15;6;7;9;5;7;9;9;5;13;13;10;8;7;11;5
2784220;"hybridauth/hybridauth";"PHP";"2011-11-15T23:38:39+00:00";2117;223;8;13;8;6;10;6;12;7;17;5;7;8;16;10;11;5;5;7;10;10;6;7;11;7;5;6
43333474;"koekeishiya/kwm";"C++";"2015-09-28T23:45:41+00:00";2116;2114;0;0;0;0;25;16;5;36;1245;80;122;181;47;57;21;18;18;19;28;24;39;23;21;23;23;43
10155460;"dbader/schedule";"Python";"2013-05-19T12:51:20+00:00";2116;386;10;43;17;7;11;17;13;15;10;5;24;15;22;9;16;9;15;11;16;19;15;18;14;12;14;9
27398751;"carlbutron/Swift";"Swift";"2014-12-01T20:38:53+00:00";2115;923;33;33;20;65;31;35;82;41;44;52;40;26;40;28;30;19;33;26;32;26;39;45;15;30;30;28
616297;"chrisboulton/php-resque";"PHP";"2010-04-18T13:54:52+00:00";2115;327;8;13;14;17;10;14;12;10;9;8;9;6;16;20;13;5;8;18;9;10;13;26;19;9;14;17
5950748;"phoboslab/Ejecta";"Objective-C";"2012-09-25T13:54:24+00:00";2114;182;5;7;14;14;10;5;16;7;15;11;4;3;5;6;4;2;4;8;6;10;2;11;3;4;3;3
706295;"michelf/php-markdown";"PHP";"2010-06-06T17:48:42+00:00";2113;211;8;8;6;7;10;11;9;11;11;9;10;9;14;4;10;8;8;9;5;7;10;6;4;2;9;6
1421024;"chaps-io/public_activity";"Ruby";"2011-02-28T10:25:44+00:00";2113;187;16;8;12;11;6;6;11;7;9;9;8;3;5;8;4;9;5;2;6;3;4;10;8;7;9;1
778981;"livid/v2ex";"Python";"2010-07-16T14:43:49+00:00";2112;233;10;12;7;13;8;7;17;7;5;4;12;18;7;9;14;4;5;5;7;5;12;8;9;4;8;16
31558536;"tonsky/AnyBar";"Objective-C";"2015-03-02T19:27:52+00:00";2112;303;6;7;5;3;6;8;11;11;9;68;32;15;10;13;9;4;6;4;9;5;39;10;7;6;0;0
23551107;"Ghosh/uiGradients";"JavaScript";"2014-09-01T18:04:38+00:00";2110;266;7;6;31;11;9;10;10;12;20;6;10;10;7;10;21;7;6;5;8;5;10;12;12;8;13;0
61713;"defunkt/gist";"Ruby";"2008-10-10T23:35:47+00:00";2109;250;9;6;6;8;10;3;11;10;2;6;11;7;9;17;11;4;11;10;11;16;16;10;12;7;18;9
36430851;"race604/FlyRefresh";"Java";"2015-05-28T10:19:34+00:00";2109;392;21;26;16;22;12;12;16;16;12;13;14;14;12;11;17;3;10;7;26;12;15;25;16;13;11;20
1464380;"haraka/Haraka";"JavaScript";"2011-03-10T17:00:20+00:00";2108;198;3;11;10;4;8;17;8;4;6;2;2;7;6;5;5;12;11;6;4;12;9;8;11;14;1;12
7427613;"bbatsov/clojure-style-guide";"null";"2013-01-03T18:09:53+00:00";2106;306;16;13;18;8;17;12;6;10;10;25;16;20;9;15;11;10;5;12;11;10;9;11;13;7;7;5
7362671;"rails/spring";"Ruby";"2012-12-29T03:53:34+00:00";2105;115;6;5;5;7;4;1;2;9;8;3;5;3;3;5;6;3;2;4;6;4;3;4;2;4;5;6
14204860;"raywenderlich/objective-c-style-guide";"null";"2013-11-07T13:48:51+00:00";2105;371;10;20;20;34;10;10;13;11;11;11;24;10;9;11;9;3;9;15;12;21;20;12;21;16;17;12
130092;"msanders/snipmate.vim";"VimL";"2009-02-16T15:24:55+00:00";2105;58;4;2;7;4;1;1;1;2;1;1;0;1;4;0;7;3;3;2;2;6;1;2;2;0;1;0
13909573;"cisco/openh264";"C++";"2013-10-27T20:20:31+00:00";2104;239;8;8;4;4;6;9;13;8;11;13;6;9;9;8;10;9;6;5;8;13;12;8;16;12;14;10
31377223;"davidmerfield/Typeset";"JavaScript";"2015-02-26T16:46:25+00:00";2103;117;6;3;2;4;5;5;4;3;0;2;4;4;4;2;8;0;1;4;4;20;12;3;4;5;5;3
31860188;"DanielRapp/doppler";"JavaScript";"2015-03-08T18:21:59+00:00";2102;168;3;5;5;2;2;2;2;0;2;4;3;4;3;1;4;3;0;3;2;80;12;3;5;10;7;1
20469086;"austinzheng/swift-2048";"Swift";"2014-06-04T03:37:39+00:00";2102;222;11;24;8;11;3;3;11;12;14;10;10;5;8;4;6;6;9;6;10;7;10;7;7;7;4;9
62520;"mangos/MaNGOS";"null";"2008-10-13T16:24:47+00:00";2102;85;4;2;4;1;3;2;2;4;7;5;3;5;3;8;1;2;4;2;4;3;5;4;1;3;2;1
1309434;"DavyJonesLocker/client_side_validations";"Ruby";"2011-01-30T17:15:05+00:00";2102;129;5;12;10;2;3;5;4;3;3;5;8;2;9;6;4;4;4;6;6;4;1;5;5;4;4;5
1462;"ctran/annotate_models";"Ruby";"2008-02-27T18:04:38+00:00";2101;231;11;12;9;12;7;8;9;9;13;10;11;9;6;8;9;5;6;3;14;3;10;8;10;7;9;13
1597711;"abrasive/shairport";"C";"2011-04-11T06:30:05+00:00";2100;70;5;3;3;0;3;1;2;1;1;6;6;4;2;1;0;3;4;5;1;2;1;2;2;4;7;1
10805189;"googlecreativelab/coder";"JavaScript";"2013-06-19T20:14:10+00:00";2100;153;0;3;8;1;1;7;7;5;5;10;6;3;3;4;2;7;5;6;6;16;3;4;7;17;9;8
13344997;"mmcgrana/services-engineering";"null";"2013-10-05T12:49:03+00:00";2099;161;4;4;7;8;2;3;4;1;4;3;2;4;0;1;4;2;4;5;21;5;4;3;8;7;6;45
40013435;"erikras/redux-form";"JavaScript";"2015-07-31T16:07:03+00:00";2099;1488;80;73;31;47;30;51;38;47;48;41;37;62;47;67;52;71;67;66;50;71;77;61;53;53;74;94
2764963;"borisrepl/boris";"PHP";"2011-11-13T04:08:42+00:00";2099;75;5;6;2;3;2;3;3;1;7;2;4;1;4;6;3;1;3;2;2;1;2;2;5;3;1;1
18537651;"jdan/isomer";"JavaScript";"2014-04-07T23:02:18+00:00";2099;92;7;8;2;3;7;5;0;3;5;3;0;3;3;4;4;8;2;3;4;4;2;1;2;3;2;4
357681;"isaacs/node-glob";"JavaScript";"2009-11-02T05:02:29+00:00";2098;605;22;19;22;16;20;17;23;26;24;27;23;29;32;31;23;18;22;26;22;23;33;18;23;29;34;3
4967590;"soulwire/sketch.js";"JavaScript";"2012-07-10T01:55:55+00:00";2098;343;27;17;13;13;13;15;13;16;16;7;2;10;7;6;10;11;9;15;48;8;9;7;8;7;19;17
38444110;"Yalantis/Koloda";"Swift";"2015-07-02T16:32:08+00:00";2098;858;36;63;29;29;24;25;26;24;65;70;45;26;17;25;22;21;39;18;20;14;31;52;36;30;44;27
10193700;"PMSI-AlignAlytics/dimple";"JavaScript";"2013-05-21T11:00:16+00:00";2097;695;11;6;10;6;11;16;10;2;11;9;11;6;7;9;6;6;9;10;3;6;6;88;354;46;16;20
15592138;"Boris-Em/BEMSimpleLineGraph";"Objective-C";"2014-01-02T19:45:11+00:00";2097;283;13;10;9;13;17;12;8;8;4;8;18;13;7;13;18;8;6;7;9;10;13;12;7;9;19;12
19919669;"sentsin/layer";"JavaScript";"2014-05-18T19:58:09+00:00";2097;857;21;61;25;31;21;33;22;37;26;30;48;38;31;27;15;8;30;35;23;33;54;55;39;33;40;41
4551765;"thephpleague/oauth2-server";"PHP";"2012-06-04T20:00:52+00:00";2097;310;15;8;18;9;14;15;8;9;6;7;9;15;11;14;5;9;10;9;12;10;13;14;15;14;11;30
7258685;"cloudius-systems/osv";"C";"2012-12-20T14:08:55+00:00";2097;278;16;15;10;8;22;16;10;8;2;11;13;3;18;10;10;10;5;8;4;14;9;6;15;14;9;12
275303;"grosser/parallel";"Ruby";"2009-08-11T18:54:16+00:00";2096;234;7;11;9;16;12;4;7;9;8;6;5;7;10;5;10;4;10;10;9;17;9;7;11;11;7;13
8416883;"TeehanLax/Hyperlapse.js";"JavaScript";"2013-02-25T19:54:29+00:00";2095;88;7;4;3;2;3;8;0;3;1;2;3;4;4;5;5;4;6;3;4;2;3;5;2;2;3;0
2255947;"cytoscape/cytoscape.js";"JavaScript";"2011-08-23T15:28:32+00:00";2095;531;18;19;39;33;15;16;14;16;11;16;11;15;22;57;35;25;15;14;20;14;22;28;16;15;13;12
11390894;"frankiesardo/icepick";"Clojure";"2013-07-13T16:43:09+00:00";2094;660;28;22;15;14;13;22;31;66;15;13;30;58;37;20;26;16;19;22;24;30;28;28;15;26;22;20
16679350;"felipernb/algorithms.js";"JavaScript";"2014-02-10T00:04:28+00:00";2094;206;19;10;15;8;10;5;6;10;9;3;7;7;7;4;4;5;7;13;11;5;8;9;7;7;7;3
4146957;"kjbekkelund/writings";"null";"2012-04-26T11:25:21+00:00";2093;33;0;2;4;1;2;0;1;1;2;2;2;0;3;3;0;1;0;1;1;1;2;0;2;0;0;2
6098927;"robertkrimen/otto";"Go";"2012-10-06T01:48:39+00:00";2092;359;15;15;8;12;9;9;8;17;12;15;21;14;21;17;11;15;28;16;14;10;7;13;11;13;17;11
4398942;"Netflix/asgard";"Groovy";"2012-05-21T21:24:15+00:00";2091;191;13;9;11;20;5;11;3;2;2;4;9;6;9;9;5;13;7;12;9;11;1;5;5;5;1;4
2361853;"todc/todc-bootstrap";"CSS";"2011-09-10T17:49:41+00:00";2091;73;5;2;1;2;4;1;5;4;3;4;1;0;2;6;4;0;5;4;2;2;0;1;4;5;4;2
2661753;"teampoltergeist/poltergeist";"Ruby";"2011-10-27T22:36:00+00:00";2091;170;5;7;7;9;5;5;6;6;2;2;10;5;3;8;9;5;6;6;6;3;12;7;11;9;12;4
35093606;"dariubs/GoBooks";"null";"2015-05-05T10:45:36+00:00";2089;616;25;19;27;43;22;34;26;16;23;30;20;29;26;24;20;17;16;16;17;21;18;16;23;20;16;52
791720;"locomotivecms/engine";"Ruby";"2010-07-22T19:02:27+00:00";2088;131;10;4;6;2;3;3;7;4;2;5;5;14;4;3;4;4;8;5;2;9;2;6;6;5;2;6
28249537;"markdown-it/markdown-it";"JavaScript";"2014-12-19T22:54:53+00:00";2086;1082;15;12;11;13;14;15;8;14;6;13;26;22;7;17;17;11;376;301;39;27;16;21;21;16;18;26
1723155;"gazay/gon";"Ruby";"2011-05-09T15:26:18+00:00";2086;208;9;12;11;9;7;5;10;10;8;6;4;11;7;11;8;7;7;9;13;5;12;4;7;8;7;1
43388350;"awslabs/aws-shell";"Python";"2015-09-29T19:04:16+00:00";2085;2083;0;1;0;0;0;0;0;559;113;879;116;61;27;71;73;11;14;16;20;25;18;15;12;19;10;23
6162900;"davidstutz/bootstrap-multiselect";"HTML";"2012-10-10T19:19:33+00:00";2085;315;12;17;9;16;5;18;11;9;8;13;14;14;15;11;16;9;11;10;8;16;15;16;15;8;10;9
12467920;"rnystrom/RNFrostedSidebar";"Objective-C";"2013-08-29T18:29:01+00:00";2084;153;7;14;7;6;3;10;4;4;6;7;8;8;5;8;4;1;3;9;6;6;6;5;3;8;3;2
3055234;"robmorgan/phinx";"PHP";"2011-12-27T06:49:45+00:00";2083;432;12;20;11;23;12;43;24;14;21;6;12;8;13;22;23;15;18;13;17;17;15;15;13;14;14;17
30442018;"rchipka/node-osmosis";"JavaScript";"2015-02-07T02:17:26+00:00";2083;179;7;8;2;3;6;7;2;4;7;3;20;9;16;7;8;3;3;12;13;4;9;2;13;3;4;4
22472365;"webpack/react-starter";"JavaScript";"2014-07-31T14:34:24+00:00";2083;658;36;37;34;26;29;37;43;27;33;30;33;35;36;25;31;24;19;9;13;12;18;12;14;13;15;17
21836148;"OptiKey/OptiKey";"C#";"2014-07-14T21:23:52+00:00";2082;313;18;14;5;11;15;23;23;6;7;2;11;10;7;8;0;4;9;3;5;7;27;17;26;15;28;12
32890693;"MicrosoftDX/Vorlonjs";"TypeScript";"2015-03-25T21:03:35+00:00";2082;472;26;55;27;25;33;25;31;17;19;12;16;15;18;11;11;12;10;9;8;16;6;11;13;9;26;11
35903830;"OfficeDev/Office-UI-Fabric";"CSS";"2015-05-19T19:31:16+00:00";2082;391;12;13;9;20;10;9;8;9;6;11;6;13;12;9;29;7;9;13;9;14;9;8;12;23;45;66
481412;"TooTallNate/Java-WebSocket";"HTML";"2010-01-20T23:33:04+00:00";2082;440;12;20;14;15;91;16;19;15;13;11;15;6;13;9;8;6;9;9;21;18;17;17;18;12;17;19
16099249;"DataScienceSpecialization/courses";"HTML";"2014-01-21T10:22:57+00:00";2080;369;7;20;6;11;0;6;21;5;7;7;21;16;18;19;27;17;12;15;13;11;9;19;29;21;16;16
246773;"brianleroux/lawnchair";"JavaScript";"2009-07-09T02:09:35+00:00";2079;61;1;2;4;1;2;4;1;1;1;0;4;1;1;0;2;6;2;5;1;7;2;5;1;3;2;2
2310495;"ceph/ceph";"C++";"2011-09-01T21:41:26+00:00";2079;494;13;12;12;23;16;16;26;11;17;12;26;23;14;16;20;8;16;24;19;17;33;30;25;25;22;18
36860667;"breakwa11/shadowsocks-rss";"null";"2015-06-04T09:21:56+00:00";2079;1212;37;35;38;43;38;52;48;73;86;53;46;44;43;66;31;27;35;33;55;56;51;34;38;50;48;52
15534164;"antimatter15/ocrad.js";"C++";"2013-12-30T18:52:36+00:00";2078;201;15;14;19;6;13;7;9;4;6;10;8;3;7;5;5;4;3;10;6;3;5;13;9;11;5;1
22119747;"gliderlabs/registrator";"Go";"2014-07-22T20:36:02+00:00";2078;617;26;28;31;20;17;17;17;25;21;17;19;19;28;15;30;18;29;29;17;19;23;23;29;43;31;26
5129986;"mstarke/MacPass";"Objective-C";"2012-07-21T00:48:01+00:00";2078;472;15;23;20;11;17;20;15;12;9;13;21;14;20;10;11;16;26;40;37;13;22;12;17;25;12;21
6180186;"bgrins/devtools-snippets";"HTML";"2012-10-11T20:20:28+00:00";2078;153;5;6;8;3;6;6;6;9;4;3;5;5;4;7;6;5;7;6;8;8;5;4;12;3;6;6
40294964;"ProseMirror/prosemirror";"JavaScript";"2015-08-06T08:55:00+00:00";2014;557;20;33;15;25;10;13;17;24;9;9;12;27;21;9;13;12;11;148;50;17;16;10;10;6;11;9
12900361;"slate/slate";"JavaScript";"2013-09-17T16:18:33+00:00";2013;61;1;8;5;0;1;4;3;1;2;0;1;3;1;0;6;1;1;1;2;1;3;3;5;3;2;3
3744429;"RNCryptor/RNCryptor";"Swift";"2012-03-17T00:48:37+00:00";2013;369;25;18;14;11;13;11;20;23;5;6;11;17;15;19;16;5;13;19;10;14;14;11;15;18;16;10
12554530;"alibaba/jstorm";"Java";"2013-09-03T03:53:16+00:00";2012;1221;19;42;20;471;175;54;38;39;22;25;21;20;25;18;10;2;16;13;23;27;20;23;21;18;26;33
20666775;"docker/libchan";"Go";"2014-06-10T00:22:06+00:00";2010;165;9;6;5;11;10;5;4;7;5;5;8;4;6;7;3;6;14;6;4;6;6;6;8;1;7;6
24688259;"cwRichardKim/RKNotificationHub";"Objective-C";"2014-10-01T17:36:18+00:00";2009;391;18;18;18;20;12;22;12;9;11;8;15;24;19;12;14;6;8;11;12;16;6;19;13;18;13;37
3818593;"jsantell/dancer.js";"JavaScript";"2012-03-24T17:05:25+00:00";2008;86;5;4;4;2;1;5;2;3;1;0;2;3;4;6;2;4;0;1;4;5;4;2;2;10;8;2
23924195;"Lasagne/Lasagne";"Python";"2014-09-11T15:31:41+00:00";2003;827;42;56;52;32;38;23;28;24;29;29;25;31;27;29;20;24;23;30;22;33;39;28;33;44;29;37
14259390;"Maatwebsite/Laravel-Excel";"PHP";"2013-11-09T15:28:40+00:00";2002;597;43;23;23;23;27;22;17;26;17;15;20;19;27;24;19;14;16;21;30;27;24;23;31;20;23;23
1811965;"cucumber/cucumber-js";"JavaScript";"2011-05-27T21:27:17+00:00";2002;308;10;16;10;12;13;7;13;12;6;6;13;10;11;12;19;15;16;13;13;11;18;12;12;6;12;10
2050163;"aws/aws-sdk-ruby";"Ruby";"2011-07-14T22:21:47+00:00";2002;194;10;13;8;9;5;5;3;7;5;2;7;5;10;5;6;4;11;10;8;8;9;8;11;9;11;5
21535619;"krzyzanowskim/CryptoSwift";"Swift";"2014-07-06T07:31:39+00:00";2001;713;26;26;30;19;24;39;28;25;15;30;38;34;28;23;20;15;24;42;23;27;25;17;26;20;56;33
22046596;"AgileBits/onepassword-app-extension";"Objective-C";"2014-07-21T00:11:52+00:00";2000;302;10;7;9;29;8;13;9;12;3;7;11;20;11;9;20;12;17;14;7;17;8;7;8;14;14;6
10866815;"rocketeers/rocketeer";"PHP";"2013-06-22T14:56:22+00:00";2000;245;13;26;6;22;6;10;6;6;2;3;9;8;13;8;5;8;3;16;7;10;9;8;6;9;9;17
3346542;"jsoma/tabletop";"JavaScript";"2012-02-03T17:35:24+00:00";1998;294;12;11;5;6;7;9;8;12;4;19;33;17;9;14;12;13;12;9;7;8;21;9;6;14;8;9
35506729;"bendc/animateplus";"JavaScript";"2015-05-12T18:54:16+00:00";1997;477;15;7;5;13;16;23;41;23;13;9;13;13;68;27;17;12;9;22;46;18;13;21;12;8;7;6
39238682;"s-a/iron-node";"JavaScript";"2015-07-17T06:30:34+00:00";1997;805;12;6;43;17;56;99;55;16;10;23;32;84;58;51;26;15;13;17;15;24;38;24;14;15;33;9
8918733;"code-troopers/android-betterpickers";"Java";"2013-03-21T01:45:18+00:00";1997;324;12;11;15;9;7;8;18;11;9;10;8;14;10;22;12;7;15;11;13;13;21;18;17;8;12;13
926231;"RobinHerbots/jquery.inputmask";"JavaScript";"2010-09-20T22:19:56+00:00";1996;349;12;19;14;16;10;8;13;11;10;12;12;17;11;12;15;8;19;18;14;19;14;10;9;10;19;17
12244286;"arialdomartini/oh-my-git";"Shell";"2013-08-20T13:52:00+00:00";1995;268;10;20;13;9;10;8;12;6;10;5;10;11;9;15;10;7;12;6;15;14;12;8;7;8;11;10
21830743;"AllThingsSmitty/must-watch-css";"CSS";"2014-07-14T18:32:28+00:00";1995;179;8;7;10;4;5;5;26;12;9;6;5;11;8;4;5;6;14;4;2;3;12;4;2;3;4;0
18080448;"Famous/famous-angular";"JavaScript";"2014-03-24T21:59:19+00:00";1994;71;5;4;2;2;5;3;3;3;6;1;4;5;5;1;2;0;3;3;1;1;3;2;1;2;2;2
40619676;"ParsePlatform/Parse-SDK-iOS-OSX";"Objective-C";"2015-08-12T19:20:47+00:00";1994;609;34;58;35;22;12;18;15;34;13;16;17;15;17;88;35;16;22;13;19;22;15;12;13;16;17;15
37076;"wvanbergen/request-log-analyzer";"Ruby";"2008-07-25T05:40:33+00:00";1994;81;4;3;4;5;4;2;1;3;1;5;8;5;3;3;3;2;4;3;1;0;1;2;3;6;1;4
21226841;"1sters/material_design_zh";"CSS";"2014-06-26T03:30:41+00:00";1993;198;10;12;9;13;9;5;12;5;9;7;5;10;5;5;6;1;7;5;8;10;10;8;11;6;3;7
6689766;"ArtSabintsev/Harpy";"Objective-C";"2012-11-14T15:25:38+00:00";1993;311;4;13;9;7;6;9;4;4;107;16;16;14;4;6;8;9;14;7;11;8;6;5;6;4;6;8
31715632;"Yalantis/Persei";"Swift";"2015-03-05T13:43:30+00:00";1993;494;35;16;29;22;13;18;14;24;17;11;26;17;16;17;12;35;22;30;17;5;20;19;19;17;13;10
21314224;"Templarian/MaterialDesign";"null";"2014-06-29T01:20:56+00:00";1992;660;20;28;18;27;27;24;27;26;13;22;30;30;33;26;27;19;31;34;21;27;22;19;26;29;30;24
6443435;"nats-io/gnatsd";"Go";"2012-10-29T16:12:24+00:00";1992;523;14;9;15;33;20;14;30;15;13;6;11;20;20;12;21;13;24;15;16;83;23;27;22;28;18;1
370242;"intridea/hashie";"Ruby";"2009-11-12T14:12:00+00:00";1991;159;8;8;8;4;4;5;4;8;3;6;4;7;10;4;7;4;4;4;6;8;7;3;10;7;3;13
2464908;"joomla/joomla-cms";"PHP";"2011-09-27T02:07:38+00:00";1991;339;14;12;11;7;4;8;3;9;12;9;7;19;14;13;11;6;9;9;9;6;8;79;21;15;13;11
18800032;"tonsky/datascript";"Clojure";"2014-04-15T12:58:22+00:00";1990;437;17;35;12;25;18;18;23;16;14;14;12;9;41;20;10;5;10;15;13;12;15;16;16;11;26;14
18378216;"bigspaceship/shine.js";"JavaScript";"2014-04-02T19:16:23+00:00";1989;61;3;3;2;1;3;2;5;1;1;2;2;2;1;3;2;2;3;2;4;4;1;0;4;3;3;2
31690108;"udacity/Sunshine-Version-2";"Java";"2015-03-05T01:48:44+00:00";1989;1012;39;31;32;23;28;19;22;31;47;32;46;41;36;50;58;53;37;49;33;35;48;40;58;47;38;39
7952078;"jfeinstein10/JazzyViewPager";"Java";"2013-02-01T04:57:42+00:00";1989;281;8;15;11;16;11;11;6;10;10;10;7;18;9;9;1;3;11;13;11;11;15;9;12;17;13;14
21436816;"spinnaker/spinnaker";"Python";"2014-07-02T19:02:36+00:00";1988;1984;0;1;1;1185;138;49;43;33;15;11;21;16;20;16;26;22;27;45;43;124;38;21;24;29;19;17
812156;"vitch/jScrollPane";"HTML";"2010-08-02T11:59:30+00:00";1987;99;6;1;3;3;5;1;3;3;7;5;5;7;6;3;3;4;0;5;5;5;6;6;2;3;2;0
10298815;"rstacruz/flatdoc";"CSS";"2013-05-26T14:21:27+00:00";1986;223;11;9;14;4;3;6;2;6;3;2;7;6;6;6;5;9;4;24;43;11;9;9;9;5;3;7
23929024;"jfrazelle/dockerfiles";"Shell";"2014-09-11T17:48:44+00:00";1985;833;36;36;30;39;32;28;31;22;9;17;26;37;39;40;31;19;37;32;25;39;17;28;69;27;37;50
15383182;"core-plot/core-plot";"Objective-C";"2013-12-22T22:30:19+00:00";1984;304;21;12;12;15;13;12;13;5;11;10;7;15;15;10;9;6;9;25;10;12;9;11;11;11;11;9
796825;"leah/PullToRefresh";"Objective-C";"2010-07-25T17:44:33+00:00";1983;33;2;1;2;0;3;3;2;2;0;0;2;0;1;3;2;0;1;1;3;0;0;1;0;2;1;1
23478;"jaz303/tipsy";"JavaScript";"2008-06-08T18:48:00+00:00";1982;82;2;3;2;4;6;5;5;2;1;4;3;2;3;3;2;1;3;8;2;6;1;3;4;1;5;1
12416862;"jasarien/Provenance";"C";"2013-08-27T20:34:36+00:00";1982;983;89;123;101;75;60;35;45;27;55;94;43;27;19;25;19;18;17;10;16;13;19;15;16;10;6;6
2006876;"swagger-api/swagger-codegen";"Java";"2011-07-06T14:26:48+00:00";1982;773;24;26;24;24;26;25;27;18;16;16;21;20;21;32;29;24;44;44;26;48;27;40;28;67;36;40
10637255;"JakeWharton/pidcat";"Python";"2013-06-12T05:59:37+00:00";1981;355;12;15;14;17;13;24;12;13;12;5;13;13;11;15;11;15;21;9;14;8;11;13;22;11;11;20
162663;"pinax/pinax";"null";"2009-03-29T22:03:30+00:00";1981;102;2;4;2;2;4;3;3;3;1;2;7;6;3;8;8;3;1;7;7;5;4;3;5;3;2;4
24189210;"ariok/BWWalkthrough";"Swift";"2014-09-18T13:29:20+00:00";1980;438;11;16;13;14;18;10;19;12;22;10;21;11;20;15;27;7;12;15;12;19;47;22;16;15;16;18
2717454;"mdo/github-buttons";"CSS";"2011-11-05T21:49:51+00:00";1980;151;9;5;7;8;7;7;8;4;4;6;7;3;7;2;5;7;7;13;1;3;5;5;8;5;3;5
2808651;"leongersen/noUiSlider";"JavaScript";"2011-11-19T12:38:41+00:00";1980;383;18;17;12;20;14;15;16;20;11;7;17;18;16;9;18;14;12;25;12;10;14;8;14;19;16;11
715168;"Marak/colors.js";"JavaScript";"2010-06-11T06:48:43+00:00";1979;282;11;8;10;12;7;10;8;11;12;18;12;11;14;7;9;9;8;11;10;8;4;12;9;9;26;16
980240;"kennethreitz/clint";"Python";"2010-10-12T02:40:00+00:00";1978;163;10;5;7;11;4;5;2;1;6;4;4;5;7;3;3;10;11;6;10;12;10;4;5;4;9;5
2097941;"Gamua/Starling-Framework";"ActionScript";"2011-07-24T20:11:22+00:00";1978;133;5;3;7;3;3;3;2;7;3;3;11;4;7;4;3;4;4;8;13;6;2;3;10;7;4;4
31294964;"phptodayorg/php-must-watch";"PHP";"2015-02-25T03:18:02+00:00";1978;187;3;10;7;6;30;7;6;8;3;2;2;6;8;10;10;8;8;10;5;6;15;2;5;2;5;3
5722466;"nomad/houston";"Ruby";"2012-09-07T21:08:33+00:00";1976;271;14;12;4;10;12;18;8;8;9;6;5;7;8;9;23;13;7;11;13;12;16;12;4;7;6;17
6269013;"aws/aws-sdk-php";"PHP";"2012-10-17T21:28:32+00:00";1976;236;8;11;7;10;8;5;8;8;4;7;13;5;9;9;15;6;7;12;11;8;12;10;10;12;9;12
3483944;"Homebrew/homebrew-php";"Ruby";"2012-02-19T06:55:28+00:00";1975;228;10;7;11;8;8;11;10;13;8;6;6;7;10;3;9;8;9;12;10;14;10;11;13;3;10;1
679377;"mozilla/popcorn-js";"JavaScript";"2010-05-21T17:40:35+00:00";1975;104;4;7;9;4;2;2;6;2;1;5;2;7;10;2;2;2;8;2;5;2;2;5;1;5;3;4
1157658;"myell0w/MTStatusBarOverlay";"Objective-C";"2010-12-10T23:43:10+00:00";1975;63;3;3;3;2;4;8;1;4;4;1;6;4;2;1;3;0;1;2;2;1;0;0;1;2;3;2
12574344;"spf13/cobra";"Go";"2013-09-03T20:40:26+00:00";1975;781;18;20;32;24;37;35;28;18;16;13;31;22;150;45;21;25;23;22;23;31;24;17;31;24;26;25
10755256;"iron-meteor/iron-router";"JavaScript";"2013-06-18T06:19:03+00:00";1974;220;9;8;6;12;12;9;13;12;7;7;8;7;23;11;6;4;6;6;5;10;10;3;10;6;5;5
26018608;"skywinder/github-changelog-generator";"Ruby";"2014-10-31T14:06:48+00:00";1974;433;13;15;10;7;11;26;25;25;6;10;17;15;17;15;12;17;15;13;23;23;45;27;10;13;15;8
30597615;"caiorss/Functional-Programming";"HTML";"2015-02-10T15:07:42+00:00";1974;176;5;8;6;5;5;6;8;8;8;13;10;8;5;8;2;2;14;6;14;6;8;11;4;1;3;2
25587159;"krzysztofzablocki/KZPlayground";"Objective-C";"2014-10-22T14:52:40+00:00";1972;295;5;15;6;9;10;5;13;9;21;44;41;7;8;7;12;1;17;11;5;4;11;8;4;7;9;6
11654790;"techfort/LokiJS";"JavaScript";"2013-07-25T07:39:20+00:00";1972;417;22;13;11;13;12;20;10;19;8;13;13;14;22;20;18;12;21;24;18;18;13;17;18;17;14;17
229006;"mileszs/wicked_pdf";"Ruby";"2009-06-16T21:03:09+00:00";1972;201;6;6;8;9;11;9;5;9;8;9;10;7;8;9;11;7;10;7;8;7;4;7;7;7;8;4
1135454;"cefsharp/CefSharp";"C#";"2010-12-03T15:23:23+00:00";1970;472;24;25;11;9;31;22;18;18;11;17;33;16;12;13;14;18;15;21;17;16;23;15;18;22;19;14
2692921;"CreateJS/SoundJS";"JavaScript";"2011-11-02T04:18:36+00:00";1970;250;7;7;10;14;11;4;7;20;10;2;12;8;12;6;9;4;15;16;15;13;5;3;14;7;11;8
12662085;"flowjs/flow.js";"JavaScript";"2013-09-07T08:32:32+00:00";1969;222;5;11;7;8;6;9;6;9;10;4;6;9;11;13;11;8;7;13;6;11;10;9;6;4;9;14
388860;"jaredpar/VsVim";"C#";"2009-11-29T01:59:00+00:00";1968;259;20;3;14;14;16;10;14;11;6;5;13;11;11;6;6;3;8;9;7;7;15;10;13;5;13;9
1122534;"comfy/comfortable-mexican-sofa";"Ruby";"2010-11-29T15:58:39+00:00";1967;113;6;9;5;10;6;5;4;0;3;5;6;3;2;5;4;4;1;3;4;4;4;1;4;8;6;1
32247847;"ReactiveX/rxjs";"TypeScript";"2015-03-15T06:17:10+00:00";1967;1516;37;50;52;49;50;41;41;68;42;51;66;80;95;69;71;58;37;67;46;56;71;69;67;70;54;59
11214533;"redguardtoo/mastering-emacs-in-one-year-guide";"null";"2013-07-06T06:57:48+00:00";1966;529;18;22;30;23;12;12;15;30;19;22;16;40;30;24;19;12;20;17;17;19;16;18;23;19;22;14
12034693;"EvgenyKarkan/EKAlgorithms";"Objective-C";"2013-08-11T10:58:18+00:00";1966;291;13;20;13;9;36;12;14;12;9;5;14;9;12;11;11;7;11;13;11;4;9;8;8;6;8;6
1800451;"bestiejs/benchmark.js";"JavaScript";"2011-05-25T18:40:03+00:00";1966;281;11;16;8;11;9;11;11;11;8;5;10;8;10;17;5;5;8;9;8;10;11;18;21;12;12;16
1819245;"mojombo/semver";"null";"2011-05-29T23:10:40+00:00";1966;298;12;12;12;14;12;13;11;8;15;6;11;14;12;11;5;8;11;17;9;18;15;14;7;14;10;7
3124402;"sofish/typo.css";"HTML";"2012-01-07T12:57:29+00:00";1966;234;5;12;6;6;13;6;10;13;13;8;9;7;6;8;8;4;12;4;6;8;13;12;15;13;9;8
4053456;"martinblech/xmltodict";"Python";"2012-04-17T14:38:21+00:00";1966;208;8;7;7;11;3;5;10;5;10;8;7;7;14;7;4;9;7;7;10;9;9;9;12;10;7;6
9873882;"FredKSchott/CoVim";"VimL";"2013-05-05T20:10:16+00:00";1965;81;3;3;5;1;3;3;1;1;0;1;1;9;8;7;4;7;1;2;4;0;2;1;3;6;0;5
36205488;"motianhuo/wechat";"Java";"2015-05-25T02:33:37+00:00";1965;1040;29;25;17;40;26;15;19;185;32;24;31;24;29;23;18;4;21;27;22;37;34;198;43;42;28;47
37049231;"vczero/react-native-lesson";"HTML";"2015-06-08T06:13:06+00:00";1964;1622;27;19;31;217;314;141;65;44;58;74;67;48;44;23;16;55;23;42;54;47;47;51;27;41;41;6
15595559;"pornel/slip";"JavaScript";"2014-01-02T22:37:36+00:00";1964;85;2;1;3;6;1;5;5;4;6;2;6;2;3;11;4;0;2;2;1;3;3;3;3;4;1;2
190137;"tonytomov/jqGrid";"JavaScript";"2009-05-01T13:29:43+00:00";1963;186;5;8;6;10;6;8;5;5;8;4;8;5;13;10;7;4;8;8;6;5;9;7;7;6;8;10
1020639;"Pylons/pyramid";"Python";"2010-10-24T22:00:35+00:00";1963;203;8;11;11;10;4;8;8;8;7;3;4;12;5;7;9;5;5;6;7;8;8;6;8;10;6;19
1151051;"django-oscar/django-oscar";"Python";"2010-12-08T21:30:32+00:00";1963;297;11;9;7;7;16;12;14;11;7;3;15;14;10;10;12;7;14;16;18;14;11;10;11;12;18;8
1252864;"nelhage/reptyr";"C";"2011-01-14T00:33:50+00:00";1963;242;9;15;7;7;4;8;3;19;13;12;17;7;5;11;9;9;9;9;10;8;8;9;6;14;11;3
45106382;"wyouflf/xUtils3";"Java";"2015-10-28T10:56:04+00:00";1962;1953;47;155;153;128;92;99;79;78;96;70;75;39;75;52;35;11;63;49;59;76;73;77;76;63;63;70
21339768;"reactjs/react-tutorial";"JavaScript";"2014-06-30T04:42:12+00:00";1962;956;36;29;32;41;37;28;29;37;24;43;44;30;43;32;27;35;65;44;40;38;36;42;45;45;47;7
21050788;"tholman/intense-images";"JavaScript";"2014-06-20T20:05:07+00:00";1961;147;4;9;18;8;4;5;4;4;4;7;6;2;11;6;8;3;2;14;4;4;2;5;7;1;2;3
22359052;"php/php-langspec";"PHP";"2014-07-28T21:48:05+00:00";1961;113;2;7;5;1;3;14;6;5;3;6;2;2;3;3;5;5;7;4;4;5;2;3;2;2;6;6
21690229;"balysv/material-menu";"Java";"2014-07-10T10:22:20+00:00";1960;291;16;20;12;11;14;4;14;17;5;6;7;11;14;6;9;4;7;11;18;13;15;6;15;13;10;13
358078;"quicksilver/Quicksilver";"Objective-C";"2009-11-02T14:55:23+00:00";1959;85;4;1;2;3;6;3;3;1;1;5;0;1;2;4;0;5;4;4;5;9;5;3;2;2;10;0
2168780;"minetest/minetest";"C++";"2011-08-07T13:48:36+00:00";1959;328;10;7;7;6;5;14;10;7;11;12;19;7;7;17;19;9;9;14;8;19;17;18;17;32;10;17
13226404;"raml-org/raml-spec";"null";"2013-09-30T20:28:05+00:00";1957;315;19;19;15;5;11;12;18;14;6;3;7;3;5;7;4;7;11;7;8;14;16;12;25;31;17;19
8222847;"JamieMason/ImageOptim-CLI";"Shell";"2013-02-15T17:33:52+00:00";1957;173;4;13;10;5;8;3;5;5;4;2;7;7;5;8;3;21;3;10;4;6;16;6;5;6;6;1
976990;"codebutler/firesheep";"C++";"2010-10-10T20:09:00+00:00";1956;112;4;7;8;8;4;2;2;2;6;3;4;3;3;4;7;4;7;4;4;4;4;5;2;5;4;2
14640193;"CellularPrivacy/Android-IMSI-Catcher-Detector";"Java";"2013-11-23T10:04:14+00:00";1954;330;11;7;9;11;14;3;11;6;9;8;19;25;23;16;9;6;17;8;12;14;11;23;12;13;19;14
8043551;"h2oai/h2o-2";"Java";"2013-02-06T03:09:38+00:00";1954;161;7;4;17;3;5;5;2;6;6;1;3;6;6;8;9;6;9;6;8;3;10;3;2;7;8;11
37480795;"IFTTT/RazzleDazzle";"Swift";"2015-06-15T17:43:42+00:00";1954;389;22;17;14;14;12;17;11;12;12;21;22;23;19;19;20;15;22;11;15;17;5;11;4;13;15;6
1335132;"ninja-build/ninja";"C++";"2011-02-06T19:07:12+00:00";1953;410;15;58;11;10;14;44;17;11;13;11;9;8;11;11;15;11;10;7;22;17;16;13;13;10;14;19
1266228;"devstructure/blueprint";"Python";"2011-01-18T06:45:06+00:00";1952;56;1;3;3;1;1;5;4;1;0;2;5;1;2;1;3;1;1;4;4;6;1;1;1;2;1;1
3329923;"helmetjs/helmet";"JavaScript";"2012-02-01T22:54:45+00:00";1952;439;17;8;18;20;21;24;9;19;17;17;15;17;12;21;18;15;17;24;17;9;14;20;14;23;20;13
26311302;"matthew-andrews/isomorphic-fetch";"JavaScript";"2014-11-07T08:46:13+00:00";1950;1399;50;42;42;26;29;38;21;38;31;29;37;42;63;59;32;31;50;39;59;155;143;86;61;57;75;64
1347323;"nathanvda/cocoon";"Ruby";"2011-02-09T17:50:09+00:00";1949;255;13;12;7;11;13;10;5;5;7;5;7;7;12;9;10;8;9;16;10;13;8;16;12;6;11;13
6182775;"flask-restful/flask-restful";"Python";"2012-10-12T00:08:51+00:00";1949;357;13;14;15;14;17;17;16;21;9;9;8;14;11;15;17;13;9;14;16;12;13;16;12;13;14;15
8768841;"rnmp/salvattore";"JavaScript";"2013-03-14T05:36:48+00:00";1949;234;9;8;6;10;0;7;8;9;5;3;11;7;19;9;6;7;10;11;13;12;10;9;7;5;12;21
425;"defunkt/facebox";"JavaScript";"2008-02-11T22:49:27+00:00";1947;21;0;1;1;1;0;0;1;1;0;2;3;1;1;0;1;2;2;0;0;0;0;2;0;1;0;1
117549;"django-haystack/django-haystack";"Python";"2009-01-29T20:23:57+00:00";1947;157;5;5;7;6;5;6;4;3;5;8;5;7;8;5;5;1;7;8;9;13;4;3;5;8;12;3
1621009;"wavded/humane-js";"CSS";"2011-04-15T21:48:27+00:00";1944;93;1;4;4;4;4;4;0;2;4;6;5;3;1;3;4;6;2;4;6;8;4;3;2;6;0;3
13301038;"Turfjs/turf";"JavaScript";"2013-10-03T14:50:25+00:00";1944;355;10;15;15;12;14;14;9;10;8;12;15;8;11;18;14;4;37;20;12;18;16;15;15;15;8;10
18525562;"modocache/MDCSwipeToChoose";"Objective-C";"2014-04-07T17:06:44+00:00";1943;382;12;14;18;19;12;7;6;12;15;8;14;5;12;12;11;29;48;19;18;12;10;6;13;27;20;3
28;"mojombo/god";"Ruby";"2008-01-13T05:16:23+00:00";1942;110;5;4;2;6;7;3;3;3;2;2;4;3;4;9;3;3;2;5;4;7;8;5;5;2;3;6
1853010;"noflo/noflo";"CoffeeScript";"2011-06-06T04:33:02+00:00";1942;139;7;3;2;3;5;0;6;5;3;10;6;5;4;2;6;7;9;5;11;4;11;9;7;5;4;0
35872445;"100apps/openshare";"Objective-C";"2015-05-19T09:26:14+00:00";1941;814;58;57;48;25;30;35;18;21;19;17;30;24;26;23;25;0;27;32;32;103;30;32;24;20;31;27
27172;"ryanb/dotfiles";"VimL";"2008-06-20T22:07:15+00:00";1940;67;4;3;5;2;4;3;2;3;2;3;1;1;0;0;2;2;4;2;2;3;4;1;3;6;4;1
1095380;"Studio-42/elFinder";"JavaScript";"2010-11-19T18:05:06+00:00";1939;232;7;9;8;9;5;6;6;8;10;5;8;7;12;7;7;9;14;11;6;13;8;13;8;12;12;12
15837676;"mozilla/mozjpeg";"C";"2014-01-12T06:25:02+00:00";1939;163;7;8;7;8;4;7;7;5;13;8;5;3;3;8;5;9;5;1;18;3;1;5;8;8;3;4
44475834;"xfumihiro/ViewInspector";"Java";"2015-10-18T11:38:36+00:00";1938;1647;1206;125;54;41;35;21;18;14;15;8;13;17;3;8;9;1;6;3;4;7;9;0;9;10;5;6
10504702;"jorisvink/kore";"C";"2013-06-05T14:37:22+00:00";1937;184;7;6;9;7;5;9;5;5;4;6;6;10;4;8;8;6;10;9;13;2;10;6;6;2;12;9
6376011;"wyuenho/backgrid";"JavaScript";"2012-10-24T19:17:31+00:00";1936;107;8;4;1;4;5;7;5;5;4;1;4;1;7;2;7;2;6;4;4;5;2;4;2;3;7;3
8063073;"andrewelkins/Laravel-4-Bootstrap-Starter-Site";"JavaScript";"2013-02-07T00:02:13+00:00";1934;39;1;1;5;0;3;3;3;1;0;2;1;1;0;0;0;0;1;1;3;1;2;3;2;2;1;2
5283193;"mscdex/ssh2";"JavaScript";"2012-08-03T08:50:03+00:00";1931;283;7;11;18;12;8;13;8;11;11;4;3;24;10;11;16;7;13;12;10;7;9;12;12;9;11;14
40015661;"happypoulp/redux-tutorial";"JavaScript";"2015-07-31T17:00:55+00:00";1931;1249;78;93;67;63;46;74;41;31;35;41;37;44;44;55;34;32;43;44;69;40;37;36;42;51;34;38
5589723;"krakjoe/pthreads";"C";"2012-08-28T17:57:40+00:00";1929;311;11;7;15;12;14;23;11;10;15;8;7;3;15;11;8;11;12;17;14;15;12;12;14;12;8;14
10281119;"avast/android-styled-dialogs";"Java";"2013-05-25T07:35:52+00:00";1928;172;12;13;6;8;6;9;7;4;6;6;6;8;2;7;6;4;2;7;9;6;2;10;10;5;7;4
19993354;"relatedcode/EncryptedChat";"Objective-C";"2014-05-20T18:58:14+00:00";1926;362;8;41;25;18;14;10;9;14;11;13;11;10;8;16;14;2;11;8;29;27;13;14;8;14;8;6
1779181;"rembo10/headphones";"Python";"2011-05-21T01:34:22+00:00";1925;207;3;9;5;7;12;0;12;11;6;5;11;7;7;4;7;8;12;5;6;10;13;13;10;6;8;10
20395801;"taigaio/taiga-front";"CoffeeScript";"2014-06-02T07:11:36+00:00";1924;365;31;29;15;14;12;15;12;18;9;15;19;13;17;21;10;11;11;18;17;7;5;9;14;14;9;0
5453989;"jankotek/mapdb";"Java";"2012-08-17T15:28:54+00:00";1924;285;13;12;9;13;7;9;10;12;9;14;13;22;8;9;14;6;9;22;5;8;8;14;12;15;7;5
6120146;"pocorall/scaloid";"Scala";"2012-10-08T05:53:22+00:00";1924;168;13;12;5;8;3;5;3;7;9;12;5;3;11;12;8;5;1;5;5;6;4;1;5;11;7;2
7680774;"thinkgem/jeesite";"JavaScript";"2013-01-18T05:07:02+00:00";1924;815;18;27;20;24;31;28;27;36;31;27;36;41;23;31;15;4;33;37;29;49;41;44;36;34;41;52
14279525;"phusion/passenger-docker";"Shell";"2013-11-10T16:20:28+00:00";1921;186;8;5;4;3;9;9;10;13;12;8;6;12;6;8;12;10;4;5;4;6;5;5;2;4;6;10
242821;"omz/AppSales-Mobile";"Objective-C";"2009-07-03T22:38:21+00:00";1918;49;1;5;1;1;1;2;3;3;2;1;3;1;4;2;1;1;2;1;2;2;1;4;1;2;0;2
5373673;"jlord/sheetsee.js";"JavaScript";"2012-08-10T19:46:26+00:00";1918;132;5;7;5;6;4;4;4;6;3;6;5;9;7;6;2;5;4;6;6;5;6;4;4;5;7;1
2923236;"typesafehub/config";"Java";"2011-12-06T08:02:29+00:00";1916;367;17;14;10;14;9;16;13;8;7;7;10;16;12;32;16;7;21;8;12;23;19;9;17;21;15;14
19983755;"izzyleung/ZhihuDailyPurify";"Java";"2014-05-20T14:19:41+00:00";1915;1030;103;33;27;82;26;49;32;26;31;32;35;36;73;40;33;17;48;45;36;39;32;24;25;32;44;30
2403263;"Shougo/neobundle.vim";"VimL";"2011-09-17T02:56:51+00:00";1914;256;7;17;16;18;12;13;9;10;10;4;17;14;10;14;6;9;6;5;10;4;8;13;6;8;4;6
27796175;"shazow/ssh-chat";"Go";"2014-12-10T01:20:44+00:00";1914;194;12;3;4;4;4;3;2;3;5;0;3;0;12;4;8;5;4;2;2;4;3;3;2;1;14;87
1356074;"LearnBoost/cluster";"JavaScript";"2011-02-11T18:18:02+00:00";1914;87;5;2;3;3;1;3;8;4;3;0;3;4;2;5;2;6;2;3;4;3;4;3;5;2;2;5
214710;"scalatra/scalatra";"Scala";"2009-05-31T09:20:32+00:00";1913;171;9;5;9;6;7;4;6;5;11;8;8;6;8;5;4;7;2;10;6;6;5;8;5;7;9;5
1262196;"MugunthKumar/MKStoreKit";"Objective-C";"2011-01-17T03:20:14+00:00";1913;131;8;8;7;2;4;4;7;3;1;5;6;5;6;6;4;4;10;6;4;6;3;5;4;8;4;1
4647320;"erikw/tmux-powerline";"Shell";"2012-06-13T06:51:01+00:00";1911;213;7;9;7;7;5;5;4;12;13;3;6;5;6;11;13;7;8;15;3;11;7;12;5;7;14;11
7006572;"magicmonty/bash-git-prompt";"Shell";"2012-12-04T20:44:35+00:00";1911;557;11;22;19;26;23;22;21;22;10;14;15;32;56;11;19;27;22;22;40;32;14;16;8;18;15;20
42318990;"ivacf/archi";"Java";"2015-09-11T16:13:34+00:00";1908;714;38;14;27;6;13;29;44;29;20;50;86;28;30;31;20;19;24;6;18;33;35;24;19;17;18;36
781300;"fetlife/rollout";"Ruby";"2010-07-18T04:25:36+00:00";1906;218;4;3;5;2;1;4;3;7;3;4;8;2;4;4;3;7;6;11;77;21;10;7;5;8;3;6
16822294;"VodkaBears/Remodal";"JavaScript";"2014-02-14T00:33:55+00:00";1906;560;15;19;18;20;18;18;17;12;16;13;16;19;18;11;104;25;22;22;31;13;21;17;19;20;22;14
24288133;"markushi/android-ui";"Java";"2014-09-21T10:23:53+00:00";1906;264;9;9;5;9;9;8;13;10;5;14;22;11;10;6;7;3;10;10;13;13;14;11;1;19;12;11
9559821;"jtyjty99999/mobileTech";"null";"2013-04-20T05:39:46+00:00";1905;348;4;8;7;20;20;13;7;23;10;8;10;14;12;10;10;5;18;7;9;16;28;19;18;16;16;20
1843047;"spring-projects/spring-mvc-showcase";"Java";"2011-06-03T15:36:55+00:00";1905;403;11;13;7;12;12;14;14;10;10;14;19;19;11;12;16;8;18;18;21;29;16;19;19;21;22;18
2195601;"ChatSecure/ChatSecure-iOS";"Objective-C";"2011-08-12T06:07:51+00:00";1905;339;15;27;8;14;8;12;16;12;14;10;11;18;17;8;5;2;17;10;18;18;10;19;8;19;12;11
40446628;"casesandberg/react-color";"JavaScript";"2015-08-09T18:45:30+00:00";1904;340;8;15;15;15;9;10;10;15;13;7;10;10;23;12;18;16;17;3;16;10;19;10;14;8;17;20
38981807;"callmecavs/jump.js";"JavaScript";"2015-07-12T23:18:24+00:00";1902;1899;0;0;0;1;230;1057;289;54;30;44;20;19;21;21;15;14;24;15;12;7;3;5;3;6;4;5
22059578;"ankane/pghero";"Ruby";"2014-07-21T09:56:02+00:00";1902;266;9;8;20;13;7;3;7;3;24;7;10;18;3;7;6;66;7;9;7;9;6;2;4;7;4;0
1535009;"kennethreitz/tablib";"Python";"2011-03-28T02:36:50+00:00";1902;305;10;9;4;7;8;3;8;3;1;5;4;11;10;7;26;57;23;26;6;14;15;11;6;10;14;7
15516827;"poole/poole";"CSS";"2013-12-29T23:39:18+00:00";1902;369;20;16;12;15;9;10;7;14;9;9;12;19;21;13;19;13;19;17;17;19;13;10;11;17;16;12
2493754;"amir20/phantomjs-node";"JavaScript";"2011-10-01T06:01:36+00:00";1901;338;13;10;9;14;10;8;12;10;14;9;12;13;12;9;4;10;21;12;17;18;16;14;17;15;23;16
3739481;"TheLevelUp/ZXingObjC";"Objective-C";"2012-03-16T14:09:18+00:00";1901;349;14;16;11;17;19;12;16;18;14;7;15;9;11;13;10;6;19;18;8;20;12;13;6;10;14;21
152894;"jsor/jcarousel";"JavaScript";"2009-03-17T16:38:47+00:00";1901;92;5;8;1;6;1;7;8;1;5;3;0;3;4;4;4;2;2;4;3;3;1;3;4;2;3;5
561616;"geddy/geddy";"JavaScript";"2010-03-14T07:14:00+00:00";1901;39;1;4;1;0;0;0;1;1;2;2;1;2;1;1;1;2;3;1;2;2;1;0;5;3;0;2
726541;"ruboto/ruboto";"Ruby";"2010-06-17T19:20:59+00:00";1899;91;3;4;4;6;6;5;2;0;6;11;2;3;4;4;2;3;5;4;1;3;4;3;1;1;1;3
4213474;"Humanizr/Humanizer";"C#";"2012-05-03T12:01:45+00:00";1899;394;5;18;7;17;6;17;6;66;28;12;16;20;12;11;28;13;10;14;12;20;9;7;8;12;13;7
20121600;"zoonooz/ZFDragableModalTransition";"Objective-C";"2014-05-24T04:02:39+00:00";1897;309;15;15;13;12;14;9;11;8;10;20;32;14;9;6;16;2;7;9;11;11;10;5;4;17;15;14
19128505;"btford/write-good";"JavaScript";"2014-04-25T00:15:20+00:00";1896;260;14;23;7;7;9;23;7;8;7;11;7;7;5;3;9;18;9;4;15;14;12;7;16;7;6;5
1557011;"paulirish/matchMedia.js";"JavaScript";"2011-04-01T19:26:21+00:00";1896;179;10;6;11;13;2;5;8;5;9;4;6;4;7;6;13;8;7;5;4;17;3;8;4;3;5;6
291056;"teambox/teambox";"Ruby";"2009-08-28T16:39:12+00:00";1896;42;0;7;2;0;2;0;1;0;2;3;0;2;0;3;2;1;2;1;2;1;2;1;3;0;4;1
5238231;"html5rocks/www.html5rocks.com";"HTML";"2012-07-30T21:35:16+00:00";1894;122;9;5;6;4;2;3;5;6;1;8;7;4;8;3;4;1;4;6;0;3;4;5;7;7;7;3
3003488;"anvaka/VivaGraphJS";"JavaScript";"2011-12-17T22:41:01+00:00";1894;415;7;11;22;66;5;0;14;6;5;7;7;87;34;15;14;10;14;23;13;9;2;7;8;9;8;12
2828239;"Jermolene/TiddlyWiki5";"JavaScript";"2011-11-22T14:26:07+00:00";1893;404;22;15;7;15;13;13;10;22;12;13;13;15;14;15;23;12;18;21;31;17;14;16;8;9;15;21
111558;"gh-unit/gh-unit";"Objective-C";"2009-01-21T04:42:01+00:00";1893;64;4;2;3;3;4;1;1;1;2;0;1;2;2;1;1;1;3;3;3;7;5;3;5;2;4;0
673267;"redis/hiredis";"C";"2010-05-18T15:10:01+00:00";1892;320;8;13;3;21;17;14;11;15;16;11;18;23;9;13;7;5;9;12;11;12;13;9;15;10;16;9
13099301;"lipis/flag-icon-css";"HTML";"2013-09-25T16:39:58+00:00";1892;724;14;24;27;23;15;21;12;13;13;17;22;28;14;37;27;24;28;37;22;27;28;37;26;18;93;77
18165661;"vulcand/vulcand";"Go";"2014-03-27T05:42:43+00:00";1891;299;8;8;11;14;11;19;6;12;12;6;16;13;14;25;14;4;10;16;10;6;9;11;8;16;11;9
8879986;"ioscreator/ioscreator";"Objective-C";"2013-03-19T14:04:17+00:00";1891;381;14;15;20;13;21;28;22;12;10;13;19;14;10;11;13;14;11;17;14;14;8;15;17;11;13;12
32787812;"gsdios/SDCycleScrollView";"Objective-C";"2015-03-24T09:07:13+00:00";1890;1322;99;47;48;34;39;64;46;44;51;29;99;37;62;50;22;5;41;37;45;61;50;56;56;81;63;56
24516405;"dogo/SCLAlertView";"Objective-C";"2014-09-26T21:46:58+00:00";1890;348;17;11;16;13;14;11;13;15;11;9;20;8;16;15;11;2;16;7;23;14;12;14;16;11;17;16
10413050;"jackocnr/intl-tel-input";"JavaScript";"2013-05-31T21:08:09+00:00";1890;365;14;14;10;18;11;8;19;10;19;8;13;16;19;10;16;12;19;15;16;16;12;13;15;11;12;19
8203555;"puikinsh/Bootstrap-Admin-Template";"JavaScript";"2013-02-14T17:00:22+00:00";1889;229;7;9;4;10;5;10;9;1;4;2;5;9;11;6;6;4;10;10;8;9;8;11;23;15;17;16
723980;"KnpLabs/snappy";"PHP";"2010-06-16T13:39:52+00:00";1889;276;9;15;7;7;8;5;7;10;7;9;13;14;17;11;7;14;18;13;14;14;15;5;16;4;10;7
1638524;"liuxinyu95/AlgoXY";"TeX";"2011-04-20T01:56:23+00:00";1888;225;5;6;7;6;11;7;8;3;4;5;9;11;4;7;5;9;11;10;8;9;7;9;11;25;15;13
31861681;"pheuter/essential-react";"JavaScript";"2015-03-08T19:10:15+00:00";1888;239;7;11;6;5;5;5;9;12;10;8;9;9;7;9;9;11;9;17;10;15;7;10;5;5;15;14
291884;"markevans/dragonfly";"Ruby";"2009-08-29T19:15:08+00:00";1887;89;5;6;0;6;7;6;3;6;4;2;2;2;3;5;3;2;2;3;1;2;2;3;2;7;2;3
510517;"razorjack/quicksand";"JavaScript";"2010-02-10T00:45:48+00:00";1887;47;1;4;2;1;1;0;2;1;1;2;7;3;0;1;2;2;1;1;1;1;2;4;1;2;2;2
41811496;"pakastin/deck-of-cards";"JavaScript";"2015-09-02T16:06:07+00:00";1887;107;5;5;6;4;6;3;4;7;2;5;8;4;5;6;2;3;6;0;2;5;2;4;8;0;4;1
137515;"padraic/mockery";"PHP";"2009-02-25T19:25:09+00:00";1886;207;11;7;8;7;9;4;5;12;7;8;7;10;8;13;6;8;6;5;13;10;13;6;3;7;10;4
33627494;"rsms/fb-mac-messenger";"Objective-C";"2015-04-08T19:24:26+00:00";1886;359;13;18;11;8;17;12;14;19;12;5;14;27;17;9;21;21;20;13;14;11;7;13;9;7;14;13
14027551;"overshare/overshare-kit";"Objective-C";"2013-10-31T20:26:44+00:00";1886;37;5;3;4;2;2;1;1;0;1;1;0;0;3;0;2;0;0;2;1;0;2;2;0;0;4;1
11646268;"edmodo/cropper";"Java";"2013-07-24T21:59:06+00:00";1885;387;23;11;15;16;18;17;12;22;19;8;15;17;12;18;10;8;15;12;15;19;12;17;13;9;23;11
13900913;"zenorocha/dracula-theme";"Emacs Lisp";"2013-10-27T12:39:02+00:00";1885;851;189;73;28;24;29;23;22;21;19;12;30;21;20;25;24;12;28;31;28;20;27;33;21;35;31;25
28723659;"ChristosChristofidis/awesome-deep-learning";"null";"2015-01-02T19:28:35+00:00";1885;920;17;44;31;31;26;32;27;29;25;50;29;36;42;31;43;34;20;43;45;62;41;29;42;41;29;41
1337406;"karmi/retire";"Ruby";"2011-02-07T11:32:05+00:00";1885;46;4;0;1;4;1;2;1;2;2;2;2;3;1;2;0;6;2;1;1;3;1;0;3;0;1;1
2356748;"androidquery/androidquery";"Java";"2011-09-09T17:00:40+00:00";1885;105;4;6;4;1;6;7;8;8;7;4;5;4;6;2;2;3;4;2;2;2;3;2;2;5;1;5
4890177;"sitespeedio/sitespeed.io";"JavaScript";"2012-07-04T19:17:10+00:00";1885;221;17;11;8;9;10;7;8;6;7;8;8;12;7;13;6;10;9;9;4;9;7;6;8;5;10;7
8490636;"romaonthego/RETableViewManager";"Objective-C";"2013-02-28T23:44:17+00:00";1885;329;41;11;3;14;13;15;15;12;9;6;9;20;11;21;10;6;5;14;11;12;15;11;8;14;10;13
7961991;"square/javapoet";"Java";"2013-02-01T16:56:30+00:00";1884;584;19;9;29;25;28;38;20;29;19;14;26;27;23;15;21;19;20;19;18;14;35;34;21;16;23;23
9524997;"glfw/glfw";"C";"2013-04-18T15:24:53+00:00";1884;426;11;7;10;15;14;11;16;9;19;16;16;7;15;18;13;15;45;17;26;21;19;9;16;18;17;26
18254029;"jaredsinclair/JTSImageViewController";"Objective-C";"2014-03-30T00:25:20+00:00";1884;374;17;13;23;19;14;16;20;12;14;19;12;21;18;3;12;9;12;13;13;12;10;11;17;9;12;23
15495333;"ocombe/ocLazyLoad";"JavaScript";"2013-12-28T16:29:05+00:00";1883;489;15;15;17;19;22;31;23;23;20;10;28;17;24;19;22;12;20;18;22;16;22;15;16;15;14;14
1903338;"mobz/elasticsearch-head";"JavaScript";"2011-06-16T00:49:07+00:00";1880;346;19;19;14;14;10;7;14;12;16;9;12;15;16;10;7;3;10;14;19;16;9;16;15;18;15;17
760468;"ideashower/ShareKit";"Objective-C";"2010-07-06T20:25:58+00:00";1880;14;0;1;1;1;1;0;0;2;2;2;0;0;0;0;0;0;0;0;1;0;0;0;1;0;1;1
6515538;"magomimmo/modern-cljs";"Clojure";"2012-11-03T02:20:48+00:00";1879;309;10;9;8;7;11;8;7;18;13;8;18;18;13;17;18;10;11;20;5;6;14;15;15;8;9;13
118996;"topfunky/hpple";"Objective-C";"2009-02-01T00:00:26+00:00";1878;335;14;13;17;13;13;9;12;8;14;12;8;8;32;18;4;5;6;9;18;10;21;18;13;13;16;11
326127;"jquerytools/jquerytools";"JavaScript";"2009-10-04T08:14:05+00:00";1878;15;0;1;1;0;0;0;2;0;0;1;0;0;1;1;1;0;0;0;0;1;0;5;0;1;0;0
462713;"lisa-lab/DeepLearningTutorials";"Python";"2010-01-07T18:42:37+00:00";1878;489;13;11;19;14;21;12;25;16;7;8;8;23;38;27;17;13;14;15;17;27;29;23;14;33;28;17
27892731;"mac-cain13/R.swift";"Swift";"2014-12-11T21:36:17+00:00";1878;1019;46;35;124;64;21;96;42;31;58;29;38;43;19;30;27;32;25;28;49;36;27;14;23;15;26;41
28449431;"scylladb/scylla";"C++";"2014-12-24T13:16:33+00:00";1877;609;51;43;30;18;21;18;24;22;12;18;20;41;22;14;14;11;17;12;16;13;14;10;19;31;27;71
1986474;"Robdel12/DropKick";"JavaScript";"2011-07-02T03:28:48+00:00";1877;30;0;1;3;1;1;0;3;1;0;1;2;3;1;0;1;0;1;1;2;0;0;0;1;1;1;5
3131959;"grangier/python-goose";"HTML";"2012-01-08T20:52:44+00:00";1877;296;10;13;15;14;6;5;10;10;12;15;7;23;14;8;9;8;13;6;14;16;9;18;7;14;6;14
9193949;"wallabag/wallabag";"PHP";"2013-04-03T12:21:14+00:00";1877;420;3;17;9;7;8;8;15;5;9;7;12;6;64;27;11;8;21;18;11;55;10;15;10;29;18;17
42125787;"PowerShell/Win32-OpenSSH";"C";"2015-09-08T16:47:33+00:00";1876;945;76;36;43;44;32;27;19;25;23;56;54;40;38;29;29;44;39;46;42;35;14;31;38;38;30;17
8711354;"tabulapdf/tabula";"CSS";"2013-03-11T19:28:51+00:00";1876;264;8;13;12;8;9;9;27;11;4;4;9;6;1;21;11;8;7;4;29;18;14;9;6;11;3;2
1501185;"CreateJS/TweenJS";"JavaScript";"2011-03-19T21:00:37+00:00";1876;215;8;7;9;13;9;5;8;14;7;8;13;12;5;10;8;8;6;9;11;10;13;3;6;5;6;2
32958241;"iSimar/HackerNews-React-Native";"JavaScript";"2015-03-26T23:54:59+00:00";1876;539;33;7;17;14;19;20;21;16;21;13;20;18;21;21;13;6;23;11;50;22;20;15;15;18;39;46
38782303;"donnemartin/dev-setup";"Python";"2015-07-08T21:59:38+00:00";1876;577;33;27;78;30;15;13;14;12;15;31;28;16;17;18;20;27;13;11;17;11;13;26;17;18;22;35
203438;"micha/resty";"HTML";"2009-05-17T22:48:44+00:00";1875;195;12;8;3;8;10;14;5;1;14;8;8;8;7;10;12;4;7;7;5;5;5;10;6;3;9;6
1432291;"Flotype/now";"JavaScript";"2011-03-02T20:34:14+00:00";1875;45;2;4;1;2;2;1;0;0;3;0;3;0;1;1;4;2;2;1;1;2;0;2;0;9;1;1
9784365;"ptwobrussell/Mining-the-Social-Web-2nd-Edition";"Ruby";"2013-05-01T02:32:45+00:00";1875;304;18;16;8;11;14;14;7;7;12;14;13;10;10;14;12;8;10;11;16;12;8;12;14;11;7;15
1951136;"mrclay/minify";"PHP";"2011-06-25T05:52:15+00:00";1875;275;7;12;7;14;20;7;10;10;9;5;8;7;9;10;7;10;11;7;19;15;9;11;21;8;6;16
3287;"scrooloose/nerdcommenter";"VimL";"2008-03-10T08:19:15+00:00";1874;233;10;11;14;15;8;12;4;6;8;4;11;4;9;5;10;10;13;12;10;12;10;9;8;6;12;0
49515;"troessner/reek";"Ruby";"2008-09-05T10:48:33+00:00";1873;316;13;8;36;23;5;13;8;3;5;7;13;6;22;9;5;7;7;10;13;10;31;8;7;9;4;34
1387097;"ded/script.js";"JavaScript";"2011-02-19T19:13:12+00:00";1871;259;8;9;6;11;11;10;10;7;11;12;9;8;9;7;6;4;12;15;12;5;12;8;13;13;19;12
10164495;"jnordberg/gif.js";"JavaScript";"2013-05-20T02:18:38+00:00";1871;159;7;6;5;6;5;9;10;2;3;12;4;2;4;8;8;10;7;7;6;6;8;5;4;4;7;4
6671099;"mnielsen/neural-networks-and-deep-learning";"Python";"2012-11-13T13:38:24+00:00";1871;775;23;25;30;34;20;41;24;34;30;48;28;21;29;29;21;23;13;19;20;45;33;33;34;35;48;35
5069156;"aui/artDialog";"JavaScript";"2012-07-16T15:19:22+00:00";1870;371;17;14;17;14;16;16;14;15;10;16;18;20;13;6;1;11;16;11;16;14;25;13;20;22;15;1
19428231;"1000ch/grd";"HTML";"2014-05-04T14:29:53+00:00";1870;1867;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1330;406;76;25;17;13
1394574;"WebDevStudios/Custom-Metaboxes-and-Fields-for-WordPress";"PHP";"2011-02-21T20:58:50+00:00";1870;74;2;3;2;3;2;2;4;2;5;2;3;3;4;4;2;3;5;4;2;3;0;1;7;4;2;0
2161666;"HansPinckaers/GrowingTextView";"Objective-C";"2011-08-05T17:37:18+00:00";1869;141;10;3;6;4;3;5;6;3;5;3;11;8;5;7;2;0;8;8;3;4;5;15;7;2;4;4
1571229;"acani/Chats";"SQLPL";"2011-04-05T08:32:55+00:00";1868;255;11;13;19;9;12;11;9;7;10;8;10;15;13;6;13;6;9;7;5;9;10;9;8;5;6;15
21315452;"Fooidge/PleaseJS";"JavaScript";"2014-06-29T03:00:00+00:00";1868;187;2;5;6;3;4;7;2;1;7;5;3;3;1;3;1;20;19;9;8;40;5;2;5;15;8;3
16096528;"audiokit/AudioKit";"Swift";"2014-01-21T08:16:07+00:00";1867;704;13;11;11;12;19;11;14;6;6;11;7;12;20;195;86;30;41;20;13;41;20;21;19;18;30;17
2557230;"tower/tower";"CoffeeScript";"2011-10-11T18:23:56+00:00";1867;18;0;1;1;1;0;0;6;1;1;0;2;1;1;0;0;0;0;0;1;0;0;0;2;0;0;0
16025084;"rockerhieu/emojicon";"Java";"2014-01-18T12:32:38+00:00";1866;523;24;20;16;11;10;36;19;13;24;45;18;18;19;21;12;8;26;16;27;30;21;18;18;18;18;17
2328181;"freebsd/freebsd";"C";"2011-09-05T12:55:55+00:00";1865;507;24;20;17;32;23;21;20;26;24;21;22;5;9;14;14;31;16;19;14;20;29;36;21;15;13;1
2658203;"rasmusbergpalm/DeepLearnToolbox";"Matlab";"2011-10-27T13:15:57+00:00";1865;364;20;12;16;12;13;8;13;9;13;11;9;22;17;19;4;5;15;10;17;23;21;17;7;16;23;12
1;"mojombo/grit";"Ruby";"2007-10-29T14:37:16+00:00";1865;33;1;3;0;0;1;1;4;1;2;2;1;0;0;0;2;0;0;1;2;5;4;1;1;1;0;0
1588997;"indutny/node-spdy";"JavaScript";"2011-04-08T20:13:05+00:00";1864;152;5;4;5;7;5;13;7;9;4;2;3;8;14;8;11;4;3;2;11;6;3;5;3;2;6;2
36560369;"xirong/my-git";"null";"2015-05-30T14:02:04+00:00";1864;471;14;15;15;18;6;14;9;14;14;10;20;16;17;11;11;2;19;18;34;23;27;22;29;20;26;47
39166950;"AliSoftware/SwiftGen";"Swift";"2015-07-15T23:58:44+00:00";1864;1396;326;325;69;48;56;47;23;27;48;16;39;21;21;34;20;18;24;58;34;28;26;24;8;14;24;18
10013861;"beworker/pinned-section-listview";"Java";"2013-05-12T13:22:19+00:00";1864;316;9;20;9;12;15;16;12;10;9;13;11;15;7;11;7;2;18;17;14;8;11;13;11;15;22;9
4780572;"hoodiehq/hoodie";"JavaScript";"2012-06-25T10:44:38+00:00";1864;144;4;7;10;9;7;3;10;6;6;3;4;3;11;11;2;2;4;4;5;8;2;4;4;6;8;1
2906168;"tj/consolidate.js";"JavaScript";"2011-12-03T17:57:10+00:00";1863;292;14;6;6;5;17;12;5;3;8;11;17;12;15;10;6;12;7;10;11;14;7;15;36;8;14;11
4223858;"mpospese/MPFoldTransition";"Objective-C";"2012-05-04T10:50:13+00:00";1863;71;4;6;3;2;3;4;1;2;2;4;4;0;2;2;2;0;3;3;5;6;2;3;0;6;1;1
32958;"kanwei/algorithms";"Ruby";"2008-07-10T09:55:11+00:00";1863;242;4;43;17;19;11;6;6;9;7;2;5;9;3;7;4;7;8;8;5;8;3;8;12;15;7;9
15242752;"ngReact/ngReact";"JavaScript";"2013-12-17T02:09:22+00:00";1863;332;14;16;20;12;19;18;16;12;8;13;17;15;6;15;15;9;8;12;8;11;15;12;8;11;12;10
38106431;"google/eddystone";"C";"2015-06-26T10:58:02+00:00";1863;484;17;23;18;24;19;18;26;11;4;6;13;31;19;11;15;31;19;13;21;19;17;14;26;16;34;19
8507859;"dcodeIO/protobuf.js";"JavaScript";"2013-03-01T18:46:54+00:00";1862;443;23;21;15;18;15;24;15;18;10;8;17;19;17;16;15;13;18;13;23;12;16;25;19;15;26;12
19943999;"romannurik/AndroidAssetStudio";"JavaScript";"2014-05-19T14:02:00+00:00";1862;513;22;20;20;13;17;20;17;16;22;17;21;21;24;21;11;19;21;22;27;31;28;21;16;23;17;6
9982892;"Block8/PHPCI";"JavaScript";"2013-05-10T14:17:41+00:00";1862;187;5;11;8;7;9;7;9;7;7;3;13;8;5;10;5;7;11;7;9;6;2;5;6;4;5;11
44432672;"gontovnik/DGElasticPullToRefresh";"Swift";"2015-10-17T10:20:50+00:00";1861;1196;329;141;86;59;26;32;32;24;24;23;33;35;43;19;30;15;33;23;19;21;19;23;23;19;32;33
977244;"MacRuby/MacRuby";"Ruby";"2010-10-10T22:31:20+00:00";1861;28;1;3;1;1;0;1;3;2;0;1;2;4;0;1;0;0;1;1;1;2;1;0;0;0;0;2
8124664;"stampit-org/stampit";"JavaScript";"2013-02-10T16:20:49+00:00";1860;467;18;24;24;20;16;13;12;26;16;26;27;25;37;19;13;11;9;12;6;18;17;10;19;18;17;14
3631697;"tsuru/tsuru";"Go";"2012-03-05T21:41:08+00:00";1860;261;11;16;7;8;9;17;8;8;12;5;4;8;6;16;12;13;15;17;12;10;4;8;16;5;7;7
1650371;"BorisMoore/jsrender";"JavaScript";"2011-04-22T16:29:45+00:00";1859;204;12;5;8;11;3;7;2;8;9;5;14;10;14;11;7;6;9;10;5;3;6;4;13;6;8;8
2604249;"FasterXML/jackson";"null";"2011-10-19T05:28:40+00:00";1859;467;18;19;22;20;21;24;22;25;18;13;22;12;19;14;12;11;20;14;11;25;15;21;15;17;16;21
8411137;"Tribler/tribler";"Python";"2013-02-25T14:51:58+00:00";1859;164;13;10;5;4;5;0;1;5;7;11;6;7;6;4;11;10;3;9;6;5;10;14;1;5;5;1
8061175;"amoffat/bootstrap-application-wizard";"JavaScript";"2013-02-06T22:03:46+00:00";1856;63;2;2;0;3;3;2;3;2;1;6;3;3;1;2;5;1;1;4;5;1;1;4;4;1;0;3
9114826;"catfan/Medoo";"PHP";"2013-03-30T11:20:52+00:00";1856;348;11;15;10;16;8;16;27;19;39;13;13;9;19;11;8;7;12;16;5;15;14;9;9;8;8;11
5635061;"mattt/GroundControl";"Objective-C";"2012-08-31T23:13:59+00:00";1853;215;6;11;9;13;4;12;8;5;4;6;9;3;5;8;2;5;4;2;50;14;8;9;5;3;4;6
131505;"seattlerb/minitest";"Ruby";"2009-02-18T07:40:21+00:00";1853;203;14;7;5;7;13;10;11;9;4;10;9;8;18;13;4;10;2;5;3;6;6;5;5;10;6;3
4529935;"michaelficarra/CoffeeScriptRedux";"CoffeeScript";"2012-06-02T14:51:24+00:00";1852;74;3;3;5;5;4;7;4;3;1;3;3;3;2;5;2;3;2;0;5;1;2;0;1;2;3;2
35510454;"andreamazz/BubbleTransition";"Swift";"2015-05-12T20:16:25+00:00";1852;640;19;20;15;17;18;12;6;10;19;14;27;13;26;14;21;27;92;31;22;26;80;23;33;16;20;19
16194327;"adamschwartz/magic-of-css";"HTML";"2014-01-24T03:50:52+00:00";1852;171;4;4;5;2;9;18;6;3;11;5;5;9;14;4;6;2;8;6;2;11;8;8;6;3;6;6
5198041;"Netflix/eureka";"Java";"2012-07-26T22:23:07+00:00";1851;568;22;19;12;19;27;16;19;37;24;17;24;18;25;22;23;14;27;18;22;14;21;16;27;32;23;30
6768710;"redmine/redmine";"Ruby";"2012-11-19T22:47:09+00:00";1851;306;14;13;14;14;15;10;11;8;5;11;9;13;9;17;10;10;10;10;12;8;11;13;12;9;21;17
25480048;"xat/castnow";"JavaScript";"2014-10-20T18:20:19+00:00";1850;352;19;14;13;13;12;15;9;29;20;17;14;12;11;16;11;8;12;10;10;13;20;10;24;9;11;0
19681341;"mdo/wtf-forms";"CSS";"2014-05-12T00:43:19+00:00";1849;131;1;10;7;6;6;5;4;3;1;1;9;7;5;6;7;6;5;1;4;12;6;6;1;5;4;3
2536618;"top-think/thinkphp";"PHP";"2011-10-08T03:25:03+00:00";1849;493;18;21;19;18;21;18;21;23;20;21;24;18;12;13;17;7;12;18;19;20;32;15;16;30;20;20
383715;"danvk/dygraphs";"JavaScript";"2009-11-24T10:26:21+00:00";1849;204;7;8;2;7;3;1;6;5;10;6;10;2;6;8;11;7;11;3;7;10;8;6;31;12;8;9
42408804;"containous/traefik";"Go";"2015-09-13T19:04:02+00:00";1849;725;29;15;22;24;27;16;22;11;12;8;12;16;24;19;32;31;50;33;27;27;17;21;25;39;38;128
44896762;"ChenYilong/CYLTabBarController";"Objective-C";"2015-10-25T04:43:55+00:00";1849;1690;712;149;68;37;45;29;29;21;11;17;35;17;20;55;12;8;12;70;61;17;16;22;78;63;55;31
45404908;"matt-curtis/Fluid-for-Sketch";"Objective-C";"2015-11-02T15:57:29+00:00";1849;1849;908;249;96;58;49;41;27;18;51;37;45;17;29;24;7;19;30;18;16;14;15;31;15;10;24;1
17033786;"mattt/Ono";"Objective-C";"2014-02-20T20:05:54+00:00";1848;240;8;8;13;17;8;16;14;13;6;6;8;9;12;9;4;2;8;11;7;14;5;9;5;8;14;6
7248956;"ValveSoftware/steam-for-linux";"null";"2012-12-19T23:08:06+00:00";1848;136;4;7;1;6;5;2;4;4;3;9;12;7;6;3;3;10;10;5;4;1;6;5;3;3;4;9
8296218;"yairEO/fancyInput";"CSS";"2013-02-19T18:10:33+00:00";1848;50;2;2;1;1;1;1;1;1;1;0;0;0;2;7;2;2;1;4;2;3;1;8;2;3;1;1
6002151;"sobri909/MGBoxKit";"Objective-C";"2012-09-28T19:38:14+00:00";1847;67;5;2;1;3;0;0;1;5;3;0;2;11;1;1;1;3;5;1;2;1;2;4;0;5;2;6
44397318;"eBay/fabio";"Go";"2015-10-16T16:25:43+00:00";1847;1408;375;173;53;175;78;38;24;31;25;8;38;35;16;12;15;16;47;21;22;44;23;24;13;10;34;58
6869690;"dresende/node-orm2";"JavaScript";"2012-11-26T17:49:45+00:00";1846;305;23;7;7;12;13;17;11;5;7;20;16;9;9;18;13;8;19;9;9;15;14;14;11;8;7;4
30108534;"saulmm/Material-Movies";"Java";"2015-01-31T09:52:23+00:00";1846;545;39;16;28;52;27;31;20;11;15;23;27;25;22;23;15;14;16;18;30;11;17;14;13;12;13;13
2833881;"beefproject/beef";"JavaScript";"2011-11-23T06:53:25+00:00";1846;418;7;16;8;11;11;14;18;19;10;9;16;17;20;17;15;14;28;14;10;17;21;16;32;19;12;27
4173871;"ring-clojure/ring";"Clojure";"2012-04-29T11:15:06+00:00";1844;247;10;11;9;14;9;11;11;13;8;7;6;7;8;10;16;5;12;8;8;7;14;8;7;13;6;9
44104712;"donnemartin/awesome-aws";"Python";"2015-10-12T12:02:47+00:00";1844;474;80;33;14;27;18;17;14;15;37;16;15;7;14;15;11;16;19;10;12;14;10;11;12;22;15;0
35981025;"stonesam92/ChitChat";"Objective-C";"2015-05-21T00:12:24+00:00";1843;492;30;18;16;20;19;17;24;21;23;7;42;24;19;17;15;13;12;20;15;16;19;12;19;20;14;20
1383170;"nodegit/nodegit";"JavaScript";"2011-02-18T16:42:46+00:00";1843;504;61;19;18;15;12;23;14;28;8;11;16;24;23;12;20;17;14;13;16;11;28;16;20;29;20;16
40903276;"hongyangAndroid/okhttp-utils";"Java";"2015-08-17T14:53:29+00:00";1842;1467;35;90;88;60;42;45;72;59;42;54;63;86;50;27;9;41;56;75;68;65;65;63;52;82;67;11
6247705;"stretchr/testify";"Go";"2012-10-16T16:43:17+00:00";1841;483;15;18;8;16;13;22;24;16;17;11;17;16;8;27;13;18;15;19;22;19;18;24;30;22;24;31
5279985;"fivesheep/chnroutes";"Python";"2012-08-03T01:26:53+00:00";1840;323;9;15;13;10;20;16;18;13;11;8;12;14;9;9;14;6;18;13;6;7;17;16;11;18;11;9
3925242;"bkaradzic/bgfx";"C++";"2012-04-04T03:39:04+00:00";1840;526;12;15;13;42;13;21;13;20;10;19;21;15;16;20;21;31;36;36;15;16;20;16;12;25;17;31
41032178;"google/binnavi";"Java";"2015-08-19T12:20:24+00:00";1840;527;9;5;3;6;11;6;2;14;23;12;8;4;10;6;6;4;2;8;8;24;153;156;22;12;7;6
2622727;"kevinsawicki/http-request";"Java";"2011-10-21T19:54:58+00:00";1839;255;10;6;5;9;11;3;6;14;7;7;11;17;15;6;10;5;10;13;11;19;5;10;15;5;11;14
10696042;"davidjbradshaw/iframe-resizer";"JavaScript";"2013-06-14T19:18:32+00:00";1839;401;14;20;22;9;16;10;20;9;12;10;20;19;13;16;18;14;17;16;19;16;17;16;13;17;18;10
11102909;"buaazp/zimg";"C";"2013-07-01T18:10:12+00:00";1839;107;6;7;3;5;2;3;5;6;6;8;5;3;3;3;0;4;5;4;4;7;2;5;3;3;4;1
15397085;"avast/android-butterknife-zelezny";"Java";"2013-12-23T14:24:08+00:00";1839;487;16;13;12;30;9;16;12;21;17;18;30;22;18;19;8;17;16;23;22;20;21;23;31;30;19;4
14173176;"EsotericSoftware/kryo";"HTML";"2013-11-06T13:24:03+00:00";1838;448;13;14;12;14;20;22;16;17;9;11;34;18;10;17;22;9;27;9;14;13;27;16;16;24;25;19
14964923;"olefredrik/FoundationPress";"PHP";"2013-12-05T20:31:08+00:00";1838;340;18;15;9;25;8;15;17;17;5;8;15;8;15;6;14;14;19;18;16;7;13;10;16;11;13;8
9360778;"wrobstory/vincent";"Python";"2013-04-11T02:44:53+00:00";1837;345;6;3;3;4;4;8;3;6;7;4;5;5;1;2;9;2;5;8;9;0;8;5;13;4;4;217
19102739;"zxlie/WeixinApi";"HTML";"2014-04-24T09:20:17+00:00";1837;164;5;6;6;4;7;5;4;4;9;7;10;8;7;4;4;3;8;9;9;5;7;8;5;4;7;9
10489882;"nginx-boilerplate/nginx-boilerplate";"Nginx";"2013-06-04T22:05:46+00:00";1836;127;2;2;0;2;0;3;1;1;3;21;7;7;3;7;12;6;4;6;4;6;2;3;3;12;4;6
1419138;"jakubpawlowicz/clean-css";"JavaScript";"2011-02-27T21:05:18+00:00";1836;296;14;13;8;11;17;15;11;4;10;9;7;9;16;12;11;5;9;12;7;15;11;12;19;14;9;16
5683140;"NLPchina/ansj_seg";"Java";"2012-09-05T05:56:24+00:00";1834;367;11;10;12;9;15;17;18;9;12;9;13;12;15;16;4;4;5;17;22;21;23;19;16;22;13;23
31394531;"RickWong/react-isomorphic-starterkit";"JavaScript";"2015-02-26T23:35:40+00:00";1833;583;23;17;30;31;23;26;22;19;21;29;34;26;25;22;14;28;27;23;18;20;20;19;13;16;14;23
17154573;"php-pm/php-pm";"PHP";"2014-02-24T23:25:40+00:00";1833;1292;8;12;3;2;6;5;1;1;4;7;11;8;6;2;6;5;8;4;5;6;534;367;89;39;65;88
3238243;"Fyrd/caniuse";"JavaScript";"2012-01-22T05:30:41+00:00";1833;378;16;22;11;12;14;19;14;14;6;11;19;19;13;8;18;16;10;14;17;13;14;18;16;21;9;14
3912538;"alexbw/novocaine";"Objective-C";"2012-04-02T23:00:09+00:00";1832;149;7;8;6;6;4;6;5;5;3;2;8;5;3;4;10;8;10;5;8;11;2;9;0;2;4;8
17341429;"liabru/jquery-match-height";"JavaScript";"2014-03-02T16:28:24+00:00";1832;344;14;17;13;11;11;17;15;19;7;5;13;15;19;16;14;16;10;9;6;13;11;14;14;16;10;19
8239165;"PrideChung/FontAwesomeKit";"Objective-C";"2013-02-16T17:44:05+00:00";1831;395;36;13;17;25;13;13;16;13;13;12;11;25;12;17;12;10;10;15;16;10;12;19;11;17;14;13
17161821;"t32k/stylestats";"JavaScript";"2014-02-25T04:53:08+00:00";1830;67;4;6;1;3;0;2;0;1;1;3;7;5;2;0;5;3;2;2;5;1;2;6;0;0;3;3
1857825;"s3tools/s3cmd";"Python";"2011-06-07T02:08:24+00:00";1830;258;11;2;5;4;14;6;7;13;6;9;5;10;11;9;15;9;18;12;12;13;16;9;9;11;8;14
14414107;"danielgtaylor/aglio";"CoffeeScript";"2013-11-15T03:24:36+00:00";1830;521;26;17;27;18;11;16;16;21;9;8;12;19;22;25;37;26;27;14;22;21;20;20;10;26;17;34
5374914;"NanoHttpd/nanohttpd";"Java";"2012-08-10T21:52:42+00:00";1829;438;31;44;21;17;10;16;24;13;27;15;13;10;15;10;16;8;21;10;16;11;16;10;21;20;7;16
780266;"Leonidas-from-XIV/node-xml2js";"CoffeeScript";"2010-07-17T09:05:57+00:00";1829;341;20;11;15;15;4;10;12;11;5;10;11;14;18;16;10;8;21;15;14;15;14;19;15;13;14;11
3566571;"bcosca/fatfree";"PHP";"2012-02-28T00:35:21+00:00";1827;156;5;5;9;9;4;5;8;4;2;4;5;8;12;4;9;5;4;8;4;8;9;3;7;3;5;7
2458933;"iambus/xunlei-lixian";"Python";"2011-09-26T08:16:26+00:00";1826;121;5;16;3;3;4;6;2;4;5;1;0;4;1;4;1;5;7;2;5;9;6;6;4;6;10;2
21282280;"Khan/style-guides";"Shell";"2014-06-27T16:40:17+00:00";1826;547;181;76;52;33;32;34;11;16;5;7;6;9;6;5;8;8;8;10;7;5;5;7;3;5;4;4
9056142;"puniverse/quasar";"Java";"2013-03-27T14:51:24+00:00";1825;557;15;17;14;6;12;15;13;7;13;12;9;9;173;62;11;12;17;20;21;17;18;17;15;7;18;7
1824050;"Wizcorp/phonegap-facebook-plugin";"Java";"2011-05-31T01:02:23+00:00";1825;145;5;10;11;4;4;5;3;4;5;5;5;8;7;4;8;2;7;2;6;5;9;5;9;6;4;2
2579069;"okfn/recline";"JavaScript";"2011-10-14T21:44:30+00:00";1824;70;2;4;5;3;1;3;1;2;4;1;5;4;2;4;2;3;2;2;2;4;2;1;1;3;4;3
10924145;"nicolaskruchten/pivottable";"JavaScript";"2013-06-25T00:34:52+00:00";1824;299;10;13;25;10;14;18;4;8;8;3;10;8;21;12;12;10;16;10;11;16;5;11;10;11;13;10
775386;"qTip2/qTip2";"JavaScript";"2010-07-14T20:41:34+00:00";1824;97;4;4;3;0;3;6;2;9;2;2;5;2;4;5;2;3;1;6;6;3;6;4;3;5;3;4
812328;"jeffkaufman/icdiff";"Python";"2010-08-02T13:55:38+00:00";1824;119;3;5;4;2;4;7;4;4;2;6;1;2;5;5;6;6;8;9;8;2;11;6;3;2;4;0
3180884;"peterbraden/node-opencv";"C++";"2012-01-14T22:59:50+00:00";1823;319;11;9;17;12;10;16;7;9;14;9;8;10;9;9;18;12;13;18;11;8;16;10;12;17;12;22
29575447;"paulirish/memory-stats.js";"JavaScript";"2015-01-21T06:34:33+00:00";1823;138;7;2;6;1;1;6;1;5;1;39;24;7;5;3;2;6;2;2;1;2;2;1;2;4;3;3
37496940;"oarrabi/OAStackView";"Objective-C";"2015-06-15T23:35:18+00:00";1823;427;25;17;21;24;13;19;18;14;14;8;12;15;19;20;9;7;15;17;18;13;24;11;20;29;11;14
29782400;"h6ah4i/android-advancedrecyclerview";"Java";"2015-01-24T16:14:39+00:00";1822;743;18;35;40;25;29;29;25;42;17;22;22;27;22;20;28;16;27;21;31;21;35;41;36;38;34;42
28538501;"STRML/react-grid-layout";"JavaScript";"2014-12-27T14:28:40+00:00";1821;722;30;15;38;25;20;26;31;11;12;8;19;22;17;26;13;31;35;28;24;23;66;39;41;47;30;45
2655877;"postaljs/postal.js";"JavaScript";"2011-10-27T04:40:05+00:00";1821;217;9;5;9;5;1;7;13;6;4;6;6;9;12;8;8;13;15;11;10;9;10;7;8;7;10;9
7705565;"brandonhilkert/sucker_punch";"Ruby";"2013-01-19T16:34:19+00:00";1821;269;3;6;8;2;3;7;2;12;9;7;16;9;12;37;7;10;33;22;11;13;10;8;5;4;6;7
22585805;"enaqx/awesome-pentest";"null";"2014-08-03T23:13:53+00:00";1820;547;37;18;15;13;10;8;15;10;19;12;15;14;20;17;14;13;21;17;10;16;27;28;30;22;91;35
610547;"velesin/jasmine-jquery";"JavaScript";"2010-04-14T18:08:32+00:00";1820;116;6;7;1;9;1;7;9;6;3;2;4;5;3;7;3;5;9;3;2;3;3;4;0;3;7;4
1774509;"joehewitt/scrollability";"JavaScript";"2011-05-20T02:24:43+00:00";1820;15;0;1;0;0;1;1;0;0;1;0;1;0;0;2;0;0;3;0;0;1;0;0;0;0;4;0
41367342;"gajus/react-css-modules";"JavaScript";"2015-08-25T14:15:22+00:00";1820;907;35;32;20;43;44;39;23;23;29;17;45;32;31;26;32;22;35;43;52;47;43;31;46;35;35;47
7512484;"ArduPilot/ardupilot";"C++";"2013-01-09T00:58:52+00:00";1819;379;10;18;10;13;16;14;20;17;10;13;19;14;7;18;13;18;14;12;18;11;16;16;20;12;18;12
19696006;"playcanvas/engine";"JavaScript";"2014-05-12T11:24:30+00:00";1818;286;9;11;10;6;31;8;10;8;7;16;9;10;12;14;10;17;11;7;11;12;8;14;9;16;9;1
10999192;"youyudehexie/node123";"null";"2013-06-27T14:36:36+00:00";1818;374;10;18;12;24;26;11;19;11;12;18;15;19;20;14;6;7;15;12;10;20;22;12;9;11;7;14
489928;"ciaranj/node-oauth";"JavaScript";"2010-01-26T22:22:12+00:00";1818;171;1;7;8;8;15;8;7;5;3;6;5;5;9;9;7;4;7;5;8;12;8;4;5;3;5;7
38110583;"JulienGenoud/android-percent-support-lib-sample";"Java";"2015-06-26T12:44:38+00:00";1817;396;8;16;14;23;32;28;13;13;12;18;17;11;15;9;7;3;17;13;13;18;18;18;15;15;13;17
3354338;"Todd-Davies/ProgressWheel";"Java";"2012-02-04T18:13:30+00:00";1817;242;15;8;8;11;17;10;14;6;6;2;8;8;8;9;3;2;8;7;7;8;12;7;7;18;12;21
1613665;"jkaving/intellij-colors-solarized";"Shell";"2011-04-14T10:41:53+00:00";1816;304;12;10;10;12;7;14;9;15;8;7;10;9;21;13;18;9;13;9;19;9;15;13;11;9;10;12
35777740;"icanzilb/EasyAnimation";"Swift";"2015-05-17T18:36:03+00:00";1816;433;35;19;20;14;13;12;22;15;17;12;7;10;18;16;13;12;26;16;7;24;20;23;12;15;15;20
4237727;"panique/huge";"PHP";"2012-05-06T01:04:43+00:00";1814;142;10;9;6;6;5;2;5;9;5;2;3;5;4;5;2;4;8;5;2;6;6;8;7;3;7;8
29458939;"dasdom/BreakOutToRefresh";"Swift";"2015-01-19T07:27:38+00:00";1813;418;7;8;4;5;10;19;8;6;9;12;9;8;6;7;2;6;78;18;138;15;9;6;12;9;5;2
32707901;"electron-userland/electron-packager";"JavaScript";"2015-03-23T02:54:14+00:00";1813;1101;49;29;24;31;20;35;26;25;32;25;37;39;68;54;99;39;59;63;43;38;36;61;45;39;35;50
647892;"jakerella/jquery-mockjax";"JavaScript";"2010-05-05T06:18:23+00:00";1813;144;7;7;3;7;9;7;9;4;3;4;6;8;8;5;1;4;8;7;5;6;2;4;7;5;7;1
6365284;"contiki-os/contiki";"C";"2012-10-24T05:59:36+00:00";1811;265;11;14;10;6;9;6;8;17;13;12;10;9;15;14;6;4;13;8;14;8;9;8;14;10;6;11
14037931;"angular-ui-tree/angular-ui-tree";"JavaScript";"2013-11-01T07:28:24+00:00";1811;354;15;26;18;17;18;14;6;11;6;6;14;13;14;12;14;11;14;7;14;13;17;10;20;12;16;16
11906109;"rFlex/SCRecorder";"Objective-C";"2013-08-05T18:55:14+00:00";1810;487;18;13;20;39;13;16;15;33;26;19;14;22;12;19;8;21;20;22;31;30;17;15;2;26;15;1
42488903;"aframevr/aframe";"JavaScript";"2015-09-15T02:04:40+00:00";1810;1789;0;0;0;0;0;0;0;540;349;81;88;43;24;35;14;32;29;72;72;43;47;58;79;58;43;82
44887812;"jamesob/desk";"Shell";"2015-10-24T22:42:23+00:00";1809;1590;354;48;589;432;42;16;11;17;7;7;4;2;5;3;2;8;8;3;7;7;2;3;5;5;2;1
303975;"clientIO/joint";"JavaScript";"2009-09-11T11:17:53+00:00";1809;163;7;6;2;4;3;5;6;8;7;5;6;6;6;5;1;9;8;10;6;2;8;6;20;4;5;8
1459486;"JetBrains/ideavim";"Java";"2011-03-09T15:22:27+00:00";1809;414;13;17;19;10;16;17;21;13;20;12;17;16;17;17;18;12;29;10;14;9;20;12;16;18;11;20
1569010;"ender-js/Ender";"JavaScript";"2011-04-04T20:43:08+00:00";1809;43;2;1;1;2;3;3;6;1;2;1;4;0;2;0;0;0;1;1;4;3;2;0;1;0;0;3
14224695;"sequelpro/sequelpro";"Objective-C";"2013-11-08T05:27:37+00:00";1807;495;8;17;14;21;11;13;11;10;17;9;21;7;15;17;22;28;35;45;12;18;16;11;19;64;24;10
108536;"feedjira/feedjira";"Ruby";"2009-01-16T04:02:30+00:00";1807;63;1;4;3;4;2;2;3;5;2;1;1;3;4;0;2;0;5;4;2;2;1;5;1;0;4;2
580566;"sehmaschine/django-grappelli";"HTML";"2010-03-26T12:25:59+00:00";1807;167;3;7;5;12;6;5;3;4;5;10;5;6;8;8;2;6;5;12;10;10;7;6;9;4;6;3
8986217;"koreader/koreader";"Lua";"2013-03-24T13:09:42+00:00";1807;383;33;16;9;14;18;9;13;11;6;14;19;11;13;11;18;20;19;17;14;18;12;9;11;11;20;17
19429698;"WhisperSystems/Signal-iOS";"C";"2014-05-04T15:42:40+00:00";1807;628;17;72;25;24;14;51;19;9;24;28;13;23;16;15;11;6;14;55;32;16;21;24;19;52;18;10
16038543;"soulwire/fit.js";"JavaScript";"2014-01-19T02:27:45+00:00";1806;48;3;3;0;3;1;3;1;2;3;0;1;1;0;0;1;7;1;1;5;2;3;2;2;1;1;1
9654171;"gritzko/swarm";"JavaScript";"2013-04-24T17:58:24+00:00";1806;297;13;31;10;12;8;19;19;27;13;10;14;7;9;3;13;8;15;21;10;15;4;3;4;2;4;3
9764362;"apotonick/reform";"Ruby";"2013-04-30T05:02:35+00:00";1806;157;10;5;5;8;5;4;7;5;10;6;5;7;10;5;9;5;6;4;4;7;8;9;2;4;5;2
15010937;"foru17/front-end-collect";"JavaScript";"2013-12-07T18:48:54+00:00";1805;551;17;17;25;16;15;24;20;21;24;14;11;22;22;26;12;6;20;24;32;20;32;28;30;22;20;31
688157;"devbridge/jQuery-Autocomplete";"JavaScript";"2010-05-26T21:38:36+00:00";1805;293;10;11;5;13;13;15;15;13;4;7;11;14;14;14;11;6;6;12;16;10;10;9;10;13;10;21
25940829;"google/nogotofail";"Python";"2014-10-29T20:50:54+00:00";1804;163;1;7;2;1;35;14;8;7;6;8;6;7;3;7;5;2;3;6;5;5;4;5;2;4;3;7
41922238;"ChenYilong/ParseSourceCodeStudy";"Objective-C";"2015-09-04T15:08:12+00:00";1804;1794;211;550;84;39;32;34;26;18;12;14;10;22;291;145;64;13;34;26;26;17;21;22;20;10;23;30
21233191;"ipfs/go-ipfs";"Go";"2014-06-26T08:14:34+00:00";1804;572;28;18;20;15;16;21;21;23;46;12;15;18;8;27;14;20;40;21;10;19;16;77;26;14;12;15
29792543;"jonathanslenders/pyvim";"Python";"2015-01-24T21:38:35+00:00";1803;320;20;7;5;3;2;6;2;6;1;37;83;25;12;14;7;5;14;7;5;9;5;21;3;7;3;11
1812190;"russross/blackfriday";"Go";"2011-05-27T22:28:58+00:00";1803;295;10;18;8;13;17;7;8;9;20;13;13;8;6;15;6;6;11;14;12;14;14;5;13;15;11;9
20609191;"mephux/komanda";"JavaScript";"2014-06-08T04:23:33+00:00";1802;140;2;5;1;1;1;0;93;6;2;0;2;0;2;1;2;3;2;1;1;0;2;2;5;2;2;2
480080;"openresty/openresty";"C";"2010-01-20T03:57:59+00:00";1802;758;11;14;17;19;19;21;20;18;12;178;58;17;16;28;27;24;23;19;22;27;44;35;18;21;26;24
849692;"ZipArchive/ZipArchive";"C";"2010-08-19T20:28:21+00:00";1802;456;18;15;18;15;21;21;15;10;19;18;14;21;15;17;13;10;17;22;12;22;15;21;18;19;22;28
4882726;"Sephiroth87/ODRefreshControl";"Objective-C";"2012-07-04T09:22:14+00:00";1802;208;12;7;7;12;5;10;13;10;4;3;3;4;7;5;10;1;2;6;16;15;8;12;8;7;9;12
17781107;"geelen/x-gif";"HTML";"2014-03-15T17:29:34+00:00";1801;87;7;2;2;3;1;5;3;2;1;3;5;3;3;6;1;3;7;5;8;7;1;3;2;1;0;3
29143975;"leichunfeng/MVVMReactiveCocoa";"Objective-C";"2015-01-12T16:12:54+00:00";1801;1053;21;15;22;23;19;35;20;36;22;221;56;25;21;8;3;21;14;60;24;112;75;87;31;42;36;4
3342539;"ChiperSoft/Kalendae";"JavaScript";"2012-02-03T07:26:02+00:00";1800;62;1;3;0;4;3;3;2;2;0;0;1;5;8;1;2;1;2;2;2;5;2;1;4;3;4;1
1932;"dchelimsky/rspec";"Ruby";"2008-02-29T23:32:44+00:00";1800;26;1;1;1;1;3;1;1;2;1;0;1;1;0;0;0;2;1;2;1;3;0;1;0;1;1;0
1578548;"mozilla/persona";"JavaScript";"2011-04-06T18:28:20+00:00";1799;114;3;3;4;0;2;3;13;4;7;0;2;35;8;4;5;3;0;2;2;4;2;3;0;1;2;2
16226063;"facebook/conceal";"Java";"2014-01-25T06:22:49+00:00";1798;353;23;15;13;11;8;19;12;14;11;4;15;12;16;13;9;5;15;11;14;14;14;14;12;24;18;17
2918243;"interconnectit/Search-Replace-DB";"PHP";"2011-12-05T17:09:20+00:00";1797;212;10;8;8;11;7;8;14;6;4;7;4;10;15;15;12;9;7;9;9;8;4;6;7;5;8;1
854624;"allmarkedup/purl";"JavaScript";"2010-08-22T12:08:06+00:00";1797;61;1;1;3;5;3;3;5;0;5;1;1;2;4;4;0;2;3;0;3;2;3;2;1;1;2;4
13269483;"MojoJolo/textteaser";"Scala";"2013-10-02T11:36:18+00:00";1797;54;2;1;3;7;2;3;3;5;1;0;1;0;4;1;2;0;0;1;5;2;2;1;2;0;4;2
29371034;"micro/micro";"Go";"2015-01-16T22:35:14+00:00";1796;1697;9;6;6;7;3;12;3;3;7;110;323;22;18;32;57;14;29;26;250;27;15;489;73;49;44;63
9514413;"ankane/groupdate";"Ruby";"2013-04-18T05:39:03+00:00";1795;205;8;11;10;9;12;12;5;4;5;5;6;8;9;9;9;12;10;10;4;6;6;7;12;2;4;10
6636672;"unconed/MathBox.js";"JavaScript";"2012-11-11T08:17:04+00:00";1795;59;3;2;4;1;2;3;1;4;0;1;2;1;4;3;1;1;2;1;2;1;6;6;3;3;0;2
4755480;"tjerkw/Android-SlideExpandableListView";"Java";"2012-06-22T20:28:16+00:00";1794;163;11;7;7;6;2;7;8;10;5;5;6;7;7;2;7;0;11;7;6;7;4;6;3;5;5;12
26239715;"LaunchKit/SketchToAppStore";"null";"2014-11-05T21:04:33+00:00";1794;289;9;22;13;5;6;12;10;12;7;7;15;7;10;14;13;9;19;14;9;11;12;7;9;7;8;22
19935788;"tmux-plugins/tpm";"Shell";"2014-05-19T09:18:38+00:00";1794;529;26;23;17;16;14;19;18;18;12;19;20;18;23;37;16;19;19;21;16;27;28;25;33;30;15;0
714959;"ervandew/supertab";"VimL";"2010-06-11T03:28:37+00:00";1794;246;14;12;5;8;10;7;10;11;10;9;10;13;10;6;9;7;9;10;13;12;13;5;8;12;4;9
1271583;"jokkedk/webgrind";"Python";"2011-01-19T17:13:31+00:00";1794;163;5;10;12;8;2;7;7;9;2;2;3;3;8;10;4;4;4;6;10;8;8;4;4;8;8;7
43891800;"forkingdog/FDStackView";"Objective-C";"2015-10-08T13:52:42+00:00";1793;654;57;61;52;34;29;26;25;20;12;15;18;21;21;32;23;5;18;30;28;11;23;25;21;10;17;20
31442355;"Netflix/vector";"JavaScript";"2015-02-27T22:41:44+00:00";1792;343;20;18;20;12;15;26;13;10;3;8;5;7;8;14;9;10;10;12;17;27;9;8;24;8;22;8
33293613;"luin/ioredis";"JavaScript";"2015-04-02T06:42:46+00:00";1792;539;21;21;17;20;20;12;17;12;15;17;16;43;35;26;14;9;19;19;17;18;23;25;17;24;32;30
1924847;"honza/vim-snippets";"Python";"2011-06-20T17:42:05+00:00";1792;283;18;13;13;12;11;10;10;3;10;8;8;16;16;9;7;10;18;11;14;4;19;13;5;9;14;2
2883201;"ttezel/twit";"JavaScript";"2011-11-30T13:15:31+00:00";1792;292;8;15;11;9;7;8;9;7;10;4;12;13;6;13;13;6;20;13;15;15;7;26;8;11;10;16
7400568;"javallone/regexper";"JavaScript";"2013-01-02T00:27:10+00:00";1791;26;0;1;1;0;2;0;0;2;1;1;2;2;1;0;2;2;0;0;2;0;0;3;2;1;1;0
18496166;"gentilkiwi/mimikatz";"C";"2014-04-06T18:30:02+00:00";1790;621;14;15;23;17;13;16;14;22;13;21;21;17;16;24;27;18;26;26;35;79;21;20;21;21;38;43
22338518;"Squirrel/Squirrel.Windows";"C++";"2014-07-28T10:10:39+00:00";1789;468;24;20;23;13;9;15;18;12;14;20;22;21;15;11;16;28;25;21;14;21;21;22;16;18;26;3
11315781;"ideaismobile/IDMPhotoBrowser";"Objective-C";"2013-07-10T15:26:15+00:00";1789;538;15;17;23;14;15;16;15;51;41;24;18;10;15;10;12;4;18;10;27;16;18;35;33;18;47;16
2643120;"simsalabim/sisyphus";"JavaScript";"2011-10-25T12:12:58+00:00";1789;68;4;4;2;2;3;5;2;1;0;2;4;3;3;6;2;2;1;1;3;2;3;1;4;3;3;2
32054;"toland/qlmarkdown";"C";"2008-07-08T00:48:19+00:00";1788;245;9;16;3;4;30;27;16;12;6;2;11;9;9;6;11;5;7;7;7;6;8;3;4;13;8;6
3659275;"numba/numba";"Python";"2012-03-08T11:12:43+00:00";1787;219;8;12;8;7;5;10;4;20;12;6;8;24;8;12;6;3;12;7;8;10;1;5;2;3;8;10
2567475;"gameplay3d/GamePlay";"C++";"2011-10-13T05:46:41+00:00";1786;249;5;11;14;12;15;4;8;6;5;12;13;11;10;11;9;7;16;10;12;11;5;8;9;7;8;10
13300645;"lucadegasperi/oauth2-server-laravel";"PHP";"2013-10-03T14:35:38+00:00";1786;480;18;32;18;19;20;12;15;16;25;13;24;16;21;19;14;13;17;16;25;19;14;29;19;18;15;13
667163;"github/github-services";"Ruby";"2010-05-14T20:07:36+00:00";1786;97;2;4;2;4;8;4;3;5;3;7;6;3;3;1;3;6;2;5;2;5;3;4;4;4;4;0
25280332;"NervanaSystems/neon";"Python";"2014-10-16T01:00:17+00:00";1785;623;23;20;47;42;21;22;24;22;16;15;8;31;31;28;29;20;14;18;44;28;24;19;16;16;19;26
7374322;"appsquickly/Typhoon";"Objective-C";"2012-12-30T06:54:24+00:00";1785;291;14;18;14;8;9;10;14;6;11;7;4;12;10;14;12;9;10;12;12;6;9;13;21;13;15;8
8883822;"wagerfield/flat-surface-shader";"JavaScript";"2013-03-19T16:53:21+00:00";1785;173;8;9;2;3;8;1;5;9;5;6;6;4;3;5;2;9;10;3;8;6;3;10;27;10;7;4
1911958;"jteeuwen/go-bindata";"Go";"2011-06-17T16:10:30+00:00";1784;488;13;23;18;17;21;24;14;17;7;17;21;14;18;28;14;13;20;15;20;26;22;21;15;19;26;25
19748680;"gliderlabs/logspout";"Go";"2014-05-13T17:26:30+00:00";1784;453;26;20;14;25;19;21;20;8;17;20;19;19;13;15;19;18;15;19;17;19;20;15;12;9;19;15
28014980;"shaojiankui/iOS-Categories";"Objective-C";"2014-12-15T01:21:32+00:00";1784;535;23;11;17;26;18;27;16;12;20;19;18;25;47;43;20;8;24;19;21;19;22;17;9;16;24;14
11588127;"VerbalExpressions/PHPVerbalExpressions";"PHP";"2013-07-22T17:55:17+00:00";1784;892;1;3;2;0;0;1;2;0;158;360;164;84;40;18;6;8;7;2;11;6;3;2;1;5;6;2
42741739;"XcodeGhostSource/XcodeGhost";"Objective-C";"2015-09-18T19:01:02+00:00";1783;89;3;11;4;4;5;4;7;5;2;1;3;3;4;2;2;0;0;4;3;3;1;3;1;5;5;4
24872332;"scotch-io/scotch-box";"PHP";"2014-10-07T01:23:03+00:00";1783;643;19;46;26;31;31;29;19;25;18;20;23;20;21;30;28;23;38;30;24;21;19;20;25;21;11;25
10665180;"youknowone/UI7Kit";"Objective-C";"2013-06-13T11:57:15+00:00";1782;15;0;1;1;2;0;2;0;0;2;1;0;0;0;2;1;0;0;1;0;0;0;0;1;1;0;0
5023209;"AFNetworking/AFIncrementalStore";"null";"2012-07-13T18:18:49+00:00";1782;12;0;1;0;2;0;0;4;0;0;0;0;1;0;0;0;0;0;0;1;1;1;0;0;0;1;0
7352215;"Valve/fingerprintjs";"JavaScript";"2012-12-28T08:53:28+00:00";1782;156;3;9;8;6;4;8;4;5;8;7;6;12;9;5;3;2;7;7;8;4;7;5;2;6;8;3
68;"macournoyer/thin";"Ruby";"2008-01-19T05:39:04+00:00";1782;128;4;4;6;7;7;2;4;7;5;3;4;4;6;4;3;3;8;7;5;7;4;5;5;6;6;2
385260;"danwrong/restler";"JavaScript";"2009-11-25T14:27:22+00:00";1782;163;6;8;9;7;6;7;4;4;9;3;5;6;2;5;11;3;4;9;8;8;6;4;7;5;10;7
12180649;"nicolaschengdev/WYPopoverController";"Objective-C";"2013-08-17T15:04:48+00:00";1781;180;7;6;7;12;7;8;5;11;4;5;7;14;6;5;2;2;8;11;8;9;4;5;4;3;6;14
15153572;"HubSpot/drop";"CSS";"2013-12-13T03:03:52+00:00";1781;532;37;21;32;11;7;10;34;11;13;10;17;22;61;33;22;20;19;29;17;10;36;15;14;10;7;14
3537312;"slevithan/xregexp";"JavaScript";"2012-02-24T16:16:50+00:00";1781;197;9;6;10;11;5;9;7;8;10;6;5;6;4;6;7;13;3;7;11;6;8;13;6;4;3;14
7136348;"laurentj/slimerjs";"JavaScript";"2012-12-12T19:29:21+00:00";1781;228;7;9;4;11;14;6;8;6;6;5;8;12;10;11;6;8;16;8;20;11;12;6;5;4;4;11
25935703;"jonathantribouharet/JTCalendar";"Objective-C";"2014-10-29T18:39:06+00:00";1781;422;13;19;11;21;18;11;12;20;16;9;16;15;15;21;11;7;18;22;21;13;23;23;15;11;19;22
984742;"Yelp/mrjob";"Python";"2010-10-13T18:35:21+00:00";1780;241;8;5;8;7;1;2;7;6;7;2;5;4;3;10;11;1;8;13;7;5;5;3;5;7;4;97
1557647;"ded/reqwest";"JavaScript";"2011-04-01T22:11:21+00:00";1780;380;18;17;16;12;14;19;14;13;12;11;23;12;9;19;7;7;16;10;14;21;14;18;21;19;12;12
15597672;"terrymun/Fluidbox";"HTML";"2014-01-03T00:50:19+00:00";1779;169;4;12;9;14;1;7;13;11;3;3;7;8;8;4;5;10;3;5;3;7;3;11;2;6;3;7
143489;"DatabaseCleaner/database_cleaner";"Ruby";"2009-03-05T06:08:15+00:00";1779;177;7;9;6;5;9;11;8;5;8;7;8;10;6;3;7;4;5;9;4;12;4;7;3;5;7;8
19438;"hadley/ggplot2";"R";"2008-05-25T01:21:32+00:00";1778;298;10;11;7;9;15;10;15;13;20;19;9;9;6;13;7;11;8;6;10;14;21;10;12;9;11;13
961036;"hibernate/hibernate-orm";"Java";"2010-10-04T16:15:52+00:00";1778;360;5;14;7;13;21;16;9;14;12;46;12;15;18;4;9;16;12;14;9;15;14;17;19;11;16;2
2275501;"MattWilcox/Adaptive-Images";"HTML";"2011-08-26T17:31:26+00:00";1777;52;1;1;4;2;2;2;2;2;3;2;3;3;3;0;1;2;3;3;3;1;2;2;3;0;1;1
2857233;"jaredallard/nexe";"JavaScript";"2011-11-26T19:12:16+00:00";1777;348;10;11;13;12;12;13;13;9;7;8;11;12;8;13;16;13;11;26;7;22;17;10;10;21;17;26
45316202;"franzejr/best-ruby";"Ruby";"2015-10-31T19:59:11+00:00";1777;1777;456;755;181;84;66;87;47;7;6;10;7;2;4;9;7;7;4;6;5;2;7;5;4;4;1;4
9904556;"douban/DOUAudioStreamer";"Objective-C";"2013-05-07T05:21:40+00:00";1776;547;8;12;8;49;15;13;15;106;68;20;22;7;8;14;10;4;18;20;10;16;20;9;33;6;21;15
23680678;"tymondesigns/jwt-auth";"PHP";"2014-09-04T21:50:50+00:00";1775;894;25;25;23;33;26;29;38;23;33;29;43;46;46;31;23;20;42;42;30;56;41;35;34;34;44;43
20433009;"CocoaChina-editors/Welcome-to-Swift";"null";"2014-06-03T07:08:31+00:00";1774;333;19;12;8;15;11;9;12;10;16;11;22;9;18;10;10;0;15;8;14;7;10;14;13;15;29;16
29138050;"Yalantis/Pull-to-Refresh.Rentals-iOS";"Objective-C";"2015-01-12T14:02:55+00:00";1773;233;16;6;5;9;18;10;10;9;9;10;11;7;11;5;1;3;6;11;8;8;14;13;12;10;9;2
68647;"raganwald-deprecated/homoiconic";"Ruby";"2008-10-28T02:36:02+00:00";1773;35;3;2;4;1;2;1;1;1;0;2;0;0;6;1;0;1;2;1;0;2;1;1;2;0;1;0
17615287;"ValveSoftware/ToGL";"C++";"2014-03-11T02:03:10+00:00";1773;60;0;2;6;2;0;4;2;1;4;5;2;4;0;3;2;3;4;0;2;1;2;2;3;1;3;2
1714530;"pakerfeldt/android-viewflow";"Java";"2011-05-07T06:09:24+00:00";1773;99;6;6;2;6;6;3;3;1;5;4;8;5;3;6;1;1;4;4;1;2;3;3;3;6;3;4
6763587;"PrestaShop/PrestaShop";"PHP";"2012-11-19T16:41:31+00:00";1772;325;16;7;12;13;9;14;18;7;5;10;6;14;8;17;18;8;19;17;18;17;15;7;17;17;15;1
159643;"SelfControlApp/selfcontrol";"Objective-C";"2009-03-26T01:55:07+00:00";1772;255;7;6;7;8;12;7;6;4;8;11;19;10;10;9;21;16;11;6;10;7;4;19;14;8;9;6
1367484;"Behat/Behat";"PHP";"2011-02-15T00:02:39+00:00";1772;182;6;6;7;10;5;2;5;8;5;6;2;12;9;4;4;5;6;8;7;8;7;9;13;13;13;2
5269397;"iamceege/tooltipster";"JavaScript";"2012-08-02T07:03:50+00:00";1771;239;9;13;6;6;11;7;8;12;13;5;11;10;8;15;9;8;5;12;8;11;7;11;8;10;8;8
5847275;"gruntjs/grunt-contrib-watch";"JavaScript";"2012-09-17T20:58:42+00:00";1771;171;9;8;6;9;5;5;3;9;5;6;4;6;8;6;6;6;11;7;4;7;9;2;12;8;8;2
24338948;"kumailht/flakes";"CSS";"2014-09-22T17:51:15+00:00";1771;68;4;1;5;0;1;2;3;2;3;3;0;3;5;5;4;1;5;1;2;3;4;3;2;1;4;1
14410778;"bosun-monitor/bosun";"Go";"2013-11-15T00:12:27+00:00";1770;354;14;16;13;13;7;14;15;11;5;5;14;4;13;11;8;2;55;23;28;21;11;8;11;13;8;11
27852036;"Malinskiy/SuperRecyclerView";"Java";"2014-12-11T03:20:17+00:00";1770;453;20;35;26;17;17;17;17;18;9;12;13;18;16;11;11;10;14;17;16;14;22;21;28;20;15;19
5199579;"ma6174/vim";"VimL";"2012-07-27T02:03:42+00:00";1770;494;19;21;22;16;22;15;20;24;24;13;22;22;20;20;10;4;13;23;23;20;23;25;20;17;20;16
512295;"grails/grails-core";"Java";"2010-02-10T23:57:57+00:00";1770;289;6;8;8;10;7;16;6;6;5;6;6;66;13;18;9;6;12;10;9;7;14;6;6;11;10;8
10828733;"chancejs/chancejs";"JavaScript";"2013-06-20T20:26:22+00:00";1769;341;16;14;11;8;7;22;35;35;9;17;10;8;9;11;8;12;13;11;8;10;9;9;6;15;15;13
3457006;"mudcube/MIDI.js";"JavaScript";"2012-02-16T04:39:42+00:00";1769;220;7;9;9;7;7;11;17;11;4;5;5;7;7;8;10;4;15;10;8;8;11;9;5;9;8;9
1282541;"batmanjs/batman";"CoffeeScript";"2011-01-22T18:27:42+00:00";1769;20;0;1;0;0;1;1;2;0;0;0;0;2;1;2;1;1;2;1;1;1;0;1;1;0;1;0
1361963;"tomasr/molokai";"VimL";"2011-02-13T15:14:22+00:00";1769;298;6;10;20;14;8;7;19;10;14;3;6;15;10;11;10;15;12;12;15;14;8;14;6;15;10;14
6750158;"mgechev/javascript-algorithms";"JavaScript";"2012-11-18T19:11:57+00:00";1769;414;17;14;21;17;16;17;15;10;12;9;14;20;20;18;17;17;15;26;13;11;24;9;17;14;14;17
10697613;"Netflix/ice";"Java";"2013-06-14T20:56:13+00:00";1768;230;10;10;12;8;7;5;8;9;4;5;12;16;11;6;2;6;9;10;11;15;14;5;8;13;5;9
922017;"sstephenson/eco";"CoffeeScript";"2010-09-19T05:01:25+00:00";1768;40;1;4;1;1;2;0;1;1;1;0;1;3;2;3;1;3;1;2;1;5;0;1;0;1;3;1
967060;"murtaugh/HTML5-Reset";"CSS";"2010-10-06T17:34:42+00:00";1768;139;8;1;7;9;9;5;3;6;9;6;9;5;1;5;6;7;3;5;5;6;5;3;6;3;3;4
2296970;"webdriverio/webdriverio";"JavaScript";"2011-08-30T19:02:35+00:00";1768;522;8;28;18;18;29;24;20;22;18;16;14;18;22;27;21;29;14;13;26;21;21;17;21;20;22;15
11671333;"Quartz/Chartbuilder";"JavaScript";"2013-07-25T21:20:50+00:00";1767;145;8;4;3;3;6;6;14;16;9;3;2;5;3;4;5;4;7;4;4;2;2;5;3;11;8;4
23418517;"apache/hadoop";"Java";"2014-08-28T07:00:08+00:00";1767;627;25;18;30;27;23;22;20;15;26;20;25;19;25;25;20;15;22;22;23;37;30;32;31;19;28;28
32844456;"java-decompiler/jd-gui";"Groovy";"2015-03-25T05:28:41+00:00";1767;778;38;31;47;28;26;29;35;28;25;28;34;26;31;29;20;22;27;17;28;36;39;30;34;30;28;32
5553935;"voronianski/jquery.avgrund.js";"JavaScript";"2012-08-25T18:36:52+00:00";1766;97;2;3;4;5;6;2;3;6;10;1;4;5;6;3;3;2;2;5;3;6;5;5;2;3;1;0
5266284;"postmodern/chruby";"Shell";"2012-08-01T23:46:08+00:00";1765;228;6;8;6;7;6;7;5;6;55;23;11;7;9;5;7;5;7;6;8;6;3;4;5;5;8;3
7008068;"tenXer/xcharts";"JavaScript";"2012-12-04T22:26:34+00:00";1765;44;0;3;3;2;4;1;5;1;0;1;1;1;2;1;1;3;2;0;1;4;5;1;0;1;0;1
20944181;"tomknig/TOMSMorphingLabel";"Objective-C";"2014-06-18T00:43:14+00:00";1764;76;4;7;5;6;5;1;1;2;2;6;2;0;3;4;1;3;1;2;2;3;2;2;3;2;4;3
790031;"openstack/nova";"Python";"2010-07-22T02:04:27+00:00";1764;162;10;10;6;4;6;10;2;5;7;5;7;3;4;5;5;7;9;3;5;5;9;4;6;7;8;10
18827225;"stormzhang/9GAG";"Java";"2014-04-16T04:47:23+00:00";1763;408;20;16;15;13;12;17;10;10;10;5;12;19;17;18;8;4;19;17;17;18;39;19;22;15;17;19
1606665;"xoxco/jQuery-Tags-Input";"JavaScript";"2011-04-12T22:37:05+00:00";1761;165;5;7;3;11;6;8;9;8;6;2;6;9;4;5;4;3;4;6;8;5;5;13;4;13;4;7
3651143;"chef/bento";"Shell";"2012-03-07T16:35:05+00:00";1761;243;8;6;10;11;11;10;12;4;14;10;13;13;11;13;7;7;11;11;6;3;5;5;9;15;8;10
2886409;"tmort/Socialite";"HTML";"2011-11-30T21:05:46+00:00";1760;27;0;4;1;2;0;0;2;1;0;0;1;1;2;0;0;1;0;3;1;0;4;0;2;0;1;1
23393132;"Ranks/emojione";"HTML";"2014-08-27T14:41:53+00:00";1760;597;20;18;13;18;14;11;17;22;36;32;39;32;19;29;30;35;29;19;18;23;24;20;20;25;14;20
602604;"pegjs/pegjs";"JavaScript";"2010-04-09T15:27:18+00:00";1760;226;6;8;5;7;9;11;10;10;8;5;7;10;18;11;5;5;3;21;10;13;6;11;8;5;9;5
241458;"pybrain/pybrain";"Python";"2009-07-02T10:34:58+00:00";1759;320;18;9;8;16;7;8;15;21;9;13;12;10;20;8;9;12;15;6;10;17;13;17;10;12;13;12
437011;"zfsonlinux/zfs";"C";"2009-12-14T20:20:34+00:00";1759;226;5;5;13;5;7;3;6;6;8;11;13;8;5;6;6;7;10;16;6;14;6;22;7;10;8;13
2724003;"tbranyen/backbone.layoutmanager";"JavaScript";"2011-11-07T03:48:13+00:00";1759;31;3;2;2;1;1;3;2;1;1;2;1;0;1;0;1;4;1;1;0;0;2;1;0;1;0;0
184604;"yusuke/twitter4j";"Java";"2009-04-24T15:25:00+00:00";1758;144;7;7;5;3;4;2;3;3;5;5;5;5;8;6;5;3;10;7;5;10;9;6;8;5;3;5
13601190;"aheinze/cockpit";"JavaScript";"2013-10-15T20:22:20+00:00";1758;225;3;9;8;13;7;9;7;7;5;4;4;7;12;8;12;7;9;8;11;15;8;15;8;10;10;9
4723248;"openlayers/ol3";"JavaScript";"2012-06-20T06:53:59+00:00";1758;332;13;19;20;14;13;11;8;12;10;12;19;14;6;17;11;5;15;14;10;6;18;15;8;16;9;17
547494;"caolan/nodeunit";"JavaScript";"2010-03-04T21:56:13+00:00";1757;143;10;7;2;5;3;3;8;6;4;2;5;6;11;6;7;1;5;10;6;9;3;9;5;5;2;3
4118920;"clojure-emacs/cider";"Emacs Lisp";"2012-04-23T22:53:44+00:00";1757;261;11;5;5;11;9;18;13;13;7;12;6;13;10;11;8;14;11;8;13;11;9;8;4;6;13;12
29461626;"Yalantis/Side-Menu.iOS";"Swift";"2015-01-19T08:45:06+00:00";1757;311;20;13;13;9;13;7;13;12;11;9;16;10;11;10;7;10;14;11;7;9;17;11;12;21;23;2
12560434;"olov/ng-annotate";"JavaScript";"2013-09-03T09:52:01+00:00";1757;293;11;15;13;19;13;14;12;16;14;8;11;11;4;9;18;8;11;5;10;15;8;11;7;10;5;15
1566536;"klein/klein.php";"PHP";"2011-04-04T10:47:14+00:00";1756;173;5;8;4;3;7;8;5;3;4;8;4;12;10;8;6;7;9;8;13;5;7;11;7;4;6;1
3089049;"zenorocha/browser-diet";"CSS";"2012-01-02T18:05:59+00:00";1756;136;9;8;6;5;8;1;3;3;6;4;8;10;6;3;6;5;7;1;2;8;7;4;4;5;6;1
3313788;"revolunet/sublimetext-markdown-preview";"Python";"2012-01-31T10:21:41+00:00";1756;240;11;9;10;8;11;4;8;13;8;4;13;10;11;11;9;5;16;8;10;18;4;10;8;6;10;5
555374;"dahlbyk/posh-git";"PowerShell";"2010-03-10T03:52:24+00:00";1756;249;8;13;8;14;11;7;7;13;6;4;11;10;6;10;7;13;5;10;8;7;14;9;19;10;8;11
20505904;"OculusVR/RakNet";"HTML";"2014-06-05T00:25:34+00:00";1756;285;11;7;5;2;8;6;6;11;6;8;16;6;15;9;6;9;11;12;17;11;36;16;20;12;9;10
22493222;"emacs-tw/awesome-emacs";"Emacs Lisp";"2014-08-01T02:51:10+00:00";1755;563;21;19;20;22;22;17;17;20;22;17;28;35;22;24;22;13;23;20;19;24;28;18;13;24;29;24
1748446;"splitrb/split";"Ruby";"2011-05-14T18:05:47+00:00";1755;158;4;10;6;2;2;6;3;4;4;6;7;7;7;6;2;8;10;5;8;9;2;6;2;11;13;8
3640925;"michael/github";"JavaScript";"2012-03-06T18:08:53+00:00";1755;292;8;12;10;19;6;9;12;6;6;11;13;12;12;28;13;12;4;15;14;9;8;11;10;11;13;8
13258039;"KeepSafe/aiohttp";"Python";"2013-10-01T23:04:01+00:00";1755;616;24;27;14;17;16;17;26;54;25;17;23;22;26;25;21;21;30;25;14;19;21;23;14;20;25;50
32806331;"jgrahamc/httpdiff";"Go";"2015-03-24T15:11:17+00:00";1754;51;7;2;3;1;4;3;2;3;1;0;0;2;4;0;0;1;1;0;2;1;1;1;3;7;2;0
13236289;"facebook/ios-snapshot-test-case";"Objective-C";"2013-10-01T06:15:56+00:00";1753;269;13;18;9;6;2;5;5;10;6;9;8;8;12;7;11;7;10;10;17;19;12;13;10;10;16;16
16287;"jeresig/processing-js";"Java";"2008-05-12T18:19:10+00:00";1753;47;5;1;0;1;0;0;2;5;2;1;3;1;1;2;1;0;4;1;1;3;3;2;3;2;2;1
671825;"Graylog2/graylog2-server";"Java";"2010-05-17T21:27:02+00:00";1753;379;6;5;12;5;8;9;9;4;4;7;7;14;6;8;22;31;23;27;19;21;26;16;28;20;21;21
736638;"tj/dox";"JavaScript";"2010-06-23T22:54:55+00:00";1751;140;1;1;4;3;9;6;2;5;2;5;3;7;10;1;6;4;3;6;5;7;10;3;13;9;1;14
912;"collectiveidea/awesome_nested_set";"Ruby";"2008-02-21T16:03:25+00:00";1750;109;2;7;5;4;1;2;2;3;2;3;5;1;4;1;9;2;5;5;4;7;6;5;4;4;9;7
2125665;"etsy/deployinator";"Ruby";"2011-07-29T19:32:38+00:00";1750;63;2;4;2;5;4;3;1;1;1;2;0;3;3;3;4;8;1;1;2;2;3;1;1;2;3;1
446949;"tobytailor/gordon";"JavaScript";"2009-12-23T12:19:07+00:00";1748;18;0;1;0;0;0;1;4;1;1;1;1;1;0;1;0;1;1;0;2;0;2;0;0;0;0;0
1988141;"pkyeck/socket.IO-objc";"Objective-C";"2011-07-02T16:16:40+00:00";1747;102;1;7;5;4;4;2;6;2;2;2;5;8;4;4;4;2;5;3;4;5;3;3;2;4;8;3
7190749;"totaljs/framework";"JavaScript";"2012-12-16T13:12:02+00:00";1746;207;10;9;10;9;11;8;4;7;8;13;9;8;5;11;10;2;10;9;7;9;6;7;7;9;4;5
12656803;"MiniProfiler/rack-mini-profiler";"Ruby";"2013-09-06T23:32:44+00:00";1746;356;5;9;10;12;9;11;10;5;6;33;19;10;10;35;23;11;28;15;10;14;11;16;15;6;8;15
14303048;"mamedev/mame";"C++";"2013-11-11T14:32:13+00:00";1746;906;5;6;3;7;6;9;9;10;19;14;7;12;7;8;11;9;8;490;161;26;23;17;18;10;11;0
15532991;"houtianze/bypy";"Python";"2013-12-30T17:47:38+00:00";1746;500;19;17;16;26;14;19;16;19;18;26;23;23;18;12;17;36;13;25;23;16;15;18;28;29;13;1
10444562;"JohnPersano/SuperToasts";"Java";"2013-06-03T00:56:14+00:00";1745;267;16;6;6;9;9;14;8;8;12;13;7;14;12;9;5;3;14;5;15;14;9;11;10;17;14;7
1881749;"lrsjng/h5ai";"JavaScript";"2011-06-11T16:53:41+00:00";1745;265;8;12;11;9;6;13;9;15;14;11;7;18;12;8;5;14;6;10;9;5;11;14;15;3;7;13
2124683;"mashery/iodocs";"JavaScript";"2011-07-29T16:02:42+00:00";1745;117;6;9;7;3;6;3;6;3;2;4;5;5;5;4;4;0;3;3;10;9;3;3;5;3;1;5
37833595;"drakeet/Meizhi";"Java";"2015-06-22T01:56:54+00:00";1745;872;40;25;24;45;46;28;33;34;33;25;23;37;28;32;20;10;22;29;36;33;36;26;37;35;75;60
18348651;"OpenRCT2/OpenRCT2";"C";"2014-04-01T23:32:25+00:00";1745;538;7;9;11;21;8;19;33;26;27;20;44;13;23;21;11;22;36;35;7;11;7;27;23;23;32;22
42798033;"mapsme/omim";"C++";"2015-09-20T02:57:13+00:00";1745;355;26;21;18;13;9;20;12;14;14;7;12;8;13;12;8;11;7;12;7;5;21;14;9;39;13;10
1844503;"RolifyCommunity/rolify";"Ruby";"2011-06-03T20:54:40+00:00";1744;192;7;9;7;9;6;4;9;8;5;8;8;6;10;5;3;7;9;6;11;9;2;11;10;3;11;9
43861577;"macdao/ocds-guide-to-setting-up-mac";"null";"2015-10-08T03:55:53+00:00";1742;668;50;60;45;17;34;23;11;11;13;15;9;13;14;12;6;6;27;12;13;72;30;29;32;20;30;64
2727;"minimagick/minimagick";"Ruby";"2008-03-06T01:35:38+00:00";1742;184;7;12;6;7;7;8;2;7;5;8;8;9;8;9;5;7;7;6;6;9;5;11;6;4;8;7
5893828;"bshaffer/oauth2-server-php";"PHP";"2012-09-20T22:22:53+00:00";1741;296;15;12;11;8;7;11;12;29;11;10;10;9;8;7;12;10;3;6;7;21;21;7;13;11;16;9
24743779;"timehop/sticky-headers-recyclerview";"Java";"2014-10-03T01:57:46+00:00";1741;691;19;34;27;20;17;18;20;28;34;30;27;22;24;21;22;8;29;29;47;23;44;42;30;22;24;30
4090287;"paulmillr/chokidar";"JavaScript";"2012-04-20T19:17:49+00:00";1740;512;19;21;22;19;14;11;12;19;12;21;22;26;22;23;17;17;17;22;31;24;24;18;25;18;10;26
1502338;"mdo/preboot";"CSS";"2011-03-20T05:51:23+00:00";1739;44;1;1;0;0;1;3;1;2;2;1;1;2;1;1;3;1;0;4;3;1;3;5;1;1;5;0
13286687;"amscanne/huptime";"Python";"2013-10-03T00:20:13+00:00";1739;143;3;2;3;1;1;11;4;1;1;1;40;30;15;3;5;4;0;1;1;2;3;2;6;1;1;1
41328612;"DhavalKapil/icmptunnel";"C";"2015-08-24T21:46:23+00:00";1739;1739;0;0;1296;244;40;23;38;12;12;5;11;5;3;4;3;4;5;8;4;7;2;1;3;2;1;6
9228086;"trulia/hologram";"Ruby";"2013-04-04T21:07:57+00:00";1738;293;6;8;7;10;14;13;7;12;3;9;12;12;11;11;7;16;17;9;14;9;9;9;9;11;7;41
2967938;"blueimp/JavaScript-Load-Image";"JavaScript";"2011-12-12T22:22:36+00:00";1737;335;15;15;18;10;8;16;11;17;7;5;12;12;15;11;10;8;19;15;13;15;17;13;14;17;12;10
3373788;"danielamitay/DACircularProgress";"Objective-C";"2012-02-07T02:54:28+00:00";1737;231;4;8;11;11;4;9;11;13;8;4;5;9;9;8;16;3;13;4;15;14;12;7;9;5;17;2
22789601;"square/moshi";"Java";"2014-08-09T15:58:42+00:00";1737;535;27;23;17;18;13;20;11;12;10;11;15;19;81;26;17;9;20;15;24;11;22;14;19;23;32;26
31936600;"documentationjs/documentation";"JavaScript";"2015-03-10T03:34:09+00:00";1737;1371;197;182;65;35;19;346;219;29;14;9;23;13;32;37;16;12;12;10;8;24;11;18;6;13;10;11
36699457;"iamdaiyuan/ios_top_1000";"Groff";"2015-06-02T01:19:19+00:00";1737;154;10;5;3;4;5;7;5;3;6;6;8;6;8;3;4;2;8;1;4;3;7;18;6;9;6;7
5890857;"sindresorhus/pure";"Shell";"2012-09-20T18:14:58+00:00";1736;282;10;13;10;4;11;16;13;4;6;6;7;18;15;10;10;18;13;13;8;16;10;8;11;13;7;12
19421170;"mihaip/dex-method-counts";"Java";"2014-05-04T07:22:05+00:00";1735;598;27;20;20;30;30;46;18;23;17;16;27;24;27;21;17;7;24;31;29;17;31;12;19;21;23;21
17052858;"Wisembly/basil.js";"JavaScript";"2014-02-21T10:19:45+00:00";1734;113;2;3;4;2;4;1;2;0;2;2;6;3;1;4;1;1;1;3;1;28;17;2;7;5;10;1
43437554;"hyperoslo/Whisper";"Swift";"2015-09-30T14:24:28+00:00";1734;1729;0;0;0;1;0;1;50;310;322;184;180;97;117;35;35;47;15;24;32;62;39;19;27;84;29;19
15491874;"reark/reark";"Java";"2013-12-28T12:09:31+00:00";1733;478;21;12;20;21;41;13;23;13;11;19;15;50;18;15;15;11;20;14;17;19;10;14;23;11;12;20
1593731;"fqrouter/fqrouter";"Java";"2011-04-10T03:04:06+00:00";1733;167;7;10;8;30;14;7;12;6;5;8;5;9;4;3;2;2;6;3;3;6;3;3;5;1;3;2
512431;"j4mie/idiorm";"PHP";"2010-02-11T01:34:57+00:00";1732;111;5;2;5;7;4;1;6;4;1;1;8;1;7;5;8;10;2;4;1;6;5;0;3;6;5;4
976103;"guard/guard-livereload";"HTML";"2010-10-10T10:32:56+00:00";1732;121;2;6;9;4;6;5;0;5;2;2;5;6;4;4;8;3;5;4;7;7;6;5;5;4;4;3
203076;"grosser/parallel_tests";"Ruby";"2009-05-17T10:54:32+00:00";1731;181;7;11;2;4;12;8;6;2;4;4;5;6;7;3;5;3;9;6;31;7;7;3;9;4;9;7
11008076;"stanfordnlp/CoreNLP";"Java";"2013-06-27T21:13:49+00:00";1731;593;30;16;21;18;15;16;25;13;18;12;25;28;20;24;15;23;25;28;31;29;23;28;25;24;29;32
3991627;"douban/dpark";"Python";"2012-04-11T08:35:06+00:00";1731;292;9;15;4;11;7;5;19;9;11;4;10;3;47;11;12;6;3;6;13;9;11;7;11;10;11;28
38568813;"AndrewBelt/hack.chat";"JavaScript";"2015-07-05T12:48:25+00:00";1731;193;6;6;6;7;15;8;7;4;5;4;3;7;8;5;6;10;5;12;24;14;5;6;8;4;5;3
15966619;"paradoxxxzero/butterfly";"CoffeeScript";"2014-01-16T12:01:44+00:00";1731;204;8;8;6;12;5;7;6;4;11;5;5;4;7;7;2;7;8;9;5;15;16;15;6;10;7;9
22777776;"kriskowal/gtor";"JavaScript";"2014-08-09T03:14:46+00:00";1731;270;7;17;12;18;15;5;12;5;8;28;16;8;11;9;12;13;6;5;11;8;8;5;7;5;4;15
20968699;"chrisbanes/philm";"Java";"2014-06-18T16:08:18+00:00";1730;330;101;11;12;6;10;6;7;9;5;12;13;11;3;10;8;3;10;11;7;10;10;15;7;14;8;11
21924882;"daltoniam/Starscream";"Swift";"2014-07-17T01:52:40+00:00";1729;608;25;16;20;24;19;35;16;18;17;18;17;16;29;71;27;22;28;22;17;10;26;19;28;13;34;21
148903;"incanter/incanter";"Clojure";"2009-03-12T02:58:47+00:00";1729;159;8;5;6;6;2;6;12;3;7;2;3;4;6;10;8;5;3;7;7;6;8;8;7;4;8;8
841589;"imatix/zguide";"PHP";"2010-08-16T17:31:00+00:00";1729;181;7;10;4;11;11;8;7;6;10;9;4;8;7;5;1;6;8;7;4;6;7;8;14;4;9;0
6824538;"suprb/Nested";"JavaScript";"2012-11-23T08:48:58+00:00";1728;51;1;3;3;2;0;3;2;5;4;0;2;1;4;2;2;0;0;1;1;5;0;2;0;3;4;1
27015948;"vvo/gifify";"JavaScript";"2014-11-22T23:25:23+00:00";1728;268;4;11;12;6;8;3;4;8;3;11;10;8;14;6;7;5;31;18;24;14;10;7;11;12;14;7
31618003;"bevacqua/fuzzysearch";"JavaScript";"2015-03-03T19:52:53+00:00";1728;136;11;3;2;6;6;6;7;3;1;6;8;4;7;8;17;4;4;4;3;4;4;5;5;6;2;0
19438373;"facebookarchive/fb-flo";"JavaScript";"2014-05-04T23:15:51+00:00";1727;77;4;10;1;0;5;5;6;3;1;1;4;5;2;1;0;5;2;3;2;1;4;2;5;4;0;1
15737031;"mariohahn/MHVideoPhotoGallery";"Objective-C";"2014-01-08T14:05:52+00:00";1726;259;12;14;5;14;23;19;10;7;10;8;8;8;13;7;10;2;10;11;8;14;10;4;5;7;12;8
19866730;"citra-emu/citra";"C++";"2014-05-16T18:33:15+00:00";1726;530;13;20;18;8;8;21;12;15;24;36;20;14;20;24;24;22;23;21;32;28;19;18;24;22;24;20
28232663;"dotnet/orleans";"C#";"2014-12-19T14:32:50+00:00";1726;487;17;15;35;14;17;6;10;24;12;12;13;56;20;13;14;31;21;14;21;12;13;17;21;16;24;19
37456574;"s4cha/Stevia";"Swift";"2015-06-15T09:41:48+00:00";1726;1722;1;1;0;0;0;1;0;3;0;0;0;0;0;1;213;110;25;15;977;202;68;22;34;36;13;0
815741;"nathansearles/Slides";"CSS";"2010-08-03T22:47:01+00:00";1726;80;3;7;1;5;2;2;5;4;5;0;2;3;3;4;4;1;0;4;2;5;5;1;4;3;2;3
891574;"htty/htty";"Ruby";"2010-09-06T15:23:37+00:00";1726;53;1;12;4;4;6;0;2;3;0;1;1;1;0;2;0;1;2;0;0;0;1;0;1;1;10;0
18610390;"YabataDesign/afterglow-theme";"JavaScript";"2014-04-09T19:35:32+00:00";1725;223;10;14;9;8;6;8;10;6;3;4;7;14;7;4;11;7;12;14;8;12;7;7;9;7;13;6
15035229;"supermarin/xcpretty";"Ruby";"2013-12-09T01:31:14+00:00";1725;425;16;23;12;18;11;9;32;16;8;13;53;22;7;9;9;17;13;10;31;17;6;19;13;16;6;19
13504233;"robb/RBBAnimation";"Objective-C";"2013-10-11T16:49:57+00:00";1724;178;5;8;9;12;4;4;7;6;4;8;9;7;7;8;5;3;7;7;5;7;4;8;7;7;11;9
16750251;"Jahaja/psdash";"Python";"2014-02-12T00:04:05+00:00";1724;220;5;7;3;8;43;23;9;6;6;2;7;12;9;4;8;4;9;6;8;5;5;5;8;8;4;6
18655678;"GitbookIO/editor-legacy";"JavaScript";"2014-04-10T23:32:58+00:00";1723;33;1;1;1;0;3;1;2;1;0;2;4;1;1;3;0;0;0;2;1;0;1;1;1;3;1;2
7469800;"tpope/vim-sensible";"VimL";"2013-01-06T16:35:33+00:00";1723;398;13;21;21;12;7;14;8;8;6;12;6;10;7;10;5;12;9;12;100;26;14;15;6;16;17;11
7877397;"jmoiron/sqlx";"Go";"2013-01-28T19:40:00+00:00";1722;436;28;23;17;15;9;11;15;12;18;14;16;12;21;17;15;17;19;12;19;20;19;13;12;33;9;20
9372404;"djaiss/mapsicon";"Python";"2013-04-11T14:36:39+00:00";1722;26;0;1;0;0;2;3;0;0;0;0;0;0;2;1;2;1;0;2;2;4;3;2;0;0;1;0
11054453;"lipis/bootstrap-social";"HTML";"2013-06-29T15:18:38+00:00";1721;361;9;15;12;17;15;10;14;11;10;12;20;17;11;13;7;12;17;13;11;22;14;15;15;15;23;11
1111874;"sylvinus/node-crawler";"JavaScript";"2010-11-25T11:47:19+00:00";1721;286;8;10;12;11;11;9;12;6;9;8;14;14;17;14;6;11;14;14;13;10;17;8;14;8;13;3
30091667;"remind101/empire";"Go";"2015-01-30T21:32:09+00:00";1721;308;15;16;7;5;15;8;10;17;7;7;12;13;22;23;12;16;12;21;9;7;1;9;15;15;9;5
37468321;"Yalantis/GuillotineMenu-Android";"Java";"2015-06-15T13:56:21+00:00";1721;361;19;24;13;11;9;13;21;13;11;14;20;25;29;17;7;10;13;8;12;10;13;14;11;11;13;0
5987222;"airbnb/polyglot.js";"JavaScript";"2012-09-27T19:10:37+00:00";1721;303;9;6;6;7;5;53;15;32;15;4;13;7;7;8;6;9;7;12;5;14;9;7;15;12;13;7
22452767;"mitro-co/mitro";"HTML";"2014-07-31T02:13:29+00:00";1721;28;1;1;0;4;0;1;0;1;1;1;1;1;2;3;1;1;1;0;1;0;0;2;2;1;2;0
9489675;"objectivehtml/FlipClock";"JavaScript";"2013-04-17T05:06:42+00:00";1720;216;13;7;9;19;10;8;12;7;4;9;12;8;4;5;2;10;6;6;2;8;7;3;12;8;17;8
44050066;"shwenzhang/AndResGuard";"Java";"2015-10-11T11:48:06+00:00";1720;902;56;41;31;41;28;25;12;17;22;14;77;52;116;61;12;3;40;23;22;24;20;27;42;45;27;24
6566489;"10up/sanitize.css";"CSS";"2012-11-06T17:50:26+00:00";1720;302;19;12;29;4;7;13;21;18;15;6;5;7;10;7;16;11;9;6;17;9;9;5;4;10;9;24
2574361;"rickharrison/validate.js";"JavaScript";"2011-10-14T05:05:04+00:00";1720;195;5;6;9;5;7;8;5;9;3;6;12;11;6;11;9;4;11;4;9;9;10;8;6;13;5;4
732593;"cloudera/hue";"Python";"2010-06-21T19:46:51+00:00";1719;331;15;19;11;11;12;8;15;16;9;18;10;13;14;11;5;14;12;14;14;12;11;13;20;15;19;0
6631214;"markmarkoh/datamaps";"JavaScript";"2012-11-10T19:04:40+00:00";1719;301;17;12;10;10;11;10;13;10;9;7;9;8;14;14;13;4;10;19;10;8;15;11;10;13;17;17
41846168;"yahoo/gryffin";"Go";"2015-09-03T06:54:59+00:00";1719;168;23;23;13;6;10;10;1;6;7;4;5;6;2;5;2;4;2;3;3;5;8;7;6;3;4;0
15279980;"Qihoo360/Atlas";"C";"2013-12-18T10:14:57+00:00";1718;397;17;24;14;14;13;15;10;15;11;16;16;18;14;13;11;4;18;18;20;14;11;15;20;13;20;23
2810292;"pbatard/rufus";"C";"2011-11-19T19:12:05+00:00";1717;532;19;19;19;18;21;23;12;25;25;27;37;13;20;20;12;12;30;21;17;24;14;20;23;17;17;27
21641241;"Masterminds/glide";"Go";"2014-07-09T06:02:50+00:00";1717;1213;18;29;16;34;28;13;39;73;66;15;17;30;16;34;24;97;130;138;57;47;72;43;39;66;41;31
28071175;"cuber/ngx_http_google_filter_module";"C";"2014-12-16T04:58:40+00:00";1717;452;20;14;11;15;12;12;10;13;15;15;22;25;14;30;13;17;26;12;21;20;8;20;23;31;21;12
16621659;"real-logic/Aeron";"Java";"2014-02-07T17:16:58+00:00";1716;377;10;12;13;31;13;16;7;11;9;7;10;23;24;12;7;11;5;19;19;11;8;16;20;16;17;30
7116973;"fnakstad/angular-client-side-auth";"JavaScript";"2012-12-11T18:22:15+00:00";1716;99;4;4;7;4;4;4;2;1;2;1;5;5;8;3;4;3;2;4;4;4;7;6;2;3;6;0
7258278;"jonls/redshift";"C";"2012-12-20T13:42:26+00:00";1715;610;18;19;32;44;20;18;19;17;12;23;33;38;37;20;25;35;16;25;16;12;20;23;21;22;19;26
33361723;"rse/es6-features";"HTML";"2015-04-03T12:11:33+00:00";1715;752;24;15;40;35;31;24;32;31;25;21;23;37;33;24;25;31;17;25;27;33;25;27;38;39;30;40
545937;"technicalpickles/homesick";"Ruby";"2010-03-04T05:22:50+00:00";1715;123;3;5;7;4;7;6;4;2;3;3;5;5;3;2;1;7;9;5;3;2;4;2;4;4;15;8
27388642;"nfarina/homebridge";"JavaScript";"2014-12-01T16:37:39+00:00";1714;1232;23;22;29;37;33;155;176;84;68;59;53;40;28;35;39;46;37;52;36;24;31;34;27;24;38;2
23506840;"litten/hexo-theme-yilia";"CSS";"2014-08-31T04:59:32+00:00";1713;838;30;27;20;31;24;36;25;32;29;29;27;40;30;19;17;15;34;31;38;48;49;39;48;36;43;41
23741141;"chengr28/RevokeChinaCerts";"Batchfile";"2014-09-06T17:56:38+00:00";1713;276;26;10;5;14;12;3;8;5;3;19;18;21;8;14;9;7;28;4;6;3;18;8;6;9;8;4
23502577;"pushtorefresh/storio";"Java";"2014-08-30T23:23:41+00:00";1712;451;18;15;9;8;10;20;18;12;16;16;17;21;19;41;34;13;18;17;18;11;30;15;16;11;16;12
5022564;"jsdelivr/jsdelivr";"null";"2012-07-13T17:25:24+00:00";1712;235;7;10;8;14;5;9;9;11;8;10;8;4;9;10;8;8;10;11;6;11;6;5;17;9;15;7
15259244;"bitpay/bitcore";"JavaScript";"2013-12-17T16:10:28+00:00";1711;139;6;9;4;4;2;5;6;10;9;7;16;2;4;6;5;1;8;5;4;2;3;3;8;3;2;5
35208757;"NeXTs/Jets.js";"JavaScript";"2015-05-07T08:41:11+00:00";1711;163;15;17;6;5;6;5;4;9;3;2;8;9;10;5;8;4;14;4;4;1;0;2;3;2;9;8
4729944;"rstudio/shiny";"R";"2012-06-20T18:45:11+00:00";1710;294;9;12;7;17;18;10;15;9;10;7;11;12;17;12;8;8;7;7;17;15;10;15;19;9;5;8
4011054;"jubos/fake-s3";"Ruby";"2012-04-13T01:03:08+00:00";1710;213;5;16;14;4;21;6;7;14;6;4;3;8;4;8;8;20;9;10;5;5;4;7;7;7;4;7
10603681;"etsy/skyline";"Python";"2013-06-10T15:44:49+00:00";1710;121;9;7;1;0;1;4;4;2;1;6;2;42;3;2;3;3;4;0;6;3;4;3;3;2;5;1
10955751;"apotonick/trailblazer";"Ruby";"2013-06-26T02:03:42+00:00";1710;293;9;10;12;17;10;5;5;16;23;9;11;11;12;11;12;8;14;16;12;2;11;11;9;11;16;10
25306;"pieter/gitx";"Objective-C";"2008-06-14T17:57:35+00:00";1710;32;2;7;2;0;1;1;2;1;0;0;1;1;0;1;1;1;0;2;1;0;3;3;1;0;0;1
19632435;"android-cn/android-dev-com";"null";"2014-05-10T03:31:23+00:00";1709;462;20;29;18;18;18;19;17;14;13;11;25;23;14;20;19;5;12;20;22;21;18;15;15;21;14;21
4808664;"uxebu/bonsai";"JavaScript";"2012-06-27T13:35:13+00:00";1708;106;8;4;2;4;3;5;5;3;2;3;2;5;1;5;4;4;4;4;1;7;6;2;5;6;8;3
17571013;"shu223/AnimatedTransitionGallery";"Objective-C";"2014-03-09T18:48:28+00:00";1707;312;7;10;5;5;8;7;6;8;6;8;86;5;17;5;6;3;14;8;10;13;12;14;9;9;17;14
22434128;"ChristianKienle/Core-Data-Editor";"Objective-C";"2014-07-30T15:42:04+00:00";1707;127;10;7;5;8;0;2;3;8;2;3;6;3;10;4;7;2;5;4;2;5;2;2;1;11;13;2
668622;"thiagopradi/octopus";"Ruby";"2010-05-15T20:19:59+00:00";1707;169;6;9;7;5;7;6;8;4;2;2;5;9;6;10;5;7;5;6;9;8;9;5;7;5;8;9
1241677;"WebKit/webkit";"null";"2011-01-11T13:50:19+00:00";1707;265;6;11;10;4;7;10;12;13;13;6;18;18;11;12;11;4;8;18;6;6;11;6;10;11;13;10
9131292;"jenssegers/laravel-mongodb";"PHP";"2013-03-31T14:31:04+00:00";1707;399;17;20;8;14;16;23;11;18;12;9;13;12;18;16;10;14;18;23;17;19;21;12;15;13;16;14
325827;"msysgit/msysgit";"C";"2009-10-03T21:15:00+00:00";1706;127;5;8;4;2;5;7;5;6;5;3;4;1;1;6;3;0;3;4;11;7;8;6;10;3;4;6
22475123;"amark/gun";"JavaScript";"2014-07-31T15:52:10+00:00";1706;543;31;21;18;15;16;13;15;35;15;15;16;21;10;42;40;10;10;24;15;39;14;16;41;23;13;15
23673618;"paypal/accessible-html5-video-player";"JavaScript";"2014-09-04T18:11:53+00:00";1706;143;9;3;5;4;8;6;5;3;5;8;4;9;6;5;6;1;2;5;5;6;9;8;8;5;5;3
28043506;"Mozharovsky/CVCalendar";"Swift";"2014-12-15T15:46:22+00:00";1705;679;56;28;25;24;14;14;12;12;17;21;70;112;17;31;12;34;29;22;17;21;18;14;17;21;21;0
5957708;"twitter/summingbird";"Scala";"2012-09-25T22:38:35+00:00";1703;140;5;7;6;7;35;8;10;2;4;2;2;2;3;3;4;4;3;2;4;6;5;4;2;6;2;2
6488049;"fex-team/ueditor";"JavaScript";"2012-11-01T10:42:27+00:00";1703;437;20;13;12;15;14;16;17;14;14;18;18;19;28;17;12;5;20;16;20;9;25;19;21;14;19;22
2520429;"toji/gl-matrix";"JavaScript";"2011-10-05T16:33:45+00:00";1703;240;10;4;7;8;5;16;7;9;8;11;12;12;7;12;6;9;13;9;11;6;11;8;9;14;8;8
4128408;"BlueSpire/Durandal";"JavaScript";"2012-04-24T18:50:59+00:00";1703;90;7;8;2;5;4;6;3;3;2;2;2;4;4;0;4;1;4;2;3;7;2;3;1;5;3;3
2269868;"mozilla/rr";"C++";"2011-08-25T18:59:32+00:00";1702;776;133;27;10;5;9;19;9;10;7;9;6;11;6;7;4;19;7;32;324;45;18;15;17;3;11;13
16393248;"nnhubbard/ZSSRichTextEditor";"Objective-C";"2014-01-30T22:39:12+00:00";1702;300;14;15;14;13;5;8;7;5;8;17;12;28;5;6;6;7;9;7;9;13;16;18;18;11;17;12
21894635;"quozd/awesome-dotnet";"null";"2014-07-16T09:32:12+00:00";1702;675;22;31;21;14;17;39;26;13;52;50;34;21;27;28;26;26;31;25;18;14;19;18;21;34;26;22
41105415;"substance/substance";"JavaScript";"2015-08-20T16:03:09+00:00";1701;1461;7;5;7;2;3;10;2;7;2;3;1;17;15;7;3;7;0;469;20;7;667;141;20;16;11;12
183303;"hassox/warden";"Ruby";"2009-04-23T04:47:23+00:00";1701;126;6;3;4;3;3;0;7;3;4;6;4;5;6;9;6;4;10;7;8;5;3;2;6;3;7;2
11783583;"csscomb/csscomb.js";"JavaScript";"2013-07-31T05:52:35+00:00";1701;250;5;8;7;8;15;4;5;15;6;6;13;5;5;8;9;8;7;10;7;8;10;10;34;11;9;17
1904718;"tylertate/semantic.gs";"CSS";"2011-06-16T08:54:44+00:00";1700;33;1;2;0;1;2;1;3;1;1;0;3;2;2;1;0;0;2;3;0;1;0;2;0;1;1;3
2072864;"jonikorpi/Golden-Grid-System";"CSS";"2011-07-19T15:41:53+00:00";1700;19;0;1;1;2;0;1;2;1;0;1;0;1;1;0;0;1;0;1;1;1;1;2;0;1;0;0
723523;"wbotelhos/raty";"JavaScript";"2010-06-16T06:41:28+00:00";1700;157;6;12;11;8;9;9;5;4;1;6;7;8;2;10;1;2;6;4;6;6;3;8;7;5;3;8
2337256;"dotless-de/vagrant-vbguest";"Ruby";"2011-09-06T20:41:41+00:00";1699;245;4;11;11;14;8;7;12;11;11;7;9;11;3;10;14;12;8;14;9;13;11;5;12;7;3;8
3565909;"raspberrypi/firmware";"C";"2012-02-27T23:06:53+00:00";1699;246;8;6;7;5;9;14;6;8;9;10;4;7;13;5;12;7;8;7;10;18;15;11;15;11;11;10
3351871;"qbittorrent/qBittorrent";"C++";"2012-02-04T09:37:46+00:00";1698;458;18;19;9;21;23;17;18;9;24;22;15;14;33;18;17;14;20;13;12;16;13;17;24;14;13;25
17101828;"swirldev/swirl_courses";"R";"2014-02-23T04:48:04+00:00";1698;405;11;15;13;15;13;5;21;17;6;11;24;15;14;21;20;49;25;14;7;16;15;13;16;9;10;10
21258726;"lynndylanhurley/ng-token-auth";"CoffeeScript";"2014-06-27T00:04:50+00:00";1697;227;10;8;7;7;13;8;11;9;5;10;11;9;7;12;10;6;6;15;9;5;9;13;10;3;4;10
3019537;"linuxmint/Cinnamon";"JavaScript";"2011-12-20T13:15:22+00:00";1697;204;10;9;3;7;11;7;13;7;3;1;3;10;8;5;4;10;7;15;5;11;7;8;13;11;9;7
3618686;"katspaugh/wavesurfer.js";"JavaScript";"2012-03-04T14:38:02+00:00";1697;285;5;13;12;9;7;11;16;6;6;8;9;8;18;15;13;10;11;14;14;10;11;8;14;11;10;16
1314319;"instructure/canvas-lms";"Ruby";"2011-02-01T00:08:40+00:00";1697;169;11;8;10;5;2;8;3;2;6;4;5;7;5;3;6;13;8;8;10;4;6;7;9;7;8;4
8915285;"Unknwon/go-fundamental-programming";"Go";"2013-03-20T21:54:32+00:00";1697;345;10;18;13;8;18;17;11;12;10;17;13;13;13;20;5;3;12;21;10;15;17;15;10;14;12;18
32631353;"Clans/FloatingActionButton";"Java";"2015-03-21T12:36:16+00:00";1696;670;30;20;26;28;18;22;25;14;24;15;32;24;29;31;15;31;32;25;31;27;31;27;31;28;25;29
14083440;"xdan/datetimepicker";"JavaScript";"2013-11-03T10:10:07+00:00";1695;415;12;14;19;13;10;22;17;20;21;13;28;15;14;10;18;7;11;25;16;19;17;12;13;13;20;16
1735848;"codebrew/backbone-rails";"Ruby";"2011-05-11T23:18:08+00:00";1695;25;1;1;0;0;4;2;2;1;0;2;0;3;0;2;0;0;1;1;1;1;0;2;0;0;1;0
23823503;"kyleduo/SwitchButton";"Java";"2014-09-09T07:20:43+00:00";1694;933;9;52;37;16;20;21;104;29;10;6;26;17;15;19;16;4;14;19;23;25;24;23;296;48;33;27
6648028;"Bitmessage/PyBitmessage";"Python";"2012-11-12T03:36:43+00:00";1694;113;4;9;1;5;3;14;2;2;6;4;4;4;3;3;3;4;6;3;7;5;5;3;5;3;3;2
1469491;"etsy/logster";"Python";"2011-03-11T20:34:13+00:00";1694;112;1;9;5;7;7;8;3;2;2;3;5;1;4;1;5;6;2;7;4;2;5;3;4;6;6;4
3046507;"paulmillr/es6-shim";"JavaScript";"2011-12-25T00:29:07+00:00";1693;310;7;16;10;14;10;12;12;18;5;15;7;16;19;12;12;7;17;13;6;17;12;13;12;14;5;9
25739007;"gajus/swing";"JavaScript";"2014-10-25T17:00:26+00:00";1693;161;5;7;5;11;14;10;8;6;5;7;1;5;5;2;11;8;6;3;6;6;5;6;7;2;7;3
27729907;"grpc/grpc-go";"Go";"2014-12-08T18:59:34+00:00";1693;494;24;13;18;21;8;9;15;11;15;29;16;19;30;24;16;15;22;27;25;16;21;19;19;33;24;5
9378371;"gilesbowkett/rewind";"Shell";"2013-04-11T19:22:27+00:00";1693;75;1;2;3;1;3;3;1;0;1;0;0;1;0;1;0;0;2;0;3;1;1;2;39;8;0;2
23021810;"Urigo/angular-meteor";"JavaScript";"2014-08-16T16:13:15+00:00";1693;485;29;32;28;25;15;14;18;19;13;19;24;16;22;21;29;15;22;18;7;18;16;11;18;9;12;15
16504076;"douban/code";"CSS";"2014-02-04T06:21:12+00:00";1692;1062;4;1;1;2;1;64;734;87;20;8;19;18;9;12;20;6;14;13;8;2;4;4;3;1;2;5
2519670;"1602/jugglingdb";"JavaScript";"2011-10-05T14:46:25+00:00";1692;70;5;6;3;6;1;2;1;2;2;3;4;3;4;3;2;2;3;4;2;3;1;2;0;1;2;3
3267913;"marcelduran/yslow";"JavaScript";"2012-01-25T19:55:13+00:00";1692;128;7;12;4;4;2;3;7;6;3;3;2;4;5;3;4;6;11;5;6;9;4;3;6;3;4;2
761653;"phpDocumentor/phpDocumentor2";"PHP";"2010-07-07T12:07:55+00:00";1692;173;6;4;6;7;8;5;3;10;6;8;11;2;10;11;6;5;2;9;5;5;7;9;9;8;6;5
8962069;"firebase/angularfire";"JavaScript";"2013-03-22T22:18:38+00:00";1692;188;7;8;6;5;10;5;5;10;9;8;9;7;7;6;5;2;9;9;7;10;8;7;9;6;6;8
5728045;"ragunathjawahar/android-saripaar";"Java";"2012-09-08T11:52:30+00:00";1691;316;15;18;11;19;10;18;16;17;11;8;11;10;13;9;15;6;10;21;10;5;9;13;12;10;7;12
15407808;"kennyledet/Algorithm-Implementations";"Lua";"2013-12-24T00:39:48+00:00";1691;202;4;10;5;2;2;5;13;5;38;16;12;5;3;17;8;8;7;4;7;3;7;5;3;4;3;6
3156820;"freedomofpress/securedrop";"Python";"2012-01-11T19:57:55+00:00";1690;133;5;12;11;9;9;9;5;2;8;3;5;3;3;4;2;4;5;4;4;7;6;2;2;4;1;4
108051;"mongodb/mongo-python-driver";"Python";"2009-01-15T15:18:06+00:00";1690;143;5;4;7;9;10;4;6;4;5;3;5;9;9;9;9;1;4;5;7;4;5;2;4;5;2;6
108625;"Shougo/neocomplcache.vim";"VimL";"2009-01-16T08:21:00+00:00";1690;60;2;5;1;5;5;4;2;3;0;6;4;2;1;1;3;1;0;1;2;3;2;2;0;3;2;0
1409544;"thoughtbot/capybara-webkit";"Ruby";"2011-02-25T03:46:54+00:00";1690;106;4;6;2;7;2;4;5;1;3;3;8;6;0;5;2;2;5;6;5;2;4;3;8;6;5;2
26206274;"alibaba/RocketMQ";"Java";"2014-11-05T06:19:56+00:00";1690;796;27;26;28;34;33;21;17;20;27;25;51;31;34;26;27;9;27;40;31;33;32;46;36;34;31;50
19173633;"PeterDing/iScript";"Python";"2014-04-26T09:16:50+00:00";1689;610;30;26;22;33;21;28;32;15;20;21;29;29;18;20;12;24;33;23;28;11;21;23;27;28;20;16
161859;"dennisreimann/ioctocat";"Objective-C";"2009-03-28T17:25:03+00:00";1689;68;0;4;1;4;3;2;4;1;0;2;3;6;4;3;1;1;5;3;6;1;3;2;0;1;4;4
42621763;"princejwesley/Mancy";"JavaScript";"2015-09-17T00:24:18+00:00";1688;1238;288;93;32;50;114;163;43;26;35;27;26;26;22;27;28;16;32;24;20;23;20;17;21;21;19;25
13765233;"FrDH/jQuery.mmenu";"CSS";"2013-10-22T06:49:48+00:00";1688;272;21;12;14;27;28;13;7;6;7;7;7;5;8;16;6;5;5;13;9;9;10;10;1;8;7;11
22293502;"luster-io/impulse";"JavaScript";"2014-07-26T18:32:40+00:00";1688;19;2;1;2;4;0;0;1;0;0;0;1;0;0;2;0;0;2;1;0;0;0;0;1;1;0;1
2063261;"scalessec/Toast";"Objective-C";"2011-07-17T21:22:57+00:00";1688;428;11;20;13;17;7;21;22;26;12;8;22;14;14;12;7;8;14;20;22;19;27;19;25;15;20;13
1579721;"zk00006/OpenTLD";"Matlab";"2011-04-06T22:54:01+00:00";1686;99;3;7;1;0;3;2;2;4;4;3;1;5;3;1;4;5;6;2;5;7;2;6;5;5;9;4
3322086;"gkz/LiveScript";"LiveScript";"2012-02-01T05:07:14+00:00";1686;159;3;6;6;10;5;3;7;9;8;13;3;3;8;4;8;3;5;7;7;4;7;5;7;6;7;5
1938370;"Mottie/tablesorter";"JavaScript";"2011-06-22T23:16:39+00:00";1685;194;11;10;8;6;7;4;6;12;5;7;7;6;7;10;7;7;5;3;12;10;11;6;4;8;10;5
1955800;"jflesch/paperwork";"Python";"2011-06-26T13:47:56+00:00";1685;1244;0;3;2;31;2;2;3;1;2;2;3;0;1;3;4;3;975;123;21;14;8;2;6;22;4;7
2200856;"MarlinFirmware/Marlin";"C";"2011-08-13T08:07:20+00:00";1685;322;6;13;11;20;11;7;11;15;17;10;6;12;10;15;14;16;14;13;15;10;5;12;15;18;16;10
39013909;"gaearon/redux-thunk";"JavaScript";"2015-07-13T13:33:08+00:00";1685;1289;41;35;30;29;42;31;30;46;44;52;57;56;73;48;42;54;69;67;53;55;49;63;59;78;79;7
2835111;"pyinstaller/pyinstaller";"Python";"2011-11-23T11:05:56+00:00";1684;470;23;9;10;18;15;11;7;22;10;10;48;71;16;23;18;8;18;14;20;12;18;12;12;21;9;15
3299208;"videolan/vlc";"C";"2012-01-29T19:30:36+00:00";1684;557;20;15;16;26;29;20;25;14;18;38;22;21;14;18;30;13;17;18;23;22;27;25;22;12;21;31
885487;"maccman/juggernaut";"JavaScript";"2010-09-03T11:46:02+00:00";1684;13;1;1;0;0;1;0;0;0;0;1;1;2;0;0;0;2;2;0;0;0;1;0;0;0;1;0
7251195;"biometrics/openbr";"C++";"2012-12-20T02:52:37+00:00";1684;357;9;8;12;2;5;4;10;8;3;13;5;9;10;10;6;6;4;3;10;12;5;2;6;5;147;43
4960119;"jaredhanson/oauth2orize";"JavaScript";"2012-07-09T15:26:52+00:00";1682;249;13;15;11;13;4;7;9;4;10;11;11;13;7;7;7;11;12;18;10;13;10;8;7;3;13;2
8336642;"Huddle/Resemble.js";"JavaScript";"2013-02-21T14:25:27+00:00";1682;269;17;19;11;15;9;5;5;6;9;7;13;18;10;5;8;6;14;10;13;15;6;12;7;12;9;8
481220;"kchmck/vim-coffee-script";"VimL";"2010-01-20T21:36:21+00:00";1682;67;2;2;4;6;4;2;3;1;4;3;2;2;2;2;2;3;0;4;1;2;1;5;3;1;2;4
10649374;"elixir-lang/ecto";"Elixir";"2013-06-12T18:42:06+00:00";1682;531;15;18;12;18;26;20;15;25;16;23;19;16;26;23;23;21;24;18;22;18;33;23;11;22;18;26
10980729;"ValveSoftware/source-sdk-2013";"C++";"2013-06-26T22:21:13+00:00";1682;137;5;3;3;1;1;1;6;4;3;3;13;10;4;4;4;9;8;4;6;4;10;4;13;2;6;6
9426192;"iBaa/PlexConnect";"Python";"2013-04-14T08:02:23+00:00";1681;116;8;12;9;10;6;3;6;2;3;4;3;3;6;2;5;6;6;6;3;2;2;4;2;1;2;0
10844991;"PomepuyN/BlurEffectForAndroidDesign";"Java";"2013-06-21T15:05:24+00:00";1681;209;11;9;2;8;11;9;5;7;5;9;9;6;10;12;4;2;5;11;8;7;12;14;16;7;4;6
1168065;"nginx/nginx-releases";"C";"2010-12-14T13:43:17+00:00";1681;41;1;6;1;4;2;3;1;4;2;3;1;1;1;3;2;2;1;0;0;0;1;0;1;0;0;1
4782634;"ircmaxell/password_compat";"PHP";"2012-06-25T14:21:11+00:00";1680;149;9;3;7;12;4;9;5;3;6;9;8;2;3;5;5;8;9;3;5;8;3;5;8;3;6;1
6209805;"Spaceman-Labs/SMPageControl";"Objective-C";"2012-10-14T02:29:54+00:00";1680;128;7;9;5;3;2;17;4;2;4;4;4;8;4;6;4;2;3;7;1;2;5;5;3;4;8;5
5744149;"mattt/CargoBay";"Objective-C";"2012-09-10T02:50:12+00:00";1679;99;3;6;3;2;4;10;6;5;1;2;3;5;3;2;7;1;1;3;9;1;3;4;4;1;6;4
21476229;"deanmalmgren/textract";"HTML";"2014-07-03T20:36:59+00:00";1679;82;4;5;5;1;2;5;1;3;0;3;1;4;2;2;2;3;6;1;3;2;4;8;6;1;4;4
214605;"voldemort/voldemort";"Java";"2009-05-31T03:27:10+00:00";1678;124;10;6;0;6;8;3;3;4;10;3;4;2;5;5;3;4;4;1;9;2;6;4;8;4;4;6
10825334;"blueimp/Gallery";"JavaScript";"2013-06-20T17:24:02+00:00";1678;322;11;16;9;13;14;7;8;18;14;13;11;14;19;16;6;12;10;11;11;13;17;12;10;9;12;16
15680192;"JakeWharton/scalpel";"Java";"2014-01-06T17:26:01+00:00";1678;459;12;9;9;11;136;49;17;22;6;21;15;9;12;7;9;11;7;10;23;12;8;15;11;3;15;0
20668562;"cymcsg/UltimateAndroid";"Java";"2014-06-10T01:42:20+00:00";1677;312;27;14;9;13;14;7;16;19;16;9;10;7;15;11;7;3;10;6;14;13;14;9;12;15;13;9
40329787;"alexanderGugel/ied";"JavaScript";"2015-08-06T22:30:30+00:00";1677;1652;1;0;118;558;42;16;15;22;4;3;2;59;27;418;52;16;9;7;21;10;62;117;26;19;12;16
3749321;"Unblocker/Unblock-Youku";"JavaScript";"2012-03-17T17:20:13+00:00";1677;511;16;10;15;16;12;11;18;13;14;17;19;11;13;17;102;29;31;23;19;14;15;22;18;17;8;11
1297957;"Glimpse/Glimpse";"C#";"2011-01-27T04:46:44+00:00";1676;211;4;8;6;14;11;11;10;13;6;7;15;12;10;8;6;6;2;6;10;8;4;7;5;10;4;8
468501;"ryanb/nested_form";"Ruby";"2010-01-12T06:57:26+00:00";1675;85;3;4;2;2;3;4;3;2;3;3;3;6;2;2;1;4;4;2;0;6;4;5;5;5;2;5
2341302;"cuckoosandbox/cuckoo";"Python";"2011-09-07T12:12:38+00:00";1674;393;4;15;5;13;8;13;14;14;20;8;22;20;40;11;16;10;23;14;13;15;12;12;17;19;18;17
3058811;"schneems/wicked";"Ruby";"2011-12-27T20:25:29+00:00";1674;147;10;9;5;5;5;5;7;7;3;7;4;7;4;10;3;3;6;5;5;6;7;3;5;4;5;7
9866547;"jaunesarmiento/fries";"CSS";"2013-05-05T09:36:31+00:00";1673;9;2;1;1;0;0;0;0;0;0;1;0;0;0;1;0;0;0;0;0;2;0;1;0;0;0;0
16031396;"raphaelcruzeiro/jquery-notebook";"JavaScript";"2014-01-18T18:36:35+00:00";1672;47;3;2;1;2;2;2;2;3;0;0;1;2;1;2;1;1;5;4;3;3;1;1;0;2;1;2
65646;"kraih/mojo";"Perl";"2008-10-21T07:50:26+00:00";1672;134;3;3;1;7;1;5;5;5;3;3;3;7;7;7;8;5;5;8;6;6;3;6;6;7;7;7
412126;"scambra/devise_invitable";"Ruby";"2009-12-09T23:11:54+00:00";1672;113;4;4;2;5;1;4;4;2;5;8;3;9;7;6;7;3;3;4;4;1;3;2;8;2;8;4
456545;"samuraisam/pyapns";"Python";"2010-01-03T01:45:30+00:00";1672;113;5;5;2;32;7;7;7;1;2;2;3;4;4;4;3;3;5;5;0;1;4;2;2;1;2;0
15964081;"trevorlinton/webkit.js";"C++";"2014-01-16T09:54:37+00:00";1670;64;3;1;1;0;4;3;1;1;3;10;2;3;2;2;1;3;1;1;0;7;4;3;3;1;3;1
40975535;"LeaVerou/bliss";"JavaScript";"2015-08-18T14:05:50+00:00";1670;1670;0;0;0;0;0;344;659;331;45;22;34;47;26;16;14;13;25;19;18;13;9;6;6;12;4;7
294972;"fnando/i18n-js";"JavaScript";"2009-09-02T03:35:45+00:00";1669;171;7;10;3;5;7;8;10;2;7;4;13;6;2;6;10;9;6;5;6;5;5;7;11;7;6;4
10873724;"joelittlejohn/jsonschema2pojo";"Java";"2013-06-22T22:28:53+00:00";1668;500;29;14;12;12;17;23;14;10;12;20;35;26;15;22;15;16;23;21;12;22;25;28;23;23;18;13
39571075;"wasabeef/Blurry";"Java";"2015-07-23T14:12:08+00:00";1668;430;11;13;12;11;14;20;6;13;7;20;8;15;19;17;12;9;12;17;44;24;22;24;18;15;20;27
4415704;"at-import/breakpoint";"CSS";"2012-05-23T03:43:02+00:00";1668;198;4;10;3;10;4;8;6;6;7;3;7;6;12;11;8;8;7;6;6;4;10;15;18;7;7;5
4224042;"roundcube/roundcubemail";"PHP";"2012-05-04T11:19:01+00:00";1667;234;11;10;1;4;3;2;8;9;10;6;9;6;6;2;7;5;5;5;7;1;8;42;21;13;18;15
11534941;"bootstrap-tagsinput/bootstrap-tagsinput";"JavaScript";"2013-07-19T18:57:37+00:00";1667;287;14;19;13;15;7;12;12;11;6;3;16;19;8;8;8;9;7;7;11;16;8;10;11;13;12;12
2300485;"feross/SpoofMAC";"Python";"2011-08-31T08:43:43+00:00";1667;285;2;10;13;11;5;5;68;29;10;19;8;13;4;6;8;4;2;7;2;10;7;8;5;10;9;10
3116607;"specta/specta";"Objective-C";"2012-01-06T08:15:03+00:00";1667;221;11;6;8;14;17;4;9;5;6;10;8;9;10;13;6;3;10;13;6;7;10;12;3;11;3;7
3540290;"0rpc/zerorpc-python";"Python";"2012-02-24T22:15:23+00:00";1667;138;7;2;4;9;6;9;4;0;4;5;4;2;8;12;5;3;4;6;5;6;5;5;11;6;3;3
3758878;"flask-admin/flask-admin";"Python";"2012-03-18T23:21:57+00:00";1667;279;13;15;5;13;9;9;10;9;9;8;8;14;15;7;10;5;8;11;14;9;8;10;15;12;14;19
23689830;"yeasy/docker_practice";"Shell";"2014-09-05T04:06:39+00:00";1667;343;14;11;4;17;10;18;14;7;18;12;15;15;19;18;16;7;13;13;13;17;13;14;12;12;7;14
10132053;"0xced/XCDYouTubeKit";"Objective-C";"2013-05-17T20:59:57+00:00";1666;323;7;15;12;11;18;10;20;16;12;10;7;17;13;16;18;12;7;16;12;13;12;14;12;6;8;9
2280086;"kennethreitz/envoy";"Python";"2011-08-27T17:29:37+00:00";1666;105;3;4;1;3;3;7;3;4;2;6;3;3;5;2;5;1;2;5;7;12;4;2;6;3;2;7
38518423;"flike/kingshard";"Go";"2015-07-04T02:22:32+00:00";1666;640;22;73;13;23;86;12;10;79;17;13;17;17;20;31;18;5;25;16;18;25;9;22;23;11;14;21
9952134;"python-visualization/folium";"Python";"2013-05-09T04:21:35+00:00";1665;838;7;13;18;13;16;5;13;5;315;46;24;21;62;28;23;28;13;28;27;18;46;32;10;7;14;6
313542;"kswedberg/jquery-smooth-scroll";"JavaScript";"2009-09-21T19:55:10+00:00";1664;152;7;5;7;7;8;6;7;5;5;4;9;4;8;2;6;5;9;3;8;8;4;5;7;6;7;0
29099264;"MengTo/DesignerNewsApp";"Objective-C";"2015-01-11T17:20:01+00:00";1664;291;10;12;9;14;9;13;8;10;14;12;11;16;10;11;13;6;16;6;11;7;16;11;9;11;12;14
1563595;"cliftonc/calipso";"JavaScript";"2011-04-03T17:28:25+00:00";1664;75;2;3;2;2;11;1;5;3;0;1;3;5;3;2;0;3;3;6;1;1;6;4;3;0;1;4
1514130;"nst/RuntimeBrowser";"Objective-C";"2011-03-22T23:54:06+00:00";1663;311;9;18;17;13;12;8;16;12;9;10;16;13;16;13;4;5;9;10;15;9;21;5;13;13;12;13
21592194;"panicinc/PunchClock";"Objective-C";"2014-07-08T00:36:30+00:00";1663;50;3;3;4;4;3;2;4;2;1;1;0;1;2;1;1;3;1;1;1;2;4;2;0;0;3;1
21876647;"bradfitz/http2";"Go";"2014-07-15T21:31:33+00:00";1663;76;4;3;2;3;5;4;1;1;1;5;7;3;4;4;1;1;0;4;4;5;5;3;1;2;2;1
4946406;"mher/flower";"Python";"2012-07-08T13:35:09+00:00";1663;259;20;13;9;9;4;15;12;9;11;4;8;13;9;8;12;10;9;7;8;9;8;6;8;13;11;14
7122663;"twitter/secureheaders";"Ruby";"2012-12-12T01:41:57+00:00";1663;164;6;7;3;9;9;6;6;4;3;3;9;7;4;1;2;9;7;8;8;5;5;9;3;2;22;7
1267753;"KnpLabs/Gaufrette";"PHP";"2011-01-18T17:02:25+00:00";1663;143;7;7;6;6;7;4;6;2;4;2;6;10;3;7;5;6;4;2;7;8;4;4;9;2;7;8
16191201;"siacs/Conversations";"Java";"2014-01-24T01:07:34+00:00";1662;341;15;15;12;18;10;12;14;9;9;9;17;14;14;13;15;10;13;19;6;8;28;13;9;16;9;14
15509440;"akkadotnet/akka.net";"C#";"2013-12-29T14:17:38+00:00";1662;397;16;32;41;13;15;22;12;9;15;10;16;27;16;19;10;7;15;14;19;17;13;9;9;6;7;8
2630230;"domchristie/to-markdown";"JavaScript";"2011-10-23T10:35:39+00:00";1662;369;12;15;15;19;16;12;12;9;14;10;21;7;8;12;31;8;12;31;7;19;22;15;19;10;6;7
33925743;"Draveness/DKNightVersion";"Objective-C";"2015-04-14T10:32:43+00:00";1662;554;30;17;16;19;17;11;103;26;23;13;17;21;18;20;5;5;20;18;20;28;17;16;30;12;14;18
38344704;"lzyzsd/Awesome-RxJava";"null";"2015-07-01T02:28:39+00:00";1661;1312;20;23;37;86;43;76;37;31;33;49;115;58;69;41;19;6;37;54;53;44;54;79;52;62;71;63
6160754;"McPants/jquery.shapeshift";"CoffeeScript";"2012-10-10T16:50:54+00:00";1661;66;3;4;1;2;4;1;1;2;0;2;5;3;3;6;3;1;3;0;3;5;1;3;5;0;1;4
7864067;"groundworkcss/groundwork";"HTML";"2013-01-28T06:01:29+00:00";1661;50;2;2;3;1;2;1;2;1;1;2;7;2;1;4;3;4;2;0;0;2;1;1;1;2;3;0
8071542;"slightlyoff/ServiceWorker";"HTML";"2013-02-07T11:23:04+00:00";1661;366;7;35;23;18;11;11;13;7;9;15;12;11;10;44;14;6;15;9;8;11;13;12;15;10;14;13
4640263;"dbushell/Nestable";"JavaScript";"2012-06-12T17:06:29+00:00";1660;183;7;13;5;10;6;6;8;7;8;3;6;9;5;4;4;6;7;8;5;4;7;7;13;6;11;8
20839462;"somebee/imba";"JavaScript";"2014-06-14T18:58:32+00:00";1660;908;4;4;3;1;4;0;2;4;3;2;140;516;84;21;15;39;22;8;5;4;4;6;6;3;2;6
16238673;"fguillot/kanboard";"PHP";"2014-01-25T19:58:30+00:00";1659;500;21;17;13;12;14;12;23;22;8;17;14;20;49;42;21;14;16;12;23;19;17;21;19;16;22;16
33134213;"wasabeef/richeditor-android";"Java";"2015-03-30T16:19:20+00:00";1659;426;18;14;37;18;17;12;18;16;16;21;23;17;9;12;4;16;12;22;23;15;18;14;18;14;22;0
3765120;"hojberg/cssarrowplease";"JavaScript";"2012-03-19T15:16:38+00:00";1659;94;6;3;3;8;5;2;5;2;5;1;2;3;2;3;0;3;6;4;6;8;7;3;4;1;2;0
25670686;"rtfeldman/seamless-immutable";"JavaScript";"2014-10-24T03:53:10+00:00";1658;678;25;34;20;16;85;23;12;24;25;21;35;18;20;22;24;27;12;22;29;28;26;30;22;28;24;26
19452228;"DTVD/rainbowstream";"Python";"2014-05-05T10:24:10+00:00";1658;276;7;9;15;7;21;6;12;4;6;7;16;8;11;21;6;4;18;17;14;8;7;14;15;15;8;0
5105986;"zh-google-styleguide/zh-google-styleguide";"Makefile";"2012-07-19T05:50:54+00:00";1657;431;12;20;23;20;17;16;14;13;14;13;22;21;15;21;8;5;13;15;18;12;16;21;28;13;24;17
504028;"django-compressor/django-compressor";"Python";"2010-02-05T15:48:14+00:00";1657;110;3;5;4;5;2;2;5;3;4;4;3;2;4;6;4;5;5;2;5;8;7;2;2;2;9;7
1605598;"bulletphysics/bullet3";"C++";"2011-04-12T18:45:08+00:00";1657;346;17;9;9;13;13;12;13;11;16;12;9;11;17;13;17;15;15;15;12;15;12;8;24;8;12;18
13198211;"python/cpython";"Python";"2013-09-29T19:14:18+00:00";1656;746;13;22;16;13;16;40;23;35;23;75;89;35;33;26;42;22;32;34;17;19;29;24;17;15;16;20
34877308;"paragonie/awesome-appsec";"PHP";"2015-04-30T21:18:31+00:00";1656;450;8;12;31;12;9;20;7;14;34;13;10;39;18;9;17;11;53;27;8;9;9;8;37;11;13;11
26014537;"addyosmani/tmi";"JavaScript";"2014-10-31T12:01:59+00:00";1655;39;2;3;1;2;2;2;3;2;2;1;0;2;0;2;0;0;1;1;2;0;0;2;1;5;0;3
1234795;"1602/compound";"JavaScript";"2011-01-09T09:48:00+00:00";1654;26;2;1;2;1;2;0;2;2;0;0;2;0;1;0;1;1;1;2;1;1;3;1;0;0;0;0
1876926;"documentcloud/visualsearch";"JavaScript";"2011-06-10T17:01:17+00:00";1653;61;1;1;2;2;3;1;1;1;5;1;0;2;3;5;3;2;4;4;4;3;1;0;2;6;3;1
3625126;"quil/quil";"Clojure";"2012-03-05T08:20:54+00:00";1653;234;10;10;5;7;10;15;18;13;6;9;3;12;9;7;8;8;10;10;10;13;8;6;9;11;5;2
41651407;"kaishengtai/neuralart";"Lua";"2015-08-31T02:25:15+00:00";1652;395;7;33;19;21;20;16;23;15;19;10;13;12;11;15;10;9;7;22;23;26;16;10;9;8;11;10
537622;"appcelerator/KitchenSink";"JavaScript";"2010-02-26T17:35:43+00:00";1652;10;0;2;1;0;0;0;0;1;0;0;1;0;0;0;0;1;0;0;1;0;1;0;0;0;1;1
12933281;"go-qml/qml";"Go";"2013-09-18T20:04:44+00:00";1652;150;4;7;4;6;5;6;5;7;6;7;8;3;5;4;3;3;11;5;2;8;7;12;5;6;7;4
15494508;"fideloper/Vaprobash";"Shell";"2013-12-28T15:37:09+00:00";1651;183;9;5;11;3;16;8;7;11;5;6;7;9;7;12;10;5;3;6;5;6;8;6;2;2;8;6
23715455;"letsgetrandy/brototype";"JavaScript";"2014-09-05T19:22:23+00:00";1651;88;2;1;1;4;2;20;10;2;1;1;4;2;3;9;6;3;3;1;3;1;0;3;1;2;1;2
24139593;"alamkanak/Android-Week-View";"Java";"2014-09-17T10:07:12+00:00";1651;395;26;11;8;9;7;7;42;46;14;15;11;13;25;14;13;9;5;8;11;13;17;16;19;8;11;17
386126;"premailer/premailer";"Ruby";"2009-11-26T05:31:46+00:00";1651;167;14;11;3;8;4;5;3;2;3;5;4;17;9;4;6;4;10;8;4;10;6;5;4;5;5;8
932626;"facebook/pfff";"OCaml";"2010-09-23T05:13:55+00:00";1651;168;8;9;5;10;5;3;8;7;5;14;4;5;5;7;1;7;7;4;10;6;7;5;7;6;6;7
1303411;"keithclark/selectivizr";"JavaScript";"2011-01-28T16:43:11+00:00";1651;59;3;6;1;3;3;2;4;2;1;1;2;1;2;6;3;1;0;2;1;1;0;5;0;3;3;3
38952298;"acdlite/redux-router";"JavaScript";"2015-07-12T06:23:34+00:00";1651;792;52;69;58;59;65;47;44;44;26;28;28;17;22;22;16;19;15;18;18;12;21;14;23;16;21;18
10270722;"google/go-github";"Go";"2013-05-24T16:42:58+00:00";1650;367;10;18;8;17;15;10;9;11;10;12;15;11;15;9;13;13;14;14;13;13;21;17;37;11;16;15
2659467;"huboard/huboard";"null";"2011-10-27T16:18:39+00:00";1650;44;3;2;3;1;1;3;1;2;4;1;0;1;2;2;2;2;1;2;0;3;3;1;4;0;0;0
4844734;"wesm/pydata-book";"Jupyter Notebook";"2012-06-30T18:39:12+00:00";1650;474;19;14;10;12;23;13;14;22;14;17;13;20;15;24;11;12;17;28;20;24;26;19;15;27;19;26
4190976;"ziahamza/webui-aria2";"JavaScript";"2012-05-01T09:15:18+00:00";1649;684;21;11;19;21;18;27;36;20;24;20;21;27;22;27;16;24;25;38;29;25;28;22;30;81;23;29
28800891;"browserhtml/browserhtml";"JavaScript";"2015-01-05T06:39:24+00:00";1649;830;4;3;1;12;2;7;13;3;1;6;13;6;6;6;9;9;30;14;4;428;108;58;32;36;16;3
912604;"tobie/ua-parser";"Java";"2010-09-15T14:09:21+00:00";1649;105;2;8;3;6;2;8;8;5;0;1;5;3;3;4;5;2;3;2;4;4;7;1;6;3;5;5
16249185;"DanMcInerney/wifijammer";"Python";"2014-01-26T07:54:39+00:00";1649;165;4;6;5;10;3;3;9;9;4;6;5;6;3;8;4;6;13;6;7;7;5;8;7;11;6;4
44371473;"javierbyte/img2css";"JavaScript";"2015-10-16T08:10:06+00:00";1649;1645;294;998;193;32;16;9;10;6;6;7;1;9;2;4;3;3;11;5;3;6;6;6;4;6;3;2
2216249;"cplusplus/draft";"TeX";"2011-08-16T14:43:17+00:00";1648;246;9;11;12;9;6;16;4;6;7;12;5;10;9;6;7;5;17;11;11;10;10;7;15;6;8;17
9414021;"clinical-meteor/cookbook";"Shell";"2013-04-13T13:28:39+00:00";1648;207;13;5;13;25;8;9;12;9;12;8;5;7;14;19;5;2;7;4;4;3;5;6;2;2;4;4
12658090;"tjunnone/npm-check-updates";"JavaScript";"2013-09-07T01:36:03+00:00";1648;714;21;26;26;29;21;25;23;20;31;15;37;34;31;36;33;28;28;25;39;25;24;25;27;24;34;27
128823;"plasticboy/vim-markdown";"VimL";"2009-02-14T12:56:25+00:00";1648;321;6;10;9;13;10;10;14;6;7;11;7;8;15;13;11;7;19;46;22;15;12;8;10;15;9;8
901663;"libgit2/rugged";"C";"2010-09-10T16:18:17+00:00";1647;152;6;7;6;2;3;4;2;20;8;4;6;7;3;8;4;5;4;5;6;4;8;7;6;6;7;4
3506930;"CreateJS/PreloadJS";"JavaScript";"2012-02-21T18:48:33+00:00";1647;223;3;11;11;5;10;7;12;16;5;5;8;9;13;10;9;7;8;9;10;10;12;6;3;12;6;6
5803599;"NYTimes/backbone.stickit";"JavaScript";"2012-09-14T01:54:49+00:00";1647;99;2;4;4;7;4;9;6;2;2;2;3;5;5;2;2;2;5;0;2;2;7;2;6;4;5;5
4473517;"Countly/countly-server";"JavaScript";"2012-05-28T18:48:40+00:00";1646;213;14;11;10;6;5;7;8;3;6;7;5;5;7;10;10;9;11;9;12;15;4;13;8;8;9;1
6659216;"FrozenNode/Laravel-Administrator";"PHP";"2012-11-12T19:33:49+00:00";1646;261;10;11;7;13;12;6;6;8;14;11;11;11;9;6;7;6;13;8;12;11;12;17;11;9;8;12
1844543;"jeff-optimizely/Guiders-JS";"JavaScript";"2011-06-03T21:02:07+00:00";1646;16;1;1;1;0;0;2;2;0;1;0;1;0;1;1;0;0;0;1;1;1;1;0;1;0;0;0
1215215;"Bukkit/Bukkit";"Java";"2011-01-02T23:47:25+00:00";1646;92;3;2;2;0;0;2;3;8;2;7;3;3;7;1;4;4;3;2;3;4;5;12;6;3;3;0
10028006;"Shougo/neocomplete.vim";"VimL";"2013-05-13T08:57:51+00:00";1646;369;19;11;19;11;13;16;19;12;13;13;10;12;9;14;12;15;14;16;15;14;17;11;18;18;25;3
11481338;"zloirock/core-js";"JavaScript";"2013-07-17T16:32:27+00:00";1646;647;21;26;27;14;20;23;35;25;21;31;14;23;28;19;20;14;22;24;30;20;39;21;32;29;37;32
5418182;"rails/rails-dev-box";"Shell";"2012-08-14T20:25:03+00:00";1645;143;5;5;4;12;10;5;6;5;2;3;4;7;5;4;9;10;5;7;4;5;8;5;5;3;1;4
10054176;"Nyr/openvpn-install";"Shell";"2013-05-14T12:03:29+00:00";1644;685;24;26;13;32;24;37;18;29;13;30;24;30;29;19;27;31;25;26;28;37;30;30;32;25;28;18
29109209;"babel/babel-sublime";"JavaScript";"2015-01-11T22:55:01+00:00";1644;581;26;30;17;21;18;17;11;23;18;14;25;20;26;23;16;21;40;35;24;20;19;32;17;15;32;21
4127307;"cartalyst/sentry";"PHP";"2012-04-24T17:05:48+00:00";1643;63;3;6;3;3;4;1;3;1;0;2;5;3;2;3;3;0;0;3;7;3;0;0;1;2;2;3
18258282;"rasbt/pattern_classification";"Jupyter Notebook";"2014-03-30T05:34:34+00:00";1643;313;14;10;10;5;6;12;4;16;8;10;15;9;18;10;14;13;13;11;17;7;11;13;13;13;17;24
20617245;"kymjs/KJFrameForAndroid";"Java";"2014-06-08T13:30:46+00:00";1642;388;20;19;22;15;14;20;17;26;21;16;16;10;29;14;6;3;16;12;12;20;9;10;12;8;9;12
16309;"ledger/ledger";"C++";"2008-05-12T19:39:49+00:00";1642;337;134;16;5;3;7;8;3;2;12;11;8;5;1;6;5;10;22;11;9;6;12;9;2;11;19;0
1316917;"nicklockwood/iVersion";"Objective-C";"2011-02-01T17:10:10+00:00";1642;180;5;4;9;9;5;10;11;4;11;4;11;6;6;11;4;2;10;7;8;3;7;7;6;6;7;7
27046;"radiant/radiant";"Ruby";"2008-06-20T15:28:43+00:00";1641;46;2;2;2;2;2;1;2;0;4;4;1;1;0;1;2;1;2;5;1;2;0;4;2;1;0;2
14666940;"diegonetto/generator-ionic";"JavaScript";"2013-11-24T18:51:40+00:00";1641;273;14;18;11;18;14;9;7;12;13;8;11;10;13;8;5;7;14;5;11;13;14;5;9;6;8;10
5262776;"jch/html-pipeline";"Ruby";"2012-08-01T18:07:58+00:00";1640;110;7;5;6;1;7;3;6;1;3;2;1;7;2;4;4;2;2;1;5;9;8;4;5;1;7;7
16960472;"emirozer/fake2db";"Python";"2014-02-18T19:14:28+00:00";1640;47;0;2;0;1;1;3;3;4;3;3;1;3;3;4;2;0;0;1;2;2;1;0;1;1;3;3
17378541;"rdio/jsfmt";"JavaScript";"2014-03-03T20:12:52+00:00";1640;120;11;2;5;5;10;3;5;1;2;5;6;7;7;2;7;8;5;7;5;4;3;3;1;4;0;2
16469697;"mps-youtube/mps-youtube";"Python";"2014-02-03T04:17:46+00:00";1639;390;6;61;36;11;16;12;12;10;12;17;13;10;17;19;9;17;9;21;12;11;19;3;12;12;13;0
21477588;"vorillaz/devicons";"CSS";"2014-07-03T21:31:04+00:00";1639;126;2;4;4;5;5;8;6;7;3;0;3;4;6;7;5;4;5;11;4;10;11;3;1;2;4;2
22298954;"trueinteractions/tint2";"JavaScript";"2014-07-26T23:44:56+00:00";1639;64;3;3;4;3;1;2;7;4;3;5;0;1;1;2;3;3;2;2;2;2;3;1;5;0;1;1
13889021;"noamraph/tqdm";"Python";"2013-10-26T18:50:04+00:00";1639;461;6;7;4;5;7;7;8;5;226;29;22;9;19;18;6;8;8;12;8;7;9;2;6;8;5;10
4380969;"ModuleLoader/es6-module-loader";"JavaScript";"2012-05-19T21:11:56+00:00";1639;409;15;22;14;17;21;15;14;10;24;23;19;15;13;11;13;17;16;14;19;23;16;10;13;14;9;12
8445535;"erichoracek/MSCollectionViewCalendarLayout";"Objective-C";"2013-02-27T00:40:16+00:00";1638;232;11;20;8;11;9;10;12;8;8;6;9;17;7;8;12;7;4;4;10;7;9;9;5;8;9;4
19680412;"BinaryMuse/fluxxor";"JavaScript";"2014-05-11T23:44:47+00:00";1638;153;16;11;7;8;11;14;5;8;5;4;5;5;5;9;4;3;4;2;4;2;1;6;4;1;6;3
27522259;"golang/mobile";"Go";"2014-12-04T04:03:35+00:00";1637;421;14;15;19;21;21;19;20;15;19;15;16;22;13;15;9;12;23;18;12;12;21;9;9;15;20;17
1733272;"mobolic/facebook-sdk";"Python";"2011-05-11T13:38:27+00:00";1637;179;5;11;9;7;1;7;5;7;10;3;9;3;6;10;3;5;12;13;8;5;9;8;6;7;5;5
1172597;"thoughtbot/shoulda-matchers";"Ruby";"2010-12-15T22:41:52+00:00";1637;259;10;13;9;12;8;10;11;13;5;9;7;16;14;10;6;7;13;10;11;11;9;13;5;6;12;9
1217831;"camlistore/camlistore";"Go";"2011-01-03T22:42:09+00:00";1636;174;4;8;7;6;4;7;9;11;1;4;8;7;6;3;4;1;14;8;4;8;11;5;9;11;5;9
16386099;"expressjs/multer";"JavaScript";"2014-01-30T18:16:04+00:00";1636;649;29;25;30;20;27;18;24;16;21;14;25;23;24;27;20;32;31;23;35;22;25;31;25;31;28;23
44264925;"Microsoft/vscode-go";"TypeScript";"2015-10-14T17:34:10+00:00";1635;1629;0;0;0;367;51;53;18;15;12;7;10;24;18;17;19;12;19;21;747;83;30;15;21;16;29;25
4202986;"kentnguyen/KNSemiModalViewController";"Objective-C";"2012-05-02T12:58:43+00:00";1635;134;7;10;3;6;4;2;2;3;3;4;7;2;19;5;5;0;7;5;7;3;3;7;5;5;8;2
11766695;"robotmedia/RMStore";"C";"2013-07-30T14:14:39+00:00";1635;238;6;4;3;13;2;8;10;6;5;4;8;16;9;11;7;13;5;14;13;14;15;15;7;12;8;10
11758247;"leafo/sticky-kit";"HTML";"2013-07-30T06:33:45+00:00";1634;256;11;16;8;14;6;12;7;10;7;4;6;10;16;11;4;11;9;8;16;12;8;10;7;16;10;7
12779699;"thx/RAP";"JavaScript";"2013-09-12T09:18:22+00:00";1634;1140;11;27;25;19;36;35;34;31;29;32;28;26;34;68;95;7;43;52;58;58;85;47;40;92;67;61
23207451;"gabrielemariotti/RecyclerViewItemAnimators";"Java";"2014-08-22T00:24:43+00:00";1634;506;22;17;18;33;25;22;19;17;23;11;29;15;16;17;12;6;21;27;7;25;20;24;22;20;16;22
7764585;"square/spoon";"HTML";"2013-01-23T00:29:36+00:00";1634;267;10;11;13;12;10;7;16;9;7;11;11;5;11;11;6;9;8;11;9;11;9;16;17;8;8;11
2114213;"PyMySQL/PyMySQL";"Python";"2011-07-27T17:38:47+00:00";1634;399;17;17;11;11;13;16;11;14;16;9;18;24;13;15;11;3;16;16;9;20;22;14;27;16;23;17
27561102;"stamparm/maltrail";"Python";"2014-12-04T21:33:46+00:00";1634;1601;14;2;3;3;0;10;147;613;75;43;66;58;12;24;15;215;177;30;14;22;11;10;12;9;11;5
3318027;"id-Software/Quake-III-Arena";"C";"2012-01-31T19:39:13+00:00";1633;236;5;10;4;6;8;8;13;7;10;5;9;4;11;14;5;11;7;14;11;10;7;10;12;12;8;15
2897853;"burnash/gspread";"Python";"2011-12-02T10:46:20+00:00";1632;299;11;12;9;11;11;12;6;11;12;8;5;9;7;18;12;9;14;16;13;10;10;13;13;15;19;13
3869830;"yahoo/mojito";"JavaScript";"2012-03-29T19:41:48+00:00";1632;39;0;3;2;1;3;1;1;5;3;3;0;0;3;0;3;0;0;1;1;1;0;1;3;0;3;1
1364139;"grantland/android-autofittextview";"Java";"2011-02-14T06:00:52+00:00";1632;393;8;19;14;10;19;12;12;10;12;18;17;20;15;16;15;21;12;11;18;16;18;17;19;19;23;2
37333214;"naman14/Timber";"Java";"2015-06-12T16:43:55+00:00";1632;715;27;23;25;18;16;23;13;13;15;8;86;131;69;28;13;6;24;16;19;29;24;20;16;12;19;22
44498352;"pedrovgs/AndroidWiFiADB";"Java";"2015-10-18T21:58:45+00:00";1632;900;291;57;47;41;17;51;14;73;22;23;26;20;19;17;18;7;16;18;14;11;23;19;17;13;14;12
4939243;"macbre/phantomas";"JavaScript";"2012-07-07T16:28:54+00:00";1632;190;9;18;6;6;6;8;4;9;5;4;5;4;9;3;8;7;5;18;6;4;6;10;10;9;3;8
451490;"digitalBush/jquery.maskedinput";"JavaScript";"2009-12-28T21:29:29+00:00";1631;151;6;3;3;5;4;6;6;8;7;0;4;12;1;11;7;9;4;6;7;5;6;5;2;8;11;5
1570209;"tj/nib";"CSS";"2011-04-05T01:42:41+00:00";1630;117;8;5;8;5;4;1;3;2;1;1;3;7;7;4;3;5;7;6;4;2;5;9;7;4;5;1
21428312;"twbs/bootlint";"JavaScript";"2014-07-02T14:55:13+00:00";1630;261;7;10;9;13;6;11;7;8;13;10;5;10;9;14;12;5;9;12;10;14;15;11;12;8;7;14
19467101;"airbnb/airpal";"Java";"2014-05-05T18:51:30+00:00";1629;256;6;16;11;6;9;10;10;4;7;11;16;8;11;8;5;9;18;13;10;6;13;10;11;17;11;0
21467110;"spacy-io/spaCy";"HTML";"2014-07-03T15:15:40+00:00";1628;400;13;11;5;6;15;14;5;10;12;10;10;13;13;16;7;16;66;12;14;18;11;11;16;34;21;21
2466605;"wuub/SublimeREPL";"Python";"2011-09-27T09:18:13+00:00";1628;211;5;4;7;3;13;4;8;7;6;6;7;9;10;10;6;7;12;15;11;7;14;5;11;7;11;6
12663196;"nosir/obelisk.js";"JavaScript";"2013-09-07T10:25:45+00:00";1628;76;3;7;2;2;1;3;0;2;1;6;5;1;4;2;6;5;0;5;5;2;3;1;1;3;3;3
42;"technoweenie/restful-authentication";"Ruby";"2008-01-14T14:44:23+00:00";1628;17;1;1;0;0;0;1;0;1;4;0;0;0;2;0;0;0;0;0;2;4;1;0;0;0;0;0
8448893;"qinjx/30min_guides";"null";"2013-02-27T04:49:06+00:00";1628;527;26;19;17;26;16;23;20;17;16;11;19;21;20;15;14;6;19;19;26;24;25;24;31;23;25;25
24284165;"matthewpalmer/Locksmith";"Swift";"2014-09-21T06:39:20+00:00";1627;442;10;13;17;18;15;21;17;14;22;10;24;21;21;23;11;17;21;14;17;13;17;18;17;15;15;21
3217621;"phpmyadmin/phpmyadmin";"PHP";"2012-01-19T13:21:52+00:00";1627;262;16;10;15;10;5;14;12;12;9;6;11;18;10;10;10;11;10;7;8;13;9;10;5;8;7;6
85953;"gitextensions/gitextensions";"C#";"2008-12-06T09:18:59+00:00";1627;251;12;6;11;9;10;13;11;11;11;4;10;10;10;7;10;10;15;9;7;10;9;6;7;15;11;7
212010;"mongomapper/mongomapper";"Ruby";"2009-05-27T22:55:25+00:00";1627;16;0;1;1;0;0;1;0;0;0;4;2;1;0;1;0;0;1;0;2;0;1;1;0;0;0;0
35245982;"Famous/engine";"JavaScript";"2015-05-07T22:07:10+00:00";1627;276;15;33;16;14;19;10;9;7;11;13;9;8;11;6;12;8;8;12;15;6;8;2;6;5;6;7
20571593;"httpswift/swifter";"C";"2014-06-06T17:07:31+00:00";1626;622;19;17;12;13;17;66;57;46;36;17;21;19;30;39;22;9;44;32;16;12;9;14;8;12;16;19
8822274;"superherojs/superherojs";"HTML";"2013-03-16T17:11:55+00:00";1626;120;2;4;2;1;0;3;5;9;3;1;2;2;3;2;3;13;17;11;5;3;2;6;4;5;7;5
1446474;"pypa/virtualenv";"Python";"2011-03-06T14:33:27+00:00";1626;266;13;11;11;9;11;13;10;2;6;10;11;6;15;10;17;7;7;18;7;16;6;12;7;9;12;10
14815748;"intentkit/IntentKit";"Objective-C";"2013-11-30T05:15:54+00:00";1625;92;6;6;2;2;1;10;3;4;2;4;5;4;6;4;1;0;5;0;4;5;4;3;2;2;4;3
37153337;"necolas/react-native-web";"JavaScript";"2015-06-09T19:25:38+00:00";1625;1146;33;60;31;22;13;18;25;40;36;24;15;28;14;12;12;8;12;106;36;94;47;50;34;68;57;251
17940105;"cowbell/sharedrop";"JavaScript";"2014-03-20T11:29:45+00:00";1624;227;5;3;5;2;3;6;8;4;28;45;20;7;3;11;6;6;5;5;14;7;6;8;6;8;3;3
1314976;"cujojs/curl";"JavaScript";"2011-02-01T04:07:47+00:00";1624;116;6;4;3;3;6;6;3;3;4;3;6;6;6;9;4;3;5;9;4;7;3;4;3;2;1;3
2185269;"busyloop/lolcat";"Ruby";"2011-08-10T13:33:42+00:00";1624;295;5;19;8;23;30;22;11;2;1;7;11;14;10;11;11;5;8;13;13;11;11;15;14;5;5;10
44493702;"ironmaniiith/Github-profile-name-writer";"Python";"2015-10-18T19:51:09+00:00";1624;1588;1;1;3;0;1;1;1;0;0;0;0;1;0;1558;4;1;5;2;3;2;1;2;0;1;0;0
16737591;"Haneke/Haneke";"Objective-C";"2014-02-11T16:45:52+00:00";1623;177;10;8;4;4;8;9;10;8;4;7;7;8;4;10;4;3;15;8;10;9;6;3;5;7;5;1
1184678;"nicolasff/webdis";"C";"2010-12-20T16:17:29+00:00";1623;136;5;9;6;5;4;5;3;4;8;4;5;9;2;4;2;9;11;4;3;4;8;4;4;3;10;1
924551;"rabbitmq/rabbitmq-server";"Erlang";"2010-09-20T10:29:16+00:00";1622;493;19;14;16;20;18;17;18;22;27;26;11;19;30;16;20;18;16;13;26;23;13;24;20;20;25;2
12537898;"BYVoid/Batsh";"OCaml";"2013-09-02T10:45:45+00:00";1622;129;7;5;5;2;5;4;5;3;10;8;6;3;8;0;3;1;8;3;6;6;3;13;5;3;6;1
14247776;"square/mortar";"Java";"2013-11-09T00:01:50+00:00";1622;352;10;12;8;14;17;14;12;18;9;11;17;12;14;12;13;8;14;19;9;13;21;13;19;8;16;19
27305804;"fcambus/nginx-resources";"null";"2014-11-29T15:15:57+00:00";1622;206;8;5;10;7;4;9;8;10;6;14;6;12;4;12;16;9;2;7;6;8;7;8;7;5;7;9
23061798;"scylladb/seastar";"C++";"2014-08-18T07:01:07+00:00";1621;434;25;37;34;12;15;12;14;6;13;32;39;7;12;10;6;18;13;15;8;13;14;11;20;14;32;2
13926404;"getredash/redash";"Python";"2013-10-28T13:19:39+00:00";1620;621;61;9;21;14;17;13;12;10;31;47;37;26;30;28;15;28;24;15;20;26;16;47;25;28;19;2
40693501;"ruanyf/webpack-demos";"JavaScript";"2015-08-14T03:15:35+00:00";1620;1337;16;38;24;34;32;20;58;21;26;23;210;410;49;38;19;10;21;26;34;29;27;40;29;32;34;37
2606253;"ndbroadbent/scm_breeze";"Shell";"2011-10-19T13:51:49+00:00";1620;422;4;224;57;4;12;10;7;23;3;5;4;13;6;3;3;5;3;4;1;3;7;6;2;3;7;3
39332505;"code-mc/material-icon-lib";"Java";"2015-07-19T12:10:11+00:00";1619;228;21;9;11;8;16;11;8;12;10;7;9;5;10;10;7;3;8;3;9;5;6;10;12;5;7;6
22031986;"jtblin/angular-chart.js";"JavaScript";"2014-07-20T11:38:56+00:00";1618;559;23;23;22;30;25;25;20;26;18;13;16;19;18;23;22;14;20;20;27;19;27;29;15;27;21;17
42849407;"pengjianbo/GalleryFinal";"Java";"2015-09-21T07:01:17+00:00";1617;1561;8;2;3;6;14;5;29;19;14;550;272;88;61;43;8;39;32;43;46;45;28;46;53;47;57;3
109596;"chef/cookbooks";"null";"2009-01-18T01:04:19+00:00";1617;4;0;1;0;0;0;1;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;1
1099265;"cython/cython";"Python";"2010-11-21T07:44:20+00:00";1617;295;13;9;12;14;7;11;6;11;13;7;10;10;7;9;10;10;10;18;11;20;25;10;12;7;13;10
7040174;"puls/objc-TimesSquare";"Objective-C";"2012-12-06T17:53:05+00:00";1617;57;4;6;2;2;0;1;5;2;2;4;1;2;5;1;2;0;0;0;4;1;2;3;5;1;1;1
8939969;"ququplay/jquery-mobile-flat-ui-theme";"CSS";"2013-03-21T22:23:01+00:00";1616;43;1;1;3;2;2;2;0;1;3;0;3;3;1;3;0;2;3;1;2;0;1;0;2;1;2;4
44513129;"CtripMobile/DynamicAPK";"C++";"2015-10-19T05:30:16+00:00";1616;1616;430;208;100;44;43;33;32;16;24;56;39;40;28;9;5;44;111;34;23;34;26;21;125;43;46;2
5254650;"elastic/logstash-forwarder";"Go";"2012-08-01T03:44:25+00:00";1615;115;10;6;7;6;3;2;4;5;6;3;4;8;8;6;3;2;2;5;3;3;6;3;2;5;2;1
4696667;"minikomi/Bootstrap-Form-Builder";"JavaScript";"2012-06-18T02:44:55+00:00";1613;147;2;5;6;10;4;4;5;6;6;6;9;2;7;8;2;5;7;7;6;7;9;6;8;2;4;4
5248178;"twittem/wp-bootstrap-navwalker";"PHP";"2012-07-31T16:06:31+00:00";1613;236;13;11;10;5;10;10;9;11;7;13;5;6;10;10;9;11;8;6;4;11;7;7;8;11;20;4
29076092;"addyosmani/es6-equivalents-in-es5";"null";"2015-01-11T00:18:04+00:00";1613;329;13;17;13;15;17;13;11;13;10;17;14;11;14;11;10;7;11;5;12;15;15;13;13;9;10;20
27949922;"hothero/awesome-rails-gem";"Ruby";"2014-12-13T04:59:49+00:00";1612;386;24;17;20;11;10;5;13;6;10;17;19;20;27;12;13;8;28;23;9;14;26;15;11;6;11;11
9108797;"krisleech/wisper";"Ruby";"2013-03-29T23:48:32+00:00";1612;184;7;11;4;8;6;2;6;6;15;3;7;5;6;6;7;10;9;6;10;12;6;7;9;5;5;6
20153919;"runtimejs/runtime";"C++";"2014-05-25T12:26:29+00:00";1612;178;6;5;3;3;15;7;11;11;4;4;5;4;15;18;9;5;15;5;2;5;2;7;4;3;3;7
160999;"apache/zookeeper";"Java";"2009-03-27T15:41:56+00:00";1612;419;12;21;17;11;14;26;16;20;20;9;13;15;16;17;13;5;17;10;18;23;19;17;22;10;19;19
10418430;"angulartics/angulartics";"JavaScript";"2013-06-01T05:59:41+00:00";1612;266;17;13;12;8;9;13;12;12;12;4;7;15;12;8;8;7;12;11;9;8;7;7;12;10;11;10
19246629;"viewfinderco/viewfinder";"Python";"2014-04-28T17:01:53+00:00";1611;130;7;6;10;5;5;3;2;3;6;5;11;4;7;5;2;11;2;10;2;0;4;3;4;6;7;0
23930335;"CppCon/CppCon2014";"C++";"2014-09-11T18:24:44+00:00";1611;153;11;3;5;6;8;6;10;5;7;2;8;5;2;5;4;3;10;9;3;5;7;4;7;9;5;4
17821467;"sparanoid/chinese-copywriting-guidelines";"CoffeeScript";"2014-03-17T08:27:16+00:00";1610;266;5;6;3;15;16;9;9;8;15;9;4;4;4;10;8;22;11;10;6;6;43;14;9;8;12;0
24094708;"keendreams/keen";"C";"2014-09-16T10:09:34+00:00";1610;40;1;2;1;5;1;3;2;5;4;2;3;1;0;3;0;0;0;1;2;2;0;0;1;0;0;1
32313383;"pxb1988/dex2jar";"Java";"2015-03-16T09:13:07+00:00";1610;768;25;58;28;28;31;26;39;32;28;36;27;26;35;24;19;38;35;27;31;24;32;31;27;24;35;2
12796207;"square/flow";"Java";"2013-09-12T22:20:16+00:00";1610;421;7;13;10;10;14;13;13;15;9;6;10;11;11;17;15;8;56;26;25;26;26;13;21;10;15;21
3432848;"ccoenraets/backbone-directory";"PHP";"2012-02-13T18:40:19+00:00";1610;31;2;3;1;2;1;2;1;0;1;0;3;0;5;1;3;1;0;0;1;0;3;0;0;0;1;0
23500865;"hyperium/hyper";"Rust";"2014-08-30T21:14:33+00:00";1608;471;22;14;16;17;17;14;28;31;18;19;11;14;21;14;12;16;19;16;15;15;23;23;21;14;19;22
761438;"Simbul/baker";"Objective-C";"2010-07-07T09:24:17+00:00";1608;19;0;3;0;2;2;3;0;0;0;0;2;2;0;0;0;0;1;0;0;1;0;1;0;0;2;0
8921879;"tildeio/htmlbars";"JavaScript";"2013-03-21T05:32:02+00:00";1607;96;9;6;5;1;6;3;6;8;5;2;3;4;0;4;3;3;3;4;2;3;6;2;1;5;1;1
7342218;"justspamjustin/junior";"CSS";"2012-12-27T15:38:20+00:00";1606;29;0;4;2;2;0;3;0;3;2;1;0;2;1;1;0;1;1;1;1;0;2;0;0;2;0;0
11098077;"sb2nov/mac-setup";"JavaScript";"2013-07-01T14:57:31+00:00";1606;530;22;23;22;17;20;15;25;20;18;14;20;15;19;28;19;26;20;26;23;22;21;26;19;20;27;3
14155824;"vizicities/vizicities";"JavaScript";"2013-11-05T22:18:05+00:00";1606;115;3;2;1;7;3;4;0;2;3;3;3;1;1;3;4;3;5;5;8;13;8;8;3;13;5;4
5243041;"revolunet/JSbooks";"CSS";"2012-07-31T08:03:56+00:00";1605;210;8;6;4;6;5;12;13;15;5;10;17;9;4;8;7;6;13;2;10;12;6;5;6;7;8;6
481040;"benedmunds/CodeIgniter-Ion-Auth";"PHP";"2010-01-20T19:19:39+00:00";1605;141;8;7;7;5;8;2;6;8;0;4;6;5;4;11;4;4;3;3;5;3;10;4;7;9;5;3
627735;"vrana/adminer";"PHP";"2010-04-25T08:30:07+00:00";1605;256;8;11;13;16;5;6;6;3;13;4;5;6;10;10;15;28;12;10;14;5;8;8;8;8;12;12
42829048;"szhu/3030";"null";"2015-09-20T20:47:29+00:00";1605;32;4;2;2;1;2;1;2;1;0;1;1;1;2;3;0;2;1;0;0;0;0;1;0;2;0;3
25251845;"krzysztofzablocki/KZBootstrap";"Objective-C";"2014-10-15T11:33:14+00:00";1604;174;8;8;6;24;3;8;8;7;7;10;14;8;6;2;7;6;3;4;6;2;2;3;4;9;6;3
26854025;"lumapps/lumX";"HTML";"2014-11-19T09:28:58+00:00";1604;257;7;8;13;8;6;12;10;5;2;4;13;7;4;3;4;4;8;16;19;23;22;12;9;18;10;10
5757727;"Codiad/Codiad";"PHP";"2012-09-11T00:12:37+00:00";1603;267;10;11;14;12;9;13;12;9;9;12;13;8;6;8;12;13;9;9;1;14;11;5;9;10;16;12
6958220;"nicolashery/mac-dev-setup";"Shell";"2012-12-01T19:16:53+00:00";1603;443;23;24;18;10;14;7;13;11;18;27;19;21;25;23;14;15;20;12;12;17;18;13;15;23;13;18
12612360;"vitalets/angular-xeditable";"JavaScript";"2013-09-05T07:50:46+00:00";1603;296;6;9;10;10;8;7;9;10;10;5;13;11;17;13;5;14;7;29;30;8;13;8;13;14;7;10
15263202;"carlsednaoui/ouibounce";"JavaScript";"2013-12-17T19:00:39+00:00";1603;206;13;11;9;9;10;7;8;8;6;5;9;5;4;6;11;3;9;6;10;12;5;9;9;6;7;9
2813939;"randym/axlsx";"Ruby";"2011-11-20T14:15:45+00:00";1603;179;12;8;5;10;8;8;10;4;4;3;11;5;8;6;5;3;2;4;10;8;8;6;3;11;14;3
13336839;"jamiewilson/predawn";"JavaScript";"2013-10-04T23:21:37+00:00";1602;183;11;14;3;13;10;4;6;9;2;3;7;7;7;4;7;13;8;10;5;8;6;7;3;4;9;3
30870954;"AlessandroZ/LaZagne";"Python";"2015-02-16T14:10:02+00:00";1602;186;5;2;3;7;6;6;4;2;32;11;9;6;1;13;4;5;6;23;12;2;4;10;3;6;4;0
39902722;"henriquea/minigrid";"JavaScript";"2015-07-29T16:00:09+00:00";1602;162;10;10;2;10;3;13;15;7;5;3;2;1;2;3;1;1;13;3;2;9;5;15;5;8;4;10
3677872;"roidrage/lograge";"Ruby";"2012-03-10T06:24:57+00:00";1602;232;4;5;2;8;12;13;26;22;16;8;7;9;6;9;1;6;9;7;9;9;4;7;7;6;11;9
7480345;"robovm/robovm";"Java";"2013-01-07T10:06:13+00:00";1601;130;8;4;3;6;7;8;6;1;3;2;5;18;2;2;3;2;8;1;3;2;4;6;3;15;7;1
7810676;"jakiestfu/Behave.js";"JavaScript";"2013-01-25T00:48:20+00:00";1601;57;1;3;2;1;4;3;2;5;4;4;2;1;1;2;1;5;3;1;0;0;1;3;3;2;2;1
497608;"coresmart/persistencejs";"JavaScript";"2010-02-01T16:45:45+00:00";1601;63;4;2;5;1;4;2;2;4;1;2;1;3;3;3;2;2;2;2;3;3;2;2;3;1;4;0
19715785;"jonathantneal/svg4everybody";"JavaScript";"2014-05-12T21:18:05+00:00";1601;453;18;11;28;12;32;12;36;10;12;9;23;25;16;14;19;16;14;14;11;21;7;15;18;15;18;27
2295723;"ylechelle/OpenUDID";"Objective-C";"2011-08-30T15:40:28+00:00";1600;181;6;9;9;6;9;15;3;10;6;9;11;9;6;4;1;1;5;14;3;5;11;3;7;7;6;6
9433979;"aphyr/jepsen";"Clojure";"2013-04-14T19:20:27+00:00";1599;379;12;13;11;20;15;6;11;10;9;17;22;15;11;15;8;28;16;18;11;8;15;11;9;21;33;14
791299;"mono/monodevelop";"C#";"2010-07-22T16:09:08+00:00";1599;175;14;5;8;8;4;6;5;7;5;6;8;5;7;4;10;6;6;9;7;5;9;6;10;7;2;6
764708;"wildfly/wildfly";"Java";"2010-07-08T20:46:07+00:00";1598;161;4;6;5;3;7;2;5;7;9;4;4;10;8;9;14;6;4;8;8;8;5;3;7;4;7;4
4994614;"wpscanteam/wpscan";"Ruby";"2012-07-11T20:27:47+00:00";1598;382;22;19;12;10;9;9;23;12;9;20;24;14;9;11;14;9;18;17;16;25;12;10;16;13;19;10
20206508;"hummingbird-me/hummingbird";"JavaScript";"2014-05-27T04:05:08+00:00";1597;175;7;4;6;8;1;6;8;10;10;10;13;6;5;9;7;6;12;2;5;3;5;4;11;1;6;10
1099206;"pa7/nude.js";"JavaScript";"2010-11-21T06:50:41+00:00";1597;79;4;3;7;3;5;4;2;1;2;3;4;6;2;5;3;0;4;2;3;1;2;2;2;5;1;3
11535888;"BootstrapCMS/CMS";"PHP";"2013-07-19T19:50:13+00:00";1597;493;23;22;22;26;20;30;21;19;24;21;15;17;15;12;11;7;20;17;22;12;15;30;18;23;17;14
3021499;"thedjpetersen/subway";"JavaScript";"2011-12-20T18:15:14+00:00";1596;18;0;4;0;0;0;1;0;0;1;0;2;0;0;0;2;0;2;1;1;1;0;2;1;0;0;0
761350;"ztellman/aleph";"Clojure";"2010-07-07T08:02:58+00:00";1596;166;7;3;6;6;3;5;3;3;8;5;9;3;5;4;4;8;13;16;8;7;7;4;5;7;14;3
16896584;"nikic/FastRoute";"PHP";"2014-02-16T23:16:45+00:00";1596;429;17;22;9;15;20;11;11;27;15;13;10;16;27;19;12;10;21;12;22;15;22;16;26;18;13;10
17420913;"rust-lang/cargo";"Rust";"2014-03-04T23:20:42+00:00";1595;280;12;7;12;13;7;7;7;13;10;8;11;8;8;18;15;11;7;10;9;14;15;16;9;11;9;13
12719776;"witheve/Eve";"Clojure";"2013-09-10T03:52:06+00:00";1594;370;15;14;11;11;14;11;23;53;11;9;14;14;21;59;8;7;8;10;8;12;7;6;7;5;7;5
43315031;"hmlb/phpunit-vw";"PHP";"2015-09-28T17:14:48+00:00";1594;70;9;8;8;4;3;1;5;2;2;4;0;0;0;0;3;3;2;5;3;1;3;2;1;0;1;0
34817922;"commercialhaskell/stack";"Haskell";"2015-04-29T20:56:42+00:00";1594;511;25;21;30;29;22;33;16;18;15;13;20;22;21;15;23;19;24;21;13;16;11;19;17;14;16;18
40006776;"jagenjo/webglstudio.js";"JavaScript";"2015-07-31T13:32:25+00:00";1593;140;2;9;3;4;2;5;5;6;4;7;1;8;4;6;4;4;14;13;10;2;3;2;3;6;7;6
6755841;"sshwsfc/xadmin";"Python";"2012-11-19T06:21:50+00:00";1593;187;4;3;3;10;7;2;8;4;7;9;7;5;6;5;6;9;7;9;21;9;9;6;6;13;12;0
8494263;"jordansinger/Hook.js";"JavaScript";"2013-03-01T04:19:57+00:00";1593;53;1;4;3;2;2;4;4;3;0;1;1;1;2;2;0;2;2;0;1;4;3;2;0;4;3;2
130473;"wojodesign/simplecart-js";"JavaScript";"2009-02-17T00:30:07+00:00";1593;74;2;2;8;5;5;2;1;0;3;1;2;5;4;4;1;3;2;2;3;4;5;2;3;0;2;3
1597789;"melonjs/melonJS";"CSS";"2011-04-11T07:03:14+00:00";1593;135;5;6;7;3;5;7;2;8;4;6;6;4;4;7;0;5;9;3;6;5;8;4;5;8;8;0
28463126;"kishikawakatsumi/KeychainAccess";"Swift";"2014-12-24T22:04:11+00:00";1592;635;39;24;21;19;19;21;14;18;17;20;30;17;22;39;25;12;21;42;28;26;31;37;17;22;25;29
18190835;"intuit/LocationManager";"Objective-C";"2014-03-27T20:45:12+00:00";1592;329;9;17;9;21;14;14;21;9;8;6;3;11;19;10;9;4;15;15;16;13;12;9;10;21;21;13
93580;"swiftmailer/swiftmailer";"PHP";"2008-12-19T08:31:03+00:00";1592;174;7;7;7;9;5;4;10;10;2;4;7;7;10;6;5;2;5;9;7;5;11;7;6;9;8;5
28407613;"ceolter/ag-grid";"JavaScript";"2014-12-23T16:20:14+00:00";1591;554;37;25;20;23;16;12;15;15;11;15;21;26;22;38;28;32;23;30;33;30;14;13;8;18;14;15
293477;"pangloss/vim-javascript";"VimL";"2009-08-31T17:55:37+00:00";1590;251;6;9;11;12;9;6;9;8;11;10;12;11;12;10;5;11;14;10;12;14;7;7;8;15;12;0
16667693;"prasmussen/chrome-cli";"Objective-C";"2014-02-09T14:20:08+00:00";1590;98;3;4;3;3;10;3;5;4;4;0;4;1;3;4;0;2;3;0;4;5;3;3;4;5;4;14
10044221;"terryworona/TWMessageBarManager";"Objective-C";"2013-05-14T00:39:05+00:00";1589;130;5;3;6;14;2;5;5;11;7;4;4;6;4;4;3;4;4;6;2;5;4;5;5;3;5;4
13106596;"rowanmanning/joblint";"JavaScript";"2013-09-25T22:03:40+00:00";1588;48;3;3;2;1;1;1;1;0;1;1;1;2;1;3;5;2;2;0;2;2;6;0;0;1;2;5
20502024;"newrelic/centurion";"Ruby";"2014-06-04T21:44:12+00:00";1588;117;5;8;4;4;5;3;4;3;1;3;7;4;6;5;5;8;3;4;7;7;3;6;3;2;3;4
12799336;"HubSpot/BuckyClient";"CoffeeScript";"2013-09-13T02:04:13+00:00";1587;132;7;7;6;5;6;2;2;5;5;4;5;6;7;5;2;6;3;8;2;6;3;9;5;6;4;6
4268140;"moment/moment-timezone";"JavaScript";"2012-05-09T03:51:49+00:00";1587;274;12;14;18;12;10;8;10;13;7;8;8;7;7;10;10;16;8;10;10;11;8;6;12;10;14;15
41168144;"getguesstimate/guesstimate-app";"JavaScript";"2015-08-21T17:19:43+00:00";1587;1584;0;1;0;0;1;0;1;1;1;1085;252;53;44;24;21;13;18;13;6;12;8;7;2;9;6;6
1390405;"rubysherpas/forem";"Ruby";"2011-02-20T21:16:22+00:00";1586;87;6;4;2;3;7;4;5;2;5;2;1;5;5;3;3;3;2;2;2;1;0;4;3;5;2;6
3228110;"simon-weber/gmusicapi";"Python";"2012-01-20T17:19:12+00:00";1585;212;13;9;4;12;10;12;6;13;7;7;7;9;3;7;11;7;11;12;15;2;6;6;2;7;4;10
698944;"cyu/rack-cors";"JavaScript";"2010-06-02T10:14:29+00:00";1584;255;13;9;12;13;8;12;16;6;8;9;13;12;10;9;6;5;14;15;9;7;8;10;10;5;11;5
42652974;"Juude/awesome-android-performance";"null";"2015-09-17T11:42:37+00:00";1584;325;10;19;10;21;9;11;8;9;7;6;19;8;8;15;5;3;15;8;11;10;10;7;41;31;15;9
4242230;"PHPOffice/PHPWord";"PHP";"2012-05-06T16:04:30+00:00";1584;324;13;13;12;22;13;6;12;5;9;8;11;15;7;17;10;8;10;10;18;16;17;13;13;16;15;15
1699826;"wakaleo/game-of-life";"XSLT";"2011-05-04T05:44:07+00:00";1583;66;2;6;3;5;1;3;1;1;3;0;1;2;2;1;2;0;1;3;2;7;5;3;3;3;2;4
2197202;"satyan/sugar";"Java";"2011-08-12T13:44:41+00:00";1583;391;6;14;11;11;17;16;14;11;8;7;20;17;12;13;23;10;12;17;19;22;14;18;20;22;18;19
19296225;"siddontang/ledisdb";"Go";"2014-04-30T00:43:09+00:00";1583;234;5;11;6;7;8;8;6;4;14;4;8;11;11;6;10;6;11;8;7;16;17;7;13;13;6;11
6313;"insoshi/insoshi";"Ruby";"2008-04-02T19:19:05+00:00";1583;20;3;1;0;1;1;0;1;0;0;0;1;1;0;1;0;0;2;2;1;0;1;2;0;0;0;2
14210523;"yargs/yargs";"JavaScript";"2013-11-07T17:25:51+00:00";1583;563;11;22;36;22;16;19;21;15;21;21;18;28;25;21;18;15;26;23;18;24;27;21;26;24;21;24
5932749;"ternjs/acorn";"JavaScript";"2012-09-24T10:05:00+00:00";1582;338;10;11;15;7;7;17;15;10;9;13;17;8;9;14;8;8;15;11;20;13;31;29;18;7;16;0
90981;"sixohsix/twitter";"Python";"2008-12-15T21:11:26+00:00";1582;184;3;7;9;7;10;7;6;8;4;3;5;12;7;7;8;9;5;5;9;8;7;7;8;9;7;7
20778549;"zurb/foundation-apps";"CSS";"2014-06-12T18:35:41+00:00";1582;226;6;5;2;16;13;10;11;13;4;7;11;11;16;9;13;3;5;7;9;10;7;9;11;7;7;4
10729350;"mintchaos/flippant.js";"JavaScript";"2013-06-17T03:22:11+00:00";1581;27;1;3;2;1;3;1;1;0;0;4;0;0;2;0;1;0;2;1;0;1;0;3;1;0;0;0
14434734;"devttys0/binwalk";"Python";"2013-11-15T20:45:40+00:00";1581;424;11;12;9;17;10;10;11;8;51;28;16;15;14;11;11;5;5;12;15;13;13;14;15;20;28;50
439166;"lifo/cramp";"JavaScript";"2009-12-16T12:59:59+00:00";1580;12;0;2;0;1;0;0;0;1;0;1;0;0;0;0;0;0;0;0;1;0;0;0;2;0;2;2
1212717;"apotonick/roar";"Ruby";"2011-01-01T18:22:16+00:00";1580;111;2;4;3;5;7;2;3;4;3;3;4;1;3;6;2;3;9;4;3;6;4;7;5;8;4;6
5465143;"gobackspaces/DLCImagePickerController";"Objective-C";"2012-08-18T18:43:44+00:00";1580;74;3;1;5;1;3;1;4;7;4;4;3;0;4;2;3;2;0;3;4;4;3;2;3;4;1;3
6701057;"emicklei/go-restful";"Go";"2012-11-15T07:31:43+00:00";1579;303;13;12;16;9;18;10;9;9;7;9;15;10;10;11;9;4;23;15;12;8;15;16;9;10;11;13
15902954;"soundcloud/roshi";"Go";"2014-01-14T13:33:55+00:00";1578;184;5;8;13;4;6;9;6;6;6;5;8;5;6;14;2;4;2;6;4;8;15;6;6;11;11;8
22905414;"summerblue/phphub";"PHP";"2014-08-13T06:39:37+00:00";1578;525;16;6;11;10;15;134;54;24;11;15;13;12;8;20;9;6;14;10;26;12;18;15;13;18;19;16
32157172;"gfwlist/gfwlist";"null";"2015-03-13T13:24:56+00:00";1577;893;39;27;27;30;21;33;23;31;34;21;26;27;43;25;36;24;39;23;42;42;28;50;48;54;55;45
33155818;"typcn/bilibili-mac-client";"Objective-C";"2015-03-31T00:32:58+00:00";1576;797;28;45;18;17;13;47;19;25;20;15;71;41;37;38;21;15;37;46;25;22;28;33;46;40;29;21
6015874;"boxen/boxen";"Ruby";"2012-09-30T04:28:33+00:00";1576;29;2;1;0;2;1;2;1;1;2;1;0;1;1;2;6;1;0;1;0;0;1;0;1;1;0;1
20619775;"mattdonnelly/Swifter";"Swift";"2014-06-08T15:35:34+00:00";1575;144;3;9;10;7;8;8;9;3;2;5;6;5;2;3;2;7;12;9;2;6;6;2;8;2;5;3
21294600;"huangz1990/redis-3.0-annotated";"C";"2014-06-28T02:40:10+00:00";1574;385;13;13;11;13;15;12;11;7;12;16;15;38;21;14;16;5;16;18;12;14;16;21;12;14;16;14
42573170;"gernest/utron";"Go";"2015-09-16T07:55:54+00:00";1574;165;10;10;7;10;6;7;19;4;5;12;12;3;6;6;1;1;6;7;4;4;5;1;4;6;5;4
1723225;"Khan/khan-exercises";"HTML";"2011-05-09T15:40:15+00:00";1574;36;5;2;1;1;0;4;2;2;2;0;2;1;1;3;0;0;0;0;2;0;4;3;1;0;0;0
40746102;"schwa/Swift-Community-Best-Practices";"null";"2015-08-15T04:07:44+00:00";1574;264;25;15;16;8;9;11;8;9;11;4;7;6;7;8;13;4;9;8;12;9;11;15;9;6;15;9
8108230;"shyamseshadri/angularjs-book";"JavaScript";"2013-02-09T09:45:28+00:00";1574;146;5;6;3;6;8;7;8;6;4;6;8;5;5;7;7;3;6;4;2;4;9;5;6;6;3;7
8138462;"yeoman/yo";"JavaScript";"2013-02-11T13:24:05+00:00";1574;349;17;21;9;20;17;7;17;20;20;21;15;16;11;17;6;20;10;10;15;10;10;9;8;11;10;2
8560576;"pedestal/pedestal";"Clojure";"2013-03-04T17:18:45+00:00";1574;137;6;6;6;6;6;9;6;7;3;4;6;6;5;8;5;7;4;3;5;7;3;4;6;2;6;1
1367055;"mapbox/node-sqlite3";"PLpgSQL";"2011-02-14T21:50:01+00:00";1574;310;10;11;9;12;13;12;11;15;9;9;9;20;11;13;10;15;8;11;6;13;16;8;19;15;10;15
66801;"publify/publify";"Ruby";"2008-10-23T14:45:23+00:00";1573;99;5;2;2;1;2;3;0;1;3;1;3;5;4;4;3;6;1;1;4;2;4;10;9;12;6;5
21994526;"dspinellis/unix-history-repo";"null";"2014-07-18T21:07:39+00:00";1573;507;0;12;7;2;3;5;5;4;33;8;5;1;4;245;75;29;10;3;9;12;1;1;14;7;5;7
5780416;"NLog/NLog";"C#";"2012-09-12T13:49:29+00:00";1573;334;11;18;15;12;10;11;10;13;17;14;13;12;11;11;18;8;6;19;18;9;17;11;13;13;13;11
6385825;"kolyvan/kxmovie";"Objective-C";"2012-10-25T10:51:16+00:00";1573;506;18;19;19;20;21;23;16;13;35;19;21;17;22;7;12;4;25;22;19;20;28;17;18;25;20;26
7448148;"leapmotion/leapjs";"JavaScript";"2013-01-04T22:13:20+00:00";1573;83;1;5;2;3;3;4;2;1;1;1;7;4;2;2;2;1;7;6;2;3;9;6;4;1;2;2
9243402;"coteditor/CotEditor";"Objective-C";"2013-04-05T14:51:28+00:00";1573;151;17;6;11;4;7;3;2;7;3;3;27;12;2;1;1;6;2;3;6;4;4;3;5;3;2;7
9474098;"for-GET/know-your-http-well";"Emacs Lisp";"2013-04-16T14:15:38+00:00";1573;89;8;5;1;3;2;6;6;5;5;2;4;3;5;2;3;1;5;3;1;3;2;4;3;3;2;2
12335495;"feedbin/feedbin";"Ruby";"2013-08-24T00:31:31+00:00";1573;111;2;4;4;4;4;3;2;3;4;7;8;4;3;2;3;2;8;4;3;8;9;4;2;5;4;5
28011613;"meteoric/meteor-ionic";"JavaScript";"2014-12-14T23:13:54+00:00";1573;230;18;20;18;26;14;12;4;12;4;5;8;8;14;7;6;10;3;5;3;7;3;8;5;4;4;2
33344739;"worker8/TourGuide";"Java";"2015-04-03T03:38:42+00:00";1572;304;16;15;9;9;11;9;9;9;9;11;9;11;6;14;31;6;6;15;5;20;16;8;13;18;9;10
2539060;"titoBouzout/SideBarEnhancements";"Python";"2011-10-08T17:07:01+00:00";1571;183;1;10;6;3;5;5;7;5;8;8;8;5;4;4;7;6;9;10;13;7;4;11;10;11;8;8
18107045;"mgechev/angularjs-in-patterns";"JavaScript";"2014-03-25T16:12:16+00:00";1571;319;13;16;17;18;18;15;22;9;7;11;12;18;11;15;11;8;6;13;6;12;8;5;10;14;18;6
14106955;"cambecc/earth";"JavaScript";"2013-11-04T10:40:52+00:00";1570;222;10;10;9;6;13;13;6;7;10;5;13;9;16;8;16;7;4;10;9;11;10;7;2;4;7;0
8066758;"Circa75/dropplets";"PHP";"2013-02-07T04:56:29+00:00";1570;99;8;5;2;2;2;1;3;4;6;6;4;4;3;5;3;2;2;5;2;5;6;1;7;4;4;3
6710201;"fooplugins/FooTable";"JavaScript";"2012-11-15T19:27:20+00:00";1569;123;8;6;3;8;5;5;4;6;2;4;5;3;2;6;3;5;2;5;6;3;8;4;4;5;4;7
2150;"brynary/webrat";"Ruby";"2008-03-02T20:09:28+00:00";1569;13;0;2;0;0;1;0;0;0;0;0;2;2;0;0;1;1;0;0;0;0;0;2;0;1;0;1
165894;"phacility/xhprof";"PHP";"2009-04-02T05:04:34+00:00";1568;120;4;6;3;5;9;4;5;3;3;4;2;6;5;5;8;2;6;2;8;2;4;4;6;6;3;5
324077;"PyCQA/pycodestyle";"Python";"2009-10-02T00:43:37+00:00";1568;204;4;7;8;4;3;4;2;5;9;8;4;6;7;12;12;8;10;4;10;8;6;33;8;11;9;2
229141;"mattgallagher/AudioStreamer";"Objective-C";"2009-06-17T00:30:27+00:00";1567;138;4;7;5;8;7;3;6;11;12;5;8;3;0;7;5;5;7;5;5;5;3;0;1;6;4;6
13346571;"facebook/regenerator";"JavaScript";"2013-10-05T14:37:03+00:00";1567;268;1;11;16;20;14;13;13;11;12;8;3;9;15;8;2;4;11;14;3;10;14;21;5;7;9;14
3373793;"danielamitay/DAKeyboardControl";"Objective-C";"2012-02-07T02:55:11+00:00";1567;91;5;4;2;2;1;3;6;5;7;4;8;4;4;8;1;5;1;2;3;1;1;3;2;0;2;7
32215970;"mobxjs/mobx";"JavaScript";"2015-03-14T14:31:38+00:00";1566;1391;5;19;23;13;12;13;20;10;8;21;16;13;34;32;15;17;17;377;132;68;37;19;27;52;210;181
12274152;"itchyny/lightline.vim";"VimL";"2013-08-21T15:45:53+00:00";1566;330;19;11;15;8;7;16;13;8;8;7;10;12;10;10;13;10;22;18;22;16;15;11;8;14;14;13
42053757;"davidlazar/vuvuzela";"Go";"2015-09-07T13:12:29+00:00";1566;1557;0;1;0;0;800;308;111;163;31;24;31;9;7;9;3;5;4;2;5;3;10;3;12;9;6;1
19033749;"asciimoo/drawille";"Python";"2014-04-22T14:54:01+00:00";1566;118;3;7;3;3;4;3;9;4;3;1;3;9;5;3;2;9;0;5;4;2;5;10;4;8;3;6
20632410;"DaveWoodCom/XCGLogger";"Swift";"2014-06-09T02:41:57+00:00";1566;533;14;16;21;14;11;24;22;7;19;19;53;28;21;16;18;21;17;35;22;18;17;22;25;19;19;15
22462204;"sd6352051/NiftyDialogEffects";"Java";"2014-07-31T08:31:54+00:00";1565;265;19;6;12;11;2;7;4;12;7;11;6;11;12;10;10;0;12;10;10;15;10;10;17;13;16;12
3013517;"polarmobile/coffeescript-style-guide";"null";"2011-12-19T17:07:58+00:00";1564;111;8;5;7;4;4;2;7;8;8;3;2;6;5;2;3;1;3;4;3;5;5;1;7;2;6;0
14586398;"flavienlaurent/NotBoringActionBar";"Java";"2013-11-21T12:01:28+00:00";1564;132;8;8;3;9;5;8;7;3;6;6;4;7;2;3;1;1;5;6;4;6;5;6;3;8;3;5
14842730;"devinhunt/typebase.css";"HTML";"2013-12-01T17:18:53+00:00";1563;99;13;5;5;7;3;3;7;2;2;2;5;2;2;3;7;2;2;5;5;1;2;5;5;0;3;1
17150993;"dm77/barcodescanner";"Java";"2014-02-24T21:14:09+00:00";1563;483;18;18;15;19;12;21;15;24;20;17;15;13;16;19;7;9;10;11;13;21;13;20;11;71;28;27
4392409;"VitaliyRodnenko/geeknote";"Python";"2012-05-21T10:47:50+00:00";1563;231;9;6;8;9;6;10;8;7;8;11;15;8;10;9;10;8;6;7;7;7;7;17;17;15;6;0
17727070;"iconic/open-iconic";"CSS";"2014-03-13T21:41:24+00:00";1562;212;10;8;7;7;9;8;10;3;5;7;4;9;5;17;13;4;7;8;8;10;9;6;8;6;10;14
9385519;"fantasyland/fantasy-land";"JavaScript";"2013-04-12T03:10:22+00:00";1562;545;31;19;17;10;8;15;15;14;15;22;27;19;23;25;19;12;20;25;24;18;34;30;22;17;23;41
25423296;"amulyakhare/TextDrawable";"Java";"2014-10-19T09:56:45+00:00";1562;368;12;14;6;12;11;9;11;14;18;13;15;21;16;13;12;13;17;19;15;13;10;24;18;15;9;18
299333;"scrod/nv";"Objective-C";"2009-09-06T18:52:39+00:00";1561;97;2;1;8;3;5;2;3;5;4;3;5;5;3;5;3;2;6;2;0;6;1;8;4;2;5;4
5460375;"hakimel/Avgrund";"CSS";"2012-08-18T05:13:11+00:00";1561;53;2;2;2;4;3;3;1;0;2;1;1;0;1;1;4;1;0;3;1;5;6;3;1;2;3;1
6160121;"scripted-editor/scripted";"JavaScript";"2012-10-10T16:07:12+00:00";1561;27;3;3;0;1;0;3;1;0;0;0;2;1;0;1;1;0;0;4;0;1;1;0;2;1;0;2
6203428;"zcbenz/nw-sample-apps";"JavaScript";"2012-10-13T13:46:39+00:00";1561;212;13;8;12;10;8;11;8;8;13;9;11;11;7;10;5;7;4;8;10;3;4;12;5;4;7;4
7812624;"cferdinandi/smooth-scroll";"JavaScript";"2013-01-25T03:15:05+00:00";1561;428;26;15;12;15;14;17;16;7;10;17;30;21;17;34;17;19;14;17;14;20;9;19;14;9;10;15
14238949;"elastic/elasticsearch-rails";"Ruby";"2013-11-08T17:00:19+00:00";1561;229;10;8;9;3;8;9;10;10;2;5;10;10;14;11;11;7;9;14;8;10;3;11;1;22;6;8
14049216;"cockpit-project/cockpit";"C";"2013-11-01T17:36:46+00:00";1560;298;8;16;12;8;6;12;7;6;18;9;11;7;7;18;13;10;7;11;22;20;19;8;15;10;8;10
73886;"tuupola/jquery_jeditable";"JavaScript";"2008-11-10T13:57:37+00:00";1559;48;3;1;3;2;1;1;4;4;0;3;4;0;0;4;1;3;3;1;1;1;1;3;1;1;2;0
16582463;"antirez/sds";"C";"2014-02-06T14:58:09+00:00";1559;185;15;14;10;6;8;10;5;4;9;8;21;5;11;3;5;7;1;3;3;4;9;6;3;4;7;4
17448603;"jxcore/jxcore";"JavaScript";"2014-03-05T17:22:03+00:00";1559;502;22;17;19;17;16;21;33;32;24;39;19;18;30;24;15;11;16;16;24;16;13;15;14;9;14;8
29152618;"angular/material-start";"JavaScript";"2015-01-12T19:26:04+00:00";1558;601;24;14;20;22;17;25;27;44;28;35;31;21;21;19;29;18;30;17;29;19;21;23;12;24;15;16
5362507;"adobe-fonts/source-sans-pro";"Makefile";"2012-08-09T23:13:18+00:00";1558;223;6;9;10;18;8;8;7;4;9;11;9;10;10;7;6;8;8;13;10;10;11;11;6;6;3;5
6820011;"drublic/css-modal";"JavaScript";"2012-11-22T23:09:26+00:00";1558;123;3;7;6;6;5;4;4;2;4;6;6;3;4;6;2;7;5;4;4;5;9;10;4;5;1;1
6893638;"morhetz/gruvbox";"VimL";"2012-11-28T00:37:31+00:00";1558;655;35;43;20;17;29;24;12;16;19;15;30;24;21;26;24;28;20;30;20;26;32;29;19;33;26;37
683939;"thoughtbot/factory_girl_rails";"Ruby";"2010-05-24T20:27:03+00:00";1557;183;6;9;4;13;7;10;7;8;7;10;7;7;6;3;7;6;9;4;4;8;7;5;3;3;11;12
2014561;"romainguy/ViewServer";"Java";"2011-07-07T20:48:14+00:00";1557;318;9;14;12;14;16;13;6;15;13;13;12;8;15;17;7;7;10;11;7;8;13;15;16;17;20;10
4119458;"PixarAnimationStudios/OpenSubdiv";"C++";"2012-04-24T00:12:00+00:00";1556;86;5;2;2;1;2;2;3;5;4;1;1;3;2;4;1;2;4;3;4;2;4;8;6;6;5;4
5283216;"oyvindeh/ucss";"JavaScript";"2012-08-03T08:53:05+00:00";1556;32;2;2;0;1;0;0;2;0;2;4;0;0;3;4;5;0;1;1;1;0;1;1;0;0;0;2
7530454;"octokit/octokit.objc";"Objective-C";"2013-01-09T22:42:53+00:00";1556;179;11;9;11;6;4;10;13;8;8;7;7;6;7;7;4;3;2;4;6;6;9;4;6;8;8;5
38307496;"bucaran/fly";"JavaScript";"2015-06-30T12:19:00+00:00";1556;275;5;14;10;12;6;6;10;14;14;8;8;13;14;19;16;9;27;3;6;6;7;7;2;20;12;7
25706953;"acdlite/flummox";"JavaScript";"2014-10-24T20:35:42+00:00";1555;144;5;6;6;7;10;10;10;9;6;4;9;3;6;8;1;8;3;5;5;1;2;4;4;1;5;6
5746963;"nvie/pip-tools";"Python";"2012-09-10T08:50:26+00:00";1555;295;5;11;5;6;9;6;8;4;2;22;9;12;17;12;10;9;16;54;12;11;21;5;13;9;6;1
6282442;"cloudera/Impala";"C++";"2012-10-18T17:12:11+00:00";1555;173;8;10;4;8;11;8;7;8;4;2;7;3;5;9;4;6;9;6;11;9;4;5;10;7;4;4
117302;"rtomayko/tilt";"Ruby";"2009-01-29T13:49:29+00:00";1555;90;6;2;5;1;3;3;5;1;0;4;5;3;5;3;4;0;5;4;5;6;5;3;2;5;2;3
253952;"bitstadium/QuincyKit";"Objective-C";"2009-07-17T21:30:58+00:00";1555;67;2;6;3;0;2;1;4;0;3;2;2;5;4;3;4;0;0;2;3;2;3;3;5;1;4;3
12384353;"davemorrissey/subsampling-scale-image-view";"Java";"2013-08-26T16:45:25+00:00";1554;462;24;19;19;32;18;12;16;24;16;20;28;17;19;9;9;13;11;22;14;16;18;25;17;19;24;1
13484298;"haxiomic/GPU-Fluid-Experiments";"Haxe";"2013-10-10T22:15:05+00:00";1554;110;4;3;2;5;6;3;5;3;2;2;0;4;1;8;6;9;8;1;0;2;8;11;4;3;5;5
36665359;"square/Valet";"Objective-C";"2015-06-01T14:17:12+00:00";1554;163;11;5;6;10;6;5;2;5;5;4;8;3;7;21;18;6;7;8;2;2;4;2;4;8;3;1
12829123;"toddmotto/fireshell";"JavaScript";"2013-09-14T12:42:34+00:00";1553;59;3;2;0;5;0;5;0;1;2;4;2;1;5;0;2;0;2;3;3;5;1;4;2;3;3;1
12169108;"google/closure-library";"JavaScript";"2013-08-16T21:54:05+00:00";1552;371;16;19;20;19;13;16;15;18;14;8;13;16;10;14;11;15;18;9;15;17;10;17;9;16;12;11
325927;"ChicagoBoss/ChicagoBoss";"Erlang";"2009-10-04T00:23:39+00:00";1552;120;5;4;6;7;3;6;9;2;6;3;4;5;8;7;3;8;5;4;2;4;4;4;4;4;2;1
43799169;"mortenjust/droptogif";"Swift";"2015-10-07T06:40:41+00:00";1552;1534;2;711;339;41;25;26;15;55;11;63;46;11;6;12;6;24;12;7;7;9;14;10;19;33;19;11
6413676;"websanova/js-url";"JavaScript";"2012-10-27T04:04:13+00:00";1552;90;2;2;2;3;1;3;3;4;5;5;3;3;2;3;3;2;11;0;3;6;3;2;4;4;2;9
5679888;"luisobo/Nocilla";"Objective-C";"2012-09-04T23:07:34+00:00";1551;189;6;13;11;11;9;8;4;3;4;5;2;27;12;7;6;4;5;5;11;11;3;3;6;4;4;5
8560989;"bjankord/Style-Guide-Boilerplate";"PHP";"2013-03-04T17:41:26+00:00";1551;123;4;8;8;2;4;6;5;5;2;9;6;5;5;7;1;2;2;12;6;5;3;6;3;3;3;1
1199632;"schematics/schematics";"Python";"2010-12-27T02:25:29+00:00";1551;120;3;5;4;3;3;3;2;13;2;1;5;3;12;14;7;4;4;3;1;6;3;4;5;8;2;0
799844;"cloudhead/node-static";"JavaScript";"2010-07-27T04:27:12+00:00";1550;155;6;13;4;4;6;5;2;7;6;7;4;7;1;5;3;2;5;6;5;9;7;11;7;7;9;7
4894175;"rendro/easy-pie-chart";"JavaScript";"2012-07-04T23:02:25+00:00";1550;189;7;10;3;6;5;6;14;7;12;4;9;6;7;6;9;4;8;8;13;4;3;10;4;8;9;7
8574898;"huangz1990/annotated_redis_source";"C";"2013-03-05T08:05:08+00:00";1550;133;4;7;1;5;7;5;6;5;7;7;8;5;11;7;6;0;6;1;3;2;4;6;6;2;6;6
12735429;"dobtco/formbuilder";"JavaScript";"2013-09-10T17:06:06+00:00";1550;108;7;6;3;2;4;4;4;3;2;1;3;7;5;5;8;6;4;3;7;4;3;1;3;6;5;2
5896437;"mmcgrana/gobyexample";"CSS";"2012-09-21T03:47:46+00:00";1549;258;9;8;12;12;7;7;5;5;6;5;12;8;8;10;8;2;15;12;35;14;5;10;11;11;12;9
4164796;"obfuscurity/tasseo";"JavaScript";"2012-04-28T03:51:19+00:00";1549;48;2;2;1;1;1;1;2;2;2;2;1;3;1;2;2;4;2;2;0;2;2;2;1;1;4;3
35144284;"bitshadow/iconate";"JavaScript";"2015-05-06T07:02:56+00:00";1548;107;2;3;1;1;6;2;5;23;13;6;7;1;4;4;3;2;3;2;4;0;3;2;3;1;4;2
31404980;"constabulary/gb";"Go";"2015-02-27T05:30:43+00:00";1547;316;12;15;20;14;8;17;13;18;8;7;14;13;23;13;6;15;8;9;9;5;13;7;10;9;13;17
24053722;"gocardless/angularjs-style-guide";"null";"2014-09-15T11:25:12+00:00";1547;54;4;3;1;3;1;4;1;0;2;2;0;2;2;0;2;4;1;2;0;2;2;7;1;7;1;0
8473240;"scriptcs/scriptcs";"C#";"2013-02-28T06:27:22+00:00";1546;190;6;11;6;10;7;9;7;10;2;6;3;9;2;17;14;5;7;3;8;3;5;6;5;14;6;9
14460330;"mitchellh/gox";"Go";"2013-11-17T03:11:35+00:00";1546;278;8;10;11;12;9;10;8;9;11;12;22;6;7;15;13;9;5;13;8;16;13;8;12;6;9;16
885517;"Atlantic18/DoctrineExtensions";"PHP";"2010-09-03T12:08:12+00:00";1546;145;6;8;4;7;8;7;4;4;7;2;6;8;5;6;7;16;6;3;8;2;2;4;4;5;4;2
3708934;"gurgeh/selfspy";"Python";"2012-03-13T16:56:20+00:00";1546;171;5;4;3;7;3;10;3;4;3;2;4;8;31;38;6;5;1;9;5;4;5;3;1;2;2;3
10634239;"clojure-cookbook/clojure-cookbook";"Clojure";"2013-06-12T01:11:34+00:00";1544;178;6;6;4;11;2;13;9;6;5;5;10;5;6;2;7;8;4;6;4;10;11;7;9;7;10;5
15884926;"hishamhm/htop";"C";"2014-01-13T22:58:20+00:00";1544;945;7;9;12;7;20;11;14;16;15;6;20;17;10;14;12;501;92;31;25;26;14;13;14;14;11;14
20146448;"cwRichardKim/TinderSimpleSwipeCards";"Objective-C";"2014-05-25T04:21:33+00:00";1544;318;9;13;10;29;12;8;7;10;17;12;9;8;9;7;9;10;16;11;8;14;7;15;10;24;12;22
5389577;"aemkei/jsfuck";"JavaScript";"2012-08-12T15:46:14+00:00";1544;476;4;15;7;3;20;45;10;5;7;9;6;6;14;4;120;22;18;14;49;18;20;18;21;6;12;3
8449386;"devopsgroup-io/vagrant-digitalocean";"Ruby";"2013-02-27T05:33:06+00:00";1543;121;9;6;7;4;3;6;2;6;4;6;5;3;4;7;3;3;4;9;1;5;7;2;2;5;4;4
19540706;"xicilion/fibjs";"C++";"2014-05-07T15:52:46+00:00";1543;152;21;6;1;1;11;3;5;5;6;7;13;8;12;6;3;5;8;1;4;0;1;7;5;8;2;3
695611;"etianen/django-reversion";"Python";"2010-05-31T15:32:25+00:00";1543;142;9;8;8;6;5;3;6;1;3;5;8;9;4;6;5;8;6;4;7;8;5;9;1;2;5;1
30810457;"hephaest0s/usbkill";"Python";"2015-02-14T22:14:30+00:00";1543;314;5;8;5;2;2;3;2;1;1;5;24;19;32;16;9;7;10;10;9;7;4;107;8;3;8;7
38574070;"graphific/DeepDreamVideo";"Python";"2015-07-05T15:36:29+00:00";1543;135;3;5;5;2;3;2;12;5;2;4;3;2;3;5;3;1;7;2;5;10;16;13;9;2;9;2
923028;"voormedia/rails-erd";"Ruby";"2010-09-19T18:51:11+00:00";1542;233;8;7;9;9;9;6;8;5;3;6;12;8;13;14;9;12;5;7;6;8;10;13;12;9;6;19
16251363;"maciejczyzewski/retter";"C";"2014-01-26T10:40:03+00:00";1542;92;9;4;1;2;4;4;5;3;3;1;6;6;5;3;2;2;5;4;2;4;3;3;3;3;2;3
2217282;"sightmachine/SimpleCV";"Python";"2011-08-16T18:04:07+00:00";1541;163;7;2;9;7;5;8;3;2;5;5;7;5;8;7;1;6;9;9;8;10;4;8;10;4;8;6
12858211;"marcoarment/FCModel";"Objective-C";"2013-09-16T04:05:35+00:00";1541;85;4;3;5;1;1;3;2;1;5;7;1;2;0;1;1;2;2;3;3;5;2;20;4;4;3;0
684382;"bigbluebutton/bigbluebutton";"Java";"2010-05-25T01:42:41+00:00";1541;129;8;6;4;4;7;4;3;4;5;3;5;5;4;3;9;4;1;11;2;5;8;8;5;6;3;2
2063927;"andrewrk/groovebasin";"JavaScript";"2011-07-18T01:11:02+00:00";1540;83;1;2;3;0;0;7;3;2;4;2;2;2;5;6;4;6;4;1;5;2;3;3;4;3;7;2
2606078;"IanLunn/jQuery-Parallax";"CSS";"2011-10-19T13:21:31+00:00";1540;60;4;4;3;2;1;3;2;4;2;1;2;3;1;4;3;2;0;2;1;5;1;6;1;2;0;1
5787154;"mattdiamond/Recorderjs";"JavaScript";"2012-09-12T22:58:59+00:00";1540;290;10;8;8;10;9;11;12;10;10;10;10;13;5;15;12;19;6;14;17;8;9;7;16;9;12;20
7942013;"brutaldesign/swipebox";"JavaScript";"2013-01-31T17:52:02+00:00";1540;183;7;6;8;8;5;6;11;7;5;6;4;7;9;18;9;8;3;4;4;7;8;7;3;3;9;11
18901345;"bhauman/lein-figwheel";"Clojure";"2014-04-18T03:20:56+00:00";1540;409;13;17;13;28;18;27;13;17;28;14;22;12;16;23;12;14;18;17;11;11;7;11;12;14;10;11
10440209;"flavienlaurent/datetimepicker";"Java";"2013-06-02T18:22:24+00:00";1540;181;7;7;9;4;9;10;8;11;2;4;6;11;6;7;3;1;7;18;4;6;5;7;7;5;8;9
25459400;"naver/pinpoint";"Java";"2014-10-20T09:27:22+00:00";1540;941;7;6;9;11;8;15;9;96;298;82;47;45;24;23;4;24;22;25;17;18;16;26;49;36;20;4
26189434;"yahoo/fluxible";"JavaScript";"2014-11-04T21:25:38+00:00";1539;309;9;21;8;9;10;14;18;16;8;10;11;12;10;15;29;8;5;9;12;18;8;11;8;10;8;12
239001;"rspec/rspec";"Ruby";"2009-06-29T16:13:38+00:00";1539;146;7;6;3;8;8;2;9;1;3;8;9;8;5;9;3;4;5;9;7;7;8;3;7;3;4;0
365027;"getify/LABjs";"HTML";"2009-11-08T06:57:37+00:00";1539;156;5;9;7;7;5;6;1;7;3;8;5;3;10;5;5;6;7;10;6;7;7;3;1;10;9;4
416272;"RobotiumTech/robotium";"Java";"2009-12-10T12:51:14+00:00";1539;407;10;22;15;18;14;19;15;10;25;12;14;14;14;13;12;10;17;15;21;16;19;12;18;13;20;19
25601444;"mikepenz/LollipopShowcase";"Java";"2014-10-22T19:57:16+00:00";1538;267;12;16;10;9;7;10;14;12;11;8;11;7;14;7;6;6;7;10;8;14;11;9;11;14;9;14
30953633;"mohebifar/lebab";"JavaScript";"2015-02-18T05:36:49+00:00";1538;674;3;4;3;2;3;4;5;227;65;98;23;11;10;10;3;2;8;9;7;90;9;11;21;19;17;10
262644;"kohana/kohana";"PHP";"2009-07-28T16:09:23+00:00";1537;85;2;8;3;1;3;4;2;4;2;1;3;2;4;2;2;2;3;2;5;5;7;6;3;4;4;1
7139407;"maurycyw/StaggeredGridView";"Java";"2012-12-12T23:12:15+00:00";1537;121;5;5;1;8;2;7;7;8;1;8;8;2;5;2;3;0;7;4;6;7;3;3;7;3;4;5
3390543;"jasondavies/d3-cloud";"JavaScript";"2012-02-08T19:38:01+00:00";1537;250;10;14;7;8;8;13;9;4;1;13;11;9;8;9;13;13;9;11;5;13;5;8;6;13;16;14
15381078;"ondras/my-mind";"JavaScript";"2013-12-22T19:47:17+00:00";1537;70;3;3;4;2;2;3;3;4;3;0;1;3;2;0;6;0;0;4;4;2;6;6;3;0;4;2
7056202;"cppformat/cppformat";"C++";"2012-12-07T16:26:46+00:00";1536;438;18;14;23;10;9;36;10;9;10;6;8;20;17;12;19;10;12;11;10;9;38;17;17;36;38;19
213238;"gabordemooij/redbean";"PHP";"2009-05-29T07:39:09+00:00";1536;121;2;6;4;1;4;1;4;11;2;2;4;3;11;3;4;6;4;4;1;4;17;10;3;3;3;4
809532;"mattgemmell/MGSplitViewController";"Objective-C";"2010-07-31T17:57:55+00:00";1536;37;3;5;1;1;1;2;0;1;1;0;2;0;1;3;0;2;1;2;2;2;3;0;2;1;1;0
3786237;"hazelcast/hazelcast";"Java";"2012-03-21T12:25:18+00:00";1536;274;11;11;16;8;7;10;7;3;6;4;14;10;9;20;19;11;12;8;11;9;9;8;12;12;9;18
11594840;"plumatic/schema";"Clojure";"2013-07-22T23:26:46+00:00";1535;310;4;13;17;8;13;19;11;43;10;7;11;9;6;16;11;11;12;9;6;8;4;10;6;4;10;32
27169238;"Ramotion/paper-switch";"Swift";"2014-11-26T09:26:50+00:00";1534;530;9;9;11;11;12;9;66;7;17;11;12;12;25;11;81;44;34;25;14;17;28;8;17;10;22;8
24507006;"pixie-lang/pixie";"Python";"2014-09-26T16:35:23+00:00";1534;239;22;15;8;5;10;9;19;10;5;6;12;8;9;4;12;7;14;10;5;11;11;5;6;7;1;8
17335035;"kartik-v/bootstrap-fileinput";"JavaScript";"2014-03-02T09:52:16+00:00";1533;454;15;21;17;18;16;19;20;18;7;5;26;17;16;16;12;12;10;28;23;24;19;21;22;17;18;17
14902556;"offensive-security/exploit-database";"C";"2013-12-03T18:50:07+00:00";1533;309;13;23;14;16;9;20;10;4;8;11;10;10;5;13;8;12;18;11;12;8;12;12;14;12;13;11
1743096;"lloyd/JSONSelect";"JavaScript";"2011-05-13T12:03:48+00:00";1533;66;2;2;2;2;1;5;2;3;2;5;3;3;0;2;2;1;1;3;1;1;4;2;6;4;4;3
3319040;"id-Software/DOOM";"C";"2012-01-31T21:28:06+00:00";1533;295;18;10;5;9;11;5;12;7;13;8;26;12;17;11;11;7;7;8;9;17;7;12;13;10;9;21
1308974;"smcllns/css-social-buttons";"CSS";"2011-01-30T13:59:31+00:00";1533;57;2;1;1;1;2;2;3;3;0;3;2;2;3;4;2;1;3;4;1;3;6;1;2;1;3;1
38617;"sqlcipher/sqlcipher";"C";"2008-07-30T17:20:41+00:00";1532;324;14;17;14;12;11;10;8;16;14;9;9;14;10;21;10;11;11;8;15;16;9;9;19;19;7;11
14063942;"thoughtbot/gitsh";"Ruby";"2013-11-02T09:33:38+00:00";1532;160;5;8;5;10;6;4;2;3;0;5;8;4;21;9;7;5;9;5;23;7;3;6;3;0;2;0
444184;"igrigorik/em-websocket";"Ruby";"2009-12-21T00:32:43+00:00";1531;93;5;6;0;5;3;2;2;3;5;8;4;4;2;5;5;3;3;2;1;4;5;7;3;3;2;1
1368189;"FransBouma/Massive";"C#";"2011-02-15T05:16:37+00:00";1531;92;5;1;1;2;3;4;4;5;1;5;2;7;7;1;3;7;4;4;6;3;4;3;0;3;6;1
22514647;"js-next/react-style";"JavaScript";"2014-08-01T15:01:02+00:00";1531;289;24;18;12;26;18;11;13;5;15;6;10;11;5;16;9;13;5;6;10;8;9;11;7;4;11;6
22628919;"darknessomi/musicbox";"Python";"2014-08-05T03:28:24+00:00";1531;931;19;17;37;14;24;23;14;14;25;17;102;92;45;41;26;22;21;33;39;46;48;40;40;55;43;34
7377298;"alexdrone/ios-fontawesome";"Objective-C";"2012-12-30T14:55:43+00:00";1531;180;6;10;13;14;12;4;12;5;9;7;4;10;5;4;4;3;3;5;7;7;6;7;6;4;6;7
2966405;"simplebits/Pears";"PHP";"2011-12-12T18:32:07+00:00";1531;18;1;1;1;1;0;2;0;0;0;2;1;3;0;0;0;0;2;0;0;0;0;0;2;0;1;1
2126953;"AssetSync/asset_sync";"Ruby";"2011-07-30T00:18:02+00:00";1530;79;7;5;1;3;1;3;2;4;2;0;6;5;2;4;2;4;7;0;3;3;0;3;2;3;3;4
17148588;"WhisperSystems/Signal-Desktop";"JavaScript";"2014-02-24T19:53:36+00:00";1530;984;62;20;24;21;255;45;36;48;29;24;20;13;22;20;21;24;33;26;26;19;20;28;105;21;20;2
22310064;"fians/marka";"CSS";"2014-07-27T12:10:33+00:00";1530;29;3;2;0;0;1;1;0;2;0;1;1;1;0;1;1;1;2;0;2;1;0;3;3;1;1;1
27417231;"aui/font-spider";"JavaScript";"2014-12-02T05:43:54+00:00";1530;341;12;14;18;12;14;8;8;11;10;12;12;16;12;18;13;4;9;8;19;27;16;14;16;16;6;16
4373698;"caolan/jam";"JavaScript";"2012-05-18T21:24:14+00:00";1529;52;2;3;5;2;0;4;2;3;1;1;2;3;1;1;3;1;2;1;1;5;2;1;1;1;2;2
3638663;"xyfeng/XYPieChart";"Objective-C";"2012-03-06T14:26:28+00:00";1528;167;7;11;6;14;6;10;11;3;5;2;9;11;3;3;4;2;2;12;5;6;10;8;2;3;6;6
3990459;"farbrausch/fr_public";"C++";"2012-04-11T05:28:30+00:00";1528;78;1;3;2;2;0;3;3;2;4;2;2;3;1;5;1;1;2;2;2;5;3;3;7;4;4;11
33564268;"delight-im/FreeGeoDB";"PHP";"2015-04-07T19:40:03+00:00";1528;50;7;3;4;1;2;2;3;3;1;0;2;0;1;1;3;1;2;0;4;0;6;0;2;0;1;1
16093309;"graphsketcher/GraphSketcher";"Objective-C";"2014-01-21T05:11:18+00:00";1528;55;2;4;1;0;4;1;3;3;0;1;3;3;2;3;0;3;1;4;3;2;3;1;2;2;4;0
22944288;"gavinbunney/Toucan";"Swift";"2014-08-14T06:56:20+00:00";1528;332;11;19;22;13;12;17;11;9;16;12;8;13;15;12;7;10;16;18;6;12;18;8;13;9;14;11
20101515;"giampaolo/psutil";"Python";"2014-05-23T14:01:48+00:00";1527;469;11;19;13;13;52;18;13;19;12;5;14;24;34;11;8;16;22;16;18;26;10;25;28;11;19;12
5968664;"github/objective-c-style-guide";"null";"2012-09-26T16:21:16+00:00";1527;129;4;7;2;5;7;4;8;5;7;4;4;8;3;7;1;1;8;4;1;4;13;6;4;6;2;4
11920542;"HangfireIO/Hangfire";"C#";"2013-08-06T09:43:04+00:00";1527;358;14;12;7;17;12;16;15;7;9;15;20;15;18;8;14;14;21;14;14;17;14;10;10;21;13;11
25573672;"JakeWharton/Telecine";"Java";"2014-10-22T09:39:53+00:00";1527;284;25;5;9;17;12;7;10;9;9;12;6;14;11;11;6;4;14;5;6;16;10;11;20;12;10;13
2870911;"MvvmCross/MvvmCross";"C#";"2011-11-28T22:45:55+00:00";1527;215;5;7;5;10;5;5;7;9;2;4;5;5;13;7;6;6;2;9;15;14;11;8;20;15;9;11
5627139;"jneen/rouge";"Ruby";"2012-08-31T09:54:51+00:00";1526;429;15;10;7;9;9;14;6;4;9;10;8;8;7;10;108;40;24;15;13;16;9;27;12;17;11;11
3151695;"jmpressjs/jmpress.js";"JavaScript";"2012-01-11T06:35:34+00:00";1525;35;2;2;0;2;1;0;2;1;1;0;1;0;2;3;1;0;2;2;2;4;1;0;1;2;1;2
23431996;"gilbitron/Ideal-Image-Slider";"JavaScript";"2014-08-28T14:57:33+00:00";1525;106;2;2;8;13;4;6;2;3;4;1;2;2;5;3;2;3;6;8;2;6;4;3;2;4;3;6
1093060;"OpenELEC/OpenELEC.tv";"Makefile";"2010-11-18T22:06:47+00:00";1525;148;8;4;3;5;6;5;1;8;3;1;1;3;4;12;2;6;8;11;12;9;5;8;7;3;8;5
3006066;"milessabin/shapeless";"Scala";"2011-12-18T13:36:38+00:00";1523;300;9;18;8;10;25;10;12;8;6;12;8;9;11;6;7;6;13;9;21;10;5;17;17;13;12;18
36450840;"bingoogolapple/BGARefreshLayout-Android";"Java";"2015-05-28T16:17:00+00:00";1523;690;25;94;23;40;19;31;30;25;21;20;15;17;22;26;9;4;22;27;33;18;31;21;27;30;24;36
37458410;"kjw0612/awesome-rnn";"null";"2015-06-15T10:21:13+00:00";1523;1027;29;56;43;23;17;36;30;14;33;35;25;33;21;276;46;52;37;27;41;29;24;19;25;27;27;2
133684;"slick/slick";"Scala";"2009-02-20T22:51:53+00:00";1522;196;3;10;2;9;5;12;6;11;4;6;10;8;7;8;12;4;6;10;6;7;9;5;3;7;6;20
2551705;"rochal/jQuery-slimScroll";"JavaScript";"2011-10-10T23:01:00+00:00";1522;219;3;12;6;9;13;7;3;11;11;4;9;9;9;10;3;9;6;14;8;5;7;7;13;10;12;9
11204323;"guo-yu/douban.fm";"JavaScript";"2013-07-05T16:59:22+00:00";1522;117;1;10;3;4;6;6;5;5;2;3;6;9;5;2;2;0;3;1;5;5;6;5;12;6;2;3
3829913;"websocket-rails/websocket-rails";"Ruby";"2012-03-26T05:23:16+00:00";1521;139;8;6;4;7;4;5;8;2;8;3;7;7;7;8;2;1;5;0;6;8;9;6;5;6;7;0
3878981;"d3/d3-plugins";"JavaScript";"2012-03-30T17:18:53+00:00";1521;177;7;10;7;10;10;7;9;6;3;13;6;8;11;8;4;1;8;5;2;7;9;7;6;4;7;2
612595;"aino/galleria";"JavaScript";"2010-04-15T21:11:51+00:00";1521;45;4;2;0;1;1;0;3;5;2;1;3;1;1;1;1;3;0;1;2;1;1;2;5;1;1;2
835466;"playframework/play1";"Python";"2010-08-13T10:08:50+00:00";1520;35;1;2;3;2;0;0;0;0;1;1;1;1;1;3;0;1;2;1;4;3;0;1;3;1;2;1
16049833;"michaelbromley/angularUtils";"JavaScript";"2014-01-19T16:47:02+00:00";1520;403;13;23;17;20;14;20;12;18;14;7;10;19;17;17;10;15;22;11;20;10;18;14;13;12;21;16
28906288;"zxh0/jvm.go";"Go";"2015-01-07T08:46:46+00:00";1520;150;2;3;3;39;11;9;5;8;6;6;5;4;3;7;2;2;2;4;1;6;7;2;3;4;2;4
9908495;"codrops/PageTransitions";"CSS";"2013-05-07T09:31:31+00:00";1520;178;10;7;6;12;10;7;12;3;5;3;4;10;9;4;6;3;14;4;4;3;4;7;7;7;11;6
4467228;"krisk/Fuse";"JavaScript";"2012-05-28T04:31:06+00:00";1519;270;8;12;9;8;9;22;10;12;10;7;10;5;7;12;13;16;12;13;8;9;11;13;14;13;7;0
7345199;"techpines/express.io";"JavaScript";"2012-12-27T19:57:31+00:00";1518;139;10;14;11;11;8;12;5;5;10;5;0;2;4;3;2;3;3;8;4;4;1;2;4;4;3;1
7396792;"yusugomori/DeepLearning";"Java";"2013-01-01T16:23:53+00:00";1518;312;8;12;7;7;13;8;16;17;9;8;11;8;9;14;3;6;12;11;10;16;24;12;13;17;31;10
916313;"Automattic/knox";"JavaScript";"2010-09-16T18:05:43+00:00";1518;95;7;2;2;5;7;5;3;6;2;2;2;2;3;2;4;2;4;7;3;3;5;3;4;3;3;4
1209304;"ericjohnson/canabalt-ios";"Objective-C";"2010-12-30T19:54:18+00:00";1518;54;2;4;1;2;1;1;0;2;0;1;2;0;3;2;3;15;4;1;3;1;0;1;1;2;1;1
2738194;"treeio/treeio";"Python";"2011-11-08T23:54:53+00:00";1518;28;3;3;1;1;0;0;2;1;0;0;2;0;2;3;1;1;0;1;1;3;1;0;0;0;0;2
2787839;"axkibe/lsyncd";"Lua";"2011-11-16T13:03:41+00:00";1518;284;16;13;12;8;12;9;6;5;5;12;16;14;10;10;9;8;7;8;17;9;17;11;11;13;18;8
19165364;"danluu/debugging-stories";"null";"2014-04-26T01:04:01+00:00";1518;97;5;3;7;2;7;5;1;9;4;6;10;2;9;4;3;1;4;1;1;1;0;3;3;0;4;2
16677302;"katiefenn/parker";"JavaScript";"2014-02-09T22:21:09+00:00";1517;200;8;6;10;7;9;15;11;7;3;2;4;4;8;6;19;25;11;7;6;9;2;4;2;6;2;7
11827104;"atom/vim-mode";"CoffeeScript";"2013-08-01T20:37:14+00:00";1517;301;17;10;20;20;7;15;9;6;10;4;7;14;15;11;17;6;13;11;9;14;9;9;10;10;13;15
6268419;"posativ/isso";"Python";"2012-10-17T20:46:45+00:00";1517;199;3;5;8;4;3;2;4;3;10;16;12;19;5;9;13;6;15;2;6;11;5;7;9;6;8;8
4434405;"smore-inc/clippy.js";"JavaScript";"2012-05-24T15:24:58+00:00";1516;212;1;7;0;7;4;6;4;2;2;2;6;1;4;4;3;7;17;4;2;5;5;2;6;3;1;107
70121;"RubyMoney/money";"Ruby";"2008-10-31T15:05:03+00:00";1516;134;4;7;3;4;9;3;4;9;6;2;7;8;2;8;1;4;7;3;2;5;7;6;4;2;4;13
1755328;"JacksonTian/eventproxy";"JavaScript";"2011-05-16T13:27:27+00:00";1516;307;18;12;12;7;8;11;12;17;11;16;8;14;10;12;4;4;16;11;11;14;17;18;18;14;11;1
44761786;"ibireme/YYModel";"Objective-C";"2015-10-22T17:30:43+00:00";1516;1492;24;382;72;63;134;152;79;47;32;35;17;23;43;48;12;6;28;30;37;36;38;33;30;26;36;29
5808540;"videlalvaro/gifsockets";"Java";"2012-09-14T11:39:00+00:00";1515;90;0;3;1;2;2;0;4;23;12;1;5;1;0;2;1;1;1;2;8;3;2;11;1;1;1;2
23072533;"b3log/wide";"JavaScript";"2014-08-18T13:40:25+00:00";1515;269;7;5;6;9;11;18;9;3;13;20;12;8;6;29;9;15;10;9;5;13;11;7;10;13;11;0
3041887;"goldmansachs/gs-collections";"Java";"2011-12-23T19:17:17+00:00";1515;209;15;8;6;11;13;13;8;5;4;8;15;17;7;20;5;6;3;9;1;3;9;5;4;6;3;5
32834215;"sockeqwe/mosby";"Java";"2015-03-25T00:59:19+00:00";1515;775;22;16;15;18;17;22;22;23;14;22;24;19;21;24;33;20;21;28;34;51;36;42;43;43;81;64
39306676;"ZhongTaoTian/WNXHuntForCity";"Objective-C";"2015-07-18T17:29:32+00:00";1514;574;19;27;11;28;13;12;17;11;18;10;14;18;14;9;8;3;80;53;42;39;22;19;22;22;16;27
8981131;"mizzy/serverspec";"Ruby";"2013-03-24T04:15:25+00:00";1514;230;12;12;14;8;9;7;9;10;5;3;11;8;11;9;10;13;8;9;6;7;11;5;10;10;10;3
14744648;"nmattisson/DropdownMenu";"Objective-C";"2013-11-27T11:02:19+00:00";1514;221;11;19;12;14;11;3;13;9;5;4;8;9;6;8;2;6;8;9;4;8;8;7;8;9;12;8
367591;"nateware/redis-objects";"Ruby";"2009-11-10T14:32:02+00:00";1514;105;10;3;6;1;4;4;4;3;1;6;7;1;2;5;2;4;2;5;5;3;6;2;6;4;4;5
1219305;"direnv/direnv";"Go";"2011-01-04T12:46:15+00:00";1513;369;6;8;46;27;10;4;16;6;10;14;10;15;10;14;14;15;12;7;18;9;9;9;14;17;32;17
33621458;"box/t3js";"JavaScript";"2015-04-08T17:27:00+00:00";1513;98;7;1;3;11;2;3;6;2;2;3;3;0;2;1;4;8;4;2;3;3;2;9;6;3;3;5
42686476;"DeskConnect/SBShortcutMenuSimulator";"Objective-C";"2015-09-17T23:00:52+00:00";1513;514;44;54;39;53;29;27;27;23;11;11;18;22;17;17;8;4;17;9;11;12;14;10;9;10;9;9
36653430;"hashicorp/nomad";"Go";"2015-06-01T10:21:00+00:00";1512;510;26;29;28;19;24;16;17;11;14;20;18;22;15;21;11;21;26;19;21;32;31;15;15;20;18;1
11994902;"huichen/wukong";"Go";"2013-08-09T06:45:11+00:00";1512;372;6;13;11;13;13;12;18;14;6;11;10;11;6;10;10;3;6;9;9;11;7;36;6;13;68;40
182410;"stephencelis/ghi";"Ruby";"2009-04-22T04:36:23+00:00";1511;179;2;4;9;1;33;11;2;10;7;3;4;7;8;15;9;9;3;8;8;4;2;2;3;8;3;4
230249;"DmitryBaranovskiy/g.raphael";"JavaScript";"2009-06-18T06:35:16+00:00";1511;25;0;2;1;0;1;2;1;2;0;0;0;1;1;0;1;1;2;1;1;2;1;1;1;2;1;0
241560;"savonrb/savon";"Ruby";"2009-07-02T13:19:34+00:00";1511;101;9;2;4;6;5;4;4;4;4;0;2;2;4;2;4;2;3;3;8;5;4;4;4;3;5;4
27587921;"Day8/re-frame";"Clojure";"2014-12-05T11:08:39+00:00";1511;522;24;22;11;13;15;23;26;20;53;21;29;16;21;17;12;15;20;21;17;19;21;24;11;15;23;13
17293434;"sachinchoolur/lightGallery";"JavaScript";"2014-02-28T17:10:09+00:00";1511;562;26;18;11;16;19;15;23;24;29;15;19;27;14;27;30;21;30;27;27;26;22;22;22;15;16;21
11221453;"rails-assets/rails-assets";"Ruby";"2013-07-06T17:09:37+00:00";1510;107;3;5;4;8;5;1;4;6;6;3;4;6;12;2;4;4;2;10;0;6;4;5;1;0;1;1
8419933;"angular-ui/ui-utils";"JavaScript";"2013-02-25T22:39:14+00:00";1510;34;0;4;1;3;0;1;0;1;0;1;3;1;2;3;2;0;0;3;0;2;1;0;1;2;1;2
96577;"rgrove/sanitize";"HTML";"2008-12-25T06:03:43+00:00";1510;94;6;2;4;1;0;2;2;4;3;0;3;13;8;5;4;1;4;2;4;2;4;5;5;2;4;4
114102;"grbl/grbl";"C";"2009-01-24T23:47:13+00:00";1510;336;8;9;10;6;10;10;15;9;11;15;21;4;22;15;13;17;12;24;17;9;11;12;18;11;12;15
514380;"AliasIO/Wappalyzer";"JavaScript";"2010-02-12T04:13:51+00:00";1510;367;13;20;8;6;18;9;11;29;12;9;12;9;13;12;15;14;18;16;30;17;16;9;12;14;12;13
3316953;"twitter/effectivescala";"Modelica";"2012-01-31T17:35:25+00:00";1510;170;4;8;11;9;8;4;2;8;4;5;6;10;7;4;5;6;10;5;4;7;7;4;13;5;8;6
41873412;"gontovnik/DGRunkeeperSwitch";"Swift";"2015-09-03T17:22:52+00:00";1509;327;28;16;14;4;9;6;7;5;9;12;14;31;46;9;10;6;21;4;7;7;13;8;10;9;8;14
111336;"mileszs/ack.vim";"VimL";"2009-01-20T21:43:47+00:00";1509;140;7;6;8;8;2;10;3;6;1;6;9;8;3;7;4;3;4;2;5;6;4;3;8;8;5;4
32005403;"ecomfe/fontmin";"JavaScript";"2015-03-11T08:01:49+00:00";1509;365;8;20;5;9;12;8;5;3;10;6;15;7;13;21;4;3;11;5;14;105;18;15;11;12;12;13
32944298;"Z3Prover/z3";"C++";"2015-03-26T18:16:07+00:00";1509;282;16;14;6;14;14;10;12;13;7;16;8;7;13;5;6;10;10;12;8;16;14;8;5;8;11;19
32292629;"cparnot/ASCIImage";"Objective-C";"2015-03-16T00:47:53+00:00";1508;39;2;1;3;3;1;0;5;2;2;1;0;4;1;1;1;0;1;1;1;0;4;2;1;2;0;0
10296238;"HouzuoGuo/tiedot";"Go";"2013-05-26T10:03:49+00:00";1508;171;6;3;1;9;11;10;9;5;5;5;13;9;4;9;2;11;8;4;5;6;5;6;5;7;5;8
1369824;"css/csso";"JavaScript";"2011-02-15T15:31:37+00:00";1508;287;19;11;3;5;9;5;10;8;5;5;6;12;10;8;18;14;9;17;16;13;23;22;12;9;11;7
803270;"mikechambers/as3corelib";"ActionScript";"2010-07-28T17:05:33+00:00";1507;44;2;2;0;2;1;1;0;0;3;2;3;4;1;0;1;0;1;1;2;1;3;4;3;2;1;4
18992193;"bytedeco/javacpp";"Java";"2014-04-21T12:47:21+00:00";1507;1074;5;11;6;5;4;9;6;10;2;3;7;3;7;7;494;322;32;29;18;38;14;8;7;15;10;2
20433174;"Lax/iOS-Swift-Demos";"Swift";"2014-06-03T07:15:28+00:00";1507;327;14;18;10;9;12;14;19;11;11;19;16;16;10;19;14;3;14;15;9;8;14;7;11;9;16;9
3295176;"paulasmuth/recommendify";"Ruby";"2012-01-29T03:56:10+00:00";1507;48;2;3;1;4;2;3;1;0;1;1;1;1;3;4;2;1;0;3;2;1;1;2;3;5;1;0
7193433;"Addepar/ember-table";"JavaScript";"2012-12-16T18:10:18+00:00";1507;92;3;13;6;3;4;3;3;1;1;2;3;4;3;2;5;3;3;5;5;4;3;4;1;2;2;4
7987634;"Engelberg/instaparse";"Clojure";"2013-02-03T07:19:34+00:00";1506;179;5;5;9;12;7;5;7;4;4;6;6;20;7;10;1;5;2;6;7;8;3;6;10;4;12;8
31040213;"orhanobut/hawk";"Java";"2015-02-19T22:25:23+00:00";1506;307;13;14;11;8;11;15;13;14;14;10;20;8;11;14;5;8;8;10;21;10;14;18;10;11;9;7
1942140;"galetahub/ckeditor";"Ruby";"2011-06-23T15:04:32+00:00";1506;147;1;5;4;6;6;8;6;8;7;6;6;12;9;5;4;5;2;5;9;8;0;6;5;2;6;6
13970153;"rasbt/python_reference";"Jupyter Notebook";"2013-10-29T22:04:12+00:00";1506;156;7;9;9;7;15;3;5;3;7;5;4;4;6;10;1;4;5;6;3;11;8;5;4;3;3;9
42178647;"Xyl2k/TSA-Travel-Sentry-master-keys";"null";"2015-09-09T13:02:37+00:00";1505;188;9;1;9;10;1;12;10;7;8;6;8;6;15;5;2;4;4;6;2;20;12;5;3;11;6;6
29906842;"owainlewis/awesome-artificial-intelligence";"null";"2015-01-27T09:27:48+00:00";1505;404;11;8;12;7;8;7;9;33;14;17;11;18;14;19;33;18;14;16;18;23;15;13;17;30;9;10
32481278;"brennerm/PyTricks";"Python";"2015-03-18T20:02:56+00:00";1504;372;3;5;6;1;84;34;22;6;8;4;35;52;33;9;7;6;3;6;10;4;6;2;6;7;7;6
41618273;"tianzhijiexian/Android-Best-Practices";"null";"2015-08-30T05:51:24+00:00";1504;700;219;72;39;43;23;16;10;11;11;18;13;12;7;9;12;7;8;14;16;14;16;8;39;42;12;9
11225167;"dan-silver/ElementTransitions";"CSS";"2013-07-06T22:13:33+00:00";1504;30;1;3;1;1;1;1;2;1;0;0;1;0;0;3;3;2;2;1;1;0;0;1;0;0;2;3
7428932;"DanMcInerney/LANs.py";"Python";"2013-01-03T19:33:52+00:00";1503;89;10;5;4;4;4;0;5;0;2;0;3;7;4;5;6;2;5;5;5;5;2;1;1;0;2;2
990035;"tomahawk-player/tomahawk";"C++";"2010-10-15T14:21:17+00:00";1503;240;4;6;13;15;5;5;12;14;7;6;7;13;11;8;4;13;10;10;8;8;9;8;15;11;12;6
745998;"visionmedia/masteringnode";"JavaScript";"2010-06-29T02:52:43+00:00";1501;114;4;6;4;6;4;7;7;5;3;9;3;4;2;6;3;3;4;3;3;2;7;4;4;3;3;5
1219074;"openannotation/annotator";"JavaScript";"2011-01-04T10:40:39+00:00";1501;153;6;9;5;6;4;5;11;4;2;5;2;8;7;5;7;4;8;8;10;8;3;8;5;5;3;5
966;"stevedekorte/io";"C";"2008-02-22T08:41:30+00:00";1500;162;2;4;6;26;5;7;11;4;9;8;3;7;4;2;6;5;6;1;5;4;3;5;6;4;12;7
172460;"rentzsch/jrswizzle";"Objective-C";"2009-04-10T02:44:13+00:00";1500;297;8;8;12;11;12;14;7;8;9;11;6;6;30;24;13;1;18;11;8;12;13;11;12;7;11;14
7243612;"WhiteHouse/api-standards";"null";"2012-12-19T16:26:08+00:00";1500;303;5;6;8;5;11;7;5;5;5;13;9;8;8;17;7;19;23;13;17;22;16;19;8;17;15;15
7304609;"zensh/jsgen";"JavaScript";"2012-12-24T08:42:21+00:00";1500;109;5;7;2;2;2;3;8;2;8;8;7;5;2;7;1;5;9;2;5;3;4;2;3;5;2;0
19868085;"rlabbe/Kalman-and-Bayesian-Filters-in-Python";"Jupyter Notebook";"2014-05-16T19:24:36+00:00";1500;427;21;17;6;12;21;10;9;33;12;5;34;38;16;17;10;11;12;15;19;15;16;22;13;11;11;21
850139;"HumbleSoftware/envisionjs";"JavaScript";"2010-08-19T23:58:52+00:00";1499;52;0;2;1;4;0;5;1;0;3;1;1;3;6;1;2;2;3;2;2;2;0;3;4;2;2;0
15216217;"fex-team/kityminder";"JavaScript";"2013-12-16T03:28:40+00:00";1499;195;7;5;6;8;10;4;5;8;6;16;8;10;3;8;3;7;8;8;9;7;14;8;4;9;11;3
3678981;"sripathikrishnan/redis-rdb-tools";"Python";"2012-03-10T11:09:12+00:00";1499;230;9;10;9;10;11;7;10;13;13;9;7;10;9;9;8;6;14;9;6;13;5;10;3;8;4;8
1527969;"twitter/util";"Scala";"2011-03-26T01:23:21+00:00";1498;199;6;9;11;11;14;8;5;6;5;4;6;6;5;4;7;3;11;8;5;13;10;9;9;9;8;7
2310149;"jquery-boilerplate/jquery-patterns";"JavaScript";"2011-09-01T20:28:13+00:00";1498;97;2;2;7;8;3;1;7;5;4;2;3;3;3;4;7;1;4;1;4;7;6;2;3;5;2;1
3287270;"farhadi/html5sortable";"HTML";"2012-01-27T23:43:41+00:00";1498;88;4;5;8;3;3;2;3;2;3;1;6;3;3;3;1;2;6;3;4;4;5;2;4;2;2;4
629921;"bobthecow/git-flow-completion";"Shell";"2010-04-26T17:04:21+00:00";1498;174;6;5;9;7;4;3;5;5;7;5;12;8;5;3;7;7;14;6;8;9;8;10;13;5;2;1
7270538;"dae/anki";"Python";"2012-12-21T08:03:31+00:00";1498;347;5;10;13;16;9;14;24;23;13;13;14;10;10;14;12;13;22;18;14;10;11;11;10;13;16;9
25979092;"lzyzsd/CircleProgress";"Java";"2014-10-30T16:14:42+00:00";1498;441;16;14;20;19;19;11;8;14;31;15;15;16;27;17;14;8;10;18;18;15;14;25;15;18;22;22
460173;"vowsjs/vows";"JavaScript";"2010-01-06T02:30:36+00:00";1497;42;2;1;2;0;1;5;1;3;1;0;0;4;3;0;2;3;2;4;3;1;0;0;2;0;1;1
232390;"vanilla/vanilla";"PHP";"2009-06-21T01:41:25+00:00";1496;98;1;5;1;2;3;4;2;6;4;4;4;4;5;3;4;5;4;3;5;6;2;3;4;5;3;6
26951178;"maxogden/screencat";"CSS";"2014-11-21T08:04:37+00:00";1496;484;31;51;22;20;14;23;14;7;7;10;19;19;12;19;15;12;29;17;32;17;18;25;6;15;11;19
14686919;"abpetkov/switchery";"JavaScript";"2013-11-25T13:57:40+00:00";1496;147;6;6;10;8;7;5;6;5;2;5;3;8;4;5;1;8;9;13;6;4;7;3;4;7;5;0
22037702;"JonasGessner/JGProgressHUD";"Objective-C";"2014-07-20T16:40:19+00:00";1495;234;7;12;9;14;14;10;7;7;7;8;14;10;8;6;5;8;16;8;7;7;7;14;10;8;9;2
7765403;"zmap/zmap";"C";"2013-01-23T01:30:09+00:00";1495;162;7;6;7;5;6;6;18;4;12;5;5;5;8;7;7;1;8;4;6;2;12;1;9;3;2;6
13175334;"Dynalon/mdwiki";"JavaScript";"2013-09-28T15:21:07+00:00";1494;275;16;7;9;11;9;6;5;9;4;5;12;10;4;12;14;13;9;10;12;12;13;17;13;15;16;12
14002104;"sprang/Brushes";"Objective-C";"2013-10-30T22:56:43+00:00";1494;117;2;7;6;6;2;5;2;0;5;7;4;3;2;3;4;0;8;7;11;6;0;10;1;10;3;3
3824442;"rovo89/Xposed";"C++";"2012-03-25T13:40:18+00:00";1494;485;8;8;22;26;23;20;6;23;17;19;18;24;25;22;25;10;27;23;20;16;12;16;16;22;14;23
542714;"ravendb/ravendb";"C#";"2010-03-02T11:05:30+00:00";1494;104;4;2;2;4;7;5;3;4;2;1;4;3;7;5;5;3;3;5;1;7;2;4;3;12;2;4
1258546;"AliSoftware/OHAttributedLabel";"Objective-C";"2011-01-15T19:50:12+00:00";1493;69;5;7;3;3;2;5;2;1;5;2;2;1;4;4;1;1;2;1;1;0;5;4;1;4;2;1
9672786;"Subash/Prepros";"JavaScript";"2013-04-25T13:48:29+00:00";1493;55;1;1;5;3;5;3;1;0;2;3;1;4;3;6;1;0;2;4;1;1;2;3;0;0;2;1
13230264;"maccman/monocle";"Ruby";"2013-09-30T23:28:34+00:00";1493;28;1;2;1;0;2;0;4;1;1;0;0;4;0;2;0;0;2;1;0;0;2;3;2;0;0;0
13502197;"YaroslavGaponov/node-jvm";"JavaScript";"2013-10-11T15:17:47+00:00";1492;48;2;3;3;2;3;6;0;1;2;6;0;4;1;0;1;0;1;0;2;3;1;3;1;2;1;0
982699;"mozilla/task.js";"JavaScript";"2010-10-12T23:43:51+00:00";1492;138;2;5;4;4;5;4;3;9;4;1;4;6;5;12;3;9;9;3;2;3;7;15;6;4;4;5
26682353;"pnikosis/materialish-progress";"Java";"2014-11-15T14:32:25+00:00";1492;377;20;15;14;13;16;18;20;7;9;12;8;21;23;11;11;8;14;21;14;14;18;20;10;6;9;25
39718767;"johang/btfs";"C++";"2015-07-26T08:20:49+00:00";1492;1492;0;0;0;1;0;0;0;0;0;1062;288;37;19;14;5;4;9;10;12;5;8;3;1;6;1;7
6283269;"melanke/Watch.JS";"JavaScript";"2012-10-18T18:10:03+00:00";1491;80;4;6;3;2;4;5;5;2;8;3;3;1;3;3;5;0;3;4;3;2;1;2;2;2;0;4
3529555;"theironcook/Backbone.ModelBinder";"JavaScript";"2012-02-23T20:30:39+00:00";1491;35;0;3;0;3;2;4;2;1;0;3;1;0;0;1;0;2;0;0;0;2;3;2;4;0;1;1
379199;"tinkerpop/gremlin";"Java";"2009-11-20T05:35:34+00:00";1491;94;4;8;4;3;2;6;3;4;3;5;4;2;2;5;1;0;4;2;6;6;3;3;5;1;6;2
18369373;"spf13/viper";"Go";"2014-04-02T14:33:33+00:00";1491;636;10;15;79;30;34;39;21;22;18;12;19;32;17;37;30;19;19;26;21;19;22;17;26;14;16;22
26398337;"pedrovgs/Algorithms";"Java";"2014-11-09T14:32:33+00:00";1490;306;17;13;14;8;17;12;6;14;9;9;9;6;10;16;6;8;16;8;19;15;15;8;11;7;18;15
36766479;"hrescak/Sketch-Flex-Layout";"JavaScript";"2015-06-02T22:51:46+00:00";1490;208;17;27;8;8;9;9;10;11;7;6;10;9;5;4;4;7;6;6;6;7;7;5;8;7;0;5
622911;"intridea/oauth2";"Ruby";"2010-04-22T05:17:38+00:00";1490;97;2;3;8;7;3;4;3;4;3;5;2;2;1;1;3;4;6;4;4;2;5;7;4;4;4;2
3806475;"natew/obtvse";"Ruby";"2012-03-23T08:18:47+00:00";1490;12;1;1;0;0;0;0;1;0;0;0;0;2;0;0;0;0;0;0;2;1;0;0;1;2;0;1
11390832;"munificent/game-programming-patterns";"HTML";"2013-07-13T16:38:35+00:00";1489;194;4;5;6;6;6;5;2;8;7;5;6;8;7;2;8;7;8;57;14;5;2;5;4;2;2;3
970981;"B-Sides/ELCImagePickerController";"Objective-C";"2010-10-08T00:28:18+00:00";1489;176;5;7;8;8;5;9;10;7;11;7;8;8;9;6;7;2;9;5;4;2;6;6;6;10;6;5
246644;"scalanlp/breeze";"Scala";"2009-07-08T23:22:52+00:00";1488;288;7;10;19;18;7;7;4;13;16;7;4;8;13;7;10;8;6;15;9;22;11;18;8;8;19;14
504220;"kangax/html-minifier";"JavaScript";"2010-02-05T17:54:35+00:00";1488;438;101;25;11;18;8;7;10;7;11;9;13;9;10;6;15;9;8;15;19;12;25;12;19;27;8;24
16449263;"yuki24/did_you_mean";"Ruby";"2014-02-02T05:09:58+00:00";1488;208;2;3;37;6;9;6;26;6;17;17;13;5;3;19;7;7;3;4;2;2;1;7;0;4;1;1
13152531;"75team/thinkjs";"JavaScript";"2013-09-27T14:28:04+00:00";1488;805;58;58;39;32;45;24;38;28;43;12;30;73;43;17;11;7;22;22;26;18;24;25;24;25;19;42
4308020;"miripiruni/frontdesk";"null";"2012-05-12T16:45:11+00:00";1487;94;0;8;2;4;2;1;4;2;1;4;7;5;7;4;2;4;8;5;5;2;1;0;7;4;4;1
2927004;"jgilfelt/android-sqlite-asset-helper";"Java";"2011-12-06T18:41:57+00:00";1486;203;7;13;4;5;9;4;10;8;4;6;9;5;6;10;9;3;8;12;6;5;11;8;13;6;7;15
175761;"chriskite/anemone";"Ruby";"2009-04-14T18:31:48+00:00";1486;80;0;5;4;1;3;4;4;1;6;3;4;2;3;2;3;1;2;4;0;5;0;6;3;5;6;3
4452776;"markjaquith/WordPress-Skeleton";"PHP";"2012-05-26T04:59:31+00:00";1486;113;7;4;8;2;5;1;6;8;3;3;3;8;4;8;4;7;4;0;5;6;2;1;3;2;9;0
8011745;"jalxob/cool-kitten";"JavaScript";"2013-02-04T16:58:41+00:00";1486;12;1;1;1;0;1;0;0;0;1;0;0;0;1;0;0;0;2;1;1;0;1;1;0;0;0;0
26061231;"mikepenz/Android-Iconics";"Java";"2014-11-01T19:43:56+00:00";1485;827;20;22;26;76;24;39;85;37;21;22;24;28;42;32;20;14;23;42;26;32;32;30;21;30;21;38
32012751;"kean/Nuke";"Swift";"2015-03-11T10:53:26+00:00";1485;637;27;18;13;16;9;23;14;11;11;10;9;6;4;11;5;13;22;282;36;17;17;16;13;8;4;22
614070;"rubygems/rubygems";"Ruby";"2010-04-16T19:02:44+00:00";1484;162;6;10;7;6;2;3;3;6;5;6;6;3;4;6;7;6;4;7;3;12;10;5;11;9;11;4
1021622;"akdubya/dustjs";"JavaScript";"2010-10-25T07:45:00+00:00";1484;50;3;5;3;2;3;0;2;0;1;3;0;2;2;1;2;1;3;3;2;0;4;5;0;1;1;1
1130400;"kolber/audiojs";"JavaScript";"2010-12-01T23:19:16+00:00";1484;117;8;8;5;3;2;3;4;3;4;2;2;2;4;5;2;7;6;7;8;6;5;3;2;5;4;7
1254797;"Casecommons/pg_search";"Ruby";"2011-01-14T15:26:06+00:00";1484;225;12;2;13;7;10;5;13;6;6;10;10;3;10;2;7;9;15;11;10;6;11;16;5;6;9;11
1418941;"esnme/ultrajson";"C";"2011-02-27T20:00:51+00:00";1483;164;4;9;9;5;6;6;7;3;7;9;5;2;5;12;7;5;6;3;4;15;8;2;5;6;3;11
16149491;"CartoDB/odyssey.js";"JavaScript";"2014-01-22T19:14:46+00:00";1483;58;0;2;0;2;2;4;4;5;4;2;0;4;1;2;2;3;4;2;3;2;0;2;1;3;2;2
17378050;"phildawes/racer";"Rust";"2014-03-03T19:57:29+00:00";1483;329;7;8;10;9;10;10;6;10;14;18;16;14;19;12;9;6;13;14;12;22;24;14;17;17;16;2
18164221;"singro/v2ex";"Objective-C";"2014-03-27T04:17:57+00:00";1481;393;19;21;10;19;26;18;19;13;17;11;12;18;17;12;7;4;23;16;19;13;12;9;15;11;18;14
23088566;"nispok/snackbar";"Java";"2014-08-18T22:23:00+00:00";1481;92;5;6;6;4;4;4;2;3;3;5;7;5;2;1;6;3;6;1;1;7;2;0;4;1;1;3
10364296;"propublica/upton";"Ruby";"2013-05-29T16:41:10+00:00";1481;64;2;4;2;4;1;0;1;2;3;2;3;4;1;3;3;3;2;6;3;4;2;3;0;3;0;3
10932463;"substack/minimist";"JavaScript";"2013-06-25T08:14:48+00:00";1481;390;19;14;11;22;10;17;19;9;11;12;9;22;16;21;12;11;14;21;20;10;15;12;16;19;11;17
2407157;"openlayers/ol2";"JavaScript";"2011-09-17T23:02:10+00:00";1481;45;3;5;0;2;5;0;1;1;2;2;1;2;0;3;0;0;1;3;1;4;4;0;1;1;2;1
553200;"wincent/command-t";"Ruby";"2010-03-08T22:11:39+00:00";1481;185;9;5;6;8;5;4;5;2;8;3;2;3;5;8;10;6;10;9;13;14;5;7;3;13;13;9
19267652;"sustrik/libmill";"C";"2014-04-29T07:25:22+00:00";1480;693;14;8;10;253;42;111;53;5;7;4;21;16;5;29;10;8;21;11;10;10;7;2;13;10;5;8
17168840;"Miserlou/Glance-Bookmarklet";"JavaScript";"2014-02-25T10:06:05+00:00";1479;34;1;4;1;2;1;1;1;0;0;0;2;3;1;1;1;0;1;1;1;3;1;1;3;0;0;4
26076338;"hyperoslo/Sync";"Swift";"2014-11-02T09:24:29+00:00";1479;256;11;11;5;8;10;6;8;10;4;7;7;7;9;14;5;11;23;14;13;8;10;12;11;14;10;8
27856783;"crockpotveggies/tinderbox";"HTML";"2014-12-11T06:07:17+00:00";1479;139;13;13;7;4;6;4;5;6;2;1;2;4;4;4;3;6;7;5;10;5;7;3;3;5;4;6
31000517;"Daemonite/material";"HTML";"2015-02-19T04:01:42+00:00";1479;448;9;15;35;15;17;23;22;16;13;20;16;14;14;23;18;7;13;13;19;19;17;21;17;16;15;21
62023;"technicalpickles/jeweler";"Ruby";"2008-10-12T03:23:00+00:00";1478;35;4;2;3;1;1;1;3;1;6;1;3;0;1;0;0;1;1;1;0;2;0;0;1;2;0;0
585719;"mesos/spark";"Scala";"2010-03-29T22:59:04+00:00";1478;19;0;3;0;0;1;0;1;0;1;0;0;1;0;0;1;0;0;0;1;5;1;1;1;0;1;1
9493725;"gnemoug/distribute_crawler";"Python";"2013-04-17T09:14:02+00:00";1478;315;12;12;14;13;16;4;6;10;8;19;12;15;11;15;10;6;11;11;14;14;16;12;14;11;8;21
4351207;"raveren/kint";"PHP";"2012-05-16T19:55:51+00:00";1478;203;8;9;9;6;4;10;7;6;1;5;7;10;9;4;3;12;2;5;21;12;10;6;6;8;11;12
6270574;"soulwire/Makisu";"CSS";"2012-10-18T00:01:35+00:00";1478;37;2;2;1;0;1;1;0;4;1;1;0;1;1;0;0;1;0;1;2;5;4;1;1;5;0;2
6596067;"inspirit/jsfeat";"JavaScript";"2012-11-08T12:35:55+00:00";1477;175;4;13;4;5;4;8;2;7;7;7;6;2;8;9;7;7;7;5;4;9;7;10;6;7;9;11
108050;"mongodb/mongo-java-driver";"Java";"2009-01-15T15:16:29+00:00";1477;143;8;7;4;7;9;6;7;4;5;4;4;7;5;8;5;1;5;4;6;6;6;6;6;6;3;4
17204381;"ankane/ahoy";"Ruby";"2014-02-26T08:42:22+00:00";1477;228;10;13;5;9;18;6;5;4;6;8;11;7;10;6;3;7;8;7;9;16;12;8;7;15;9;9
2823326;"asciinema/asciinema";"Go";"2011-11-21T21:45:44+00:00";1477;425;8;10;12;12;6;6;15;6;13;16;9;14;13;16;18;14;18;27;38;15;34;13;38;19;21;14
37501621;"xoreaxeaxeax/movfuscator";"C";"2015-06-16T01:49:40+00:00";1477;304;10;6;5;3;5;5;3;4;12;46;13;7;3;5;2;4;6;7;4;28;33;49;10;15;11;8
38046095;"anmoljagetia/Flatabulous";"CSS";"2015-06-25T11:43:00+00:00";1476;567;57;17;46;23;16;14;17;10;10;7;29;11;21;8;14;11;17;10;36;22;17;22;27;27;31;47
3820245;"themeskult/wp-svbtle";"PHP";"2012-03-24T21:18:18+00:00";1476;34;1;5;1;0;4;1;1;0;2;0;5;2;1;0;2;1;2;0;0;0;0;1;0;2;1;2
815644;"miekg/dns";"Go";"2010-08-03T21:56:23+00:00";1475;313;12;11;13;16;5;12;9;8;6;14;13;8;14;13;15;6;14;8;16;16;21;9;9;17;17;11
904810;"rubysherpas/paranoia";"Ruby";"2010-09-12T08:57:53+00:00";1475;233;13;8;14;15;6;12;4;5;4;4;8;8;5;7;6;9;15;10;14;14;4;6;11;10;9;12
23401311;"gianarb/awesome-angularjs";"null";"2014-08-27T18:47:31+00:00";1475;421;18;20;20;19;12;13;18;17;10;17;19;16;20;16;17;13;7;17;14;9;18;21;16;16;18;20
2133437;"bbatsov/projectile";"Emacs Lisp";"2011-07-31T19:12:31+00:00";1474;250;10;15;11;6;6;13;5;11;12;12;5;13;14;6;11;8;11;9;8;10;7;8;7;7;12;13
4916869;"ramsey/uuid";"PHP";"2012-07-05T23:24:53+00:00";1474;334;28;14;10;10;10;15;16;8;7;5;3;17;23;19;9;15;12;14;15;14;9;14;6;9;11;21
363;"collectiveidea/audited";"Ruby";"2008-02-09T16:14:05+00:00";1474;182;4;11;5;5;6;7;9;4;8;5;9;3;5;5;2;8;8;10;8;11;10;11;7;8;6;7
15178468;"trawor/XToDo";"Objective-C";"2013-12-14T02:06:53+00:00";1474;206;8;12;14;7;7;9;11;11;6;2;4;10;11;6;8;3;7;5;8;5;9;15;11;3;4;10
7870903;"codef0rmer/angular-dragdrop";"HTML";"2013-01-28T14:11:30+00:00";1473;193;3;11;18;5;5;6;12;10;8;6;8;7;9;8;7;9;8;5;6;8;7;6;4;5;12;0
9040129;"Mashape/mashape-oauth";"JavaScript";"2013-03-26T20:51:42+00:00";1473;82;3;8;0;1;3;0;6;3;2;2;1;5;4;6;1;3;2;5;2;3;6;2;2;4;3;5
1013694;"h5bp/lazyweb-requests";"JavaScript";"2010-10-21T23:29:08+00:00";1472;85;1;7;5;1;4;1;0;3;3;3;1;1;6;5;3;3;4;6;5;4;5;4;3;2;5;0
25570987;"getqujing/qtunnel";"Go";"2014-10-22T08:40:18+00:00";1472;77;5;4;5;4;2;2;4;3;4;2;3;3;6;1;1;1;1;5;4;4;2;1;1;4;3;2
32654500;"mgechev/angular2-seed";"TypeScript";"2015-03-21T23:36:28+00:00";1471;1153;22;21;24;35;20;19;25;48;36;35;51;53;44;56;41;46;50;58;70;50;68;47;61;61;64;48
37053122;"fpt-software/Material-Controls-For-iOS";"Objective-C";"2015-06-08T07:49:53+00:00";1471;367;17;11;13;14;7;22;13;17;14;19;10;18;17;18;7;15;18;11;11;18;11;17;7;19;21;2
3392689;"bunkat/later";"HTML";"2012-02-08T23:52:23+00:00";1471;264;12;12;12;8;16;8;9;10;10;5;8;12;13;10;4;8;8;7;9;15;11;12;16;10;7;12
18966884;"weareoutman/clockpicker";"JavaScript";"2014-04-20T15:12:50+00:00";1471;234;6;9;14;10;15;4;9;6;10;7;4;7;10;5;7;7;7;6;31;11;6;4;7;11;14;7
1139610;"nathanaelkane/vim-indent-guides";"VimL";"2010-12-05T03:10:16+00:00";1471;214;14;9;9;7;7;3;7;6;3;7;5;9;9;13;11;7;10;10;8;7;9;10;8;9;8;9
15362532;"jvns/pandas-cookbook";"null";"2013-12-21T17:14:38+00:00";1471;268;9;9;12;12;11;10;9;3;13;13;14;13;9;10;10;7;7;12;12;5;13;9;10;13;14;9
4708468;"btford/angular-express-seed";"JavaScript";"2012-06-19T02:04:10+00:00";1471;146;5;6;2;3;3;7;6;7;3;6;2;7;3;9;4;5;2;9;8;9;6;9;6;8;2;9
5550567;"owncloud/android";"Java";"2012-08-25T10:35:56+00:00";1471;350;16;10;10;9;17;21;10;10;16;14;9;9;14;15;14;10;12;20;9;18;15;10;16;12;13;21
17154258;"chieffancypants/angular-hotkeys";"JavaScript";"2014-02-24T23:12:38+00:00";1470;207;6;11;4;10;6;7;3;9;8;7;7;11;6;6;7;12;11;7;6;7;8;7;6;15;10;10
19997634;"micahflee/onionshare";"Python";"2014-05-20T21:08:34+00:00";1470;223;8;11;8;27;9;7;6;3;3;12;7;8;2;4;1;5;5;2;6;2;2;3;3;35;31;13
26396162;"neokree/MaterialNavigationDrawer";"Java";"2014-11-09T13:19:48+00:00";1469;120;8;8;5;8;2;7;8;4;8;7;4;1;4;4;4;0;1;3;6;5;5;3;3;7;4;1
35588993;"Draveness/DKChainableAnimationKit";"Swift";"2015-05-14T03:37:22+00:00";1469;270;11;15;1;10;9;10;57;12;12;8;6;10;6;15;8;4;4;7;11;5;11;9;8;6;9;6
27091760;"Yelp/elastalert";"Python";"2014-11-24T19:39:19+00:00";1468;859;23;15;57;54;32;19;10;18;13;8;18;24;21;27;16;16;22;29;36;23;27;34;30;17;33;237
1868743;"mattneub/Programming-iOS-Book-Examples";"Swift";"2011-06-09T01:55:38+00:00";1468;322;18;19;15;14;13;13;13;14;19;9;7;10;14;9;7;2;27;13;12;16;11;8;13;9;7;10
3029711;"NYTimes/ice";"JavaScript";"2011-12-21T20:56:46+00:00";1468;75;1;4;5;5;2;3;2;5;4;3;7;2;2;1;0;2;1;6;4;4;1;2;1;1;1;6
3771441;"ScottHamper/Cookies";"JavaScript";"2012-03-20T03:23:26+00:00";1468;101;5;8;1;5;3;1;1;2;6;2;5;7;5;5;4;4;4;1;5;6;2;5;2;4;4;4
21950;"rubber/rubber";"Ruby";"2008-06-03T20:39:50+00:00";1468;52;3;2;2;2;1;3;2;2;1;2;1;1;2;1;2;3;2;3;2;3;2;4;1;0;2;3
4361634;"SublimeText-Markdown/MarkdownEditing";"JavaScript";"2012-05-17T18:39:57+00:00";1467;247;10;5;13;13;5;7;9;10;9;7;14;14;5;4;13;7;7;9;15;11;3;11;12;13;12;9
22749672;"JerryLead/SparkInternals";"null";"2014-08-08T07:30:51+00:00";1466;327;5;7;14;7;10;11;9;21;14;8;9;12;12;14;9;8;10;18;20;11;23;19;15;15;15;11
22938893;"nodesource/distributions";"Shell";"2014-08-14T02:44:10+00:00";1466;752;37;36;31;38;52;37;32;34;25;19;31;23;26;28;28;19;39;23;27;29;31;25;22;17;21;22
580108;"andreberg/Meslo-Font";"null";"2010-03-26T03:02:19+00:00";1466;153;9;4;4;6;4;6;1;4;4;3;6;5;4;3;7;5;11;12;11;7;5;8;4;9;8;3
43766324;"staltz/flux-challenge";"JavaScript";"2015-10-06T17:25:40+00:00";1466;253;24;22;27;13;6;9;13;14;15;5;5;6;6;8;10;3;11;7;9;10;10;4;4;2;6;4
6376337;"pocoproject/poco";"C";"2012-10-24T19:39:16+00:00";1465;274;11;6;7;7;14;12;13;11;5;7;9;11;12;9;11;4;16;13;18;12;14;6;10;14;9;13
30136107;"pandao/editor.md";"JavaScript";"2015-02-01T04:24:14+00:00";1465;657;13;18;25;15;18;19;12;19;15;15;21;123;31;23;19;23;32;23;23;21;28;29;23;17;19;33
9525;"pat/thinking-sphinx";"Ruby";"2008-04-14T01:28:12+00:00";1465;35;2;1;0;2;2;2;2;1;1;2;0;0;2;1;1;2;3;2;0;2;1;1;2;2;0;1
18667134;"tjmehta/101";"JavaScript";"2014-04-11T08:14:09+00:00";1465;49;0;3;3;0;1;0;15;3;0;1;3;3;3;4;0;0;1;1;0;1;0;5;1;0;0;1
22231878;"facebook/wdt";"C++";"2014-07-24T21:23:34+00:00";1463;240;9;5;1;5;5;7;7;7;5;35;11;16;27;14;7;4;5;8;4;5;5;8;8;11;11;10
6154653;"gitlabhq/gitlab-ci";"Ruby";"2012-10-10T09:00:53+00:00";1463;64;2;5;4;6;6;0;5;2;2;1;1;2;2;4;3;1;5;0;2;2;0;1;0;3;1;4
6486840;"shadowsocks/shadowsocks-go";"Go";"2012-11-01T08:43:38+00:00";1463;388;11;8;9;15;11;20;16;11;14;14;15;14;15;22;13;10;10;12;18;18;24;12;27;18;16;15
8305132;"LitePalFramework/LitePal";"Java";"2013-02-20T03:20:07+00:00";1463;502;20;18;28;19;10;18;18;19;9;17;25;23;17;20;11;7;8;9;43;20;27;27;27;29;15;18
1853821;"fulcrum-agile/fulcrum";"JavaScript";"2011-06-06T09:37:07+00:00";1463;46;1;4;3;6;3;2;2;3;0;0;1;3;1;1;1;1;0;3;1;2;3;2;0;3;0;0
12836074;"jewel/clearskies";"Ruby";"2013-09-14T21:05:38+00:00";1463;21;0;2;1;1;2;1;1;1;0;0;0;0;0;0;0;1;1;2;1;1;0;3;1;1;0;1
1161119;"euske/pdfminer";"Python";"2010-12-12T12:50:22+00:00";1462;236;11;6;8;10;10;8;8;16;6;3;8;12;6;10;4;6;8;9;12;13;10;10;13;9;8;12
1438007;"MovingBlocks/Terasology";"Java";"2011-03-04T03:49:19+00:00";1462;317;7;7;10;8;11;3;11;19;11;14;22;14;9;7;12;7;11;6;26;23;27;17;9;5;12;9
30649544;"motemen/gore";"Go";"2015-02-11T13:45:04+00:00";1462;267;10;11;9;8;8;11;15;9;8;8;15;6;12;7;9;9;7;12;8;16;4;9;28;12;7;9
3098140;"twitter/mysql";"C++";"2012-01-03T23:04:04+00:00";1461;45;1;3;1;3;4;2;3;2;0;0;1;1;1;0;1;1;3;2;1;4;3;3;2;1;1;1
8502433;"mortdeus/legacy-cc";"C";"2013-03-01T13:58:26+00:00";1461;62;2;6;2;2;3;1;4;2;0;1;2;2;3;2;1;2;5;3;5;2;2;1;2;1;1;5
9131262;"rehorn/livepool";"JavaScript";"2013-03-31T14:29:13+00:00";1461;210;9;14;14;4;17;8;15;13;6;6;8;8;10;8;6;1;6;5;5;10;10;2;9;5;1;10
30645412;"NYTimes/NYTPhotoViewer";"Objective-C";"2015-02-11T11:50:50+00:00";1460;403;9;6;17;12;15;11;17;13;12;14;23;16;12;12;18;17;18;14;23;24;11;12;15;13;30;19
7297351;"makaimc/fullstackpython.com";"HTML";"2012-12-23T17:50:14+00:00";1460;291;12;13;16;12;6;18;13;9;7;9;6;14;7;15;9;4;9;12;18;15;10;8;13;15;8;13
44141533;"elevenetc/TextSurface";"Java";"2015-10-13T00:21:46+00:00";1459;328;99;28;25;11;9;13;18;11;7;8;9;8;6;13;5;3;3;10;4;3;9;5;6;8;4;3
13053544;"chiunam/CTAssetsPickerController";"Objective-C";"2013-09-24T03:14:36+00:00";1458;379;16;12;15;11;25;28;14;14;23;11;18;11;10;13;8;3;13;9;20;15;17;13;14;14;13;19
22571389;"evnaz/ENSwiftSideMenu";"Swift";"2014-08-03T08:49:29+00:00";1458;291;11;15;7;12;13;13;14;12;14;13;12;12;7;15;13;7;11;11;6;7;13;4;15;11;14;9
17582613;"SiCKRAGETV/SiCKRAGE";"Python";"2014-03-10T05:20:31+00:00";1457;295;26;12;13;7;17;14;19;16;16;16;13;24;17;12;9;13;5;9;4;10;5;3;4;4;7;0
1609213;"Olical/EventEmitter";"JavaScript";"2011-04-13T12:59:23+00:00";1457;289;10;14;16;12;9;10;14;7;12;7;16;8;7;13;4;5;12;7;11;10;15;14;9;15;18;14
2484971;"zendframework/ZendSkeletonApplication";"HTML";"2011-09-29T21:14:22+00:00";1457;89;3;5;2;5;7;4;4;4;0;2;2;2;1;5;2;3;4;4;7;4;2;3;4;4;3;3
828375;"joewalnes/smoothie";"JavaScript";"2010-08-10T09:54:54+00:00";1457;93;3;5;0;3;1;5;7;2;5;1;2;8;4;1;4;1;7;2;2;11;5;3;4;5;0;2
237904;"yesodweb/yesod";"Haskell";"2009-06-27T22:54:51+00:00";1456;164;5;4;3;7;6;8;5;7;9;3;5;8;6;5;7;5;11;2;7;5;7;8;8;8;10;5
17334244;"johnno1962/Xtrace";"Objective-C++";"2014-03-02T08:46:17+00:00";1456;266;4;9;3;2;4;14;12;8;4;11;10;7;5;2;4;0;2;4;6;9;6;7;9;73;39;12
20549706;"qor/qor";"Go";"2014-06-06T03:06:46+00:00";1455;765;7;9;23;43;31;22;20;10;47;23;18;16;20;11;11;9;10;9;12;16;12;18;17;167;18;166
16852060;"ethereum/wiki";"null";"2014-02-14T23:05:17+00:00";1454;539;15;16;17;13;14;10;10;8;14;11;11;11;33;28;13;30;22;31;37;29;26;37;32;26;22;23
11787148;"jaredks/rumps";"Python";"2013-07-31T09:12:53+00:00";1454;279;6;2;2;8;19;9;0;3;3;2;120;22;8;7;6;19;1;2;6;3;3;2;2;10;11;3
4177129;"robb/Underscore.m";"Objective-C";"2012-04-29T20:01:23+00:00";1454;65;3;2;3;1;0;1;6;4;3;1;3;2;1;4;2;1;0;3;5;5;3;2;3;4;1;2
41005795;"Microsoft/GSL";"C++";"2015-08-19T01:11:19+00:00";1453;552;33;32;35;29;19;35;19;15;13;29;23;25;19;19;19;21;24;14;12;23;13;13;20;13;11;24
89912;"lloyd/yajl";"C";"2008-12-13T06:21:30+00:00";1453;103;4;6;3;4;5;6;7;4;3;0;4;6;5;3;3;4;4;2;5;8;1;2;2;5;3;4
400664;"node-ffi/node-ffi";"JavaScript";"2009-12-05T17:23:17+00:00";1453;261;13;14;5;10;9;11;9;16;8;14;12;15;12;6;16;9;8;7;10;11;12;12;4;4;7;7
5132476;"jcbrand/converse.js";"JavaScript";"2012-07-21T09:14:22+00:00";1453;171;7;7;9;5;5;5;7;6;4;5;9;7;7;8;8;9;6;8;5;11;7;7;4;7;4;4
2943911;"montagejs/montage";"JavaScript";"2011-12-08T23:18:21+00:00";1452;63;4;5;3;1;2;2;0;3;1;1;3;2;1;2;3;5;2;3;4;2;0;1;3;4;4;2
10920202;"pablojim/highcharts-ng";"JavaScript";"2013-06-24T21:03:15+00:00";1452;228;12;13;15;11;6;9;5;10;9;6;5;8;7;14;12;7;13;5;9;5;14;5;9;5;7;7
12115269;"pydanny/cookiecutter-django";"Python";"2013-08-14T17:43:31+00:00";1452;521;12;17;18;34;21;17;11;21;17;37;26;22;17;23;22;15;23;25;15;20;19;13;11;19;25;21
15318526;"interagent/prmd";"Ruby";"2013-12-19T17:45:58+00:00";1450;197;9;8;13;8;9;8;13;9;6;7;3;12;5;13;5;4;6;3;8;4;8;8;4;7;7;10
1629171;"wise9/enchant.js";"JavaScript";"2011-04-18T06:17:24+00:00";1450;86;3;6;0;7;2;2;5;3;3;5;3;6;7;5;1;8;3;3;3;2;0;3;2;3;1;0
35752751;"XiaoMi/open-falcon";"null";"2015-05-17T05:05:12+00:00";1450;614;38;22;31;13;19;31;38;30;16;12;18;44;53;16;16;9;28;22;34;18;20;21;18;17;19;11
145356;"ninject/Ninject";"C#";"2009-03-07T19:04:25+00:00";1450;140;9;3;7;4;9;6;5;5;6;3;6;5;2;5;5;7;5;5;7;6;6;4;5;8;5;2
6898381;"apache/cordova-android";"Java";"2012-11-28T08:00:22+00:00";1449;259;8;9;19;8;14;8;15;5;3;2;18;13;7;6;7;6;14;13;4;14;6;7;13;12;11;17
23123294;"angrave/SystemProgramming";"null";"2014-08-19T19:38:07+00:00";1449;191;3;7;1;6;8;6;2;6;2;5;3;23;17;6;4;5;6;8;8;10;4;6;8;5;24;8
32690721;"chinchang/cta.js";"JavaScript";"2015-03-22T19:12:13+00:00";1449;144;5;4;4;2;14;8;4;11;8;3;4;2;3;11;23;5;1;6;4;7;2;3;4;3;0;3
655087;"jaukia/zoomooz";"JavaScript";"2010-05-07T14:31:23+00:00";1448;103;2;5;5;6;3;5;4;1;6;3;3;2;3;5;2;2;1;3;5;6;4;7;4;7;5;4
1056938;"mrdavidlaing/javascript-koans";"JavaScript";"2010-11-06T14:50:55+00:00";1448;281;7;12;15;6;8;9;3;9;4;8;7;6;18;7;14;13;25;14;6;21;13;8;7;14;14;13
44083044;"JohnCoates/CSSketch";"Objective-C";"2015-10-12T03:53:59+00:00";1448;582;37;22;27;40;27;8;13;10;7;17;19;10;6;9;13;12;9;119;37;60;29;22;8;9;11;1
16846580;"SonyWWS/ATF";"C#";"2014-02-14T19:02:53+00:00";1448;129;3;1;5;0;3;5;3;3;4;3;4;31;3;16;6;5;5;5;2;3;3;2;5;3;3;3
17950486;"Flolagale/mailin";"Python";"2014-03-20T16:49:11+00:00";1448;177;5;4;5;9;4;7;6;10;5;6;7;3;6;4;3;14;13;10;7;9;8;5;11;6;4;6
9609738;"slackhq/hubot-slack";"CoffeeScript";"2013-04-22T21:52:16+00:00";1448;378;17;18;13;20;8;13;15;20;12;11;14;9;20;24;14;5;15;15;11;15;14;13;12;11;23;16
12173316;"smileyborg/UIView-AutoLayout";"Objective-C";"2013-08-17T04:23:57+00:00";1447;115;3;2;7;5;7;6;5;6;1;7;2;7;6;3;2;3;8;2;2;8;6;4;3;2;4;4
552007;"mhevery/jasmine-node";"JavaScript";"2010-03-08T05:10:05+00:00";1447;68;4;3;2;2;0;2;7;4;3;3;0;1;2;6;2;3;3;1;5;2;4;4;1;0;4;0
8068127;"poole/hyde";"CSS";"2013-02-07T07:01:38+00:00";1447;288;10;14;7;9;13;9;12;11;6;13;9;11;12;18;11;12;11;12;11;8;11;13;9;15;13;8
22372473;"getflourish/Sketch-Style-Inventory";"JavaScript";"2014-07-29T08:13:55+00:00";1447;302;9;16;10;15;15;14;19;10;8;10;12;17;14;8;9;7;19;22;7;11;5;10;10;12;7;6
1882017;"worrydream/Tangle";"JavaScript";"2011-06-11T18:23:07+00:00";1447;105;4;1;5;4;26;8;5;0;1;3;4;6;1;5;3;3;2;2;3;5;1;2;4;4;2;1
3641361;"at-import/Singularity";"CSS";"2012-03-06T18:57:27+00:00";1446;103;6;4;3;5;2;0;3;3;2;1;6;7;4;3;1;1;6;4;7;5;8;7;7;1;5;2
40165346;"mmin18/LayoutCast";"Python";"2015-08-04T05:34:30+00:00";1446;377;98;34;19;21;25;9;10;8;5;5;5;12;7;8;5;2;8;3;7;7;11;5;2;29;21;11
24878875;"unixorn/awesome-zsh-plugins";"null";"2014-10-07T06:11:17+00:00";1446;580;19;26;26;17;17;24;25;27;23;24;17;17;25;18;16;18;28;29;20;23;28;17;24;24;22;26
6798814;"JoanZapata/android-pdfview";"Java";"2012-11-21T16:19:38+00:00";1446;364;15;18;10;15;14;11;17;9;21;6;14;17;9;17;9;5;14;22;20;16;18;14;17;13;9;14
15412237;"miguelgrinberg/flasky";"Python";"2013-12-24T05:38:12+00:00";1445;555;16;16;23;22;20;12;24;11;15;11;24;17;15;23;19;19;25;31;29;31;19;21;36;20;34;22
877479;"benbarnett/jquery-animate-enhanced";"HTML";"2010-09-01T10:04:31+00:00";1445;28;1;1;1;2;0;2;3;0;3;0;1;1;0;0;0;0;1;1;3;0;2;1;1;1;1;2
40677834;"sindresorhus/speed-test";"JavaScript";"2015-08-13T19:28:39+00:00";1445;279;33;38;7;15;9;19;8;7;36;14;10;1;4;4;8;3;11;6;6;5;7;6;10;7;3;2
33663866;"hyperoslo/Presentation";"Swift";"2015-04-09T10:53:05+00:00";1444;357;7;10;6;13;9;11;12;10;11;41;20;24;16;10;13;7;15;16;11;12;15;16;17;7;12;16
38571419;"Skykai521/StickerCamera";"Java";"2015-07-05T14:12:43+00:00";1444;495;37;24;23;18;14;17;23;18;15;12;20;21;15;15;7;3;14;17;18;17;17;41;29;19;23;18
2994517;"i18next/i18next";"JavaScript";"2011-12-16T12:37:42+00:00";1444;313;10;12;7;9;9;11;6;14;9;8;7;15;14;13;15;11;15;7;12;15;25;22;11;11;11;14
2207038;"gildas-lormeau/zip.js";"JavaScript";"2011-08-14T21:59:56+00:00";1443;111;12;8;1;6;1;3;5;6;2;2;4;7;7;2;5;1;4;4;4;5;5;2;4;5;2;4
10070738;"google/lisp-koans";"Common Lisp";"2013-05-15T04:07:12+00:00";1443;337;5;9;7;5;6;2;5;165;29;5;7;10;5;5;9;2;5;8;9;7;6;6;5;6;4;5
11352797;"orbitjs/orbit.js";"JavaScript";"2013-07-11T20:52:50+00:00";1443;82;6;3;5;2;4;3;3;2;5;5;1;2;6;4;5;3;2;1;1;3;1;3;6;3;2;1
588600;"brianmario/mysql2";"Ruby";"2010-03-31T15:40:17+00:00";1443;98;5;5;4;7;6;3;7;3;6;4;4;4;3;3;1;4;3;1;5;4;2;4;5;2;0;3
43797718;"acdlite/recompose";"JavaScript";"2015-10-07T05:54:51+00:00";1441;866;30;32;27;31;27;39;25;26;24;12;25;17;40;26;37;37;18;45;25;78;54;44;34;41;36;36
2404598;"bobthecow/genghis";"Ruby";"2011-09-17T11:42:33+00:00";1441;56;3;3;5;2;2;2;1;5;3;2;3;2;2;2;3;1;4;0;2;3;1;1;0;3;0;1
409101;"alex/django-taggit";"Python";"2009-12-08T23:40:49+00:00";1441;122;4;7;2;1;7;4;4;4;4;6;5;2;8;6;3;5;9;2;5;6;0;4;6;6;5;7
15177360;"jssor/slider";"HTML";"2013-12-14T00:30:15+00:00";1441;215;14;8;5;11;8;8;11;3;4;8;10;11;11;11;6;3;9;10;5;8;7;10;14;7;5;8
16211818;"facebook/mcrouter";"C++";"2014-01-24T17:42:42+00:00";1441;179;8;5;3;7;4;6;6;12;7;3;9;6;6;2;13;17;5;6;11;5;5;4;8;8;7;6
4983184;"Leaflet/Leaflet.markercluster";"JavaScript";"2012-07-11T01:54:39+00:00";1440;184;2;5;7;10;8;3;13;4;5;3;7;8;7;7;8;6;8;4;6;8;11;11;8;9;8;8
5844474;"EventStore/EventStore";"C#";"2012-09-17T17:22:49+00:00";1440;237;13;11;12;12;4;12;4;5;3;8;12;10;6;9;9;8;10;10;6;10;8;14;19;8;14;0
6846111;"maciekish/iReSign";"Objective-C";"2012-11-25T00:48:29+00:00";1440;341;8;9;7;16;15;9;7;21;10;12;14;11;17;14;10;8;9;17;36;14;13;13;19;12;11;9
13982751;"cssstats/cssstats";"JavaScript";"2013-10-30T09:53:40+00:00";1440;217;0;5;11;3;8;15;7;11;4;4;6;4;7;9;10;17;11;9;3;6;9;24;9;8;7;10
11478636;"phalcon/zephir";"PHP";"2013-07-17T14:49:27+00:00";1439;242;5;6;5;8;9;7;12;6;8;11;8;10;8;10;9;11;5;18;15;12;12;12;7;8;10;10
14543561;"TedGoas/Cerberus";"HTML";"2013-11-20T01:44:00+00:00";1439;544;5;8;4;63;83;46;32;19;9;6;11;60;21;9;24;19;15;5;22;9;6;12;4;10;28;14
15584464;"monochromegane/the_platinum_searcher";"Go";"2014-01-02T13:43:20+00:00";1439;289;4;15;18;5;9;25;21;19;14;1;13;6;5;12;9;11;12;11;5;6;11;11;10;10;12;14
31164624;"100mango/zen";"null";"2015-02-22T13:58:34+00:00";1439;506;9;16;9;10;11;28;47;23;14;43;26;20;36;9;12;5;13;20;10;39;21;12;11;9;40;13
2624312;"benjamine/jsondiffpatch";"JavaScript";"2011-10-22T01:59:30+00:00";1439;459;13;11;10;10;16;10;22;11;7;11;15;148;30;14;13;12;20;15;8;7;11;12;11;8;6;8
3727706;"emacs-helm/helm";"Emacs Lisp";"2012-03-15T11:50:18+00:00";1439;242;7;10;9;7;10;9;12;13;9;10;12;14;8;4;8;8;9;10;9;12;11;7;10;7;9;8
27778839;"twitter/AnomalyDetection";"R";"2014-12-09T17:46:24+00:00";1438;254;9;20;17;10;8;6;12;12;5;8;10;10;15;7;14;13;8;7;8;11;11;6;11;5;5;6
444380;"resque/resque-scheduler";"Ruby";"2009-12-21T05:24:09+00:00";1438;73;5;5;3;0;5;2;4;5;2;4;1;2;5;4;1;3;3;3;3;0;1;5;1;4;2;0
814715;"0xfe/vexflow";"JavaScript";"2010-08-03T14:47:36+00:00";1438;155;6;6;4;3;7;10;18;5;3;6;5;8;6;6;2;7;5;4;3;4;7;9;8;4;4;5
1279067;"cubiq/add-to-homescreen";"JavaScript";"2011-01-21T16:43:35+00:00";1438;122;7;6;2;5;4;3;7;6;4;5;5;6;3;3;6;5;6;7;3;7;6;1;7;2;4;2
2279960;"rcrowley/goagain";"Go";"2011-08-27T16:55:16+00:00";1437;118;5;7;4;5;1;3;1;6;6;3;5;5;6;8;4;2;2;4;7;1;3;6;4;3;6;11
16490037;"jamesrwhite/minicron";"Ruby";"2014-02-03T19:20:05+00:00";1437;177;4;5;3;8;5;9;7;7;4;1;6;3;12;9;9;8;2;3;14;7;10;8;7;7;12;7
21686543;"qiujuer/Genius-Android";"Java";"2014-07-10T08:32:51+00:00";1437;291;10;21;9;9;3;7;6;8;17;6;15;12;10;15;5;4;8;14;14;10;10;25;18;14;9;12
30548363;"IFTTT/FastttCamera";"Objective-C";"2015-02-09T17:27:06+00:00";1437;210;16;10;11;7;11;4;6;4;3;7;13;7;15;10;4;10;13;10;9;9;7;5;6;6;5;2
274218;"slact/nchan";"C";"2009-08-10T18:38:01+00:00";1436;508;1;0;1;2;80;222;21;16;14;11;52;6;6;3;4;9;12;4;5;5;4;7;9;8;6;0
994615;"wandenberg/nginx-push-stream-module";"C";"2010-10-17T14:26:27+00:00";1436;177;7;7;8;4;4;6;8;3;9;10;6;9;10;6;6;8;9;9;6;4;9;6;6;2;8;7
12198882;"kombai/freewall";"HTML";"2013-08-18T17:32:13+00:00";1436;219;4;8;7;5;8;7;8;11;6;7;3;12;9;8;16;8;11;5;6;13;13;5;13;8;8;10
13655592;"snide/sphinx_rtd_theme";"CSS";"2013-10-17T17:10:49+00:00";1436;250;17;11;10;13;5;9;11;10;7;10;12;9;5;10;6;7;6;6;7;18;8;10;16;9;8;10
14597988;"thoughtbot/refills";"CSS";"2013-11-21T19:53:47+00:00";1436;145;3;10;4;18;4;8;5;4;3;2;4;8;4;3;9;5;6;4;6;6;7;5;4;4;5;4
18654760;"AngularClass/ng-fx";"JavaScript";"2014-04-10T22:58:58+00:00";1436;222;5;20;12;27;16;12;4;6;9;1;12;10;6;6;5;7;9;16;3;2;2;8;8;5;7;4
20462243;"nickel-org/nickel.rs";"Rust";"2014-06-03T22:36:19+00:00";1436;301;15;8;8;10;14;13;18;9;4;8;11;7;28;15;8;14;9;11;8;10;11;20;7;11;12;12
5394041;"arturadib/strapdown";"JavaScript";"2012-08-13T02:31:58+00:00";1436;162;9;9;6;6;10;5;16;1;2;9;6;5;9;6;4;6;4;6;4;4;5;2;6;10;5;7
6418762;"futurepress/epub.js";"HTML";"2012-10-27T16:07:37+00:00";1436;281;10;7;5;4;7;55;17;3;10;17;6;13;31;6;6;6;11;8;7;6;7;9;5;9;7;9
7474564;"typeplate/typeplate.github.io";"HTML";"2013-01-07T00:23:55+00:00";1436;14;0;1;1;0;0;0;0;0;0;1;1;0;0;0;3;1;0;0;2;1;1;0;0;0;0;2
6404963;"blaze/blaze";"Python";"2012-10-26T14:25:22+00:00";1433;176;5;12;6;10;6;6;7;11;3;6;8;10;6;4;7;4;14;2;2;2;5;11;7;7;7;8
2810191;"mythz/jquip";"JavaScript";"2011-11-19T18:51:59+00:00";1433;40;0;3;1;4;1;1;2;1;1;2;1;3;1;0;0;2;0;2;2;3;3;1;3;1;2;0
24886506;"shinydevelopment/SimulatorStatusMagic";"Objective-C";"2014-10-07T10:49:26+00:00";1433;246;8;9;8;9;5;11;18;5;8;5;10;4;5;8;9;9;8;23;14;16;9;9;8;8;12;8
22042941;"oguzbilgener/CircularFloatingActionMenu";"Java";"2014-07-20T20:42:12+00:00";1432;297;14;11;12;16;8;10;13;14;12;16;7;7;11;13;14;7;7;7;16;10;13;12;10;11;17;9
5579613;"mixu/singlepageappbook";"HTML";"2012-08-28T01:56:23+00:00";1432;121;13;11;6;2;1;11;1;7;3;2;3;5;4;6;4;5;10;2;4;1;4;3;7;1;3;2
34465;"vim-ruby/vim-ruby";"VimL";"2008-07-16T02:14:17+00:00";1432;111;5;3;4;5;4;5;6;4;2;1;3;4;5;7;5;3;3;7;3;5;4;3;4;3;7;6
558790;"zdennis/activerecord-import";"Ruby";"2010-03-12T05:06:53+00:00";1432;246;12;8;9;8;4;4;37;8;8;2;7;26;6;6;7;10;10;12;8;6;8;7;5;6;12;10
12274147;"square/wire";"Java";"2013-08-21T15:45:47+00:00";1432;450;29;20;14;13;23;21;13;10;15;17;31;15;36;13;6;11;19;22;22;17;9;13;19;15;13;14
16347676;"ubolonton/js-csp";"JavaScript";"2014-01-29T14:49:13+00:00";1431;232;7;13;4;9;15;11;8;15;16;7;14;10;13;4;10;9;11;8;3;6;1;14;4;8;8;4
37627792;"nfl/react-helmet";"JavaScript";"2015-06-18T00:07:34+00:00";1431;950;21;34;20;24;18;21;16;21;13;32;36;32;70;47;24;25;41;107;68;43;40;34;36;53;37;37
192904;"pymc-devs/pymc3";"Jupyter Notebook";"2009-05-05T09:43:50+00:00";1431;201;4;7;5;5;11;7;4;8;8;2;6;10;8;2;7;4;4;2;6;11;14;19;12;10;15;10
30465921;"okor/justice";"JavaScript";"2015-02-07T18:43:39+00:00";1430;51;3;6;0;3;2;4;1;6;1;0;4;2;1;1;2;1;0;2;6;0;0;3;0;1;0;2
3230766;"gpambrozio/BlockAlertsAnd-ActionSheets";"Objective-C";"2012-01-20T23:19:27+00:00";1430;68;3;6;3;5;6;0;2;5;3;5;1;1;3;2;6;0;2;3;1;1;0;1;1;4;2;2
6667084;"ponylang/ponyc";"C++";"2012-11-13T07:38:25+00:00";1429;563;30;20;10;17;17;10;23;33;13;17;8;68;32;8;15;11;28;13;15;36;33;22;31;21;12;20
11091579;"bchanx/slidr";"JavaScript";"2013-07-01T10:22:41+00:00";1429;49;2;0;2;1;2;3;2;2;0;3;5;0;3;1;1;0;0;4;1;2;3;6;1;4;1;0
13638851;"MatthewYork/MYBlurIntroductionView";"Objective-C";"2013-10-17T04:16:58+00:00";1429;150;4;7;6;6;15;15;7;8;4;6;2;7;4;6;4;3;5;6;3;5;3;7;3;6;4;4
15368044;"ashfurrow/C-41";"Objective-C";"2013-12-22T00:34:51+00:00";1429;372;33;14;11;18;11;17;13;15;33;13;16;12;9;11;5;3;10;12;8;18;15;16;16;16;15;12
2413817;"groovy/groovy-core";"Java";"2011-09-19T07:41:42+00:00";1429;74;4;5;4;0;4;18;2;1;4;4;4;2;0;3;0;1;2;0;1;2;5;2;1;0;5;0
2624521;"gephi/gephi";"Java";"2011-10-22T03:14:46+00:00";1429;337;7;10;12;20;7;11;9;14;42;9;14;17;14;8;15;6;12;15;12;11;12;7;18;12;10;13
5183376;"ParsePlatform/Anypic";"Objective-C";"2012-07-25T19:15:59+00:00";1428;186;7;8;1;10;4;5;6;10;2;7;8;9;3;10;9;7;12;3;15;12;9;1;5;6;10;7
22584823;"TheBerkin/Rant";"C#";"2014-08-03T22:21:51+00:00";1428;49;2;3;4;4;2;3;1;1;1;1;3;1;1;0;3;3;3;0;1;2;1;3;3;0;2;1
10034660;"white-cat/ThinkAndroid";"Java";"2013-05-13T15:26:30+00:00";1428;290;9;7;8;11;9;17;8;10;18;23;10;11;11;3;3;14;17;11;13;17;12;8;10;16;13;1
15489219;"poole/lanyon";"CSS";"2013-12-28T07:53:04+00:00";1428;335;18;18;9;16;12;16;10;8;7;10;18;12;10;17;22;20;14;8;13;7;6;16;8;14;12;14
15714062;"IdentityServer/IdentityServer3";"C#";"2014-01-07T19:19:39+00:00";1428;440;15;16;20;27;21;15;14;18;12;12;14;17;17;21;22;13;14;19;20;22;22;10;12;16;17;14
11247742;"n33/skel";"JavaScript";"2013-07-08T06:56:09+00:00";1427;310;12;15;15;8;5;12;4;7;13;9;8;13;10;15;13;6;12;12;21;20;13;16;19;13;19;0
15400220;"progit/progit2";"CSS";"2013-12-23T17:03:08+00:00";1427;343;10;14;15;13;9;13;9;12;17;12;14;14;18;9;5;16;18;16;14;18;21;10;18;13;14;1
2574980;"session-replay-tools/tcpcopy";"C";"2011-10-14T08:15:19+00:00";1427;247;7;3;11;12;7;14;6;12;7;4;9;16;9;11;11;2;10;10;14;9;8;14;13;6;10;12
351406;"cloudhead/toto";"Ruby";"2009-10-27T14:24:27+00:00";1427;18;1;2;1;0;1;1;0;2;1;0;1;1;0;1;0;0;2;0;2;1;0;0;0;0;1;0
779570;"digitalbazaar/forge";"JavaScript";"2010-07-16T20:49:48+00:00";1427;294;6;10;10;10;11;11;15;20;18;11;11;3;16;10;13;16;10;14;8;9;12;5;7;13;11;14
35216269;"12207480/TYAttributedLabel";"Objective-C";"2015-05-07T11:29:03+00:00";1427;1111;399;248;36;43;21;21;24;14;13;9;20;23;11;14;19;4;20;20;13;44;22;11;15;11;15;21
31497493;"hawx1993/Front-end-Interview-questions";"null";"2015-03-01T13:37:30+00:00";1426;806;18;11;20;9;45;21;12;8;8;16;12;16;9;14;9;5;19;21;50;41;66;46;19;38;229;44
10717754;"elves/elvish";"Go";"2013-06-16T08:43:32+00:00";1426;173;3;4;4;17;7;8;11;5;2;6;6;3;9;3;2;6;11;10;6;11;11;4;6;9;2;7
11600244;"astaxie/Go-in-Action";"Go";"2013-07-23T05:20:08+00:00";1426;376;14;14;8;16;14;9;14;20;15;7;18;9;7;9;20;7;12;16;18;15;15;30;20;18;17;14
5720995;"lxc/lxc";"C";"2012-09-07T18:50:27+00:00";1426;198;4;17;6;8;5;9;6;5;4;7;9;8;6;4;1;2;6;4;13;11;12;7;13;13;11;7
8905877;"toopay/bootstrap-markdown";"JavaScript";"2013-03-20T14:17:30+00:00";1426;209;11;6;7;8;8;8;10;9;4;8;10;13;12;6;11;5;8;15;10;4;4;6;12;4;6;4
3195278;"backbone-paginator/backbone.paginator";"JavaScript";"2012-01-16T23:44:16+00:00";1426;74;2;4;1;2;4;2;1;2;1;2;5;1;5;3;7;3;1;3;8;1;3;4;3;2;3;1
3428683;"evrone/quiet_assets";"Ruby";"2012-02-13T09:31:20+00:00";1426;107;2;8;6;2;4;2;6;3;4;7;6;12;5;1;4;3;3;4;3;4;7;1;3;5;2;0
9555602;"mauricecruz/chrome-devtools-zerodarkmatrix-theme";"JavaScript";"2013-04-19T22:20:40+00:00";1425;311;6;6;4;7;5;4;8;6;0;6;6;6;12;5;9;16;11;85;29;22;17;11;9;5;11;5
30638861;"Valve/fingerprintjs2";"JavaScript";"2015-02-11T08:49:54+00:00";1425;763;24;21;29;17;18;12;13;36;25;22;32;36;33;29;33;49;30;20;36;48;49;31;29;28;34;29
589367;"taitems/Aristo-jQuery-UI-Theme";"JavaScript";"2010-04-01T01:15:35+00:00";1425;8;0;1;0;0;0;1;0;2;0;0;1;0;1;0;0;0;0;0;1;0;1;0;0;0;0;0
9562131;"robbdimitrov/RDVTabBarController";"Objective-C";"2013-04-20T09:54:50+00:00";1424;447;23;12;17;17;17;22;12;23;25;8;16;17;25;20;10;5;12;17;29;23;21;17;13;12;16;18
10113030;"googlemaps/android-maps-utils";"Java";"2013-05-17T00:08:48+00:00";1424;292;9;10;12;15;9;8;9;10;7;15;16;11;5;11;13;6;8;13;11;10;13;14;20;15;16;6
12339205;"yuku-t/jquery-textcomplete";"JavaScript";"2013-08-24T06:22:06+00:00";1424;179;7;7;4;9;5;9;3;5;1;3;4;10;8;17;7;9;7;7;5;11;6;8;13;6;3;5
1637930;"dataarts/webgl-globe";"JavaScript";"2011-04-19T22:24:51+00:00";1424;267;8;12;8;12;11;12;14;7;6;5;10;13;13;16;12;9;14;7;9;6;12;11;13;9;8;10
23776930;"geekcompany/DeerResume";"JavaScript";"2014-09-08T02:26:04+00:00";1424;363;14;12;11;11;8;19;10;11;14;6;13;9;12;9;7;5;25;33;23;20;22;19;9;14;15;12
9786109;"mhagger/git-imerge";"Python";"2013-05-01T05:09:36+00:00";1423;157;4;12;9;11;8;5;6;7;5;3;4;5;5;1;1;4;4;1;9;8;17;10;7;6;4;1
615969;"racket/racket";"Racket";"2010-04-18T06:39:16+00:00";1423;246;11;11;11;11;7;10;12;9;13;11;4;6;13;12;6;10;9;6;9;7;6;11;12;14;9;6
3811562;"rsms/peertalk";"Objective-C";"2012-03-23T19:02:59+00:00";1423;178;9;5;9;8;5;8;9;4;2;5;6;5;8;6;18;15;3;5;7;3;10;8;4;5;4;7
5861113;"jenius/roots";"CoffeeScript";"2012-09-18T18:42:13+00:00";1423;186;7;40;11;19;3;5;11;6;5;4;5;2;3;6;6;6;6;2;7;8;5;2;2;8;3;4
1540241;"kissjs/node-mongoskin";"JavaScript";"2011-03-29T06:30:31+00:00";1422;117;6;8;3;5;5;3;2;3;6;7;3;4;3;5;4;3;4;3;7;5;2;8;6;3;6;3
1602811;"fluent-ffmpeg/node-fluent-ffmpeg";"HTML";"2011-04-12T06:27:12+00:00";1422;283;6;10;6;6;11;8;10;7;10;10;21;10;9;8;6;9;14;15;13;8;18;15;13;15;16;9
30562287;"prolificinteractive/material-calendarview";"Java";"2015-02-09T22:31:56+00:00";1422;467;16;22;12;9;15;12;18;31;12;10;21;16;23;12;14;4;15;19;16;22;29;27;22;19;17;34
27465526;"wentin/underlineJS";"JavaScript";"2014-12-03T02:39:43+00:00";1421;155;3;5;2;6;11;23;5;11;1;5;9;4;5;4;8;8;5;4;6;6;5;9;3;2;4;1
37883782;"stitchfix/pyxley";"Python";"2015-06-22T22:23:26+00:00";1421;495;8;16;7;7;7;9;12;9;7;34;85;56;38;38;27;18;19;16;10;10;13;12;10;13;7;7
10555788;"maximebf/php-debugbar";"PHP";"2013-06-07T17:59:04+00:00";1421;162;13;18;5;7;5;7;7;2;11;9;8;7;5;5;4;3;2;4;5;8;6;3;7;4;5;2
20192471;"WPOTools/steady.js";"JavaScript";"2014-05-26T16:43:23+00:00";1421;10;1;0;1;0;1;1;1;0;0;0;0;1;0;0;0;0;0;0;0;1;1;0;0;1;1;0
3701855;"http-kit/http-kit";"Java";"2012-03-13T00:51:18+00:00";1421;174;11;8;7;5;3;6;8;11;5;2;3;9;7;8;5;4;7;11;9;5;7;10;3;5;12;3
4175985;"jdewit/bootstrap-timepicker";"JavaScript";"2012-04-29T17:14:11+00:00";1421;91;5;3;3;8;3;2;3;2;3;3;7;4;6;2;3;1;2;5;4;2;1;3;4;4;1;7
2820033;"daneden/Toast";"CSS";"2011-11-21T13:22:45+00:00";1420;286;4;12;4;3;7;78;12;4;11;15;7;11;10;7;12;8;11;10;9;14;10;5;5;10;7;0
9376661;"lorenzofox3/Smart-Table";"JavaScript";"2013-04-11T17:52:43+00:00";1420;304;8;15;19;12;17;11;16;13;7;6;14;10;9;17;5;10;9;12;12;11;9;14;17;14;6;11
40348516;"entotsu/TKSubmitTransition";"Swift";"2015-08-07T07:56:58+00:00";1420;392;16;84;19;20;9;13;9;15;8;9;7;14;11;7;9;7;11;13;9;17;19;11;15;17;11;12
18224920;"HospitalRun/hospitalrun-frontend";"JavaScript";"2014-03-28T20:04:58+00:00";1420;1400;1;5;4;2;2;794;92;23;15;27;49;54;26;29;27;29;22;14;14;18;23;23;45;25;26;11
18456451;"EddyBorja/EBPhotoPages";"Objective-C";"2014-04-05T00:21:48+00:00";1420;205;6;12;5;6;4;10;3;5;5;10;6;10;4;3;6;5;8;6;2;6;39;16;5;8;7;8
22596493;"pepibumur/SugarRecord";"Swift";"2014-08-04T08:05:03+00:00";1420;373;16;19;13;12;11;18;9;10;13;34;12;17;22;15;7;20;18;10;17;15;15;10;18;11;10;1
16989371;"MichMich/MagicMirror";"JavaScript";"2014-02-19T15:48:09+00:00";1419;773;15;26;13;8;12;14;7;15;11;73;56;29;16;15;56;26;23;19;32;52;18;24;15;29;134;35
22492580;"julianshapiro/blast";"JavaScript";"2014-08-01T02:21:53+00:00";1419;115;1;8;5;4;5;3;5;3;1;4;2;2;10;5;7;4;4;7;3;7;4;3;5;3;6;4
2407497;"MikeOrtiz/TouchImageView";"Java";"2011-09-18T00:56:01+00:00";1419;192;6;6;4;5;11;6;10;4;7;8;5;7;8;8;7;7;4;9;10;4;8;22;6;5;9;6
27584450;"dekatotoro/SlideMenuControllerSwift";"Swift";"2014-12-05T09:34:14+00:00";1419;689;15;43;42;11;23;26;23;16;16;22;22;14;28;21;25;15;21;19;27;29;26;13;21;92;50;29
25996549;"papyros/qml-material";"QML";"2014-10-31T01:12:13+00:00";1418;374;7;15;13;16;10;10;11;24;11;12;20;19;32;20;15;11;13;12;13;18;13;9;13;11;13;13
41780199;"Alamofire/AlamofireImage";"Swift";"2015-09-02T04:40:02+00:00";1417;635;35;20;27;13;15;33;27;26;15;24;25;35;30;30;18;24;27;43;25;24;22;15;21;16;25;20
4138464;"Grive/grive";"C++";"2012-04-25T16:10:26+00:00";1417;71;6;4;3;1;2;4;1;4;2;3;2;3;3;4;1;3;1;1;4;4;4;2;3;3;2;1
218157;"hut/ranger";"Python";"2009-06-04T06:41:11+00:00";1417;396;11;15;17;9;10;20;10;21;11;15;15;18;16;18;11;16;11;8;14;22;11;16;31;17;16;17
324134;"cowboyd/therubyracer";"C++";"2009-10-02T02:18:03+00:00";1417;78;4;3;5;3;4;3;0;3;3;0;6;2;2;3;7;3;4;2;1;2;4;2;2;2;1;7
10247874;"docker/docker-py";"Python";"2013-05-23T16:15:07+00:00";1416;287;9;7;9;18;6;14;7;6;7;8;9;8;10;11;7;9;14;21;15;13;20;12;14;11;7;15
5860737;"omz/Dash-Plugin-for-Xcode";"Objective-C";"2012-09-18T18:15:05+00:00";1416;251;6;8;7;3;10;9;16;11;10;7;10;4;14;10;6;1;7;7;33;24;14;5;8;6;9;6
6477953;"stevenschobert/instafeed.js";"CoffeeScript";"2012-10-31T17:33:34+00:00";1415;306;13;15;10;15;9;13;11;12;7;6;17;14;11;6;9;12;5;15;16;15;8;11;16;16;13;11
619073;"brow/leaves";"Objective-C";"2010-04-20T05:53:04+00:00";1415;38;2;3;2;1;1;1;2;0;1;3;0;4;2;2;0;1;1;0;1;1;0;5;1;1;3;0
1165485;"filamentgroup/Responsive-Images";"JavaScript";"2010-12-13T18:26:25+00:00";1415;22;6;1;0;1;2;1;0;0;0;1;0;2;0;0;1;1;2;0;0;0;1;1;2;0;0;0
11617180;"oauth-io/oauthd";"CoffeeScript";"2013-07-23T19:31:12+00:00";1415;54;1;5;4;5;0;3;1;4;0;2;3;2;0;4;2;3;1;3;0;1;3;1;1;1;3;1
3162600;"0nn0/terminal-mac-cheatsheet";"null";"2012-01-12T14:12:15+00:00";1415;540;16;16;15;21;10;17;17;18;9;12;30;18;30;20;22;26;27;30;30;35;23;16;25;11;18;28
31775387;"gopatrik/space.js";"CSS";"2015-03-06T15:26:00+00:00";1414;86;6;2;12;3;1;2;2;10;3;3;3;2;0;3;2;2;0;1;4;4;0;2;5;4;5;5
12570984;"simplabs/ember-simple-auth";"JavaScript";"2013-09-03T18:03:26+00:00";1414;222;9;12;9;9;7;9;10;11;8;4;8;6;12;6;4;9;6;13;7;8;11;8;10;12;6;8
3790293;"detro/ghostdriver";"Java";"2012-03-21T19:09:32+00:00";1413;149;8;8;6;10;10;2;4;5;3;2;4;7;4;7;5;1;6;9;6;6;3;12;8;3;4;6
26018955;"zzz40500/GsonFormat";"Java";"2014-10-31T14:16:39+00:00";1413;471;15;21;30;15;20;13;21;13;16;8;19;29;25;14;12;1;12;22;29;21;16;17;19;13;25;25
29925020;"pusher/atom-pair";"JavaScript";"2015-01-27T17:15:19+00:00";1413;78;2;4;2;0;2;5;4;4;4;1;10;5;5;3;4;2;0;0;3;2;5;1;1;2;3;4
43903882;"uber/react-map-gl";"JavaScript";"2015-10-08T16:56:26+00:00";1412;1333;1;122;851;54;23;15;15;12;23;7;9;17;24;13;7;7;12;12;8;16;12;9;23;12;13;16
5499296;"nryoung/algorithms";"Python";"2012-08-21T18:43:30+00:00";1412;243;11;14;7;7;7;9;9;7;10;6;9;12;14;7;7;11;13;8;6;10;12;8;9;5;12;13
9028965;"floriankugler/FLKAutoLayout";"Objective-C";"2013-03-26T11:40:06+00:00";1412;124;5;7;1;5;1;5;3;5;3;1;6;5;8;3;2;2;2;5;2;9;2;5;1;5;22;9
2465723;"Sonarr/Sonarr";"C#";"2011-09-27T05:57:16+00:00";1412;511;20;15;23;14;15;17;11;8;9;19;23;37;27;16;26;26;30;29;19;14;20;19;17;23;17;17
2314534;"e14n/pump.io";"JavaScript";"2011-09-02T15:07:31+00:00";1411;116;4;8;4;2;3;4;3;0;6;3;9;4;8;4;7;8;8;3;4;8;3;4;2;4;1;2
3602702;"litl/rauth";"Python";"2012-03-02T14:18:54+00:00";1411;58;4;4;2;3;3;3;4;0;1;0;2;5;0;0;4;3;4;0;3;1;1;1;3;3;3;1
44781140;"greenplum-db/gpdb";"PLpgSQL";"2015-10-23T00:25:17+00:00";1411;1408;910;93;61;28;24;21;18;16;13;4;46;17;18;15;11;6;10;13;7;12;11;15;13;6;10;10
33734935;"Yalantis/FlipViewPager.Draco";"Java";"2015-04-10T15:10:54+00:00";1411;309;13;12;12;6;6;10;9;19;9;12;10;25;21;18;15;3;7;8;14;13;9;13;10;9;11;15
40622268;"officert/mongotron";"JavaScript";"2015-08-12T20:20:10+00:00";1411;1410;0;0;0;0;18;14;7;5;684;134;32;30;48;67;40;31;28;39;33;56;20;28;20;29;26;21
344359;"hamstergem/hamster";"Ruby";"2009-10-21T04:10:49+00:00";1411;107;3;3;9;12;5;6;12;3;0;4;3;5;4;2;3;5;5;2;1;4;4;2;3;2;2;3
11663059;"codegangsta/gin";"Go";"2013-07-25T14:48:24+00:00";1411;200;9;8;11;7;7;7;5;5;2;7;8;5;12;5;7;4;11;7;11;5;14;7;13;4;10;9
11587044;"benmanns/goworker";"Go";"2013-07-22T17:04:27+00:00";1410;139;4;5;7;3;3;5;3;6;7;5;4;4;7;4;4;13;9;4;5;8;2;8;4;4;10;1
41718185;"AngularClass/awesome-angular2";"HTML";"2015-09-01T05:12:10+00:00";1410;876;73;23;21;19;18;17;16;20;28;38;46;46;20;41;43;28;40;29;33;43;29;36;35;43;42;49
22793191;"liferay/senna.js";"JavaScript";"2014-08-09T19:13:14+00:00";1410;325;1;4;0;1;1;0;8;85;54;7;31;34;12;20;10;5;3;15;3;3;6;4;1;6;6;5
19505609;"reactjs/react-future";"JavaScript";"2014-05-06T18:24:53+00:00";1409;445;13;11;11;16;12;16;28;11;7;6;17;12;6;23;13;9;37;37;44;32;14;25;20;4;9;12
3447219;"jamztang/JTGestureBasedTableViewDemo";"Objective-C";"2012-02-15T06:34:59+00:00";1409;35;2;4;0;1;1;2;1;1;0;0;0;3;3;2;2;1;2;3;2;1;1;1;0;1;1;0
3674459;"igorescobar/jQuery-Mask-Plugin";"JavaScript";"2012-03-09T20:25:25+00:00";1409;307;17;12;16;11;19;10;14;17;4;5;12;11;7;11;10;16;22;9;10;9;17;9;16;8;9;6
869050;"overviewer/Minecraft-Overviewer";"Python";"2010-08-28T21:44:16+00:00";1409;215;4;5;4;1;3;7;7;20;11;7;10;23;7;13;12;7;14;5;8;7;11;14;3;3;3;6
1147843;"johannilsson/android-actionbar";"Java";"2010-12-07T21:27:28+00:00";1409;31;1;4;0;2;0;2;3;0;1;0;2;2;2;1;0;0;2;1;0;1;1;1;2;1;0;2
5011210;"filamentgroup/SocialCount";"JavaScript";"2012-07-12T22:25:34+00:00";1409;31;0;2;0;2;2;1;0;3;0;0;3;2;0;1;2;2;2;3;1;0;0;1;0;1;0;3
30111555;"chenupt/SpringIndicator";"Java";"2015-01-31T12:26:00+00:00";1409;271;12;16;5;7;8;8;12;15;6;6;12;14;14;14;10;4;8;8;7;16;7;17;14;7;9;15
9746477;"samaaron/sonic-pi";"Ruby";"2013-04-29T11:17:54+00:00";1408;603;22;24;22;23;17;14;9;6;10;10;12;12;45;134;35;38;17;29;22;11;12;32;16;19;11;1
5066371;"dropbox/dropbox-js";"CoffeeScript";"2012-07-16T11:13:12+00:00";1408;96;7;3;6;4;6;4;1;9;5;11;5;2;2;5;1;5;3;3;0;0;4;2;1;6;1;0
7365136;"cmus/cmus";"C";"2012-12-29T10:05:50+00:00";1407;350;34;14;15;13;11;15;10;9;5;8;12;18;18;14;11;8;14;13;14;9;17;7;10;21;18;12
41117523;"shakacode/react_on_rails";"Ruby";"2015-08-20T20:31:54+00:00";1407;1254;15;23;26;110;57;44;39;31;25;17;37;39;158;79;55;34;81;41;48;60;31;44;40;43;37;40
19976418;"android-cn/android-jobs";"null";"2014-05-20T10:07:58+00:00";1407;445;22;15;21;21;17;15;14;8;20;15;9;19;9;16;7;5;25;20;39;19;20;24;17;15;16;17
1919264;"ai/visibilityjs";"CoffeeScript";"2011-06-19T12:58:26+00:00";1407;75;0;3;3;1;3;4;3;2;0;0;2;4;1;3;5;2;2;5;8;5;4;3;1;2;5;4
2504175;"nodeca/js-yaml";"JavaScript";"2011-10-03T11:40:25+00:00";1407;243;14;6;6;11;7;5;10;4;8;9;7;12;11;11;13;8;10;11;6;11;5;11;15;10;20;2
3379489;"lloyd/node-memwatch";"C++";"2012-02-07T17:15:52+00:00";1407;164;4;6;11;2;5;6;4;8;4;15;9;3;5;8;6;3;6;3;4;9;8;5;10;4;9;7
1296269;"octocat/Hello-World";"null";"2011-01-26T19:01:12+00:00";1407;15;1;1;1;1;1;1;1;1;1;0;0;1;0;0;0;1;0;0;1;1;0;1;1;0;0;0
901798;"aFarkas/webshim";"JavaScript";"2010-09-10T17:22:27+00:00";1406;86;3;6;1;2;2;4;2;4;4;4;6;1;3;1;4;5;8;3;4;1;3;1;1;3;4;6
1653579;"honcheng/iOSPlot";"Objective-C";"2011-04-23T13:29:37+00:00";1406;39;2;3;1;3;0;2;1;1;1;1;3;2;1;2;2;0;2;0;0;1;2;4;0;2;2;1
3008757;"Automattic/expect.js";"JavaScript";"2011-12-18T23:56:22+00:00";1406;214;6;8;7;9;9;10;11;9;12;11;6;12;10;7;4;6;4;5;14;8;13;11;6;4;4;8
3165783;"nsf/termbox-go";"Go";"2012-01-12T21:03:03+00:00";1406;257;10;16;6;6;6;7;2;9;9;9;13;7;10;19;8;15;17;10;6;13;8;12;10;14;7;8
3453505;"justintv/Twitch-API";"null";"2012-02-15T20:58:07+00:00";1405;348;17;8;14;6;8;4;11;8;10;9;12;15;16;14;18;15;17;16;15;16;19;14;21;10;20;15
4539386;"jhnns/rewire";"JavaScript";"2012-06-03T18:09:10+00:00";1405;341;9;18;16;9;13;20;11;14;10;15;9;13;10;15;14;18;21;8;13;13;16;10;9;11;12;14
6094;"jmettraux/rufus-scheduler";"Ruby";"2008-04-01T04:21:05+00:00";1405;134;5;6;6;5;7;5;5;10;1;1;5;5;4;4;6;5;6;4;7;10;4;2;4;7;5;5
45668;"binarylogic/searchlogic";"Ruby";"2008-08-25T05:23:31+00:00";1405;11;1;1;1;0;0;2;1;0;0;1;0;2;0;0;0;0;0;0;0;0;0;0;2;0;0;0
956411;"utahta/pythonbrew";"Python";"2010-10-02T12:33:59+00:00";1405;41;2;3;4;1;0;1;1;1;1;1;0;0;3;2;0;0;6;0;5;1;4;0;1;2;1;1
21679551;"chenglou/react-tween-state";"JavaScript";"2014-07-10T04:43:35+00:00";1405;213;5;12;9;5;9;3;8;6;9;3;6;10;8;6;7;3;26;12;8;13;12;5;7;4;6;11
45364940;"diafygi/gethttpsforfree";"JavaScript";"2015-11-02T01:14:00+00:00";1404;1401;0;0;0;2;42;346;120;26;17;19;18;19;11;293;332;23;29;17;8;14;9;8;14;2;17;15
92826;"josevalim/rails-footnotes";"Ruby";"2008-12-18T13:21:16+00:00";1404;50;3;3;2;1;3;4;3;1;0;2;2;2;2;0;2;1;2;3;4;4;1;3;0;0;0;2
1332134;"remiprev/teamocil";"Ruby";"2011-02-05T18:09:52+00:00";1404;132;7;5;7;9;3;6;6;1;3;3;6;12;6;6;5;5;7;8;5;3;5;5;4;3;0;2
11111023;"seiyria/bootstrap-slider";"JavaScript";"2013-07-02T00:25:54+00:00";1404;340;12;15;11;16;9;12;11;10;13;8;12;11;17;25;16;9;14;16;14;12;14;8;15;12;13;15
11615523;"piemonte/PBJVision";"Objective-C";"2013-07-23T18:12:56+00:00";1404;214;9;11;9;8;8;11;6;3;6;9;6;7;13;10;9;2;9;6;8;13;8;8;9;7;10;9
27330467;"phuslu/goproxy";"Go";"2014-11-30T09:18:58+00:00";1403;388;17;17;10;20;13;18;9;11;18;9;9;15;13;14;9;4;14;8;20;22;23;13;21;26;24;11
117741;"carltongibson/django-filter";"Python";"2009-01-30T00:35:57+00:00";1403;171;8;5;7;11;6;5;9;3;2;5;8;6;5;6;7;6;13;12;6;7;5;2;8;6;4;9
205998;"sporkrb/spork";"Ruby";"2009-05-20T17:58:38+00:00";1402;17;0;3;0;1;0;0;0;2;1;2;3;0;0;1;0;0;0;0;0;1;0;1;0;1;0;1
15745219;"dlew/joda-time-android";"Java";"2014-01-08T19:11:09+00:00";1402;326;14;19;10;6;10;8;10;7;17;8;16;13;11;11;11;8;11;17;13;14;11;10;12;24;16;19
21911597;"tayllan/awesome-algorithms";"null";"2014-07-16T18:10:01+00:00";1402;453;16;12;14;21;11;13;23;17;9;20;7;14;14;16;21;20;14;18;17;33;41;12;22;17;14;17
1885237;"statsmodels/statsmodels";"Python";"2011-06-12T17:04:50+00:00";1402;250;11;10;8;8;8;11;8;11;4;5;8;12;7;9;9;12;9;11;9;14;8;13;8;18;10;9
2309495;"ooyala/barkeep";"Ruby";"2011-09-01T18:30:15+00:00";1401;44;1;2;2;1;0;0;3;1;3;2;2;2;1;1;3;0;1;1;4;1;2;3;1;0;6;1
21020707;"jpetazzo/nsenter";"Shell";"2014-06-20T00:56:30+00:00";1401;159;10;10;2;9;10;8;4;3;6;3;5;4;6;6;6;4;10;7;5;6;6;4;4;8;4;9
11682335;"h5bp/server-configs-apache";"ApacheConf";"2013-07-26T09:23:30+00:00";1401;327;16;33;16;13;7;14;16;10;11;4;10;10;12;14;10;18;11;5;18;9;18;7;6;13;15;11
10651420;"tmate-io/tmate";"C";"2013-06-12T20:29:22+00:00";1400;234;12;15;13;11;3;12;5;5;4;5;17;8;10;9;9;8;16;12;7;10;2;15;9;4;5;8
12213730;"jedrzejchalubek/Glide.js";"JavaScript";"2013-08-19T10:23:34+00:00";1400;108;4;3;2;3;3;5;3;6;1;4;6;2;3;5;3;3;0;8;6;8;6;3;2;12;6;1
22201118;"shadowsocks/ChinaDNS";"C";"2014-07-24T06:06:44+00:00";1400;397;12;14;10;23;11;14;11;17;16;23;17;10;20;14;11;12;19;12;12;24;20;10;14;19;21;11
24320092;"soarcn/BottomSheet";"Java";"2014-09-22T08:14:19+00:00";1400;415;30;23;26;25;14;14;18;16;22;11;14;17;14;15;11;13;20;17;10;22;16;9;16;13;8;1
32148751;"Yalantis/Euclid";"Java";"2015-03-13T10:02:11+00:00";1400;352;11;18;12;14;3;14;17;20;21;15;13;14;15;25;16;5;11;12;7;15;13;13;11;17;12;8
4424906;"bradfrost/this-is-responsive";"HTML";"2012-05-23T20:23:12+00:00";1400;73;0;3;3;4;2;3;3;3;5;3;4;6;3;2;1;3;0;4;7;2;2;2;2;1;1;4
1893681;"stevegraham/slanger";"Ruby";"2011-06-14T10:25:30+00:00";1399;79;1;4;4;5;4;3;3;1;1;1;3;4;5;9;4;3;4;3;3;3;1;2;1;4;3;0
3946028;"hatena/Hatena-Textbook";"null";"2012-04-06T02:04:23+00:00";1399;338;80;17;18;2;3;19;22;9;10;1;9;7;6;10;6;4;7;11;4;3;4;37;13;13;14;9
35487739;"sxyx2008/awesome-ios-animation";"null";"2015-05-12T12:54:42+00:00";1399;579;30;14;19;25;24;31;15;14;15;17;44;18;16;12;17;11;23;16;36;16;20;18;28;22;28;50
23256663;"ReactKit/SwiftTask";"Swift";"2014-08-23T13:39:12+00:00";1399;292;13;14;12;8;15;18;8;11;12;4;10;8;9;12;12;7;12;13;11;9;18;10;10;10;10;16
20171642;"spotify/helios";"Java";"2014-05-26T02:29:06+00:00";1398;314;11;5;7;12;8;5;8;7;8;10;8;8;11;10;5;8;10;11;7;10;7;5;21;64;40;8
9418724;"pearkes/tugboat";"Ruby";"2013-04-13T19:14:45+00:00";1398;119;4;4;6;5;7;9;3;7;4;4;2;3;2;8;2;9;5;4;3;6;7;3;2;4;2;4
570427;"andris9/jStorage";"JavaScript";"2010-03-19T19:47:24+00:00";1398;66;3;4;2;6;3;5;3;2;0;3;2;3;1;2;0;0;2;1;5;4;4;1;3;5;1;1
2788082;"sapo/Ink";"JavaScript";"2011-11-16T13:52:23+00:00";1398;80;3;5;1;1;0;2;0;3;5;4;5;1;7;4;1;7;0;2;1;10;2;4;3;4;4;1
22706666;"pazguille/offline-first";"null";"2014-08-07T03:14:24+00:00";1397;265;10;8;7;8;11;10;10;9;14;8;8;12;9;6;8;11;9;9;14;6;12;17;9;11;13;16
35326040;"rapidloop/rtop";"Go";"2015-05-09T11:24:54+00:00";1397;84;4;7;6;4;2;2;3;0;3;1;4;4;8;1;5;3;4;2;1;2;3;3;6;1;1;4
40786751;"hotchemi/PermissionsDispatcher";"Java";"2015-08-15T21:41:05+00:00";1397;870;30;21;16;28;40;22;28;37;24;25;35;28;32;30;30;15;40;47;39;34;40;44;48;39;32;66
25592594;"kconner/KMCGeigerCounter";"Objective-C";"2014-10-22T16:41:29+00:00";1396;395;6;7;39;29;28;42;15;18;18;7;6;14;14;11;5;2;10;14;15;20;11;10;9;24;17;4
6733865;"victorstanciu/dbv";"JavaScript";"2012-11-17T10:00:42+00:00";1396;85;3;4;2;4;1;3;5;7;1;1;3;2;5;6;6;1;2;3;5;3;2;3;5;2;3;3
29526608;"radex/SwiftyUserDefaults";"Swift";"2015-01-20T11:27:58+00:00";1395;596;31;16;13;31;15;18;6;96;84;19;16;15;9;11;13;8;18;18;24;32;19;12;13;13;18;28
2794334;"kartograph/kartograph.js";"JavaScript";"2011-11-17T09:27:48+00:00";1395;67;5;3;3;0;0;6;4;4;1;3;3;2;0;2;3;0;2;3;1;6;2;0;3;4;2;5
239966;"bfirsh/jsnes";"JavaScript";"2009-06-30T18:24:29+00:00";1395;131;4;16;8;2;11;3;3;4;1;1;8;5;5;6;5;7;1;5;4;8;3;4;10;1;4;2
1020260;"fuel/fuel";"PHP";"2010-10-24T18:55:12+00:00";1394;46;1;1;3;3;2;7;1;1;1;0;2;4;1;6;2;0;2;1;1;2;2;1;0;0;2;0
32848140;"apache/incubator-zeppelin";"Java";"2015-03-25T07:00:06+00:00";1394;633;35;26;21;27;21;20;20;20;23;34;32;24;18;19;26;13;29;20;24;25;25;23;25;29;34;20
41620463;"clowwindy/Awesome-Networking";"null";"2015-08-30T07:33:09+00:00";1394;414;15;17;6;6;14;12;5;9;83;16;13;9;14;16;33;10;19;15;3;12;19;20;8;17;10;13
439861;"moodle/moodle";"PHP";"2009-12-16T23:01:23+00:00";1393;201;6;9;7;11;8;8;7;13;9;2;11;13;8;4;6;4;7;9;13;8;2;3;10;6;7;10
9864166;"App-vNext/Polly";"C#";"2013-05-05T04:40:04+00:00";1393;403;9;14;34;22;20;14;14;8;12;16;10;8;9;15;15;29;34;15;19;9;15;5;12;11;11;23
475599;"nomiddlename/log4js-node";"JavaScript";"2010-01-17T00:57:58+00:00";1392;292;6;5;14;12;11;11;9;7;17;10;10;10;9;11;9;6;12;11;9;17;7;11;16;16;19;17
1348346;"mikehostetler/amplify";"JavaScript";"2011-02-09T22:11:32+00:00";1392;52;3;4;3;1;4;1;2;1;3;2;2;1;4;2;0;3;3;0;3;1;4;2;0;0;2;1
6174666;"ThisIsDallas/Simple-Grid";"HTML";"2012-10-11T13:55:23+00:00";1392;141;9;5;3;5;5;5;3;9;7;7;5;7;6;4;5;6;3;4;2;7;7;8;6;5;5;3
4117355;"mongo-express/mongo-express";"JavaScript";"2012-04-23T20:11:25+00:00";1392;452;11;16;27;18;18;15;17;17;14;11;17;17;16;20;16;18;17;25;17;19;14;21;17;16;17;21
10503057;"mangini/gdocs2md";"null";"2013-06-05T13:26:55+00:00";1391;245;5;6;4;10;7;8;6;6;3;2;6;5;11;6;4;4;7;6;17;10;7;8;4;14;7;72
13839311;"openstack/openstack";"null";"2013-10-24T17:38:08+00:00";1391;440;16;16;28;15;12;9;14;21;18;15;17;12;10;8;13;12;16;11;18;27;23;29;15;25;19;21
11469930;"vthibault/roBrowser";"JavaScript";"2013-07-17T07:25:08+00:00";1390;59;1;4;2;2;2;2;0;1;3;3;3;1;4;2;2;3;3;3;1;2;3;3;3;2;1;3
4271712;"huhamhire/huhamhire-hosts";"Python";"2012-05-09T13:01:20+00:00";1390;148;9;4;5;12;6;7;5;6;8;4;7;7;3;5;6;4;3;4;8;3;1;6;6;6;5;8
335861;"rstacruz/sparkup";"Python";"2009-10-13T10:20:28+00:00";1390;64;1;3;1;0;3;2;3;2;1;2;1;1;6;3;6;3;2;3;5;3;4;1;2;2;1;3
456930;"splitbrain/dokuwiki";"PHP";"2010-01-03T13:47:20+00:00";1390;155;12;4;4;5;5;6;4;3;4;8;6;4;10;6;4;7;8;7;7;9;5;5;4;4;3;11
25741688;"alongubkin/spider";"JavaScript";"2014-10-25T18:26:52+00:00";1390;39;1;1;0;1;3;1;2;0;1;4;4;1;2;2;0;2;6;0;3;0;1;1;1;0;2;0
34187618;"CharlieHess/slack-poker-bot";"JavaScript";"2015-04-19T00:08:17+00:00";1390;137;7;8;7;2;6;5;6;5;0;5;8;6;7;2;2;7;4;2;5;7;8;4;5;9;9;1
18885925;"reek/anti-adblock-killer";"JavaScript";"2014-04-17T16:44:29+00:00";1390;998;13;12;9;10;38;5;13;19;9;16;27;26;12;27;15;270;64;30;37;75;48;67;32;55;30;39
2476162;"fail2ban/fail2ban";"Python";"2011-09-28T16:24:20+00:00";1389;252;8;11;7;9;11;5;9;4;11;14;4;12;11;11;8;10;5;8;14;15;9;13;10;13;12;8
2764438;"kevinlawler/NSDate-TimeAgo";"Objective-C";"2011-11-13T01:02:47+00:00";1389;237;32;16;4;9;13;12;8;10;7;6;2;7;10;2;8;8;6;19;8;5;7;6;7;10;8;7
35718695;"googlesamples/android-ndk";"C++";"2015-05-16T10:02:15+00:00";1389;928;30;28;26;36;22;41;31;37;42;22;26;38;37;22;24;10;24;21;37;53;33;33;109;49;59;38
32165777;"500px/500px-android-blur";"Java";"2015-03-13T16:05:30+00:00";1388;401;16;8;9;3;5;3;5;7;12;5;5;11;4;13;5;19;20;16;25;71;21;45;20;14;13;26
9372336;"goraft/raft";"Go";"2013-04-11T14:33:26+00:00";1388;90;3;6;4;3;3;1;2;5;3;3;4;3;4;4;1;2;6;4;4;4;3;4;3;2;3;6
11221326;"SamyPesse/tv.js";"JavaScript";"2013-07-06T17:01:23+00:00";1388;40;5;4;2;1;4;1;1;1;2;2;1;0;2;1;1;0;2;1;1;1;2;2;1;2;0;0
1673025;"ded/bowser";"JavaScript";"2011-04-27T22:08:55+00:00";1388;313;10;14;6;16;41;16;8;8;7;10;13;16;14;11;15;5;10;11;10;11;12;7;9;8;13;12
5741345;"noodlewerk/NWPusher";"Objective-C";"2012-09-09T20:23:33+00:00";1387;459;12;18;12;15;16;18;17;10;11;5;12;17;13;19;19;15;30;20;14;17;10;12;76;12;22;17
5745625;"square/tape";"Java";"2012-09-10T06:18:49+00:00";1387;198;9;7;6;22;12;4;5;10;7;8;2;7;10;8;6;7;7;5;7;14;7;8;1;13;5;1
1624573;"Anthony25/gnome-terminal-colors-solarized";"Shell";"2011-04-16T22:25:24+00:00";1386;200;8;9;13;7;10;8;8;6;11;4;7;4;9;2;9;3;7;7;8;11;9;6;11;5;8;10
3193843;"drush-ops/drush";"PHP";"2012-01-16T20:26:51+00:00";1386;164;8;4;4;10;13;9;9;4;3;4;9;4;12;2;7;9;6;12;4;2;4;5;4;3;8;5
28848293;"lightningtgc/MProgress.js";"JavaScript";"2015-01-06T05:28:46+00:00";1386;61;3;3;9;5;3;4;2;2;4;0;3;1;3;5;3;2;1;1;0;2;0;0;1;3;1;0
36115840;"36Kr-Mobile/KRVideoPlayer";"Objective-C";"2015-05-23T09:18:12+00:00";1386;536;10;13;17;35;16;14;20;8;60;84;40;16;14;15;11;5;15;8;17;19;14;22;20;12;11;20
17637945;"dzenbot/DZNSegmentedControl";"Objective-C";"2014-03-11T16:36:58+00:00";1386;184;7;9;8;9;7;8;10;6;8;4;9;9;4;5;6;2;8;7;7;6;10;7;6;9;7;6
20927524;"daltoniam/SwiftHTTP";"Swift";"2014-06-17T14:50:53+00:00";1386;273;12;15;11;21;10;10;19;8;6;11;13;7;8;10;10;6;5;13;5;9;13;7;8;15;11;10
24306852;"vendocrat/PaymentFont";"CSS";"2014-09-21T22:41:24+00:00";1386;76;3;4;0;0;1;1;3;1;5;1;3;1;1;6;1;7;5;5;4;4;1;6;2;4;3;4
37173512;"biezhi/blade";"Java";"2015-06-10T03:35:49+00:00";1385;1252;51;27;24;7;8;22;7;265;514;56;44;25;23;15;3;5;28;34;27;5;9;9;14;9;9;12
1602291;"cloudfoundry-attic/vcap";"Ruby";"2011-04-12T03:02:38+00:00";1385;7;0;1;0;0;0;0;0;0;0;0;2;0;0;0;0;0;0;0;1;0;0;1;0;0;1;1
1931236;"bigspotteddog/ScrollToFixed";"HTML";"2011-06-21T19:57:46+00:00";1385;166;5;10;9;7;6;4;6;4;4;2;4;8;6;6;8;2;5;11;7;7;8;6;6;7;10;8
37296759;"fraser-hemp/gradify";"Python";"2015-06-12T02:05:39+00:00";1384;34;7;4;3;0;0;1;1;2;1;3;1;3;0;1;0;0;0;2;1;0;0;3;1;0;0;0
40223830;"rallat/EffectiveAndroid";"Java";"2015-08-05T04:12:23+00:00";1384;399;20;27;22;12;20;15;16;11;7;8;12;6;41;28;13;15;6;16;17;23;13;14;8;4;12;13
3650148;"opauth/opauth";"PHP";"2012-03-07T15:03:11+00:00";1384;85;5;3;1;5;3;5;2;6;3;3;6;6;3;8;1;4;9;2;0;0;1;0;1;2;3;3
11291794;"danielstjules/Stringy";"PHP";"2013-07-09T19:26:31+00:00";1384;235;7;13;7;13;5;8;19;12;11;9;6;7;8;8;4;1;8;3;7;7;7;3;9;5;10;38
15452919;"ethereum/go-ethereum";"Go";"2013-12-26T13:05:46+00:00";1384;711;13;15;13;13;8;10;9;12;6;10;16;20;36;34;30;24;28;70;68;35;53;44;69;25;34;16
117646;"rubygems/rubygems.org";"HTML";"2009-01-29T22:30:46+00:00";1384;149;1;7;7;3;3;5;4;7;8;7;8;12;3;7;5;5;5;2;4;3;6;7;6;4;9;11
6047546;"lxcid/LXReorderableCollectionViewFlowLayout";"Objective-C";"2012-10-02T16:09:14+00:00";1383;202;8;15;7;7;8;6;4;3;5;5;7;6;8;11;5;2;14;6;2;13;10;6;9;13;11;11
7997016;"VinceG/Bootstrap-Admin-Theme";"CSS";"2013-02-03T21:38:28+00:00";1383;163;9;12;13;8;5;4;6;4;2;5;11;8;6;4;5;1;6;8;7;6;3;6;4;4;5;11
18188420;"libgdx/packr";"C++";"2014-03-27T19:24:30+00:00";1383;138;3;8;2;1;11;5;4;4;3;6;10;5;8;4;9;1;6;9;3;4;9;8;1;7;3;4
26432432;"wix/react-templates";"JavaScript";"2014-11-10T10:47:49+00:00";1383;352;18;11;10;20;18;15;16;16;15;17;16;11;18;11;7;20;14;18;16;10;5;10;19;6;14;1
20490942;"krasimir/deb.js";"JavaScript";"2014-06-04T16:21:50+00:00";1382;56;3;3;1;4;0;1;0;2;1;0;3;0;2;3;2;1;3;3;1;0;1;3;4;3;2;10
24558865;"drakeet/MaterialDialog";"Java";"2014-09-28T12:22:03+00:00";1381;408;22;12;8;12;14;19;11;13;15;12;16;14;17;20;9;3;15;13;20;21;21;20;19;17;18;27
34408310;"google/code-prettify";"JavaScript";"2015-04-22T18:32:17+00:00";1381;706;33;19;36;23;30;25;29;24;19;27;29;26;31;23;30;35;29;37;28;19;28;22;22;30;26;26
1263177;"digitalfruit/limejs";"JavaScript";"2011-01-17T11:30:29+00:00";1381;40;4;3;2;2;2;1;0;3;2;1;1;1;4;2;1;1;1;3;0;1;0;1;1;2;1;0
31065859;"MengTo/AppStoreSketch";"null";"2015-02-20T13:25:25+00:00";1379;212;3;5;6;3;8;8;9;7;13;5;10;8;6;9;5;3;10;11;19;8;7;8;7;9;21;4
7184072;"hylang/hy";"Python";"2012-12-15T21:20:51+00:00";1379;208;17;11;14;3;6;9;11;6;4;4;3;3;6;4;9;7;7;5;9;20;7;4;11;4;9;15
11380930;"MediaCrush/MediaCrush";"JavaScript";"2013-07-13T01:00:14+00:00";1379;19;2;1;1;0;2;0;1;0;0;0;0;1;1;1;1;1;0;0;0;2;1;0;0;3;0;1
28197707;"TonicArtos/SuperSLiM";"Java";"2014-12-18T19:15:24+00:00";1378;381;17;18;11;12;15;14;17;12;11;12;16;15;14;12;17;6;20;12;15;13;10;21;11;13;13;34
1318988;"facebookarchive/python-instagram";"Python";"2011-02-02T02:45:23+00:00";1378;263;19;10;18;12;2;7;10;9;8;13;12;11;9;10;9;5;10;12;11;7;11;5;5;22;3;13
6287880;"thoughtbot/liftoff";"Ruby";"2012-10-19T00:58:18+00:00";1377;183;5;5;8;16;7;8;7;6;6;4;8;5;18;7;4;9;8;7;8;2;6;7;4;4;8;6
2765504;"esotalk/esoTalk";"PHP";"2011-11-13T07:48:14+00:00";1377;72;5;2;2;2;2;3;3;2;0;3;4;5;4;5;3;0;2;2;6;3;5;1;2;1;1;4
1107889;"millermedeiros/js-signals";"JavaScript";"2010-11-24T02:39:53+00:00";1376;132;9;10;4;3;6;4;3;3;6;3;4;6;2;9;10;3;6;4;3;4;1;6;7;7;3;6
7227123;"orta/ARAnalytics";"Objective-C";"2012-12-18T17:09:34+00:00";1376;202;4;14;11;8;6;5;3;8;8;9;6;10;10;9;9;1;4;5;6;13;13;8;8;5;12;7
38627138;"simplaio/rucksack";"JavaScript";"2015-07-06T15:16:37+00:00";1376;443;10;9;8;9;4;8;21;12;96;58;27;18;26;11;8;14;12;13;14;20;12;7;6;11;9;0
2541704;"unbit/uwsgi";"C";"2011-10-09T07:25:31+00:00";1375;210;10;5;11;14;9;10;7;6;5;6;9;6;6;5;10;7;7;9;8;11;12;8;9;8;6;6
38689487;"PhamBaTho/BTNavigationDropdownMenu";"Swift";"2015-07-07T13:29:42+00:00";1375;646;61;19;13;16;17;12;12;15;15;13;9;65;20;15;8;16;26;15;13;18;40;14;18;16;60;100
662115;"adamzap/landslide";"CSS";"2010-05-12T04:34:16+00:00";1375;96;11;2;2;4;5;0;2;3;2;2;10;5;2;6;2;4;4;3;6;2;6;1;6;2;0;4
6324418;"rharriso/bower-rails";"Ruby";"2012-10-21T19:27:30+00:00";1375;175;7;9;2;7;5;5;3;4;4;5;5;10;7;14;9;7;8;8;6;7;11;9;3;5;9;6
45137369;"ryankiros/neural-storyteller";"Python";"2015-10-28T19:38:46+00:00";1373;1372;0;701;285;48;32;21;16;11;9;6;5;18;13;8;7;10;4;12;25;25;38;39;8;12;12;7
14522206;"eluleci/FlatUI";"Java";"2013-11-19T11:13:10+00:00";1373;185;8;8;5;3;5;11;7;4;6;3;5;6;10;6;6;4;9;5;12;6;12;8;9;4;9;14
1549947;"mikecao/flight";"PHP";"2011-03-31T07:48:42+00:00";1372;190;4;7;6;8;7;2;6;6;5;9;10;9;10;4;10;6;3;7;10;18;7;3;7;3;8;15
32512635;"nikgraf/belle";"JavaScript";"2015-03-19T09:36:11+00:00";1372;364;6;26;14;8;12;10;37;15;11;7;15;17;11;23;12;8;17;4;12;7;13;20;11;22;14;12
31441862;"facebook/shimmer-android";"Java";"2015-02-27T22:25:22+00:00";1371;296;14;15;13;11;9;13;13;14;9;5;16;9;17;13;6;6;11;10;7;11;15;6;10;15;12;16
4414698;"mattgodbolt/gcc-explorer";"JavaScript";"2012-05-23T01:31:17+00:00";1371;237;9;9;7;4;5;6;11;11;8;2;4;5;6;10;10;25;15;5;8;6;13;18;11;11;6;12
8595651;"angular-ui/AngularJS-sublime-package";"JavaScript";"2013-03-06T04:12:05+00:00";1371;124;8;7;8;6;8;9;3;2;4;2;1;3;3;6;6;3;3;6;3;7;5;4;4;4;4;5
23912343;"vandadnp/iOS-8-Swift-Programming-Cookbook";"Swift";"2014-09-11T09:35:10+00:00";1371;213;8;14;13;11;15;12;8;6;8;4;11;1;6;9;7;8;4;12;8;7;9;3;5;6;11;7
10282042;"HaxeFoundation/haxe";"Haxe";"2013-05-25T09:20:11+00:00";1371;275;5;6;6;7;2;12;10;9;60;14;11;12;9;12;4;8;8;6;7;6;8;15;12;8;9;9
29289591;"Yalantis/Context-Menu.iOS";"Objective-C";"2015-01-15T09:13:07+00:00";1370;268;17;13;12;9;14;7;13;8;14;8;21;7;8;10;10;3;13;10;11;8;8;7;7;8;7;15
31128751;"hugeinc/styleguide";"JavaScript";"2015-02-21T14:56:49+00:00";1370;198;4;26;4;10;13;12;7;4;6;5;5;3;4;4;11;15;4;15;8;6;5;1;6;5;7;8
574877;"aws/aws-sdk-java";"Java";"2010-03-22T23:34:58+00:00";1370;245;10;8;11;16;8;12;16;10;7;6;7;8;8;6;9;8;5;8;13;9;13;11;13;7;8;8
7695747;"wal-e/wal-e";"Python";"2013-01-18T22:35:56+00:00";1369;251;11;12;10;9;9;5;6;6;10;15;13;4;6;4;7;12;22;10;8;7;9;9;9;10;9;19
3091591;"emberjs/ember-rails";"Ruby";"2012-01-03T02:48:12+00:00";1369;62;1;2;3;2;1;4;2;5;4;0;4;2;1;2;3;1;0;2;1;2;4;4;3;3;4;2
3070411;"320press/wordpress-bootstrap";"PHP";"2011-12-29T19:03:40+00:00";1368;60;4;3;0;2;2;2;3;0;2;0;3;2;2;5;2;3;3;3;4;1;3;0;3;2;5;1
9603444;"revolunet/angular-carousel";"JavaScript";"2013-04-22T16:26:45+00:00";1368;167;9;6;8;9;5;5;8;4;7;2;3;7;9;2;5;13;6;7;5;10;11;7;3;10;6;0
468319;"hashrocket/decent_exposure";"Ruby";"2010-01-12T02:47:04+00:00";1368;70;3;3;1;4;4;3;1;4;2;5;4;0;4;0;3;2;1;4;2;6;4;3;2;3;1;1
4290214;"kennethreitz/grequests";"Python";"2012-05-10T21:50:15+00:00";1368;230;7;7;7;9;9;6;8;7;6;13;6;10;9;5;13;8;5;12;12;8;11;12;16;8;7;9
7988633;"desktoppr/wbench";"Ruby";"2013-02-03T09:29:52+00:00";1368;25;0;1;0;0;1;5;1;0;1;0;5;0;0;0;1;0;2;1;1;1;1;1;1;1;0;1
18065797;"json-schema-form/angular-schema-form";"JavaScript";"2014-03-24T14:42:43+00:00";1368;361;14;15;8;13;10;13;17;15;8;13;14;18;19;13;16;19;15;13;14;14;7;23;16;18;15;1
29668666;"survivejs/webpack";"null";"2015-01-22T08:23:14+00:00";1368;591;43;28;30;30;34;36;22;21;29;26;27;42;37;26;29;19;28;35;9;3;6;4;4;14;4;5
34798315;"olistic/warriorjs";"JavaScript";"2015-04-29T14:25:02+00:00";1368;107;1;10;7;2;2;5;5;3;4;5;2;4;4;2;3;5;1;0;1;6;5;2;2;11;11;4
26972032;"tapwork/HeapInspector-for-iOS";"Objective-C";"2014-11-21T18:16:13+00:00";1367;265;3;2;7;8;2;6;4;5;8;17;6;1;4;2;3;0;3;23;61;44;8;12;10;3;15;8
32432671;"facebook/network-connection-class";"Java";"2015-03-18T02:16:43+00:00";1367;396;85;24;10;17;12;13;17;13;6;4;13;12;18;7;3;7;8;29;5;16;11;10;15;8;16;17
13086750;"luispedro/BuildingMachineLearningSystemsWithPython";"Python";"2013-09-25T07:10:26+00:00";1367;175;12;6;10;7;7;4;3;4;8;6;6;5;8;5;7;5;9;7;4;6;5;5;9;8;12;7
1692604;"jiaaro/pydub";"Python";"2011-05-02T18:42:38+00:00";1367;150;8;5;4;7;0;5;4;1;6;9;10;7;6;2;6;9;10;8;2;4;3;8;9;8;9;0
2522940;"walmartlabs/thorax";"JavaScript";"2011-10-05T23:21:17+00:00";1367;29;2;2;3;1;1;0;3;2;1;1;0;1;0;0;1;1;1;1;3;0;1;2;1;0;1;0
392785;"plataformatec/responders";"Ruby";"2009-12-02T13:19:13+00:00";1367;164;12;8;3;8;9;5;3;4;5;11;7;6;9;4;2;3;8;5;5;11;6;10;6;5;2;7
680799;"mochi/mochiweb";"Erlang";"2010-05-22T17:48:06+00:00";1366;77;5;2;5;7;1;3;4;2;0;5;3;2;1;2;3;2;4;7;0;1;3;3;4;2;3;3
1033339;"LeaVerou/csss";"JavaScript";"2010-10-28T22:09:05+00:00";1366;66;0;4;4;1;5;4;2;2;6;0;1;3;2;4;3;2;2;4;1;4;2;1;4;3;2;0
14416399;"yackle/CLImageEditor";"Objective-C";"2013-11-15T05:59:55+00:00";1366;223;5;9;14;7;9;12;8;15;7;7;4;6;9;3;4;1;8;6;5;5;13;10;36;3;8;9
23613565;"serratus/quaggaJS";"JavaScript";"2014-09-03T09:03:02+00:00";1366;188;10;8;7;10;8;4;9;4;2;6;11;3;8;2;5;6;4;12;10;12;10;7;9;7;9;5
4368712;"jersey/jersey";"Java";"2012-05-18T11:38:25+00:00";1366;376;13;14;5;42;25;14;13;11;12;10;19;12;16;13;8;5;10;16;12;13;18;18;9;13;19;16
33994380;"dvyukov/go-fuzz";"Go";"2015-04-15T13:07:50+00:00";1365;325;12;8;19;3;6;18;49;22;25;16;13;9;7;9;7;3;5;7;11;14;22;11;3;9;9;8
1251393;"attractivechaos/klib";"C";"2011-01-13T17:06:02+00:00";1365;206;6;14;5;4;11;8;6;8;7;7;9;5;14;9;3;16;8;3;10;15;9;5;8;2;8;6
17568233;"johnpapa/ng-demos";"JavaScript";"2014-03-09T16:25:39+00:00";1364;397;11;17;15;21;24;15;14;12;15;20;17;23;13;17;14;13;15;12;17;11;12;13;20;15;12;9
9207280;"crosswalk-project/crosswalk";"C++";"2013-04-03T23:30:12+00:00";1364;302;14;15;15;10;12;15;11;15;8;13;19;10;14;6;4;7;12;17;8;15;5;16;8;9;13;11
25003905;"webcomponents/webcomponentsjs";"JavaScript";"2014-10-09T18:56:42+00:00";1363;327;16;15;15;18;11;9;17;11;8;4;10;7;14;11;14;16;14;11;15;15;13;18;9;7;19;10
8258626;"stevekwan/best-practices";"null";"2013-02-17T23:54:50+00:00";1362;215;9;5;25;18;5;6;3;4;2;7;9;4;4;13;6;18;8;9;5;10;10;7;10;6;10;2
34313921;"YouXianMing/YoCelsius";"Objective-C";"2015-04-21T08:20:17+00:00";1362;1126;5;8;10;13;13;2;12;14;13;13;47;314;139;65;25;6;30;19;21;18;96;83;20;15;16;109
12544093;"hmkcode/Android";"Java";"2013-09-02T16:12:28+00:00";1362;315;19;7;17;12;18;15;19;11;19;15;11;11;12;8;13;11;11;10;10;16;16;7;11;7;9;0
15321010;"taskrabbit/elasticsearch-dump";"JavaScript";"2013-12-19T19:42:31+00:00";1362;319;12;11;11;13;9;11;12;11;14;3;12;15;13;10;11;10;14;14;13;19;13;14;20;13;11;10
184711;"typicaljoe/taffydb";"JavaScript";"2009-04-24T18:10:46+00:00";1361;126;8;5;2;8;7;6;4;3;3;2;4;4;5;2;7;5;2;8;4;6;4;4;7;7;5;4
17334655;"liyong03/YLGIFImage";"Objective-C";"2014-03-02T09:20:31+00:00";1361;183;5;5;11;9;11;8;6;6;10;7;4;5;5;4;4;2;14;7;6;10;7;4;9;12;4;8
17454260;"sindresorhus/multiline";"JavaScript";"2014-03-05T20:31:03+00:00";1361;69;4;5;4;3;1;1;2;2;1;0;8;1;2;3;2;3;3;3;5;3;2;4;3;2;0;2
21255865;"cognitect/transit-format";"Clojure";"2014-06-26T21:39:15+00:00";1361;121;8;7;9;8;7;9;3;3;4;6;5;6;3;3;6;5;3;1;5;5;1;2;2;2;4;4
24117407;"balysv/material-ripple";"Java";"2014-09-16T20:54:56+00:00";1360;350;17;20;8;20;25;11;14;19;9;12;8;18;16;10;6;7;11;15;14;13;21;11;17;8;10;10
4927517;"aol/moloch";"JavaScript";"2012-07-06T16:10:55+00:00";1360;212;8;9;9;3;12;5;8;7;7;2;6;8;10;6;13;5;9;8;12;7;16;6;8;9;7;12
9077725;"giggsey/libphonenumber-for-php";"PHP";"2013-03-28T13:36:31+00:00";1360;266;16;8;12;7;8;7;9;6;4;7;10;8;12;2;5;9;9;10;7;4;28;26;27;8;7;10
1754354;"seebi/dircolors-solarized";"Makefile";"2011-05-16T08:40:48+00:00";1360;190;9;9;6;7;4;5;15;9;8;10;8;7;7;3;7;7;8;8;3;9;8;13;2;8;8;2
1877150;"bumptech/stud";"C";"2011-06-10T17:48:30+00:00";1360;93;7;9;1;4;8;1;4;4;1;2;8;5;1;7;1;4;4;4;2;2;5;7;1;0;1;0
3872956;"impeterstone/PSCollectionView";"Objective-C";"2012-03-30T03:15:54+00:00";1360;102;4;7;3;5;4;5;5;7;2;2;3;3;1;3;1;3;5;6;8;5;3;5;2;3;4;3
1646466;"mininet/mininet";"Python";"2011-04-21T17:46:06+00:00";1359;224;9;15;13;6;7;3;4;11;7;6;4;12;6;7;5;13;9;8;8;12;10;11;6;7;8;17
24046531;"Ramotion/adaptive-tab-bar";"Swift";"2014-09-15T07:08:03+00:00";1359;275;8;7;6;4;7;11;2;16;8;20;9;10;22;31;15;21;6;10;9;8;5;12;9;13;6;0
620885;"basecamp/mail_view";"Ruby";"2010-04-21T04:39:59+00:00";1359;26;1;1;0;0;0;1;0;2;1;0;1;1;0;2;1;4;1;2;1;2;0;1;1;1;2;0
778000;"simplegeo/polymaps";"JavaScript";"2010-07-16T01:40:27+00:00";1359;72;3;4;2;3;6;7;2;0;5;2;4;1;1;4;4;1;3;2;2;5;3;2;1;0;0;5
1095228;"sonata-project/SonataAdminBundle";"PHP";"2010-11-19T17:08:52+00:00";1359;113;3;9;3;5;6;2;4;6;1;1;3;2;4;3;2;4;7;3;7;4;7;5;8;3;6;5
8262284;"wa0x6e/cal-heatmap";"JavaScript";"2013-02-18T05:33:24+00:00";1359;225;7;10;3;5;3;3;4;12;10;4;9;8;7;6;6;5;8;11;8;30;5;6;4;43;7;1
8664451;"RadLikeWhoa/Countable";"JavaScript";"2013-03-09T03:20:42+00:00";1359;55;4;3;1;4;2;0;1;1;0;2;2;2;4;4;4;2;2;0;2;3;1;2;3;3;0;3
35140287;"jingweno/ccat";"Go";"2015-05-06T05:00:17+00:00";1359;146;2;4;3;1;6;24;8;4;5;10;9;6;7;4;2;5;4;9;3;2;7;5;2;4;2;8
17098587;"dariusk/corpora";"JavaScript";"2014-02-23T00:52:11+00:00";1358;291;40;31;9;9;8;10;11;6;13;9;5;13;4;4;10;4;8;7;5;9;7;33;11;6;11;8
6732980;"joeyespo/grip";"HTML";"2012-11-17T07:27:16+00:00";1358;421;18;18;19;16;21;16;11;19;10;7;27;21;19;10;14;9;16;16;11;11;10;16;18;18;16;34
1569980;"mqttjs/MQTT.js";"JavaScript";"2011-04-05T00:33:23+00:00";1357;391;14;12;16;10;10;17;19;11;5;3;12;16;15;12;63;12;11;10;9;11;16;17;16;14;22;18
12419075;"barryclark/bashstrap";"Shell";"2013-08-27T22:28:45+00:00";1357;75;1;4;2;3;3;0;3;4;6;4;4;1;4;1;3;3;5;1;9;1;2;3;1;2;2;3
8101018;"lvivski/animatic";"JavaScript";"2013-02-08T20:42:45+00:00";1357;26;2;4;2;0;1;1;2;1;0;1;0;0;2;1;2;0;1;1;0;0;0;0;3;1;1;0
9083997;"divshot/geo-bootstrap";"HTML";"2013-03-28T18:49:59+00:00";1357;106;5;2;4;1;2;8;3;4;0;2;6;4;4;2;3;6;6;4;2;3;6;1;17;6;3;2
572923;"facebook/flashcache";"C";"2010-03-21T19:12:47+00:00";1356;107;8;3;7;5;4;1;4;4;2;6;5;4;6;3;2;4;4;6;3;4;6;1;5;4;4;2
26821763;"eliotsykes/rspec-rails-examples";"Ruby";"2014-11-18T17:43:35+00:00";1354;197;7;6;11;7;8;11;10;12;6;6;3;8;5;15;6;4;7;7;5;9;5;12;5;12;3;7
7106468;"prakhar1989/Algorithms";"Python";"2012-12-11T05:33:04+00:00";1354;175;7;13;7;4;8;2;3;5;3;3;6;20;13;7;9;4;9;8;8;7;6;4;4;6;4;5
6607851;"airbnb/synapse";"Ruby";"2012-11-09T03:03:06+00:00";1353;301;54;9;16;10;12;7;14;11;5;8;15;13;19;7;4;7;15;8;9;10;9;11;9;8;6;5
7232856;"AGWA/git-crypt";"C++";"2012-12-19T00:43:59+00:00";1353;402;10;11;17;10;16;30;30;14;15;7;18;18;26;10;10;12;14;12;15;21;14;10;16;16;13;17
114707;"malsup/blockui";"JavaScript";"2009-01-26T03:03:00+00:00";1353;117;2;6;6;6;6;5;4;3;4;4;4;9;4;4;1;5;2;5;8;4;2;2;8;7;6;0
253476;"nanoc/nanoc";"Ruby";"2009-07-17T11:28:53+00:00";1353;160;5;6;6;1;6;10;1;3;3;2;6;7;4;4;3;6;5;1;5;2;2;37;12;6;6;11
711976;"mikedeboer/node-github";"JavaScript";"2010-06-09T17:07:03+00:00";1353;277;12;9;8;20;5;7;6;5;6;12;10;14;13;5;9;8;20;12;19;15;9;9;12;12;6;14
2456444;"thedersen/backbone.validation";"JavaScript";"2011-09-25T20:33:43+00:00";1353;71;5;1;5;4;4;5;1;4;0;1;4;4;1;2;2;2;3;1;2;4;2;5;3;3;2;1
33767346;"johnlui/SwiftSideslipLikeQQ";"Swift";"2015-04-11T07:43:39+00:00";1353;356;21;21;14;15;20;18;9;19;11;12;14;19;9;5;10;0;14;18;17;15;16;7;18;11;10;13
14474326;"octopress/octopress";"Ruby";"2013-11-17T20:35:39+00:00";1353;318;12;23;16;14;5;12;15;12;14;14;12;14;16;13;13;8;5;15;11;9;12;12;11;8;11;11
18144573;"google/pyringe";"Python";"2014-03-26T16:13:48+00:00";1353;42;2;3;4;1;1;1;4;0;2;1;1;1;6;1;1;0;2;1;0;2;2;2;0;1;0;3
16303681;"nemasu/asmttpd";"Assembly";"2014-01-28T06:07:31+00:00";1352;83;1;7;2;5;0;7;4;4;1;3;3;4;3;3;3;5;2;3;5;5;1;2;1;3;3;3
16554395;"skidding/cosmos";"JavaScript";"2014-02-05T18:48:27+00:00";1352;501;7;12;8;10;16;11;16;6;113;16;15;14;14;11;12;16;10;11;60;15;8;7;33;40;6;14
20896284;"mperham/inspeqtor";"Go";"2014-06-16T18:45:56+00:00";1352;91;7;6;9;1;1;4;1;1;4;6;4;3;2;2;4;3;3;2;3;7;0;1;2;1;14;0
501687;"antlr/antlr4";"Java";"2010-02-04T01:36:28+00:00";1352;379;13;8;5;16;4;10;16;14;17;13;17;17;13;21;10;20;16;9;24;15;16;16;21;10;17;21
21318322;"daimajia/AnimationEasingFunctions";"Java";"2014-06-29T07:02:38+00:00";1350;254;7;7;10;20;8;13;10;9;12;11;13;15;12;4;3;4;14;8;12;4;9;12;9;5;11;12
24898177;"hashicorp/consul-template";"Go";"2014-10-07T15:52:00+00:00";1350;428;15;19;13;9;17;9;18;16;8;22;10;12;18;15;19;18;24;17;17;20;19;12;20;20;15;26
12201538;"aspnetboilerplate/aspnetboilerplate";"C#";"2013-08-18T20:45:08+00:00";1350;473;10;11;10;18;14;11;12;18;21;19;19;21;21;12;9;7;17;17;24;21;18;21;22;33;47;20
12526570;"Augustyniak/RATreeView";"Objective-C";"2013-09-01T20:46:42+00:00";1350;243;9;9;9;12;12;7;7;6;13;7;13;12;12;7;8;4;8;4;17;10;11;12;8;8;6;12
12163044;"lmenezes/elasticsearch-kopf";"JavaScript";"2013-08-16T16:33:49+00:00";1349;414;22;17;15;12;16;20;21;15;17;10;13;20;15;14;11;13;18;16;16;18;22;13;12;16;17;15
4533231;"jprante/elasticsearch-jdbc";"Java";"2012-06-02T23:17:56+00:00";1349;328;11;10;20;10;7;12;18;10;10;7;14;17;8;10;15;13;20;11;8;10;13;15;13;16;18;12
4612164;"JosephLenton/PHP-Error";"PHP";"2012-06-10T02:24:30+00:00";1349;50;1;2;3;2;1;1;2;2;2;2;2;7;3;5;1;0;2;2;2;0;0;2;5;0;1;0
17485132;"RomainPiel/Shimmer-android";"Java";"2014-03-06T16:54:23+00:00";1349;238;9;8;8;9;7;9;6;17;5;9;1;11;10;10;6;4;9;5;15;7;11;13;7;17;14;11
17818605;"objccn/articles";"Objective-C";"2014-03-17T05:55:11+00:00";1349;292;13;7;5;14;6;12;10;17;19;13;22;13;12;2;4;8;10;9;10;13;10;8;10;28;15;2
30474266;"ButchersBoy/MaterialDesignInXamlToolkit";"C#";"2015-02-07T23:30:48+00:00";1348;781;26;26;11;25;22;25;30;19;38;10;31;26;46;50;47;49;38;16;42;33;33;37;26;18;26;31
26807221;"ozodrukh/CircularReveal";"Java";"2014-11-18T11:59:59+00:00";1347;445;10;16;20;16;17;15;17;20;13;17;13;20;24;13;19;6;15;14;19;19;15;21;17;20;29;20
29429361;"evilsocket/bettercap";"Ruby";"2015-01-18T14:57:10+00:00";1347;710;6;8;3;4;4;5;29;11;6;13;20;87;120;43;53;36;42;20;26;12;26;33;31;20;17;35
82963;"geokit/geokit";"Ruby";"2008-12-01T05:49:32+00:00";1347;68;3;4;0;3;5;2;0;1;3;1;4;3;3;3;2;4;2;2;5;2;3;1;6;3;2;1
15907840;"jglovier/gifs";"HTML";"2014-01-14T16:25:59+00:00";1347;95;5;4;7;2;14;12;6;2;0;3;1;0;1;5;2;1;1;4;3;3;5;3;3;2;3;3
31817851;"kabukky/journey";"Go";"2015-03-07T16:14:02+00:00";1346;136;4;8;6;8;7;7;6;4;1;1;7;5;3;10;5;4;7;7;8;4;4;2;3;9;1;5
35143711;"malcommac/SwiftDate";"Swift";"2015-05-06T06:46:24+00:00";1346;658;32;30;41;29;26;39;38;27;16;20;27;24;20;30;29;20;23;25;12;22;28;23;13;12;22;30
37054491;"matrixxun/ProductTour";"Java";"2015-06-08T08:19:37+00:00";1345;256;13;10;16;9;13;13;7;15;8;13;14;11;14;11;2;5;7;10;15;9;6;11;8;6;8;2
21977691;"seL4/seL4";"C";"2014-07-18T11:08:06+00:00";1344;164;2;4;5;2;4;15;2;9;6;2;23;3;6;4;1;6;7;11;8;6;7;1;9;3;9;9
13754092;"alskipp/ASValueTrackingSlider";"Objective-C";"2013-10-21T20:24:06+00:00";1344;171;5;8;5;4;9;8;9;7;7;4;8;8;8;5;10;1;6;4;4;7;11;6;7;8;5;7
556060;"seejohnrun/ice_cube";"Ruby";"2010-03-10T15:27:10+00:00";1344;134;6;3;3;5;2;3;1;2;3;3;3;8;10;6;21;7;9;3;8;3;4;3;5;3;6;4
4549925;"bobthecow/psysh";"PHP";"2012-06-04T17:15:35+00:00";1344;300;18;13;10;8;6;8;8;7;9;14;10;8;7;11;12;14;7;10;16;10;21;28;9;21;12;3
19051806;"StackStorm/st2";"Python";"2014-04-23T00:51:34+00:00";1343;354;15;21;21;9;12;10;11;3;9;4;11;15;10;20;23;18;11;6;18;27;16;15;15;18;10;6
31526549;"ryanmjacobs/c";"Shell";"2015-03-02T06:31:32+00:00";1343;118;1;5;4;5;4;0;36;5;1;2;3;3;2;3;2;4;3;4;10;5;4;1;3;4;4;0
9994688;"lukesampson/scoop";"PowerShell";"2013-05-11T03:52:15+00:00";1343;370;12;13;17;9;10;15;13;11;12;12;14;19;16;18;11;15;27;5;15;17;16;13;17;19;13;11
12082924;"dyve/django-bootstrap3";"Python";"2013-08-13T13:48:04+00:00";1343;222;5;13;6;12;10;6;5;4;9;10;9;14;12;8;6;7;5;15;10;7;5;9;9;11;10;5
12944563;"cezarywojcik/CWStatusBarNotification";"Objective-C";"2013-09-19T08:58:17+00:00";1343;251;10;13;10;7;10;9;13;6;16;7;7;4;12;5;8;3;8;13;11;13;10;13;9;13;10;11
14732235;"thephpleague/fractal";"PHP";"2013-11-26T23:26:43+00:00";1342;237;6;14;3;11;6;7;12;12;8;3;10;8;14;8;7;10;8;7;8;12;10;11;9;12;12;9
31923165;"joelpx/plasma";"Python";"2015-03-09T21:16:46+00:00";1342;892;84;22;6;8;3;6;5;2;4;428;182;46;26;8;5;10;9;8;4;4;4;3;2;3;7;3
39385621;"trello/RxLifecycle";"Java";"2015-07-20T13:32:23+00:00";1342;823;13;21;27;34;21;31;30;37;16;27;25;47;41;27;21;28;30;51;31;49;45;30;48;26;63;4
15981035;"Anonyfox/node-webkit-hipster-seed";"CSS";"2014-01-16T21:08:23+00:00";1342;30;1;6;2;1;3;1;2;2;1;1;1;0;0;0;0;0;0;0;0;2;1;2;1;1;2;0
17762549;"jwilder/docker-gen";"Go";"2014-03-14T22:34:35+00:00";1341;387;12;18;6;20;17;22;12;13;14;17;7;15;10;15;18;20;14;20;16;17;12;15;17;19;11;10
11804441;"muan/emoji";"CSS";"2013-08-01T00:39:29+00:00";1341;196;5;7;9;9;4;6;13;1;9;13;5;13;1;5;9;10;13;4;8;5;3;4;11;13;3;13
42845822;"eastlakeside/interpy-zh";"Python";"2015-09-21T05:29:20+00:00";1341;1336;0;0;0;0;0;0;0;0;0;0;0;0;0;4;0;0;0;0;0;0;0;971;242;72;41;6
2049379;"Netflix/curator";"Java";"2011-07-14T19:47:55+00:00";1341;144;9;6;5;6;3;4;6;9;4;8;9;7;5;9;2;3;5;6;4;1;4;5;4;8;7;5
2556327;"mapnik/mapnik";"C++";"2011-10-11T15:49:31+00:00";1341;180;5;10;7;8;10;6;5;3;7;5;9;7;6;9;6;4;3;7;11;10;10;4;8;5;7;8
590295;"creationix/wheat";"JavaScript";"2010-04-01T15:18:08+00:00";1341;37;0;2;1;3;1;2;3;0;2;2;3;3;0;2;1;2;2;2;0;1;1;1;0;2;1;0
1483979;"addthis/stream-lib";"Java";"2011-03-15T18:41:27+00:00";1341;123;3;4;10;9;6;4;6;10;3;3;7;3;4;3;1;3;4;3;5;6;2;7;4;3;3;7
909251;"nathansmith/formalize";"CSS";"2010-09-14T06:49:11+00:00";1340;13;0;3;0;1;1;1;0;1;0;0;1;1;0;1;0;0;0;0;0;0;0;2;0;0;0;1
6300427;"Peer5/ShareFest";"JavaScript";"2012-10-19T19:24:28+00:00";1340;75;8;6;2;4;2;5;1;1;1;3;5;1;4;0;2;2;4;2;4;4;2;2;4;2;2;2
7510208;"sutoiku/formula.js";"JavaScript";"2013-01-08T22:08:48+00:00";1340;62;5;3;5;1;3;1;1;2;1;1;2;5;2;1;1;1;2;2;1;2;4;4;5;2;2;3
2168885;"modularscale/modularscale-sass";"CSS";"2011-08-07T14:22:34+00:00";1340;174;11;4;10;5;7;4;5;4;3;6;5;8;11;10;6;6;6;4;4;8;14;11;5;3;4;10
11670330;"collectiveidea/interactor";"Ruby";"2013-07-25T20:32:44+00:00";1340;160;6;7;6;7;5;9;5;6;7;2;2;4;4;13;11;7;9;11;3;8;9;8;3;2;4;2
42387347;"kevin0571/STPopup";"Objective-C";"2015-09-13T07:21:56+00:00";1340;398;66;35;15;15;18;13;17;8;9;18;9;12;13;7;10;6;12;7;9;7;19;9;17;17;15;15
952763;"radar/guides";"Ruby";"2010-10-01T00:23:11+00:00";1339;77;0;3;2;7;2;2;3;4;3;4;2;0;0;1;2;1;1;4;3;3;1;0;2;11;13;3
15890297;"JsAaron/jQuery";"JavaScript";"2014-01-14T03:09:44+00:00";1339;526;13;22;22;18;13;18;22;21;19;15;12;18;17;21;10;5;24;25;22;33;37;26;12;22;32;27
11846692;"coreos/coreos-vagrant";"null";"2013-08-02T15:41:22+00:00";1339;175;10;5;11;6;7;13;5;6;2;4;4;7;4;6;10;7;8;12;7;8;5;8;7;4;5;4
4930716;"bro/bro";"C++";"2012-07-06T20:30:16+00:00";1339;209;4;6;8;5;3;3;14;12;8;6;12;4;13;8;10;8;13;4;10;7;12;5;7;7;5;15
1777643;"ReturnInfinity/BareMetal-OS";"Assembly";"2011-05-20T17:44:13+00:00";1339;212;13;17;14;4;11;21;2;4;5;6;4;8;4;9;5;5;10;7;6;8;5;10;19;6;9;0
3301400;"MinecraftForge/MinecraftForge";"Java";"2012-01-30T01:35:01+00:00";1338;302;12;8;11;10;7;7;9;15;6;4;15;15;8;11;9;13;12;9;22;13;18;18;15;14;11;10
7120486;"panicinc/ColorArt";"Objective-C";"2012-12-11T22:23:01+00:00";1338;127;7;4;4;3;0;6;4;4;3;3;8;6;6;3;4;7;2;9;3;3;3;6;11;7;4;7
21562567;"hioa-cs/IncludeOS";"C";"2014-07-07T08:15:06+00:00";1338;1337;0;0;0;1;874;69;211;18;11;8;5;19;11;5;6;9;48;16;4;6;4;4;2;1;4;1
9158101;"tpope/vim-dispatch";"VimL";"2013-04-01T23:12:29+00:00";1338;145;5;12;10;5;2;5;3;4;7;4;7;5;8;3;7;2;7;4;5;4;5;4;5;9;4;9
14106970;"tachyons-css/tachyons";"CSS";"2013-11-04T10:41:59+00:00";1338;561;9;7;11;6;27;13;9;8;14;15;11;3;4;9;7;11;31;30;31;21;56;32;28;33;129;6
358513;"weavejester/hiccup";"Clojure";"2009-11-02T21:08:16+00:00";1337;152;8;5;9;4;14;7;8;4;3;6;2;9;4;7;4;2;7;4;5;3;6;5;9;6;8;3
1130565;"lorenwest/node-config";"JavaScript";"2010-12-02T00:33:11+00:00";1337;327;8;17;12;8;7;17;24;17;12;9;15;12;5;14;15;7;15;10;23;13;14;7;14;6;14;12
33685883;"Aluxian/Facebook-Messenger-Desktop";"JavaScript";"2015-04-09T18:38:54+00:00";1337;466;14;10;14;10;23;20;24;19;11;25;26;23;16;21;16;26;29;16;16;6;25;11;17;16;17;15
15875453;"macoscope/CodePilot";"Objective-C";"2014-01-13T17:16:29+00:00";1337;102;7;4;8;7;5;1;7;3;0;7;2;7;2;2;4;6;1;3;9;2;4;2;2;5;2;0
23041394;"evilcos/papers";"null";"2014-08-17T13:44:31+00:00";1337;191;24;24;10;6;6;5;10;8;1;3;6;7;1;5;3;6;1;10;5;5;10;4;17;2;4;8
4695476;"thomasxiii/photon";"JavaScript";"2012-06-17T22:52:41+00:00";1337;36;1;2;0;3;2;1;1;2;2;0;1;1;5;3;0;2;0;0;1;2;1;4;0;2;0;0
7460261;"ligershark/webdevchecklist.com";"CSS";"2013-01-05T21:32:40+00:00";1336;78;4;5;3;5;1;4;3;3;2;2;3;7;2;3;1;1;6;3;3;1;3;5;2;3;1;2
16114703;"stephen/airsonos";"JavaScript";"2014-01-21T19:06:15+00:00";1336;399;8;15;12;18;17;18;16;14;17;15;11;14;20;28;15;36;25;12;15;21;6;8;8;9;12;9
20180433;"hickford/MechanicalSoup";"Python";"2014-05-26T09:06:11+00:00";1336;114;4;4;5;9;4;1;2;3;4;2;2;1;5;5;7;4;1;4;7;6;4;2;5;12;11;0
2108481;"spring-projects/spring-security-oauth";"Java";"2011-07-26T18:08:49+00:00";1335;299;9;9;11;17;9;11;11;9;12;5;14;15;11;16;6;8;8;10;14;13;14;15;16;12;14;10
3228363;"canjs/canjs";"JavaScript";"2012-01-20T17:57:21+00:00";1335;107;6;14;5;6;1;5;4;3;1;2;3;5;2;5;3;4;4;4;6;4;4;7;2;2;4;1
4789590;"danielamitay/iHasApp";"Objective-C";"2012-06-26T01:24:20+00:00";1335;77;4;3;5;3;1;3;3;4;8;3;1;2;4;2;1;0;5;6;2;4;5;0;2;2;2;2
1206729;"hhatto/autopep8";"Python";"2010-12-29T20:08:51+00:00";1334;144;6;9;5;6;6;6;4;11;5;3;3;10;9;4;3;2;8;5;7;4;6;5;4;2;6;5
36914478;"pfnet/chainer";"Python";"2015-06-05T05:50:37+00:00";1334;494;25;13;15;33;16;17;30;24;12;14;27;16;41;10;12;19;12;12;14;19;25;19;11;19;18;21
20549456;"comeforu2012/truth";"null";"2014-06-06T02:55:53+00:00";1333;590;21;14;19;19;23;22;21;16;29;34;27;24;24;27;15;10;22;22;20;30;24;31;25;30;17;24
23259665;"gaearon/flux-react-router-example";"JavaScript";"2014-08-23T15:49:37+00:00";1333;253;15;21;18;8;15;13;11;9;7;13;8;10;7;5;5;10;8;8;15;10;7;4;8;6;7;5
726981;"twilio/stashboard";"Python";"2010-06-18T00:14:48+00:00";1333;187;2;89;25;9;4;6;0;1;2;1;2;7;1;3;3;0;3;4;2;4;4;2;4;4;1;4
3967647;"remiprev/her";"Ruby";"2012-04-08T23:34:17+00:00";1333;127;3;7;3;5;5;9;3;7;2;5;7;3;11;1;6;2;8;7;5;7;4;5;0;5;3;4
177321;"matthuhiggins/foreigner";"Ruby";"2009-04-16T05:50:41+00:00";1332;33;2;2;2;1;1;2;1;1;1;4;5;1;1;1;1;0;0;0;3;1;1;0;0;1;0;1
153204;"heroku/heroku";"Ruby";"2009-03-18T01:21:53+00:00";1331;141;4;7;4;10;2;6;5;2;2;4;5;0;16;3;5;8;7;9;5;8;2;10;4;7;3;3
595090;"JustinTulloss/zeromq.node";"JavaScript";"2010-04-05T07:23:15+00:00";1331;122;3;2;8;7;9;4;2;10;4;3;5;2;7;3;4;4;6;5;8;4;4;5;4;3;4;2
1509011;"FriendsOfSymfony/FOSRestBundle";"PHP";"2011-03-21T23:14:13+00:00";1331;118;3;6;4;4;1;4;5;2;3;1;4;5;7;6;6;6;6;4;2;1;8;5;5;8;5;7
1632986;"verekia/initializr";"JavaScript";"2011-04-18T22:35:42+00:00";1331;69;2;3;4;3;3;5;3;1;1;5;2;1;0;6;1;3;8;1;2;2;5;2;5;0;1;0
20986101;"GriddleGriddle/Griddle";"JavaScript";"2014-06-19T03:13:49+00:00";1331;474;11;11;16;27;16;17;12;11;8;7;9;12;31;14;33;50;35;16;18;26;21;10;16;20;17;10
24758457;"hyperoslo/Form";"Objective-C";"2014-10-03T12:59:46+00:00";1331;175;3;7;8;11;8;8;7;11;5;6;10;3;17;3;2;4;6;5;5;12;6;7;5;6;6;4
4857740;"snabbco/snabb";"Lua";"2012-07-02T09:06:38+00:00";1331;176;6;7;7;7;5;6;6;5;2;5;3;9;5;7;7;4;4;5;11;8;10;8;27;6;5;1
5853229;"tombatossals/angular-leaflet-directive";"JavaScript";"2012-09-18T08:13:55+00:00";1331;217;12;9;8;12;9;16;10;9;6;5;6;6;9;10;7;6;8;5;10;5;6;9;9;12;7;6
31857909;"tdenniston/bish";"C++";"2015-03-08T17:09:28+00:00";1330;35;3;2;0;1;1;0;0;0;2;7;2;2;1;2;1;1;0;1;0;1;1;2;3;1;0;1
32866430;"square/keywhiz";"Java";"2015-03-25T13:31:39+00:00";1330;194;5;22;7;5;4;10;5;10;4;3;7;6;14;7;5;5;17;10;7;4;4;7;7;8;7;4
40171919;"hyperoslo/ImagePicker";"Swift";"2015-08-04T08:13:33+00:00";1330;1321;0;0;1;3;2;324;88;46;16;71;63;229;75;34;25;22;63;24;27;54;27;25;17;22;25;38
45360221;"Microsoft/nodejs-guidelines";"null";"2015-11-01T22:28:55+00:00";1330;1330;0;2;630;389;76;35;15;13;16;8;6;10;13;13;12;5;18;13;7;3;8;7;14;2;8;7
1823764;"asyncly/EventEmitter2";"JavaScript";"2011-05-30T23:11:57+00:00";1330;146;4;9;8;5;5;6;5;3;4;2;7;7;6;7;9;5;12;6;7;1;7;3;4;5;5;4
32008421;"overboming/ZCAnimatedLabel";"Objective-C";"2015-03-11T09:14:32+00:00";1329;288;9;11;5;53;38;5;4;14;11;18;4;5;4;15;11;4;1;8;8;6;8;6;9;7;16;8
6274046;"dherman/asm.js";"HTML";"2012-10-18T06:27:48+00:00";1329;159;6;5;8;8;5;3;5;3;12;9;11;4;3;3;6;5;7;4;3;5;12;8;9;7;4;4
10712489;"ReactiveCocoa/ReactiveViewModel";"Objective-C";"2013-06-15T21:49:33+00:00";1329;251;16;12;12;10;16;12;15;14;13;11;11;9;5;12;4;4;8;8;5;7;6;4;5;9;10;13
1365254;"flazz/vim-colorschemes";"VimL";"2011-02-14T13:46:07+00:00";1329;229;14;14;14;4;12;13;6;7;7;4;7;11;9;10;4;6;11;4;6;8;8;9;8;20;11;2
21134189;"jmascia/KLCPopup";"Objective-C";"2014-06-23T16:50:32+00:00";1329;228;6;8;9;15;4;12;15;9;7;7;11;12;8;7;5;6;8;12;5;12;9;9;9;11;9;3
4610430;"ninjaframework/ninja";"Java";"2012-06-09T21:06:05+00:00";1328;318;8;9;10;14;10;17;15;15;20;8;9;16;9;9;14;15;12;12;9;12;11;7;15;12;14;16
1824090;"evanw/glfx.js";"JavaScript";"2011-05-31T01:15:31+00:00";1328;211;4;8;5;3;6;12;7;41;2;3;8;6;13;9;3;10;4;3;8;9;11;5;6;12;6;7
26649719;"Pathgather/please-wait";"CoffeeScript";"2014-11-14T17:31:50+00:00";1328;139;3;4;3;4;9;6;4;5;2;7;12;2;6;3;7;4;5;2;7;7;5;7;5;9;6;5
36775;"discoproject/disco";"Erlang";"2008-07-24T08:46:39+00:00";1328;111;5;7;5;1;2;1;6;3;1;6;3;3;0;5;5;8;9;5;6;4;1;4;3;4;7;7
699689;"mongodb/mongo-csharp-driver";"C#";"2010-06-02T18:22:21+00:00";1328;161;8;5;8;9;5;8;10;7;3;1;3;6;5;6;6;5;5;4;9;2;11;2;9;8;8;8
24202335;"cristicbz/rust-doom";"Rust";"2014-09-18T19:40:35+00:00";1327;642;508;52;13;10;6;2;6;2;2;7;4;2;1;3;1;1;2;2;1;2;3;4;1;5;0;2
15467734;"angular/zone.js";"JavaScript";"2013-12-27T06:08:07+00:00";1327;432;7;5;7;19;8;8;9;18;22;16;18;10;21;39;29;27;17;17;23;10;13;22;16;17;18;16
15715000;"newtriks/generator-react-webpack";"JavaScript";"2014-01-07T19:58:20+00:00";1326;594;18;22;19;19;29;25;19;34;16;28;25;24;24;22;17;19;29;19;25;24;23;24;20;24;24;22
3354902;"yarrick/iodine";"C";"2012-02-04T19:51:39+00:00";1326;252;13;9;22;11;6;8;5;22;8;4;13;5;9;11;19;26;8;7;6;4;9;8;4;4;6;5
3668353;"aralejs/aralejs.github.io";"JavaScript";"2012-03-09T07:26:43+00:00";1326;138;8;5;3;5;3;5;2;3;3;10;5;20;6;4;3;1;3;4;5;10;6;4;3;8;5;4
3721579;"triceam/app-UI";"JavaScript";"2012-03-14T19:48:07+00:00";1326;19;0;1;0;1;1;1;1;0;0;0;2;1;0;0;3;1;1;1;0;1;0;1;1;1;0;1
8912617;"Athou/commafeed";"Java";"2013-03-20T19:32:09+00:00";1326;81;3;2;3;3;2;4;2;5;3;3;4;3;1;5;1;1;7;4;2;4;2;2;6;1;6;2
16650937;"expressjs/morgan";"JavaScript";"2014-02-08T19:19:14+00:00";1326;472;9;19;20;21;17;21;12;10;17;11;21;23;19;16;16;14;16;23;27;18;18;19;25;29;12;19
1644480;"jaysalvat/vegas";"JavaScript";"2011-04-21T08:32:02+00:00";1325;140;4;10;7;8;13;8;3;6;3;0;3;5;4;7;4;4;8;7;2;3;7;3;6;3;9;3
1138536;"atomicobject/objection";"Objective-C";"2010-12-04T17:44:37+00:00";1325;187;8;8;10;5;8;3;6;14;7;1;7;6;5;9;4;0;8;6;2;6;8;8;9;17;11;11
4512368;"skulpt/skulpt";"JavaScript";"2012-05-31T20:13:13+00:00";1325;228;7;13;3;9;7;3;5;3;5;8;5;10;17;12;8;4;13;11;15;7;13;10;13;10;10;7
2491877;"evantahler/actionhero";"JavaScript";"2011-09-30T20:20:43+00:00";1324;398;6;8;4;7;8;8;4;8;8;11;9;9;6;7;5;196;28;14;8;6;4;10;8;3;4;9
23304440;"fouber/page-monitor";"JavaScript";"2014-08-25T06:36:58+00:00";1324;138;4;10;5;4;5;7;2;6;10;6;11;6;4;3;1;4;6;7;4;4;7;6;3;5;8;0
657595;"rsms/node-imagemagick";"JavaScript";"2010-05-09T12:52:50+00:00";1324;84;3;3;5;5;2;1;0;3;4;4;5;0;3;3;7;3;4;3;2;3;4;4;1;0;5;7
42172037;"Coding/Coding-iOS";"Objective-C";"2015-09-09T10:29:59+00:00";1323;705;35;17;18;31;26;16;8;14;18;11;18;19;5;14;12;4;12;15;90;60;32;37;24;47;60;62
778834;"Topshelf/Topshelf";"C#";"2010-07-16T13:28:06+00:00";1323;285;16;9;18;4;8;11;12;12;8;9;7;7;13;17;10;8;16;19;7;10;10;16;12;11;9;6
1680336;"madrobby/microjs.com";"JavaScript";"2011-04-29T11:17:41+00:00";1322;147;5;4;3;9;4;10;3;4;3;6;11;8;9;4;5;4;3;4;5;6;6;3;9;8;8;3
10379106;"substack/watchify";"JavaScript";"2013-05-30T08:55:38+00:00";1322;328;22;19;17;18;8;12;11;14;6;16;17;9;13;19;5;7;17;9;15;6;17;11;12;9;9;10
12260522;"VictorBjelkholm/ngProgress";"JavaScript";"2013-08-21T03:44:05+00:00";1322;146;8;5;5;7;3;6;10;4;1;3;5;1;3;5;2;10;8;5;5;4;9;11;5;9;5;7
21303242;"pencilblue/pencilblue";"JavaScript";"2014-06-28T13:28:48+00:00";1322;287;18;19;17;16;12;15;13;9;10;10;13;18;8;4;6;12;14;10;8;10;5;18;4;6;6;6
28548699;"cassidoo/getting-a-gig";"null";"2014-12-27T23:20:32+00:00";1322;533;15;36;22;28;14;7;5;16;13;6;47;10;10;6;11;4;42;84;43;26;33;5;5;27;6;12
260394;"jquery/jquery-color";"JavaScript";"2009-07-25T16:10:40+00:00";1321;103;7;3;1;6;4;4;1;3;2;4;3;7;1;1;6;4;7;8;2;3;4;3;3;3;6;7
694761;"ubuwaits/css3-buttons";"CSS";"2010-05-31T01:16:00+00:00";1321;18;0;2;0;0;2;2;2;0;0;0;0;1;0;2;0;1;2;0;0;0;1;1;1;0;1;0
1101567;"JeffreyZhao/wind";"JavaScript";"2010-11-22T06:13:36+00:00";1321;64;3;3;5;2;3;2;1;2;0;3;2;5;4;2;1;3;4;0;3;2;2;0;3;6;2;1
1303081;"aaronsw/html2text";"Python";"2011-01-28T15:06:09+00:00";1321;143;2;4;6;6;7;3;4;3;4;13;4;6;2;5;7;4;5;5;8;1;5;4;7;7;9;12
14325757;"memononen/nanovg";"C";"2013-11-12T07:45:10+00:00";1321;355;16;13;10;25;11;11;28;8;14;13;22;7;11;14;11;11;15;17;8;11;9;13;12;16;16;13
15039467;"cundong/SmartAppUpdates";"C";"2013-12-09T06:00:07+00:00";1321;553;12;16;13;11;12;8;5;213;19;27;22;12;24;11;3;18;9;8;13;17;14;13;10;23;17;3
15236811;"Raizlabs/RZTransitions";"Objective-C";"2013-12-16T20:47:15+00:00";1321;211;8;12;9;5;5;7;9;8;3;6;6;9;8;3;10;4;8;14;5;16;12;10;7;4;15;8
10443324;"golang/lint";"Go";"2013-06-02T22:45:37+00:00";1320;253;4;8;7;18;6;5;8;6;14;14;12;6;16;9;10;11;12;18;5;13;6;7;6;7;12;13
13445293;"whitesmith/rubycritic";"JavaScript";"2013-10-09T14:58:31+00:00";1320;278;7;12;30;21;22;7;7;5;7;5;11;13;23;16;3;6;11;11;9;10;9;5;4;9;7;8
37535331;"tadast/switching-to-contracting-uk";"null";"2015-06-16T14:29:16+00:00";1320;54;4;3;5;2;1;2;3;3;1;1;3;1;2;0;2;3;3;1;3;0;3;0;4;1;1;2
5135922;"felixge/node-ar-drone";"JavaScript";"2012-07-21T18:50:20+00:00";1320;135;2;4;1;3;3;4;2;3;9;6;5;4;5;6;5;5;2;5;5;2;31;2;6;4;8;3
9750233;"Gallopsled/pwntools";"Python";"2013-04-29T14:43:03+00:00";1319;317;10;15;8;8;14;9;17;4;15;12;9;10;12;4;13;9;13;9;9;20;21;10;19;23;21;3
10125319;"kolyvan/kxmenu";"Objective-C";"2013-05-17T14:41:49+00:00";1319;273;14;11;10;8;11;12;8;13;26;7;7;16;11;4;10;1;9;13;5;14;18;9;8;5;13;10
12044132;"bitcoinbook/bitcoinbook";"Python";"2013-08-11T23:18:28+00:00";1319;277;6;13;8;14;10;12;12;11;9;8;9;13;15;12;8;15;13;8;7;15;11;8;13;12;7;8
13558294;"node-app/Interpreter";"Objective-C";"2013-10-14T10:27:40+00:00";1319;40;5;3;0;0;0;3;4;2;1;3;1;2;1;2;0;3;2;0;0;0;2;3;0;2;1;0
1840036;"skynetservices/skynet";"Go";"2011-06-02T23:56:47+00:00";1319;140;4;7;3;3;8;4;6;9;1;3;3;8;4;5;5;2;9;4;2;3;4;21;8;2;5;7
12188838;"mduvall/grande.js";"JavaScript";"2013-08-18T01:55:28+00:00";1318;19;1;4;1;1;0;1;1;0;0;0;0;0;1;0;1;0;3;1;0;1;0;1;1;0;1;0
25341312;"michelson/Dante";"HTML";"2014-10-17T06:02:14+00:00";1318;97;8;3;11;4;2;5;4;0;6;0;4;1;5;2;2;2;4;3;4;5;5;8;4;0;3;2
8200767;"joeblau/gitignore.io";"JavaScript";"2013-02-14T14:25:36+00:00";1318;205;4;8;11;7;4;4;5;1;5;5;3;18;9;4;7;4;8;6;13;3;5;13;14;13;11;20
42249497;"markdregan/Bayesian-Modelling-in-Python";"Jupyter Notebook";"2015-09-10T14:27:37+00:00";1318;1305;0;13;72;138;857;59;23;19;11;6;3;5;10;8;1;4;6;9;3;2;1;6;9;3;8;29
25268795;"garris/BackstopJS";"JavaScript";"2014-10-15T18:56:07+00:00";1317;569;100;71;39;15;8;28;7;5;10;12;11;8;16;6;10;7;8;36;31;13;8;10;30;38;30;12
31519188;"qw3rtman/gg";"Shell";"2015-03-02T02:05:34+00:00";1317;59;3;1;4;2;1;2;3;1;1;4;3;12;4;5;1;1;2;1;0;1;0;0;1;4;1;1
2022916;"mttkay/ignition";"Java";"2011-07-09T17:15:34+00:00";1317;48;4;4;4;0;2;2;1;1;5;1;1;0;3;2;1;1;2;2;1;1;2;1;0;4;0;3
2237981;"audreyt/ethercalc";"JavaScript";"2011-08-20T06:10:56+00:00";1317;128;6;3;6;4;3;2;4;9;8;4;6;4;8;8;6;9;8;5;2;2;4;1;4;2;3;7
2352744;"Jasig/cas";"Java";"2011-09-09T01:36:42+00:00";1317;413;17;14;13;15;16;12;13;18;12;17;18;17;26;21;15;6;15;16;21;11;16;16;19;18;18;13
3668946;"chandlerprall/Physijs";"JavaScript";"2012-03-09T08:54:38+00:00";1317;160;5;6;5;8;6;8;10;5;3;6;10;7;3;1;4;5;6;1;12;8;6;5;8;3;11;8
8805592;"szimek/signature_pad";"JavaScript";"2013-03-15T17:59:57+00:00";1317;355;11;13;21;12;21;12;17;13;7;5;12;17;10;10;14;21;13;14;18;12;14;12;12;14;12;18
22643555;"maryrosecook/gitlet";"JavaScript";"2014-08-05T13:00:32+00:00";1317;54;0;2;1;5;6;0;0;1;2;2;1;2;1;0;0;1;1;1;3;2;8;2;2;4;4;3
23247808;"otoolep/rqlite";"Go";"2014-08-23T04:31:18+00:00";1317;911;1;4;3;3;1;0;5;7;2;0;2;4;1;4;1;3;4;523;168;32;12;11;3;54;14;49
20951559;"pkluz/PKHUD";"Swift";"2014-06-18T06:20:51+00:00";1316;501;19;14;19;16;11;10;18;19;14;16;12;23;71;18;16;8;11;22;16;24;28;11;20;18;24;23
41380308;"twitter-fabric/velocity-react";"JavaScript";"2015-08-25T18:19:55+00:00";1316;564;43;23;28;33;19;30;18;20;13;14;12;27;17;17;22;18;36;22;20;16;8;21;31;13;14;29
7083261;"facebook/libphenom";"C";"2012-12-09T20:36:04+00:00";1316;108;3;5;3;4;3;2;4;5;6;3;8;8;6;3;5;2;6;5;1;3;2;4;6;4;4;3
141752;"godlygeek/tabular";"VimL";"2009-03-03T06:19:16+00:00";1316;161;1;8;7;12;6;6;7;4;4;7;5;7;8;5;4;7;5;3;7;9;11;5;5;9;6;3
443962;"JeremySkinner/FluentValidation";"C#";"2009-12-20T19:17:03+00:00";1316;388;15;23;16;12;12;16;13;15;10;8;14;11;6;16;20;7;23;20;17;15;18;10;10;18;33;10
2586317;"remy/mit-license";"CSS";"2011-10-16T14:21:34+00:00";1316;182;6;7;2;5;7;5;14;3;7;6;15;10;4;9;9;2;8;3;3;7;13;13;6;10;3;5
2544889;"visionmedia/uikit";"JavaScript";"2011-10-09T22:48:32+00:00";1315;46;1;1;0;0;0;1;1;21;2;1;0;1;1;2;2;0;1;4;2;2;0;2;0;1;0;0
16800723;"a8m/go-lang-cheat-sheet";"null";"2014-02-13T11:24:58+00:00";1315;373;7;23;15;18;15;20;9;13;9;9;15;15;15;12;15;22;11;14;10;16;15;9;19;17;24;6
32155537;"icons8/flat-color-icons";"HTML";"2015-03-13T12:49:48+00:00";1315;143;5;4;4;4;3;3;4;3;7;4;3;6;1;10;16;3;4;7;10;10;3;14;5;1;8;1
20438302;"GoogleChrome/samples";"HTML";"2014-06-03T10:15:52+00:00";1314;366;27;6;5;14;14;10;13;11;9;16;15;19;6;36;21;16;10;7;19;15;20;9;7;10;16;15
21704134;"coreos/flannel";"Go";"2014-07-10T17:45:29+00:00";1314;326;13;11;14;14;13;11;12;16;7;13;9;7;13;15;17;6;11;20;10;7;17;7;10;14;22;17
1937059;"ebidel/filer.js";"JavaScript";"2011-06-22T19:35:18+00:00";1314;50;0;4;4;2;0;1;0;0;1;4;5;3;2;1;1;0;1;1;0;1;4;0;4;2;5;4
15490130;"ejoy/ejoy2d";"C";"2013-12-28T09:24:55+00:00";1314;162;9;9;5;7;8;4;4;5;7;3;9;4;6;5;10;2;9;8;10;4;6;4;8;5;8;3
29096618;"JVillella/JVFloatingDrawer";"Objective-C";"2015-01-11T15:49:36+00:00";1314;121;5;6;6;10;3;6;3;11;4;4;6;1;5;5;4;1;6;3;9;3;1;4;5;3;4;3
886709;"mauricemach/coffeekup";"CoffeeScript";"2010-09-03T21:33:59+00:00";1314;32;3;2;3;1;0;1;0;0;2;1;0;5;2;1;1;0;2;1;0;1;2;0;0;1;1;2
1447039;"symfony/symfony-standard";"PHP";"2011-03-06T17:58:20+00:00";1313;102;5;1;3;4;3;9;3;4;5;6;2;8;5;4;1;3;6;4;3;5;8;0;4;1;3;2
2886401;"jquery-archive/plugins.jquery.com";"JavaScript";"2011-11-30T21:04:08+00:00";1313;15;1;1;0;0;1;0;2;1;0;0;1;1;0;0;0;0;1;0;0;1;0;1;1;2;1;0
43789644;"yuche/vue-strap";"JavaScript";"2015-10-07T01:57:53+00:00";1313;887;32;34;22;23;20;41;39;24;33;46;52;29;40;40;26;12;32;27;28;29;43;42;46;40;40;47
23282991;"NLPchina/elasticsearch-sql";"Java";"2014-08-24T14:26:31+00:00";1313;847;8;10;11;417;74;26;20;17;12;12;15;13;15;14;14;2;19;19;4;13;14;17;18;24;15;24
29417074;"divmain/GitSavvy";"Python";"2015-01-18T05:40:08+00:00";1313;133;25;6;1;3;17;9;2;1;3;2;0;6;4;3;0;4;5;3;1;1;7;4;5;8;7;6
31904268;"phodal/github-roam";"HTML";"2015-03-09T14:50:58+00:00";1313;777;45;15;21;14;21;22;11;33;38;29;15;7;8;9;5;16;18;21;28;19;19;16;138;126;77;6
12731904;"cjlin1/libsvm";"Java";"2013-09-10T14:32:07+00:00";1313;348;19;16;17;10;13;16;9;16;11;4;21;11;13;13;12;6;13;12;11;18;15;17;15;12;18;10
28014525;"Microsoft/bond";"C++";"2014-12-15T01:05:31+00:00";1312;174;8;9;10;5;5;8;3;9;6;3;6;2;12;24;11;4;3;2;1;4;5;6;5;8;6;9
1406596;"jcubic/jquery.terminal";"JavaScript";"2011-02-24T12:58:32+00:00";1311;208;6;7;10;13;11;11;5;6;9;6;7;9;9;6;2;9;8;2;7;4;16;6;5;6;2;26
12849657;"kumailht/responsive-elements";"JavaScript";"2013-09-15T17:48:45+00:00";1311;23;0;2;4;0;0;2;1;1;0;0;0;0;0;0;0;0;1;1;1;2;0;2;1;0;5;0
14899595;"bendytree/Objective-C-RegEx-Categories";"Objective-C";"2013-12-03T16:43:25+00:00";1311;160;9;13;4;7;2;10;9;13;3;6;7;3;6;6;5;1;5;8;4;7;4;7;1;7;7;6
7899791;"guillermooo/Vintageous";"Python";"2013-01-29T19:53:11+00:00";1311;172;8;11;4;8;9;7;0;5;4;2;9;10;7;6;13;10;7;4;8;7;10;7;3;4;4;5
25601850;"klinker24/Talon-for-Twitter";"Java";"2014-10-22T20:06:49+00:00";1310;228;3;5;1;7;5;1;3;4;4;2;2;6;4;6;2;3;5;24;75;26;5;7;7;8;7;6
26058325;"Kintaro/wtftw";"Rust";"2014-11-01T17:54:09+00:00";1310;117;5;6;5;4;6;5;3;5;4;3;4;7;5;3;3;5;6;4;3;2;5;5;3;3;5;8
1618114;"vmg/sundown";"C";"2011-04-15T08:38:13+00:00";1310;109;3;2;5;6;1;1;7;2;1;2;2;4;4;4;6;3;4;7;6;4;3;10;5;7;8;2
1705750;"joelambert/Flux-Slider";"JavaScript";"2011-05-05T10:40:37+00:00";1310;57;4;4;2;4;3;5;1;1;0;1;1;1;1;1;1;1;1;4;2;2;1;1;4;2;6;3
21156216;"lawloretienne/QuickReturn";"Java";"2014-06-24T07:37:51+00:00";1310;165;15;16;7;7;6;7;8;8;4;6;8;9;5;5;1;0;6;4;8;4;6;3;6;8;6;2
24014960;"waynewbishop/SwiftStructures";"Swift";"2014-09-14T06:09:43+00:00";1310;473;28;25;14;14;13;21;30;31;21;11;24;15;8;32;16;15;12;16;18;18;20;4;10;19;22;16
34463892;"KittenYang/KYGooeyMenu";"Objective-C";"2015-04-23T15:13:51+00:00";1309;263;8;8;11;20;19;12;19;12;14;7;11;14;4;5;5;4;13;10;8;8;6;7;6;5;9;18
5722043;"oblac/jodd";"Java";"2012-09-07T20:26:48+00:00";1309;306;6;9;27;15;6;9;10;9;24;9;10;9;7;10;7;7;10;7;5;5;10;44;30;8;7;6
1541369;"ci-bonfire/Bonfire";"PHP";"2011-03-29T13:19:42+00:00";1309;76;2;1;7;5;1;1;2;4;0;3;2;3;2;4;1;5;3;2;2;4;3;1;5;2;4;7
2278307;"flatiron/flatiron";"JavaScript";"2011-08-27T06:46:40+00:00";1309;39;0;1;1;3;1;3;0;7;1;1;3;0;2;1;1;0;3;3;3;1;1;1;0;0;0;2
212873;"philogb/jit";"JavaScript";"2009-05-28T20:29:33+00:00";1309;73;2;4;2;0;2;4;1;5;1;1;4;4;5;4;5;4;4;3;4;2;1;2;4;0;4;1
30050514;"mroth/unindexed";"JavaScript";"2015-01-30T01:33:52+00:00";1308;27;2;2;1;0;1;0;2;1;0;0;0;2;1;0;0;0;0;4;0;4;0;0;1;2;3;1
16772886;"egret-labs/egret-core";"JavaScript";"2014-02-12T16:08:03+00:00";1308;306;7;15;8;9;11;30;14;13;16;8;13;27;13;7;10;2;10;9;9;10;13;8;8;14;11;11
19025014;"mikepenz/AboutLibraries";"Java";"2014-04-22T10:01:06+00:00";1308;427;8;10;3;4;8;8;6;17;5;6;8;17;17;15;3;6;9;23;16;11;13;15;18;148;23;10
24268127;"coreybutler/nvm-windows";"Go";"2014-09-20T16:37:28+00:00";1308;715;15;32;20;28;20;35;30;29;13;17;24;33;28;34;28;17;27;25;37;30;35;34;39;31;26;28
8148516;"adobe-research/theseus";"JavaScript";"2013-02-11T22:41:42+00:00";1308;61;2;6;2;5;3;4;2;1;1;1;0;3;0;0;2;2;4;2;3;3;3;5;0;4;1;2
5840173;"sublimehq/anim_encoder";"Python";"2012-09-17T11:44:04+00:00";1307;85;4;4;4;2;0;0;1;2;1;5;2;3;3;1;10;5;5;2;2;6;10;1;3;4;5;0
32287371;"bevacqua/woofmark";"JavaScript";"2015-03-15T22:27:52+00:00";1307;193;2;6;0;10;29;12;2;9;25;0;4;4;2;13;13;4;6;5;6;6;3;22;0;4;3;3
35450676;"IFTTT/jot";"Objective-C";"2015-05-11T21:19:50+00:00";1307;168;10;14;10;7;7;8;2;6;4;5;11;8;7;9;4;10;10;9;5;3;2;6;2;1;6;2
790019;"openstack/swift";"Python";"2010-07-22T01:50:07+00:00";1307;160;9;6;3;8;9;21;4;8;3;3;6;9;7;7;7;2;3;4;9;1;4;5;9;4;3;6
16653581;"jmcarp/robobrowser";"Python";"2014-02-08T21:29:49+00:00";1307;222;4;7;10;9;4;63;10;5;5;6;8;3;6;11;4;3;9;4;4;6;10;1;7;3;11;9
23063531;"chanjarster/weixin-java-tools";"Java";"2014-08-18T08:11:26+00:00";1307;476;19;22;16;14;26;17;14;13;13;15;14;21;22;7;5;20;28;28;25;33;18;27;21;15;20;3
12414592;"javaee-samples/javaee7-samples";"Java";"2013-08-27T18:47:51+00:00";1307;233;7;11;5;11;8;11;8;11;9;6;11;15;9;7;7;6;12;7;9;8;10;7;9;2;14;13
13073056;"RainLoop/rainloop-webmail";"PHP";"2013-09-24T18:31:24+00:00";1306;252;12;12;8;8;13;16;7;2;8;6;3;8;6;9;5;9;40;15;6;13;5;11;8;9;3;10
36212012;"johnil/VVeboTableViewDemo";"Objective-C";"2015-05-25T05:36:32+00:00";1306;458;12;27;22;24;40;28;13;30;21;20;12;14;10;6;2;9;17;30;24;16;17;19;12;18;15;0
8204343;"ni-c/heimcontrol.js";"JavaScript";"2013-02-14T17:45:53+00:00";1306;107;3;3;3;10;5;7;7;2;6;4;7;2;5;1;3;3;3;1;3;6;4;3;5;4;4;3
21659615;"andreamazz/AMPopTip";"Objective-C";"2014-07-09T16:17:40+00:00";1306;271;13;21;3;9;12;11;4;6;4;3;8;8;20;16;15;7;15;3;8;9;13;15;13;11;15;9
22003158;"qinwf/awesome-R";"R";"2014-07-19T06:02:47+00:00";1306;352;12;13;8;13;8;6;13;9;11;15;12;9;25;15;8;11;15;17;10;14;19;9;20;13;31;16
24063576;"semantic-release/semantic-release";"JavaScript";"2014-09-15T16:18:28+00:00";1306;740;13;13;11;11;16;58;26;81;157;48;38;22;11;20;21;20;21;22;22;22;11;23;14;18;18;3
886774;"rundeck/rundeck";"Groovy";"2010-09-03T22:11:25+00:00";1306;278;18;9;6;6;9;8;13;6;10;5;10;15;10;9;14;7;9;7;14;13;17;15;7;12;13;16
354961;"facebookarchive/connect-js";"JavaScript";"2009-10-30T04:39:33+00:00";1305;4;0;1;0;0;0;0;0;0;0;0;0;0;0;0;1;0;1;0;0;0;0;0;0;1;0;0
612950;"dhotson/springy";"JavaScript";"2010-04-16T02:19:49+00:00";1305;84;3;5;6;4;6;8;3;2;3;0;2;3;4;2;1;3;1;4;2;4;3;1;4;2;2;6
38199786;"EnjoySR/ESJsonFormat-Xcode";"Objective-C";"2015-06-28T13:28:01+00:00";1305;441;12;20;13;16;51;13;25;18;13;13;14;14;29;17;8;4;19;7;19;15;6;18;19;22;17;19
18744882;"lanayotech/vagrant-manager";"Objective-C";"2014-04-14T01:36:21+00:00";1305;204;6;6;8;4;12;5;10;5;6;9;8;14;15;5;6;11;5;10;9;7;15;12;5;4;5;2
21109776;"spotify/docker-gc";"Shell";"2014-06-23T00:52:57+00:00";1305;505;25;12;16;24;20;9;21;19;3;6;12;17;22;20;28;25;23;18;20;17;19;33;20;33;27;16
22345315;"frozenui/frozenui";"HTML";"2014-07-28T14:26:47+00:00";1305;574;24;19;26;11;31;23;24;22;19;17;13;22;20;12;4;25;12;26;76;50;25;18;12;13;27;3
8404193;"btford/angular-socket-io";"JavaScript";"2013-02-25T07:10:31+00:00";1305;209;10;7;7;6;8;9;12;4;5;9;8;8;6;10;8;11;10;17;8;5;9;9;6;9;7;1
3089935;"volojs/volo";"JavaScript";"2012-01-02T20:52:03+00:00";1305;83;7;4;5;7;2;0;2;2;4;2;3;1;1;5;5;2;4;3;7;2;1;3;4;2;2;3
2639672;"dominictarr/JSON.sh";"Shell";"2011-10-24T22:16:53+00:00";1304;194;9;9;10;7;5;1;13;5;12;5;12;6;4;0;6;6;7;2;1;15;29;3;10;5;7;5
278745;"commonsguy/cw-advandroid";"Java";"2009-08-15T16:47:01+00:00";1304;67;3;3;2;2;3;3;5;1;3;3;0;3;5;3;4;1;0;2;5;2;2;2;0;4;4;2
442870;"klazuka/Kal";"Objective-C";"2009-12-19T16:28:14+00:00";1304;23;1;2;2;2;0;0;2;2;2;0;0;2;0;0;2;0;1;0;1;1;1;0;0;0;2;0
788264;"zeromq/pyzmq";"Python";"2010-07-21T07:20:37+00:00";1304;150;7;5;6;7;7;5;3;4;7;5;8;10;7;4;4;3;2;6;6;9;3;4;2;11;3;12
16621454;"pstadler/flightplan";"JavaScript";"2014-02-07T17:09:02+00:00";1304;189;7;7;12;6;7;5;9;6;6;5;7;7;6;7;8;6;12;6;12;9;3;8;9;4;9;6
22077570;"fastred/MotionBlur";"Objective-C";"2014-07-21T19:39:26+00:00";1304;124;7;5;6;6;5;2;6;4;1;3;8;2;5;2;4;7;7;5;17;4;5;2;5;4;1;1
16411534;"telerik/kendo-ui-core";"JavaScript";"2014-01-31T15:21:13+00:00";1303;259;12;18;10;7;16;8;6;12;13;7;5;12;8;14;11;5;9;9;8;6;10;10;8;9;16;10
792833;"Codeux-Software/Textual";"Objective-C";"2010-07-23T07:48:45+00:00";1303;86;4;4;1;4;4;2;5;2;3;5;1;3;4;3;2;6;2;4;7;4;3;4;2;1;3;3
1147463;"rstudio/rstudio";"Java";"2010-12-07T19:10:25+00:00";1303;172;9;11;3;8;6;4;8;4;3;5;3;6;5;4;8;2;7;9;8;9;9;9;9;10;4;9
3106812;"steelThread/redmon";"Ruby";"2012-01-05T00:59:07+00:00";1303;54;4;3;4;2;2;2;3;2;4;3;1;4;2;3;0;1;2;2;1;2;0;2;1;1;1;2
3410070;"numbers/numbers.js";"JavaScript";"2012-02-10T19:04:47+00:00";1303;68;1;3;2;0;2;4;5;2;0;3;3;1;1;3;2;3;1;5;7;3;1;2;8;3;3;0
7936739;"mcharmas/android-parcelable-intellij-plugin";"Java";"2013-01-31T12:54:18+00:00";1303;358;7;13;10;13;13;10;9;8;17;17;37;20;13;13;12;3;19;21;12;15;15;22;8;15;7;9
35170157;"go-bootstrap/go-bootstrap";"Go";"2015-05-06T16:26:17+00:00";1302;155;2;2;2;3;3;3;2;1;1;0;3;31;8;3;2;2;23;12;18;2;4;5;16;3;3;1
32108905;"prikhi/pencil";"JavaScript";"2015-03-12T23:26:58+00:00";1301;560;19;15;17;21;14;13;21;21;15;11;15;22;9;33;19;21;16;17;31;43;48;17;20;20;21;41
43561686;"peerigon/updtr";"JavaScript";"2015-10-02T15:48:28+00:00";1301;1290;0;2;0;1;307;532;93;33;13;39;30;19;14;7;10;11;7;6;60;63;17;9;3;8;3;3
447560;"ddollar/heroku-accounts";"Ruby";"2009-12-23T22:25:38+00:00";1300;37;3;4;3;1;1;1;2;0;1;1;2;1;1;3;0;0;3;0;2;1;1;3;1;0;0;2
948047;"mroderick/PubSubJS";"JavaScript";"2010-09-29T10:28:50+00:00";1300;251;10;11;14;9;6;6;6;5;14;11;17;10;7;11;9;6;6;7;9;11;6;9;9;8;14;20
13484625;"Netflix/dynomite";"C";"2013-10-10T22:36:31+00:00";1300;301;9;9;51;11;14;3;7;8;5;5;3;28;18;14;11;20;7;3;9;16;15;9;6;4;9;7
1542219;"kpdecker/jsdiff";"JavaScript";"2011-03-29T16:25:28+00:00";1300;291;3;12;9;7;13;8;7;14;8;3;8;39;12;7;8;12;14;11;15;12;16;9;8;9;13;14
3862298;"ddopson/underscore-cli";"JavaScript";"2012-03-29T03:31:13+00:00";1300;128;8;6;4;5;5;7;5;2;5;4;11;5;2;3;6;3;4;5;14;3;3;1;2;4;7;4
14280839;"cloudera/oryx";"Java";"2013-11-10T17:42:22+00:00";1299;111;6;5;5;6;5;2;6;6;4;3;1;3;2;6;5;1;8;3;3;5;2;4;3;7;5;5
28904322;"waditu/tushare";"Python";"2015-01-07T07:51:14+00:00";1299;677;21;28;22;29;25;26;22;21;23;25;32;17;20;28;23;8;29;32;27;20;28;38;37;29;38;29
8059275;"csswizardry/csswizardry-grids";"CSS";"2013-02-06T20:23:12+00:00";1299;129;4;2;3;4;3;5;3;4;4;16;15;4;7;4;8;7;10;1;3;3;4;2;4;3;3;3
5206317;"bundestag/gesetze";"null";"2012-07-27T15:43:43+00:00";1298;38;6;3;1;0;0;0;2;0;1;0;1;0;1;2;4;4;4;1;1;2;0;3;0;1;0;1
7386799;"foosel/OctoPrint";"JavaScript";"2012-12-31T12:20:57+00:00";1298;239;9;9;4;8;7;8;6;11;8;11;9;7;10;7;5;13;12;12;11;11;8;11;9;16;15;2
2753802;"jonthornton/jquery-timepicker";"JavaScript";"2011-11-11T04:20:11+00:00";1298;145;5;10;5;8;3;4;4;4;3;3;4;5;8;12;2;5;2;5;4;6;3;9;10;6;10;5
3468618;"ohler55/oj";"C";"2012-02-17T09:30:32+00:00";1298;140;4;4;4;2;7;3;5;7;9;2;6;2;3;8;5;11;4;8;10;5;4;7;2;7;4;7
960600;"senchalabs/jsduck";"Ruby";"2010-10-04T13:40:38+00:00";1298;94;7;3;5;4;1;2;5;1;4;4;3;7;5;4;4;5;3;3;5;6;2;6;3;1;1;0
26047095;"baoyongzhang/android-PullRefreshLayout";"Java";"2014-11-01T09:50:10+00:00";1298;333;10;12;13;16;14;13;12;17;15;11;20;10;9;9;4;7;14;11;9;18;22;15;14;14;11;13
144937;"cldwalker/hirb";"Ruby";"2009-03-07T01:13:19+00:00";1297;86;3;4;3;1;5;5;1;4;5;4;4;1;4;6;5;1;3;2;0;2;4;4;4;3;2;6
1761717;"RailsApps/rails_apps_composer";"Ruby";"2011-05-17T16:55:05+00:00";1296;63;1;3;2;2;2;0;1;2;2;1;2;4;2;0;5;1;8;4;5;1;2;5;2;5;0;1
2401243;"facelessuser/BracketHighlighter";"Python";"2011-09-16T18:51:35+00:00";1296;121;0;5;6;2;2;2;1;10;6;2;3;6;6;4;3;4;5;5;6;10;4;3;6;6;8;6
21786710;"widuu/chinese_docker";"null";"2014-07-13T09:09:39+00:00";1296;233;9;15;7;11;8;14;10;3;12;12;9;9;7;3;4;5;5;8;17;10;7;10;10;6;11;11
25889802;"arrayfire/arrayfire";"C++";"2014-10-28T20:58:33+00:00";1296;182;7;4;6;12;7;6;13;16;7;5;11;6;5;2;2;1;5;7;5;9;7;7;4;10;6;12
14054357;"LiranCohen/stickUp";"JavaScript";"2013-11-01T21:14:03+00:00";1296;108;9;4;6;3;5;5;5;2;3;0;5;5;4;4;0;3;4;6;5;3;8;8;4;2;2;3
14198538;"njdehoog/NHBalancedFlowLayout";"Objective-C";"2013-11-07T08:38:29+00:00";1296;97;5;5;3;1;4;8;4;6;3;5;2;3;3;7;2;2;4;5;4;3;3;2;4;1;6;2
11685479;"dz0ny/leapcast";"Python";"2013-07-26T12:43:33+00:00";1295;136;4;8;4;4;2;2;5;5;3;10;8;3;5;4;6;5;6;2;5;6;5;10;5;4;5;10
1590986;"theturtle32/WebSocket-Node";"JavaScript";"2011-04-09T10:19:30+00:00";1295;195;10;8;9;7;10;10;8;6;2;6;8;3;6;6;8;4;7;12;8;9;8;5;9;9;6;11
44859736;"zpz1237/NirZhihuDaily2.0";"Objective-C";"2015-10-24T09:21:04+00:00";1294;1043;446;81;31;33;16;46;52;75;51;17;22;24;18;13;7;9;10;25;10;11;10;9;6;7;5;9
391092;"simpligility/maven-android-sdk-deployer";"Shell";"2009-12-01T04:12:38+00:00";1294;79;2;8;3;1;2;3;0;3;6;2;2;2;2;3;1;3;2;3;4;4;3;4;4;2;5;5
7391261;"trustedsec/social-engineer-toolkit";"Python";"2012-12-31T22:01:33+00:00";1294;365;11;11;12;30;15;11;9;15;11;7;8;9;10;15;13;24;53;15;8;6;13;6;12;13;9;19
4357713;"twitter/activerecord-reputation-system";"Ruby";"2012-05-17T11:43:53+00:00";1293;67;3;3;2;1;9;5;2;4;1;1;4;4;3;1;0;4;2;1;1;3;2;5;1;2;2;1
17748183;"StackExchange/StackExchange.Redis";"C#";"2014-03-14T14:09:26+00:00";1293;404;11;11;13;20;10;11;7;14;9;10;10;11;11;7;10;9;46;26;30;30;24;18;11;15;17;13
24701271;"machinezone/tcpkali";"C";"2014-10-02T00:57:04+00:00";1292;801;4;8;3;2;5;7;10;2;5;0;4;3;3;3;0;0;9;8;6;553;121;15;8;9;4;9
484788;"z3t0/Arduino-IRremote";"C++";"2010-01-23T04:37:22+00:00";1292;226;5;14;7;9;6;10;10;9;9;14;7;11;9;14;4;12;14;5;9;11;5;7;5;3;10;7
2443236;"Kozea/pygal";"Python";"2011-09-23T10:17:50+00:00";1292;144;11;9;8;4;4;4;7;4;5;7;6;2;3;6;3;0;3;5;6;3;12;5;8;9;5;5
3100209;"schteppe/cannon.js";"JavaScript";"2012-01-04T06:46:35+00:00";1292;230;6;12;7;8;16;6;8;8;3;7;50;14;8;5;2;8;6;2;9;5;10;7;4;5;8;6
3408646;"suan/vim-instant-markdown";"VimL";"2012-02-10T16:13:25+00:00";1290;186;8;10;12;9;5;7;1;7;6;4;7;9;4;9;5;4;7;20;11;8;5;5;6;6;7;4
3995231;"vicpenap/PrettyKit";"Objective-C";"2012-04-11T15:54:49+00:00";1290;14;0;2;0;1;1;1;0;1;0;0;1;1;0;1;1;0;0;0;0;1;0;0;2;0;0;1
4095808;"Hexxeh/rpi-update";"Shell";"2012-04-21T12:02:33+00:00";1290;135;7;3;6;5;2;7;2;4;8;4;7;3;4;3;4;4;5;6;7;5;4;3;9;7;8;8
11205780;"motdotla/dotenv";"JavaScript";"2013-07-05T18:25:05+00:00";1290;600;22;30;24;24;19;17;17;25;19;18;28;18;13;27;26;31;22;21;22;26;30;17;26;26;30;22
25586782;"lastpass/lastpass-cli";"C";"2014-10-22T14:46:14+00:00";1290;143;7;11;10;9;6;3;4;2;3;3;9;4;7;3;2;7;8;2;4;8;10;7;4;1;6;3
29103466;"amoffat/snake";"Python";"2015-01-11T19:42:17+00:00";1289;82;1;2;0;0;1;0;0;0;2;8;21;12;8;6;4;7;2;1;2;1;0;0;1;2;1;0
44227943;"whackashoe/antimoderate";"JavaScript";"2015-10-14T06:18:13+00:00";1289;1288;0;108;274;171;127;227;67;47;38;20;16;10;15;20;25;13;16;8;5;7;5;5;7;22;23;12
4799391;"Y-Vladimir/SmartDeblur";"C++";"2012-06-26T19:12:57+00:00";1289;106;11;3;2;2;6;3;4;7;0;1;5;2;2;13;5;3;1;7;4;2;1;6;2;3;5;6
27729926;"grpc/grpc-java";"Java";"2014-12-08T19:00:00+00:00";1287;346;11;11;14;12;5;6;13;4;9;25;24;15;13;20;8;12;15;22;10;12;17;18;10;25;14;1
33992719;"nathco/Office-Code-Pro";"null";"2015-04-15T12:35:23+00:00";1287;179;9;7;4;7;7;4;3;4;4;3;6;9;6;2;4;13;2;7;10;25;22;4;6;5;1;5
3626679;"MongoEngine/mongoengine";"Python";"2012-03-05T12:10:20+00:00";1286;183;13;5;6;9;9;6;2;7;6;10;7;13;5;6;3;3;9;8;9;6;10;11;6;2;11;1
3760052;"nicinabox/superslides";"JavaScript";"2012-03-19T02:43:28+00:00";1286;94;1;3;4;2;1;2;5;1;1;4;4;3;8;6;3;2;6;4;1;5;5;7;5;6;3;2
11545928;"nodejs/nan";"C++";"2013-07-20T11:12:03+00:00";1286;321;13;18;10;16;7;12;10;8;4;7;15;19;20;11;12;8;10;9;13;10;15;19;13;14;12;16
1133747;"twitter-archive/twitter-text-js";"null";"2010-12-03T00:11:20+00:00";1285;9;0;4;0;1;1;0;0;0;0;2;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0
4388492;"harthur/kittydar";"JavaScript";"2012-05-21T00:20:27+00:00";1284;68;4;3;1;2;3;3;4;1;1;6;5;1;2;2;5;2;0;0;3;5;3;3;0;2;6;1
9185758;"ecomfe/zrender";"JavaScript";"2013-04-03T03:16:52+00:00";1284;290;9;9;12;8;16;15;13;10;10;9;12;23;16;6;9;2;6;14;14;13;12;11;12;6;12;11
10298623;"M66B/XPrivacy";"Java";"2013-05-26T14:08:37+00:00";1284;195;7;8;9;10;5;10;6;5;6;6;13;11;11;4;5;3;6;15;7;5;6;8;9;7;2;11
2629978;"chewiebug/GCViewer";"Java";"2011-10-23T09:01:04+00:00";1284;206;4;10;11;13;9;9;4;7;6;7;11;10;7;8;3;6;6;21;7;8;10;6;12;3;3;5
20206631;"antiboredom/videogrep";"Python";"2014-05-27T04:11:50+00:00";1282;92;2;1;3;3;7;1;4;1;6;7;3;3;10;5;6;5;4;3;3;1;2;0;2;4;3;3
23138984;"carllerche/mio";"Rust";"2014-08-20T06:52:12+00:00";1282;449;10;9;14;14;7;41;18;8;19;21;17;14;16;14;15;12;14;20;16;20;25;25;18;19;18;25
29702213;"artsy/eigen";"Objective-C";"2015-01-22T21:52:39+00:00";1282;288;12;10;11;13;16;14;7;9;4;5;10;6;9;10;13;10;10;12;23;19;11;7;12;13;7;15
31734644;"Quinny898/PersistentSearch";"Java";"2015-03-05T20:27:33+00:00";1282;293;14;16;11;8;17;14;17;12;6;9;15;10;11;12;9;6;6;12;8;8;14;14;9;13;13;9
40217904;"SirCmpwn/sway";"C";"2015-08-05T01:31:45+00:00";1282;731;8;17;27;21;20;15;23;39;28;24;9;18;19;16;18;14;17;10;164;28;19;70;40;16;22;29
43623432;"qw3rtman/git-fire";"Shell";"2015-10-04T03:15:37+00:00";1282;227;18;10;6;6;15;19;8;4;4;4;5;7;3;2;4;23;2;15;2;5;24;10;5;8;9;9
939653;"davist11/jQuery-One-Page-Nav";"HTML";"2010-09-26T03:31:51+00:00";1281;104;4;9;4;5;7;7;4;6;2;5;2;6;3;1;4;2;3;3;1;3;6;3;2;4;4;4
40007772;"coolnameismy/BabyBluetooth";"Objective-C";"2015-07-31T13:57:36+00:00";1281;910;25;59;31;32;28;45;33;19;77;34;39;38;26;21;12;8;74;44;39;32;33;37;28;23;37;36
6198326;"Suor/funcy";"Python";"2012-10-13T00:44:57+00:00";1281;90;5;6;4;5;4;8;1;2;0;4;4;1;4;3;1;1;1;7;8;2;2;3;5;1;3;5
8159609;"Leimi/drawingboard.js";"JavaScript";"2013-02-12T13:56:33+00:00";1280;76;0;1;2;1;2;1;1;3;0;1;2;6;3;2;3;0;11;3;2;2;13;2;2;4;6;3
914796;"lxn/walk";"Go";"2010-09-16T08:11:49+00:00";1279;243;20;12;11;12;10;9;7;6;9;9;9;9;8;11;11;5;9;8;3;6;9;7;10;8;15;10
14949479;"shu223/PulsingHalo";"Objective-C";"2013-12-05T09:38:23+00:00";1279;262;9;17;9;9;12;15;10;7;6;6;8;11;10;7;10;4;8;9;12;16;15;10;8;10;18;6
21266028;"romainguy/google-io-2014";"Java";"2014-06-27T06:18:28+00:00";1278;89;5;2;2;2;4;10;3;3;2;2;3;3;1;3;3;0;4;2;9;0;3;4;6;6;5;2
30326497;"ZieIony/Carbon";"Java";"2015-02-04T23:11:18+00:00";1278;302;11;12;13;9;13;8;9;17;14;8;15;16;14;9;9;6;12;11;10;12;11;7;18;20;9;9
9505974;"angular/angular.dart";"Dart";"2013-04-17T19:42:42+00:00";1277;41;1;5;1;1;1;1;4;4;2;1;1;0;3;2;1;1;0;2;2;3;2;2;0;0;1;0
3681392;"mossmann/hackrf";"KiCad";"2012-03-10T18:31:42+00:00";1277;189;8;4;6;11;12;8;4;5;9;2;7;7;12;4;8;4;6;8;4;8;11;11;7;8;9;6
41870517;"facebook/FBSimulatorControl";"Objective-C";"2015-09-03T16:25:17+00:00";1276;220;10;4;12;18;11;6;12;8;3;10;15;7;4;9;7;5;6;7;10;4;7;4;4;12;17;8
14735429;"aquynh/capstone";"C++";"2013-11-27T02:32:11+00:00";1276;352;8;14;11;11;7;11;10;13;8;15;28;5;15;15;17;15;14;13;11;11;17;17;13;22;17;14
24073130;"optimizely/nuclear-js";"JavaScript";"2014-09-15T20:42:54+00:00";1276;350;16;29;14;14;12;22;9;15;14;12;14;9;18;13;17;14;17;19;12;10;6;8;10;9;7;10
53374;"kpumuk/meta-tags";"Ruby";"2008-09-17T01:41:59+00:00";1276;165;12;6;8;4;8;6;9;4;1;5;6;4;9;5;8;4;12;7;4;7;8;4;6;5;6;7
507414;"flatiron/cradle";"JavaScript";"2010-02-08T07:07:35+00:00";1276;77;4;2;3;3;3;3;2;3;4;2;3;5;4;4;3;5;2;5;3;1;2;5;1;2;2;1
7587038;"alibaba/canal";"Java";"2013-01-13T10:59:52+00:00";1276;464;19;10;14;19;9;21;11;12;14;16;32;32;15;13;11;2;15;15;21;22;16;30;23;25;21;26
1032;"churchio/onebody";"Ruby";"2008-02-23T15:53:26+00:00";1275;59;4;3;4;1;2;2;2;2;1;1;3;5;0;5;0;4;2;3;0;2;1;2;3;4;1;2
946824;"bitly/data_hacks";"Python";"2010-09-28T22:09:22+00:00";1275;197;6;3;2;5;3;3;6;4;6;6;6;3;3;7;4;5;5;6;2;5;2;3;3;4;3;92
10632915;"rnystrom/RNGridMenu";"Objective-C";"2013-06-11T23:19:06+00:00";1275;111;4;9;8;9;1;5;6;6;3;9;0;4;5;4;1;2;3;6;4;4;3;3;3;2;4;3
11558916;"ata4/disunity";"Java";"2013-07-21T08:09:15+00:00";1275;281;10;15;11;11;16;10;10;8;7;6;9;11;16;15;21;7;12;11;5;7;6;15;8;13;10;11
18286232;"GitbookIO/javascript";"null";"2014-03-31T08:15:44+00:00";1275;107;2;3;1;7;4;3;4;3;4;5;2;6;5;5;1;6;7;6;4;2;6;6;4;5;5;1
18651281;"gocircuit/circuit";"Go";"2014-04-10T20:46:06+00:00";1274;143;2;8;5;4;3;3;5;4;9;9;5;8;4;6;7;3;7;10;2;4;7;5;7;3;9;4
40087979;"poolqf/FillableLoaders";"Swift";"2015-08-02T18:01:17+00:00";1274;354;13;11;25;12;15;8;4;6;11;7;4;11;14;11;6;32;44;21;10;12;23;4;13;13;13;11
7070571;"Ranks/emojify.js";"CSS";"2012-12-08T18:22:38+00:00";1274;259;12;8;11;10;9;8;8;21;8;14;11;13;5;14;9;7;7;5;4;10;11;14;11;7;7;15
202299;"atebits/SimFinger";"Objective-C";"2009-05-16T02:07:23+00:00";1274;19;2;3;0;0;1;0;1;1;0;0;0;1;0;1;1;0;0;1;1;1;0;0;1;1;1;2
776621;"BYVoid/OpenCC";"C++";"2010-07-15T13:02:03+00:00";1273;275;5;13;5;16;9;10;15;10;11;10;13;20;10;15;8;6;10;7;10;11;10;16;5;8;14;8
807517;"globalize/globalize";"Ruby";"2010-07-30T14:30:27+00:00";1273;136;5;6;4;3;7;4;11;4;3;3;4;4;8;2;4;1;7;12;12;5;3;8;2;5;5;4
20306754;"MrRio/vtop";"JavaScript";"2014-05-29T20:03:36+00:00";1273;319;10;9;5;3;9;5;8;3;3;4;3;10;5;53;8;92;14;4;3;8;4;23;7;9;11;6
2094490;"bgrins/spectrum";"JavaScript";"2011-07-23T20:39:28+00:00";1273;185;11;10;10;9;4;8;4;4;4;5;5;6;7;7;4;3;12;6;11;10;2;11;9;8;8;7
5241312;"halide/Halide";"C++";"2012-07-31T04:05:25+00:00";1273;189;6;5;12;22;8;6;4;4;6;6;5;4;3;6;2;2;9;5;7;5;10;10;13;6;5;18
7010724;"dianping/cat";"JavaScript";"2012-12-05T02:31:48+00:00";1273;569;12;12;13;16;14;41;15;10;15;19;22;23;18;10;12;3;18;24;19;15;73;55;19;28;26;37
22277409;"cwRichardKim/RKSwipeBetweenViewControllers";"Objective-C";"2014-07-26T03:15:33+00:00";1272;301;17;15;9;23;8;4;9;8;7;7;10;10;12;9;8;3;7;7;14;19;14;24;15;18;8;16
31912224;"apprenticeharper/DeDRM_tools";"Python";"2015-03-09T17:21:32+00:00";1272;593;13;18;14;13;21;14;20;22;33;32;24;35;28;19;27;22;27;30;24;20;52;21;21;20;19;4
4267150;"impressivewebs/HTML9-Responsive-Boilerstrap-js";"null";"2012-05-09T01:09:33+00:00";1271;66;1;1;0;2;1;6;3;0;0;2;1;2;2;1;3;0;8;3;0;2;21;2;1;2;1;1
11206358;"nytlabs/streamtools";"Go";"2013-07-05T18:58:45+00:00";1271;35;5;2;3;1;1;0;1;3;2;2;0;0;1;1;1;1;3;1;1;2;1;2;0;0;0;1
8933498;"ampache/ampache";"PHP";"2013-03-21T16:42:53+00:00";1270;293;7;7;46;9;5;4;6;67;17;10;4;7;13;15;8;9;6;4;4;8;6;6;8;5;6;6
31341340;"kern/filepizza";"JavaScript";"2015-02-25T23:29:26+00:00";1270;259;13;3;4;12;7;7;11;14;5;3;5;8;6;9;4;1;10;38;24;8;5;6;9;33;7;7
35685034;"oblador/react-native-vector-icons";"JavaScript";"2015-05-15T16:38:57+00:00";1270;1010;13;17;17;22;27;24;16;17;21;31;31;32;36;58;28;34;65;62;54;67;54;39;65;59;62;59
3545128;"mmattozzi/cocoa-rest-client";"Objective-C";"2012-02-25T15:01:55+00:00";1270;221;17;7;7;12;8;14;6;7;5;1;11;7;11;5;13;7;10;9;10;13;6;4;7;10;9;5
2966168;"rashidkpc/kibana2";"JavaScript";"2011-12-12T17:56:01+00:00";1269;3;1;0;0;0;0;0;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;0
3287301;"llvm-mirror/llvm";"C++";"2012-01-27T23:49:56+00:00";1269;320;13;9;21;14;7;20;18;18;10;20;11;11;10;11;7;9;9;9;10;9;18;11;16;13;8;8
5418256;"hybridgroup/artoo";"Ruby";"2012-08-14T20:31:07+00:00";1269;118;7;4;6;3;6;2;11;5;3;5;7;8;2;1;2;4;2;6;11;5;7;6;1;2;1;1
5704869;"edn-format/edn";"null";"2012-09-06T16:09:46+00:00";1269;140;5;9;2;6;5;4;3;5;8;3;8;6;3;3;5;3;9;7;6;6;8;7;4;5;8;2
11358922;"mbenford/ngTagsInput";"JavaScript";"2013-07-12T02:52:34+00:00";1269;254;9;17;12;10;10;6;12;11;5;9;8;9;13;19;11;10;6;5;14;11;8;8;3;11;7;10
372315;"notnoop/java-apns";"Java";"2009-11-14T00:52:39+00:00";1269;169;5;12;5;2;6;9;6;11;10;7;3;5;5;7;3;9;6;7;8;6;5;10;6;6;3;7
30051348;"Microsoft/TouchDevelop";"TypeScript";"2015-01-30T01:59:33+00:00";1269;138;8;3;10;20;5;6;9;5;2;3;4;9;6;7;5;2;2;4;5;2;2;3;6;3;5;2
18048171;"mdo/wtf-html-css";"CSS";"2014-03-24T01:19:21+00:00";1269;125;2;6;5;5;4;3;7;3;1;2;2;7;4;11;3;3;28;5;4;5;4;4;3;0;3;1
43459513;"Microsoft/code-push";"TypeScript";"2015-09-30T21:12:55+00:00";1269;988;60;188;30;18;31;14;15;27;10;5;10;81;69;40;16;25;20;43;45;35;24;42;27;26;51;36
42882329;"n1nj4sec/pupy";"Python";"2015-09-21T17:30:53+00:00";1268;400;18;11;9;2;14;9;47;16;25;36;22;24;22;12;8;10;11;10;25;11;15;7;5;7;23;1
2495911;"JamieAppleseed/selectToAutocomplete";"JavaScript";"2011-10-01T18:11:42+00:00";1268;53;5;4;2;0;1;2;1;0;0;0;2;4;2;2;3;4;4;1;3;1;1;4;1;3;1;2
8134918;"laher/goxc";"Go";"2013-02-11T08:49:53+00:00";1268;163;5;8;6;15;15;5;3;2;5;14;6;7;3;6;4;10;8;8;4;1;3;2;7;2;14;0
1780853;"benjaminoakes/maid";"Ruby";"2011-05-21T15:35:43+00:00";1267;107;6;6;2;6;2;4;6;2;4;0;4;2;6;0;5;2;3;4;4;4;11;7;7;2;1;7
11869638;"gottfrois/dashing-rails";"Ruby";"2013-08-03T21:12:45+00:00";1267;99;2;6;6;4;4;13;4;1;1;1;6;5;2;2;5;3;3;5;3;1;2;5;3;7;2;3
21506502;"Ereza/CustomActivityOnCrash";"Java";"2014-07-04T19:46:21+00:00";1267;305;15;8;5;18;10;10;8;15;15;11;13;12;5;16;7;5;12;7;7;9;8;22;20;27;8;12
648332;"assimp/assimp";"C++";"2010-05-05T12:53:45+00:00";1267;353;3;12;5;12;12;6;5;12;12;11;15;15;14;18;18;28;27;12;17;19;6;13;17;13;14;17
686537;"node-xmpp/node-xmpp";"JavaScript";"2010-05-26T02:47:19+00:00";1267;58;0;3;2;3;1;1;4;2;3;1;1;1;1;3;6;0;2;1;1;6;3;1;4;2;2;4
2642653;"Apipie/apipie-rails";"Ruby";"2011-10-25T10:31:02+00:00";1266;196;8;11;5;6;8;8;9;4;4;4;7;5;2;11;8;3;3;8;6;5;6;10;9;25;13;8
7170058;"flyway/flyway";"Java";"2012-12-14T18:43:22+00:00";1266;277;8;13;12;10;4;6;10;9;5;11;8;12;11;10;13;10;9;5;21;11;17;10;11;17;15;9
10371103;"caouecs/Laravel-lang";"PHP";"2013-05-29T22:56:40+00:00";1266;354;10;16;9;11;10;18;9;16;11;7;13;19;7;11;20;7;15;8;13;12;18;11;27;15;18;23
12756035;"drewmccormack/ensembles";"Objective-C";"2013-09-11T12:41:20+00:00";1266;63;3;4;5;4;2;1;1;1;1;2;1;8;2;1;0;1;4;4;2;0;3;3;1;2;5;2
15297233;"jlord/git-it";"HTML";"2013-12-18T23:50:01+00:00";1266;272;14;15;10;19;7;11;10;8;11;5;6;6;4;9;4;13;16;13;17;15;10;9;6;11;11;12
26742634;"auchenberg/chrome-devtools-app";"JavaScript";"2014-11-17T06:06:51+00:00";1266;133;3;2;7;4;4;4;4;1;3;5;7;4;5;2;4;7;5;3;17;17;7;3;3;9;3;0
27350433;"phusion/traveling-ruby";"Shell";"2014-11-30T21:19:30+00:00";1265;234;5;12;38;11;13;12;9;4;2;3;7;10;4;10;3;14;10;7;13;5;5;10;8;6;6;7
227707;"silexphp/Pimple";"PHP";"2009-06-15T15:57:01+00:00";1265;133;5;8;4;3;6;8;4;2;4;7;5;5;5;5;2;8;5;8;3;3;3;8;9;8;5;0
250217;"capttaco/Briefs";"Objective-C";"2009-07-13T18:40:48+00:00";1264;6;2;0;0;0;0;0;0;0;0;0;0;0;1;1;0;0;0;1;0;0;0;0;0;1;0;0
40781628;"wooorm/alex";"JavaScript";"2015-08-15T19:53:54+00:00";1264;599;3;11;21;6;2;36;5;7;9;42;47;26;18;21;22;12;27;10;14;15;29;138;30;14;20;14
3923689;"bitly/go-simplejson";"Go";"2012-04-03T23:08:44+00:00";1264;234;13;12;7;7;14;6;13;13;7;6;3;12;10;6;5;7;17;11;7;8;8;9;12;6;7;8
24953080;"google/google-authenticator";"Java";"2014-10-08T17:54:27+00:00";1264;474;22;19;15;19;11;18;20;9;17;16;23;15;11;22;30;22;21;17;28;20;18;7;17;16;21;20
7527552;"MailCore/mailcore2";"C++";"2013-01-09T19:35:49+00:00";1264;185;7;5;8;4;5;8;35;5;8;3;3;6;7;5;4;4;4;6;4;12;16;3;3;7;5;8
8830163;"clu3/bootstro.js";"JavaScript";"2013-03-17T05:00:56+00:00";1264;58;1;4;1;2;2;1;3;2;1;3;4;1;2;1;2;1;2;2;4;2;1;2;5;4;4;1
5793738;"Activiti/Activiti";"Java";"2012-09-13T11:34:43+00:00";1263;282;13;8;9;13;13;10;8;18;7;10;15;4;15;15;5;3;10;12;12;14;12;8;16;14;8;10
30822337;"WenchaoD/FSCalendar";"Objective-C";"2015-02-15T08:43:09+00:00";1263;719;13;19;15;18;19;15;8;17;18;10;12;16;16;22;93;80;80;23;36;27;22;20;15;18;20;67
12843155;"pmwkaa/sophia";"C";"2013-09-15T09:20:39+00:00";1263;187;3;4;3;4;4;4;4;9;10;11;4;11;21;31;2;5;13;5;4;5;7;7;4;6;5;1
9606326;"Idered/Editr.js";"JavaScript";"2013-04-22T18:51:27+00:00";1262;30;1;1;3;0;0;1;1;2;1;0;0;3;3;1;0;1;2;3;2;1;0;0;1;1;2;0
109788;"cgrand/enlive";"Clojure";"2009-01-18T12:12:35+00:00";1262;144;2;4;23;5;9;8;7;6;8;1;2;9;5;6;6;2;3;4;3;7;2;5;5;7;4;1
627504;"eishay/jvm-serializers";"Java";"2010-04-25T03:12:00+00:00";1262;203;10;7;9;10;13;5;9;5;12;8;5;5;6;15;7;3;5;6;4;8;7;4;10;13;10;7
1269231;"schacon/git-scribe";"XSLT";"2011-01-19T00:20:52+00:00";1262;50;1;3;0;2;1;0;0;0;3;3;3;1;2;1;1;2;1;1;1;0;4;1;0;13;3;3
2502638;"rakshasa/rtorrent";"C++";"2011-10-03T04:07:26+00:00";1262;235;13;9;5;12;9;14;7;11;13;11;8;8;9;6;8;5;6;5;13;9;12;10;15;5;7;5
29401081;"lsjwzh/RecyclerViewPager";"Java";"2015-01-17T18:30:34+00:00";1262;615;30;31;18;20;19;14;24;28;33;16;30;16;16;16;7;7;19;25;28;32;35;35;28;33;35;20
10854028;"elastic/elasticsearch-js";"JavaScript";"2013-06-21T22:27:36+00:00";1261;317;12;10;4;7;14;10;10;11;10;4;18;12;11;16;20;6;15;10;13;18;15;15;10;18;13;15
11591855;"aldeed/meteor-autoform";"JavaScript";"2013-07-22T20:36:29+00:00";1261;256;11;10;12;9;11;14;8;7;9;13;9;3;17;10;5;10;16;7;11;9;14;7;4;11;10;9
37695341;"samccone/drool";"JavaScript";"2015-06-19T01:40:39+00:00";1261;357;43;39;29;33;18;10;34;5;1;16;7;7;10;20;17;13;5;5;4;7;6;8;6;2;6;6
41167393;"icepy/Front-End-Develop-Guide";"Swift";"2015-08-21T17:00:47+00:00";1260;576;12;10;4;14;10;11;7;47;19;9;8;46;11;19;8;5;12;10;108;20;16;34;19;52;46;19
7672099;"square/assertj-android";"Java";"2013-01-17T18:51:30+00:00";1260;201;3;8;9;7;7;5;11;8;6;5;6;7;7;10;2;4;7;7;8;7;9;14;16;6;14;8
310296;"pornel/pngquant";"C";"2009-09-17T22:42:12+00:00";1260;230;4;9;7;3;6;2;7;9;9;18;14;11;13;13;5;6;5;12;7;18;10;11;8;6;12;5
1304738;"github/dmca";"null";"2011-01-28T23:58:38+00:00";1260;113;3;6;3;6;7;1;5;2;3;1;2;6;1;1;5;6;8;11;3;1;13;7;3;3;2;4
11693709;"cuberite/cuberite";"C++";"2013-07-26T19:56:59+00:00";1260;534;2;5;2;161;30;12;24;34;13;8;13;20;20;17;34;9;15;15;19;6;22;13;13;7;10;10
15994863;"TargetProcess/tauCharts";"JavaScript";"2014-01-17T09:03:30+00:00";1260;224;3;5;0;4;1;2;37;68;9;3;2;8;10;11;5;1;9;9;5;8;3;5;5;3;3;5
20826807;"garris/TremulaJS";"JavaScript";"2014-06-14T06:44:46+00:00";1260;108;1;5;14;5;4;23;10;8;2;5;5;2;0;0;4;0;4;4;2;1;0;1;3;0;4;1
23524300;"siyamed/android-shape-imageview";"Java";"2014-08-31T22:18:23+00:00";1260;371;10;11;11;19;13;15;5;15;11;11;7;19;16;18;11;7;12;8;15;14;20;16;21;24;19;23
23612336;"marvelapp/FancyTabBar";"Objective-C";"2014-09-03T08:21:54+00:00";1260;182;10;9;8;7;11;8;8;5;9;9;8;6;5;9;5;3;3;1;11;10;7;5;4;10;4;7
1912076;"BrightcoveOS/Diamond";"Python";"2011-06-17T16:35:15+00:00";1260;38;4;5;3;2;4;7;0;0;0;0;0;1;0;1;0;0;0;2;3;3;1;0;0;0;2;0
1567541;"DanielWaterworth/Raphters";"C";"2011-04-04T15:19:39+00:00";1259;27;2;2;1;0;2;3;1;0;0;2;2;1;1;2;0;0;1;0;1;1;1;2;2;0;0;0
5645971;"chukong/quick-cocos2d-x";"C++";"2012-09-02T05:25:04+00:00";1259;103;8;8;1;5;5;5;3;3;8;1;2;6;2;0;4;3;3;3;6;7;3;7;2;4;2;2
30167459;"maruel/panicparse";"Go";"2015-02-02T02:14:41+00:00";1259;1077;2;2;5;817;119;26;12;10;4;5;9;2;6;3;8;4;16;3;8;3;2;2;6;2;1;0
566426;"kakserpom/phpdaemon";"PHP";"2010-03-17T10:48:21+00:00";1259;98;6;4;7;1;5;7;1;4;3;1;1;4;9;2;4;3;7;3;6;2;7;4;1;2;2;2
14907562;"andreaferretti/paths-js";"JavaScript";"2013-12-03T22:21:48+00:00";1259;97;9;6;2;3;4;10;5;2;1;2;6;6;3;2;4;5;5;0;3;3;2;2;4;2;2;4
2554914;"jamztang/JTRevealSidebarDemo";"Objective-C";"2011-10-11T12:04:28+00:00";1258;20;1;4;0;0;0;3;0;1;0;1;1;0;1;0;0;0;0;0;1;1;1;2;0;2;0;1
3739369;"arc90/git-sweep";"Python";"2012-03-16T13:58:07+00:00";1258;146;6;5;5;3;2;12;7;10;4;3;2;4;2;4;2;1;12;10;8;3;16;9;8;2;2;4
168674;"erica/uidevice-extension";"Objective-C";"2009-04-05T16:48:11+00:00";1258;118;3;4;3;2;2;7;7;5;4;3;3;7;3;2;2;1;6;3;4;5;5;9;6;9;8;5
18427187;"shadowsocks/shadowsocks-qt5";"C++";"2014-04-04T04:15:50+00:00";1258;579;17;20;21;23;25;19;22;13;21;23;17;21;21;20;20;14;12;19;25;22;29;26;26;36;34;33
38608658;"shinobicontrols/iOS9-day-by-day";"Swift";"2015-07-06T09:08:57+00:00";1258;329;22;18;14;17;19;9;8;9;10;17;21;23;19;10;1;25;10;15;9;7;12;4;7;8;15;0
25647979;"romashamin/Size-Marks-PS";"JavaScript";"2014-10-23T16:56:36+00:00";1257;146;3;6;3;14;5;9;6;2;3;0;6;4;5;7;1;2;21;10;5;3;4;9;3;3;4;8
34268496;"leecade/react-native-swiper";"JavaScript";"2015-04-20T15:22:55+00:00";1257;689;24;27;28;18;21;18;23;23;17;30;34;36;19;20;22;29;20;33;33;44;20;29;38;41;38;4
9663523;"aryaxt/iOS-Slide-Menu";"Objective-C";"2013-04-25T04:05:34+00:00";1257;252;6;13;9;7;15;13;13;12;7;4;13;11;14;4;9;8;7;5;9;12;8;17;9;12;4;11
12847818;"Sigil-Ebook/Sigil";"C++";"2013-09-15T15:41:20+00:00";1257;270;13;15;9;13;13;9;12;8;16;10;17;8;8;9;12;8;12;10;11;9;9;10;7;7;5;10
18484645;"jaredly/treed";"JavaScript";"2014-04-06T07:10:09+00:00";1257;487;2;4;0;3;2;2;3;332;61;10;18;5;10;5;7;3;4;1;4;0;3;1;2;1;2;2
22011872;"wooorm/franc";"JavaScript";"2014-07-19T14:50:53+00:00";1257;138;3;7;3;7;2;6;4;3;3;10;2;9;9;4;4;7;4;3;5;6;4;14;4;6;4;5
2292256;"JabbR/JabbR";"C#";"2011-08-30T01:35:41+00:00";1257;98;4;7;4;7;1;5;4;2;4;2;5;3;1;4;5;5;3;3;6;4;0;4;3;4;3;5
587626;"nathanmarz/cascalog";"Clojure";"2010-03-31T00:40:07+00:00";1257;59;5;10;2;5;1;2;4;2;1;2;1;3;3;2;1;1;0;2;2;1;0;0;2;6;0;1
1285639;"dataarts/dat.gui";"JavaScript";"2011-01-23T21:04:58+00:00";1257;267;5;12;6;14;7;6;13;9;9;9;12;8;15;15;7;12;17;16;10;12;10;11;6;11;3;12
2067351;"alexgorbatchev/jquery-textext";"JavaScript";"2011-07-18T16:35:43+00:00";1256;47;3;3;2;1;0;4;1;2;4;3;3;2;2;3;0;2;1;1;0;0;2;2;1;3;2;0
2238384;"gekitz/UIDevice-with-UniqueIdentifier-for-iOS-5";"Objective-C";"2011-08-20T09:19:59+00:00";1255;27;1;1;1;1;1;1;1;3;4;0;0;1;1;1;0;0;0;0;2;1;0;1;2;1;1;2
26402582;"orvice/ss-panel";"PHP";"2014-11-09T17:07:35+00:00";1255;501;13;9;16;13;11;19;5;14;9;25;19;12;26;28;16;8;33;14;32;12;37;28;22;26;28;26
4875730;"mapbox/mapbox.js";"HTML";"2012-07-03T18:22:56+00:00";1255;156;3;17;8;6;6;7;3;2;5;5;6;2;4;6;5;1;10;6;8;6;8;6;3;5;9;9
44108;"rvirding/lfe";"Erlang";"2008-08-19T23:46:18+00:00";1255;501;6;5;5;3;7;5;5;3;2;5;5;2;2;5;2;6;4;4;31;5;312;22;9;35;7;4
13310527;"jemalloc/jemalloc";"C";"2013-10-03T21:37:32+00:00";1255;336;14;14;12;11;10;12;19;11;15;10;8;8;21;11;30;11;13;17;15;11;12;15;6;6;9;15
22292230;"watabou/pixel-dungeon";"Java";"2014-07-26T17:34:32+00:00";1255;214;7;8;8;12;8;16;10;8;11;13;16;6;3;9;9;5;4;6;7;6;3;8;12;4;7;8
16674241;"ripplejs/ripple";"JavaScript";"2014-02-09T20:01:41+00:00";1254;39;1;2;0;0;2;2;1;3;1;0;1;2;1;1;2;0;3;0;0;3;1;3;3;1;2;4
24201496;"jlongster/transducers.js";"JavaScript";"2014-09-18T19:14:44+00:00";1254;171;4;9;9;9;7;6;8;13;8;16;7;5;5;5;6;5;8;5;7;3;1;5;5;7;4;4
31240384;"googlesamples/android-testing-templates";"Java";"2015-02-24T01:57:36+00:00";1254;235;10;16;7;5;13;13;7;10;12;8;12;10;12;6;11;3;10;5;6;6;12;6;14;6;8;7
10733929;"substack/stream-adventure";"JavaScript";"2013-06-17T09:18:29+00:00";1254;168;8;13;10;11;9;4;6;5;6;2;7;7;4;8;4;3;5;10;3;8;5;1;12;10;6;1
11226488;"rochacbruno/quokka";"Python";"2013-07-07T00:42:27+00:00";1254;202;12;12;5;9;8;6;4;9;9;5;8;6;8;1;5;2;9;10;9;15;5;11;8;6;11;9
21052985;"google/battery-historian";"Go";"2014-06-20T21:28:26+00:00";1253;491;10;29;16;7;7;18;14;11;6;8;11;14;8;21;52;6;10;32;62;28;17;20;17;16;26;25
4244443;"tantaman/Strut";"JavaScript";"2012-05-06T22:05:30+00:00";1253;95;6;4;2;1;3;1;8;2;2;6;3;4;4;3;3;1;5;2;4;8;5;4;5;2;5;2
4244828;"supermarin/ObjectiveRecord";"Objective-C";"2012-05-06T23:24:00+00:00";1253;89;1;6;5;3;3;5;5;1;5;2;3;1;7;4;3;1;3;3;5;6;2;5;1;4;4;1
126652;"jagregory/fluent-nhibernate";"C#";"2009-02-11T14:18:04+00:00";1253;63;2;5;1;2;6;3;3;2;1;1;6;1;0;4;1;1;1;3;3;4;3;2;2;2;2;2
1939769;"projectkudu/kudu";"C#";"2011-06-23T05:36:20+00:00";1252;223;9;9;9;9;5;3;13;10;4;4;10;10;8;10;10;5;10;6;12;10;8;9;6;7;15;12
2565834;"zurb/joyride";"JavaScript";"2011-10-12T22:25:51+00:00";1252;63;3;7;2;4;2;1;3;0;0;2;3;2;2;0;1;1;2;1;2;3;1;3;4;3;3;8
6248414;"ripple/ripple-client";"JavaScript";"2012-10-16T17:35:52+00:00";1252;8;1;2;0;1;0;1;0;0;0;0;0;1;0;1;0;0;0;0;0;0;0;0;0;0;1;0
14845405;"elastic/elasticsearch-definitive-guide";"HTML";"2013-12-01T20:13:52+00:00";1252;298;17;10;11;12;4;9;16;22;9;5;9;10;14;9;8;4;5;7;7;19;28;13;16;9;14;11
15127044;"designmodo/startup-demo";"CSS";"2013-12-12T04:37:23+00:00";1252;46;4;3;1;2;1;2;1;1;1;0;2;6;2;1;1;2;2;1;1;0;3;1;2;1;4;1
108125;"mongodb/mongo-ruby-driver";"Ruby";"2009-01-15T16:40:45+00:00";1251;61;2;2;4;1;2;2;0;2;2;2;2;2;2;2;2;4;0;1;4;7;1;3;2;4;4;2
455621;"jbrownlee/CleverAlgorithms";"TeX";"2010-01-02T01:57:17+00:00";1251;58;3;1;1;2;2;1;3;1;3;4;1;5;2;4;4;5;0;1;5;2;1;1;1;1;1;3
573569;"jakejs/jake";"JavaScript";"2010-03-22T05:37:28+00:00";1251;107;10;3;3;4;6;0;7;4;5;2;4;3;7;4;6;2;5;4;3;3;7;1;4;3;6;1
1361218;"danlucraft/git.js";"JavaScript";"2011-02-13T08:25:48+00:00";1251;23;1;4;0;0;1;1;0;1;0;1;2;0;0;0;1;0;0;1;5;0;1;0;1;1;0;2
1962219;"cucumber/cucumber-jvm";"Java";"2011-06-27T19:49:46+00:00";1251;137;8;8;4;7;2;7;2;1;7;1;4;7;4;8;3;7;7;4;10;6;8;6;8;2;6;0
4187356;"xamarin/XobotOS";"Java";"2012-04-30T21:53:19+00:00";1251;40;0;7;0;5;1;2;3;2;0;1;2;0;0;0;0;1;2;1;2;1;1;0;3;3;1;2
3568281;"ifandelse/machina.js";"JavaScript";"2012-02-28T05:16:42+00:00";1250;143;6;10;3;8;5;1;7;9;4;8;8;0;4;2;6;3;3;9;12;9;1;3;8;5;7;2
11730622;"charlierguo/gmail";"Python";"2013-07-29T03:46:41+00:00";1250;112;3;2;2;24;7;4;1;2;3;3;5;4;8;4;4;6;5;2;5;0;2;4;8;1;3;0
14461145;"bolasblack/http-api-guide";"null";"2013-11-17T04:27:56+00:00";1250;224;9;6;12;6;8;7;10;2;8;8;18;15;12;16;2;3;7;4;8;11;13;6;6;5;13;9
16875250;"expressjs/session";"JavaScript";"2014-02-16T00:38:44+00:00";1250;439;12;16;15;13;7;16;23;20;15;9;16;25;18;11;9;8;15;26;19;21;20;31;27;19;15;13
25648295;"torodb/torodb";"Java";"2014-10-23T17:04:21+00:00";1250;220;8;9;2;6;5;4;19;6;4;2;7;3;15;3;11;4;4;8;19;17;5;8;2;4;27;18
40518025;"graphql/graphiql";"JavaScript";"2015-08-11T02:56:22+00:00";1250;561;18;18;7;11;13;13;23;31;9;14;14;100;22;22;28;19;14;20;16;37;23;10;34;17;15;13
4228547;"ReactiveRaven/jqBootstrapValidation";"JavaScript";"2012-05-04T19:52:04+00:00";1250;99;2;8;1;3;3;2;5;5;5;4;7;7;2;4;5;3;5;5;3;2;1;2;3;2;6;4
5617672;"infinitered/ProMotion";"Ruby";"2012-08-30T16:35:59+00:00";1250;50;0;2;2;6;1;2;4;2;0;2;5;2;3;1;5;1;2;0;1;2;2;0;1;2;1;1
6108422;"nslocum/design-patterns-in-ruby";"Ruby";"2012-10-07T01:44:45+00:00";1250;310;17;8;12;10;9;10;10;30;7;14;8;13;8;10;10;7;13;7;10;14;14;18;7;15;19;10
6034984;"jbt/markdown-editor";"JavaScript";"2012-10-01T19:27:01+00:00";1249;301;11;16;10;17;15;14;9;10;7;13;8;14;14;13;12;15;8;14;10;9;13;12;17;11;9;0
37431461;"iPaulPro/Android-ItemTouchHelper-Demo";"Java";"2015-06-14T22:08:17+00:00";1249;515;115;27;26;12;25;12;18;17;16;8;12;18;15;9;10;4;10;12;26;15;19;29;17;16;14;13
1413319;"mumble-voip/mumble";"C++";"2011-02-26T01:30:08+00:00";1249;279;5;4;12;10;4;10;12;8;5;7;12;17;10;12;13;13;13;12;23;14;11;14;16;8;9;5
19894678;"Manabu-GT/ExpandableTextView";"Java";"2014-05-17T19:40:15+00:00";1249;394;14;17;15;8;7;17;8;16;9;12;12;7;20;13;18;6;14;15;19;23;14;22;18;27;23;20
20587599;"apache/flink";"Java";"2014-06-07T07:00:10+00:00";1249;574;12;11;17;25;11;22;15;21;15;12;13;13;18;23;18;7;41;45;21;66;24;16;26;35;18;29
1936391;"mafintosh/mongojs";"JavaScript";"2011-06-22T18:01:06+00:00";1248;163;8;6;9;3;8;10;6;4;5;7;5;8;6;8;5;12;7;6;5;4;3;7;6;6;6;3
2321051;"rofl0r/proxychains-ng";"C";"2011-09-03T22:54:51+00:00";1248;448;17;16;11;13;20;19;19;19;14;12;20;22;8;15;16;27;19;14;19;15;22;14;16;21;22;18
34028127;"mikeflynn/egg.js";"JavaScript";"2015-04-16T01:40:33+00:00";1248;100;4;1;11;1;4;1;1;7;1;3;4;16;10;2;5;4;4;0;4;6;2;1;6;1;0;1


==> data/timeseries/timeseries_count_52weeks.csv <==
"id";"full_name";"language";"created_at";"stars";"stars_sum";"w1";"w2";"w3";"w4";"w5";"w6";"w7";"w8";"w9";"w10";"w11";"w12";"w13";"w14";"w15";"w16";"w17";"w18";"w19";"w20";"w21";"w22";"w23";"w24";"w25";"w26";"w27";"w28";"w29";"w30";"w31";"w32";"w33";"w34";"w35";"w36";"w37";"w38";"w39";"w40";"w41";"w42";"w43";"w44";"w45";"w46";"w47";"w48";"w49";"w50";"w51";"w52"
28457823;"FreeCodeCamp/FreeCodeCamp";"JavaScript";"2014-12-24T17:49:19+00:00";112397;39860;11;2;5;13;31;20;16;37;767;838;4441;2218;1555;1808;1505;1143;1140;1036;807;800;601;1158;608;1432;1722;1901;2120;2010;2443;2866;2446;2360;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0
2126244;"twbs/bootstrap";"CSS";"2011-07-29T21:19:00+00:00";95293;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0
13491895;"vhf/free-programming-books";"null";"2013-10-11T06:50:37+00:00";54208;2318;156;412;400;217;324;276;179;191;163;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0
943149;"mbostock/d3";"JavaScript";"2010-09-27T17:22:42+00:00";49173;3595;244;243;288;265;241;214;255;209;250;246;236;198;215;224;212;55;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0
460078;"angular/angular.js";"JavaScript";"2010-01-06T00:34:37+00:00";48787;3630;234;298;217;249;344;300;334;250;211;226;241;249;230;202;45;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0
3470471;"FortAwesome/Font-Awesome";"HTML";"2012-02-17T14:19:43+00:00";41621;8395;182;180;182;232;167;166;173;160;172;166;209;186;225;218;195;182;190;192;194;198;193;168;149;150;188;186;199;155;144;181;196;200;203;198;166;173;196;218;198;195;205;186;231;215;133;0;0;0;0;0;0;0
10270250;"facebook/react";"JavaScript";"2013-05-24T16:15:54+00:00";41037;19661;344;340;356;378;373;359;326;301;288;328;348;396;350;289;339;351;312;327;300;340;492;424;323;456;410;400;415;413;392;380;453;424;383;419;336;376;483;475;434;375;341;264;417;498;476;482;537;592;441;561;44;0
167174;"jquery/jquery";"JavaScript";"2009-04-03T15:20:14+00:00";39149;6160;77;107;95;133;101;117;109;100;91;92;83;134;112;107;107;110;111;105;96;110;104;101;106;106;121;102;121;151;132;102;113;116;120;147;99;94;128;162;137;172;115;98;143;126;129;144;170;156;112;143;134;159
211666;"nodejs/node-v0.x-archive";"null";"2009-05-27T16:29:46+00:00";37354;3388;118;134;130;139;115;122;150;128;127;144;124;137;113;100;142;127;137;130;51;54;48;32;28;27;39;26;35;37;38;33;29;25;29;35;25;26;44;33;31;35;25;22;26;15;26;31;41;47;30;18;16;14
291137;"robbyrussell/oh-my-zsh";"Shell";"2009-08-28T18:15:37+00:00";36373;13536;184;200;204;297;198;218;204;223;198;184;250;218;212;249;255;240;265;232;208;230;226;266;254;264;302;288;278;289;272;256;255;280;276;251;212;200;337;284;277;251;258;210;295;309;307;305;317;574;345;273;280;276
1062897;"github/gitignore";"null";"2010-11-08T20:17:14+00:00";35699;12120;157;192;180;189;152;153;176;168;171;168;193;195;205;194;199;187;197;205;211;214;205;246;203;204;213;213;257;236;220;210;231;242;210;205;202;213;220;221;265;247;254;233;272;331;309;284;330;709;302;276;357;294
21737465;"sindresorhus/awesome";"null";"2014-07-11T13:42:37+00:00";34254;30610;62;630;1292;2663;1878;890;678;356;422;418;244;207;185;257;760;781;488;603;377;412;640;429;770;726;650;514;595;536;435;402;388;592;355;408;631;564;504;560;784;529;588;532;738;499;441;539;497;598;384;377;423;379
6498492;"airbnb/javascript";"JavaScript";"2012-11-01T23:13:50+00:00";34064;17026;228;157;150;170;164;348;171;149;224;1606;996;473;322;286;269;243;248;223;190;207;225;232;183;234;234;253;254;234;255;287;235;295;359;248;203;234;287;313;381;272;236;243;408;275;492;565;649;431;406;444;434;401
486550;"h5bp/html5-boilerplate";"JavaScript";"2010-01-24T18:03:24+00:00";33704;4896;77;73;92;105;77;76;91;106;81;103;84;96;89;82;80;110;89;89;105;78;86;78;79;96;96;103;79;71;77;79;92;121;86;80;98;101;114;133;130;105;89;75;118;102;108;128;118;84;103;85;97;102
3214406;"meteor/meteor";"JavaScript";"2012-01-19T01:58:17+00:00";33594;9919;184;165;149;235;217;145;157;146;157;165;143;179;207;214;233;236;305;241;158;183;200;236;179;211;191;172;209;208;186;193;207;170;180;308;163;137;176;244;184;188;185;156;207;217;154;183;181;153;172;172;171;207
2325298;"torvalds/linux";"C";"2011-09-04T22:48:12+00:00";31702;10566;163;197;195;189;175;180;168;202;193;145;167;250;170;206;176;153;169;195;169;204;170;292;283;212;220;175;259;247;190;197;258;185;203;203;175;201;188;152;195;276;217;203;213;198;186;221;200;199;273;248;227;234
2561582;"daneden/animate.css";"CSS";"2011-10-12T10:07:38+00:00";31549;10492;195;198;198;184;199;212;164;203;173;186;163;174;194;157;182;199;190;169;194;194;181;206;168;184;209;198;182;187;188;202;168;256;219;238;194;159;232;231;253;206;215;178;216;213;225;245;277;261;235;207;205;226
29028775;"facebook/react-native";"Java";"2015-01-09T18:10:16+00:00";31217;18443;317;246;287;235;211;226;200;178;243;227;180;191;206;192;196;207;140;229;201;194;1640;730;387;399;392;386;372;379;323;335;347;394;319;416;307;404;542;439;376;385;338;209;367;416;416;395;462;388;396;404;515;559
8514;"rails/rails";"Ruby";"2008-04-11T02:19:47+00:00";30779;5701;100;116;95;109;109;103;105;92;102;105;82;99;96;98;105;101;139;115;81;92;99;88;83;100;103;109;90;84;96;101;95;88;85;136;99;111;125;119;148;130;137;121;139;159;124;129;136;105;127;129;147;115
7691631;"docker/docker";"Go";"2013-01-18T18:10:57+00:00";30742;10268;164;206;211;184;154;183;175;227;253;182;184;190;188;162;147;239;190;172;161;167;207;169;149;157;173;173;191;197;245;248;188;193;170;180;156;169;204;220;210;232;253;177;197;199;201;245;223;285;231;221;226;240
206084;"Homebrew/legacy-homebrew";"Ruby";"2009-05-20T19:38:37+00:00";29973;8000;104;120;114;116;131;139;263;143;118;118;119;129;127;126;121;122;137;118;108;148;167;171;686;241;189;182;195;162;179;176;141;186;174;145;142;118;158;144;160;185;146;130;156;153;150;165;168;164;148;33;34;31
14440270;"getify/You-Dont-Know-JS";"JavaScript";"2013-11-16T02:37:24+00:00";29672;15581;194;348;173;190;166;298;199;594;248;219;230;226;214;145;207;196;277;298;212;416;766;368;318;299;314;347;259;298;272;239;261;273;243;393;395;279;365;345;318;282;296;302;331;325;337;344;305;300;309;355;319;374
3100121;"nwjs/nw.js";"C++";"2012-01-04T06:21:10+00:00";28086;7071;155;158;141;151;159;134;146;114;182;117;165;162;172;124;124;140;122;125;133;134;172;146;107;117;220;188;143;152;140;160;161;134;172;112;124;132;175;126;129;152;124;88;110;107;107;112;107;114;79;92;104;107
1861458;"hakimel/reveal.js";"JavaScript";"2011-06-07T18:54:22+00:00";27683;7248;135;180;139;135;136;121;132;146;147;128;138;127;124;117;101;102;151;123;135;129;120;123;156;147;190;164;149;143;168;162;153;184;130;122;92;82;147;138;130;141;109;123;144;152;147;154;150;128;141;146;167;200
3065454;"impress/impress.js";"JavaScript";"2011-12-28T22:23:19+00:00";27187;3709;83;73;71;85;87;70;79;116;77;102;77;69;83;67;68;47;71;66;58;71;65;62;46;71;74;70;68;64;61;75;64;70;73;76;42;41;78;68;64;71;73;65;78;70;75;89;75;63;67;64;94;73
9384267;"electron/electron";"C++";"2013-04-12T01:47:36+00:00";27179;19700;2060;960;475;355;253;249;251;216;479;361;283;272;390;323;191;292;334;208;263;317;345;267;310;476;595;389;391;338;267;351;294;350;298;300;270;249;326;387;389;359;299;222;291;313;464;510;433;348;330;351;339;317
3228505;"atom/atom";"CoffeeScript";"2012-01-20T18:18:21+00:00";27021;13102;314;268;262;240;193;234;205;186;1109;620;268;245;212;195;174;186;155;156;196;173;193;175;191;194;211;183;220;233;217;265;209;512;259;213;166;158;214;322;231;247;275;216;214;182;200;231;244;237;316;198;325;260
1424470;"moment/moment";"JavaScript";"2011-03-01T02:46:06+00:00";25718;5427;70;94;78;109;92;112;78;153;141;100;114;92;108;93;98;97;97;108;103;100;85;97;85;99;90;85;109;99;114;102;105;120;109;97;92;93;140;117;132;106;105;79;107;120;100;145;113;132;102;94;120;97
2935735;"adobe/brackets";"JavaScript";"2011-12-07T21:14:40+00:00";25151;4108;138;103;116;82;94;96;85;70;71;85;71;58;70;110;80;70;68;72;89;84;73;102;77;69;84;72;86;84;69;73;65;82;84;78;53;60;82;69;108;77;113;80;69;62;77;65;61;67;60;65;69;61
65252;"jekyll/jekyll";"Ruby";"2008-10-20T06:29:03+00:00";24952;5947;84;100;108;92;112;89;98;87;101;108;107;124;100;92;87;106;102;111;96;102;88;82;134;95;98;152;146;122;125;120;102;113;97;110;122;121;164;144;128;215;152;126;152;124;121;133;127;105;151;131;120;21
9309093;"Semantic-Org/Semantic-UI";"JavaScript";"2013-04-08T23:32:04+00:00";24890;8747;196;156;139;172;204;148;140;168;151;323;228;199;182;154;145;147;197;164;180;149;170;141;105;132;128;139;135;153;151;174;149;170;133;150;134;147;148;193;194;158;153;139;168;169;168;181;207;168;315;225;169;139
237159;"expressjs/express";"JavaScript";"2009-06-26T18:56:01+00:00";24764;6815;102;141;95;119;132;118;106;78;105;127;98;121;139;104;133;103;123;105;90;105;136;105;110;110;121;128;117;110;106;119;126;118;135;137;116;101;114;155;169;129;109;176;195;200;155;173;207;199;172;159;162;202
1828795;"AFNetworking/AFNetworking";"Objective-C";"2011-05-31T21:28:44+00:00";24673;8089;137;184;136;132;120;150;149;131;135;131;135;138;162;138;186;155;142;126;118;149;141;161;98;120;166;207;177;198;158;162;146;179;201;203;151;163;181;177;159;156;92;60;156;166;182;185;194;189;190;174;169;174
952189;"jashkenas/backbone";"JavaScript";"2010-09-30T19:41:28+00:00";24653;3815;61;116;99;97;106;86;75;70;87;83;83;66;74;76;59;66;72;77;79;62;62;68;76;77;74;72;59;82;80;75;79;77;65;79;52;50;76;66;66;72;67;52;70;71;79;75;68;58;79;67;57;71
576201;"mrdoob/three.js";"JavaScript";"2010-03-23T18:58:01+00:00";24613;5786;97;105;87;119;96;108;91;89;113;101;100;89;91;98;94;84;84;96;89;106;123;105;114;82;115;127;121;127;96;116;101;97;102;119;99;105;110;113;104;126;114;93;116;123;142;137;129;139;164;161;158;171
557980;"socketio/socket.io";"JavaScript";"2010-03-11T18:24:48+00:00";24545;8191;165;134;142;128;142;158;152;114;107;128;139;230;126;192;161;155;175;140;126;152;161;158;128;158;157;157;160;142;165;159;156;155;145;156;133;156;168;181;183;167;142;108;195;175;186;194;186;172;187;180;191;164
12256376;"driftyco/ionic";"JavaScript";"2013-08-20T23:06:02+00:00";23495;8153;158;165;371;235;171;175;163;169;130;171;138;146;148;173;167;149;188;158;148;141;146;159;123;129;156;164;128;121;139;159;159;138;169;169;118;110;184;149;197;176;140;141;151;161;126;174;139;151;121;135;120;137
1129010;"blueimp/jQuery-File-Upload";"JavaScript";"2010-12-01T15:35:32+00:00";23435;4195;69;85;86;102;85;81;87;91;97;89;95;106;80;82;90;80;64;88;85;76;95;68;60;62;79;78;80;73;73;83;63;108;71;75;60;59;76;81;82;107;66;48;78;89;76;85;94;78;71;83;79;97
24953448;"google/material-design-icons";"CSS";"2014-10-08T18:01:28+00:00";23387;8393;141;146;146;114;403;355;182;217;186;169;179;225;176;151;133;142;145;126;155;142;156;118;108;105;129;140;137;147;148;225;169;144;153;144;139;130;153;157;134;142;154;161;154;159;156;179;201;167;148;129;139;135
2573058;"zurb/foundation-sites";"JavaScript";"2011-10-13T23:05:42+00:00";23171;3891;50;77;62;63;46;67;46;62;58;55;61;57;61;49;43;64;55;65;54;58;55;58;45;71;53;71;78;89;54;327;161;106;77;89;76;62;84;89;83;89;65;72;88;93;74;83;87;82;78;60;70;69
1863329;"laravel/laravel";"PHP";"2011-06-08T03:06:08+00:00";22887;7464;129;131;118;132;135;138;166;123;105;131;131;112;125;103;143;240;212;144;122;126;122;130;127;148;147;114;118;124;183;145;220;195;156;170;140;122;145;167;159;132;157;102;173;149;138;134;168;146;145;140;145;137
27193779;"nodejs/node";"JavaScript";"2014-11-26T19:57:11+00:00";22378;11017;137;234;232;102;67;89;63;45;44;57;59;50;50;70;117;322;128;106;281;885;407;326;238;240;251;220;387;299;231;189;225;243;253;227;155;196;232;238;367;225;213;170;212;201;220;239;275;270;195;236;251;248
3544424;"jkbrzt/httpie";"Python";"2012-02-25T12:39:13+00:00";22225;7989;200;88;72;91;94;79;328;264;125;114;121;104;129;102;262;160;106;175;177;105;373;136;108;92;97;860;166;132;235;144;172;139;104;164;99;102;139;135;120;118;100;118;188;137;158;111;120;98;100;85;117;126
1334369;"resume/resume.github.com";"JavaScript";"2011-02-06T13:39:55+00:00";22074;6373;216;159;128;161;182;148;121;86;129;176;99;152;129;82;117;169;97;128;92;93;97;103;86;148;116;105;121;99;90;224;134;92;86;65;63;89;159;132;100;122;129;86;196;119;140;136;118;118;106;101;104;125
3402537;"h5bp/Front-end-Developer-Interview-Questions";"null";"2012-02-09T23:34:10+00:00";21039;6003;111;120;193;132;131;114;117;143;103;134;122;119;110;113;109;132;100;114;103;102;88;115;85;108;122;106;88;98;114;90;105;98;101;92;104;71;105;134;148;106;81;74;126;161;192;143;129;154;110;120;119;94
1700621;"necolas/normalize.css";"HTML";"2011-05-04T10:20:25+00:00";20899;5143;91;87;99;100;93;88;82;79;72;80;79;88;99;99;88;90;95;91;79;69;85;82;77;77;76;95;74;80;87;85;68;82;76;83;74;82;82;106;106;97;90;96;119;88;102;93;175;412;205;127;108;106
11167738;"gulpjs/gulp";"JavaScript";"2013-07-04T05:26:06+00:00";20702;7867;124;154;153;141;145;176;136;140;153;141;145;160;171;132;139;171;124;134;159;150;154;150;137;168;168;151;165;172;154;178;155;154;152;145;143;115;172;154;144;161;140;114;151;159;149;165;183;157;162;144;148;155
29268051;"google/material-design-lite";"HTML";"2015-01-14T22:01:33+00:00";20298;20267;0;0;1;0;0;1;0;0;2;0;8910;1838;861;525;459;310;428;314;226;232;193;190;185;173;180;173;182;192;197;179;165;161;157;173;144;310;503;169;189;171;266;168;164;201;217;167;215;149;144;152;162;169
21289110;"vinta/awesome-python";"Python";"2014-06-27T21:00:06+00:00";20276;9483;179;174;190;199;158;191;163;214;170;235;155;129;155;175;144;146;147;158;163;157;143;155;151;151;188;151;196;158;137;171;164;237;166;178;188;227;186;208;162;188;203;159;249;153;180;165;278;201;243;224;267;254
33614304;"nvbn/thefuck";"Python";"2015-04-08T15:08:04+00:00";20002;12190;1042;468;334;322;191;150;192;654;97;86;164;159;369;324;128;134;129;126;141;147;99;102;242;540;464;132;222;231;291;196;132;105;141;95;78;73;1258;206;207;196;187;113;196;133;107;138;139;265;121;119;140;165
596892;"pallets/flask";"Python";"2010-04-06T11:11:59+00:00";19936;6720;111;135;98;101;124;102;100;112;98;96;100;135;115;141;105;106;117;122;113;96;125;96;93;99;104;143;116;164;124;146;147;127;138;133;124;129;152;167;145;148;152;91;183;141;168;170;145;161;152;162;173;175
8843683;"chartjs/Chart.js";"JavaScript";"2013-03-17T23:56:36+00:00";19683;5310;108;83;90;104;123;103;116;101;91;93;113;103;75;96;102;90;128;82;103;88;96;90;96;96;126;110;106;95;91;112;110;122;91;102;81;73;111;135;99;114;83;69;99;112;78;101;110;126;111;106;128;139
1631024;"harvesthq/chosen";"HTML";"2011-04-18T15:07:41+00:00";19347;2204;32;49;63;78;37;46;44;47;43;49;47;51;30;61;37;37;41;45;33;37;31;49;35;56;43;45;45;50;34;38;45;34;36;26;33;46;36;59;42;50;24;39;51;51;49;47;39;30;52;42;35;5
9852918;"TryGhost/Ghost";"JavaScript";"2013-05-04T11:09:13+00:00";19232;4813;98;81;126;100;94;72;91;92;94;71;93;83;88;75;87;93;96;121;100;138;91;89;102;92;94;92;108;93;101;71;97;114;105;97;88;86;88;87;90;102;77;70;92;95;73;89;95;79;81;92;92;98
4164482;"django/django";"Python";"2012-04-28T02:47:18+00:00";19121;5717;95;137;109;88;119;99;104;98;96;111;89;127;121;105;105;101;100;110;98;100;110;91;103;95;95;92;91;110;109;105;90;114;123;117;102;88;108;120;123;127;128;91;165;119;125;119;132;118;121;112;129;133
1362490;"kennethreitz/requests";"Python";"2011-02-13T18:38:17+00:00";18687;5491;91;105;97;82;75;94;87;90;93;91;93;170;106;101;88;84;107;93;99;87;98;88;90;95;89;103;116;109;87;133;118;126;101;129;76;94;111;98;104;133;122;87;179;124;135;126;131;108;116;109;131;92
10865436;"dypsilon/frontend-dev-bookmarks";"null";"2013-06-22T13:23:55+00:00";18641;4429;57;76;105;99;175;117;69;58;141;59;64;76;62;44;70;76;301;78;94;90;64;77;93;49;51;73;71;65;68;86;73;79;79;45;50;66;83;111;126;82;100;56;88;70;80;103;100;111;79;79;98;63
18708860;"tiimgreen/github-cheat-sheet";"null";"2014-04-12T16:38:42+00:00";18462;2821;38;100;56;86;108;90;58;60;95;55;56;53;65;51;45;63;63;26;31;52;43;64;43;45;39;41;39;41;43;48;32;51;51;38;42;45;51;68;61;59;82;39;52;47;49;49;71;54;39;49;48;47
16408992;"neovim/neovim";"VimL";"2014-01-31T13:39:22+00:00";18450;5740;98;80;85;89;86;104;84;84;165;108;82;120;90;105;72;92;104;107;108;78;106;81;110;111;104;81;158;349;110;122;114;89;92;89;95;72;94;128;110;83;102;109;110;95;105;132;180;101;100;103;235;129
7569578;"discourse/discourse";"Ruby";"2013-01-12T00:25:55+00:00";18007;4144;79;74;76;81;64;85;125;104;78;69;64;66;77;74;69;75;81;68;68;73;79;71;81;83;69;60;71;74;80;81;83;89;84;79;54;62;99;64;89;89;93;109;78;83;102;84;85;84;103;76;68;88
349241;"jashkenas/underscore";"JavaScript";"2009-10-25T18:31:06+00:00";17983;4074;78;65;69;155;77;70;54;77;74;64;76;87;75;79;76;71;70;77;68;73;87;74;69;74;85;103;81;81;82;78;79;64;87;85;62;60;77;97;109;107;79;57;67;70;76;88;73;80;73;79;68;88
23974149;"Dogfalo/materialize";"JavaScript";"2014-09-12T19:35:38+00:00";17978;10280;501;363;311;238;270;244;237;242;230;210;297;177;184;162;168;153;170;179;159;205;173;167;157;193;174;178;144;154;159;155;144;169;130;138;172;140;169;207;192;183;214;170;239;169;158;183;208;183;184;222;160;192
317757;"Modernizr/Modernizr";"JavaScript";"2009-09-25T20:13:23+00:00";17860;3239;45;69;73;66;71;60;66;50;67;66;60;74;67;52;46;49;52;59;58;49;79;65;51;74;68;69;54;63;67;60;67;68;58;49;49;63;72;70;72;77;61;33;66;72;54;60;88;68;63;52;59;69
22362099;"johnpapa/angular-styleguide";"null";"2014-07-29T00:07:51+00:00";17850;10675;155;195;177;165;166;147;146;153;167;176;190;174;194;196;434;380;190;258;231;208;228;234;218;196;209;210;215;263;199;215;191;226;195;220;143;123;185;220;224;212;200;190;224;271;204;151;186;167;188;282;183;201
1200050;"ariya/phantomjs";"HTML";"2010-12-27T08:18:58+00:00";17828;4342;63;63;89;106;76;94;64;79;80;70;74;69;78;79;76;65;99;76;65;83;89;76;81;98;108;89;83;84;92;93;91;94;94;75;62;95;100;78;94;76;49;103;94;107;89;98;85;95;93;125;93;11
2500088;"gitlabhq/gitlabhq";"Ruby";"2011-10-02T16:25:27+00:00";17707;2709;62;50;44;45;53;55;38;61;36;46;53;48;56;52;49;50;48;44;47;57;56;79;64;48;46;57;60;68;43;61;68;64;37;51;43;49;37;57;65;58;47;36;56;79;44;53;40;51;50;46;57;45
156018;"antirez/redis";"C";"2009-03-21T22:32:25+00:00";17638;4995;116;113;98;86;80;71;166;118;120;83;109;97;84;84;91;81;71;77;76;70;68;78;74;69;96;98;104;84;103;109;120;94;91;85;99;75;97;108;94;117;88;71;80;98;88;126;129;103;106;111;114;127
698041;"caolan/async";"JavaScript";"2010-06-01T21:01:30+00:00";17376;4965;88;107;67;101;89;96;80;88;99;74;81;101;111;91;85;96;94;100;113;100;90;89;67;86;91;106;119;105;85;92;86;106;95;98;107;76;107;119;102;90;81;60;101;118;90;93;103;108;118;115;99;102
1039520;"rg3/youtube-dl";"Python";"2010-10-31T14:35:07+00:00";17302;8260;92;96;95;91;114;76;93;113;114;114;111;104;109;104;144;113;111;157;150;109;128;111;110;152;152;133;121;136;128;134;128;145;144;121;158;127;135;120;151;144;138;116;165;173;135;135;147;131;158;1366;444;264
11730342;"vuejs/vue";"JavaScript";"2013-07-29T03:24:51+00:00";17120;12990;76;91;128;163;143;126;142;98;76;135;133;133;105;96;184;215;154;169;153;136;161;85;151;228;255;1074;340;281;340;411;298;269;381;372;433;341;495;347;320;261;168;289;230;286;273;355;280;304;301;389;567;49
25315643;"nylas/N1";"CoffeeScript";"2014-10-16T18:29:12+00:00";17097;17059;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;0;0;0;0;0;3;7715;1759;745;740;792;317;157;408;269;446;270;95;149;140;341;208;165;181;228;158;332;218;221;195;107;143;118;179;259
3620194;"select2/select2";"JavaScript";"2012-03-04T18:43:12+00:00";16982;3534;40;90;69;71;62;70;66;67;66;55;74;65;72;76;67;56;57;62;58;64;65;60;61;67;57;73;74;63;77;78;67;74;65;67;58;50;77;78;66;63;79;62;66;68;71;76;74;73;61;81;89;87
1844251;"tastejs/todomvc";"JavaScript";"2011-06-03T19:56:33+00:00";16774;4755;87;89;77;112;137;79;107;73;68;89;102;78;84;82;63;96;93;68;70;89;80;71;74;88;87;98;85;94;88;98;122;107;95;101;93;86;84;122;107;78;83;84;110;116;94;94;93;86;109;107;88;90
3638964;"ansible/ansible";"Python";"2012-03-06T14:58:02+00:00";16470;6090;90;99;131;91;88;129;108;94;94;112;99;116;108;96;74;80;89;104;102;120;114;99;89;123;213;169;123;118;133;130;106;126;115;113;95;77;117;217;149;131;145;100;135;133;132;149;117;128;98;110;111;151
724712;"rust-lang/rust";"Rust";"2010-06-16T20:39:03+00:00";16377;6360;144;121;519;439;187;145;155;90;119;119;92;75;84;81;111;103;111;77;84;94;100;85;189;106;108;104;112;75;74;83;64;123;145;79;98;76;92;95;177;85;87;67;59;99;106;106;197;186;131;90;110;102
23096959;"golang/go";"Go";"2014-08-19T04:33:40+00:00";16288;8942;113;120;131;147;139;142;129;143;102;117;161;165;132;163;170;157;276;188;170;184;167;145;179;146;152;158;153;153;219;242;173;268;230;152;126;157;150;179;176;194;179;153;204;194;247;213;192;216;196;184;186;210
22458259;"Alamofire/Alamofire";"Swift";"2014-07-31T05:56:19+00:00";16227;8531;131;128;127;128;115;149;193;147;137;156;146;143;185;218;175;157;138;164;116;176;188;172;148;164;177;173;175;153;161;170;168;215;219;200;166;122;160;178;167;159;165;136;166;200;188;165;168;170;167;173;176;193
3955647;"lodash/lodash";"JavaScript";"2012-04-07T04:11:46+00:00";16167;7361;86;95;90;125;92;97;98;95;93;75;99;71;86;94;148;128;107;117;115;101;112;90;88;91;100;109;104;141;117;104;118;127;116;166;108;96;148;1045;266;158;176;133;169;161;172;175;174;151;133;169;169;163
507775;"elastic/elasticsearch";"Java";"2010-02-08T13:20:56+00:00";16147;5421;92;75;106;90;117;99;119;86;73;101;90;76;76;90;106;68;102;94;85;96;89;86;75;121;99;137;91;90;123;99;127;115;92;81;78;110;130;128;113;194;107;163;154;129;120;106;148;96;122;132;108;17
1801829;"emberjs/ember.js";"JavaScript";"2011-05-25T23:39:40+00:00";16115;3052;75;105;85;77;64;78;77;72;58;37;57;87;56;47;68;77;60;58;56;49;59;43;36;47;51;51;53;64;52;50;50;58;49;65;51;36;46;73;61;56;52;36;59;76;66;65;50;51;59;51;46;47
15204860;"papers-we-love/papers-we-love";"null";"2013-12-15T14:31:41+00:00";16110;3289;90;65;51;61;60;60;43;75;40;41;45;113;57;67;69;45;53;46;37;43;27;65;72;102;76;100;78;52;36;41;57;42;51;39;46;57;64;46;66;64;74;71;97;72;71;75;143;65;61;55;103;60
21600440;"bayandin/awesome-awesomeness";"null";"2014-07-08T05:44:19+00:00";16050;4665;118;116;243;214;108;71;123;128;92;94;78;88;100;103;122;81;79;68;63;79;73;67;77;85;67;72;54;60;64;175;175;81;46;83;57;72;78;67;71;88;120;64;77;81;62;77;60;71;76;81;58;58
23083156;"callemall/material-ui";"JavaScript";"2014-08-18T19:11:54+00:00";15672;8325;125;124;115;217;134;158;150;153;163;176;162;157;149;198;138;188;140;128;113;117;119;107;149;120;279;140;155;190;181;161;148;144;136;128;110;189;195;168;158;178;130;173;205;179;177;213;210;226;248;203;177;24
3755875;"Prinzhorn/skrollr";"HTML";"2012-03-18T15:41:35+00:00";15443;2822;64;70;85;85;91;60;70;64;54;54;49;62;68;58;66;53;65;51;54;61;107;63;55;53;53;56;53;38;41;43;40;50;46;60;36;38;32;56;40;38;46;46;46;52;50;41;49;40;35;40;40;55
15653276;"Trinea/android-open-project";"null";"2014-01-05T15:20:15+00:00";15255;8074;129;130;135;137;134;134;124;122;104;110;208;150;145;133;161;147;144;181;146;158;206;137;94;129;164;184;185;192;140;152;186;186;154;190;143;132;158;135;183;164;108;54;167;166;200;171;183;190;211;177;211;190
24560307;"babel/babel";"JavaScript";"2014-09-28T13:38:23+00:00";15199;9894;184;192;185;194;247;210;210;204;202;181;237;195;199;204;195;187;187;157;169;146;159;179;191;183;172;199;407;297;262;233;236;213;184;166;160;139;233;190;180;168;164;144;161;158;169;151;149;160;155;162;142;143
23069399;"FezVrasta/bootstrap-material-design";"CSS";"2014-08-18T11:54:00+00:00";15160;4890;112;117;104;116;116;121;111;102;115;179;125;112;109;119;97;93;82;89;92;79;74;57;70;85;75;68;84;95;83;60;98;92;82;73;91;89;86;80;89;100;73;80;87;113;112;84;105;70;107;115;106;17
18275356;"facebook/pop";"Objective-C++";"2014-03-30T22:29:12+00:00";15075;4528;73;161;108;118;105;80;71;82;59;76;124;99;77;113;102;81;85;83;77;87;97;87;64;65;71;93;72;82;77;89;77;94;95;87;104;95;97;83;77;71;63;32;69;77;100;82;112;79;79;93;111;93
308770;"plataformatec/devise";"Ruby";"2009-09-16T12:15:12+00:00";15028;2649;58;70;50;57;52;40;40;45;36;34;59;55;55;64;63;38;45;46;43;48;50;50;54;34;50;51;37;50;52;44;52;56;48;42;38;35;52;73;70;51;55;55;54;51;53;52;61;47;52;52;65;65
5532320;"Polymer/polymer";"HTML";"2012-08-23T20:56:30+00:00";14918;5773;78;113;95;100;734;378;192;162;126;94;135;126;107;88;87;96;93;81;69;82;88;78;67;81;110;98;98;124;95;107;73;67;89;93;91;91;89;97;82;95;90;60;78;107;89;80;74;63;76;66;70;71
26689598;"prakhar1989/awesome-courses";"null";"2014-11-15T18:36:49+00:00";14871;3569;75;53;63;75;54;42;62;70;41;58;45;48;118;58;56;118;53;329;84;56;69;61;49;57;58;49;44;55;48;57;44;80;49;45;46;60;53;88;77;55;68;47;79;61;99;71;59;61;61;85;98;78
3678731;"webpack/webpack";"JavaScript";"2012-03-10T10:08:14+00:00";14426;9832;86;124;136;144;199;162;139;120;131;138;143;155;131;162;154;295;210;198;173;162;172;168;135;169;153;266;238;203;232;250;281;230;203;195;207;200;251;227;206;191;230;151;226;197;189;221;209;196;223;220;226;205
20429943;"numbbbbb/the-swift-programming-language-in-chinese";"CSS";"2014-06-03T04:44:09+00:00";14403;5906;41;62;67;56;57;71;138;77;135;116;98;95;104;108;652;202;107;92;76;107;108;136;93;104;115;102;115;99;91;93;77;122;151;302;125;101;121;162;119;88;67;20;115;92;76;86;84;74;69;96;135;107
18049133;"kenwheeler/slick";"JavaScript";"2014-03-24T02:10:05+00:00";14390;4511;76;87;80;96;88;100;85;87;92;88;102;89;94;96;85;89;77;88;86;99;89;83;74;87;106;87;78;86;102;88;89;81;88;64;44;43;76;86;93;69;77;67;83;149;140;73;77;103;94;87;80;84
17375436;"lukehoban/es6features";"null";"2014-03-03T18:29:30+00:00";14361;8545;172;201;191;202;156;202;269;215;165;234;166;165;144;146;168;161;155;140;187;156;175;162;155;184;154;183;185;157;162;144;144;139;158;158;142;186;190;229;169;149;144;125;122;140;155;131;135;173;168;157;154;21
3757512;"balderdashy/sails";"JavaScript";"2012-03-18T19:46:15+00:00";14254;4244;77;99;64;80;85;74;72;62;76;80;85;79;81;57;74;63;81;86;69;83;112;100;78;76;84;73;82;80;64;76;96;80;101;91;68;80;87;92;80;67;90;73;103;83;83;90;97;90;80;81;80;100
481366;"nvie/gitflow";"Shell";"2010-01-20T23:14:12+00:00";14232;3182;54;53;66;50;43;57;48;46;49;41;52;57;64;55;54;52;63;60;76;66;63;40;54;64;64;75;74;67;52;74;53;66;52;79;49;59;101;69;63;72;68;44;70;67;73;69;62;59;64;74;70;66
26516210;"letsencrypt/letsencrypt";"Python";"2014-11-12T02:52:20+00:00";14217;12418;58;50;44;45;36;75;78;198;82;51;51;38;111;85;63;61;56;64;55;72;371;98;111;103;104;1281;377;387;384;232;150;1805;870;422;311;283;333;256;247;330;286;205;272;216;208;269;203;165;171;156;246;193
1663468;"mozilla/pdf.js";"JavaScript";"2011-04-26T06:32:03+00:00";14209;2905;61;65;49;55;70;52;52;36;37;49;52;55;46;42;47;44;61;57;48;55;51;47;49;37;52;53;64;53;55;56;70;69;63;53;47;45;58;79;67;63;55;54;73;57;81;71;48;57;67;47;73;58
2329766;"mathiasbynens/dotfiles";"VimL";"2011-09-05T18:07:54+00:00";14088;2957;55;62;57;58;55;55;47;50;75;69;45;60;78;90;46;64;54;58;58;51;46;66;71;60;54;54;54;61;37;57;53;63;55;40;56;86;54;52;63;52;67;50;65;53;42;51;60;64;53;70;53;8
20580498;"kubernetes/kubernetes";"Go";"2014-06-06T22:56:04+00:00";14057;6907;91;119;114;205;112;156;247;131;107;102;127;125;362;139;102;132;132;108;135;114;145;123;97;94;123;105;139;147;153;107;146;123;104;81;64;74;118;134;139;142;115;115;139;158;120;144;175;180;145;124;129;145
313419;"rs/SDWebImage";"Objective-C";"2009-09-21T17:39:19+00:00";14028;5455;92;94;90;101;125;113;87;83;89;95;105;139;114;120;99;114;70;88;98;109;118;66;79;134;163;105;126;96;113;96;131;126;118;103;90;113;110;124;104;68;51;106;102;114;125;126;117;123;115;123;135;10
5710341;"bower/bower";"JavaScript";"2012-09-07T00:15:39+00:00";13990;2199;36;35;49;40;57;50;44;21;33;41;37;42;50;35;40;45;52;38;34;45;35;33;41;32;48;53;53;47;53;78;42;41;49;45;32;47;45;42;37;47;34;29;45;48;30;44;35;49;37;42;45;37
9603240;"yahoo/pure";"HTML";"2013-04-22T16:16:39+00:00";13955;3082;55;71;60;70;75;77;76;53;63;43;64;56;65;47;55;51;64;52;44;52;76;42;45;114;64;39;55;52;97;47;61;53;73;63;43;53;70;83;66;65;53;59;54;56;90;66;40;52;48;57;47;6
12972263;"alvarotrigo/fullPage.js";"JavaScript";"2013-09-20T11:58:29+00:00";13935;5220;103;107;97;109;108;81;97;89;108;97;88;68;89;105;74;77;84;91;133;93;80;84;65;118;112;98;98;105;110;110;86;89;109;105;59;82;108;103;117;108;77;64;133;95;112;129;128;112;120;107;111;188
26898879;"caesar0301/awesome-public-datasets";"null";"2014-11-20T06:20:50+00:00";13835;9770;166;83;63;117;68;48;30;33;41;38;31;31;22;28;44;29;40;50;49;60;48;46;39;318;95;70;63;67;67;58;41;43;41;110;424;74;57;107;96;1896;2687;1028;231;203;144;128;94;74;80;85;103;82
28428729;"wasabeef/awesome-android-ui";"null";"2014-12-24T01:45:03+00:00";13778;7892;116;125;139;130;130;145;130;133;123;148;159;199;316;175;153;179;145;144;163;152;137;124;104;93;141;149;172;173;133;152;145;138;124;152;118;132;127;130;155;128;134;89;170;169;263;197;172;187;186;168;157;169
1380117;"getlantern/lantern";"Go";"2011-02-17T22:12:29+00:00";13777;12651;11;11;64;49;14;15;7;8;17;8;11;16;22;24;27;24;1672;1891;536;278;285;170;117;175;169;196;226;156;170;201;233;223;229;197;252;251;343;403;312;270;185;101;257;286;249;273;289;296;307;487;328;310
529502;"scrapy/scrapy";"Python";"2010-02-22T02:01:14+00:00";13743;5571;84;82;109;86;76;77;84;73;106;123;95;96;102;105;102;75;94;110;87;85;82;99;90;95;112;125;122;107;127;131;94;120;107;90;78;97;101;121;200;118;151;67;140;130;119;147;122;114;137;106;151;120
8681349;"cantino/huginn";"Ruby";"2013-03-10T06:00:31+00:00";13723;4685;30;19;36;26;25;113;40;33;53;29;34;183;37;100;101;46;35;38;40;45;42;49;29;38;44;51;40;43;38;28;28;42;38;36;39;44;48;21;52;58;1938;169;120;69;44;62;59;32;62;46;113;100
8686855;"usablica/intro.js";"JavaScript";"2013-03-10T15:12:45+00:00";13703;4807;32;19;42;32;40;29;23;25;41;89;73;27;44;58;33;22;35;26;658;71;41;62;75;35;34;28;36;32;41;30;29;37;41;39;684;82;68;42;52;28;43;43;45;45;1209;109;67;37;59;36;33;146
19415064;"open-source-society/computer-science";"null";"2014-05-04T00:18:39+00:00";13661;13649;0;0;11;0;47;69;4;0;1;1;0;0;1;3;1;3;3;1;0;2;2;3;1172;5104;1788;686;486;310;190;128;95;94;93;74;52;70;116;672;108;70;90;68;201;90;239;378;212;98;121;495;89;108
3602123;"hammerjs/hammer.js";"JavaScript";"2012-03-02T12:58:28+00:00";13655;3329;49;62;66;71;60;419;130;64;62;58;55;64;62;50;53;52;57;51;46;55;55;46;42;46;49;44;60;56;61;64;64;74;54;56;44;44;62;54;46;58;59;47;68;51;36;62;68;52;53;48;55;65
3606624;"ReactiveCocoa/ReactiveCocoa";"Objective-C";"2012-03-02T22:11:24+00:00";13642;6017;110;109;104;113;100;122;78;87;108;100;137;121;141;111;98;122;122;138;111;149;144;150;87;83;129;126;138;137;105;142;129;123;119;126;101;108;133;124;107;112;80;57;101;120;120;137;115;138;121;103;123;98
527644;"less/less.js";"JavaScript";"2010-02-20T17:25:38+00:00";13526;1757;45;44;46;54;32;34;21;23;41;45;34;34;28;36;38;43;38;29;27;27;34;33;38;22;36;29;32;32;30;30;35;37;32;30;23;34;35;43;38;42;31;22;32;48;37;26;26;25;33;33;31;29
455600;"facebook/hhvm";"C++";"2010-01-02T01:17:06+00:00";13503;2185;55;50;53;43;43;47;62;40;52;68;41;54;64;47;55;40;43;61;36;35;52;44;46;53;38;35;47;55;45;41;46;49;56;35;39;32;38;48;32;29;25;15;39;32;24;29;29;24;19;21;41;38
931135;"Leaflet/Leaflet";"JavaScript";"2010-09-22T16:57:44+00:00";13483;3309;72;75;62;56;84;63;60;66;46;79;67;79;64;46;69;58;62;43;55;53;58;48;60;54;71;68;60;56;60;72;54;61;57;47;50;45;75;84;44;62;75;50;48;56;71;54;103;66;88;79;96;78
16752620;"gogits/gogs";"Go";"2014-02-12T01:57:08+00:00";13476;6508;48;77;59;84;81;59;86;62;64;60;80;51;58;89;66;68;56;65;76;61;69;83;70;79;120;100;96;168;164;114;120;133;168;161;117;144;122;108;142;138;341;225;201;223;141;151;114;131;792;202;123;98
1413492;"defunkt/jquery-pjax";"JavaScript";"2011-02-26T02:44:18+00:00";13364;2470;44;42;36;118;49;63;50;28;44;33;45;40;29;38;50;31;31;32;48;28;35;51;29;52;81;61;44;55;52;36;47;44;36;37;64;30;30;69;60;57;73;39;55;40;40;54;55;57;51;52;56;49
21399598;"angular/material";"JavaScript";"2014-07-01T19:20:06+00:00";13349;5634;101;115;112;107;136;126;111;141;122;144;141;147;120;91;96;85;110;99;103;99;116;99;78;106;109;121;107;102;107;127;109;114;105;264;100;62;96;112;85;98;99;78;115;91;88;107;106;85;78;87;94;83
18511024;"google/web-starter-kit";"HTML";"2014-04-07T08:45:18+00:00";13319;3891;42;60;63;108;85;96;95;61;61;111;71;78;52;55;52;58;35;57;47;61;64;54;62;60;47;55;58;80;79;75;79;194;203;83;82;78;87;81;91;104;70;97;80;73;74;80;97;62;64;62;66;2
6452529;"rethinkdb/rethinkdb";"C++";"2012-10-30T05:37:47+00:00";13279;4810;97;94;68;74;63;50;35;48;75;65;71;91;91;96;91;137;71;81;97;76;112;90;97;107;88;98;64;75;124;115;83;93;113;84;70;79;120;98;85;100;114;186;123;112;101;100;104;77;116;153;82;76
7508411;"ReactiveX/RxJava";"Java";"2013-01-08T20:11:48+00:00";13196;7976;84;124;115;98;110;87;86;91;105;90;95;92;99;96;105;124;120;121;105;100;116;133;80;119;246;170;146;155;137;158;149;194;163;150;168;157;255;226;207;220;168;132;235;243;223;201;261;260;200;218;213;226
15585444;"IanLunn/Hover";"CSS";"2014-01-02T14:27:35+00:00";13196;3917;81;79;91;68;78;57;68;82;60;64;53;52;56;64;56;63;61;53;68;128;90;81;67;75;83;98;71;77;58;65;58;72;59;78;72;79;110;89;95;68;67;60;92;76;79;97;105;94;109;73;78;60
24635156;"t4t5/sweetalert";"JavaScript";"2014-09-30T11:12:48+00:00";13173;3411;41;50;58;57;52;66;56;48;119;103;62;64;56;73;90;56;57;61;58;117;115;62;61;61;90;79;61;62;73;65;59;62;52;61;45;48;59;51;50;82;55;52;81;51;53;63;79;65;74;71;57;68
33895378;"bevacqua/dragula";"JavaScript";"2015-04-13T21:35:38+00:00";13127;9407;491;258;175;60;31;34;23;18;16;13;24;19;3334;324;229;179;223;83;79;80;44;59;39;44;41;50;54;72;69;64;359;98;51;58;51;197;115;51;50;51;1190;265;101;69;57;59;93;83;51;43;43;43
22670857;"enaqx/awesome-react";"JavaScript";"2014-08-06T05:31:44+00:00";13090;6979;89;210;116;165;144;127;123;89;99;226;162;117;117;128;114;122;126;118;115;105;122;120;128;137;360;161;138;135;141;130;126;135;123;177;129;117;119;159;124;135;115;80;99;123;137;143;137;108;108;124;124;153
32484381;"ripienaar/free-for-dev";"null";"2015-03-18T21:06:26+00:00";13045;4116;616;466;388;139;95;100;75;60;81;47;108;67;61;38;92;44;47;42;34;31;37;30;25;52;27;36;43;40;218;46;54;32;71;33;32;34;36;34;35;29;90;58;43;41;32;68;38;26;31;36;42;36
14370955;"sahat/hackathon-starter";"CSS";"2013-11-13T17:24:12+00:00";13004;4512;42;52;39;50;45;43;53;43;51;53;38;35;56;37;46;39;46;51;49;49;48;67;57;39;52;48;53;43;368;65;52;58;65;42;105;64;45;69;69;421;803;144;98;106;95;98;74;76;61;59;68;83
441269;"jashkenas/coffeescript";"CoffeeScript";"2009-12-18T01:39:53+00:00";12858;2127;42;36;34;36;40;32;36;52;48;56;54;45;39;40;32;63;38;51;43;30;43;45;39;42;44;47;33;41;39;41;33;45;52;38;30;46;46;36;42;38;51;27;28;41;32;35;46;38;38;51;35;38
5448530;"twbs/ratchet";"CSS";"2012-08-17T05:41:57+00:00";12847;2030;39;45;57;48;47;57;54;52;32;57;54;38;41;37;37;44;43;36;39;38;32;38;38;37;47;37;33;28;24;35;35;38;27;39;38;39;43;40;34;23;26;22;45;30;22;52;43;46;37;43;23;41
36502;"git/git";"C";"2008-07-23T14:21:26+00:00";12791;4249;62;72;67;69;71;54;59;57;84;70;61;79;66;163;77;70;75;73;63;83;92;88;87;69;76;85;80;82;68;75;84;68;68;62;63;74;112;97;79;95;88;78;91;86;89;116;95;85;139;99;95;109
10187082;"Unitech/pm2";"JavaScript";"2013-05-21T03:25:25+00:00";12681;5489;91;164;103;102;100;96;115;78;109;97;133;115;101;105;82;113;104;163;111;111;99;91;74;91;104;104;113;89;126;155;113;112;87;87;76;74;146;111;105;104;110;69;104;135;93;113;101;111;87;92;121;99
4086616;"shadowsocks/shadowsocks";"Python";"2012-04-20T13:10:49+00:00";12639;5911;104;123;112;114;111;104;96;84;111;97;105;98;116;178;155;161;1114;393;112;81;80;58;45;51;66;44;64;61;44;52;59;97;84;59;63;58;73;82;73;78;61;40;59;80;99;107;96;96;99;119;99;96
2862290;"nostra13/Android-Universal-Image-Loader";"Java";"2011-11-27T18:48:23+00:00";12622;4557;83;83;101;105;88;105;88;80;75;81;84;100;83;96;86;104;92;86;89;93;88;73;68;73;74;91;95;87;83;83;99;113;119;109;87;66;97;81;81;93;47;30;77;89;99;101;100;107;83;92;83;87
21413198;"facebook/immutable-js";"JavaScript";"2014-07-02T06:02:29+00:00";12613;6489;92;120;125;116;99;138;123;89;91;82;103;108;100;95;72;123;133;92;129;107;147;139;126;219;169;146;136;119;112;120;122;168;118;126;103;120;167;147;107;139;119;103;143;149;134;139;117;135;136;120;158;149
1028340;"ajaxorg/ace";"JavaScript";"2010-10-27T10:43:36+00:00";12581;2563;45;55;63;54;50;50;51;57;79;56;69;52;57;48;68;53;46;49;49;53;40;50;42;52;47;39;51;43;39;52;39;56;49;36;41;44;62;46;36;44;43;44;40;41;53;45;57;40;52;34;47;55
21872392;"josephmisiti/awesome-machine-learning";"Python";"2014-07-15T19:11:19+00:00";12529;7073;91;67;75;88;65;81;82;68;66;74;54;48;220;86;82;71;66;76;67;68;85;67;70;117;65;57;83;127;116;87;200;107;105;179;117;109;150;165;171;146;1399;249;161;127;173;139;147;143;151;141;168;157
19872456;"reactjs/react-router";"JavaScript";"2014-05-16T22:22:51+00:00";12469;8617;99;101;107;138;122;118;104;99;94;148;129;115;123;109;119;145;143;129;128;168;215;191;145;188;161;187;173;158;473;208;185;161;165;152;164;277;235;217;188;210;152;148;181;199;169;165;168;186;176;182;221;179
8297888;"twitter/typeahead.js";"JavaScript";"2013-02-19T19:45:01+00:00";12463;2828;59;76;66;62;62;72;47;41;53;68;44;59;56;36;48;47;51;53;49;61;54;55;57;57;64;82;51;56;59;66;42;67;57;45;46;36;71;52;52;48;48;37;59;50;46;54;61;52;43;46;50;55
21540759;"avelino/awesome-go";"Go";"2014-07-06T13:42:15+00:00";12383;6629;116;114;106;230;131;108;89;180;118;86;113;121;100;95;134;133;141;110;257;140;116;152;111;117;127;120;148;132;118;97;127;108;145;99;116;127;142;147;112;108;108;92;136;112;141;157;144;114;130;130;133;141
6064342;"limetext/lime";"null";"2012-10-03T18:10:02+00:00";12371;1549;38;39;51;40;44;55;24;28;32;36;25;28;24;28;33;19;32;40;35;24;35;32;33;31;27;28;31;36;32;38;19;29;26;21;17;20;33;31;37;30;34;30;30;22;23;23;28;15;21;24;22;16
3428345;"ftlabs/fastclick";"JavaScript";"2012-02-13T08:38:00+00:00";12291;3162;82;68;69;67;72;60;59;50;51;60;75;58;59;53;73;75;75;78;69;64;68;52;54;81;61;41;61;52;68;65;41;58;80;52;43;56;75;53;62;60;69;54;54;69;50;61;71;62;57;57;50;8
3431083;"BradLarson/GPUImage";"Objective-C";"2012-02-13T15:20:02+00:00";12251;3790;73;54;69;76;84;59;68;64;72;79;81;105;153;82;80;55;71;40;68;70;78;42;58;61;85;88;85;66;82;74;81;78;68;80;70;77;58;72;70;50;35;73;73;97;82;79;76;63;77;83;115;11
667006;"videojs/video.js";"JavaScript";"2010-05-14T18:45:10+00:00";12248;3765;82;74;101;72;86;103;95;72;59;71;63;65;67;51;58;75;61;75;78;73;84;64;98;83;86;87;115;64;88;76;75;73;66;58;54;59;50;79;52;62;60;37;70;77;69;50;72;91;82;76;62;65
458058;"symfony/symfony";"PHP";"2010-01-04T14:21:21+00:00";12209;2476;45;40;39;43;39;46;50;31;38;31;52;33;46;43;43;47;37;36;35;43;51;56;46;53;51;52;45;45;43;47;77;55;33;43;35;59;54;85;60;71;56;48;52;58;51;42;54;56;67;54;59;1
612230;"creationix/nvm";"Shell";"2010-04-15T17:47:47+00:00";12202;6007;81;84;93;76;74;67;76;73;77;67;97;76;98;75;97;81;96;85;72;137;146;130;126;118;165;130;129;154;140;128;123;129;121;133;111;90;196;211;162;147;120;98;124;141;140;120;131;148;119;117;123;155
2234102;"bcit-ci/CodeIgniter";"PHP";"2011-08-19T13:34:00+00:00";12186;2868;43;53;72;44;45;49;49;51;55;46;42;60;37;45;47;47;42;32;49;66;51;44;53;60;54;53;62;51;55;56;80;71;59;59;46;56;66;69;55;78;55;55;61;53;61;74;62;68;52;59;70;46
6094683;"angular-ui/bootstrap";"JavaScript";"2012-10-05T18:27:01+00:00";12177;3833;82;76;82;78;79;100;66;65;65;84;75;78;79;76;89;66;75;82;88;82;92;63;61;69;78;67;86;84;76;62;69;71;75;60;64;49;64;78;68;92;66;56;75;67;63;82;75;74;65;73;84;58
16677706;"kahun/awesome-sysadmin";"null";"2014-02-09T22:39:20+00:00";12163;3783;30;87;61;57;39;35;40;39;34;38;31;21;30;41;50;46;93;167;1156;148;66;48;51;40;56;58;35;40;29;33;34;47;70;37;26;53;34;35;51;44;46;44;44;50;46;67;59;35;46;52;77;87
4311796;"adam-p/markdown-here";"JavaScript";"2012-05-13T03:27:22+00:00";12038;5193;79;74;67;78;79;76;66;78;76;46;64;73;75;75;69;69;73;81;137;82;98;95;84;110;109;109;99;96;91;89;103;105;85;92;77;82;99;153;117;99;143;130;142;153;153;149;116;132;149;137;141;139
9393759;"photonstorm/phaser";"JavaScript";"2013-04-12T12:27:51+00:00";12037;3862;48;50;45;70;48;49;55;54;44;59;54;86;271;308;64;119;83;74;76;77;72;61;55;87;64;74;60;59;55;57;60;60;52;66;50;55;98;62;62;72;69;43;55;72;70;85;55;89;69;71;108;61
10788737;"codepath/android_guides";"null";"2013-06-19T10:24:45+00:00";11997;6735;67;85;87;109;89;106;90;116;183;103;118;111;120;119;128;107;118;139;103;123;99;111;104;95;134;115;141;117;130;141;139;144;147;121;92;99;186;354;167;137;111;100;135;164;166;150;168;149;149;140;151;158
14712850;"syncthing/syncthing";"Go";"2013-11-26T09:48:21+00:00";11918;4031;92;78;120;154;99;60;81;75;68;70;69;64;88;93;66;136;84;85;78;75;76;62;68;75;62;52;84;73;55;80;98;72;59;51;51;79;80;61;119;88;72;70;77;57;56;64;77;60;56;63;63;136
892275;"square/retrofit";"Java";"2010-09-06T21:39:43+00:00";11907;6960;92;121;112;90;75;78;87;93;90;93;77;103;101;98;106;92;102;127;116;140;136;127;97;92;139;129;118;136;117;113;135;137;132;132;131;122;167;161;158;173;129;84;175;197;227;238;241;213;174;203;248;186
481872;"mitchellh/vagrant";"Ruby";"2010-01-21T08:34:27+00:00";11877;3035;66;41;59;69;47;69;64;57;59;46;64;77;66;55;38;57;49;49;58;40;59;50;60;61;59;45;53;53;52;55;45;46;39;39;50;47;59;55;80;70;82;58;77;75;73;71;65;75;61;67;64;60
18280236;"GitbookIO/gitbook";"JavaScript";"2014-03-31T03:01:56+00:00";11830;3444;56;49;58;42;46;42;38;40;47;38;47;53;127;70;82;70;55;77;95;57;50;67;100;76;71;67;74;54;76;68;80;98;78;96;86;99;88;90;75;59;39;83;68;70;67;66;64;62;61;46;68;9
28751632;"0xAX/linux-insides";"null";"2015-01-03T18:44:57+00:00";11826;6940;168;342;248;178;198;144;61;74;96;57;40;55;89;332;261;174;303;576;225;222;318;455;46;48;53;28;38;20;21;30;20;20;23;22;18;293;133;45;48;41;48;27;20;29;44;68;104;286;347;121;117;166
14747598;"typicode/json-server";"JavaScript";"2013-11-27T13:21:13+00:00";11734;10852;12;2669;2053;1073;407;255;210;128;93;81;68;62;55;57;42;58;390;91;48;76;95;271;135;77;85;83;99;73;169;77;82;72;66;69;64;56;76;80;95;97;57;66;65;75;86;72;82;102;90;94;114;100
14705691;"ziadoz/awesome-php";"null";"2013-11-26T03:14:19+00:00";11595;3848;58;79;107;98;94;69;80;71;73;63;70;58;62;52;69;68;76;86;114;71;70;63;84;78;84;78;69;58;64;68;56;75;56;59;70;69;62;50;80;134;87;66;58;62;63;82;84;67;60;100;74;100
1685764;"dhg/Skeleton";"CSS";"2011-04-30T20:04:24+00:00";11562;3354;55;68;65;64;57;50;57;61;49;70;52;59;55;53;76;89;61;70;59;66;58;58;65;49;77;79;72;56;90;54;53;61;69;69;61;65;56;76;82;100;72;75;72;64;58;71;53;62;69;41;67;64
10567197;"dokku/dokku";"Shell";"2013-06-08T10:26:57+00:00";11518;2768;49;72;73;48;45;66;66;61;58;53;48;46;67;78;55;46;46;49;41;39;40;60;48;59;48;64;54;40;38;46;33;43;40;39;35;32;93;53;86;63;61;50;57;55;52;58;55;44;39;61;56;60
8538132;"designmodo/Flat-UI";"JavaScript";"2013-03-03T15:36:49+00:00";11509;2125;40;51;43;54;50;44;40;64;51;52;36;29;39;31;36;50;49;42;54;49;35;31;16;27;32;53;33;36;33;34;40;40;37;22;51;38;47;37;40;35;34;29;36;34;41;58;60;44;54;40;35;39
887025;"kriskowal/q";"JavaScript";"2010-09-04T01:21:12+00:00";11508;3317;54;63;69;59;72;68;58;60;66;68;62;81;73;80;56;68;81;77;60;61;68;62;59;70;66;74;63;72;58;72;58;54;58;55;48;49;61;50;65;51;59;40;64;67;57;74;125;69;48;53;50;62
9185792;"ecomfe/echarts";"JavaScript";"2013-04-03T03:18:59+00:00";11451;5037;39;64;63;146;81;88;66;68;65;105;85;72;83;66;64;58;77;83;55;72;71;57;57;57;69;72;69;77;53;98;97;169;146;90;84;74;83;565;193;108;75;42;88;101;114;133;111;107;121;108;103;145
995750;"VundleVim/Vundle.vim";"VimL";"2010-10-17T23:17:53+00:00";11388;3719;66;70;71;71;54;55;66;72;57;55;57;66;79;50;70;77;72;73;73;66;73;65;70;60;58;76;98;78;80;77;57;75;78;93;62;74;70;71;76;79;69;50;70;86;76;90;83;83;72;78;93;79
19542809;"interagent/http-api-design";"null";"2014-05-07T17:00:37+00:00";11372;1558;46;53;37;26;27;25;35;55;54;38;23;45;37;21;32;24;30;35;23;24;30;27;59;45;29;35;41;30;44;51;44;28;24;28;16;21;20;27;29;17;18;17;9;23;27;14;19;19;23;13;13;28
11570469;"SnapKit/Masonry";"Objective-C";"2013-07-22T01:15:48+00:00";11371;6220;111;245;167;129;142;126;121;116;96;103;112;112;116;107;111;101;120;106;109;125;116;126;82;97;132;163;136;120;115;127;123;145;126;121;115;91;118;121;102;105;74;34;103;122;143;135;142;124;125;117;125;120
22046023;"facebook/flux";"JavaScript";"2014-07-20T23:33:08+00:00";11283;5621;86;99;119;91;89;98;124;102;127;119;104;101;138;134;113;143;158;90;99;108;99;117;99;138;134;132;128;138;106;100;158;119;127;124;103;93;108;112;118;100;81;64;104;91;100;83;90;87;84;75;78;89
21737266;"sindresorhus/awesome-nodejs";"null";"2014-07-11T13:35:34+00:00";11270;4860;64;93;95;115;82;85;82;75;62;78;92;110;102;78;84;78;67;106;70;71;73;78;73;90;81;90;87;128;75;75;72;97;89;83;67;146;106;144;108;98;99;110;127;143;107;109;106;94;84;119;120;93
301742;"tornadoweb/tornado";"Python";"2009-09-09T04:55:16+00:00";11236;2562;50;48;45;48;53;49;41;47;48;41;45;48;39;50;55;50;54;45;56;56;47;47;43;31;53;42;66;40;53;50;43;53;39;55;39;49;60;70;54;41;46;27;62;48;52;65;52;46;62;57;42;60
1195004;"angular/angular-seed";"HTML";"2010-12-24T06:07:50+00:00";11202;3171;57;51;60;58;55;60;55;72;63;70;76;72;68;56;48;62;60;65;64;57;79;60;47;75;53;63;67;46;61;72;63;54;69;62;44;57;51;65;69;55;57;44;60;52;70;73;53;67;93;45;56;60
15150300;"tobiasahlin/SpinKit";"CSS";"2013-12-12T23:29:41+00:00";11092;2481;35;44;45;35;33;21;35;31;16;31;27;46;106;62;53;49;70;54;57;54;40;48;50;42;57;39;57;88;63;42;69;45;36;44;21;31;50;51;41;51;52;33;42;49;57;51;40;59;71;44;63;51
22790488;"iluwatar/java-design-patterns";"Java";"2014-08-09T16:45:18+00:00";11087;6147;119;86;286;150;153;91;64;113;112;94;85;82;132;144;138;155;108;156;141;123;149;140;140;119;118;176;139;110;100;112;114;97;95;84;87;64;73;103;78;84;101;142;123;89;125;138;107;109;82;109;153;155
20929025;"Microsoft/TypeScript";"TypeScript";"2014-06-17T15:28:39+00:00";11055;6440;163;122;130;82;82;96;92;84;77;67;80;83;121;81;126;79;73;72;85;100;99;74;71;81;87;130;120;137;127;165;135;145;144;146;121;91;161;151;147;180;145;139;160;163;122;152;186;219;203;198;172;174
843222;"scikit-learn/scikit-learn";"Python";"2010-08-17T09:43:38+00:00";11045;5430;100;71;76;93;96;111;92;62;64;85;74;88;165;76;80;99;75;79;58;74;92;108;77;76;88;85;101;97;95;83;96;135;121;144;122;82;117;131;205;123;85;98;92;101;126;141;138;126;117;146;165;199
24195339;"angular/angular";"TypeScript";"2014-09-18T16:12:01+00:00";11022;8460;106;112;141;137;132;133;135;113;120;138;133;127;130;129;110;128;141;140;99;111;142;108;116;123;117;169;156;210;164;163;164;151;184;346;175;174;226;206;171;183;208;158;216;185;183;222;233;261;200;221;222;188
21700699;"vsouza/awesome-ios";"Swift";"2014-07-10T16:03:45+00:00";11020;7775;76;109;136;170;203;196;470;203;137;106;178;115;127;131;88;118;89;128;101;86;109;80;91;143;127;119;118;113;98;119;124;128;106;122;119;105;131;118;134;113;204;163;262;202;240;191;237;213;156;165;230;228
10744183;"firehol/netdata";"C";"2013-06-17T18:39:10+00:00";11007;11000;0;0;0;0;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;2;1;1;0;2;0;0;0;1;1;0;0;2;3;2;3;2;1;0;1;1;2;5;6457;2280;1371;812;49
1580851;"dimsemenov/PhotoSwipe";"JavaScript";"2011-04-07T05:46:29+00:00";10985;3528;69;74;99;63;72;63;296;115;63;72;69;52;80;38;91;63;55;68;55;52;58;56;72;57;66;59;79;56;56;60;61;50;81;66;55;42;63;56;52;72;51;56;63;60;61;65;61;60;57;76;43;49
12244426;"rstacruz/nprogress";"JavaScript";"2013-08-20T13:58:02+00:00";10977;2208;46;37;36;48;35;33;39;37;35;49;35;30;32;42;40;40;40;41;31;30;45;44;25;37;45;40;37;76;51;46;46;53;38;40;45;45;45;42;48;41;34;32;42;41;45;37;37;74;54;55;58;54
1800198;"rwaldron/idiomatic.js";"null";"2011-05-25T17:48:59+00:00";10893;2197;44;41;44;43;40;43;36;38;34;86;68;44;48;35;45;32;39;36;33;45;51;28;45;30;45;38;47;36;47;41;50;53;52;64;29;40;44;43;40;43;45;46;32;33;42;37;37;39;37;30;37;42
215047;"jdg/MBProgressHUD";"Objective-C";"2009-05-31T21:45:41+00:00";10868;3903;35;101;56;57;63;79;63;69;70;76;79;81;82;88;77;52;79;87;70;63;82;77;48;62;84;72;75;83;77;78;106;83;87;78;78;77;75;96;92;78;49;40;91;65;79;70;80;86;88;78;92;70
84009;"jasmine/jasmine";"JavaScript";"2008-12-02T23:46:37+00:00";10842;2349;36;44;37;48;48;43;38;44;42;42;44;40;38;36;35;37;46;49;45;51;45;48;38;50;52;52;48;50;57;51;32;48;37;40;35;45;57;48;48;52;50;33;64;37;45;55;38;51;43;53;54;50
5344375;"textmate/textmate";"C++";"2012-08-08T16:25:52+00:00";10791;771;11;16;25;15;22;16;19;13;21;15;14;9;16;11;8;11;5;19;15;12;18;18;14;14;17;17;14;17;16;15;12;25;23;15;13;12;18;11;11;8;19;11;12;9;10;17;19;15;15;12;14;17
2430537;"gruntjs/grunt";"JavaScript";"2011-09-21T15:16:20+00:00";10749;1682;25;32;31;47;33;30;37;34;32;29;34;32;39;30;24;29;33;42;23;30;25;24;25;23;31;39;32;33;28;76;42;32;32;28;28;22;30;34;35;27;19;36;41;35;31;42;27;28;29;42;41;19
18347476;"google/iosched";"Java";"2014-04-01T22:40:40+00:00";10748;4456;65;62;94;64;64;61;59;74;141;154;110;47;68;56;55;40;46;49;53;42;57;48;34;58;527;262;111;118;87;67;66;71;74;73;77;60;64;71;90;93;61;23;97;95;84;96;100;80;81;75;66;86
12670444;"petkaantonov/bluebird";"JavaScript";"2013-09-07T19:39:57+00:00";10741;4776;69;71;87;107;108;89;86;86;74;77;98;79;94;78;90;88;133;125;91;117;86;124;107;111;95;115;112;103;82;98;84;79;88;86;69;58;91;75;91;73;93;77;85;134;102;87;91;80;88;70;85;110
1283503;"request/request";"JavaScript";"2011-01-23T01:25:14+00:00";10703;3665;50;50;58;73;58;53;43;58;60;63;57;67;48;51;71;67;63;73;66;60;86;58;48;66;62;79;78;83;68;69;62;87;64;67;57;70;91;89;85;74;79;59;85;103;83;67;98;90;95;80;91;103
5152285;"square/okhttp";"Java";"2012-07-23T13:42:55+00:00";10697;6546;92;97;90;117;86;85;63;76;83;79;70;96;77;95;93;96;123;124;125;147;112;105;102;105;123;127;151;134;137;160;135;149;145;137;139;167;188;190;137;125;80;148;147;198;198;215;173;159;164;193;164;25
2336578;"twbs/bootstrap-sass";"Ruby";"2011-09-06T18:58:49+00:00";10695;2250;46;34;48;53;56;51;37;51;45;46;37;39;44;39;36;27;64;47;46;48;40;34;25;46;41;44;43;46;45;46;47;44;31;50;28;42;53;57;34;45;40;33;48;50;43;39;49;47;49;37;42;38
7693799;"angular-ui/ui-router";"TypeScript";"2013-01-18T20:26:29+00:00";10670;4109;53;90;68;80;71;75;67;70;108;81;76;92;78;94;68;95;83;87;68;76;72;75;74;79;81;89;69;91;78;74;67;79;81;79;58;58;95;84;73;92;69;65;86;81;90;85;80;89;84;88;87;77
911765;"diaspora/diaspora";"Ruby";"2010-09-15T05:20:04+00:00";10670;999;29;63;25;21;22;16;19;18;15;20;20;10;23;17;22;21;18;16;14;18;21;18;14;17;23;23;16;12;15;19;21;10;17;15;21;19;24;18;25;14;15;16;27;22;26;14;14;13;27;12;11;13
26554;"reddit/reddit";"Python";"2008-06-18T23:30:53+00:00";10668;2402;42;41;41;52;41;42;61;39;99;111;66;84;59;43;44;39;57;37;31;40;34;37;38;38;46;40;34;32;36;39;43;33;37;67;32;46;44;53;44;41;36;34;66;35;36;37;30;46;43;56;59;41
734934;"pugjs/pug";"JavaScript";"2010-06-23T01:05:42+00:00";10657;2631;33;41;47;45;48;36;49;46;56;40;49;52;47;42;58;41;46;47;42;46;60;45;38;43;49;60;47;54;42;47;50;49;58;52;52;43;54;68;55;70;50;22;40;51;70;45;51;57;41;53;103;101
14098069;"justjavac/free-programming-books-zh_CN";"JavaScript";"2013-11-04T01:59:19+00:00";10635;5160;50;77;101;63;225;92;71;61;65;72;67;68;88;86;66;67;188;86;77;76;86;67;44;120;94;81;106;73;72;110;94;214;91;105;135;141;125;77;87;89;79;31;75;80;91;228;177;109;118;150;137;128
21065473;"bolshchikov/js-must-watch";"null";"2014-06-21T09:56:48+00:00";10616;1785;18;41;25;36;30;59;49;21;25;35;29;22;24;29;341;78;34;15;32;17;25;38;22;22;23;33;102;37;25;14;18;15;21;20;36;28;29;19;26;20;10;10;22;31;8;75;18;18;13;14;18;15
4037197;"Valloric/YouCompleteMe";"Python";"2012-04-16T03:12:14+00:00";10595;3533;106;95;54;55;67;58;59;47;61;43;72;51;75;66;50;79;56;73;53;64;72;61;63;56;56;74;83;78;72;79;68;85;65;62;39;75;95;71;97;71;51;89;79;75;73;68;60;88;67;86;82;9
924303;"madrobby/zepto";"HTML";"2010-09-20T07:57:57+00:00";10508;2208;45;50;62;48;50;32;38;28;28;26;38;45;46;44;32;33;50;37;35;48;23;22;31;51;37;53;46;42;43;40;58;42;55;42;47;54;41;46;51;33;25;40;39;57;56;62;51;56;42;55;47;6
11133743;"h5bp/Effeckt.css";"CSS";"2013-07-02T19:57:06+00:00";10492;1180;13;19;31;37;20;16;26;28;17;17;22;20;17;25;14;13;12;15;19;25;18;12;12;22;48;28;14;24;21;31;21;26;18;17;10;22;18;16;16;28;18;16;10;13;19;20;13;13;41;132;41;16
2278524;"github/hubot";"CoffeeScript";"2011-08-27T08:30:59+00:00";10480;2788;34;40;30;48;97;152;60;49;47;47;36;33;17;37;38;40;42;99;43;47;35;39;50;50;53;67;125;64;57;49;77;56;59;41;43;27;54;39;46;48;52;45;38;45;52;54;62;79;57;48;75;66
14807173;"SamyPesse/How-to-Make-a-Computer-Operating-System";"C";"2013-11-29T17:36:32+00:00";10460;2841;83;69;51;88;66;47;47;59;43;24;31;73;31;55;51;29;50;52;55;52;39;80;37;47;42;38;101;144;46;51;84;71;36;40;40;37;54;39;38;41;38;70;48;40;43;58;54;56;118;59;58;38
11177928;"karan/Projects";"null";"2013-07-04T13:37:27+00:00";10436;3332;36;36;90;41;38;33;44;35;73;46;38;43;40;30;40;35;42;25;45;46;43;31;142;112;58;66;73;59;86;61;94;63;40;53;48;43;52;54;49;58;59;38;53;54;46;78;70;64;57;514;78;80
18611173;"julianshapiro/velocity";"JavaScript";"2014-04-09T20:02:38+00:00";10322;3174;39;57;85;92;54;56;57;111;96;64;77;78;57;48;46;61;58;46;67;55;66;40;74;56;115;73;72;55;38;41;50;53;58;63;50;48;56;78;62;49;55;39;51;45;51;75;57;68;69;42;65;56
5271882;"astaxie/build-web-application-with-golang";"Go";"2012-08-02T11:49:35+00:00";10255;3972;59;99;84;58;57;54;60;41;52;60;67;73;57;60;69;68;77;61;82;65;67;65;49;57;58;62;71;79;84;90;98;74;62;75;78;66;119;91;81;90;119;68;64;69;78;82;86;88;107;113;169;110
7741856;"pixijs/pixi.js";"JavaScript";"2013-01-21T22:40:50+00:00";10254;3039;48;63;57;117;66;52;84;56;48;60;65;49;55;51;60;53;49;45;54;68;41;68;36;60;62;48;33;63;36;59;60;118;59;59;48;53;71;68;71;50;42;44;48;60;54;80;52;77;51;61;51;56
2371106;"bbatsov/ruby-style-guide";"null";"2011-09-12T13:03:05+00:00";10201;2354;45;39;47;36;40;55;34;43;43;50;40;43;47;46;54;44;44;45;41;40;37;49;37;41;48;52;46;50;48;48;54;35;34;38;40;53;44;65;37;37;60;49;39;51;72;40;53;49;65;54;49;4
809601;"wycats/handlebars.js";"JavaScript";"2010-07-31T18:54:46+00:00";10190;2217;48;43;37;59;40;48;43;35;43;38;40;41;33;41;38;36;28;41;50;45;34;48;36;44;58;49;42;48;44;41;40;36;36;38;31;36;44;35;50;36;48;33;61;47;44;46;50;49;38;54;50;44
13584262;"feross/webtorrent";"JavaScript";"2013-10-15T08:16:40+00:00";10182;6472;61;38;58;451;113;121;58;41;36;84;50;38;32;55;32;54;56;50;52;47;42;33;38;41;43;72;61;53;43;807;535;97;105;533;85;98;68;132;657;69;57;73;44;57;78;88;49;54;81;578;110;64
1357796;"kripken/emscripten";"C";"2011-02-12T05:23:30+00:00";10068;2060;34;61;26;26;28;30;35;66;45;30;36;24;32;32;31;37;28;24;27;50;30;37;30;38;26;28;32;41;44;50;21;45;50;49;38;38;43;32;33;51;132;43;47;46;32;42;54;47;32;47;37;43
5101823;"Shopify/dashing";"JavaScript";"2012-07-18T21:01:40+00:00";10068;1782;27;31;37;42;44;29;31;41;32;17;32;75;51;31;24;28;29;30;45;25;56;26;37;23;24;36;18;32;25;36;36;40;38;25;22;23;42;36;32;35;44;40;30;31;34;33;37;21;46;60;29;34
3422939;"enyo/dropzone";"JavaScript";"2012-02-12T16:19:18+00:00";10039;2542;39;45;55;59;47;63;67;41;36;36;45;51;64;51;74;49;46;42;42;51;44;49;45;45;59;51;47;49;56;66;56;47;48;54;53;29;48;47;40;49;35;45;43;50;40;60;44;47;37;49;56;51
10536180;"jmcunningham/AngularJS-Learning";"null";"2013-06-06T20:48:17+00:00";10021;1957;53;49;49;34;42;34;41;42;46;45;36;39;45;32;34;37;35;36;38;48;41;37;47;38;43;43;42;39;41;32;39;27;43;38;25;32;34;28;32;28;31;31;35;52;49;37;38;30;31;24;29;26
1337658;"scottjehl/Respond";"JavaScript";"2011-02-07T12:41:33+00:00";9997;1438;30;49;43;45;32;33;26;29;31;30;27;30;25;38;25;37;24;25;32;23;28;25;28;31;36;23;27;29;33;34;28;26;9;31;19;23;29;22;23;13;11;28;26;27;31;35;30;15;32;25;24;3
13078968;"postcss/postcss";"JavaScript";"2013-09-24T23:06:48+00:00";9966;8049;489;151;84;115;341;126;94;117;120;83;73;198;217;172;174;215;312;282;165;254;195;167;200;163;111;159;148;133;132;141;168;115;195;113;135;159;126;141;98;128;119;110;105;98;103;124;122;94;103;111;132;119
380961;"desandro/masonry";"JavaScript";"2009-11-21T21:04:56+00:00";9959;2295;42;52;56;44;40;36;48;42;46;44;43;48;61;46;44;54;60;41;46;45;42;37;44;37;50;49;34;34;48;46;31;33;47;39;35;27;45;37;41;49;40;34;52;63;39;50;43;42;43;45;40;61
1300192;"octocat/Spoon-Knife";"HTML";"2011-01-27T19:30:43+00:00";9944;489;6;5;19;7;10;13;9;8;13;10;13;15;11;14;2;7;10;9;9;10;14;5;10;4;11;4;11;10;8;7;7;5;10;6;7;10;16;37;14;10;11;5;1;9;8;8;6;8;10;3;8;6
14194174;"alex/what-happens-when";"null";"2013-11-07T04:30:06+00:00";9919;2164;174;43;35;26;30;31;34;33;24;33;22;35;33;32;32;67;20;51;35;31;36;42;27;42;38;79;63;70;26;36;56;36;56;32;18;55;43;35;30;31;36;20;39;34;33;48;35;54;45;30;44;74
11551538;"koajs/koa";"JavaScript";"2013-07-20T18:53:45+00:00";9904;4044;39;57;65;47;50;46;37;39;74;38;57;50;46;64;49;54;73;84;62;56;57;51;49;82;58;92;98;80;89;79;74;61;72;84;72;68;84;95;289;115;88;81;97;121;97;86;102;110;114;105;103;104
12791642;"BVLC/caffe";"C++";"2013-09-12T18:39:48+00:00";9867;6663;67;84;78;95;76;114;104;102;102;334;412;166;174;112;87;92;101;101;80;86;105;97;97;106;101;99;135;122;203;171;110;109;85;114;142;113;127;119;138;108;98;84;104;138;150;163;174;163;156;159;147;159
907410;"jquery/jquery-mobile";"JavaScript";"2010-09-13T15:02:22+00:00";9863;648;20;17;20;9;14;19;12;8;16;9;16;19;15;12;10;11;8;12;19;11;8;18;16;14;10;10;17;14;15;10;13;8;12;10;12;14;15;11;11;8;9;17;7;12;13;7;16;14;9;8;10;3
20965586;"SwiftyJSON/SwiftyJSON";"Swift";"2014-06-18T14:41:15+00:00";9800;5727;82;80;92;81;93;92;130;105;94;103;87;105;115;130;126;101;71;96;91;111;123;100;104;133;115;129;157;126;110;118;112;123;146;139;99;108;121;137;127;105;108;73;124;129;122;88;102;114;109;95;125;121
11820425;"wagerfield/parallax";"JavaScript";"2013-08-01T15:28:05+00:00";9795;1840;27;31;36;40;34;34;32;25;41;32;30;29;30;35;22;30;41;30;25;30;33;36;17;27;49;45;45;49;41;34;29;42;28;33;23;66;57;55;39;36;30;24;39;40;33;49;44;35;43;26;29;30
5923215;"hexojs/hexo";"JavaScript";"2012-09-23T15:17:08+00:00";9732;5107;79;60;77;70;84;78;82;60;67;97;82;87;86;98;91;81;81;78;82;85;91;72;77;97;95;85;108;109;105;112;103;102;115;107;98;71;111;128;120;128;95;69;126;114;133;119;117;131;115;134;127;188
10057936;"square/picasso";"Java";"2013-05-14T15:07:47+00:00";9686;4077;62;80;91;94;70;82;65;60;88;60;61;84;72;63;75;73;77;91;67;80;70;72;57;60;70;93;92;61;66;97;69;77;92;73;94;96;95;87;92;64;56;32;77;95;109;95;99;96;94;74;95;83
7607075;"CamDavidsonPilon/Probabilistic-Programming-and-Bayesian-Methods-for-Hackers";"Jupyter Notebook";"2013-01-14T15:46:28+00:00";9662;2167;84;57;99;41;42;37;47;42;53;31;39;35;37;30;45;29;30;37;34;71;44;57;36;55;34;38;71;51;33;63;42;38;41;27;27;40;42;36;39;46;33;37;46;40;29;36;26;37;30;39;32;2
15428480;"almasaeed2010/AdminLTE";"HTML";"2013-12-25T02:52:40+00:00";9654;5344;90;109;108;84;75;82;84;86;83;106;81;75;103;81;95;97;82;91;88;105;88;80;57;104;129;112;107;112;105;97;121;110;91;104;97;96;99;113;124;110;125;73;116;132;122;126;115;131;133;146;127;137
3022431;"addyosmani/backbone-fundamentals";"JavaScript";"2011-12-20T20:49:44+00:00";9651;1004;16;16;22;29;28;21;15;25;28;16;36;23;19;25;25;67;32;20;20;27;14;13;19;31;17;22;15;33;24;18;17;24;21;21;15;13;7;12;6;16;12;12;6;16;17;11;13;10;16;10;7;6
1207300;"etsy/statsd";"JavaScript";"2010-12-30T00:09:50+00:00";9632;2339;38;46;54;38;35;59;48;59;70;50;37;48;32;42;46;43;33;27;46;43;39;46;32;59;63;29;52;57;51;49;28;43;73;67;28;28;46;41;37;29;21;45;38;50;56;40;61;62;44;46;46;39
22374063;"futurice/android-best-practices";"Java";"2014-07-29T09:09:44+00:00";9623;6240;115;102;62;53;54;60;54;76;203;105;520;200;172;109;112;132;70;103;139;84;149;89;102;90;97;90;127;89;96;92;142;113;81;63;68;113;130;201;140;126;114;62;108;96;138;229;159;110;119;137;129;116
12774825;"HubSpot/pace";"CSS";"2013-09-12T04:24:29+00:00";9610;2397;44;24;42;37;63;45;44;31;42;46;23;46;37;44;29;39;39;46;55;43;40;28;38;38;80;67;33;73;48;72;42;47;46;41;34;44;39;40;49;43;71;38;52;53;53;47;49;57;58;53;62;43
931039;"substack/node-browserify";"JavaScript";"2010-09-22T16:11:32+00:00";9590;2621;58;58;67;66;58;68;34;47;44;41;45;53;50;61;46;49;42;64;50;50;60;52;41;61;51;71;58;59;51;45;42;61;48;49;37;54;48;53;46;54;52;37;57;50;45;51;45;38;31;50;38;35
26295345;"dotnet/corefx";"C#";"2014-11-06T23:42:48+00:00";9562;2319;180;62;39;57;26;31;39;35;29;37;36;39;66;27;37;27;31;31;27;43;40;29;38;21;25;35;39;39;43;64;40;41;47;42;27;35;45;47;64;55;46;47;51;43;52;55;50;46;47;53;61;53
538746;"ruby/ruby";"Ruby";"2010-02-27T15:55:23+00:00";9547;2520;35;29;57;49;66;40;39;45;36;46;42;52;40;46;34;43;51;57;40;33;60;36;36;56;54;48;43;31;52;46;41;74;95;49;33;50;81;41;53;59;58;53;51;53;61;45;22;72;43;48;50;46
760732;"ccgus/fmdb";"Objective-C";"2010-07-06T22:50:17+00:00";9543;3336;36;48;41;50;47;67;52;50;52;53;104;49;93;57;78;63;69;77;90;58;72;70;28;57;71;65;78;87;82;83;78;109;81;51;55;76;68;66;71;51;30;15;53;88;56;47;57;62;75;75;78;67
11180687;"spf13/hugo";"Go";"2013-07-04T15:26:26+00:00";9537;5660;69;49;66;67;82;102;65;76;87;78;109;86;99;90;132;84;67;80;102;71;81;86;87;68;88;114;135;140;100;135;373;288;109;103;106;80;123;99;140;114;102;79;142;105;106;108;114;109;123;191;154;97
12820537;"tripit/slate";"JavaScript";"2013-09-13T22:15:24+00:00";9498;5658;47;56;55;58;66;120;168;81;55;121;69;67;52;60;59;52;69;47;70;118;61;54;45;67;71;75;67;68;71;83;55;93;187;68;88;310;149;129;94;151;99;73;88;99;857;351;173;89;82;109;75;87
508845;"RestKit/RestKit";"Objective-C";"2010-02-09T01:14:06+00:00";9476;1747;38;28;36;31;43;60;86;45;44;36;40;39;46;29;45;19;40;38;54;47;43;30;32;35;33;36;28;22;25;24;32;48;28;34;21;18;29;28;31;31;20;15;25;31;27;27;36;20;23;21;21;29
8768406;"postcss/autoprefixer";"CoffeeScript";"2013-03-14T05:04:51+00:00";9471;3764;68;56;62;100;110;70;76;67;61;69;51;62;68;52;50;70;74;81;75;109;95;82;56;61;70;78;73;143;84;63;81;73;69;62;62;69;66;79;70;70;63;67;77;54;78;88;61;70;62;77;69;61
15111821;"grafana/grafana";"Go";"2013-12-11T15:59:56+00:00";9445;4141;64;67;60;64;58;56;58;61;68;53;56;79;41;40;53;64;52;55;61;78;58;56;52;66;75;76;120;79;95;92;78;91;66;100;71;67;75;87;107;86;81;81;143;165;118;98;109;122;91;158;95;95
478996;"jquery/jquery-ui";"JavaScript";"2010-01-19T14:40:34+00:00";9430;881;21;23;14;26;14;18;13;12;18;13;14;8;18;21;8;9;21;23;12;28;21;17;16;13;17;26;18;16;21;23;13;16;12;19;10;12;23;17;11;23;14;15;14;17;15;21;21;24;13;12;17;20
11530283;"VerbalExpressions/JSVerbalExpressions";"JavaScript";"2013-07-19T14:59:46+00:00";9420;5309;4;20;13;7;10;5;5;5;8;4;3;8;5;4;1;12;4;4;3;4;4;5;6;6;5;6;6;5;3;2;4;5;8;7;4;1349;2696;452;153;114;66;40;40;38;26;27;19;22;16;17;18;11
15975439;"jlmakes/scrollreveal.js";"JavaScript";"2014-01-16T17:37:20+00:00";9419;3698;22;38;24;26;30;34;25;33;30;26;32;39;29;45;33;28;39;29;32;39;43;44;29;46;52;30;26;37;32;27;28;21;35;918;629;82;105;100;88;65;83;52;43;48;57;63;55;49;48;34;46;50
341626;"imathis/octopress";"Ruby";"2009-10-18T21:41:32+00:00";9411;814;16;16;17;12;23;10;16;14;14;15;19;15;25;11;16;15;22;17;15;13;16;18;14;15;13;19;11;26;21;15;21;12;14;12;9;14;19;19;23;17;14;7;19;18;13;11;11;16;14;10;16;16
11225014;"coreos/etcd";"Go";"2013-07-06T21:57:21+00:00";9382;3281;57;68;75;48;60;45;78;77;50;43;54;75;58;83;54;57;49;62;80;88;63;76;56;50;67;78;62;68;59;56;52;54;55;48;52;44;59;66;62;77;58;46;68;66;62;67;74;72;71;78;83;71
1365679;"chriskempson/tomorrow-theme";"CSS";"2011-02-14T15:43:03+00:00";9381;1755;23;30;31;38;27;31;29;16;44;41;40;33;21;31;25;20;29;35;35;38;50;36;37;38;39;40;45;36;34;39;39;45;35;31;22;46;30;35;28;22;30;40;32;53;34;46;37;28;35;35;36;5
2162719;"xdissent/ievms";"Shell";"2011-08-05T21:34:06+00:00";9376;1258;27;27;22;25;18;25;14;16;12;22;18;23;22;12;11;16;36;30;24;26;77;47;42;16;57;13;15;26;44;26;20;28;23;32;22;15;24;19;16;13;24;27;21;21;27;17;23;17;15;24;18;23
781028;"node-inspector/node-inspector";"JavaScript";"2010-07-17T23:20:19+00:00";9375;2809;47;46;50;52;66;43;41;45;61;65;56;73;59;53;53;48;37;49;48;56;52;60;37;54;62;60;72;60;71;64;46;58;60;48;42;48;51;52;65;63;59;35;51;51;65;48;57;71;54;45;57;43
5070389;"greenrobot/EventBus";"Java";"2012-07-16T16:55:40+00:00";9367;5029;81;93;75;95;95;96;87;84;80;85;89;81;77;101;88;95;101;80;103;89;84;47;61;69;66;108;85;84;101;116;109;136;137;107;99;99;140;112;109;87;55;152;104;177;113;134;116;105;110;107;114;11
2246815;"domnikl/DesignPatternsPHP";"PHP";"2011-08-22T05:24:31+00:00";9348;3105;43;33;29;60;64;68;88;87;69;69;99;62;62;35;57;85;63;56;65;53;50;51;51;58;119;71;71;52;72;56;32;76;47;39;49;39;54;75;67;56;104;70;44;37;43;62;73;98;47;38;49;8
5683364;"Mantle/Mantle";"Objective-C";"2012-09-05T06:24:59+00:00";9276;3100;49;192;88;73;54;81;71;71;56;66;77;63;90;72;61;64;65;67;65;56;56;50;34;49;47;75;52;54;55;80;79;44;46;53;32;38;61;45;55;65;30;32;44;55;43;57;40;51;51;51;49;46
4839957;"jfeinstein10/SlidingMenu";"Java";"2012-06-30T05:14:23+00:00";9266;2050;43;54;50;47;43;43;32;37;46;45;45;45;41;47;42;39;46;43;44;37;38;41;23;28;30;37;48;37;46;49;34;46;35;22;44;34;39;27;36;33;20;16;35;50;40;38;49;39;47;41;38;41
1381283;"altercation/solarized";"VimL";"2011-02-18T05:18:27+00:00";9245;2287;39;52;45;41;45;37;36;41;40;48;41;31;48;42;44;34;48;42;34;47;46;31;48;50;49;59;36;46;50;52;46;60;36;41;45;34;45;36;49;35;46;26;49;37;39;51;49;50;51;48;59;53
801795;"magicalpanda/MagicalRecord";"Objective-C";"2010-07-27T23:58:18+00:00";9234;2729;43;57;37;41;48;66;65;56;55;36;50;37;52;104;49;47;41;38;51;38;34;45;35;34;34;37;39;33;32;43;34;42;36;90;38;29;36;288;100;113;61;30;47;48;45;36;55;60;38;34;44;48
3122202;"Reactive-Extensions/RxJS";"JavaScript";"2012-01-07T00:31:41+00:00";9231;5577;72;74;95;49;117;103;100;56;76;73;82;94;92;110;65;64;73;77;148;110;130;142;97;101;116;140;117;161;130;118;92;110;91;108;72;90;119;130;145;121;102;121;154;139;122;141;118;129;131;122;114;124
5108051;"Itseez/opencv";"C++";"2012-07-19T09:40:17+00:00";9227;4235;58;69;61;69;62;179;74;71;88;64;60;71;56;52;62;66;55;70;66;70;87;92;70;66;58;80;93;86;91;88;62;83;91;72;100;77;85;82;109;80;79;62;92;102;108;100;111;102;100;91;109;104
597879;"Automattic/mongoose";"JavaScript";"2010-04-06T21:39:05+00:00";9224;2704;52;49;35;47;53;47;45;51;42;51;43;49;46;43;36;47;48;39;41;43;58;52;42;54;40;63;61;60;45;61;68;62;54;55;39;50;57;58;55;45;55;46;66;64;57;71;70;54;50;67;55;63
29900673;"phanan/htaccess";"null";"2015-01-27T06:25:41+00:00";9203;1195;17;36;18;30;17;18;28;19;19;18;29;26;14;14;24;29;23;33;18;9;25;19;23;22;39;12;23;19;16;14;21;8;23;141;25;28;28;16;23;16;24;33;23;7;19;21;16;12;16;16;16;12
326688;"janl/mustache.js";"JavaScript";"2009-10-04T23:41:19+00:00";9198;1747;41;27;24;31;39;39;38;26;33;34;32;27;40;38;29;29;36;32;33;25;38;40;36;29;41;35;39;24;26;55;26;31;32;27;33;28;40;35;43;37;35;25;31;31;37;36;29;38;41;36;38;22
321278;"npm/npm";"JavaScript";"2009-09-29T17:21:24+00:00";9183;3316;42;33;44;51;44;46;38;47;101;60;56;45;59;35;35;41;37;72;51;62;111;91;58;59;75;71;87;81;84;89;55;56;77;75;52;55;69;72;64;122;95;52;63;52;46;58;68;84;72;82;73;69
1451352;"mochajs/mocha";"JavaScript";"2011-03-07T18:44:25+00:00";9181;2820;33;49;41;60;53;60;45;37;40;51;53;39;31;43;41;47;52;45;56;57;45;41;57;56;65;53;54;48;69;63;77;74;69;60;63;58;69;75;57;56;54;58;51;59;67;86;60;76;46;56;57;8
13142126;"riot/riot";"JavaScript";"2013-09-27T05:21:01+00:00";9178;3357;55;66;66;58;61;79;82;84;71;59;80;54;69;63;48;55;54;55;55;52;69;44;48;52;50;67;60;100;122;61;67;64;83;86;63;47;59;73;54;111;47;50;75;68;65;55;54;46;54;78;65;54
108110;"mongodb/mongo";"C++";"2009-01-15T16:15:18+00:00";9173;2396;40;80;81;59;43;48;46;36;56;33;46;34;50;48;30;38;30;38;28;35;43;55;42;36;47;47;43;45;48;38;52;49;48;46;35;40;52;39;66;53;66;41;52;50;46;57;35;49;51;52;34;40
2096579;"chjj/marked";"HTML";"2011-07-24T13:15:51+00:00";9166;3225;47;66;58;60;51;69;42;46;41;54;54;76;46;36;61;68;65;57;62;49;57;63;59;64;50;72;55;85;63;68;77;62;61;66;37;71;69;66;90;67;75;51;66;60;82;58;80;70;61;71;73;68
501326;"requirejs/requirejs";"JavaScript";"2010-02-03T21:08:14+00:00";9156;1982;40;38;50;42;40;47;28;23;41;35;28;43;32;31;43;49;48;34;31;43;52;34;38;32;33;35;42;38;36;36;38;40;29;34;45;40;47;37;39;45;37;20;28;44;35;44;36;38;48;29;39;48
1903522;"php/php-src";"C";"2011-06-16T01:52:25+00:00";9057;3492;29;26;51;47;59;40;71;76;49;51;66;53;72;46;38;34;51;58;45;38;59;50;57;55;69;47;61;67;75;49;66;810;107;67;52;41;53;54;35;38;48;34;46;47;52;51;31;62;55;52;54;48
658518;"ipython/ipython";"Python";"2010-05-10T04:46:06+00:00";9045;2949;143;62;64;51;42;43;54;55;62;56;81;48;56;41;76;57;48;43;46;68;44;58;63;53;51;61;56;57;48;58;43;51;59;36;56;61;50;55;113;83;49;66;59;67;46;47;60;52;42;48;54;7
7827081;"PredictionIO/PredictionIO";"Scala";"2013-01-25T19:42:32+00:00";9043;2574;87;57;58;77;57;37;42;184;44;36;33;47;41;35;34;38;40;37;43;34;56;41;39;51;45;43;42;45;48;49;25;36;32;68;49;44;43;58;59;42;29;34;75;61;48;37;48;56;52;74;42;42
1254497;"codemirror/CodeMirror";"JavaScript";"2011-01-14T13:44:03+00:00";8976;2518;45;48;54;44;48;41;32;39;51;60;51;44;47;39;45;44;32;63;35;37;42;40;46;42;54;56;49;49;49;56;58;60;50;46;50;37;59;65;52;52;64;39;51;43;67;57;37;51;47;56;46;49
18405734;"jwagner/smartcrop.js";"JavaScript";"2014-04-03T14:21:19+00:00";8958;8640;3;2;1;1;0;6;3;5;2;3;2;2;3;1;5;4;5;1;2;1;4;13;73;8;4399;1516;298;220;139;58;278;423;295;72;35;29;47;25;257;34;57;78;28;18;35;23;13;24;37;15;20;17
873328;"getsentry/sentry";"Python";"2010-08-30T22:06:41+00:00";8947;2304;47;34;31;40;30;33;30;85;45;37;28;40;34;48;36;25;39;28;37;31;45;32;50;87;57;58;42;33;39;45;30;29;53;50;26;26;60;65;49;28;46;29;60;45;100;40;68;44;63;39;51;57
13473768;"driftyco/ionicons";"HTML";"2013-10-10T14:34:18+00:00";8921;2396;39;44;49;64;52;57;56;47;50;40;43;40;47;41;38;48;59;43;48;35;28;26;42;35;38;39;36;48;38;40;52;50;65;32;51;46;50;45;66;53;46;43;52;48;39;62;59;46;46;43;46;46
1274749;"browserstate/history.js";"JavaScript";"2011-01-20T14:10:05+00:00";8920;1212;28;22;24;25;26;37;32;31;31;23;20;30;25;31;13;17;24;24;29;16;34;21;21;19;20;21;29;22;26;27;16;21;20;22;15;18;23;30;12;16;19;19;26;24;22;23;24;23;20;17;29;25
1181927;"bitcoin/bitcoin";"C++";"2010-12-19T15:16:43+00:00";8901;2368;32;33;43;37;37;32;38;44;37;38;59;30;28;34;31;29;72;32;30;45;40;45;42;36;30;41;38;50;49;42;53;32;81;65;59;60;71;76;79;59;48;38;65;38;61;45;35;42;52;38;43;54
31533997;"facebook/fresco";"Java";"2015-03-02T09:58:04+00:00";8893;5149;176;169;103;192;117;110;99;80;87;118;81;112;124;122;102;104;79;80;87;81;69;44;72;67;85;120;128;81;92;77;81;81;101;89;180;167;115;117;79;70;22;94;99;97;105;117;87;90;71;107;116;6
4814354;"LightTable/LightTable";"Clojure";"2012-06-27T22:32:43+00:00";8854;1549;28;27;32;29;22;19;16;25;28;25;25;27;24;20;25;30;36;32;23;29;30;28;17;32;31;64;57;38;38;39;20;35;54;40;28;30;26;28;30;40;37;28;33;34;28;18;23;32;18;27;25;19
3623050;"caskroom/homebrew-cask";"Ruby";"2012-03-05T02:05:17+00:00";8848;2552;50;52;63;46;53;51;55;39;37;39;48;49;49;45;49;47;46;49;53;49;58;50;61;57;68;64;54;65;51;59;46;50;49;47;40;46;55;47;53;52;50;40;56;40;42;40;30;49;47;37;35;45
10219106;"linnovate/mean";"JavaScript";"2013-05-22T12:15:47+00:00";8795;2485;33;40;46;43;44;40;49;43;55;35;61;52;49;37;47;53;47;42;49;48;60;45;44;48;46;53;43;41;56;48;40;42;48;63;42;39;58;49;48;47;59;50;69;58;39;57;45;49;39;58;36;53
2404027;"nathanmarz/storm";"Java";"2011-09-17T07:55:13+00:00";8791;415;7;10;7;8;11;6;12;15;3;7;6;8;6;10;8;8;16;10;5;5;16;6;6;8;9;11;10;10;8;13;9;3;5;2;10;4;5;6;13;8;7;4;6;9;11;6;7;9;10;6;3;7
13840241;"Thibaut/devdocs";"Ruby";"2013-10-24T18:16:07+00:00";8765;3745;49;54;43;57;45;53;29;40;36;94;58;75;46;54;59;49;53;44;87;76;67;62;53;44;99;70;55;214;256;187;79;65;75;89;46;43;67;79;79;83;62;95;78;51;69;70;74;62;65;63;69;74
32578467;"danielgindi/Charts";"Swift";"2015-03-20T10:49:12+00:00";8719;6252;121;123;89;78;114;121;68;85;127;96;93;91;175;415;142;122;122;95;98;123;112;86;75;77;127;136;103;138;129;150;101;132;92;99;94;79;102;119;118;139;101;85;98;110;142;119;141;158;155;142;126;169
19148949;"PhilJay/MPAndroidChart";"Java";"2014-04-25T14:29:47+00:00";8688;5366;77;118;77;72;99;82;73;81;109;82;80;66;106;91;80;88;86;93;77;77;77;99;66;87;81;66;114;207;107;87;106;100;107;92;105;74;100;101;191;105;84;63;101;119;209;201;158;145;103;130;134;133
1388245;"loopj/android-async-http";"Java";"2011-02-20T03:25:07+00:00";8674;2870;46;60;59;86;60;67;59;52;43;64;92;51;58;53;67;54;58;64;67;71;85;61;34;52;52;59;69;72;42;56;51;51;52;57;51;43;52;49;56;51;30;21;46;43;43;62;43;61;59;47;49;40
20822291;"ipader/SwiftGuide";"Swift";"2014-06-14T01:17:57+00:00";8672;6103;93;87;95;89;100;89;289;149;129;140;394;143;134;86;136;96;115;106;71;117;104;107;74;92;82;90;80;135;95;65;84;239;175;177;148;74;139;92;137;95;75;20;75;114;75;134;115;95;83;81;111;183
20300177;"google/guava";"Java";"2014-05-29T16:23:17+00:00";8668;5740;106;89;80;81;87;69;86;101;67;75;89;78;93;98;91;90;107;84;86;117;139;130;94;112;99;127;130;110;121;117;192;144;176;131;149;73;138;99;133;119;82;83;96;129;110;121;129;132;106;108;192;145
8575137;"JakeWharton/butterknife";"Java";"2013-03-05T08:18:59+00:00";8640;5180;52;69;85;62;64;82;57;66;134;149;67;96;109;110;79;72;104;125;98;93;89;91;49;92;83;95;107;88;98;114;90;111;96;83;107;81;106;110;120;116;78;55;96;94;143;160;167;148;129;129;135;147
1481305;"kennethreitz/python-guide";"Batchfile";"2011-03-15T03:24:20+00:00";8617;2124;24;47;35;39;28;33;38;26;32;24;35;54;33;37;43;35;48;36;30;32;40;33;54;47;52;47;50;39;42;38;30;33;44;40;42;38;31;34;40;45;40;37;70;63;46;52;67;42;45;39;49;46
34824499;"square/leakcanary";"Java";"2015-04-29T23:54:16+00:00";8603;8587;0;1517;1444;345;226;193;145;91;75;74;136;119;116;104;81;75;88;132;95;104;97;93;82;86;128;131;102;83;81;113;112;96;78;99;81;146;141;140;150;90;66;48;81;94;128;119;132;127;138;117;107;141
2562751;"zxing/zxing";"Java";"2011-10-12T14:07:27+00:00";8602;3966;60;63;70;60;62;57;59;66;67;57;80;72;94;55;73;77;92;61;64;69;88;75;59;65;83;78;71;88;65;101;86;67;67;69;75;73;80;73;73;78;57;42;67;90;102;145;91;86;90;107;112;105
2810455;"ggreer/the_silver_searcher";"C";"2011-11-19T19:50:47+00:00";8602;3026;50;60;52;38;42;73;44;83;73;47;49;75;45;56;56;59;74;56;55;56;67;37;86;65;80;54;61;69;58;52;56;74;81;51;38;47;52;89;43;62;63;49;56;48;66;52;69;52;61;42;52;51
1148753;"spring-projects/spring-framework";"Java";"2010-12-08T04:04:45+00:00";8601;3286;45;51;44;51;41;60;48;46;42;44;48;52;61;61;61;60;49;77;47;48;62;53;41;58;58;61;76;51;57;61;71;72;86;68;62;51;75;87;60;57;53;53;67;84;78;89;113;88;101;86;88;83
23357588;"google/protobuf";"C++";"2014-08-26T15:52:15+00:00";8587;5753;110;96;86;102;100;124;102;73;95;104;155;98;94;119;106;84;85;108;91;94;120;129;84;86;103;109;120;108;167;125;130;119;106;112;104;83;118;134;125;121;109;71;110;114;128;122;139;132;120;127;131;121
5373551;"libgdx/libgdx";"Java";"2012-08-10T19:34:38+00:00";8582;2654;46;52;58;41;52;47;34;46;44;37;54;46;34;34;43;45;40;37;51;46;40;54;36;51;50;43;36;38;44;68;42;41;57;46;58;50;66;65;72;90;72;53;55;52;67;72;61;53;58;53;68;56
28167802;"weui/weui";"CSS";"2014-12-18T04:09:54+00:00";8545;8515;0;0;1;1;1;1;0;1;0;1;0;2;1;0;1;0;2;1;0;0;1;6;3;1011;1325;524;224;218;113;205;129;266;192;224;124;111;128;395;927;335;128;67;162;179;235;229;286;171;150;147;135;152
12785292;"peachananr/onepage-scroll";"JavaScript";"2013-09-12T14:07:28+00:00";8528;1197;32;42;32;26;37;31;29;34;25;24;36;24;31;33;31;30;25;24;27;24;17;20;25;17;24;20;16;24;24;23;19;22;17;20;7;14;26;25;27;21;10;11;23;16;19;19;18;9;19;12;20;16
9603714;"alcatraz/Alcatraz";"Objective-C";"2013-04-22T16:40:10+00:00";8452;3717;49;45;85;49;67;55;55;56;95;87;79;77;51;59;49;69;46;49;61;84;87;50;57;47;95;108;90;111;103;87;90;102;141;79;75;73;73;75;75;34;22;58;58;62;58;79;114;89;85;86;80;7
22765472;"keen/dashboards";"JavaScript";"2014-08-08T17:16:17+00:00";8439;1755;112;195;116;139;90;50;95;25;19;30;15;20;39;22;22;20;65;22;22;26;26;24;22;14;20;23;23;18;23;16;22;16;9;21;5;13;17;21;13;19;27;18;16;21;17;18;24;20;18;18;27;22
13975314;"go-martini/martini";"Go";"2013-10-30T02:34:07+00:00";8398;1881;54;58;47;41;24;34;43;54;35;38;51;38;43;48;31;40;38;49;51;40;49;45;54;40;38;52;33;40;43;21;33;31;27;25;32;26;41;18;30;24;23;11;21;26;29;27;28;32;34;33;22;36
401025;"github/hub";"Go";"2009-12-05T22:15:25+00:00";8362;2300;31;38;42;30;219;50;34;33;29;25;35;33;33;42;43;43;42;76;42;38;70;36;44;96;46;44;35;60;42;42;44;42;39;29;25;48;37;43;45;47;36;36;43;32;30;35;28;30;53;34;41;30
2579314;"fzaninotto/Faker";"PHP";"2011-10-14T22:49:02+00:00";8344;2822;53;52;54;44;38;30;70;55;42;47;50;41;53;54;49;50;57;58;57;69;42;81;83;63;68;42;45;42;63;58;57;61;46;53;44;58;48;67;56;59;56;55;42;48;49;62;49;72;56;60;55;59
5362524;"adobe-fonts/source-code-pro";"Python";"2012-08-09T23:14:02+00:00";8322;2737;35;29;33;43;45;69;56;50;65;36;41;90;89;61;73;59;49;101;136;73;58;49;50;49;53;47;47;52;44;63;40;47;32;50;32;42;40;37;44;41;33;54;65;60;56;33;58;31;48;45;44;60
4578002;"faif/python-patterns";"Python";"2012-06-06T21:02:35+00:00";8298;3270;44;139;72;49;40;30;95;71;51;42;55;52;48;227;200;130;78;66;54;47;53;65;38;39;45;66;51;55;37;41;45;39;49;45;37;36;47;62;34;70;41;38;117;69;58;49;53;64;63;77;47;50
17165658;"apache/spark";"Scala";"2014-02-25T08:00:08+00:00";8284;4699;92;71;80;84;80;96;96;120;95;69;92;72;72;85;75;95;58;93;56;94;85;84;84;70;73;92;101;104;115;123;92;89;94;84;70;74;172;99;119;133;93;64;88;109;88;97;84;106;66;70;102;100
138312;"capistrano/capistrano";"Ruby";"2009-02-26T16:14:04+00:00";8269;1459;29;25;26;25;22;46;28;28;21;36;24;39;25;28;17;26;35;30;29;26;37;21;24;24;27;29;28;21;20;31;18;30;23;28;27;24;26;27;28;28;22;28;35;30;32;35;36;36;24;36;33;26
30384844;"Flipboard/react-canvas";"JavaScript";"2015-02-05T23:46:30+00:00";8251;2819;63;61;79;81;44;73;50;38;41;64;54;49;47;41;37;40;41;49;44;51;66;71;43;52;63;72;37;45;48;49;51;61;60;51;56;73;58;50;53;61;71;35;44;99;61;63;49;47;41;44;41;57
2541284;"cheeriojs/cheerio";"JavaScript";"2011-10-09T04:23:20+00:00";8249;3139;50;53;51;52;51;56;49;49;56;38;48;52;42;61;42;58;48;49;59;45;61;58;43;60;56;64;77;72;70;55;83;52;77;56;52;50;60;75;73;79;76;50;71;86;85;67;79;61;59;81;63;79
3502120;"scottjehl/picturefill";"JavaScript";"2012-02-21T08:35:14+00:00";8229;1571;37;42;34;30;46;33;29;30;37;41;30;43;36;37;32;24;55;31;31;22;39;30;44;56;43;33;39;30;29;22;23;28;27;24;20;16;21;29;28;16;29;27;18;22;23;26;29;22;22;23;16;17
10365411;"yabwe/medium-editor";"JavaScript";"2013-05-29T17:40:11+00:00";8189;3414;29;36;31;45;28;32;38;38;35;36;32;26;32;35;35;48;28;37;42;43;27;35;25;48;48;34;43;37;41;35;51;37;43;48;33;33;56;38;49;679;360;231;167;128;55;45;46;62;32;57;46;39
3774328;"wg/wrk";"C";"2012-03-20T11:12:28+00:00";8153;2983;49;42;37;103;62;51;39;109;68;38;68;65;56;72;49;43;64;39;32;54;49;53;39;57;56;46;61;46;62;71;55;62;93;69;38;40;74;59;67;61;44;50;75;69;57;56;50;50;60;68;41;65
2139017;"rbenv/rbenv";"Shell";"2011-08-01T20:51:48+00:00";8150;1854;40;42;33;22;29;29;27;27;30;31;28;39;30;30;27;33;26;28;27;27;27;33;35;52;42;43;39;45;40;39;35;18;22;29;110;39;73;55;54;29;31;27;38;22;41;38;32;34;33;33;31;30
817345;"tj/git-extras";"Shell";"2010-08-04T16:32:07+00:00";8140;2165;34;45;31;39;26;25;37;31;28;38;30;40;29;33;31;18;28;30;33;30;28;25;24;37;76;42;41;27;33;34;31;37;39;36;25;62;81;107;66;48;103;50;45;40;40;61;52;45;42;33;37;82
18520037;"phuslu/goagent";"null";"2014-04-07T14:29:10+00:00";8137;1414;103;93;62;81;85;79;70;68;60;62;53;68;54;57;64;108;69;10;13;13;6;8;5;7;6;1;5;7;2;5;7;4;4;5;1;2;7;6;6;6;1;3;5;4;4;5;4;3;3;5;5;0
48296;"DmitryBaranovskiy/raphael";"JavaScript";"2008-09-02T05:34:33+00:00";8133;1108;20;34;13;26;21;22;21;14;22;23;18;11;24;20;21;22;23;20;14;30;29;29;16;19;21;17;16;14;17;22;21;17;15;22;17;12;27;22;18;24;18;20;21;29;24;27;28;24;17;23;32;31
2214953;"fgnass/spin.js";"JavaScript";"2011-08-16T09:46:36+00:00";8121;1024;21;17;29;30;29;17;17;17;18;24;19;28;23;24;16;19;39;8;22;22;22;18;16;17;22;20;22;22;18;19;20;18;17;16;15;27;20;19;18;13;20;13;18;14;18;19;15;16;20;22;13;18
3633690;"NUKnightLab/TimelineJS";"JavaScript";"2012-03-06T02:12:20+00:00";8077;739;23;23;26;17;37;27;26;19;20;19;21;22;20;17;13;12;18;18;20;19;16;15;7;10;10;14;17;12;6;13;16;12;9;9;12;10;8;12;13;4;4;6;6;6;8;12;15;6;14;6;5;9
12143585;"adobe-webplatform/Snap.svg";"JavaScript";"2013-08-15T20:51:34+00:00";8076;1931;28;39;26;46;48;36;46;29;40;33;53;48;31;22;25;39;38;27;29;52;41;33;30;31;43;30;35;35;39;39;46;57;38;42;34;30;33;24;39;36;40;31;42;37;47;35;41;45;44;33;29;37
5558246;"substack/stream-handbook";"JavaScript";"2012-08-26T07:24:04+00:00";8073;2575;53;49;57;60;45;41;45;42;42;53;51;73;60;62;53;66;50;45;49;62;47;51;43;43;45;44;42;50;55;50;55;55;51;33;34;43;51;44;60;74;47;35;49;41;52;42;40;45;74;33;48;41
3744545;"eternicode/bootstrap-datepicker";"JavaScript";"2012-03-17T01:11:40+00:00";8028;1982;35;45;34;48;37;44;46;47;40;46;41;45;40;28;33;27;38;49;25;33;43;30;32;37;39;26;46;37;48;37;38;29;31;38;28;28;29;51;46;41;39;25;53;36;42;44;38;33;32;49;29;47
11960085;"WickyNilliams/headroom.js";"JavaScript";"2013-08-07T20:42:58+00:00";8019;1130;34;33;32;30;26;21;29;25;19;28;25;21;17;19;27;16;9;22;25;23;18;12;22;23;22;17;17;20;14;12;10;19;17;17;14;21;19;16;20;20;21;16;17;12;27;18;27;37;44;22;31;27
15183485;"julycoding/The-Art-Of-Programming-By-July";"C";"2013-12-14T10:00:06+00:00";7992;2126;34;44;49;49;40;48;41;41;38;38;43;40;42;33;40;36;55;33;28;35;41;65;33;26;71;52;48;26;28;33;55;22;26;25;160;46;41;40;31;29;19;19;28;33;34;45;45;35;41;40;38;44
11267509;"bumptech/glide";"Java";"2013-07-08T22:52:33+00:00";7990;5406;96;84;88;59;109;111;85;53;85;88;71;97;102;189;152;83;109;110;80;100;109;70;66;78;82;132;111;111;123;102;96;119;80;106;86;68;118;114;114;134;72;51;99;133;155;139;124;136;124;116;150;137
17575535;"gionkunz/chartist-js";"JavaScript";"2014-03-09T22:40:07+00:00";7984;2040;32;42;37;44;40;33;58;39;45;42;33;40;33;23;44;40;42;40;46;65;36;26;51;38;41;30;39;50;29;36;40;39;29;34;33;25;42;51;43;43;36;29;70;43;26;33;51;35;40;28;43;33
7544081;"dimsemenov/Magnific-Popup";"JavaScript";"2013-01-10T16:09:24+00:00";7954;1933;45;50;38;38;46;33;40;32;38;39;33;27;25;32;40;34;39;35;41;34;27;31;27;46;40;30;31;39;33;36;40;41;44;44;31;42;40;43;38;38;34;37;41;48;47;41;36;31;35;30;28;45
12512833;"philipwalton/solved-by-flexbox";"CSS";"2013-08-31T23:04:51+00:00";7954;3719;26;33;30;987;535;85;38;45;32;27;21;33;27;40;39;48;46;46;39;39;35;38;34;35;33;38;44;59;52;35;40;46;59;47;38;49;26;38;48;46;34;46;67;55;64;48;91;77;43;40;46;52
3431193;"yiisoft/yii2";"PHP";"2012-02-13T15:32:36+00:00";7954;2668;43;107;65;61;45;59;48;56;57;50;50;47;43;99;60;55;54;48;62;52;57;42;43;43;49;47;63;36;47;43;49;59;50;45;29;52;67;44;38;46;32;82;45;31;51;57;58;51;59;40;47;5
3673976;"sdelements/lets-chat";"JavaScript";"2012-03-09T19:32:33+00:00";7949;1926;87;54;44;45;96;74;50;36;89;60;43;36;33;33;34;35;52;27;32;24;36;30;39;26;37;29;26;43;29;31;24;22;18;21;13;17;28;81;27;26;27;34;34;28;19;33;61;25;18;16;24;20
3721224;"nolimits4web/Swiper";"JavaScript";"2012-03-14T19:11:45+00:00";7945;3460;60;56;64;61;64;63;51;60;67;62;54;64;58;53;54;60;58;54;49;67;34;74;47;53;82;78;61;66;62;77;63;66;138;91;66;63;80;61;75;76;63;44;79;77;74;77;81;85;75;72;68;73
34302698;"serverless/serverless";"JavaScript";"2015-04-21T03:48:40+00:00";7945;7930;0;0;1;1;0;0;0;0;0;0;0;0;0;5;3093;659;214;126;105;59;64;97;78;152;301;133;100;62;67;44;73;87;99;72;81;69;102;91;382;136;129;164;116;105;69;258;90;100;89;75;92;90
5604798;"selectize/selectize.js";"JavaScript";"2012-08-29T18:31:57+00:00";7932;2201;41;42;54;52;61;42;45;48;43;49;26;40;54;32;53;32;47;33;36;36;48;28;36;39;50;52;48;44;36;53;47;29;45;34;35;23;50;50;50;65;49;34;52;56;49;35;31;29;26;43;39;30
18840003;"kriasoft/react-starter-kit";"JavaScript";"2014-04-16T13:08:18+00:00";7925;6390;57;64;65;78;80;64;75;75;115;99;127;95;265;125;124;112;124;115;110;97;114;115;116;97;145;179;166;159;125;138;143;148;134;149;136;88;155;130;151;123;120;121;149;131;151;125;147;123;123;137;132;154
8257106;"jessesquires/JSQMessagesViewController";"Objective-C";"2013-02-17T21:40:44+00:00";7924;3568;64;84;73;67;74;76;68;70;68;68;65;50;53;58;79;109;46;75;73;80;73;70;52;61;86;85;76;66;81;67;58;75;78;66;72;34;50;62;51;60;54;65;91;70;57;89;68;62;79;53;71;86
1093228;"cocos2d/cocos2d-x";"C++";"2010-11-18T23:17:00+00:00";7918;2409;32;47;47;35;45;47;38;49;51;47;40;53;59;48;54;46;53;57;54;45;38;36;39;42;45;37;36;31;33;56;33;36;39;61;37;38;55;40;57;46;50;33;40;56;52;55;63;61;54;50;53;60
21265042;"facebook/AsyncDisplayKit";"Objective-C";"2014-06-27T05:29:02+00:00";7904;3254;35;30;54;51;37;66;44;58;41;38;52;38;51;52;41;36;33;49;39;60;68;55;40;45;47;43;43;51;129;137;126;201;81;88;78;66;82;69;68;87;40;23;60;60;60;76;67;70;61;62;80;86
13124802;"influxdata/influxdb";"Go";"2013-09-26T14:31:10+00:00";7902;2834;57;45;48;60;51;62;87;55;59;57;54;53;42;37;56;58;47;38;65;48;74;69;47;51;47;56;54;55;74;44;36;62;70;59;37;43;42;64;55;53;58;33;63;62;50;53;67;58;45;53;59;62
619849;"spf13/spf13-vim";"VimL";"2010-04-20T16:20:16+00:00";7893;3044;31;39;52;38;39;40;72;43;91;59;70;43;35;42;52;58;58;39;138;62;32;60;50;46;42;61;70;73;67;56;59;48;77;57;74;42;62;72;53;65;53;43;93;47;60;64;74;53;76;56;103;55
4012544;"yeoman/yeoman";"null";"2012-04-13T05:12:21+00:00";7891;1151;34;23;19;26;22;22;24;18;17;25;35;28;26;30;13;24;25;23;18;25;32;17;20;23;18;29;21;24;20;20;22;25;21;18;18;23;21;13;22;23;17;19;32;19;21;24;8;25;14;14;22;29
21696302;"matteocrippa/awesome-swift";"Swift";"2014-07-10T14:04:09+00:00";7887;5299;58;26;51;66;67;72;524;97;60;59;48;63;51;60;86;60;60;71;51;51;66;90;64;99;79;92;93;66;68;60;93;88;80;105;200;150;148;142;158;146;194;120;143;126;116;100;106;119;123;130;123;131
929845;"sass/sass";"Ruby";"2010-09-22T06:16:55+00:00";7858;2285;65;31;51;40;34;44;46;28;34;47;44;38;44;26;38;48;47;61;49;52;47;54;40;42;49;46;48;41;58;45;45;43;53;40;35;29;46;58;58;50;34;27;44;61;35;47;33;37;50;38;45;40
33538019;"cjwirth/awesome-ios-ui";"null";"2015-04-07T11:01:23+00:00";7845;3723;157;139;126;99;75;140;256;116;71;67;163;84;68;66;52;79;65;78;49;61;79;46;45;72;64;40;57;51;49;59;50;44;70;44;40;46;48;47;42;70;67;35;45;53;80;51;66;60;57;56;42;37
10894716;"irungentoo/toxcore";"C";"2013-06-24T00:12:13+00:00";7842;1361;20;22;25;62;25;32;19;20;25;14;29;21;13;16;29;33;26;49;54;37;32;45;27;20;29;29;22;23;20;18;19;23;29;26;32;17;28;53;29;22;23;18;24;30;14;25;27;23;22;15;14;12
8393;"thoughtbot/paperclip";"Ruby";"2008-04-10T19:58:20+00:00";7817;1092;23;17;21;28;27;20;13;29;18;17;26;24;30;19;15;12;31;24;18;35;29;16;18;18;26;18;23;25;13;15;27;23;18;14;17;15;18;17;29;21;29;21;23;28;16;21;20;21;13;19;18;16
8986773;"benweet/stackedit";"JavaScript";"2013-03-24T13:46:06+00:00";7817;2430;58;55;60;49;50;45;47;58;46;49;52;41;52;52;35;47;41;39;48;49;48;40;28;51;49;42;59;50;60;50;48;38;53;44;59;32;47;43;41;55;50;36;47;40;41;43;59;51;49;30;27;47
21108956;"chrisaljoudi/uBlock";"JavaScript";"2014-06-22T23:54:34+00:00";7790;1148;53;33;34;42;43;43;36;35;33;58;23;23;18;20;23;22;13;29;42;28;28;26;75;35;20;18;18;19;11;24;11;5;13;11;12;7;13;9;10;12;5;9;9;8;5;21;13;11;11;9;12;7
2340549;"playframework/playframework";"Scala";"2011-09-07T09:24:08+00:00";7775;1865;26;59;41;37;52;39;36;28;36;26;26;36;24;26;39;38;38;37;23;38;54;27;28;33;38;39;28;28;34;46;36;27;35;32;27;25;31;47;22;51;35;32;44;38;35;45;31;26;43;56;41;46
2349728;"pockethub/PocketHub";"JavaScript";"2011-09-08T16:52:50+00:00";7766;1828;51;41;66;56;45;45;33;50;41;54;36;43;42;43;46;24;28;26;27;33;29;21;22;39;35;41;35;26;30;33;25;27;32;74;32;23;29;29;25;39;23;10;28;38;42;30;32;33;30;18;38;30
17446152;"gabrielecirulli/2048";"CSS";"2014-03-05T16:03:26+00:00";7763;1159;39;31;48;21;23;25;14;23;16;14;22;24;34;19;12;17;29;20;19;27;16;18;18;37;18;17;17;31;22;31;50;17;29;20;12;19;21;17;21;23;27;13;19;17;14;27;14;20;16;26;15;20
15019962;"tldr-pages/tldr";"Shell";"2013-12-08T07:34:43+00:00";7752;6054;4;4;8;3;3;6;3;6;5;4;3;4;3;2;34;12;3;15;12;6;3;1;2;27;15;18;46;13;3;9;8;8;15;6;706;3050;947;239;159;122;69;49;55;42;27;33;39;43;51;31;52;26
2203645;"CocoaPods/CocoaPods";"Ruby";"2011-08-14T00:10:53+00:00";7743;2302;24;40;37;32;35;31;42;28;36;32;38;34;49;50;48;55;47;41;33;50;55;44;40;56;50;57;46;42;38;46;48;40;43;33;47;45;49;55;41;46;46;19;31;45;36;135;47;42;42;40;58;58
28513398;"MengTo/Spring";"Swift";"2014-12-26T14:57:02+00:00";7737;4230;59;40;57;49;51;87;144;134;82;98;72;74;130;202;112;82;71;95;82;56;85;95;69;76;74;65;82;91;63;53;88;75;72;67;67;50;57;69;118;112;63;60;80;78;65;73;70;61;162;82;69;62
434430;"tpope/vim-pathogen";"VimL";"2009-12-13T20:59:18+00:00";7737;1812;34;39;39;26;32;39;39;24;29;37;27;31;38;43;31;29;37;30;31;29;33;28;40;37;32;38;47;53;45;35;26;31;28;29;38;26;43;34;37;36;36;28;38;43;34;35;36;36;33;46;31;36
942903;"foreverjs/forever";"JavaScript";"2010-09-27T15:47:23+00:00";7733;1947;36;42;35;35;34;36;38;28;35;34;46;54;48;37;40;40;45;42;39;31;37;33;36;30;33;41;34;41;35;32;49;32;45;15;27;39;44;33;35;46;26;42;42;35;49;37;37;45;39;58;41;4
268027;"carhartl/jquery-cookie";"JavaScript";"2009-08-03T19:11:40+00:00";7721;924;28;24;27;23;28;27;19;19;22;31;28;32;23;26;17;25;14;12;19;15;17;8;11;13;14;24;27;13;14;13;17;21;21;16;9;24;20;18;22;15;8;13;15;9;14;8;8;18;13;14;7;1
20430314;"fullstackio/FlappySwift";"Swift";"2014-06-03T05:04:12+00:00";7711;993;18;33;22;15;12;12;28;24;28;17;21;16;16;12;16;32;20;14;15;23;20;16;13;17;20;23;12;32;18;23;13;19;18;19;22;18;16;18;21;13;18;10;18;24;21;21;17;20;18;17;19;25
2540368;"jaredhanson/passport";"JavaScript";"2011-10-08T22:38:32+00:00";7695;2615;40;34;37;37;62;61;45;42;50;34;46;58;48;51;36;56;48;57;43;40;52;50;54;37;47;54;52;48;56;54;57;44;56;45;47;52;46;57;51;57;65;48;50;50;45;60;73;42;59;59;50;73
1053270;"php-fig/fig-standards";"null";"2010-11-05T04:44:12+00:00";7695;1905;45;40;38;63;52;59;49;49;38;33;43;44;37;49;46;38;32;44;28;31;36;42;37;47;39;34;38;36;35;36;37;27;41;42;22;36;26;28;37;34;38;17;34;23;29;32;22;36;20;31;33;22
1538210;"SVProgressHUD/SVProgressHUD";"Objective-C";"2011-03-28T19:23:04+00:00";7672;2731;32;48;35;42;67;31;54;46;32;42;42;100;114;68;44;50;46;28;33;49;56;29;45;44;48;71;51;56;71;49;59;60;53;54;38;50;67;82;55;51;20;41;53;63;47;61;76;81;53;58;80;6
25136308;"github/fetch";"JavaScript";"2014-10-13T00:26:19+00:00";7664;4674;75;77;53;73;51;125;163;69;47;68;76;48;48;60;36;43;89;63;57;83;66;80;76;83;80;78;84;89;85;104;76;73;119;114;101;77;115;114;83;114;106;86;105;130;117;123;152;130;155;124;120;111
26066727;"knsv/mermaid";"JavaScript";"2014-11-01T23:52:32+00:00";7582;1665;20;41;32;34;73;26;27;25;21;15;38;21;26;31;23;25;20;46;42;34;42;49;23;31;35;29;22;25;21;26;26;37;18;32;28;60;34;32;27;34;31;28;33;34;28;52;43;39;25;29;37;35
1864363;"composer/composer";"PHP";"2011-06-08T08:53:00+00:00";7582;2085;25;27;38;44;32;35;19;42;25;24;25;31;30;39;25;38;39;35;31;32;37;50;31;32;37;50;45;39;43;30;42;48;36;28;41;24;32;31;62;43;45;35;43;36;80;65;48;46;42;119;68;41
132321;"facebookarchive/three20";"Objective-C";"2009-02-19T06:31:51+00:00";7577;263;5;6;6;4;7;7;4;4;8;1;6;3;7;2;8;3;5;9;6;7;3;15;5;6;6;4;4;5;1;4;9;5;0;9;4;6;6;12;4;9;4;0;1;2;3;9;2;5;2;0;8;2
5239185;"quilljs/quill";"JavaScript";"2012-07-30T23:23:18+00:00";7536;2633;18;24;19;23;41;19;28;48;23;22;14;22;16;22;23;18;28;36;16;24;20;23;16;28;39;345;814;109;55;55;39;32;29;27;26;25;34;29;21;29;30;17;30;49;24;25;29;33;32;29;34;22
29247444;"yaronn/blessed-contrib";"JavaScript";"2015-01-14T14:18:07+00:00";7533;1531;19;14;149;61;52;51;29;19;15;21;28;31;23;45;12;17;11;15;19;34;17;18;23;27;20;16;24;99;68;32;29;22;20;18;13;26;20;28;22;37;37;28;22;25;20;29;20;15;24;12;30;25
2951379;"shichuan/javascript-patterns";"JavaScript";"2011-12-10T01:10:29+00:00";7507;1144;14;24;21;26;21;23;19;29;20;13;61;21;26;19;19;29;27;28;22;76;29;17;21;14;25;17;16;20;15;17;15;25;20;19;18;9;17;24;24;22;20;9;26;15;17;20;10;26;24;25;13;17
15045751;"docker/compose";"Python";"2013-12-09T11:40:58+00:00";7478;2115;52;42;46;34;38;51;49;45;52;48;41;45;41;41;47;38;35;37;29;39;28;33;33;45;36;45;46;42;51;44;34;36;32;31;25;38;40;45;35;47;43;53;43;40;44;47;50;37;46;50;40;6
3374332;"thomaspark/bootswatch";"HTML";"2012-02-07T04:31:56+00:00";7455;1795;41;35;46;28;40;36;21;40;39;28;43;40;40;26;35;21;31;34;31;29;39;38;31;43;27;21;25;24;28;35;26;48;28;44;19;29;27;38;29;35;30;25;40;33;36;38;46;24;62;54;40;49
3116751;"excilys/androidannotations";"Java";"2012-01-06T08:48:03+00:00";7442;2645;35;43;52;61;50;63;45;36;87;73;56;57;67;50;45;53;64;46;47;58;54;49;54;56;51;47;46;59;33;49;47;48;45;49;52;35;57;55;37;39;30;27;37;44;69;64;65;60;52;48;49;50
9210604;"mgonto/restangular";"JavaScript";"2013-04-04T03:53:57+00:00";7434;1946;46;50;48;44;40;44;46;39;55;47;37;51;47;39;40;49;39;45;40;41;46;39;32;19;38;34;34;33;42;34;40;34;31;37;32;22;25;29;42;28;30;27;46;29;29;41;32;44;30;23;26;31
958314;"remy/nodemon";"JavaScript";"2010-10-03T12:50:52+00:00";7403;2544;42;39;42;28;26;40;38;37;37;33;45;51;42;37;43;48;46;51;37;43;60;57;45;39;53;49;49;55;53;62;40;63;62;51;46;52;54;59;51;65;67;41;54;58;55;50;48;61;55;56;72;57
1213225;"isagalaev/highlight.js";"JavaScript";"2011-01-01T23:47:21+00:00";7386;2354;40;51;63;49;52;40;30;29;25;34;38;32;34;26;48;49;33;31;32;40;40;51;34;41;43;51;54;54;41;52;56;57;40;57;48;68;64;48;31;71;44;31;48;37;56;65;55;55;52;47;36;51
20537104;"google/cayley";"Go";"2014-06-05T18:49:41+00:00";7386;1995;42;29;19;34;26;30;21;24;25;40;71;74;32;27;27;53;27;25;24;29;32;28;37;43;31;55;27;27;36;62;23;77;42;32;17;41;32;33;30;42;49;21;33;26;122;93;41;49;33;37;30;35
757363;"knockout/knockout";"JavaScript";"2010-07-05T08:08:34+00:00";7380;1252;39;24;23;34;32;32;17;30;12;20;33;16;21;22;17;22;11;21;26;25;25;30;21;30;36;23;26;19;33;27;19;26;26;24;20;18;24;36;31;21;12;34;24;28;26;17;22;29;23;25;19;1
3314;"spree/spree";"Ruby";"2008-03-10T14:45:35+00:00";7379;1277;27;21;33;18;24;26;15;28;26;25;28;30;29;31;13;26;23;20;14;22;30;18;22;23;25;33;20;27;17;16;26;21;16;12;12;49;18;19;39;37;24;25;31;59;20;23;29;20;34;19;29;5
24817507;"moklick/frontend-stuff";"null";"2014-10-05T14:31:29+00:00";7374;763;28;26;19;28;14;28;27;22;17;11;20;20;15;28;19;15;18;11;20;11;17;5;12;19;14;9;15;7;18;10;12;6;17;19;15;13;7;2;14;12;15;9;9;15;7;9;11;12;10;2;15;9
16623069;"sindresorhus/pageres";"JavaScript";"2014-02-07T18:15:18+00:00";7366;1074;20;26;30;34;31;29;15;12;26;19;16;13;19;15;18;18;23;22;13;13;13;12;16;27;15;19;22;30;17;47;10;19;20;15;20;14;21;24;18;31;13;14;22;20;9;15;15;12;22;41;16;53
14098121;"aosabook/500lines";"JavaScript";"2013-11-04T02:02:53+00:00";7358;2553;16;19;29;14;13;22;14;15;24;21;23;20;18;11;84;20;24;31;109;79;50;50;29;26;27;33;40;87;39;57;36;36;25;41;33;47;24;27;30;23;14;31;27;388;61;61;81;71;62;186;191;14
1136075;"cubiq/iscroll";"JavaScript";"2010-12-03T19:03:44+00:00";7355;2002;30;41;38;45;52;42;41;23;32;42;28;30;34;31;43;43;42;43;30;46;48;31;19;33;21;39;38;41;39;48;42;34;43;33;26;29;37;44;38;27;26;14;30;33;49;57;49;63;47;67;43;58
4584417;"daylerees/colour-schemes";"JavaScript";"2012-06-07T11:33:33+00:00";7345;1375;24;26;19;18;34;36;24;28;19;18;35;32;21;17;16;18;16;21;26;16;18;17;18;32;31;24;36;25;25;31;20;31;31;20;22;27;23;25;37;28;30;26;62;60;25;22;23;28;35;35;28;16
2889328;"WordPress/WordPress";"PHP";"2011-12-01T07:05:17+00:00";7318;2083;66;25;48;37;29;36;36;22;39;24;41;33;41;38;40;40;54;49;38;36;38;38;35;26;36;34;38;36;42;31;70;40;58;48;27;30;51;39;54;40;35;34;46;51;32;41;54;41;23;49;49;45
27442967;"fastlane/fastlane";"Ruby";"2014-12-02T17:00:38+00:00";7315;5310;30;126;85;43;42;37;54;33;57;40;64;147;83;65;55;87;53;59;59;45;75;69;59;71;60;245;130;124;121;142;110;88;143;101;74;45;95;104;132;101;117;120;139;118;118;234;217;194;189;183;149;179
20106153;"CoderMJLee/MJRefresh";"Objective-C";"2014-05-23T16:22:32+00:00";7311;5566;66;94;140;115;98;84;134;119;89;82;89;90;145;117;113;118;101;120;89;91;113;102;52;67;135;124;131;120;134;113;145;126;142;103;113;83;104;114;127;83;59;23;85;125;122;132;108;124;131;96;127;109
19141383;"fouber/blog";"null";"2014-04-25T09:44:42+00:00";7310;6096;20;32;34;21;35;45;13;48;37;50;51;58;106;53;44;71;88;1195;434;222;173;197;64;91;137;101;262;102;93;104;81;96;87;75;89;76;108;102;94;97;54;31;100;117;120;135;142;98;100;125;114;74
2155793;"JakeWharton/ViewPagerIndicator";"Java";"2011-08-04T17:13:44+00:00";7304;2110;40;38;37;56;46;50;32;29;40;40;48;37;37;33;45;47;33;40;33;39;53;54;20;26;34;34;45;48;28;47;36;40;43;31;47;40;52;41;39;30;24;14;42;39;48;65;57;46;44;44;48;51
1607357;"visionmedia/superagent";"JavaScript";"2011-04-13T02:29:45+00:00";7269;3471;48;56;57;86;81;88;54;48;52;58;61;56;54;58;53;73;63;52;57;57;62;44;43;59;64;58;78;68;67;71;82;85;82;75;59;68;86;82;78;65;76;48;65;90;104;86;82;62;65;68;71;66
11075527;"vim-airline/vim-airline";"VimL";"2013-06-30T18:49:56+00:00";7265;2442;47;42;46;43;43;46;47;43;44;41;44;52;31;47;30;38;37;29;47;59;33;42;37;54;54;40;55;58;53;60;50;45;40;50;34;37;43;85;51;51;57;50;57;49;63;54;42;54;42;44;49;53
1451060;"JakeWharton/ActionBarSherlock";"Java";"2011-03-07T17:28:54+00:00";7262;800;21;14;24;22;15;13;16;13;21;26;22;19;11;16;19;23;20;19;15;23;13;7;12;12;14;20;23;13;9;12;21;13;12;17;15;13;13;12;9;7;2;14;11;15;12;19;16;20;15;14;21;2
275604;"resque/resque";"Ruby";"2009-08-12T00:27:35+00:00";7242;859;18;13;12;15;16;16;17;11;13;9;15;17;17;24;18;15;26;24;17;19;25;27;13;15;16;12;24;17;7;16;20;16;11;20;14;17;17;27;12;18;16;13;7;18;20;12;17;19;11;14;16;20
812393;"ruby-grape/grape";"Ruby";"2010-08-02T14:25:08+00:00";7223;1251;30;32;41;32;30;30;20;24;24;25;32;24;27;29;29;29;29;14;29;32;25;16;22;30;22;31;14;20;19;33;25;23;28;16;20;14;22;20;16;20;23;31;17;18;27;20;23;26;25;21;21;1
1653882;"thoughtbot/bourbon";"Ruby";"2011-04-23T15:41:20+00:00";7207;1658;26;48;35;42;22;24;28;28;26;32;27;36;29;34;30;33;24;34;26;36;39;23;44;21;78;42;45;42;30;39;30;31;22;28;25;19;23;34;30;34;46;34;24;30;22;42;30;26;28;23;29;25
28693376;"arasatasaygin/is.js";"JavaScript";"2015-01-01T19:09:04+00:00";7189;1668;17;113;38;29;23;11;16;18;27;19;13;26;24;12;17;11;13;10;11;11;16;12;10;15;6;12;11;13;15;12;10;13;12;10;73;228;241;62;101;58;34;20;26;28;27;32;18;22;10;12;27;23
8530831;"kamens/jQuery-menu-aim";"JavaScript";"2013-03-03T02:50:35+00:00";7175;768;12;18;26;17;18;10;21;11;10;17;12;8;16;12;14;14;12;21;12;30;38;23;16;12;15;9;13;14;24;18;14;13;19;19;9;8;16;12;9;5;17;12;9;17;11;22;15;9;10;12;11;6
18477927;"segmentio/nightmare";"JavaScript";"2014-04-05T22:19:51+00:00";7144;3165;15;31;18;13;16;15;12;21;14;9;17;14;13;28;13;17;23;14;36;57;88;85;82;64;70;870;204;89;56;59;39;48;46;42;33;36;38;30;64;59;66;51;49;57;47;55;57;49;52;59;61;64
1579809;"nicklockwood/iCarousel";"Objective-C";"2011-04-06T23:23:43+00:00";7143;3083;28;33;28;109;61;42;28;46;39;39;110;168;99;44;163;72;55;68;67;90;65;50;34;36;42;56;48;47;57;55;63;58;81;49;51;47;56;72;60;53;38;15;53;51;46;65;51;46;55;62;63;69
11446311;"onevcat/VVDocumenter-Xcode";"Objective-C";"2013-07-16T09:58:02+00:00";7125;3365;47;76;54;63;59;49;41;55;49;90;74;79;106;64;60;63;58;45;57;83;65;89;43;44;58;63;79;113;95;75;57;107;73;96;59;43;61;73;68;47;35;23;62;57;58;67;66;67;65;54;71;60
667561;"Marak/faker.js";"JavaScript";"2010-05-15T00:53:07+00:00";7119;3557;31;50;53;51;34;26;22;39;35;22;47;130;62;37;41;24;27;32;41;37;48;27;48;43;46;36;34;38;47;49;28;42;49;35;27;1219;112;55;52;62;52;43;51;34;54;47;41;86;67;57;39;48
32665718;"shockone/black-screen";"TypeScript";"2015-03-22T07:00:24+00:00";7105;7101;0;0;0;0;0;1;0;0;0;0;0;0;0;0;1;0;1;0;1592;3226;707;256;152;147;59;61;53;41;38;45;29;24;19;20;26;33;14;14;48;35;34;31;91;42;56;23;33;29;32;31;32;25
11898182;"audreyr/favicon-cheat-sheet";"null";"2013-08-05T12:54:19+00:00";7104;1137;29;13;23;15;21;16;44;28;15;16;20;15;15;20;12;14;23;27;16;18;12;11;30;23;17;17;25;16;34;61;25;18;15;12;24;29;22;32;31;63;24;20;22;18;15;22;18;18;18;22;19;4
1549138;"CocoaLumberjack/CocoaLumberjack";"Objective-C";"2011-03-31T02:38:39+00:00";7099;2346;38;40;57;57;41;53;51;40;42;41;55;50;43;31;51;36;51;45;39;31;46;40;28;51;44;41;42;57;44;57;47;52;64;57;37;42;54;46;54;52;27;14;46;46;48;52;41;58;50;27;50;40
4044891;"realm/realm-cocoa";"Objective-C";"2012-04-16T20:06:56+00:00";7093;3685;51;64;42;55;50;53;48;38;40;45;101;97;127;92;60;75;58;74;71;58;75;67;52;66;71;68;54;69;60;60;61;70;105;96;53;83;77;71;68;89;120;49;94;94;86;81;79;65;81;61;79;82
1305114;"roots/sage";"PHP";"2011-01-29T03:12:09+00:00";7083;1711;34;32;29;36;39;41;36;25;29;18;25;28;35;26;31;32;46;34;32;20;31;32;35;37;45;30;24;30;35;31;33;27;28;29;12;24;36;22;42;47;51;53;39;31;38;27;37;36;41;36;35;29
22607013;"amazeui/amazeui";"CSS";"2014-08-04T14:23:37+00:00";7043;4282;150;422;425;170;71;156;169;177;165;80;263;252;260;41;41;48;27;21;33;26;45;24;32;23;43;38;33;28;66;40;38;47;25;34;35;37;60;72;45;21;12;45;41;36;68;58;42;33;38;54;65;7
1290701;"imakewebthings/waypoints";"JavaScript";"2011-01-25T07:46:22+00:00";7038;1585;21;20;30;38;33;31;23;35;34;32;31;30;36;31;29;53;30;29;35;23;30;27;30;34;38;47;26;35;30;34;29;26;26;30;25;20;35;32;35;26;16;22;27;42;28;36;34;24;27;39;22;29
11276147;"cmderdev/cmder";"PowerShell";"2013-07-09T07:44:22+00:00";7033;3350;159;163;67;101;58;41;58;54;53;53;47;45;52;54;63;52;62;67;55;69;58;80;71;67;89;70;65;70;78;63;57;62;69;50;39;51;47;75;51;61;68;36;60;64;56;57;57;77;60;57;60;52
7212645;"syl20bnr/spacemacs";"Emacs Lisp";"2012-12-17T21:34:03+00:00";7018;5014;79;63;45;63;79;81;88;59;52;71;65;50;79;70;48;90;66;57;73;70;58;81;70;88;74;99;102;97;87;83;113;104;126;114;77;93;482;129;106;157;117;108;126;108;129;113;114;83;100;108;133;87
25880891;"facebook/flow";"OCaml";"2014-10-28T17:17:45+00:00";7015;2783;40;44;69;50;44;52;55;46;73;56;44;32;45;38;34;63;49;44;35;41;76;71;35;64;50;78;57;71;45;56;50;66;54;50;49;31;44;60;43;50;49;37;46;99;51;70;69;59;53;43;72;81
189840;"fabric/fabric";"Python";"2009-05-01T01:14:24+00:00";7012;1949;29;37;32;39;42;56;34;39;32;37;33;46;33;25;39;26;30;33;30;37;54;42;31;29;40;44;35;43;41;29;35;46;41;35;38;29;35;40;36;46;38;32;39;44;39;58;29;45;22;45;36;44
25659723;"Microsoft/dotnet";"HTML";"2014-10-23T21:58:29+00:00";7004;1518;57;43;29;66;43;21;21;17;20;18;26;22;39;24;29;25;21;15;29;20;21;25;22;13;27;22;54;45;29;45;36;63;36;32;25;29;17;33;36;15;19;20;23;24;32;23;18;19;42;30;35;23
1644196;"JuliaLang/julia";"Julia";"2011-04-21T07:01:50+00:00";6990;1775;35;32;52;48;36;33;30;27;37;17;28;20;29;27;31;22;23;34;33;24;34;38;36;58;35;35;26;26;44;67;41;51;41;32;33;32;35;31;35;41;34;23;34;37;28;37;25;42;27;33;35;31
1358497;"aFarkas/html5shiv";"JavaScript";"2011-02-12T12:21:10+00:00";6988;1667;32;37;31;42;43;48;35;19;37;37;40;34;40;49;35;31;30;27;22;32;39;35;19;24;34;34;36;29;29;45;33;38;36;31;39;26;25;23;33;24;22;14;24;26;33;36;31;33;26;29;30;30
361310;"jnicklas/capybara";"Ruby";"2009-11-04T22:19:17+00:00";6949;1106;20;22;29;27;19;20;100;22;18;23;33;29;19;17;15;15;18;25;10;12;26;25;19;20;21;24;17;13;10;19;17;24;14;16;8;13;19;34;18;21;19;14;22;26;23;15;14;22;28;15;21;16
658594;"harthur/brain";"JavaScript";"2010-05-10T06:36:21+00:00";6937;1609;24;21;52;53;23;35;44;35;35;47;41;28;64;32;44;57;49;28;42;46;44;25;43;30;34;31;24;27;18;29;24;13;40;29;12;23;26;32;17;13;27;14;20;19;25;28;25;26;26;27;33;5
8201256;"joewalnes/websocketd";"Go";"2013-02-14T14:52:55+00:00";6937;893;16;13;17;6;19;16;12;13;5;13;13;13;14;16;10;13;21;19;9;16;15;10;12;33;33;26;13;44;19;19;24;45;12;12;13;11;15;28;18;15;15;16;22;19;18;15;14;19;19;12;14;19
8900723;"inconshreveable/ngrok";"Go";"2013-03-20T09:37:43+00:00";6936;2146;30;34;91;45;39;29;22;25;41;28;44;34;30;29;33;25;97;42;31;33;41;34;34;29;40;54;43;66;44;39;59;46;39;47;36;21;50;47;42;28;39;28;42;48;44;41;41;51;60;58;33;40
1211978;"metafizzy/isotope";"JavaScript";"2011-01-01T05:20:00+00:00";6920;1256;23;23;30;31;26;34;21;39;26;43;27;11;30;15;21;17;23;30;24;29;15;26;23;23;24;24;22;26;26;24;29;24;22;19;18;12;24;31;17;18;23;17;19;32;22;27;23;25;21;19;27;31
2762270;"rstacruz/jquery.transit";"JavaScript";"2011-11-12T15:56:45+00:00";6911;778;17;16;22;13;18;23;19;21;27;19;12;12;17;21;14;12;16;14;12;18;15;11;13;13;20;13;15;15;11;13;13;14;10;13;21;14;20;13;9;9;11;15;15;15;13;16;21;12;12;10;11;9
1204214;"stylus/stylus";"JavaScript";"2010-12-28T22:11:43+00:00";6905;1440;40;29;25;27;19;31;28;22;35;22;25;26;27;26;22;37;27;24;26;35;28;19;21;28;21;32;20;41;33;20;27;16;31;43;26;24;32;32;35;32;29;29;32;41;17;22;28;32;31;21;24;20
6256729;"JacksonTian/fks";"JavaScript";"2012-10-17T05:55:16+00:00";6904;3238;37;35;46;30;92;62;33;32;33;121;69;50;39;37;49;43;55;54;38;53;48;58;23;51;88;57;70;72;109;79;76;62;63;62;70;53;60;73;60;99;53;29;61;63;83;77;107;90;73;83;81;97
13622189;"afaqurk/linux-dash";"JavaScript";"2013-10-16T14:58:47+00:00";6902;933;29;21;22;22;24;19;18;16;11;16;15;17;11;33;13;18;11;12;20;13;32;16;15;16;14;15;18;25;21;13;18;25;33;19;13;8;15;7;18;23;18;11;16;12;21;18;16;19;15;14;26;22
585285;"gollum/gollum";"JavaScript";"2010-03-29T18:30:53+00:00";6896;1370;29;16;18;25;19;23;19;18;20;20;19;25;19;26;27;32;27;21;15;30;33;25;37;22;29;28;37;31;22;33;27;23;28;31;39;28;28;33;36;29;29;26;39;35;39;20;27;33;17;26;28;4
7191565;"guillaumepotier/Parsley.js";"JavaScript";"2012-12-16T14:52:04+00:00";6893;1095;17;16;18;19;15;17;23;19;24;19;26;29;29;47;21;16;22;28;25;32;27;17;19;20;13;14;21;20;14;29;14;18;17;24;12;14;23;13;22;16;26;21;19;31;17;29;14;18;14;25;31;21
3577919;"astaxie/beego";"Go";"2012-02-29T02:32:08+00:00";6884;2746;30;48;98;46;32;23;42;51;25;42;32;43;42;36;42;41;51;43;72;70;47;52;29;39;44;39;39;40;58;48;53;47;45;48;55;41;61;108;123;70;50;32;63;53;62;76;69;69;70;72;71;64
13527761;"BrowserSync/browser-sync";"JavaScript";"2013-10-12T19:35:45+00:00";6883;2683;37;41;37;33;56;64;31;45;43;37;47;38;45;40;60;41;77;48;59;58;41;42;35;55;70;58;51;47;74;58;61;79;74;45;45;58;61;61;54;48;51;45;64;58;68;50;37;56;43;53;53;51
6093316;"DefinitelyTyped/DefinitelyTyped";"TypeScript";"2012-10-05T16:39:45+00:00";6874;3294;128;79;84;50;57;69;59;68;59;55;46;39;55;38;43;52;47;37;59;37;67;60;49;62;50;64;66;50;53;61;59;78;75;76;45;47;62;65;67;91;61;61;88;84;57;84;69;84;79;83;68;68
4897046;"ccampbell/mousetrap";"JavaScript";"2012-07-05T03:13:55+00:00";6871;1115;15;22;14;23;18;34;14;14;14;12;31;22;16;34;23;16;19;32;26;38;29;15;20;27;26;16;35;23;19;13;20;31;12;13;19;10;20;19;18;24;19;24;25;23;27;28;33;14;13;20;23;20
21234201;"legomushroom/mojs";"JavaScript";"2014-06-26T08:49:14+00:00";6867;6254;4;12;46;46;11;4;5;4;5;3;6;2;3;5;1;5;4;2;2;0;1;0;6;1;0;3;1;3;4;1931;1464;354;120;93;155;53;155;37;53;24;26;21;16;854;254;95;104;56;56;53;50;41
9946843;"Grouper/FlatUIKit";"Objective-C";"2013-05-08T21:56:44+00:00";6867;1457;35;28;23;29;33;46;38;35;25;24;24;35;25;34;32;31;28;27;27;16;35;21;19;19;34;54;38;41;33;18;33;36;23;26;24;21;20;23;33;28;28;9;20;24;20;28;28;32;17;25;24;28
18607529;"Famous/famous";"JavaScript";"2014-04-09T18:05:24+00:00";6862;378;32;33;44;148;5;5;3;5;5;6;1;4;7;2;1;2;2;5;3;4;5;2;4;1;1;5;4;3;1;2;3;1;2;2;2;2;1;1;1;1;3;2;2;1;1;3;1;1;1;1;0;1
2560988;"karma-runner/karma";"JavaScript";"2011-10-12T07:55:46+00:00";6848;1917;23;30;37;31;40;26;36;27;26;35;31;25;29;41;24;37;30;36;34;27;35;26;25;28;50;41;49;40;42;35;45;48;40;49;34;43;65;33;45;50;37;28;55;42;36;42;36;39;39;37;39;39
21486287;"sahat/satellizer";"JavaScript";"2014-07-04T05:22:38+00:00";6846;2156;34;37;36;37;43;28;37;33;40;52;47;47;81;34;44;30;48;39;45;32;52;37;29;37;47;28;37;49;37;68;37;45;47;36;31;44;67;50;40;49;41;29;50;42;37;41;42;35;39;42;39;28
29290473;"XX-net/XX-Net";"Python";"2015-01-15T09:35:51+00:00";6843;6228;60;48;69;48;60;49;36;21;32;33;43;71;51;46;58;53;107;228;193;166;164;83;93;106;103;109;112;115;104;115;134;160;127;134;174;144;177;169;195;173;104;60;217;135;181;213;205;179;251;189;172;159
2965621;"marionettejs/backbone.marionette";"JavaScript";"2011-12-12T16:36:09+00:00";6835;895;23;37;26;25;18;18;19;17;18;17;20;19;19;16;20;23;21;17;16;25;18;11;29;25;17;16;22;15;12;27;13;14;11;11;12;14;10;18;12;6;16;20;9;11;18;13;13;17;14;15;15;7
331603;"tpope/vim-fugitive";"VimL";"2009-10-09T01:09:49+00:00";6833;1535;29;29;25;27;21;35;24;23;20;38;31;36;22;23;32;23;42;23;21;19;23;39;28;38;35;34;28;41;34;25;27;36;25;22;21;22;34;31;37;28;20;31;33;33;34;32;32;31;20;30;38;50
1280180;"phacility/phabricator";"PHP";"2011-01-21T22:08:29+00:00";6832;1846;30;35;19;32;15;29;16;25;21;39;22;27;20;33;31;33;25;35;34;32;18;22;25;23;24;26;25;36;21;68;67;31;51;42;37;32;62;61;58;24;35;66;68;71;41;50;33;33;24;26;56;37
13030144;"janpaepke/ScrollMagic";"JavaScript";"2013-09-23T08:08:53+00:00";6814;1939;34;55;92;34;36;33;28;31;32;36;51;31;28;29;39;38;35;38;38;39;25;39;37;42;38;41;37;29;43;35;40;38;38;27;29;38;36;47;47;43;33;34;41;38;28;37;39;38;34;49;40;2
13753838;"HubSpot/offline";"CSS";"2013-10-21T20:14:57+00:00";6805;1074;26;13;19;18;14;20;20;16;20;13;6;33;21;12;17;12;18;16;17;13;31;44;27;42;32;20;24;27;21;32;20;27;42;29;19;15;19;15;27;25;14;18;19;18;14;7;10;22;21;16;10;23
1234714;"elixir-lang/elixir";"Elixir";"2011-01-09T08:43:57+00:00";6803;3159;48;39;35;40;43;42;45;58;74;104;47;39;42;45;44;40;56;75;57;40;63;150;59;49;53;56;63;55;48;56;87;64;66;61;60;128;73;93;75;65;56;79;72;63;58;41;64;57;54;56;64;58
12708085;"ejci/favico.js";"JavaScript";"2013-09-09T17:43:18+00:00";6796;2236;31;18;27;19;11;14;6;17;16;14;12;11;20;13;17;10;9;15;6;15;19;18;17;32;31;28;19;12;9;14;6;37;65;23;59;74;47;683;448;40;19;36;22;36;18;37;13;26;13;16;17;1
825237;"carlhuda/janus";"VimL";"2010-08-08T21:13:48+00:00";6787;848;15;16;30;16;24;9;13;16;18;13;10;14;16;16;13;18;23;17;13;19;24;12;28;24;18;16;17;20;26;12;11;17;26;13;11;14;14;18;16;16;14;13;17;18;10;8;17;11;17;13;20;8
45300;"Compass/compass";"CSS";"2008-08-23T17:02:18+00:00";6775;691;13;18;14;13;11;14;15;15;13;14;20;9;6;11;8;13;11;14;15;13;19;14;5;14;15;21;13;15;14;10;12;13;9;8;12;12;17;24;11;10;13;21;13;11;6;16;12;12;14;14;13;18
17107479;"nolimits4web/Framework7";"JavaScript";"2014-02-23T12:15:53+00:00";6773;2821;27;34;47;35;34;42;51;21;48;30;30;27;53;53;47;56;45;43;34;38;59;50;35;52;94;77;56;64;56;86;54;72;151;60;70;57;70;73;75;80;53;26;65;57;59;62;66;51;55;49;41;51
16563587;"cockroachdb/cockroach";"Go";"2014-02-06T00:18:47+00:00";6760;3517;17;45;39;18;18;896;247;107;58;34;31;34;40;29;19;33;32;35;106;70;57;65;21;31;53;26;51;118;49;37;41;51;44;36;56;40;43;44;36;30;47;27;82;51;36;31;36;40;159;70;42;59
1420053;"guzzle/guzzle";"PHP";"2011-02-28T02:44:05+00:00";6755;1950;31;24;32;32;57;54;40;47;36;29;34;33;37;33;29;27;29;37;35;35;40;44;26;30;28;33;32;63;41;35;48;49;37;34;38;31;37;23;53;60;32;31;40;29;37;50;32;46;43;28;43;46
642222;"apenwarr/sshuttle";"Python";"2010-05-02T06:50:16+00:00";6734;1488;20;24;18;18;32;13;18;22;9;23;19;14;16;19;23;26;55;21;29;29;33;27;28;20;21;23;19;28;18;28;20;32;108;45;33;25;22;31;119;23;26;25;56;32;36;23;24;22;20;13;18;42
2874001;"chrisbanes/Android-PullToRefresh";"Java";"2011-11-29T09:59:56+00:00";6717;2124;55;34;42;53;54;43;27;34;27;44;48;35;37;51;28;48;42;45;31;48;36;49;20;25;52;37;36;47;39;45;42;58;43;44;44;25;49;36;49;33;18;7;38;56;41;46;54;48;49;39;35;58
10731382;"mrmrs/colors";"CSS";"2013-06-17T06:31:51+00:00";6710;979;18;25;34;21;18;22;18;26;25;12;15;14;17;12;14;21;11;19;11;14;16;16;13;7;26;12;11;7;14;11;32;21;16;35;27;27;18;36;28;17;19;14;9;11;27;45;24;17;22;16;18;0
21648001;"akullpp/awesome-java";"null";"2014-07-09T10:12:43+00:00";6709;4258;145;77;80;152;57;42;39;48;38;31;29;15;44;53;44;174;81;89;188;140;92;73;59;52;60;42;62;96;58;180;303;85;80;154;73;53;62;66;65;75;69;40;56;71;69;66;71;66;97;76;103;118
16607898;"drone/drone";"Go";"2014-02-07T07:54:44+00:00";6707;2025;32;28;24;21;33;20;37;34;32;37;30;29;43;38;25;31;34;25;23;33;35;35;21;11;39;26;46;54;50;48;45;27;41;44;59;36;50;55;38;50;49;46;51;44;27;56;47;44;52;61;75;54
10154151;"FredrikNoren/ungit";"JavaScript";"2013-05-19T10:44:44+00:00";6706;1057;8;4;15;15;9;19;21;20;25;19;13;23;28;22;11;16;17;13;14;10;29;22;12;13;13;22;11;18;10;16;9;13;8;15;5;4;14;18;12;6;22;14;16;13;17;187;35;36;24;17;60;24
839076;"mishoo/UglifyJS";"JavaScript";"2010-08-15T11:51:16+00:00";6700;1062;22;28;19;25;18;23;23;28;19;23;35;23;13;17;19;24;22;18;15;28;33;11;20;17;21;22;19;20;21;22;34;7;25;22;8;26;33;18;23;21;14;13;15;7;15;21;18;13;19;28;17;17
805461;"felixge/node-mysql";"JavaScript";"2010-07-29T14:58:13+00:00";6692;2096;28;31;22;35;37;34;33;26;33;27;34;39;30;34;35;38;38;41;26;44;43;45;37;42;50;45;48;42;47;43;44;36;47;56;39;33;46;39;42;43;33;37;54;62;35;44;50;51;57;43;53;45
2945088;"revel/revel";"Go";"2011-12-09T04:10:26+00:00";6692;1715;25;66;39;28;52;24;33;24;22;34;34;31;29;22;21;26;46;38;23;26;33;34;25;33;34;25;31;24;52;31;30;38;29;29;26;26;32;38;35;41;24;22;40;31;30;24;33;43;30;52;41;56
1308789;"javve/list.js";"JavaScript";"2011-01-30T12:29:56+00:00";6678;1612;22;24;18;10;20;19;11;13;18;15;19;12;22;13;18;9;20;17;16;40;24;17;14;17;19;19;20;18;9;14;13;23;10;10;2;9;16;15;14;16;15;7;8;18;172;172;180;211;66;42;35;31
16089035;"wekan/wekan";"JavaScript";"2014-01-21T01:26:28+00:00";6676;3136;16;10;29;53;34;37;53;21;38;39;31;28;27;36;30;36;38;42;43;98;233;92;62;85;53;53;45;51;46;47;39;63;76;62;42;42;53;51;361;158;70;90;65;61;56;54;57;46;52;34;40;58
11829145;"basecamp/trix";"CoffeeScript";"2013-08-01T22:21:30+00:00";6671;6670;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;123;4770;488;188;126;104;54;46;54;68;40;67;42;66;36;31;53;46;37;54;25;25;20;21;16;15;32;23
926544;"slimphp/Slim";"PHP";"2010-09-21T01:17:06+00:00";6665;1762;45;31;46;40;33;37;32;43;25;34;30;29;37;37;39;37;31;45;31;36;39;31;38;38;30;29;34;22;42;41;25;23;52;31;19;32;24;40;31;40;29;36;30;47;22;38;22;32;31;25;32;39
1064563;"netty/netty";"Java";"2010-11-09T09:22:21+00:00";6662;2287;39;43;41;47;40;36;33;31;41;29;40;39;43;30;29;30;39;41;43;28;44;37;35;32;71;46;47;39;46;54;45;54;38;47;40;32;58;60;32;60;50;31;67;55;47;60;47;63;61;42;47;58
11507163;"uikit/uikit";"HTML";"2013-07-18T16:00:26+00:00";6662;2125;58;35;36;35;39;54;35;42;42;51;53;29;46;40;36;44;40;42;37;38;36;39;35;37;32;29;47;32;31;42;50;33;38;39;34;43;43;60;35;50;34;40;38;38;47;59;37;46;51;27;44;47
15953199;"HubSpot/youmightnotneedjquery";"HTML";"2014-01-16T00:21:17+00:00";6660;2093;31;48;45;31;49;38;22;36;26;32;19;25;48;21;27;28;40;57;46;34;37;31;21;28;34;34;32;41;30;55;54;32;60;45;36;32;67;46;45;48;42;32;44;53;42;58;46;48;37;58;48;74
15308499;"RubaXa/Sortable";"JavaScript";"2013-12-19T10:10:13+00:00";6657;2917;47;44;45;45;36;43;41;49;49;47;35;43;95;47;40;50;48;38;39;51;47;47;43;115;62;55;88;115;74;67;56;72;55;44;55;56;47;58;55;69;67;41;52;58;65;56;49;63;52;78;60;64
2854337;"phalcon/cphalcon";"PHP";"2011-11-26T05:52:50+00:00";6650;1469;19;38;27;22;31;24;47;25;31;25;39;27;49;17;31;27;37;35;14;30;40;34;20;26;28;21;28;27;14;27;26;30;31;30;16;19;34;27;25;32;26;18;24;35;33;23;31;27;44;19;25;34
21552971;"alebcay/awesome-shell";"null";"2014-07-07T01:57:42+00:00";6644;3802;19;19;25;19;17;18;10;1029;289;97;145;90;76;47;66;99;51;79;42;34;43;62;41;50;41;49;40;41;35;31;52;39;40;34;25;63;82;67;35;43;39;38;47;43;88;77;37;31;40;84;49;45
12283195;"path/FastImageCache";"Objective-C";"2013-08-21T22:44:53+00:00";6643;1503;21;28;42;36;25;39;32;34;34;40;20;33;55;41;40;39;36;32;31;25;28;26;21;30;21;23;24;36;36;28;30;34;28;23;27;20;21;19;20;23;32;10;26;34;21;25;20;21;27;17;37;32
25050844;"Carthage/Carthage";"Swift";"2014-10-10T19:54:55+00:00";6629;3938;93;110;103;88;66;86;81;84;63;76;79;108;97;81;92;70;71;69;76;91;86;79;52;65;64;94;79;70;92;74;68;102;86;74;63;58;74;81;70;77;43;50;62;65;68;63;83;75;53;61;62;61
47087;"carrierwaveuploader/carrierwave";"Ruby";"2008-08-28T18:39:49+00:00";6626;1002;13;26;31;27;16;14;19;20;17;17;20;21;16;7;22;16;18;31;9;20;37;25;16;21;23;19;15;16;15;21;15;19;16;17;18;24;15;28;21;14;23;13;17;26;29;17;19;20;15;14;20;14
30675533;"google/fonts";"PureBasic";"2015-02-11T23:34:54+00:00";6625;3396;64;53;56;68;59;69;75;66;61;52;58;90;70;58;53;55;51;72;87;91;66;62;66;57;56;56;69;43;60;59;52;56;70;58;49;44;86;59;83;72;80;72;70;75;68;95;79;49;66;65;75;71
14187079;"kevinzhow/PNChart";"Objective-C";"2013-11-06T22:06:17+00:00";6624;2718;31;37;50;38;38;93;50;36;54;43;62;44;54;69;59;59;32;62;53;44;40;39;18;36;38;41;91;80;61;45;62;89;49;49;48;41;62;79;56;54;57;25;48;70;51;62;42;55;56;49;53;64
20787122;"begriffs/postgrest";"Haskell";"2014-06-13T00:23:00+00:00";6623;4059;12;21;22;17;26;13;13;10;22;22;45;20;2072;257;55;57;35;19;25;37;27;37;25;32;34;54;30;33;36;31;34;47;23;50;30;27;195;29;30;32;23;22;69;31;40;23;44;28;43;53;21;26
611921;"activeadmin/activeadmin";"Ruby";"2010-04-15T14:26:03+00:00";6615;880;17;21;12;23;8;25;17;29;16;15;19;17;16;12;21;14;14;25;18;24;16;19;12;21;21;18;19;26;10;20;13;15;12;12;18;16;15;11;20;16;22;11;17;18;15;17;14;15;17;10;15;16
15283709;"kkga/spacegray";"JavaScript";"2013-12-18T13:23:52+00:00";6614;1097;18;23;38;21;23;36;24;30;25;31;21;13;16;22;21;25;17;25;19;24;38;30;16;20;22;20;26;22;24;24;20;20;16;14;21;19;16;12;21;12;24;28;13;17;19;15;23;9;8;23;20;13
3390243;"servo/servo";"null";"2012-02-08T19:07:25+00:00";6586;2998;120;44;119;99;65;74;35;41;53;34;56;39;21;29;40;37;109;52;34;33;30;33;65;32;44;35;32;77;39;25;33;47;53;28;32;22;46;31;53;51;36;32;31;134;66;83;350;81;62;67;49;65
16965762;"facebook/Shimmer";"Objective-C";"2014-02-18T22:15:19+00:00";6580;1656;40;45;30;34;20;32;37;28;22;20;27;25;34;42;37;32;31;37;24;30;37;23;14;43;26;37;26;28;31;29;30;35;26;40;24;27;32;33;29;36;17;22;35;35;38;33;35;29;26;41;59;53
9354478;"ibireme/YYKit";"Objective-C";"2013-04-10T19:47:33+00:00";6578;6531;0;1;1;0;4;3;1;0;2;1;0;0;3;2;0;1;0;2;2;3;0;0;0;2;1;0;11;676;588;345;803;1030;412;262;231;162;169;154;126;148;65;25;122;120;145;126;135;144;155;108;129;111
24628923;"navasmdc/MaterialDesignLibrary";"Java";"2014-09-30T07:37:17+00:00";6543;3121;109;84;72;80;73;96;80;79;59;58;68;70;78;61;59;83;60;77;67;77;58;72;37;48;65;72;77;70;40;62;53;50;47;48;43;36;40;48;43;32;35;10;42;35;60;81;82;55;33;43;61;53
4307108;"nsqio/nsq";"Go";"2012-05-12T14:37:08+00:00";6542;1839;30;37;25;29;26;20;19;31;31;26;30;39;44;27;29;38;45;55;47;52;46;46;27;36;33;31;54;37;38;37;43;35;34;31;43;31;34;33;30;45;37;27;40;38;33;44;35;37;41;24;21;38
4524181;"facebook/folly";"C++";"2012-06-01T20:49:04+00:00";6531;2054;13;16;22;11;20;14;46;166;76;43;22;41;38;43;30;41;14;24;24;26;36;68;29;31;26;21;35;24;16;34;42;13;23;18;20;159;104;81;42;35;46;26;30;32;47;37;32;31;39;27;53;67
5101141;"stedolan/jq";"C";"2012-07-18T19:57:25+00:00";6528;2374;395;42;34;48;26;40;28;57;44;33;30;26;25;29;30;46;87;29;28;35;42;30;39;26;36;50;22;34;27;35;26;38;35;23;38;40;48;37;42;50;35;39;55;39;60;54;57;32;53;44;34;42
31492490;"NativeScript/NativeScript";"TypeScript";"2015-03-01T09:47:08+00:00";6525;3745;55;321;148;95;83;67;72;80;52;44;56;52;46;40;54;42;46;36;54;38;65;54;42;39;49;67;57;66;46;47;101;83;97;113;67;60;84;103;80;63;73;79;94;107;61;65;71;72;61;58;67;73
9060347;"google/traceur-compiler";"JavaScript";"2013-03-27T18:05:40+00:00";6523;1656;49;50;55;51;50;29;49;47;40;29;42;30;36;33;27;23;29;27;33;36;28;37;22;20;25;20;19;33;32;24;33;23;21;29;28;27;30;17;30;25;25;18;27;24;22;28;18;24;47;81;27;27
1922703;"xing/wysihtml5";"JavaScript";"2011-06-20T09:07:20+00:00";6518;328;9;6;5;4;14;10;8;7;5;1;6;3;4;6;8;4;9;9;12;15;11;7;7;11;9;7;7;2;9;5;11;9;3;3;2;1;6;6;5;8;6;5;6;3;5;6;7;6;5;1;4;0
248523;"scrooloose/syntastic";"VimL";"2009-07-11T04:05:54+00:00";6505;1842;63;30;41;34;34;27;28;37;43;35;20;41;24;27;40;32;33;31;37;32;35;35;36;37;30;29;33;48;43;35;26;32;44;34;24;23;36;52;46;39;34;29;49;42;30;33;34;33;31;36;33;52
7922549;"flightjs/flight";"JavaScript";"2013-01-30T19:59:30+00:00";6499;653;22;25;16;14;19;13;43;59;17;15;15;15;13;4;13;12;11;13;6;7;11;7;6;8;13;18;14;7;12;8;9;7;8;6;13;5;10;6;9;11;13;8;7;10;6;9;9;8;26;7;8;2
23095954;"ReactiveX/RxAndroid";"Java";"2014-08-19T03:46:38+00:00";6489;5277;44;52;58;28;48;44;50;46;63;147;66;80;69;51;264;116;89;85;67;88;93;77;58;79;150;95;101;86;73;98;73;104;157;129;118;131;146;135;138;136;107;63;105;157;149;145;150;136;118;129;132;154
9325315;"strongloop/loopback";"JavaScript";"2013-04-09T16:02:18+00:00";6484;2915;42;41;59;52;51;38;81;48;68;52;63;74;75;48;59;47;35;50;52;56;61;54;48;46;57;61;41;49;47;34;58;44;40;67;56;37;60;59;57;81;77;64;69;99;51;68;67;51;54;65;57;45
1390248;"saltstack/salt";"Python";"2011-02-20T20:16:56+00:00";6464;1576;34;28;43;33;42;40;26;32;27;26;36;24;28;30;32;23;28;24;31;22;36;25;27;34;39;28;41;34;31;31;27;33;36;28;31;25;33;24;18;25;28;35;24;35;31;36;23;37;24;26;28;34
17066884;"binux/pyspider";"Python";"2014-02-21T19:18:47+00:00";6458;2229;43;37;38;45;46;43;21;34;106;17;26;19;32;39;27;48;43;37;25;28;78;47;27;31;45;61;34;46;72;35;48;37;113;42;33;28;33;60;50;51;35;14;52;38;47;35;40;49;45;46;45;58
2677676;"mailpile/Mailpile";"Python";"2011-10-30T23:45:22+00:00";6454;949;10;27;20;9;19;25;16;13;18;48;16;11;15;8;14;22;26;17;20;23;12;26;11;23;20;30;11;18;21;16;11;13;26;20;19;22;12;20;23;16;18;15;20;17;10;21;25;13;15;14;17;17
1217404;"jordansissel/fpm";"Ruby";"2011-01-03T20:07:59+00:00";6448;1547;26;33;38;27;30;31;39;23;25;24;70;25;31;32;29;21;25;31;21;21;23;35;40;25;32;17;28;17;24;34;17;23;30;38;18;31;34;27;22;32;22;48;36;33;17;23;35;22;48;44;35;35
656494;"cakephp/cakephp";"PHP";"2010-05-08T14:38:22+00:00";6419;975;19;29;24;22;54;17;24;14;13;19;18;17;17;13;18;23;19;22;14;19;24;19;19;13;20;23;13;13;14;16;15;18;8;18;18;13;15;21;15;16;20;21;29;17;12;14;15;18;11;22;27;23
15464772;"jessepollak/card";"JavaScript";"2013-12-27T02:31:51+00:00";6412;1014;17;14;13;18;10;16;25;25;20;21;21;21;31;27;26;13;20;15;13;15;19;21;12;12;34;19;25;25;12;30;22;20;15;18;11;7;6;9;22;23;20;24;23;37;17;16;19;17;30;34;14;20
7379964;"chinchang/hint.css";"CSS";"2012-12-30T20:17:34+00:00";6405;3231;10;31;5;18;9;42;13;32;27;11;5;10;10;18;6;15;14;11;9;20;16;15;12;7;31;16;11;9;10;12;58;30;7;11;6;13;10;6;9;996;1171;75;88;57;58;48;41;26;19;13;19;15
13737149;"marmelab/gremlins.js";"JavaScript";"2013-10-21T08:47:12+00:00";6400;784;11;6;7;11;9;11;19;12;16;15;15;10;12;4;13;9;18;14;20;8;7;14;19;8;16;6;11;6;12;7;11;7;17;8;6;16;77;65;14;53;43;28;15;11;8;12;6;7;18;8;7;1
1790564;"handsontable/handsontable";"JavaScript";"2011-05-23T22:38:58+00:00";6391;1646;28;33;24;22;22;34;32;20;33;31;23;20;35;25;27;21;26;23;28;31;27;28;31;24;25;30;30;29;26;26;36;30;43;35;16;36;33;44;30;30;138;29;26;36;42;30;39;29;31;21;38;40
3693021;"mailcheck/mailcheck";"JavaScript";"2012-03-12T07:36:39+00:00";6388;599;21;8;8;18;4;14;14;13;13;14;17;9;9;9;9;8;12;16;20;15;9;9;13;8;9;11;8;12;21;9;19;13;12;8;7;11;7;24;12;12;12;9;11;7;5;12;2;16;8;17;14;1
3327382;"Automattic/_s";"CSS";"2012-02-01T17:59:49+00:00";6376;1685;33;30;34;23;27;38;39;35;41;28;24;30;30;33;35;36;31;27;28;34;35;35;29;21;33;32;37;32;31;36;33;29;24;33;19;24;39;29;27;40;47;52;37;32;44;41;23;23;31;28;46;27
20904437;"gin-gonic/gin";"Go";"2014-06-16T23:57:25+00:00";6369;3748;32;39;289;69;51;65;49;64;68;50;57;44;43;66;48;48;50;53;98;70;68;70;60;48;52;82;62;57;127;65;75;52;74;60;53;39;62;70;76;96;62;53;117;123;102;73;113;103;73;81;75;72
12488374;"hzlzh/Best-App";"null";"2013-08-30T14:32:19+00:00";6338;2803;58;65;75;43;34;24;32;38;50;29;42;37;79;63;41;40;32;80;60;57;53;60;51;56;37;57;54;38;56;57;67;56;55;47;58;46;51;60;72;88;38;29;109;59;51;75;50;62;54;69;53;56
790359;"sequelize/sequelize";"JavaScript";"2010-07-22T07:11:11+00:00";6333;2831;47;50;39;68;53;53;49;49;44;27;44;48;53;40;36;41;50;52;40;51;61;66;36;69;59;77;53;67;65;38;72;45;55;52;42;52;75;62;68;65;51;51;64;67;58;63;66;60;50;62;64;62
1338813;"paperjs/paper.js";"JavaScript";"2011-02-07T18:21:30+00:00";6323;1400;29;29;14;32;27;37;23;36;30;24;23;22;24;25;19;22;20;29;20;35;40;39;25;22;24;33;39;23;17;25;29;23;32;23;15;20;28;29;31;24;34;40;28;24;24;20;37;34;32;34;26;6
21931810;"petehunt/webpack-howto";"JavaScript";"2014-07-17T06:55:48+00:00";6309;4865;47;52;57;48;53;59;50;56;56;55;73;111;77;147;107;113;97;77;66;103;82;90;73;85;79;118;86;85;90;88;105;98;101;78;99;85;250;152;169;117;96;70;143;131;129;98;80;103;87;104;91;99
129791;"javan/whenever";"Ruby";"2009-02-16T03:19:48+00:00";6306;967;22;14;17;27;16;13;14;20;13;23;21;21;23;21;9;17;16;22;17;29;20;18;17;24;15;20;26;19;23;33;19;21;17;13;11;22;16;11;28;21;18;25;11;20;18;19;17;13;15;16;22;4
14376285;"matryer/bitbar";"Objective-C";"2013-11-13T21:00:12+00:00";6285;6221;0;3;0;2;1;3;1;0;0;0;2;2;1;7;8;1;3;1;0;2;1;3;1;4;3;13;12;8;4;5;3;7;4;4;41;11;4080;592;157;91;91;423;77;88;99;102;54;43;39;61;29;34
30347133;"ericelliott/essential-javascript-links";"ApacheConf";"2015-02-05T09:16:25+00:00";6284;6166;28;45;21;102;113;94;88;71;131;108;391;408;205;101;79;57;77;49;79;101;122;67;53;91;80;69;69;120;45;83;102;79;78;89;90;695;749;184;108;71;86;66;66;48;47;57;74;49;92;68;56;65
687836;"senchalabs/connect";"JavaScript";"2010-05-26T18:55:41+00:00";6277;1063;18;23;22;20;14;21;27;16;28;17;17;29;14;22;12;16;22;28;21;23;19;12;14;23;25;18;12;22;19;17;22;19;15;21;11;27;20;24;26;24;21;17;24;24;19;24;27;16;28;16;21;26
1272666;"jshint/jshint";"JavaScript";"2011-01-19T22:28:53+00:00";6274;1508;34;27;24;27;25;48;37;43;27;30;27;24;21;25;26;35;20;26;24;39;34;31;35;34;35;30;41;21;27;31;36;17;34;20;40;33;33;20;24;31;20;26;39;30;32;19;19;28;28;29;22;20
1185279;"OpenEmu/OpenEmu";"Objective-C";"2010-12-20T20:13:58+00:00";6267;2195;19;13;24;20;16;18;12;19;16;19;14;20;14;22;14;23;16;22;17;23;50;17;26;27;32;36;27;34;26;27;25;29;32;27;278;447;104;41;36;36;27;99;47;31;35;47;69;26;19;26;21;30
31052073;"ConnorAtherton/loaders.css";"CSS";"2015-02-20T05:17:02+00:00";6264;2319;125;53;39;70;45;41;40;35;39;30;30;26;24;30;18;12;24;86;54;28;24;25;24;18;25;24;30;60;97;89;28;27;58;57;38;121;62;63;25;45;39;15;97;38;36;31;53;64;45;32;52;28
20281866;"cjbarber/ToolsOfTheTrade";"null";"2014-05-29T04:11:33+00:00";6263;773;8;22;15;32;18;15;13;22;13;15;10;14;36;14;13;23;18;27;7;11;11;11;17;10;67;18;5;14;16;23;15;17;7;8;9;18;6;11;20;12;9;13;12;14;5;7;7;6;14;9;11;5
648414;"jzaefferer/jquery-validation";"JavaScript";"2010-05-05T13:40:20+00:00";6258;1407;32;22;31;35;28;28;35;31;25;34;27;22;28;23;32;28;26;30;21;28;39;33;16;22;26;27;33;27;25;19;34;37;26;18;17;17;31;27;31;22;26;13;18;26;30;25;35;31;34;27;20;29
30092893;"dotnet/coreclr";"C#";"2015-01-30T22:10:02+00:00";6233;2068;151;74;42;53;37;36;43;23;22;24;27;28;73;66;34;31;33;26;41;30;32;23;29;23;29;27;26;31;27;39;35;27;47;41;30;29;46;34;60;57;39;36;48;41;43;42;35;32;30;38;52;46
11116372;"keystonejs/keystone";"JavaScript";"2013-07-02T05:01:55+00:00";6226;3196;58;47;66;59;47;43;52;47;44;41;45;53;55;33;51;46;45;109;44;50;45;40;53;48;53;59;53;84;58;66;76;78;69;67;59;43;70;72;77;63;67;64;75;74;64;86;75;71;90;113;78;71
2826918;"robbiehanson/CocoaAsyncSocket";"Objective-C";"2011-11-22T10:25:54+00:00";6222;2526;23;35;51;45;38;55;39;33;27;52;49;33;45;31;43;36;41;38;37;41;60;55;32;34;62;47;43;44;43;62;50;62;59;44;43;38;58;48;43;34;32;30;82;62;58;73;60;89;73;70;74;70
10498249;"hakimel/Ladda";"HTML";"2013-06-05T08:30:13+00:00";6215;834;16;18;19;16;30;21;19;11;17;14;6;17;14;23;22;17;12;19;15;11;18;14;12;21;16;20;11;14;14;11;12;11;27;10;19;9;19;16;18;20;12;15;13;14;12;18;13;20;18;20;11;19
4095287;"bbatsov/rubocop";"Ruby";"2012-04-21T10:09:58+00:00";6213;1932;49;37;40;46;21;39;42;33;27;31;45;33;43;36;30;34;30;46;38;30;38;35;39;37;39;44;49;35;37;22;27;45;21;25;25;38;28;45;38;43;45;37;56;46;46;34;43;36;28;44;41;36
3159966;"ubuwaits/beautiful-web-type";"CSS";"2012-01-12T05:23:14+00:00";6203;786;15;10;17;19;8;10;5;15;12;10;28;86;41;13;14;14;10;11;6;13;20;10;11;15;16;19;11;16;12;13;15;15;17;8;15;13;10;14;16;19;18;9;14;18;5;12;14;11;14;12;10;7
14125254;"hashicorp/consul";"Go";"2013-11-04T22:15:27+00:00";6196;2835;70;61;46;54;30;71;54;39;47;49;61;61;48;51;34;37;49;37;54;35;57;62;65;50;56;57;79;58;45;60;54;58;69;73;43;43;55;66;56;59;57;40;45;71;58;64;52;51;55;59;67;63
3195124;"mperham/sidekiq";"Ruby";"2012-01-16T23:17:27+00:00";6190;1290;19;30;20;29;20;14;22;20;19;24;35;20;22;21;28;30;33;16;24;29;25;20;11;31;42;35;38;32;22;37;28;27;24;25;20;20;28;24;23;27;29;18;27;26;26;24;19;21;18;22;19;27
3282;"scrooloose/nerdtree";"VimL";"2008-03-10T07:34:08+00:00";6183;1722;32;42;26;27;34;42;38;21;37;29;30;31;30;32;29;29;28;29;22;29;47;24;36;32;37;33;35;48;37;39;25;35;32;36;30;25;41;28;33;34;38;30;30;40;50;41;36;34;31;42;41;5
2056312;"niklasvh/html2canvas";"JavaScript";"2011-07-16T01:05:58+00:00";6168;1716;33;30;25;20;22;36;24;35;32;34;31;33;25;29;21;29;33;28;51;29;36;51;39;32;27;36;40;35;26;41;36;42;41;30;16;25;38;34;38;39;42;27;32;44;30;41;27;33;30;41;42;25
6714787;"amsul/pickadate.js";"JavaScript";"2012-11-16T01:36:42+00:00";6152;1151;26;47;29;22;17;22;23;19;24;24;17;30;26;22;27;24;31;36;33;27;32;16;14;26;17;25;29;22;29;15;22;13;25;20;17;7;21;23;22;18;16;10;18;28;26;14;17;17;9;16;18;23
2536697;"hpneo/gmaps";"JavaScript";"2011-10-08T03:55:37+00:00";6150;1002;21;28;20;18;18;16;20;11;10;19;11;17;19;18;15;21;13;9;16;13;15;9;19;18;14;16;15;19;16;12;13;15;9;104;73;25;24;37;27;23;13;15;18;10;15;14;10;12;13;13;16;17
571770;"jgm/pandoc";"Haskell";"2010-03-20T20:34:23+00:00";6147;2297;30;31;46;36;44;39;44;29;27;30;40;30;41;25;27;37;47;36;30;34;38;46;29;179;52;53;44;41;57;49;51;46;46;50;36;41;56;36;49;51;56;38;31;48;38;60;52;50;43;40;48;40
858127;"pydata/pandas";"Python";"2010-08-24T01:37:33+00:00";6131;1916;33;21;30;31;30;34;28;36;33;26;35;29;30;39;40;32;36;26;37;33;44;43;36;37;50;34;38;39;30;47;44;54;28;36;31;25;23;31;44;41;39;24;40;54;51;42;31;53;43;45;54;46
714074;"pouchdb/pouchdb";"JavaScript";"2010-06-10T18:34:24+00:00";6130;2075;41;34;31;81;53;27;26;22;32;41;56;44;25;36;33;26;29;31;41;53;25;28;37;37;29;36;38;36;34;39;72;62;55;51;39;41;32;43;40;33;38;53;40;40;41;42;49;40;43;54;30;36
3687489;"jacomyal/sigma.js";"JavaScript";"2012-03-11T15:17:40+00:00";6116;1592;17;12;23;23;17;24;22;26;17;18;15;16;25;20;11;16;30;14;16;14;11;18;24;19;33;27;18;21;175;206;44;30;18;21;14;11;24;29;13;16;19;18;148;44;20;28;26;23;38;26;26;28
2990192;"WhisperSystems/Signal-Android";"C";"2011-12-15T20:01:12+00:00";6099;2381;20;21;21;27;17;21;24;24;25;24;92;56;39;47;28;19;19;23;18;30;39;19;25;27;24;26;17;250;67;101;44;140;62;52;50;55;56;41;51;41;44;33;46;71;30;50;33;39;66;107;42;38
23082332;"slackhq/SlackTextViewController";"Objective-C";"2014-08-18T18:46:06+00:00";6096;2836;40;27;22;101;155;73;62;32;36;34;54;103;194;86;49;55;52;51;54;41;36;32;58;44;41;110;53;31;47;35;49;43;43;48;42;49;71;47;72;83;48;41;55;45;36;53;32;45;31;40;49;6
18696257;"qrohlf/trianglify";"JavaScript";"2014-04-12T04:30:29+00:00";6094;1753;39;21;37;33;66;31;41;69;38;27;40;47;28;42;40;20;36;26;40;33;30;51;29;29;33;34;34;31;33;30;37;28;19;21;24;22;32;46;35;26;31;35;30;36;37;30;41;31;36;26;21;21
16072585;"phoenixframework/phoenix";"Elixir";"2014-01-20T14:14:11+00:00";6091;3773;47;63;53;55;78;59;55;96;59;56;43;68;44;60;45;73;263;153;75;71;68;73;60;72;81;74;141;59;83;83;47;60;74;63;55;69;77;102;69;58;99;82;62;67;65;97;62;53;49;71;75;7
5084750;"chrisbanes/PhotoView";"Java";"2012-07-17T16:39:00+00:00";6085;2823;46;33;37;34;63;48;32;27;32;46;42;49;45;39;52;43;47;122;57;35;63;43;35;49;52;68;88;48;48;52;65;53;56;43;52;40;52;65;66;53;38;34;56;58;87;74;91;76;78;59;64;88
1173522;"sorin-ionescu/prezto";"Shell";"2010-12-16T08:07:04+00:00";6077;2175;39;31;17;109;41;41;30;29;32;42;26;38;37;44;36;29;33;40;37;29;23;34;39;43;41;45;41;40;41;29;43;34;49;21;32;30;72;96;58;39;38;45;48;36;52;37;35;104;48;41;39;42
30732364;"Netflix/falcor";"JavaScript";"2015-02-13T00:17:50+00:00";6071;6063;0;5;0;0;1;0;0;2;0;0;2;3;1;1;1;1;2775;335;218;169;110;77;53;57;278;291;92;91;103;64;52;88;56;68;57;44;86;56;67;54;49;42;36;65;56;84;65;59;70;72;64;43
31125362;"bendc/frontend-guidelines";"null";"2015-02-21T12:46:17+00:00";6057;1267;38;26;35;32;35;41;35;28;19;21;29;12;14;20;17;16;10;19;26;23;17;15;25;20;16;22;43;37;28;29;21;86;18;25;25;24;20;17;25;13;29;20;12;21;23;20;12;19;7;14;47;21
375388;"ryanb/cancan";"Ruby";"2009-11-17T01:04:45+00:00";6052;405;5;11;6;11;10;5;10;8;15;5;5;10;11;12;18;6;8;11;8;9;13;5;10;5;10;5;6;9;6;6;8;12;4;2;11;6;8;9;11;5;7;4;4;5;6;6;6;8;8;7;5;4
14930729;"boot2docker/boot2docker";"Shell";"2013-12-04T17:26:57+00:00";6039;1447;38;49;38;50;39;49;42;38;68;52;37;54;49;30;34;40;23;26;21;19;22;33;15;29;14;20;18;24;26;13;26;18;27;21;10;19;37;29;22;20;21;15;23;18;14;16;22;12;19;12;17;19
22394357;"facebook/osquery";"C++";"2014-07-29T20:27:33+00:00";6036;2055;35;68;25;23;43;54;24;74;71;41;32;49;126;31;48;66;47;50;31;81;26;22;38;34;50;27;36;60;41;22;33;24;26;26;23;14;30;43;35;28;44;31;41;38;42;19;28;25;34;40;33;23
2253830;"PHPMailer/PHPMailer";"PHP";"2011-08-23T07:57:17+00:00";6034;2461;49;42;39;50;41;55;39;55;27;53;33;35;49;47;50;41;31;59;46;40;36;39;34;46;47;64;57;49;49;37;50;54;43;40;36;22;32;45;51;58;62;49;63;44;49;64;54;55;51;50;77;73
2888818;"scala/scala";"Scala";"2011-12-01T05:02:34+00:00";6029;2120;34;42;39;43;44;51;44;34;35;23;23;35;36;50;39;25;33;33;36;34;38;28;47;37;48;37;52;38;27;42;35;74;63;44;35;22;39;41;44;34;41;37;46;46;32;42;66;56;54;47;46;49
20277829;"Flipboard/FLEX";"Objective-C";"2014-05-29T00:58:29+00:00";6028;1852;39;25;29;40;22;24;28;21;21;22;18;22;51;24;23;30;25;26;19;23;46;47;21;72;155;83;35;39;32;27;43;53;28;43;30;21;38;33;38;23;37;18;33;55;25;54;43;27;28;31;29;33
286061;"sitaramc/gitolite";"Perl";"2009-08-24T00:53:39+00:00";6025;789;17;19;14;16;8;11;18;9;11;12;11;10;19;14;14;12;12;15;13;20;20;18;13;15;22;11;16;18;12;11;41;15;16;17;15;11;13;23;25;17;16;12;10;13;16;13;12;16;18;11;13;15
3880513;"rwaldron/johnny-five";"JavaScript";"2012-03-30T20:09:52+00:00";6023;2538;53;61;53;54;57;56;41;29;41;24;55;42;58;31;29;41;45;32;24;27;75;52;51;46;53;51;41;48;35;49;45;53;56;77;46;50;46;60;55;37;54;88;60;87;54;54;34;30;47;44;42;65
1092277;"douglascrockford/JSON-js";"JavaScript";"2010-11-18T17:39:50+00:00";6013;1027;19;21;25;25;18;16;16;27;19;17;22;23;21;23;20;25;15;13;16;16;27;20;15;25;16;28;20;25;24;28;16;22;21;22;29;12;29;17;18;22;11;9;13;16;8;20;23;20;16;20;19;19
16179237;"Matt-Esch/virtual-dom";"JavaScript";"2014-01-23T17:12:21+00:00";6006;2629;54;44;83;34;47;75;72;43;42;41;50;61;99;39;35;42;36;23;32;29;38;54;57;48;85;46;58;57;25;49;86;55;52;43;48;43;62;35;50;39;56;58;95;62;48;43;40;47;41;43;38;47
10740728;"romaonthego/RESideMenu";"Objective-C";"2013-06-17T15:37:52+00:00";5998;1998;63;37;43;46;61;40;42;39;42;42;50;45;46;44;37;34;49;37;42;41;37;20;28;37;44;35;50;35;38;54;59;36;40;35;36;42;28;41;18;19;15;34;44;34;46;35;41;34;25;35;39;4
451035;"plataformatec/simple_form";"Ruby";"2009-12-28T14:23:48+00:00";5990;894;18;18;14;18;11;15;17;19;18;16;22;15;10;20;14;18;17;13;21;26;17;12;18;16;19;8;24;12;17;20;22;14;12;16;16;13;19;24;20;24;13;24;19;20;22;24;16;15;18;18;22;0
5880912;"NetEase/pomelo";"JavaScript";"2012-09-20T02:37:07+00:00";5986;1512;22;17;24;40;31;44;28;23;20;20;36;36;30;27;28;27;15;29;28;30;28;23;19;15;30;32;32;36;38;24;25;28;25;24;27;25;35;46;27;30;24;10;37;41;29;29;29;32;34;49;24;50
13048104;"zenorocha/alfred-workflows";"null";"2013-09-23T21:46:31+00:00";5982;1400;16;25;22;16;14;12;17;10;22;18;20;19;21;25;43;21;17;19;24;28;38;30;51;27;20;27;22;31;16;26;19;26;29;24;31;23;26;41;41;40;27;23;34;29;24;40;30;44;37;41;39;35
5094437;"ducksboard/gridster.js";"JavaScript";"2012-07-18T09:57:24+00:00";5981;1198;20;28;22;22;24;22;30;27;25;28;37;24;33;16;30;19;22;21;26;18;24;22;21;20;11;19;15;18;21;20;17;24;56;61;23;17;17;22;21;27;19;16;23;17;23;17;23;17;29;8;12;24
2491285;"mozilla/BrowserQuest";"JavaScript";"2011-09-30T18:47:48+00:00";5979;1129;20;26;42;25;19;26;24;18;25;20;16;15;21;19;22;25;16;19;8;21;33;22;25;23;31;25;18;19;17;16;21;14;20;17;22;16;23;19;30;26;13;14;18;21;31;24;25;20;26;39;23;11
908893;"NodeRedis/node_redis";"JavaScript";"2010-09-14T02:05:09+00:00";5969;1576;30;28;22;26;28;26;22;30;18;22;21;35;26;30;14;23;26;27;29;103;43;26;21;31;34;33;39;28;31;27;36;26;30;27;23;35;26;38;31;31;22;23;29;38;31;27;38;34;42;28;32;30
27835638;"aurelia/framework";"JavaScript";"2014-12-10T19:22:29+00:00";5960;3466;76;76;82;81;142;83;135;72;93;67;63;81;59;50;57;70;46;48;44;40;57;59;90;44;59;57;57;48;56;91;58;63;52;62;61;57;72;60;58;55;91;58;92;62;82;66;69;54;49;53;54;55
810796;"sferik/rails_admin";"Ruby";"2010-08-01T17:01:00+00:00";5951;763;20;17;15;11;18;8;14;8;12;11;11;9;13;18;26;4;18;14;14;16;22;20;18;13;12;14;19;26;13;13;18;12;12;7;13;5;14;18;20;16;28;17;18;8;16;14;21;12;9;12;15;11
4702560;"PHPOffice/PHPExcel";"PHP";"2012-06-18T15:30:27+00:00";5947;2278;32;26;44;25;30;38;20;40;41;48;54;38;36;29;38;39;47;34;35;49;54;42;38;50;50;52;45;49;40;50;47;44;61;36;32;50;51;31;65;41;48;53;57;73;46;53;42;67;61;50;49;8
20799673;"kesenhoo/android-training-course-in-chinese";"JavaScript";"2014-06-13T09:46:16+00:00";5947;3191;46;51;55;57;50;50;44;40;46;46;64;64;58;52;58;61;79;56;34;51;60;70;32;57;60;55;63;58;53;59;61;135;49;55;98;72;67;94;71;63;37;23;60;63;85;89;69;75;69;60;90;77
2080922;"clojure/clojurescript";"Clojure";"2011-07-20T23:29:13+00:00";5945;1727;26;24;31;26;27;21;36;35;38;26;37;34;33;68;40;35;35;33;32;34;98;35;38;26;38;26;16;24;37;47;40;40;34;27;27;34;36;24;39;30;34;22;26;27;34;24;26;24;27;31;35;30
3509134;"morrisjs/morris.js";"CoffeeScript";"2012-02-21T22:51:27+00:00";5929;843;12;20;24;18;24;18;17;24;12;16;17;21;12;15;21;13;14;11;15;16;12;10;17;20;16;16;15;25;18;13;21;14;13;15;20;11;11;14;12;14;15;14;16;12;18;19;18;17;16;20;17;14
15008072;"sindresorhus/quick-look-plugins";"null";"2013-12-07T15:43:33+00:00";5928;1930;25;48;45;26;29;46;14;35;41;30;26;21;36;21;41;31;22;27;25;27;38;20;49;55;54;26;37;40;39;26;63;64;67;42;27;32;26;53;48;30;24;25;56;35;48;35;51;46;35;30;50;43
26102180;"afollestad/material-dialogs";"Java";"2014-11-03T03:21:42+00:00";5927;3398;85;68;77;54;57;51;57;52;53;47;51;72;56;76;56;101;62;55;58;74;64;69;60;72;90;86;63;64;54;67;55;50;69;53;46;57;74;72;58;52;47;62;83;77;112;102;82;82;65;72;72;5
402046;"MrRio/jsPDF";"JavaScript";"2009-12-06T14:56:32+00:00";5926;1835;20;16;33;35;32;30;23;30;35;32;35;24;28;24;25;24;28;34;31;32;40;29;39;32;32;24;20;31;41;26;35;33;29;29;24;34;27;43;40;29;26;21;113;144;37;43;31;56;36;32;45;43
2163263;"hapijs/hapi";"JavaScript";"2011-08-06T00:35:39+00:00";5897;1846;29;22;24;19;25;26;13;26;34;23;36;23;32;31;35;36;35;37;33;42;33;31;30;44;35;34;42;41;28;30;32;38;47;28;28;42;33;46;56;53;36;39;36;63;43;45;48;39;41;34;34;56
17814354;"lhorie/mithril.js";"HTML";"2014-03-17T01:59:39+00:00";5891;2720;64;59;68;38;76;56;50;47;35;41;31;42;34;63;63;46;49;150;74;58;51;74;51;53;55;86;62;56;48;54;58;45;49;49;36;35;48;42;63;50;50;34;47;40;72;38;36;46;31;38;50;29
1713774;"TTTAttributedLabel/TTTAttributedLabel";"Objective-C";"2011-05-06T23:37:12+00:00";5887;2196;37;28;29;115;94;64;34;41;35;36;30;31;38;32;39;34;33;26;44;39;40;49;29;34;80;46;37;58;35;41;45;42;63;53;50;25;35;50;41;40;25;16;33;45;29;39;41;38;43;36;50;49
12721303;"CEWendel/SWTableViewCell";"Objective-C";"2013-09-10T05:45:34+00:00";5885;2075;49;33;35;57;26;51;38;40;33;36;39;43;110;59;44;40;34;33;34;34;34;47;32;30;41;48;45;41;34;46;61;34;28;38;35;39;40;35;27;28;26;18;33;55;33;45;37;48;40;29;34;46
1871273;"jverkoey/nimbus";"Objective-C";"2011-06-09T15:01:53+00:00";5879;1119;18;29;28;19;22;16;19;19;24;24;33;28;20;30;21;15;22;17;19;12;24;12;15;27;22;35;17;30;16;27;24;20;16;28;22;15;31;22;18;16;14;11;14;31;23;31;21;25;16;19;23;19
1706871;"davatron5000/FitText.js";"HTML";"2011-05-05T15:17:25+00:00";5860;759;13;19;6;20;18;12;13;12;23;20;12;15;20;12;20;12;16;19;10;12;22;14;13;17;10;12;15;17;8;23;12;18;18;11;9;9;15;14;21;14;15;15;11;21;17;11;13;13;13;11;12;11
5718947;"mgcrea/angular-strap";"JavaScript";"2012-09-07T15:50:43+00:00";5857;942;21;26;27;21;17;23;26;26;24;23;17;19;23;17;15;18;28;15;15;20;24;20;21;11;26;15;20;22;17;19;15;16;13;14;17;17;14;25;23;15;10;9;14;15;2;14;18;18;13;15;15;14
5627682;"serbanghita/Mobile-Detect";"PHP";"2012-08-31T10:58:16+00:00";5856;1541;38;55;35;40;41;28;33;22;38;27;15;31;32;40;26;23;30;31;23;41;37;36;49;34;23;32;21;25;42;29;22;30;25;18;24;12;20;26;21;30;41;18;29;21;28;28;39;27;19;29;28;29
22657662;"wsargent/docker-cheat-sheet";"null";"2014-08-05T20:04:20+00:00";5856;3603;53;68;78;65;53;75;60;53;68;126;71;51;68;49;58;42;57;62;52;56;70;58;45;52;53;56;66;60;65;64;60;55;50;46;50;29;95;80;76;70;147;151;106;65;114;90;87;83;71;78;71;75
4793392;"sqlmapproject/sqlmap";"Python";"2012-06-26T09:52:15+00:00";5848;2807;33;45;36;32;43;34;47;33;23;36;21;34;24;26;36;33;32;41;32;25;46;55;58;44;32;40;45;30;36;91;98;525;145;48;32;58;37;41;43;38;55;30;43;40;48;46;50;50;52;64;68;53
22282353;"ViccAlexander/Chameleon";"Objective-C";"2014-07-26T09:01:09+00:00";5846;3976;6;14;14;13;55;78;34;45;42;19;29;79;164;193;67;44;34;31;33;31;42;560;382;176;115;123;113;71;53;56;49;59;64;80;41;54;48;41;44;96;54;41;48;65;93;61;59;49;56;41;53;64
9158654;"jakiestfu/Snap.js";"JavaScript";"2013-04-01T23:57:34+00:00";5846;650;16;19;12;15;16;19;27;18;8;13;19;15;15;12;8;14;11;12;17;8;10;10;13;4;17;10;14;8;15;13;14;14;7;9;12;6;4;8;14;9;13;25;13;14;14;9;11;10;16;6;7;7
728994;"FineUploader/fine-uploader";"JavaScript";"2010-06-19T07:36:13+00:00";5845;580;13;7;11;12;12;8;10;5;10;3;10;9;10;14;10;15;10;16;14;8;24;8;9;16;8;15;16;14;17;20;19;8;8;11;11;11;3;9;10;13;7;5;13;8;12;15;10;6;9;17;13;8
15505458;"matthieua/WOW";"JavaScript";"2013-12-29T07:53:44+00:00";5842;2059;44;38;39;35;55;33;43;29;46;59;50;46;41;40;43;38;33;32;34;52;43;37;32;49;43;53;36;41;45;48;33;48;44;49;41;32;48;49;39;45;49;35;38;44;25;31;21;27;34;19;24;27
21393871;"sorrycc/awesome-javascript";"null";"2014-07-01T15:59:02+00:00";5827;3172;52;51;79;106;106;81;52;54;42;39;50;45;33;44;90;57;65;47;34;44;70;40;58;51;54;60;89;83;42;70;63;80;82;74;118;85;92;63;52;51;54;60;48;43;51;46;51;47;58;63;46;57
4279682;"fish-shell/fish-shell";"C";"2012-05-10T03:00:55+00:00";5825;2109;25;17;20;248;27;31;19;17;25;21;53;73;33;35;17;23;22;33;35;44;37;50;24;20;34;39;30;42;31;36;30;52;49;37;28;33;53;58;32;40;46;44;40;48;48;32;41;58;33;56;44;46
2281775;"marcuswestin/WebViewJavascriptBridge";"Objective-C";"2011-08-28T02:25:27+00:00";5821;3245;25;42;40;37;53;47;41;34;53;52;35;56;59;48;50;131;100;78;63;53;65;49;21;48;76;75;59;69;55;54;75;84;56;87;49;65;74;43;75;85;48;16;73;62;86;77;105;62;105;85;73;92
23404839;"docker/kitematic";"JavaScript";"2014-08-27T20:44:59+00:00";5817;2174;66;58;45;50;51;69;52;71;94;72;72;37;49;51;55;59;50;40;35;40;53;47;25;29;34;48;34;31;33;37;20;13;43;29;21;29;42;40;36;38;29;24;40;39;36;28;37;33;29;19;32;30
9603889;"NodeBB/NodeBB";"JavaScript";"2013-04-22T16:49:40+00:00";5812;1782;19;24;29;57;32;18;34;54;35;35;40;27;25;45;18;31;21;34;19;22;39;30;32;41;34;52;37;28;33;38;34;20;30;27;35;26;35;44;24;23;20;50;35;149;69;36;31;18;25;34;28;6
20167283;"sbstjn/timesheet.js";"JavaScript";"2014-05-25T22:07:12+00:00";5806;544;18;11;12;13;10;8;16;9;8;7;5;7;10;11;9;23;34;14;22;14;15;13;8;6;10;6;9;14;3;10;11;7;7;9;10;9;4;15;9;10;7;4;12;18;6;9;6;3;8;10;7;8
8418302;"fronteed/icheck";"CSS";"2013-02-25T21:09:25+00:00";5795;1252;25;28;36;24;33;17;20;23;18;22;27;18;27;15;17;20;19;23;24;30;39;22;22;24;22;24;23;19;26;34;27;23;17;25;20;18;17;19;20;29;15;10;26;31;14;24;29;27;24;20;69;27
712530;"kangax/fabric.js";"JavaScript";"2010-06-09T22:24:38+00:00";5790;1649;26;29;32;29;30;25;32;28;25;26;20;37;36;32;26;29;34;30;24;37;29;34;22;29;39;26;28;39;27;39;39;37;31;30;28;33;43;36;38;34;27;22;30;33;29;47;43;33;26;42;36;33
4637221;"powerline/powerline";"Python";"2012-06-12T12:48:40+00:00";5787;1920;32;38;34;28;25;45;22;28;36;33;22;47;22;31;21;31;29;24;88;72;41;41;34;36;38;38;39;34;33;36;28;42;44;27;35;34;34;45;31;29;45;22;47;41;31;34;36;35;40;45;37;80
11621778;"danialfarid/ng-file-upload";"JavaScript";"2013-07-23T23:29:18+00:00";5782;2748;58;54;63;41;45;56;65;51;43;45;44;51;62;56;44;46;65;52;44;50;58;49;43;46;60;44;64;72;71;52;58;56;45;51;39;38;31;55;53;54;50;52;58;56;53;60;59;56;56;66;52;56
1272424;"nodemailer/nodemailer";"JavaScript";"2011-01-19T21:17:36+00:00";5778;1833;23;31;31;43;32;27;26;33;27;28;27;25;31;38;22;24;39;46;45;45;28;32;42;46;37;33;45;32;34;36;35;38;39;32;33;35;31;41;30;41;36;29;35;44;40;33;35;39;46;64;42;27
1090311;"elastic/logstash";"Ruby";"2010-11-18T01:31:50+00:00";5764;1794;31;38;51;31;48;44;44;49;36;17;25;21;30;28;33;34;30;26;25;28;47;22;22;33;38;38;54;24;48;43;24;29;36;30;25;35;31;45;35;43;25;28;34;34;27;32;39;58;34;42;33;37
6766558;"Netflix/Hystrix";"Java";"2012-11-19T20:14:46+00:00";5754;2592;27;34;44;40;27;35;32;59;28;30;45;32;51;42;34;23;34;38;36;44;47;42;44;41;45;56;61;47;45;55;64;52;58;62;48;35;73;80;101;70;67;48;69;60;56;62;76;51;57;55;61;69
19757917;"maxwellito/vivus";"JavaScript";"2014-05-13T22:22:18+00:00";5748;2078;23;26;22;33;26;23;15;17;23;30;50;30;16;25;23;21;20;28;16;33;22;28;22;36;43;57;60;30;40;36;29;44;32;36;27;27;24;50;146;206;78;50;43;42;50;42;33;59;53;50;48;35
19353482;"mozilla/metrics-graphics";"JavaScript";"2014-05-01T18:25:52+00:00";5745;1174;22;18;11;21;23;13;16;249;23;19;17;34;14;20;20;13;18;13;16;14;30;6;13;15;20;13;12;15;20;85;17;27;14;15;18;9;16;21;15;6;12;8;22;20;20;21;16;14;17;17;12;14
21796955;"ochococo/Design-Patterns-In-Swift";"Swift";"2014-07-13T18:15:14+00:00";5744;2310;28;29;43;36;32;20;25;57;34;31;51;31;37;40;36;33;27;32;62;116;43;53;35;42;35;38;38;39;51;51;45;39;43;51;31;34;85;63;37;44;41;28;41;48;112;49;44;28;35;32;63;92
12977854;"breach/breach_core";"JavaScript";"2013-09-20T16:05:01+00:00";5743;218;11;15;10;15;8;6;3;5;2;5;3;5;4;1;0;3;5;0;16;3;9;7;6;2;7;5;5;3;6;1;4;1;1;1;2;4;3;2;2;2;3;1;2;2;1;3;3;2;1;4;1;2
33015583;"fchollet/keras";"Python";"2015-03-28T00:35:42+00:00";5737;5027;56;172;772;109;47;37;52;62;51;36;42;48;61;45;94;45;64;45;37;57;76;40;35;43;61;53;60;53;93;59;62;138;64;102;53;74;87;108;114;99;156;77;96;90;81;144;135;117;132;116;332;145
587311;"intridea/omniauth";"Ruby";"2010-03-30T20:34:32+00:00";5731;665;14;18;12;11;13;11;11;11;9;13;20;9;13;10;12;13;10;9;16;14;20;15;10;16;17;13;14;12;9;8;12;11;9;16;16;15;12;12;17;10;12;13;15;15;13;16;17;9;8;6;13;15
5676886;"angular-app/angular-app";"JavaScript";"2012-09-04T18:47:38+00:00";5731;1114;35;17;25;19;17;24;26;24;22;32;23;30;37;27;16;17;16;18;21;16;29;25;22;29;24;15;26;28;23;18;17;22;20;19;17;9;19;33;26;17;14;18;14;16;13;22;18;21;17;20;18;23
7066560;"charliesome/better_errors";"Ruby";"2012-12-08T11:02:18+00:00";5730;707;18;12;10;13;15;15;19;18;11;15;11;9;10;10;12;13;13;12;8;14;21;19;5;19;9;12;11;11;11;15;16;19;45;19;9;12;13;7;16;8;8;10;19;11;12;7;15;19;14;6;16;15
1333863;"amatsuda/kaminari";"Ruby";"2011-02-06T08:07:20+00:00";5729;1004;23;22;12;33;64;18;20;13;19;27;15;24;15;16;22;28;22;25;12;14;19;16;8;21;21;26;15;20;17;16;15;15;18;18;11;19;19;17;18;11;16;9;22;17;21;18;16;13;26;21;19;22
800294;"johnezang/JSONKit";"Objective-C";"2010-07-27T10:06:21+00:00";5727;996;15;26;17;18;17;26;17;19;12;17;18;14;19;14;21;17;22;17;19;12;24;24;26;19;18;23;25;34;21;20;20;24;19;17;17;19;20;16;21;19;8;7;19;13;20;21;24;17;17;18;20;29
1787090;"jigish/slate";"Objective-C";"2011-05-23T08:56:15+00:00";5723;974;17;23;17;20;29;19;20;20;8;12;19;15;14;15;19;16;24;20;11;31;14;16;12;24;27;18;23;22;15;24;18;22;22;27;12;15;18;29;30;21;20;25;23;8;18;19;14;7;20;24;17;1
2616595;"shutterstock/rickshaw";"JavaScript";"2011-10-20T22:02:37+00:00";5712;596;15;11;15;23;18;12;9;24;5;17;12;16;8;11;13;10;9;12;14;13;11;11;10;10;9;17;8;10;9;12;10;9;9;11;13;3;9;8;8;9;11;9;14;7;7;11;20;12;12;8;12;10
1431547;"tomchristie/django-rest-framework";"Python";"2011-03-02T17:13:56+00:00";5710;1874;42;33;29;35;26;30;27;25;40;47;24;36;21;35;52;39;38;30;30;32;40;32;35;32;29;37;28;35;31;31;22;42;46;44;34;36;42;29;37;46;46;43;60;39;43;39;36;41;26;40;35;47
24120252;"vladikoff/chromeos-apk";"JavaScript";"2014-09-16T22:28:22+00:00";5704;699;20;16;21;16;20;15;15;17;14;8;19;17;8;10;17;7;7;16;7;10;19;14;21;10;18;11;23;11;17;15;12;11;15;12;8;14;17;9;13;10;18;8;12;8;13;12;13;14;4;18;10;9
993110;"getpelican/pelican";"HTML";"2010-10-16T18:57:40+00:00";5697;1293;26;32;20;18;29;27;17;20;28;16;22;20;24;21;31;21;12;27;34;22;27;31;23;33;27;25;18;46;19;33;22;27;20;18;20;20;25;25;17;33;27;29;25;26;23;25;26;31;28;27;29;21
14454268;"briangonzalez/jquery.adaptive-backgrounds.js";"HTML";"2013-11-16T20:32:05+00:00";5697;565;7;9;12;10;14;6;9;8;13;10;11;9;10;8;7;11;20;15;26;15;12;9;13;8;11;5;10;11;13;10;10;14;13;16;7;7;6;15;11;13;17;8;6;17;11;9;7;7;6;13;12;8
34045;"pokeb/asi-http-request";"Objective-C";"2008-07-14T21:43:50+00:00";5688;448;8;12;12;3;5;11;4;8;3;9;11;6;15;10;13;7;8;12;4;11;12;14;7;8;10;7;7;20;7;16;8;17;5;4;10;7;10;13;7;11;8;2;5;5;7;9;9;8;7;7;5;4
478584;"tmpvar/jsdom";"JavaScript";"2010-01-19T06:55:19+00:00";5687;1567;33;23;38;17;24;23;27;18;27;21;21;25;23;20;26;24;23;19;22;38;37;31;22;31;26;28;40;49;34;39;43;34;31;42;27;28;30;31;36;43;24;29;34;30;50;30;30;36;38;33;33;26
15634981;"godotengine/godot";"C";"2014-01-04T16:05:36+00:00";5686;1840;39;35;37;72;52;32;24;27;30;26;27;21;25;22;31;15;29;25;27;25;29;21;18;27;22;25;28;32;25;40;21;31;26;22;16;24;34;29;19;61;52;31;31;162;66;62;54;36;37;57;45;36
14003349;"mozilla/localForage";"JavaScript";"2013-10-31T00:10:06+00:00";5682;1549;28;28;27;25;23;28;23;21;21;45;31;30;26;19;23;17;25;26;20;43;24;23;32;23;19;36;22;28;35;22;72;34;24;33;27;43;33;29;20;44;35;44;40;27;26;34;34;39;35;31;28;24
20541795;"SnapKit/SnapKit";"Swift";"2014-06-05T21:13:40+00:00";5673;4704;119;123;82;66;80;130;128;87;83;61;78;118;115;168;112;64;85;88;68;112;78;82;75;83;110;80;96;78;134;78;65;71;83;80;73;74;86;91;78;72;88;51;69;91;97;129;88;88;81;78;85;125
440826;"mleibman/SlickGrid";"JavaScript";"2009-12-17T18:27:47+00:00";5673;813;15;16;13;14;10;23;18;24;38;19;15;11;10;23;18;10;18;13;17;8;21;12;13;14;20;22;11;10;13;17;15;19;7;16;7;11;14;19;22;15;20;11;20;13;8;14;18;21;15;9;19;14
15480067;"react-bootstrap/react-bootstrap";"JavaScript";"2013-12-27T19:06:07+00:00";5669;3631;57;70;45;68;49;65;67;64;62;64;66;59;59;56;68;63;68;65;62;60;49;51;62;72;60;73;76;73;74;82;70;88;80;74;58;60;66;79;84;72;61;56;73;91;87;84;78;83;92;94;93;99
34808241;"WebAssembly/design";"null";"2015-04-29T17:36:05+00:00";5664;5661;0;0;0;0;0;0;0;2672;787;235;132;79;49;32;82;47;36;31;58;29;23;25;15;32;29;31;30;44;111;23;23;20;38;109;49;37;35;76;33;30;18;17;26;22;14;73;214;74;21;23;33;44
2087064;"SignalR/SignalR";"C#";"2011-07-22T03:52:19+00:00";5662;839;18;28;25;25;22;18;20;19;30;15;12;11;12;12;16;16;15;10;10;25;24;14;16;11;16;12;16;20;10;33;11;9;8;24;25;14;5;9;13;17;24;10;23;9;13;11;16;9;10;19;14;15
34453060;"sindresorhus/awesome-electron";"null";"2015-04-23T11:48:53+00:00";5661;5564;67;484;344;85;58;64;43;54;64;68;57;47;82;62;61;108;96;75;99;104;116;133;118;125;137;174;158;114;133;92;81;82;80;74;92;79;85;95;109;91;97;70;108;79;69;138;102;163;117;88;129;114
9639981;"facebook/xctool";"Objective-C";"2013-04-24T05:18:44+00:00";5652;1496;20;32;33;34;25;30;31;31;24;27;26;28;31;25;27;36;39;28;30;31;40;32;22;48;27;30;22;27;38;19;28;28;27;27;26;17;25;31;29;27;21;13;36;21;38;26;26;23;26;23;25;60
21461715;"markets/awesome-ruby";"null";"2014-07-03T12:31:18+00:00";5634;2004;48;36;69;91;47;39;33;31;33;26;24;24;32;49;31;33;26;32;31;34;45;38;43;47;34;44;41;36;36;18;20;47;31;31;35;29;83;46;49;27;37;26;43;43;37;38;44;31;33;32;51;40
23736449;"VincentGarreau/particles.js";"JavaScript";"2014-09-06T14:29:47+00:00";5630;2652;24;32;39;24;43;26;24;19;26;16;44;38;44;34;16;27;45;20;19;40;30;30;38;33;49;58;23;55;52;56;33;53;106;43;32;33;40;36;40;87;62;87;299;161;69;78;63;59;67;57;71;52
4484451;"amix/vimrc";"VimL";"2012-05-29T16:19:29+00:00";5629;2542;43;40;30;44;42;47;64;43;30;34;54;53;39;40;49;53;54;35;51;54;55;46;51;35;52;40;54;37;60;45;39;53;43;37;47;46;44;50;69;60;50;36;54;51;63;53;65;68;62;51;68;59
2293158;"rapid7/metasploit-framework";"Ruby";"2011-08-30T06:13:20+00:00";5615;2035;24;28;36;26;38;39;43;34;34;47;43;36;52;38;42;52;41;42;31;36;40;41;36;44;49;31;52;37;29;38;37;50;37;64;40;33;39;27;43;36;30;31;48;38;33;40;36;38;36;41;52;47
26363421;"ksoichiro/Android-ObservableScrollView";"Java";"2014-11-08T14:45:20+00:00";5614;2927;80;115;108;104;91;84;96;54;70;49;47;68;59;44;56;40;44;57;43;47;56;44;35;44;54;59;55;47;45;53;37;59;47;47;43;43;42;57;58;41;30;19;55;44;48;91;69;44;48;57;48;52
29207621;"mholt/caddy";"Go";"2015-01-13T19:45:03+00:00";5610;5587;1040;164;72;39;150;133;69;42;25;42;36;41;48;31;23;26;21;16;21;40;46;29;41;25;41;49;68;96;109;58;57;115;175;178;62;94;167;73;111;106;77;84;345;175;97;357;105;90;214;94;86;84
1012503;"mwaterfall/MWPhotoBrowser";"Objective-C";"2010-10-21T15:40:47+00:00";5607;2522;24;33;34;48;38;66;79;38;25;32;49;74;59;63;47;40;44;39;32;66;47;59;37;34;47;75;47;56;41;53;78;44;52;44;44;29;64;40;39;41;38;14;77;84;49;65;54;56;37;43;56;48
23405758;"google/leveldb";"C++";"2014-08-27T21:17:52+00:00";5598;3538;65;70;59;59;52;86;99;66;56;29;87;59;61;54;60;46;76;66;76;55;59;81;50;63;54;73;67;66;69;64;77;65;78;64;53;62;83;78;77;69;43;56;65;63;103;87;81;97;82;76;77;75
19249835;"google/WebFundamentals";"HTML";"2014-04-28T18:45:45+00:00";5595;2330;34;27;24;87;50;30;25;19;35;82;31;35;23;34;26;41;33;97;47;40;48;33;27;68;63;41;31;31;31;34;43;37;60;45;36;40;47;59;53;91;55;63;48;58;62;62;47;38;50;49;54;6
901662;"libgit2/libgit2";"C";"2010-09-10T16:17:48+00:00";5590;876;9;19;8;18;12;15;18;11;14;13;14;10;18;18;16;15;24;15;12;15;15;15;24;26;23;17;21;23;13;13;12;10;22;62;19;20;20;17;18;11;15;8;16;20;19;18;22;15;12;15;17;4
12933501;"zurb/foundation-emails";"HTML";"2013-09-18T20:13:27+00:00";5587;1192;30;29;18;27;19;15;17;22;18;14;22;15;15;17;20;10;8;14;12;13;23;12;12;13;16;12;19;14;6;23;27;10;32;48;18;10;14;12;11;22;14;12;14;24;55;11;21;168;68;19;26;51
768345;"eczarny/spectacle";"Objective-C";"2010-07-11T01:58:03+00:00";5577;2377;67;62;56;32;41;44;63;34;75;39;38;42;31;53;41;58;59;45;55;40;68;52;50;45;45;31;44;26;24;32;35;33;30;31;44;25;26;48;46;69;37;58;86;57;51;38;43;50;69;42;38;29
23783375;"geekcompany/ResumeSample";"null";"2014-09-08T08:08:13+00:00";5577;2392;35;24;42;25;35;32;28;62;81;34;31;28;64;48;39;66;74;39;41;38;26;14;38;60;48;37;34;24;43;35;34;51;43;35;41;58;55;30;42;27;19;68;64;85;72;58;48;73;72;57;127;8
26133979;"mozilla/firefox-ios";"C";"2014-11-03T19:07:02+00:00";5576;2596;12;20;11;37;37;23;25;30;25;36;22;47;27;26;24;28;29;21;66;34;24;30;17;17;40;26;25;26;806;184;73;76;45;31;42;30;53;27;25;29;28;17;61;33;51;37;34;19;21;15;45;29
23029617;"h2o/h2o";"C";"2014-08-16T23:59:03+00:00";5572;2547;39;12;71;951;105;37;27;39;30;31;36;22;80;43;15;26;26;34;32;30;31;51;25;19;22;30;21;16;23;16;22;26;90;45;23;25;19;15;26;35;28;31;23;22;21;24;26;19;20;19;16;32
11496279;"masayuki0812/c3";"JavaScript";"2013-07-18T06:51:40+00:00";5570;1521;23;36;26;39;25;53;27;30;29;33;32;28;27;21;25;32;33;31;34;27;35;30;34;28;24;27;37;22;47;29;25;41;38;20;22;19;24;27;23;33;38;24;23;25;29;31;21;20;37;21;26;30
2328523;"casperjs/casperjs";"JavaScript";"2011-09-05T14:01:40+00:00";5569;1376;25;21;23;19;26;15;18;25;22;30;19;31;21;29;27;22;25;39;27;27;21;23;23;27;30;25;33;27;41;26;30;31;29;24;12;30;34;26;36;28;18;23;39;27;37;35;31;25;23;35;32;4
4012085;"zeroclipboard/zeroclipboard";"JavaScript";"2012-04-13T03:59:44+00:00";5558;1345;27;28;32;36;21;33;17;30;34;21;34;36;30;36;31;30;30;43;34;36;29;30;25;32;25;24;23;27;15;23;28;24;24;25;24;13;26;27;31;17;19;12;31;16;27;16;18;22;21;18;15;19
5483330;"soimort/you-get";"Python";"2012-08-20T15:53:36+00:00";5551;4367;7;19;15;12;14;14;11;11;9;13;15;9;102;15;23;14;70;17;21;19;11;21;22;18;18;16;12;18;19;23;21;20;15;50;61;45;74;51;37;26;27;37;134;28;42;42;38;206;2178;357;241;29
10064545;"systemjs/systemjs";"JavaScript";"2013-05-14T20:45:48+00:00";5547;3311;57;46;45;53;45;69;66;53;75;37;46;57;55;61;189;153;55;47;50;50;43;59;34;53;56;77;75;60;63;48;54;61;30;71;62;86;100;85;57;89;82;62;58;54;50;69;62;60;56;59;69;58
5894096;"mdo/code-guide";"HTML";"2012-09-20T22:53:37+00:00";5535;1360;82;28;25;22;28;21;18;27;33;21;26;31;21;53;26;38;30;28;19;17;25;14;19;25;19;19;22;33;18;30;33;37;22;25;25;23;26;28;24;25;18;22;23;13;30;21;24;14;22;24;44;19
9350746;"gitbucket/gitbucket";"Scala";"2013-04-10T16:41:35+00:00";5518;1565;26;28;28;20;28;22;18;22;27;21;27;25;25;39;41;24;27;24;32;21;24;25;47;38;23;12;44;43;41;23;25;34;20;31;21;38;21;19;26;35;28;26;28;34;25;30;24;24;166;25;26;14
29749635;"donnemartin/data-science-ipython-notebooks";"Python";"2015-01-23T19:38:29+00:00";5513;5508;0;1;0;1;0;141;530;389;284;111;151;110;54;32;37;22;21;18;13;15;16;23;14;9;41;21;11;50;37;26;19;19;16;23;29;1776;256;203;125;84;61;53;87;62;50;43;55;97;82;51;64;75
11589713;"deis/deis";"Python";"2013-07-22T19:02:40+00:00";5511;1445;47;40;31;26;27;25;27;35;38;15;29;20;33;27;29;29;28;27;32;29;29;35;28;34;33;25;38;30;39;31;24;30;34;18;24;21;25;26;42;27;19;20;36;25;26;15;20;25;25;19;25;3
12013012;"BlackrockDigital/startbootstrap";"HTML";"2013-08-10T00:05:36+00:00";5508;1152;27;25;29;32;23;12;22;25;24;30;16;24;21;21;24;18;18;23;21;25;19;20;21;16;14;19;27;22;19;16;21;17;15;23;21;25;19;21;21;24;22;21;20;29;22;31;29;15;21;24;30;28
28707589;"Aufree/trip-to-iOS";"Objective-C";"2015-01-02T08:18:53+00:00";5504;2953;45;42;46;30;31;32;61;35;47;51;37;50;51;62;30;50;76;148;61;58;41;44;27;30;45;42;61;50;41;41;78;72;53;79;127;53;62;48;37;31;19;10;47;127;113;140;92;72;81;65;42;40
1676966;"thebird/Swipe";"JavaScript";"2011-04-28T17:57:25+00:00";5504;1020;19;15;24;20;24;20;20;18;19;22;14;17;23;20;15;19;23;23;13;15;16;21;15;19;23;12;19;24;11;16;24;28;25;21;16;18;17;25;22;29;11;10;25;21;8;22;24;26;28;19;26;16
5334951;"braziljs/js-the-right-way";"HTML";"2012-08-07T23:39:05+00:00";5497;1470;24;13;18;18;41;14;17;13;13;147;217;34;36;28;26;18;20;18;17;44;27;15;17;21;31;55;36;17;31;30;42;24;19;15;9;14;25;20;17;34;17;18;24;16;13;19;17;12;15;20;12;12
981065;"mailchimp/email-blueprints";"null";"2010-10-12T12:28:30+00:00";5495;960;24;23;22;33;13;22;18;25;16;27;22;23;14;23;16;7;18;21;20;17;19;13;19;20;19;13;15;17;15;19;15;17;18;17;11;10;23;18;17;15;18;24;35;23;18;21;15;16;14;12;12;18
2206953;"tj/commander.js";"JavaScript";"2011-08-14T21:33:58+00:00";5485;1962;26;26;29;31;26;19;27;39;30;31;27;32;34;52;30;33;18;27;32;38;43;38;42;38;41;41;31;45;42;37;46;39;39;46;27;51;44;37;58;43;42;41;40;61;42;41;41;48;44;45;43;39
30165704;"Mango/slideout";"JavaScript";"2015-02-02T01:05:43+00:00";5478;1451;32;36;31;52;29;25;23;39;22;26;26;22;21;28;24;19;23;25;12;19;27;22;24;21;34;17;28;22;10;23;17;29;33;54;63;29;19;14;17;23;31;24;71;22;29;27;48;28;26;18;20;47
15100395;"greatfire/wiki";"null";"2013-12-11T06:59:50+00:00";5462;1055;17;19;16;17;10;8;18;17;21;35;21;21;22;25;24;20;31;48;38;39;25;20;12;12;28;20;22;16;16;24;22;22;10;12;24;15;15;23;15;12;11;13;18;18;17;22;22;18;19;29;18;18
2939440;"jquery-ui-bootstrap/jquery-ui-bootstrap";"HTML";"2011-12-08T10:49:16+00:00";5455;362;6;3;12;5;5;8;9;11;6;7;5;7;3;12;7;5;9;8;2;6;9;3;7;5;7;4;5;11;7;9;9;4;6;8;8;5;3;10;11;12;8;7;6;5;8;9;3;11;6;7;5;8
236571;"rupa/z";"Shell";"2009-06-25T22:31:23+00:00";5442;1783;16;26;28;33;21;28;10;21;18;20;32;41;28;26;26;14;27;29;16;18;28;35;27;29;51;57;34;47;32;33;34;23;257;99;20;23;39;34;35;37;28;34;32;31;21;33;25;22;27;20;30;28
40706;"joshuaclayton/blueprint-css";"CSS";"2008-08-07T12:58:22+00:00";5441;206;4;7;4;3;3;2;3;4;9;5;1;3;5;3;5;7;2;4;3;4;2;1;4;3;7;4;4;3;6;3;2;7;4;3;3;4;4;4;6;7;1;3;2;4;1;9;7;1;5;5;2;4
771016;"boto/boto";"Python";"2010-07-12T19:15:33+00:00";5438;780;24;25;22;24;23;22;19;27;17;15;25;17;14;18;21;22;7;8;14;17;25;13;13;17;10;15;19;6;11;16;10;14;8;11;7;14;13;11;24;7;16;17;17;17;15;4;3;8;13;12;12;1
1205958;"seajs/seajs";"JavaScript";"2010-12-29T15:02:37+00:00";5438;1687;24;37;39;33;42;33;21;20;22;25;37;26;39;39;26;31;43;35;23;33;34;22;19;30;37;37;32;30;36;35;32;31;31;29;33;29;37;39;37;24;22;8;31;32;37;48;48;37;46;28;39;49
29887499;"dkhamsing/open-source-ios-apps";"Objective-C";"2015-01-26T23:32:34+00:00";5438;4272;30;31;32;39;34;40;48;50;43;87;84;46;53;54;50;102;73;60;32;44;49;69;55;105;97;86;69;55;110;76;84;87;72;56;145;169;207;102;114;137;135;94;148;110;85;105;111;84;103;82;80;159
26509369;"coreos/rkt";"Go";"2014-11-11T23:13:18+00:00";5431;1715;37;200;57;59;47;30;58;36;47;22;25;19;23;28;19;19;46;28;25;21;19;27;21;22;26;20;18;23;34;31;17;30;22;20;24;17;17;29;20;22;87;40;23;35;36;32;40;18;19;29;22;29
71972;"tuupola/jquery_lazyload";"HTML";"2008-11-05T16:55:49+00:00";5430;1463;26;35;26;18;34;26;32;30;31;29;25;37;33;22;23;33;35;37;29;25;38;24;20;29;32;37;24;29;20;35;35;34;31;30;18;26;29;17;35;37;16;11;36;27;22;33;23;31;24;30;28;16
919161;"arduino/Arduino";"HTML";"2010-09-17T19:10:36+00:00";5428;1516;24;37;26;28;22;21;27;37;29;20;19;29;22;22;19;22;22;29;25;29;37;31;33;25;41;25;25;51;24;32;24;35;23;31;28;30;33;43;38;28;37;25;39;37;33;35;22;32;27;27;23;33
381979;"fullcalendar/fullcalendar";"JavaScript";"2009-11-22T23:16:51+00:00";5426;1383;34;17;37;28;29;26;21;35;19;32;38;22;32;26;24;30;33;32;19;31;25;20;18;28;36;25;26;21;20;21;35;33;20;31;24;16;30;23;26;27;20;19;27;27;22;34;34;20;30;31;24;25
7009393;"mozilla/togetherjs";"JavaScript";"2012-12-05T00:15:41+00:00";5423;595;25;11;7;11;15;12;8;14;11;12;12;18;10;14;8;12;6;8;8;11;13;7;10;17;10;13;15;13;12;15;15;16;23;9;9;6;11;10;12;13;6;10;18;13;7;6;13;6;11;8;8;7
130013;"akka/akka";"Scala";"2009-02-16T12:51:54+00:00";5416;1632;24;47;33;28;34;21;32;32;29;36;22;24;30;23;31;32;36;26;31;30;20;30;41;25;20;35;36;41;29;37;44;32;32;32;21;38;36;37;47;29;17;30;46;35;27;37;38;41;31;24;38;5
1529160;"ether/etherpad-lite";"JavaScript";"2011-03-26T13:09:02+00:00";5412;940;20;18;20;25;22;13;9;22;15;12;14;21;20;19;12;13;37;35;17;14;24;20;24;25;28;19;12;17;17;22;18;19;13;10;12;16;14;21;14;20;9;20;29;16;29;17;9;22;5;10;19;12
738491;"facebook/facebook-ios-sdk";"Objective-C";"2010-06-24T22:11:03+00:00";5402;732;15;21;13;17;12;22;17;12;8;16;15;8;14;13;12;10;10;10;13;9;23;15;7;16;20;17;9;15;15;13;21;24;11;12;15;9;17;25;11;16;10;5;9;26;10;20;10;14;16;7;13;14
795421;"nodejitsu/node-http-proxy";"JavaScript";"2010-07-24T18:30:12+00:00";5394;1478;22;20;19;37;31;20;23;21;12;20;17;20;29;31;34;34;21;30;34;27;29;26;24;26;22;33;30;30;32;31;36;30;27;32;21;25;37;29;35;29;37;21;38;28;37;53;30;37;31;30;22;28
28699471;"lukasz-madon/awesome-remote-job";"null";"2015-01-02T00:31:34+00:00";5386;2732;137;60;64;36;72;59;53;93;45;50;26;46;37;34;33;53;28;29;48;91;42;57;42;54;67;51;62;68;120;73;27;35;36;24;39;53;55;55;80;43;67;43;45;34;49;27;62;43;47;46;49;43
15115183;"omcljs/om";"Clojure";"2013-12-11T18:18:11+00:00";5378;1786;26;28;22;22;27;37;33;31;22;33;54;31;35;23;28;20;17;29;14;23;35;32;34;37;44;77;107;43;37;60;44;37;46;35;26;33;43;38;81;31;28;20;33;29;21;29;39;23;21;17;18;33
1548202;"piwik/piwik";"PHP";"2011-03-30T21:18:17+00:00";5373;1710;24;42;30;52;36;37;24;29;31;35;35;28;30;38;40;30;27;18;34;31;31;36;27;44;33;53;49;35;36;31;33;34;65;45;44;23;30;45;25;32;24;22;26;14;31;23;29;24;28;15;37;35
16466596;"michaelvillar/dynamics.js";"CoffeeScript";"2014-02-03T00:17:07+00:00";5362;5277;0;1;1;1;0;0;0;2875;618;136;139;56;40;71;87;59;31;20;33;37;30;22;17;17;16;78;71;38;37;24;41;28;37;35;20;31;31;35;41;31;31;22;106;29;20;34;43;19;25;26;21;16
25212911;"davidsonfellipe/awesome-wpo";"null";"2014-10-14T15:18:35+00:00";5357;584;11;20;15;22;11;12;7;17;6;14;7;6;11;9;17;14;14;13;10;14;16;7;6;11;6;16;16;12;11;10;10;10;22;14;5;9;9;13;12;10;13;6;7;5;12;4;9;4;13;8;14;14
16989736;"popcorn-time/popcorn-app";"CSS";"2014-02-19T15:59:58+00:00";5345;188;8;4;4;6;2;6;6;5;3;5;8;6;3;4;3;7;3;6;3;5;5;3;1;4;5;10;10;4;4;1;4;1;3;4;0;4;3;1;3;1;4;2;0;2;2;1;2;3;0;1;3;0
702550;"zendframework/zf2";"PHP";"2010-06-04T02:42:05+00:00";5344;453;13;21;11;11;11;9;8;9;5;11;12;5;8;8;14;10;13;13;6;11;11;7;4;11;9;5;5;8;6;8;7;12;14;3;5;7;3;10;7;11;12;9;9;4;2;11;10;5;12;8;4;5
965782;"chriso/validator.js";"JavaScript";"2010-10-06T06:58:48+00:00";5343;1969;21;33;29;30;28;21;36;25;23;36;37;23;42;25;36;40;29;32;33;35;39;42;33;39;34;48;40;49;42;38;33;42;39;44;28;33;35;29;26;56;37;32;56;44;41;54;53;67;54;45;52;51
19953044;"google/flatbuffers";"C++";"2014-05-19T18:33:01+00:00";5329;2633;11;23;16;13;11;19;21;15;32;22;17;10;218;206;100;88;44;155;78;52;45;27;25;24;25;77;110;74;38;43;46;35;24;34;95;43;51;47;38;40;23;71;62;43;44;65;42;59;37;38;44;13
261335;"progit/progit";"Ruby";"2009-07-27T04:52:25+00:00";5324;520;8;8;7;12;13;7;13;14;9;11;4;14;5;12;7;9;5;12;22;16;10;13;9;8;19;16;17;12;6;8;5;15;6;10;3;6;13;5;6;12;5;13;14;11;14;7;7;13;12;8;6;3
5200099;"thoughtbot/guides";"Ruby";"2012-07-27T03:15:44+00:00";5323;1657;26;16;19;20;18;21;20;65;48;39;31;27;21;25;70;35;34;26;51;35;33;24;36;21;31;27;25;65;38;33;31;28;72;19;22;30;27;37;36;36;30;29;28;32;25;32;30;28;30;24;27;24
17804584;"winterbe/java8-tutorial";"Java";"2014-03-16T17:25:43+00:00";5321;5109;6;6;9;8;11;6;8;4;4;7;8;11;8;3;1;3;6;8;6;9;3;6;7;4;7;9;8;14;1553;2252;248;92;61;70;36;30;40;58;45;29;30;35;26;36;35;27;31;36;42;32;32;43
13200787;"IFTTT/JazzHands";"Objective-C";"2013-09-29T22:03:15+00:00";5320;2163;25;35;27;27;26;43;27;34;43;25;52;30;244;190;113;59;45;46;55;38;34;23;16;33;32;29;37;25;34;32;26;26;25;33;29;12;19;31;69;33;39;51;40;32;26;39;33;32;18;26;21;24
7639232;"angular/protractor";"JavaScript";"2013-01-16T04:30:53+00:00";5318;1705;24;33;37;30;35;31;30;33;33;38;43;32;33;38;30;29;28;33;34;39;35;30;40;34;25;34;35;38;33;29;26;41;32;29;25;33;42;22;29;32;46;33;36;26;32;47;26;27;30;36;25;34
23301468;"daimajia/AndroidSwipeLayout";"Java";"2014-08-25T04:09:33+00:00";5311;2597;37;62;52;40;56;42;32;37;65;45;67;47;41;45;38;55;54;38;42;55;45;28;41;45;42;40;46;48;46;62;61;47;41;43;34;46;45;59;48;39;23;48;35;56;78;119;86;67;82;69;66;12
2759563;"tonymillion/Reachability";"Objective-C";"2011-11-12T00:45:36+00:00";5307;1585;28;130;57;27;26;45;26;31;28;34;30;26;28;29;34;18;21;26;25;27;48;33;24;31;30;27;32;33;25;30;36;27;28;23;32;22;24;27;38;29;18;9;26;36;36;24;25;20;18;20;26;32
909666;"ajaxorg/cloud9";"null";"2010-09-14T11:22:39+00:00";5303;100;2;7;1;6;2;2;1;2;3;0;0;4;0;2;0;0;0;1;0;1;4;1;2;4;2;2;2;3;2;0;1;2;2;2;2;1;1;2;2;3;2;1;1;4;1;2;3;4;3;2;1;2
1688596;"thoughtbot/laptop";"Shell";"2011-05-01T18:18:44+00:00";5297;1427;25;22;27;30;37;28;26;31;29;30;28;16;28;31;19;28;19;21;24;23;29;27;22;35;21;14;21;29;23;29;56;44;26;18;25;14;48;45;50;45;33;32;19;26;16;20;26;17;19;26;26;24
12358097;"hackiftekhar/IQKeyboardManager";"Objective-C";"2013-08-25T11:32:48+00:00";5287;3243;20;70;155;77;47;53;39;54;54;40;44;49;45;52;64;70;41;48;63;144;59;41;53;44;70;57;56;49;64;59;63;73;63;89;51;60;72;64;74;63;53;27;55;62;60;78;82;82;71;77;80;63
24650339;"google/physical-web";"Java";"2014-09-30T18:32:14+00:00";5284;1596;42;22;21;15;28;39;20;6;19;37;31;92;103;46;29;28;19;28;22;21;26;18;19;16;19;15;35;25;21;106;26;24;22;13;12;10;12;47;18;18;56;71;36;51;28;38;29;24;23;18;24;28
13234786;"jverdi/JVFloatLabeledTextField";"Objective-C";"2013-10-01T04:31:03+00:00";5283;1419;26;26;24;33;18;39;35;37;48;21;26;39;16;38;33;31;19;19;68;20;26;34;20;36;23;23;25;47;28;25;24;35;24;18;26;15;17;27;25;26;19;16;18;16;21;33;43;29;16;21;21;26
5476048;"dangrossman/bootstrap-daterangepicker";"JavaScript";"2012-08-20T01:53:06+00:00";5282;1557;32;28;33;37;25;20;21;27;12;19;21;25;41;30;32;29;27;37;31;25;36;39;15;30;28;30;37;31;31;23;34;28;33;31;30;13;49;35;36;34;27;23;29;43;34;39;33;25;37;31;38;23
692798;"b4winckler/macvim";"C";"2010-05-29T16:38:11+00:00";5281;627;12;11;12;8;13;19;7;12;14;17;17;16;13;10;14;9;11;5;15;13;17;9;16;12;11;10;14;22;19;9;14;8;8;14;10;11;7;10;22;14;11;8;8;19;13;12;8;12;9;5;10;7
32553922;"hehonghui/android-tech-frontier";"null";"2015-03-20T00:36:37+00:00";5274;4044;55;86;77;74;66;63;117;54;39;74;104;113;65;66;56;71;51;39;42;56;44;58;30;40;50;82;66;70;91;61;66;73;58;95;83;63;99;69;88;71;53;19;88;182;141;189;109;113;97;82;80;166
747512;"clojure/clojure";"Java";"2010-06-29T20:03:33+00:00";5270;1287;18;24;24;25;26;30;16;18;19;29;22;24;22;31;23;15;29;18;25;23;28;20;24;22;20;19;26;28;25;29;23;49;48;26;21;22;21;22;41;21;28;21;25;27;23;22;23;38;25;21;18;20
6296790;"spring-projects/spring-boot";"Java";"2012-10-19T15:02:57+00:00";5267;3333;38;35;33;39;36;43;57;49;37;43;45;37;55;35;48;60;42;51;44;46;62;66;65;59;61;58;49;82;72;82;83;78;84;78;60;48;73;73;73;67;67;53;74;82;89;80;110;106;88;127;110;101
3516624;"twitter/twemproxy";"C";"2012-02-22T16:53:58+00:00";5264;1525;28;20;27;20;21;33;23;31;38;25;46;42;20;15;33;40;34;34;26;24;51;31;25;26;30;41;40;26;37;43;25;40;21;27;34;28;20;22;23;29;22;13;30;21;29;27;29;29;30;32;28;36
12434060;"babun/babun";"Shell";"2013-08-28T13:21:50+00:00";5262;3260;72;35;41;54;43;66;47;47;47;65;139;62;57;68;42;44;51;57;84;58;56;67;58;55;370;75;83;50;54;67;38;53;49;55;23;24;92;60;29;60;71;48;59;56;72;51;47;61;72;32;40;54
21109196;"PureLayout/PureLayout";"Objective-C";"2014-06-23T00:13:14+00:00";5259;2568;40;64;76;75;53;39;73;35;45;37;40;66;61;53;44;42;92;59;53;57;59;46;31;73;56;48;51;74;63;44;56;54;45;60;42;32;42;42;50;37;34;30;34;38;33;53;45;36;31;36;43;46
3598373;"square/crossfilter";"JavaScript";"2012-03-02T02:10:44+00:00";5256;783;20;15;13;23;19;12;16;10;12;20;19;17;20;17;11;20;22;7;8;16;13;13;7;19;15;16;16;15;19;18;14;19;11;9;8;5;14;20;22;31;11;14;13;22;10;11;14;11;15;9;14;18
8966356;"mitchellh/packer";"Go";"2013-03-23T05:43:03+00:00";5251;1434;35;27;38;30;29;30;34;31;34;35;22;27;34;34;30;24;21;33;27;19;26;30;36;25;28;26;23;34;28;31;17;25;9;22;23;22;28;32;28;31;28;18;24;33;26;33;24;18;26;24;34;28
26481815;"Ramotion/animated-tab-bar";"Swift";"2014-11-11T11:20:04+00:00";5249;2861;29;41;29;36;31;46;64;37;50;34;38;65;62;145;89;47;48;40;40;44;36;31;35;32;34;52;29;60;91;82;87;69;57;70;58;46;40;42;46;34;97;69;75;69;42;48;44;36;105;65;98;67
1206546;"winstonjs/winston";"JavaScript";"2010-12-29T18:49:51+00:00";5240;1774;32;30;26;25;33;23;27;33;31;21;25;45;32;24;28;26;24;28;31;31;29;38;33;22;33;32;39;50;38;28;21;57;32;33;39;31;36;23;55;44;43;38;41;44;27;32;52;40;42;39;34;54
13597334;"HubSpot/tether";"JavaScript";"2013-10-15T17:47:11+00:00";5238;1886;7;9;15;10;9;14;14;8;15;9;5;10;11;15;13;8;144;137;65;27;20;25;40;47;20;34;29;33;59;56;46;46;57;42;43;22;64;37;65;51;36;44;45;46;35;34;54;41;34;54;47;35
6934395;"facebook/rocksdb";"C++";"2012-11-30T06:16:18+00:00";5233;1913;42;33;23;36;19;41;32;40;26;22;24;37;38;23;26;40;54;30;32;34;39;28;22;32;30;44;41;39;25;39;22;51;44;40;38;35;30;54;42;32;24;41;34;43;33;56;36;69;62;46;42;48
12228746;"sovereign/sovereign";"PHP";"2013-08-19T22:09:16+00:00";5228;922;8;7;14;6;8;18;11;9;32;25;8;9;13;45;18;14;67;15;12;41;23;7;15;16;20;15;26;23;27;15;14;12;15;22;15;12;13;16;34;17;21;16;27;11;19;15;20;7;12;14;13;10
2280459;"madrobby/keymaster";"JavaScript";"2011-08-27T19:00:25+00:00";5218;617;16;10;6;9;7;14;7;15;10;8;5;12;14;8;13;11;9;14;8;6;15;9;15;16;14;7;8;12;7;12;13;12;13;11;15;5;14;13;13;19;15;7;22;15;4;9;12;10;19;27;19;13
3567641;"dropbox/zxcvbn";"CoffeeScript";"2012-02-28T03:25:54+00:00";5218;3147;38;18;14;15;22;19;12;22;20;12;17;18;17;16;22;15;22;9;23;21;25;36;32;8;24;786;891;100;49;125;23;120;40;15;26;31;16;25;20;32;30;30;25;20;19;21;34;31;20;73;23;25
10518659;"tj/co";"JavaScript";"2013-06-06T04:06:16+00:00";5205;2386;30;54;45;40;44;36;31;26;35;33;36;43;37;44;39;38;34;52;35;57;55;35;31;55;33;53;57;66;52;42;53;46;33;43;60;60;46;67;60;52;41;45;56;60;40;45;51;61;53;37;55;54
2331413;"kien/ctrlp.vim";"VimL";"2011-09-05T23:36:43+00:00";5198;1060;28;8;24;24;29;28;21;25;30;27;19;30;29;33;21;25;20;24;23;29;18;31;20;39;25;29;33;29;35;23;27;5;21;16;10;20;11;16;10;13;8;4;17;13;6;11;14;12;11;11;11;14
7833168;"elastic/kibana";"JavaScript";"2013-01-26T04:00:59+00:00";5197;1845;38;39;43;35;32;38;34;33;29;29;32;30;33;38;37;39;31;33;35;28;42;37;30;39;37;35;55;41;37;50;23;30;36;24;25;24;38;25;46;40;29;28;31;29;32;40;53;41;29;48;40;45
7548986;"laravel/framework";"PHP";"2013-01-10T21:27:28+00:00";5196;1821;31;38;29;23;40;26;44;30;22;24;23;24;20;19;26;26;43;32;37;37;43;22;31;38;38;27;32;29;37;34;46;46;32;30;25;25;55;51;41;26;31;37;49;33;51;43;37;41;48;38;34;77
1276752;"brunch/brunch";"JavaScript";"2011-01-21T00:59:55+00:00";5192;1245;19;16;21;18;16;124;38;22;18;29;12;19;11;30;24;22;12;30;17;83;23;10;11;15;15;30;20;29;23;15;21;27;17;8;18;22;20;27;15;24;22;11;26;27;31;19;24;24;21;23;24;22
912896;"liuliu/ccv";"C";"2010-09-15T15:59:47+00:00";5183;755;11;24;15;15;16;11;8;12;23;10;20;15;14;17;12;12;10;12;7;13;16;13;7;6;15;10;21;10;31;21;11;18;14;11;11;9;18;19;7;18;18;16;22;21;12;17;11;15;20;12;12;16
1280658;"CreateJS/EaselJS";"JavaScript";"2011-01-22T01:36:07+00:00";5174;1061;20;27;28;24;27;17;15;15;13;19;22;20;17;16;18;14;25;15;16;21;16;10;20;26;15;21;21;21;14;24;25;16;21;25;24;22;26;18;25;21;22;18;29;25;28;19;18;22;19;20;28;13
9914221;"mutualmobile/MMDrawerController";"Objective-C";"2013-05-07T14:47:41+00:00";5173;2145;42;38;24;26;38;39;24;31;39;34;81;67;62;106;51;34;31;66;28;31;49;40;20;36;27;50;29;46;36;34;49;63;78;30;26;31;44;54;31;24;32;22;45;42;38;38;40;39;44;39;36;41
6834703;"EnterpriseQualityCoding/FizzBuzzEnterpriseEdition";"Java";"2012-11-24T00:14:41+00:00";5172;1572;86;28;96;30;14;94;43;17;21;22;30;12;13;8;13;11;23;15;20;17;95;40;34;22;25;17;29;25;33;53;27;26;25;35;10;9;25;13;33;56;20;33;30;15;30;28;26;39;37;32;18;19
2269353;"desandro/imagesloaded";"JavaScript";"2011-08-25T17:28:58+00:00";5171;1239;22;18;25;22;24;23;27;16;23;19;20;33;17;17;20;22;16;13;21;21;27;15;20;24;27;17;30;21;28;31;22;34;24;23;23;31;23;32;22;30;17;21;35;30;37;30;35;20;16;21;27;27
6319157;"taye/interact.js";"JavaScript";"2012-10-21T10:05:19+00:00";5167;1178;46;36;20;27;17;27;30;22;23;24;19;21;21;26;13;16;24;22;18;18;22;18;16;18;14;20;20;17;27;20;14;13;17;13;10;10;19;11;17;21;13;32;17;26;13;18;27;109;49;26;24;17
34056623;"forkingdog/UITableView-FDTemplateLayoutCell";"Objective-C";"2015-04-16T13:14:19+00:00";5156;4690;187;103;135;400;143;170;80;58;45;77;62;60;157;49;44;78;94;75;59;63;47;93;56;141;109;99;86;86;67;104;98;146;88;68;88;59;82;88;78;63;20;16;78;56;69;72;65;97;92;67;84;89
16722900;"ipfs/ipfs";"null";"2014-02-11T07:28:24+00:00";5151;3634;16;22;14;15;71;22;15;19;14;18;15;15;17;54;41;37;44;26;13;357;152;42;59;249;57;165;65;55;66;58;49;61;51;40;110;58;84;57;39;94;52;53;80;86;54;47;48;499;115;52;43;49
448045;"sebastianbergmann/phpunit";"PHP";"2009-12-24T13:16:23+00:00";5149;972;17;19;11;14;12;17;23;12;11;17;17;21;23;18;14;15;24;20;15;12;25;21;29;35;21;19;19;14;15;19;15;24;24;17;24;15;12;16;14;24;19;20;17;18;21;22;17;20;26;17;13;28
3605299;"baconjs/bacon.js";"CoffeeScript";"2012-03-02T19:21:42+00:00";5144;1183;18;22;51;28;36;31;27;27;33;20;23;21;26;27;30;18;28;41;20;26;29;31;19;30;17;17;26;22;23;30;18;21;14;21;16;14;32;20;21;11;15;15;13;18;31;13;12;16;19;16;14;16
261943;"middleman/middleman";"Ruby";"2009-07-27T21:41:11+00:00";5131;1083;15;16;19;35;22;15;27;18;23;10;16;18;23;20;19;20;25;18;25;24;13;23;32;25;20;13;15;53;33;28;17;15;15;20;12;16;29;13;23;29;20;19;18;24;30;25;24;13;14;16;13;15
31186658;"hangtwenty/dive-into-machine-learning";"null";"2015-02-22T23:48:16+00:00";5130;5124;0;0;0;455;19;6;0;0;2;1;1;0;2;2;2;2;1;0;1;0;0;3;2;0;23;131;8;2166;939;178;156;138;52;102;39;42;52;84;48;40;52;29;27;37;48;32;28;32;34;25;43;40
31929346;"googlesamples/android-UniversalMusicPlayer";"Java";"2015-03-10T00:04:35+00:00";5127;2171;46;24;23;34;49;49;43;55;46;55;55;26;27;27;32;30;36;27;33;26;30;42;26;21;27;38;36;41;35;23;41;48;42;27;42;120;67;36;69;48;34;21;47;63;54;63;59;50;29;46;57;46
33263118;"gorhill/uBlock";"JavaScript";"2015-04-01T17:51:11+00:00";5121;4347;164;63;63;92;66;131;173;178;58;91;70;56;43;53;47;41;45;78;86;65;79;63;336;142;72;78;120;84;48;50;57;51;52;54;44;67;66;62;67;62;57;74;72;36;155;230;97;55;74;55;61;64
1762028;"zwaldowski/BlocksKit";"Objective-C";"2011-05-17T18:06:36+00:00";5117;1802;34;252;90;49;28;37;40;26;32;27;31;29;36;26;24;25;20;16;16;18;34;43;23;28;41;34;29;25;24;39;32;50;19;35;28;23;20;28;55;33;24;7;23;21;32;35;20;24;21;37;30;29
4924151;"ExactTarget/fuelux";"JavaScript";"2012-07-06T12:12:47+00:00";5105;780;12;20;20;106;34;15;26;11;13;11;18;14;20;17;11;6;15;15;13;8;20;12;13;17;16;14;9;11;13;17;7;9;13;11;14;12;21;9;7;9;13;9;13;14;9;7;10;10;8;13;8;7
116252;"stubbornella/oocss";"JavaScript";"2009-01-28T02:13:19+00:00";5104;622;10;15;13;14;13;7;13;18;7;5;13;10;11;15;8;10;12;9;4;14;11;13;9;13;13;13;10;11;20;16;14;19;15;10;9;16;15;14;8;13;7;13;10;12;12;14;6;11;17;12;13;12
6969835;"icanzilb/JSONModel";"Objective-C";"2012-12-02T17:19:21+00:00";5097;2008;28;58;50;36;25;46;39;42;33;38;52;40;43;44;43;45;54;40;36;32;51;39;28;37;29;30;52;41;32;40;43;47;35;35;40;26;37;33;34;22;25;21;40;35;16;50;37;35;34;65;47;48
29857799;"facebook/infer";"OCaml";"2015-01-26T11:19:13+00:00";5093;5091;0;1;1;0;0;2215;836;299;124;78;73;63;43;44;39;53;38;22;23;39;50;30;32;34;39;46;49;35;30;23;27;28;44;19;21;41;66;38;24;26;28;36;37;28;55;37;45;37;32;35;28;0
14046563;"Bearded-Hen/Android-Bootstrap";"Java";"2013-11-01T15:36:17+00:00";5083;1058;19;22;21;23;20;18;25;22;23;25;11;18;21;13;24;23;26;21;16;20;13;17;9;25;24;17;15;15;14;17;20;19;11;20;20;11;24;25;19;21;17;6;12;23;18;56;42;27;20;23;26;21
1157388;"tmuxinator/tmuxinator";"Ruby";"2010-12-10T21:49:50+00:00";5082;1580;18;30;26;58;47;32;31;27;36;29;25;32;25;38;27;28;50;20;18;29;49;34;23;25;28;46;23;26;33;27;30;22;32;20;23;26;21;27;29;44;40;37;37;41;19;27;33;25;38;15;32;22
12631084;"HubSpot/vex";"CSS";"2013-09-05T23:09:57+00:00";5071;921;29;15;14;21;15;14;24;16;19;12;24;14;17;15;13;15;29;22;14;13;25;12;19;13;12;18;13;19;14;21;13;16;18;15;10;12;17;14;15;14;19;23;17;12;13;36;36;26;19;23;16;16
14831922;"loadfive/Knwl.js";"JavaScript";"2013-12-01T01:53:53+00:00";5068;3097;0;3;1;1;3;1392;979;107;35;28;17;13;95;14;9;10;48;33;11;9;15;6;5;9;6;7;7;9;5;31;24;12;8;11;16;8;5;7;7;3;9;2;8;7;9;7;7;7;7;11;6;8
1234783;"mobile-shell/mosh";"C++";"2011-01-09T09:41:02+00:00";5067;1020;20;9;15;8;14;10;25;14;15;16;20;15;23;11;28;37;17;15;17;18;20;40;15;29;13;15;11;19;20;20;53;34;19;14;12;12;19;31;25;15;11;20;21;19;18;20;19;10;24;18;30;27
10697582;"jscs-dev/node-jscs";"JavaScript";"2013-06-14T20:53:48+00:00";5062;2092;50;47;60;63;39;40;26;38;114;109;57;45;35;89;40;34;21;33;34;25;26;27;35;41;39;40;36;38;19;37;26;47;32;26;37;51;38;39;32;33;27;37;45;30;33;29;35;27;30;29;54;18
24812854;"alsotang/node-lessons";"JavaScript";"2014-10-05T09:57:08+00:00";5061;3093;57;45;54;54;46;55;58;32;44;51;36;63;84;55;50;43;37;43;52;63;53;42;48;47;76;64;70;58;77;76;60;50;77;60;54;82;67;65;77;69;56;25;56;46;79;66;92;94;69;75;72;69
34676773;"antirez/disque";"C";"2015-04-27T16:06:09+00:00";5056;2603;407;140;55;49;45;57;24;19;150;52;44;59;43;25;22;18;16;14;15;43;23;17;18;17;21;20;23;17;11;21;24;23;21;30;423;134;55;60;32;33;45;14;29;17;20;24;24;20;36;30;20;4
20446799;"dzenbot/DZNEmptyDataSet";"Objective-C";"2014-06-03T14:50:31+00:00";5055;3981;12;13;14;11;127;271;81;100;110;33;55;34;217;383;157;120;87;102;63;52;75;64;32;37;66;44;81;59;37;65;39;67;41;53;60;34;57;63;80;102;60;41;54;60;76;62;64;75;58;46;82;105
6804324;"yeoman/generator-angular";"JavaScript";"2012-11-21T22:43:39+00:00";5054;1641;24;24;29;42;29;26;26;33;35;32;30;36;39;35;27;34;37;32;37;31;40;25;29;25;32;26;46;35;46;37;39;37;26;37;29;22;19;28;36;36;32;31;28;34;30;32;28;25;26;27;36;24
26783295;"Mashape/kong";"Lua";"2014-11-17T23:56:08+00:00";5045;5007;1113;148;65;42;44;81;92;131;108;67;186;78;71;62;44;35;30;58;58;38;45;46;61;50;74;87;115;53;65;63;67;69;140;68;56;54;53;62;75;84;86;73;72;150;78;66;100;97;70;75;87;115
20105255;"CoderMJLee/MJExtension";"Objective-C";"2014-05-23T15:54:00+00:00";5028;3955;116;129;143;76;64;91;86;66;77;98;86;100;102;78;78;68;77;105;58;75;74;57;37;50;78;86;96;74;103;92;93;83;83;59;66;54;67;75;67;57;26;9;63;55;73;81;60;80;69;66;66;83
10379607;"buger/gor";"Go";"2013-05-30T09:29:07+00:00";5022;2890;9;57;35;13;19;104;85;627;199;99;59;46;178;75;54;36;30;71;48;34;31;25;47;16;30;18;30;33;39;27;24;20;26;20;15;24;26;61;28;43;81;16;29;34;37;37;35;30;29;27;26;48
6007295;"fxsjy/jieba";"Python";"2012-09-29T07:52:01+00:00";4996;2191;35;37;30;31;34;50;38;28;22;44;52;22;37;38;25;50;37;43;27;64;40;63;37;29;40;36;50;50;54;55;51;36;43;47;57;42;50;29;58;36;24;21;28;31;41;56;64;57;49;47;73;53
7240954;"powerline/fonts";"Shell";"2012-12-19T13:31:50+00:00";4994;2691;45;38;39;51;36;39;35;50;43;38;41;49;44;39;32;38;49;52;55;52;31;41;42;41;60;41;46;50;53;67;44;71;60;47;35;50;55;73;56;60;67;62;64;58;77;74;71;65;73;55;67;70
5279091;"square/dagger";"Java";"2012-08-02T23:25:32+00:00";4989;1798;26;37;38;33;35;34;32;39;37;26;23;29;38;31;17;29;29;32;26;38;39;47;26;23;36;33;38;33;35;34;29;38;32;42;42;37;39;41;43;46;21;13;36;40;48;44;53;43;44;28;37;29
18440563;"mxcl/PromiseKit";"Swift";"2014-04-04T13:54:37+00:00";4985;2293;30;31;28;27;16;117;148;45;32;28;35;25;30;30;41;34;59;32;19;22;34;22;30;35;32;58;33;34;49;69;62;77;48;36;35;34;45;43;32;35;36;26;50;30;144;99;43;38;41;31;41;42
15193430;"codecombat/codecombat";"CoffeeScript";"2013-12-14T21:47:37+00:00";4983;998;22;16;19;17;13;14;15;17;13;22;17;15;19;11;16;42;9;12;7;16;19;22;23;22;44;26;28;31;12;25;24;23;15;13;20;10;24;16;15;12;29;17;26;20;21;28;17;15;18;16;21;14
6709682;"novus/nvd3";"JavaScript";"2012-11-15T18:51:59+00:00";4977;1365;25;22;28;23;18;28;24;31;22;16;27;27;20;23;24;28;28;17;37;24;26;30;24;23;14;22;30;33;27;23;30;35;31;13;17;15;25;29;35;20;25;28;57;27;26;25;21;26;40;32;38;26
14235657;"north/north";"CSS";"2013-11-08T15:00:48+00:00";4975;251;4;9;5;4;3;7;6;8;3;4;7;3;11;1;7;3;7;4;9;6;11;8;3;8;8;4;3;4;2;2;6;3;5;3;4;1;7;4;5;2;1;6;4;5;6;4;4;6;2;3;3;3
29078997;"dotnet/roslyn";"C#";"2015-01-11T02:39:03+00:00";4974;3055;162;84;58;59;44;44;40;34;42;36;37;57;138;63;70;47;47;51;85;61;46;54;57;63;54;48;59;50;49;69;47;86;78;59;48;57;52;45;56;55;46;40;35;55;70;58;48;45;63;69;69;66
3432266;"JetBrains/kotlin";"Java";"2012-02-13T17:29:58+00:00";4969;3624;26;28;18;27;26;25;13;37;47;39;37;53;45;20;22;14;16;19;27;20;28;82;42;43;50;50;101;91;52;44;87;69;43;54;42;69;50;62;53;93;38;975;182;108;97;102;84;58;73;71;62;10
1295612;"flot/flot";"JavaScript";"2011-01-26T15:48:51+00:00";4960;782;17;20;24;19;24;20;12;24;15;17;13;16;17;15;16;7;14;15;10;10;22;12;18;16;22;18;13;20;13;13;13;10;12;13;17;14;14;20;10;18;12;3;12;10;14;17;12;16;12;13;13;15
10664;"cucumber/cucumber-ruby";"Ruby";"2008-04-17T18:19:13+00:00";4955;304;13;7;22;26;22;12;16;11;1;4;2;5;2;7;2;6;7;5;7;5;11;3;6;3;5;1;3;5;2;8;0;4;3;3;0;1;4;5;3;2;6;6;4;5;4;0;4;5;5;3;3;5
2909429;"nicolargo/glances";"Python";"2011-12-04T08:49:15+00:00";4953;2056;15;9;13;18;18;12;12;135;54;36;56;33;33;46;34;26;24;25;37;25;89;41;32;31;17;20;19;23;18;26;26;157;51;36;83;29;64;49;38;35;58;113;35;64;42;16;39;41;30;20;30;23
14095175;"SFTtech/openage";"C++";"2013-11-03T22:35:23+00:00";4953;2101;9;5;8;7;7;7;4;14;3;8;11;6;4;20;25;11;10;17;10;9;17;9;9;8;8;7;2;25;15;44;12;11;37;43;75;541;725;49;21;28;15;17;22;12;26;44;14;17;15;17;14;7
6761380;"vitalets/x-editable";"JavaScript";"2012-11-19T14:12:46+00:00";4951;854;15;12;37;27;10;14;12;17;16;14;21;19;23;14;14;14;17;22;18;21;31;12;8;21;17;15;18;12;17;10;20;11;18;9;12;27;21;14;17;13;12;17;18;11;15;14;16;13;25;18;13;2
29891188;"feross/standard";"JavaScript";"2015-01-27T01:23:31+00:00";4951;3836;47;56;37;42;177;205;79;78;56;65;100;43;59;95;65;49;39;63;50;59;45;34;95;73;47;64;51;62;62;68;47;48;43;53;38;49;198;129;102;80;104;112;80;100;86;74;54;78;75;105;63;53
1661758;"restify/node-restify";"JavaScript";"2011-04-25T21:19:26+00:00";4948;1726;17;21;15;25;25;27;12;29;29;24;22;28;29;19;22;27;26;29;19;22;40;38;17;26;31;35;42;31;82;53;31;80;52;33;40;30;49;35;36;32;34;35;35;38;35;46;36;43;41;33;37;33
715547;"highcharts/highcharts";"JavaScript";"2010-06-11T12:23:53+00:00";4947;1365;16;30;25;18;29;28;17;16;24;17;28;25;32;25;25;23;27;28;28;29;36;27;18;26;17;30;28;37;20;23;21;33;29;30;25;29;26;28;36;28;25;21;32;35;27;27;33;30;29;20;19;30
31865176;"lgvalle/Material-Animations";"Java";"2015-03-08T20:54:00+00:00";4947;4085;22;29;35;42;129;49;27;51;42;35;43;46;36;32;34;46;38;28;39;30;256;563;99;84;69;78;54;60;63;57;71;50;67;63;56;201;102;98;79;105;70;40;68;56;74;116;91;107;81;121;74;79
3748229;"rails-api/rails-api";"Ruby";"2012-03-17T14:39:31+00:00";4934;918;34;28;30;16;19;13;31;26;19;29;21;22;15;18;30;44;10;19;11;27;18;13;15;20;10;14;23;25;17;15;17;13;20;17;13;14;14;18;12;14;12;10;21;4;18;9;13;10;8;12;11;6
21113349;"daimajia/AndroidViewAnimations";"Java";"2014-06-23T03:53:13+00:00";4928;2303;56;44;44;52;58;25;40;44;36;39;36;36;51;40;47;40;51;38;45;45;46;30;34;48;107;58;41;36;55;42;58;37;36;35;27;46;50;39;42;44;24;34;31;51;70;59;54;46;54;47;53;2
3301046;"square/SocketRocket";"Objective-C";"2012-01-30T00:21:34+00:00";4918;1319;29;27;29;27;28;19;22;18;20;23;13;32;28;24;27;53;19;24;30;25;21;26;19;15;20;33;30;25;23;24;33;25;29;14;20;16;30;31;24;24;21;13;23;33;31;30;30;16;23;27;41;32
13426154;"HubSpot/odometer";"CSS";"2013-10-08T21:32:22+00:00";4900;725;12;15;16;15;9;10;16;18;17;21;13;11;16;13;10;10;12;23;11;15;13;10;5;18;26;12;13;15;13;8;11;16;9;17;7;12;17;13;12;13;12;13;24;14;17;7;8;10;18;33;17;9
812610;"guard/guard";"Ruby";"2010-08-02T16:26:44+00:00";4899;684;9;15;9;14;13;13;12;11;13;14;17;16;14;14;12;10;14;20;14;14;14;18;18;15;9;9;24;9;23;16;17;8;6;10;10;17;13;16;12;16;7;25;18;8;9;15;12;11;14;7;9;1
5499847;"square/PonyDebugger";"Objective-C";"2012-08-21T19:25:40+00:00";4884;1023;12;25;34;11;22;37;38;31;13;15;21;21;33;19;22;15;14;20;19;15;22;15;9;23;17;29;21;26;26;30;18;17;14;16;20;15;21;20;19;23;11;11;10;15;15;18;18;19;22;11;19;16
21935031;"fffaraz/awesome-cpp";"null";"2014-07-17T08:51:11+00:00";4881;2532;50;40;49;40;92;39;55;34;31;102;34;33;58;87;39;31;46;34;30;43;30;33;37;83;37;38;48;43;41;84;40;38;37;40;52;50;45;46;53;65;55;47;79;54;42;46;58;49;61;49;43;42
8877512;"nhaarman/ListViewAnimations";"Java";"2013-03-19T11:59:23+00:00";4878;1388;26;46;43;40;29;25;29;33;27;28;23;17;27;41;41;30;30;33;23;21;29;25;11;15;26;21;19;20;31;24;16;28;28;21;27;28;30;29;24;23;20;12;12;16;22;40;38;32;31;22;29;27
9705586;"astuetz/PagerSlidingTabStrip";"Java";"2013-04-26T22:36:42+00:00";4878;1712;28;48;51;36;37;32;37;29;27;36;38;29;27;32;59;29;35;79;47;29;32;37;19;23;24;21;34;34;35;26;39;26;30;32;36;23;34;27;27;21;23;10;26;42;30;38;41;38;33;23;32;31
8936633;"maxogden/art-of-node";"JavaScript";"2013-03-21T19:17:16+00:00";4877;1850;29;34;34;40;36;34;30;22;26;28;38;37;31;29;28;29;30;29;29;28;37;39;37;19;26;33;39;34;34;80;27;29;44;32;29;41;48;34;42;34;30;37;101;43;25;36;32;31;31;42;49;34
30444489;"jbranchaud/til";"VimL";"2015-02-07T04:03:24+00:00";4874;4867;0;0;0;0;0;0;0;0;0;1;1;0;0;0;0;2;0;0;0;0;0;0;0;1;0;0;0;1;1;2;1;0;0;0;1;1;1;0;0;0;5;3638;730;147;126;78;31;30;18;15;22;14
2700474;"alibaba/fastjson";"Java";"2011-11-03T06:58:52+00:00";4873;2710;38;50;40;56;28;37;39;35;34;44;51;32;46;55;54;47;46;65;48;38;62;30;16;28;25;53;58;47;43;78;51;55;58;54;35;51;66;52;52;50;38;10;44;46;62;112;94;83;65;85;95;129
30120110;"mikepenz/MaterialDrawer";"Java";"2015-01-31T17:37:10+00:00";4870;3468;52;60;54;60;90;63;41;41;37;46;41;43;54;49;37;40;100;74;218;60;61;73;44;51;115;76;59;70;50;59;44;44;58;53;64;147;106;63;68;55;46;40;63;66;126;94;86;76;54;78;65;54
1791673;"imakewebthings/deck.js";"JavaScript";"2011-05-24T04:23:15+00:00";4869;454;6;8;12;12;9;8;8;7;12;9;8;11;5;9;2;4;10;8;9;10;12;12;9;15;17;12;10;10;8;6;11;10;8;10;5;6;6;6;5;11;9;8;8;8;9;2;13;5;11;9;7;9
3671042;"olton/Metro-UI-CSS";"JavaScript";"2012-03-09T13:54:28+00:00";4857;785;14;26;25;22;22;22;18;12;12;19;11;11;18;18;13;12;19;10;8;11;13;18;12;14;17;16;15;19;9;10;13;13;19;15;10;16;16;18;19;17;10;15;16;16;12;17;15;18;13;6;14;11
914603;"es-shims/es5-shim";"JavaScript";"2010-09-16T05:54:16+00:00";4854;1288;16;29;19;19;18;26;26;25;29;27;23;33;23;24;28;32;25;25;18;20;33;25;21;24;26;25;30;25;24;23;23;27;24;34;22;32;38;30;26;25;24;12;21;23;34;30;26;12;26;18;22;18
11423758;"mame/quine-relay";"Ruby";"2013-07-15T13:29:20+00:00";4850;1009;24;33;25;23;11;24;16;1;8;16;34;9;8;26;7;6;13;13;8;7;11;13;29;145;139;21;14;10;10;9;10;10;19;8;6;10;12;21;12;28;14;25;10;9;6;6;16;37;17;9;9;2
13863797;"Pixelkit/PixelKit-Bootstrap-UI-Kits";"CSS";"2013-10-25T15:01:53+00:00";4846;420;10;10;12;8;13;5;10;13;10;8;8;9;15;12;11;9;7;5;8;7;9;8;3;7;6;7;2;6;6;5;6;6;7;13;5;9;6;10;10;7;7;3;9;6;7;4;2;31;4;6;10;3
32551735;"primer/primer";"CSS";"2015-03-19T23:31:21+00:00";4846;1573;58;38;50;36;56;55;48;38;28;13;26;85;42;33;30;30;27;25;19;15;32;20;20;23;23;21;20;32;40;29;19;19;53;35;24;12;19;18;18;21;21;16;16;27;24;30;18;32;69;39;19;12
4714614;"dc-js/dc.js";"JavaScript";"2012-06-19T14:20:30+00:00";4845;1018;27;19;14;25;20;28;17;11;21;22;24;27;13;39;17;21;22;14;12;20;16;14;11;22;17;13;25;16;9;22;22;15;42;18;11;5;22;28;11;19;23;13;18;28;8;23;19;11;42;21;22;19
13911118;"angular-fullstack/generator-angular-fullstack";"JavaScript";"2013-10-27T21:56:18+00:00";4843;1815;32;36;32;28;38;31;30;28;33;34;32;41;37;44;38;34;30;38;44;40;42;38;29;32;24;33;28;26;39;35;41;27;41;42;35;31;42;36;43;40;44;34;44;32;37;36;29;34;32;25;27;37
519832;"mitmproxy/mitmproxy";"JavaScript";"2010-02-16T04:10:13+00:00";4843;1579;18;16;10;16;27;34;21;23;16;20;34;31;23;26;18;28;47;26;24;39;30;25;41;32;29;61;29;40;34;27;36;38;27;32;26;24;21;27;35;45;39;19;43;36;43;38;37;29;42;26;32;39
7497;"justinfrench/formtastic";"Ruby";"2008-04-07T11:18:11+00:00";4840;316;6;9;5;7;3;6;8;12;4;6;6;9;9;6;6;4;5;3;8;11;9;5;3;10;3;9;9;1;9;5;5;3;8;3;7;8;8;7;2;11;3;4;8;2;7;7;6;3;8;5;4;1
2830198;"aterrien/jQuery-Knob";"JavaScript";"2011-11-22T19:10:52+00:00";4840;609;11;16;15;17;8;14;9;11;9;10;14;18;12;14;18;10;14;13;18;13;11;12;9;11;23;13;15;13;16;7;18;9;8;11;7;5;12;7;16;14;8;10;13;12;9;5;6;9;12;5;5;14
20999018;"sdegutis/mjolnir";"C";"2014-06-19T12:10:55+00:00";4834;375;9;5;6;2;8;8;4;6;5;7;5;9;5;7;14;10;7;3;5;4;6;6;9;16;6;4;9;6;3;8;4;5;4;20;20;10;6;10;14;11;9;6;9;3;7;6;4;7;4;4;6;4
24478678;"Rich-Harris/ramjet";"HTML";"2014-09-25T23:17:22+00:00";4813;4800;2519;1075;175;242;50;31;15;13;16;13;8;6;6;14;10;11;4;7;7;11;7;8;2;7;27;9;10;4;12;11;2;9;263;14;12;12;15;3;3;5;6;5;37;7;10;12;14;5;10;10;6;10
6887813;"crystal-lang/crystal";"Crystal";"2012-11-27T17:32:32+00:00";4807;3405;89;29;113;41;41;259;140;139;66;43;51;62;72;91;156;78;119;55;49;42;127;79;47;19;42;72;55;33;59;43;55;34;55;63;66;68;40;25;24;40;58;22;53;57;46;74;71;90;53;39;36;25
2400938;"paulasmuth/fnordmetric";"C++";"2011-09-16T17:58:37+00:00";4807;244;11;5;6;2;12;9;6;5;3;5;3;9;3;9;7;2;7;2;4;7;10;3;4;3;3;1;7;6;1;2;3;5;7;3;4;5;6;7;4;4;6;1;3;3;1;3;3;2;4;4;5;4
26500787;"tonsky/FiraCode";"Clojure";"2014-11-11T19:32:38+00:00";4802;4647;5;7;10;737;359;118;61;94;34;24;110;38;33;37;25;27;42;61;101;27;28;27;15;25;15;20;109;55;54;25;26;41;28;426;484;65;75;92;69;64;47;215;160;79;69;49;69;39;38;40;82;67
5245894;"ractivejs/ractive";"JavaScript";"2012-07-31T13:08:09+00:00";4798;1054;37;18;29;17;24;48;25;10;19;30;26;23;13;24;38;16;15;27;18;22;21;23;18;18;24;21;31;24;14;21;23;10;15;22;25;15;14;19;17;17;17;11;18;22;13;15;14;9;15;15;18;16
27729880;"grpc/grpc";"C";"2014-12-08T18:58:53+00:00";4797;2365;32;23;34;42;43;25;51;25;26;36;35;42;44;35;45;35;55;58;47;42;31;21;47;42;44;99;46;54;39;41;35;40;45;34;28;49;61;44;47;55;25;58;66;62;62;67;81;54;51;85;74;3
11827098;"maroslaw/rainyday.js";"JavaScript";"2013-08-01T20:37:07+00:00";4797;559;34;20;10;5;5;12;5;5;2;7;6;10;9;4;14;4;9;16;6;12;9;6;6;14;7;59;11;14;9;6;19;8;6;4;5;5;5;12;18;4;4;8;4;7;6;5;15;11;14;38;16;9
2055965;"swagger-api/swagger-ui";"JavaScript";"2011-07-15T22:56:39+00:00";4788;2313;42;42;37;50;30;19;43;24;32;29;46;47;46;45;52;31;46;33;48;52;26;35;38;43;39;41;39;52;48;50;54;46;43;54;27;29;51;39;75;54;40;36;50;64;50;64;63;41;57;56;68;47
17065530;"facebook/chisel";"Python";"2014-02-21T18:24:17+00:00";4788;1695;54;50;21;24;34;36;44;19;22;33;23;24;17;42;25;23;27;30;18;24;35;40;28;24;35;45;59;28;78;57;35;26;50;47;27;19;32;35;33;27;14;7;26;29;35;22;30;28;30;40;39;45
26103342;"nate-parrott/Flashlight";"Python";"2014-11-03T04:05:25+00:00";4788;1307;72;43;30;41;45;44;32;36;48;42;31;43;29;33;30;17;27;25;28;27;19;37;30;28;24;34;20;19;22;24;17;17;15;14;19;19;15;15;21;20;11;20;16;17;10;12;8;18;10;14;16;3
21463898;"twostairs/paperwork";"PHP";"2014-07-03T13:42:20+00:00";4780;1056;15;27;25;25;19;25;19;16;16;16;21;22;22;18;35;14;16;29;8;22;30;17;26;21;13;18;15;22;18;15;13;19;15;30;9;17;24;39;25;22;18;16;51;15;19;17;18;19;16;18;19;12
106310;"junit-team/junit4";"Java";"2009-01-13T03:41:26+00:00";4772;1432;20;24;23;25;23;20;15;30;19;29;31;20;22;23;21;25;26;18;26;34;44;33;24;32;36;33;22;23;25;39;35;33;30;39;18;32;29;32;36;23;26;22;28;37;33;26;30;22;30;24;29;33
356756;"technomancy/leiningen";"Clojure";"2009-11-01T05:50:07+00:00";4770;899;9;12;10;24;11;14;17;12;16;16;16;19;10;17;16;20;15;16;15;26;17;16;17;15;17;18;19;23;21;24;20;18;15;19;17;21;19;19;15;15;18;13;18;23;20;11;15;19;24;17;23;22
13862381;"DrKLO/Telegram";"C";"2013-10-25T14:08:10+00:00";4767;2518;41;36;45;34;32;40;34;37;62;41;34;20;23;28;33;25;32;27;28;31;135;32;320;72;66;55;64;32;34;56;38;70;45;68;30;37;59;44;36;43;35;18;45;50;42;44;40;42;38;50;51;44
7744300;"alexwolfe/Buttons";"JavaScript";"2013-01-22T01:57:38+00:00";4757;630;25;21;21;22;29;23;16;18;11;24;8;9;9;6;9;16;9;8;14;13;8;10;5;11;7;21;10;7;6;10;11;9;11;8;13;18;10;11;9;10;5;6;7;8;8;22;9;13;16;12;5;3
21133266;"android-cn/android-open-project-analysis";"null";"2014-06-23T16:20:15+00:00";4756;1971;42;40;49;39;49;26;42;34;49;69;59;43;40;48;52;37;37;27;38;44;37;26;29;33;46;37;28;37;36;51;33;37;33;28;31;43;41;28;40;19;5;30;34;76;49;40;32;34;43;28;37;6
2889116;"levey/AwesomeMenu";"Objective-C";"2011-12-01T06:12:49+00:00";4748;1004;17;14;18;16;7;24;14;18;18;15;52;67;37;26;33;17;15;21;15;23;18;20;12;16;17;23;7;19;17;20;16;23;30;31;19;21;25;23;16;16;6;3;10;13;11;19;12;22;11;18;10;13
29703871;"facebook/stetho";"Java";"2015-01-22T22:34:10+00:00";4748;2313;46;48;48;34;31;24;23;28;14;32;49;43;66;28;35;35;37;31;44;43;49;39;23;29;38;43;35;20;21;34;29;54;49;34;26;79;53;55;54;50;30;37;34;81;52;91;72;70;47;73;98;75
26568234;"liaohuqiu/android-Ultra-Pull-To-Refresh";"Java";"2014-11-13T03:13:10+00:00";4746;2991;25;49;49;56;41;46;47;39;39;55;61;72;66;55;40;69;57;60;36;57;50;53;26;37;63;61;58;65;47;54;48;43;66;101;122;64;61;60;43;40;29;13;60;67;71;89;99;80;71;60;77;94
23515024;"octalmage/robotjs";"C";"2014-08-31T14:13:47+00:00";4744;4639;5;9;7;8;6;5;0;6;16;10;7;913;399;1831;313;93;64;42;16;96;30;17;13;17;22;20;30;23;7;22;115;76;28;18;23;26;17;22;20;14;14;12;28;24;21;23;21;25;12;15;14;24
5971563;"jschr/bootstrap-modal";"JavaScript";"2012-09-26T20:06:00+00:00";4737;508;11;15;9;20;14;5;12;10;8;12;4;14;14;9;8;10;12;11;6;11;13;8;10;11;6;8;9;12;8;5;12;6;11;7;8;7;11;9;10;12;8;8;10;7;10;13;6;4;14;11;10;9
21397581;"reflux/refluxjs";"JavaScript";"2014-07-01T18:05:30+00:00";4719;2490;74;69;86;75;73;75;63;62;54;66;61;79;76;78;66;66;76;47;57;45;44;50;46;41;51;57;59;59;45;63;44;62;38;35;24;24;31;42;30;24;12;17;32;26;31;24;22;26;19;20;31;13
4930931;"codeguy/php-the-right-way";"CSS";"2012-07-06T20:49:45+00:00";4717;1196;28;20;22;32;27;14;43;19;22;20;16;22;29;17;13;17;16;27;26;24;16;22;39;24;34;23;28;26;19;23;25;37;33;33;20;14;14;22;25;29;11;25;14;25;23;24;21;16;8;17;20;32
21829;"thoughtbot/factory_girl";"Ruby";"2008-06-03T13:55:37+00:00";4716;689;7;11;11;12;13;11;15;14;8;16;14;16;11;14;18;17;7;22;7;13;20;19;13;9;10;12;11;19;16;13;12;18;14;12;10;12;13;11;13;20;22;7;19;11;9;10;18;18;12;13;8;8
11061773;"eslint/eslint";"JavaScript";"2013-06-29T23:59:48+00:00";4716;2710;38;47;38;33;33;40;52;50;39;30;36;37;43;61;41;42;40;41;40;46;44;50;94;71;47;48;53;55;43;45;59;66;40;42;46;52;43;40;54;56;44;152;73;56;54;69;61;69;57;63;69;68
16501535;"metalsmith/metalsmith";"JavaScript";"2014-02-04T03:46:22+00:00";4714;1504;30;32;22;15;20;24;27;20;21;9;17;27;12;20;31;26;33;17;29;26;37;26;19;42;29;48;45;44;42;30;31;26;40;27;34;21;48;41;22;18;39;35;31;47;33;27;32;27;13;40;28;24
13807606;"junegunn/fzf";"Go";"2013-10-23T16:04:23+00:00";4713;3279;28;160;48;42;48;35;26;58;40;35;58;57;29;70;56;79;53;39;56;36;39;52;49;39;78;75;64;91;108;65;64;54;59;47;29;98;80;73;101;83;84;73;89;89;102;63;54;60;54;46;118;46
1911523;"eclipse/vert.x";"Java";"2011-06-17T14:54:55+00:00";4712;1341;44;31;20;28;20;16;20;28;60;31;23;28;21;15;16;14;32;28;19;23;41;25;19;21;20;20;36;22;35;21;27;18;22;25;29;11;26;24;26;35;35;17;29;29;29;38;30;25;19;24;21;25
4644745;"GoogleChrome/chrome-app-samples";"JavaScript";"2012-06-13T00:30:44+00:00";4706;1058;19;27;17;17;12;29;17;21;16;16;13;23;23;18;19;26;14;13;19;19;20;22;17;24;21;15;17;26;21;17;25;19;28;32;16;24;20;18;16;27;33;15;22;19;26;19;16;24;17;24;27;13
26291683;"twitter/twemoji";"JavaScript";"2014-11-06T21:49:34+00:00";4705;1634;19;21;29;37;22;16;18;17;13;30;25;36;34;26;35;18;28;25;34;23;28;17;20;16;22;22;35;30;41;24;33;22;38;33;55;31;28;35;33;51;60;35;28;31;52;62;33;57;53;29;34;40
1217614;"xbmc/xbmc";"C++";"2011-01-03T21:18:51+00:00";4704;991;14;23;14;7;24;12;12;14;14;8;16;18;16;18;14;9;8;14;13;12;12;16;21;23;24;22;33;24;19;17;19;17;13;20;16;27;29;26;22;25;22;16;38;26;24;24;27;17;27;22;24;19
2915478;"ViewDeck/ViewDeck";"Objective-C";"2011-12-05T09:29:15+00:00";4701;516;15;10;13;7;16;6;13;8;3;4;11;10;13;11;7;6;6;5;10;11;7;1;11;8;9;9;20;10;12;7;11;11;12;15;7;16;13;10;15;9;2;7;3;14;14;13;13;14;9;16;11;2
17753931;"daniel-lundin/snabbt.js";"JavaScript";"2014-03-14T17:18:01+00:00";4697;611;24;10;18;70;13;21;18;9;33;13;12;5;5;11;7;7;11;6;14;13;12;8;12;5;8;7;13;15;6;10;10;12;5;10;10;8;12;15;10;6;11;0;9;2;8;8;7;17;5;8;10;12
5569059;"mishoo/UglifyJS2";"JavaScript";"2012-08-27T09:31:03+00:00";4696;1469;24;37;39;23;19;22;34;25;23;24;22;20;24;28;38;24;30;31;26;38;25;27;31;30;24;22;35;28;34;29;31;17;28;20;27;26;29;37;25;32;23;38;29;36;34;32;36;21;44;33;34;1
1227;"mislav/will_paginate";"Ruby";"2008-02-25T20:21:40+00:00";4695;479;10;7;8;11;8;9;9;9;7;9;6;10;4;3;13;11;7;8;10;15;13;6;8;7;12;9;14;9;12;13;7;11;2;3;11;11;10;4;6;8;12;9;12;9;13;7;11;16;8;10;7;15
14944045;"CanvasPod/Canvas";"Objective-C";"2013-12-05T04:40:14+00:00";4695;1046;13;31;17;23;8;28;20;30;23;17;17;20;23;22;18;13;14;19;18;20;18;16;15;19;13;21;22;31;15;13;15;17;47;37;20;14;13;22;32;14;12;7;12;14;20;18;23;30;23;22;31;26
10410764;"umano/AndroidSlidingUpPanel";"Java";"2013-05-31T18:33:53+00:00";4691;1791;29;30;54;39;33;19;25;29;25;24;40;35;34;33;31;28;24;40;28;39;31;24;18;26;34;55;45;37;37;32;31;36;35;33;37;24;31;39;37;30;36;26;47;38;38;63;42;44;33;33;34;46
5349565;"prestodb/presto";"Java";"2012-08-09T01:03:37+00:00";4691;1405;23;25;15;17;14;29;37;42;25;20;18;19;20;24;15;36;20;28;20;26;63;27;27;24;25;21;34;36;32;26;27;31;26;29;25;30;26;53;41;28;19;10;25;35;27;28;23;22;35;26;21;30
2851691;"joemccann/dillinger";"JavaScript";"2011-11-25T19:17:07+00:00";4686;886;11;10;17;9;15;11;11;11;16;12;8;15;9;26;20;19;14;13;13;18;22;12;9;11;13;23;20;21;13;13;17;16;17;15;25;14;22;22;22;29;21;18;11;26;18;24;28;19;20;31;16;20
2893217;"tbranyen/backbone-boilerplate";"JavaScript";"2011-12-01T18:35:51+00:00";4683;275;6;10;11;11;5;5;9;7;3;9;5;4;4;5;6;6;8;6;8;3;16;4;4;7;6;3;3;7;6;5;3;7;6;4;4;4;7;2;3;3;1;8;2;4;6;2;2;3;5;2;2;3
12271469;"mail-in-a-box/mailinabox";"Python";"2013-08-21T13:56:50+00:00";4680;1275;8;8;7;15;320;77;22;34;17;25;18;15;10;16;17;16;14;11;18;18;16;18;18;17;10;14;14;25;18;18;10;17;16;20;10;17;19;26;22;14;30;17;21;19;18;33;29;19;18;20;13;13
33581487;"callmecavs/layzr.js";"JavaScript";"2015-04-08T03:03:08+00:00";4679;2253;115;89;191;140;55;31;44;24;30;24;274;135;42;42;26;16;21;17;7;10;23;11;9;10;19;8;16;13;35;13;14;45;11;27;11;18;11;16;316;55;15;41;47;29;20;12;16;10;5;16;13;15
184460;"celery/celery";"Python";"2009-04-24T11:31:24+00:00";4676;1281;15;12;25;27;32;38;19;13;17;29;23;17;19;17;22;20;20;26;18;24;26;21;23;17;26;26;27;32;22;26;19;30;30;23;17;17;38;32;42;32;36;23;17;24;21;29;30;17;35;25;37;28
462292;"mongodb/node-mongodb-native";"JavaScript";"2010-01-07T12:50:50+00:00";4661;1069;18;18;11;28;17;27;19;15;17;23;26;34;17;21;21;17;19;25;25;27;21;21;15;20;16;25;17;16;19;26;19;25;25;9;16;17;18;16;23;21;24;7;32;22;16;28;29;18;24;24;17;18
5694937;"jonobr1/two.js";"JavaScript";"2012-09-05T23:19:40+00:00";4657;1841;11;4;4;20;7;3;6;5;5;6;9;1113;256;30;23;4;4;10;7;12;6;11;6;15;22;13;13;6;5;5;5;13;7;9;8;7;7;13;12;10;11;10;8;8;9;13;8;10;9;7;1;15
18062944;"fatih/vim-go";"VimL";"2014-03-24T13:12:26+00:00";4655;2403;33;29;35;53;20;87;43;41;24;37;36;38;41;33;33;55;51;50;43;35;374;68;40;34;29;36;24;49;58;54;32;32;35;31;38;30;37;58;36;43;25;32;40;40;29;66;39;37;37;44;53;6
4188772;"CodeSeven/toastr";"JavaScript";"2012-05-01T01:38:04+00:00";4655;1777;28;34;32;34;35;26;21;22;38;25;33;37;37;47;33;37;37;33;36;43;22;31;32;33;38;29;39;37;32;40;28;35;45;35;39;26;29;38;28;36;32;37;55;31;32;34;37;44;31;36;45;23
827590;"beetbox/beets";"Python";"2010-08-09T23:17:20+00:00";4654;905;12;11;17;32;27;13;22;16;16;11;19;8;11;26;18;19;18;5;17;3;13;14;9;29;17;17;22;17;11;32;13;17;13;18;8;19;23;21;11;11;17;14;29;27;16;16;24;13;24;22;16;31
21929029;"yangyangwithgnu/hardseed";"C++";"2014-07-17T04:50:32+00:00";4652;3210;4;15;11;14;10;16;6;18;5;11;15;14;8;18;44;20;47;13;30;24;7;9;13;25;18;15;14;9;12;25;19;9;15;5;4;7;14;9;1279;320;334;104;154;65;41;110;38;40;55;25;31;42
28135622;"USArmyResearchLab/Dshell";"Python";"2014-12-17T12:04:51+00:00";4651;1102;4;2;16;9;9;9;6;5;8;13;14;11;9;4;4;571;77;36;15;18;14;14;10;2;5;12;12;6;7;17;8;11;6;11;7;8;11;5;8;10;6;7;6;8;3;4;11;3;8;9;4;9
17620347;"aspnet/Home";"PowerShell";"2014-03-11T06:09:42+00:00";4646;2281;178;82;54;56;37;37;31;32;38;33;31;28;81;47;35;41;26;24;39;36;41;32;34;37;50;42;37;40;39;68;50;46;43;30;34;35;46;32;48;56;44;36;41;45;46;42;42;34;39;40;38;28
184981;"memcached/memcached";"C";"2009-04-24T23:34:25+00:00";4646;1208;13;23;21;19;15;27;19;12;19;19;27;22;16;14;7;15;19;26;17;21;14;17;11;17;15;14;19;18;30;24;35;27;25;26;37;23;29;31;32;25;24;18;26;29;37;47;50;29;28;20;31;29
743723;"marcuswestin/store.js";"JavaScript";"2010-06-27T20:29:33+00:00";4646;1382;17;14;24;16;19;25;22;21;35;27;15;28;26;13;23;13;22;18;23;18;29;17;18;19;25;23;20;24;19;17;24;18;20;31;26;91;91;47;43;35;24;21;27;17;22;21;29;34;35;34;36;26
1376664;"Seldaek/monolog";"PHP";"2011-02-17T02:07:15+00:00";4642;1395;25;25;24;26;38;22;26;35;24;15;16;17;26;16;25;27;27;27;29;36;24;32;20;20;17;15;23;25;38;32;39;27;35;27;17;26;38;26;29;32;21;15;27;50;38;25;29;33;29;23;25;32
30245748;"gizak/termui";"Go";"2015-02-03T14:09:27+00:00";4637;1493;39;61;28;97;54;24;17;24;21;16;15;18;17;24;14;39;113;20;39;26;20;19;33;16;22;16;18;24;24;35;15;22;15;14;15;22;32;25;25;33;57;32;21;28;31;19;33;27;32;22;21;19
15642233;"karpathy/convnetjs";"JavaScript";"2014-01-05T00:12:15+00:00";4635;2077;40;25;25;85;61;39;35;27;30;38;33;30;49;43;32;14;25;23;14;22;34;30;21;24;30;26;29;33;44;61;74;35;34;46;37;26;43;30;64;41;30;37;36;33;40;51;80;86;51;55;80;46
10717112;"shipyard/shipyard";"JavaScript";"2013-06-16T07:25:25+00:00";4628;1298;22;24;25;16;22;10;21;20;21;17;26;16;30;18;14;19;22;25;10;26;25;30;15;25;21;31;26;29;27;42;27;31;34;21;17;16;25;26;31;29;27;24;36;36;30;24;39;39;29;24;26;32
1714160;"NaturalNode/natural";"JavaScript";"2011-05-07T02:35:16+00:00";4626;1410;23;22;26;25;23;27;20;28;23;26;18;29;13;28;17;30;24;22;31;25;27;26;18;27;26;23;27;27;34;23;22;35;25;33;16;25;31;33;26;24;28;29;36;18;25;28;36;34;41;44;44;39
312262;"philc/vimium";"CoffeeScript";"2009-09-20T07:08:19+00:00";4617;1854;264;41;23;21;17;22;22;25;28;31;14;18;19;27;28;10;19;16;17;111;30;73;40;42;46;31;26;35;29;31;27;23;23;30;16;23;37;26;24;78;46;18;26;41;30;34;31;31;30;33;33;38
3451238;"yiisoft/yii";"PHP";"2012-02-15T16:26:22+00:00";4615;455;9;8;10;17;7;7;10;18;9;12;7;8;20;6;11;7;7;4;8;6;12;13;4;5;12;9;10;11;12;10;9;12;4;10;8;9;3;12;7;7;8;6;8;5;6;10;8;6;9;9;6;4
4641606;"imsky/holder";"JavaScript";"2012-06-12T19:00:26+00:00";4615;669;11;8;20;23;11;10;11;16;20;13;12;7;11;14;4;10;15;13;14;25;16;15;10;18;13;16;14;8;13;13;17;7;9;14;20;21;16;13;13;12;7;12;13;7;15;14;5;14;6;11;8;11
5297437;"coolwanglu/pdf2htmlEX";"C++";"2012-08-04T17:59:25+00:00";4613;935;15;18;14;15;12;21;15;15;11;15;12;21;16;12;20;13;13;17;8;14;27;26;18;16;19;21;32;23;17;28;20;11;20;16;11;10;18;13;13;15;25;18;17;14;17;22;17;18;19;37;40;20
774606;"bmatzelle/gow";"NSIS";"2010-07-14T13:53:06+00:00";4610;1172;22;13;7;25;16;29;9;10;17;13;23;17;8;19;205;92;29;16;16;14;24;17;32;21;25;9;13;25;17;26;10;27;19;9;9;12;17;24;12;20;12;16;14;19;25;21;18;18;25;12;13;11
9265294;"lra/mackup";"Python";"2013-04-06T19:22:54+00:00";4605;1986;21;35;25;17;22;18;18;29;29;28;17;16;16;14;27;22;15;31;22;45;91;34;44;66;49;47;108;59;32;84;26;18;21;125;17;51;29;54;38;17;37;16;19;18;35;77;59;46;30;31;95;46
441854;"evilstreak/markdown-js";"JavaScript";"2009-12-18T15:31:48+00:00";4602;1278;21;20;25;27;20;26;20;22;32;20;20;26;30;23;19;30;23;35;21;21;31;17;29;26;27;19;22;24;24;22;28;27;25;31;25;15;34;21;30;24;36;18;26;28;26;16;23;20;34;21;22;26
3301623;"tommoor/tinycon";"JavaScript";"2012-01-30T02:17:54+00:00";4601;331;5;3;6;37;10;5;5;6;4;3;4;5;4;4;3;9;6;17;16;13;8;9;16;5;8;13;8;6;14;7;4;7;3;3;5;4;5;3;2;1;2;7;4;2;3;3;6;1;4;2;1;0
32726377;"ruanyf/react-demos";"JavaScript";"2015-03-23T10:50:07+00:00";4600;3688;42;58;41;48;43;29;32;19;42;51;63;61;43;44;43;43;72;56;54;86;138;52;70;76;97;88;63;81;87;93;84;108;67;68;78;93;115;88;86;71;26;84;96;107;88;100;109;102;96;100;93;14
22720859;"mailgun/transactional-email-templates";"HTML";"2014-08-07T12:44:28+00:00";4592;1123;46;42;42;20;22;24;24;20;19;18;20;11;23;20;18;17;26;33;21;20;18;20;22;24;20;18;15;15;20;19;17;17;22;10;22;12;14;14;18;22;23;17;27;28;19;26;18;24;19;22;31;24
17149519;"facebook/KVOController";"Objective-C";"2014-02-24T20:25:08+00:00";4591;1558;16;166;37;28;27;30;28;16;25;24;31;31;26;31;109;39;29;61;21;19;28;27;13;31;35;50;25;29;27;24;19;34;18;27;14;16;19;20;26;18;10;8;18;25;30;23;30;19;31;20;24;26
21127643;"rdash/rdash-angular";"HTML";"2014-06-23T13:42:14+00:00";4586;626;12;16;9;18;8;9;11;9;18;12;15;15;11;14;13;16;10;9;11;17;11;14;15;8;12;14;12;13;15;12;9;12;11;14;4;13;5;14;13;10;7;10;9;15;11;16;18;10;16;10;17;3
4431560;"necolas/idiomatic-css";"null";"2012-05-24T10:21:44+00:00";4574;843;23;16;22;14;14;16;17;19;22;15;16;18;24;15;23;7;16;11;12;21;22;27;21;11;11;17;17;19;17;18;15;18;15;15;11;10;12;17;5;6;15;13;17;21;19;10;10;11;24;15;24;19
2798959;"skwp/dotfiles";"Ruby";"2011-11-17T22:01:19+00:00";4574;1026;22;22;27;18;19;16;23;9;37;16;21;16;20;24;26;16;32;24;18;15;23;27;38;23;28;24;16;14;27;12;20;27;13;19;16;14;8;16;10;12;18;17;15;18;15;16;16;31;27;14;21;10
20506004;"Quick/Quick";"Swift";"2014-06-05T00:29:53+00:00";4567;2145;43;51;40;52;54;43;42;42;44;27;32;27;57;71;64;28;36;30;27;30;30;25;28;29;23;59;42;37;35;26;14;38;48;50;44;32;47;49;43;43;37;68;45;51;70;41;35;35;41;36;57;47
16368651;"BoltsFramework/Bolts-ObjC";"Objective-C";"2014-01-30T04:54:14+00:00";4557;1453;23;17;28;19;18;28;20;16;16;28;18;16;16;17;19;80;56;38;22;18;27;41;21;55;139;95;22;35;32;32;15;22;18;24;19;17;11;29;19;34;18;16;18;15;21;17;25;21;12;17;39;14
11195700;"Khan/KaTeX";"JavaScript";"2013-07-05T09:01:54+00:00";4555;1161;32;21;15;12;59;23;15;18;10;21;30;23;21;10;11;17;18;19;21;17;24;53;31;20;16;26;36;17;21;26;19;16;23;20;20;30;21;19;22;7;18;20;15;28;35;19;29;22;22;40;18;15
560495;"jsdoc3/jsdoc";"JavaScript";"2010-03-13T09:18:03+00:00";4551;1585;18;30;30;23;31;30;39;33;21;30;28;29;26;25;31;27;28;24;28;32;32;30;40;24;21;31;32;29;33;29;41;39;37;34;25;24;34;25;34;25;30;31;40;30;28;40;37;33;30;30;41;33
1007362;"twitter/finagle";"Scala";"2010-10-19T22:10:09+00:00";4550;1269;18;22;20;25;27;13;18;13;15;16;33;20;22;20;16;24;29;14;23;33;29;25;20;24;22;28;21;20;21;28;25;34;32;30;15;23;21;24;19;19;31;19;59;37;25;35;27;28;27;23;29;28
791611;"mono/mono";"C#";"2010-07-22T18:06:36+00:00";4549;1359;36;49;36;24;25;21;30;21;15;18;33;27;16;23;30;19;27;13;22;23;24;24;21;32;26;32;29;24;18;26;24;39;27;24;22;19;25;17;18;22;18;18;24;33;24;24;25;26;68;43;22;33
2688455;"lokesh/color-thief";"JavaScript";"2011-11-01T15:33:12+00:00";4546;1311;21;12;30;18;54;20;25;24;28;29;27;27;29;19;20;31;23;34;40;20;24;23;24;21;24;30;32;25;22;20;27;23;37;16;25;16;22;28;26;24;27;12;32;27;26;26;25;32;15;17;24;28
17728164;"hashicorp/terraform";"Go";"2014-03-13T22:25:48+00:00";4545;2316;41;43;38;47;29;32;30;46;38;53;33;25;22;34;34;35;23;37;43;18;29;26;64;63;58;55;57;57;38;48;31;35;47;48;31;35;48;59;51;66;61;49;56;63;53;47;61;40;52;62;65;60
20232642;"schneiderandre/popping";"Objective-C";"2014-05-27T19:30:07+00:00";4542;1476;25;48;47;88;31;36;27;15;24;22;32;39;36;28;68;29;30;28;41;38;25;22;10;21;11;21;20;34;21;29;20;34;24;25;24;23;24;24;29;15;11;7;20;24;25;38;44;23;21;21;28;26
30987756;"LeaVerou/awesomplete";"JavaScript";"2015-02-18T21:24:14+00:00";4538;1091;14;15;34;18;17;19;31;45;42;26;14;9;18;25;16;23;17;13;11;13;12;8;9;11;7;8;9;16;12;9;14;26;29;34;23;61;56;32;40;24;14;19;37;20;16;30;17;13;14;12;25;14
12104024;"datasciencemasters/go";"null";"2013-08-14T08:33:55+00:00";4536;1342;24;31;17;20;22;17;17;19;18;138;27;18;25;27;23;21;26;25;17;17;17;14;29;25;17;31;18;13;24;33;19;16;16;22;18;9;28;24;22;29;19;17;28;24;24;18;19;50;50;51;36;33
25095239;"aFarkas/lazysizes";"JavaScript";"2014-10-11T21:03:26+00:00";4536;1523;27;13;26;28;26;26;21;29;26;18;17;33;37;54;33;24;22;17;14;22;25;36;11;20;22;27;39;38;22;19;33;21;33;36;42;18;28;22;29;28;30;23;89;88;54;27;30;22;25;23;23;27
34533286;"florent37/MaterialViewPager";"Java";"2015-04-24T17:53:15+00:00";4526;4521;389;1390;283;129;83;72;54;65;53;43;57;69;55;41;34;46;37;55;61;29;29;36;24;37;35;78;40;37;35;42;26;33;44;32;37;215;73;60;46;41;45;24;43;30;37;52;56;54;33;37;43;22
23112526;"android10/Android-CleanArchitecture";"Java";"2014-08-19T14:09:26+00:00";4525;3656;39;33;25;34;26;23;34;26;25;38;89;45;82;61;53;38;36;68;92;68;49;77;46;61;57;69;65;78;80;77;92;65;62;58;59;60;96;80;91;77;79;113;136;109;117;131;123;91;94;99;105;125
5508088;"svg/svgo";"JavaScript";"2012-08-22T10:41:43+00:00";4517;1905;22;32;28;49;22;36;28;40;48;29;33;15;32;23;37;27;18;52;41;38;24;31;22;41;43;42;34;35;46;29;38;34;29;29;21;30;46;33;38;40;36;41;48;56;63;88;42;43;38;36;36;43
11010098;"epochjs/epoch";"HTML";"2013-06-27T23:04:32+00:00";4506;584;17;16;10;10;9;12;14;11;12;19;16;13;13;9;13;21;22;4;12;16;10;7;11;13;19;12;15;11;10;11;7;8;7;7;15;3;14;5;7;9;11;5;6;16;7;9;14;6;14;13;8;5
11726680;"h5bp/server-configs-nginx";"Nginx";"2013-07-28T22:19:57+00:00";4500;1371;27;27;26;37;27;25;20;12;34;24;24;17;32;27;23;19;34;38;33;30;31;31;36;21;18;26;22;20;32;26;22;54;31;17;23;20;16;40;32;27;30;23;26;13;24;22;26;19;37;22;26;22
17535332;"qyuhen/book";"null";"2014-03-08T04:47:43+00:00";4498;1582;64;19;19;38;25;25;18;17;10;18;21;21;35;24;69;41;61;28;15;23;20;18;24;21;17;19;18;31;18;37;28;20;29;115;46;42;68;25;31;29;29;11;21;29;28;36;31;23;35;44;24;24
5664897;"bup/bup";"Python";"2012-09-03T22:51:40+00:00";4493;638;14;14;9;13;5;7;8;14;14;7;7;13;12;18;12;11;10;6;14;17;17;13;10;12;8;6;11;7;8;18;5;8;5;10;5;16;6;16;7;11;15;61;22;14;8;8;21;14;7;10;18;16
5363235;"componentjs/component";"JavaScript";"2012-08-10T00:48:03+00:00";4491;508;10;10;21;11;15;9;15;10;18;10;12;16;16;17;17;15;20;16;16;11;19;14;9;4;4;4;7;12;11;6;5;8;11;10;7;7;9;5;5;3;6;5;8;4;5;6;2;5;4;8;4;6
1420493;"travis-ci/travis-ci";"null";"2011-02-28T06:30:40+00:00";4487;1030;13;20;14;18;24;19;21;11;15;17;15;7;19;16;25;19;19;12;20;25;22;13;23;21;19;14;12;25;30;23;20;28;29;14;20;23;29;22;19;29;31;29;18;20;25;17;18;24;20;23;20;1
11715753;"robertdavidgraham/masscan";"C";"2013-07-28T05:35:33+00:00";4486;1171;35;15;18;21;15;15;8;29;22;23;22;26;16;27;13;9;21;29;19;10;26;30;15;7;10;26;22;12;14;16;13;30;21;27;8;21;58;19;20;19;17;19;28;15;33;35;17;31;78;27;19;45
45547;"jquery/sizzle";"JavaScript";"2008-08-24T20:38:54+00:00";4480;756;20;15;17;17;11;22;22;19;14;9;16;12;18;15;13;7;19;9;10;12;25;11;15;9;11;12;19;20;17;10;10;11;20;16;18;10;8;13;11;23;14;10;16;11;15;19;14;9;14;17;14;17
5905330;"greensock/GreenSock-JS";"JavaScript";"2012-09-21T18:03:25+00:00";4480;1738;29;24;29;31;26;35;37;35;25;26;37;26;43;38;26;38;30;42;33;49;35;43;24;37;42;35;41;24;28;31;25;36;33;35;23;21;43;36;36;41;36;33;42;30;31;30;33;35;33;33;36;38
5888353;"spotify/luigi";"Python";"2012-09-20T15:06:38+00:00";4479;2015;54;25;14;26;14;61;26;21;56;22;43;35;38;26;28;29;23;28;32;18;39;69;62;26;26;43;53;99;44;50;52;45;45;46;30;17;27;50;44;52;53;36;34;54;41;28;40;36;30;41;38;46
2626751;"greenrobot/greenDAO";"Java";"2011-10-22T16:15:14+00:00";4478;2202;25;37;36;34;27;35;31;20;36;31;28;35;32;56;48;56;48;40;42;39;45;38;22;35;43;39;55;43;37;47;38;51;61;50;42;48;52;40;51;49;36;24;32;37;61;74;59;58;50;46;52;51
3289628;"needim/noty";"JavaScript";"2012-01-28T09:15:14+00:00";4473;744;14;16;21;17;23;19;13;19;13;15;13;10;18;18;14;17;14;19;10;18;14;9;16;17;16;9;8;11;18;11;13;17;23;14;16;12;15;16;8;14;8;13;10;14;12;20;15;11;7;15;10;11
20667410;"raywenderlich/swift-style-guide";"null";"2014-06-10T00:52:42+00:00";4468;2522;32;46;32;31;35;29;51;60;47;37;52;50;57;41;48;34;63;53;33;37;50;39;46;49;43;46;48;39;67;140;59;46;59;40;41;44;56;54;55;51;48;45;33;52;50;54;67;48;58;47;39;41
10851820;"ramda/ramda";"JavaScript";"2013-06-21T20:32:35+00:00";4463;2550;21;29;45;53;22;34;51;38;28;28;33;53;60;32;43;41;35;34;70;56;44;31;37;22;39;46;62;51;56;45;40;44;44;44;36;50;45;66;50;53;47;39;63;57;61;139;126;70;47;69;58;63
5710848;"TelescopeJS/Telescope";"JavaScript";"2012-09-07T01:13:24+00:00";4457;1426;32;17;28;30;124;40;34;33;29;33;22;30;71;34;17;31;27;30;27;26;28;19;36;23;30;29;24;22;21;18;19;24;20;20;14;31;19;23;28;27;23;16;9;42;19;23;11;12;19;18;14;30
5972219;"silviomoreto/bootstrap-select";"JavaScript";"2012-09-26T20:56:59+00:00";4457;1369;27;32;26;45;24;24;21;26;26;31;24;32;27;21;23;25;26;28;29;28;31;29;26;29;24;26;25;24;20;32;20;21;24;29;28;17;26;20;23;22;20;24;22;27;31;26;31;27;22;32;34;32
31288958;"hashicorp/vault";"JavaScript";"2015-02-25T00:15:59+00:00";4456;4447;1741;371;117;89;63;146;60;36;45;27;39;44;27;118;47;40;38;25;38;49;36;46;96;51;44;25;23;64;25;35;20;36;74;40;26;30;37;28;35;31;41;38;46;42;36;38;52;44;25;46;50;27
24306221;"kimmobrunfeldt/progressbar.js";"JavaScript";"2014-09-21T22:13:09+00:00";4451;869;12;14;8;28;16;16;11;13;22;8;14;13;12;13;16;20;17;11;10;24;17;18;13;22;23;11;20;23;12;18;22;29;17;15;14;8;11;12;9;21;19;10;18;12;15;21;25;14;32;25;23;22
2454047;"bbatsov/rails-style-guide";"null";"2011-09-25T09:36:31+00:00";4443;908;16;16;18;22;22;21;16;13;21;17;14;20;10;14;17;14;18;20;12;6;23;16;29;13;17;23;17;20;24;18;23;19;18;14;7;15;20;19;19;16;17;14;24;9;20;16;16;16;16;17;16;30
789725;"unconed/TermKit";"JavaScript";"2010-07-21T22:08:27+00:00";4443;269;3;4;6;4;4;2;4;8;3;4;3;4;2;5;8;4;2;2;10;19;13;3;10;6;7;3;6;6;4;3;3;7;6;4;2;0;8;7;6;2;3;9;20;4;1;4;4;5;3;2;2;5
620636;"typekit/webfontloader";"JavaScript";"2010-04-21T00:54:16+00:00";4442;1458;11;22;31;24;28;25;22;36;20;26;33;36;24;22;28;19;24;31;30;38;36;32;43;34;33;37;31;39;18;55;16;36;19;33;27;29;26;23;20;24;20;26;44;26;31;33;21;28;23;22;19;24
5550552;"owncloud/core";"PHP";"2012-08-25T10:32:48+00:00";4442;1293;18;19;19;23;14;22;19;21;7;13;38;18;23;26;27;29;13;25;26;19;17;27;34;22;18;27;20;28;32;24;28;15;22;24;14;25;35;16;37;25;29;27;43;21;23;49;43;45;33;21;23;27
957012;"Bash-it/bash-it";"Shell";"2010-10-02T18:36:17+00:00";4441;1667;24;29;14;19;23;22;13;21;24;34;25;31;31;35;39;23;50;70;27;21;30;25;40;34;26;26;22;16;30;26;16;37;45;46;25;21;64;66;46;43;30;34;28;28;35;35;32;42;36;30;43;35
3411652;"fontello/fontello";"JavaScript";"2012-02-10T22:19:12+00:00";4441;863;21;21;21;22;16;22;18;17;10;10;13;12;17;16;19;31;12;15;14;14;22;12;17;21;14;15;19;16;16;13;17;15;21;11;10;8;17;25;24;12;12;19;16;21;10;20;20;14;15;15;17;18
11290232;"flynn/flynn";"Go";"2013-07-09T18:22:06+00:00";4435;1032;20;23;27;19;20;19;23;20;17;17;20;21;23;23;21;12;21;12;20;20;26;21;13;15;15;15;22;43;14;21;23;19;19;20;15;20;27;26;12;20;16;18;19;19;21;19;10;26;21;16;17;26
374927;"erlang/otp";"Erlang";"2009-11-16T17:17:57+00:00";4435;1238;15;26;24;25;16;22;13;51;27;18;17;11;25;20;30;12;15;25;20;36;26;17;25;30;24;24;25;32;23;19;30;27;19;23;23;33;32;26;21;23;25;31;33;17;17;20;21;33;41;21;27;2
6838921;"prometheus/prometheus";"Go";"2012-11-24T11:14:12+00:00";4434;2467;38;28;41;19;33;62;46;63;36;65;61;46;48;61;46;69;54;40;55;40;34;51;48;39;51;45;30;48;80;44;35;36;53;50;20;32;33;31;48;59;46;40;58;50;47;50;55;42;58;60;85;58
2525502;"qiao/PathFinding.js";"JavaScript";"2011-10-06T11:43:05+00:00";4433;1023;14;8;7;4;369;20;14;14;7;10;6;10;16;10;15;9;9;11;3;15;17;5;8;13;51;18;13;14;12;17;21;13;9;11;10;8;14;13;16;14;12;11;16;11;12;20;8;19;14;17;8;7
31979038;"ResearchKit/ResearchKit";"Objective-C";"2015-03-10T20:05:32+00:00";4433;1193;114;91;72;28;37;28;68;19;19;18;12;14;21;15;14;13;9;13;17;18;19;24;15;17;20;16;20;14;21;19;10;48;23;24;18;6;13;13;14;13;15;14;10;11;4;7;7;55;18;22;9;14
13677187;"torch/torch7";"C";"2013-10-18T12:13:58+00:00";4430;2668;26;33;25;81;37;47;46;38;30;55;26;32;43;37;33;38;31;30;96;40;39;38;26;41;45;46;39;76;146;100;72;51;83;46;58;38;56;53;41;75;52;25;46;49;79;88;65;60;46;40;67;58
904419;"davatron5000/Lettering.js";"JavaScript";"2010-09-12T01:24:29+00:00";4428;508;8;9;16;13;10;4;14;11;8;13;7;9;14;12;8;6;10;7;6;9;5;10;11;10;8;11;7;12;10;10;6;15;6;4;4;6;10;6;3;7;13;15;25;9;12;17;8;10;9;11;9;15
14732311;"octobercms/october";"PHP";"2013-11-26T23:30:43+00:00";4424;1793;17;36;43;33;38;28;20;24;19;30;37;36;28;34;20;37;32;21;28;32;23;43;50;49;56;48;53;37;37;48;40;24;45;31;21;63;35;30;39;38;34;37;29;40;30;29;38;32;39;24;34;24
26820798;"sindresorhus/ava";"JavaScript";"2014-11-18T17:20:26+00:00";4420;4412;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;255;56;59;10;17;18;13;24;17;45;809;201;94;171;88;49;64;42;63;78;91;73;78;76;126;116;273;115;106;534;179;144;134;95;99
3029324;"twitter/hogan.js";"JavaScript";"2011-12-21T19:58:09+00:00";4417;603;15;17;16;14;12;18;14;12;17;11;11;12;11;12;14;5;6;15;8;13;15;13;7;12;11;11;16;13;11;15;16;16;10;11;10;6;9;8;12;8;9;7;17;15;16;11;8;4;4;7;11;11
11593442;"golang/groupcache";"Go";"2013-07-22T21:55:07+00:00";4413;1002;14;16;22;28;16;19;18;14;14;15;12;19;33;13;18;12;20;17;16;13;13;17;14;22;18;47;24;35;18;21;20;23;11;11;11;13;18;13;18;22;17;13;16;11;26;17;58;21;21;17;21;26
15435;"Shopify/liquid";"Ruby";"2008-05-08T15:27:26+00:00";4408;1219;17;18;23;18;15;20;18;18;17;12;30;20;21;16;24;13;26;16;18;13;20;17;21;25;23;23;22;25;17;31;19;22;27;19;25;25;27;26;28;31;29;24;27;20;34;25;45;47;30;34;25;33
13451291;"lhartikk/ArnoldC";"Scala";"2013-10-09T19:06:32+00:00";4407;1465;9;9;15;8;9;5;29;19;16;10;99;613;48;29;8;18;4;13;16;17;16;14;13;15;17;13;50;27;14;11;14;21;17;10;5;6;11;11;37;10;5;11;4;20;15;13;15;16;10;13;5;12
14614344;"Swordfish90/cool-retro-term";"QML";"2013-11-22T09:59:57+00:00";4403;998;12;6;20;12;16;11;8;27;33;18;20;8;9;15;16;13;9;23;18;19;24;21;19;19;19;18;21;23;10;23;31;23;13;37;15;5;12;17;12;19;44;13;13;17;16;7;12;32;26;55;18;51
3361835;"blasten/turn.js";"JavaScript";"2012-02-05T20:07:10+00:00";4393;592;11;12;10;12;9;15;12;17;10;16;10;7;10;7;5;7;3;10;7;15;12;16;9;13;9;19;6;10;13;10;12;16;9;11;14;10;8;22;10;9;8;8;10;13;19;23;13;7;11;19;11;7
4084908;"realm/realm-java";"Java";"2012-04-20T09:18:42+00:00";4383;2765;26;27;39;40;28;32;22;18;33;39;39;53;51;33;28;45;51;63;57;62;44;30;22;40;53;50;49;53;58;67;70;66;42;55;55;73;54;65;61;54;66;47;95;62;79;85;101;82;66;82;82;71
25126616;"dbcli/pgcli";"Python";"2014-10-12T17:32:33+00:00";4383;2598;20;12;4;8;4;11;4;4;26;10;1;8;1374;269;122;57;37;23;12;14;11;10;11;11;9;22;40;24;13;13;18;14;7;12;6;87;12;11;9;10;12;19;64;24;9;7;11;16;14;13;21;18
33486016;"onevcat/Kingfisher";"Swift";"2015-04-06T14:26:21+00:00";4382;2958;100;47;39;24;20;26;40;35;33;60;60;50;43;55;39;46;45;31;62;40;29;29;37;47;59;46;52;45;51;64;83;70;70;57;164;112;91;92;67;93;28;57;92;79;58;62;38;56;54;90;80;11
10214538;"koush/ion";"Java";"2013-05-22T07:41:23+00:00";4379;1355;29;34;30;38;30;25;26;24;30;19;35;26;30;30;16;22;30;22;20;32;27;28;16;28;34;24;34;27;21;32;21;28;37;27;25;27;21;22;28;21;13;20;27;20;15;30;30;30;21;22;27;24
65885;"android/platform_frameworks_base";"Java";"2008-10-21T18:20:37+00:00";4378;1615;26;36;37;30;27;37;33;30;26;20;32;32;31;30;23;27;29;31;29;41;34;26;17;29;32;31;42;45;34;37;29;39;29;29;21;39;35;24;33;37;21;22;34;40;25;31;32;41;27;27;38;28
142146;"jackmoore/colorbox";"JavaScript";"2009-03-03T18:37:46+00:00";4377;559;15;15;11;17;10;12;11;7;16;13;16;8;14;7;12;11;9;12;11;10;17;5;10;12;10;8;6;16;13;6;10;4;13;8;13;11;9;12;9;8;10;3;7;12;9;18;8;12;11;7;12;13
2777268;"holman/spark";"Shell";"2011-11-15T02:51:39+00:00";4377;640;16;15;10;22;5;12;5;37;17;11;11;13;10;9;9;15;34;10;10;4;8;7;13;13;9;12;5;11;10;6;11;6;23;17;15;17;16;15;13;9;17;15;10;11;10;5;16;5;6;6;11;17
1614475;"michaeltyson/TPKeyboardAvoiding";"Objective-C";"2011-04-14T14:28:29+00:00";4375;1863;23;27;24;40;21;20;25;27;67;30;34;27;25;32;35;30;23;29;26;30;28;33;29;36;53;49;24;33;34;164;35;55;52;55;22;28;21;30;53;34;40;19;37;52;33;33;25;25;28;31;41;36
1696822;"clips/pattern";"Python";"2011-05-03T15:29:01+00:00";4375;1416;7;12;13;38;106;55;33;19;17;19;21;15;18;19;16;21;26;20;14;24;36;35;21;16;22;16;22;23;16;27;23;21;15;80;36;22;36;40;47;32;20;33;18;26;20;15;18;21;33;33;34;46
21089071;"MacDownApp/macdown";"Objective-C";"2014-06-22T08:27:06+00:00";4360;1804;32;51;73;19;31;26;29;19;24;25;17;22;18;32;22;47;38;32;29;44;44;28;34;29;30;29;30;30;32;36;34;33;32;33;30;36;33;25;40;99;50;24;42;24;39;61;27;30;58;43;23;36
9424390;"terryma/vim-multiple-cursors";"VimL";"2013-04-14T04:27:28+00:00";4358;1195;20;27;14;20;19;12;27;28;27;26;19;40;26;20;23;9;18;25;24;20;16;19;29;30;20;22;22;27;22;30;24;22;19;18;17;18;30;41;23;18;23;14;26;15;30;22;20;17;22;30;36;29
5625464;"yyuu/pyenv";"C";"2012-08-31T06:57:52+00:00";4355;1948;21;34;32;21;19;36;32;21;35;29;33;25;16;28;26;35;39;29;21;31;45;37;38;38;34;32;50;47;29;35;34;46;33;58;50;38;44;44;50;36;37;40;44;49;62;41;64;51;43;37;57;42
9421282;"KrauseFx/TSMessages";"Objective-C";"2013-04-13T22:48:19+00:00";4353;1298;25;30;34;52;26;37;28;38;26;32;28;30;24;40;31;24;36;30;37;31;25;20;17;26;22;35;29;25;18;22;29;23;25;21;20;25;17;18;24;10;22;8;9;14;14;22;16;17;17;23;24;22
2242086;"seyhunak/twitter-bootstrap-rails";"HTML";"2011-08-21T03:31:16+00:00";4351;445;6;14;10;11;7;10;10;10;11;5;4;10;11;11;4;9;10;10;11;13;18;13;8;7;5;9;7;7;7;5;9;11;8;10;11;5;10;5;5;7;11;6;6;5;5;9;12;7;10;9;5;6
23384104;"bendc/sprint";"JavaScript";"2014-08-27T09:26:21+00:00";4348;1536;600;152;71;38;42;66;41;23;15;9;14;11;28;45;13;5;8;8;28;10;7;9;6;8;5;7;12;13;22;8;8;8;11;13;5;7;8;4;4;7;6;1;77;5;3;6;8;3;5;8;7;8
6810140;"gleitz/howdoi";"Python";"2012-11-22T08:49:24+00:00";4344;1490;16;11;11;11;41;17;8;16;5;9;10;223;67;12;21;14;17;8;13;13;14;14;12;14;11;17;10;19;11;20;12;10;15;18;7;12;20;13;11;26;12;29;16;390;34;31;28;39;15;12;28;27
5060433;"sergeche/emmet-sublime";"JavaScript";"2012-07-15T22:05:25+00:00";4339;787;26;20;14;24;11;29;9;12;11;12;10;13;10;10;12;18;19;18;18;16;14;9;4;9;16;17;15;15;15;23;9;11;15;8;18;8;24;14;19;10;11;10;23;19;17;11;18;23;8;19;23;20
17908165;"MatthewYork/DateTools";"Objective-C";"2014-03-19T14:55:47+00:00";4334;2055;45;35;28;20;21;28;98;45;30;24;52;47;69;26;31;37;53;96;81;53;36;26;19;38;112;101;46;33;26;38;24;46;22;38;28;25;35;29;37;43;21;15;48;28;24;31;28;31;27;23;27;31
1272129;"dropwizard/dropwizard";"Java";"2011-01-19T19:52:29+00:00";4332;1198;27;31;29;17;29;21;23;25;18;17;20;15;15;17;18;14;25;15;20;18;26;24;24;29;20;29;20;27;24;25;28;24;23;27;12;12;20;19;31;23;30;20;31;20;20;28;28;35;31;22;21;31
18638428;"tictail/bounce.js";"CSS";"2014-04-10T13:59:41+00:00";4328;877;11;21;26;18;20;16;11;14;9;11;10;6;13;8;10;12;8;12;14;25;14;19;15;25;13;17;15;18;8;23;12;31;11;66;19;10;23;35;21;18;17;12;18;21;20;22;15;16;15;9;10;14
28628034;"flarum/flarum";"ApacheConf";"2014-12-30T11:13:08+00:00";4321;4287;1;31;22;19;18;34;21;19;23;30;28;97;27;19;27;23;17;1108;776;202;127;108;98;67;60;83;100;77;65;49;57;80;69;42;23;29;41;40;68;39;38;27;35;38;35;35;33;34;45;36;36;31
30794868;"Selz/plyr";"JavaScript";"2015-02-14T11:33:07+00:00";4318;896;21;21;9;11;12;15;27;11;38;12;14;12;15;13;15;11;18;7;9;11;16;13;16;14;10;15;18;13;9;16;10;14;13;22;22;43;22;49;35;7;23;16;16;17;14;9;16;26;18;25;17;20
9175924;"helios-framework/helios";"CSS";"2013-04-02T17:39:09+00:00";4311;235;11;6;11;7;5;6;8;5;8;5;5;8;5;6;3;3;6;8;3;4;9;8;1;8;3;0;8;5;4;5;10;4;5;5;4;6;0;2;0;5;3;5;3;0;1;1;1;1;2;2;0;1
9477941;"p-e-w/finalterm";"Vala";"2013-04-16T17:09:52+00:00";4308;143;17;11;13;11;17;3;3;0;1;3;1;3;4;0;3;5;1;2;1;1;3;2;3;0;1;0;1;5;1;1;1;0;1;1;2;1;3;2;1;0;4;4;0;0;0;2;2;1;1;0;0;0
2553927;"gnab/remark";"JavaScript";"2011-10-11T08:15:16+00:00";4301;1736;22;94;22;35;70;76;25;26;25;25;31;27;30;33;22;30;26;28;38;29;21;22;59;30;45;24;34;48;59;43;24;30;25;20;22;15;31;15;32;34;27;26;36;35;32;31;33;28;24;40;38;39
345337;"openframeworks/openFrameworks";"C++";"2009-10-21T21:55:54+00:00";4296;883;18;19;15;14;10;13;11;17;21;10;24;21;14;12;16;16;14;17;21;12;12;19;15;24;22;13;12;20;29;17;19;19;17;16;16;9;15;24;19;27;15;9;12;21;26;16;27;13;16;12;14;23
12984746;"gabrielemariotti/cardslib";"Java";"2013-09-20T21:57:19+00:00";4287;1114;20;28;29;25;25;18;31;26;28;30;25;20;32;23;20;21;22;26;14;22;33;22;15;33;21;12;25;14;15;23;18;16;15;19;13;16;22;32;22;18;25;15;14;20;14;19;25;16;20;14;26;17
34629330;"NeXTs/Clusterize.js";"JavaScript";"2015-04-26T20:12:51+00:00";4280;4279;1068;1394;201;256;280;148;42;34;23;12;10;9;8;13;8;14;33;15;12;51;92;34;16;18;16;6;18;8;33;11;9;10;14;19;13;31;34;56;17;13;17;12;16;16;20;15;11;11;16;11;11;24
1049095;"kivy/kivy";"Python";"2010-11-03T20:27:32+00:00";4270;1310;40;30;19;23;22;27;17;11;23;16;22;28;17;14;28;9;22;20;21;30;34;21;23;24;21;19;35;28;24;14;26;23;17;25;25;46;41;36;25;29;31;17;30;24;32;26;25;32;32;23;28;35
3859306;"square/cubism";"JavaScript";"2012-03-28T20:30:48+00:00";4269;491;16;13;8;28;10;8;14;11;14;11;12;13;6;4;6;8;8;2;2;11;7;4;4;8;3;6;16;21;12;10;12;6;15;5;5;8;17;6;14;10;5;4;6;11;7;9;13;11;6;5;11;9
7874074;"goldfire/howler.js";"JavaScript";"2013-01-28T16:47:12+00:00";4268;1262;19;21;9;18;17;18;15;20;19;15;16;18;18;22;19;16;17;25;20;23;35;33;20;18;23;21;28;22;19;33;21;20;30;69;82;29;31;23;19;33;25;52;19;33;31;20;24;18;18;22;25;1
1549207;"robbiehanson/XMPPFramework";"Objective-C";"2011-03-31T03:00:41+00:00";4267;1526;31;27;27;33;26;21;34;24;24;41;23;20;29;28;27;36;27;25;26;15;28;33;24;27;28;33;29;36;29;31;30;26;46;43;21;24;28;30;35;25;20;12;28;29;49;47;28;42;32;35;31;23
5311424;"madebymany/sir-trevor-js";"JavaScript";"2012-08-06T07:50:15+00:00";4257;558;5;10;11;14;12;4;9;10;16;60;22;21;8;12;11;13;8;11;17;19;9;8;10;6;18;5;14;15;11;9;5;6;8;6;9;7;6;10;11;10;8;13;6;9;6;6;4;2;12;10;5;1
5775917;"gotwarlost/istanbul";"JavaScript";"2012-09-12T06:36:32+00:00";4253;1812;26;23;29;21;25;34;38;30;20;17;41;29;30;28;30;41;33;33;34;27;38;32;43;30;39;38;36;40;29;27;44;48;46;47;24;35;46;33;45;37;36;41;46;36;46;39;34;38;29;44;47;30
3959394;"docopt/docopt";"Python";"2012-04-07T17:45:14+00:00";4242;875;15;27;21;18;22;15;15;12;18;13;18;26;15;16;13;17;21;12;16;11;23;16;28;22;24;18;21;24;16;14;11;16;14;17;12;5;16;11;15;23;24;17;17;16;16;30;10;10;12;9;13;14
13362280;"mgechev/angularjs-style-guide";"null";"2013-10-06T13:06:44+00:00";4240;1348;28;27;42;19;24;26;25;22;15;17;26;24;20;31;35;30;40;25;24;32;24;29;28;33;22;28;18;24;24;35;18;31;23;15;21;18;16;23;29;35;14;19;22;31;28;20;29;22;38;35;32;32
5724990;"briannesbitt/Carbon";"PHP";"2012-09-08T02:56:20+00:00";4236;1493;27;42;40;33;29;28;25;33;26;29;26;24;16;16;15;12;20;30;23;44;22;28;21;39;31;27;17;32;42;51;35;51;44;39;18;35;26;29;32;39;18;24;20;24;24;27;19;32;29;28;30;22
1238201;"Cocoanetics/DTCoreText";"Objective-C";"2011-01-10T15:02:13+00:00";4226;1129;21;11;14;27;32;24;25;27;30;21;19;54;24;27;17;33;25;22;17;23;27;13;30;29;32;27;24;32;18;20;19;22;20;22;12;22;18;18;18;14;7;20;17;15;27;16;21;16;16;22;19;3
6529205;"elabs/pundit";"Ruby";"2012-11-04T09:20:19+00:00";4225;1391;22;29;63;20;28;39;35;18;46;18;17;34;40;26;8;23;32;16;27;33;30;23;16;22;25;32;28;34;32;24;19;21;20;12;17;19;21;22;63;29;29;23;23;27;34;28;22;19;23;27;20;33
33706598;"ele828/react-native-guide";"null";"2015-04-10T03:34:17+00:00";4224;3668;115;50;49;40;42;94;52;19;28;26;26;23;42;25;25;28;14;27;19;23;86;139;51;74;102;94;91;55;122;220;108;74;77;77;83;59;82;113;84;114;77;28;97;82;90;87;116;68;101;75;90;85
6491715;"topcoat/topcoat";"HTML";"2012-11-01T15:12:16+00:00";4223;266;7;5;5;7;9;6;5;2;4;6;11;7;8;7;4;6;4;2;3;5;9;5;7;5;4;4;8;6;4;3;4;5;6;3;5;7;2;3;7;4;6;2;8;6;4;6;1;5;5;3;1;5
5405654;"pcottle/learnGitBranching";"JavaScript";"2012-08-13T22:36:09+00:00";4215;1075;10;21;35;17;19;21;13;20;18;22;20;17;15;21;10;19;24;24;88;15;19;26;18;20;10;11;17;15;22;31;19;17;20;9;17;12;13;15;13;30;23;12;47;24;21;23;23;18;23;21;21;16
101248;"samuelclay/NewsBlur";"Objective-C";"2009-01-05T14:00:43+00:00";4208;555;12;6;22;7;8;11;7;9;6;8;12;13;10;12;9;6;12;9;9;12;10;10;11;12;6;17;14;14;14;8;4;8;9;13;8;8;9;11;10;7;10;12;13;10;14;19;11;11;13;17;21;1
26516975;"tylertreat/comcast";"Go";"2014-11-12T03:15:58+00:00";4208;755;29;15;21;12;11;14;11;8;9;12;8;7;2;14;42;30;19;29;44;23;29;8;17;23;9;27;17;12;11;8;9;13;8;7;10;12;5;5;25;13;8;6;13;5;26;7;4;15;17;5;6;15
4604482;"fabien-d/alertify.js";"JavaScript";"2012-06-09T02:50:10+00:00";4206;328;7;4;5;10;4;4;7;3;4;4;7;7;11;6;7;4;7;5;5;9;12;20;8;3;7;6;6;7;3;12;8;7;9;9;5;9;4;10;1;11;8;1;4;6;4;3;5;3;3;5;1;8
12366362;"nicklockwood/FXBlurView";"Objective-C";"2013-08-25T22:00:13+00:00";4202;1521;20;26;27;109;61;39;40;21;29;25;28;26;24;20;26;34;17;26;34;28;44;25;13;24;21;25;28;38;25;25;27;28;29;26;29;20;34;24;48;31;25;12;23;19;37;30;40;23;17;24;29;18
7229063;"dnschneid/crouton";"Shell";"2012-12-18T19:31:14+00:00";4195;1313;36;20;27;39;25;26;28;23;21;21;25;21;27;16;26;24;28;17;25;18;35;26;41;29;26;20;17;30;13;18;30;24;35;21;23;19;21;51;37;24;37;14;35;17;18;19;19;20;20;25;29;27
22553797;"getgrav/grav";"PHP";"2014-08-02T18:29:10+00:00";4193;3216;34;39;40;27;26;9;11;14;24;10;12;16;13;12;20;16;25;14;16;27;27;15;22;14;77;30;847;220;81;93;82;65;89;40;40;44;49;62;60;50;53;70;51;63;75;52;74;116;89;51;59;51
2310615;"davatron5000/FitVids.js";"HTML";"2011-09-01T22:06:04+00:00";4193;528;17;14;13;15;19;15;14;8;14;9;12;13;17;10;8;12;10;8;11;14;15;4;12;10;16;9;9;7;6;16;7;9;8;11;3;4;6;5;7;5;10;6;10;10;7;15;6;13;5;8;8;8
1824023;"SublimeCodeIntel/SublimeCodeIntel";"Python";"2011-05-31T00:53:31+00:00";4185;835;44;18;21;18;18;21;16;21;17;10;15;14;12;14;19;14;12;17;16;19;18;26;11;17;12;18;14;16;16;15;13;17;22;21;10;13;11;10;12;15;14;9;20;16;17;13;15;12;14;18;12;12
20940824;"robb/Cartography";"Swift";"2014-06-17T21:54:48+00:00";4185;2056;61;61;26;26;20;29;30;33;67;40;39;56;32;47;74;42;34;46;22;88;50;43;45;32;45;44;36;35;29;43;71;41;43;24;47;29;31;34;26;34;20;20;27;44;25;65;51;25;25;33;30;36
15633115;"rakyll/boom";"Go";"2014-01-04T14:08:53+00:00";4182;2226;10;6;13;744;261;59;61;19;23;20;18;12;5;18;18;23;23;68;32;18;24;35;10;15;28;13;19;24;31;22;10;18;27;20;26;20;30;42;22;26;43;13;29;25;34;34;24;27;20;21;20;23
8385616;"toml-lang/toml";"null";"2013-02-24T03:03:57+00:00";4176;1339;22;19;31;39;24;33;20;17;25;35;23;19;24;22;30;21;19;14;19;20;29;32;25;21;30;27;30;29;28;31;29;26;28;22;21;23;30;25;23;27;24;20;26;28;22;26;33;24;36;21;45;22
23059575;"weaveworks/weave";"Go";"2014-08-18T05:19:07+00:00";4173;1034;44;34;20;43;45;27;40;29;25;23;21;16;17;14;15;16;22;17;23;20;13;19;24;11;18;29;24;24;17;16;14;24;16;15;14;14;11;16;13;13;17;12;17;12;14;19;11;8;19;36;11;2
23546138;"futurice/ios-good-practices";"null";"2014-09-01T14:58:26+00:00";4173;3049;41;32;24;39;79;175;74;44;44;78;56;67;46;48;62;58;100;76;76;66;43;48;73;70;35;72;44;56;56;69;61;100;60;41;47;55;37;44;79;55;41;45;59;46;58;84;67;58;54;40;57;10
1963063;"Automattic/kue";"JavaScript";"2011-06-27T22:37:37+00:00";4171;1387;22;39;30;17;13;22;16;29;12;18;28;21;16;24;29;17;16;17;31;24;16;25;24;23;13;34;26;24;23;31;34;20;31;20;21;20;19;22;28;57;45;28;38;42;28;36;37;44;31;37;29;40
6479425;"rendrjs/rendr";"JavaScript";"2012-10-31T19:24:35+00:00";4160;553;17;15;21;12;9;9;4;27;18;8;15;18;9;9;10;13;6;12;6;13;15;9;17;17;10;9;13;15;12;7;7;10;12;9;10;10;9;5;10;15;10;5;6;10;4;13;9;5;3;5;4;7
9795883;"louischatriot/nedb";"JavaScript";"2013-05-01T17:12:17+00:00";4156;1612;19;24;20;25;24;17;20;16;35;25;13;25;30;21;19;26;35;20;18;29;34;31;28;22;27;19;37;35;27;31;24;30;34;38;28;29;32;38;31;28;35;36;43;30;27;35;92;54;45;61;36;54
4287921;"reactphp/react";"PHP";"2012-05-10T18:00:00+00:00";4146;1074;15;17;30;27;17;24;25;15;18;14;24;18;16;7;13;21;19;29;7;19;19;16;18;11;51;33;38;19;17;13;35;24;31;18;25;16;17;12;18;13;12;14;21;32;29;21;24;22;18;19;25;18
3784017;"alibaba/tengine";"C";"2012-03-21T06:34:37+00:00";4146;1359;22;15;16;31;30;28;23;24;28;22;16;17;24;26;19;32;28;23;25;11;33;22;17;21;22;25;44;36;30;28;41;23;34;27;38;40;38;25;19;23;27;14;22;28;28;29;26;24;18;19;25;53
5901900;"LMAX-Exchange/disruptor";"Java";"2012-09-21T13:42:24+00:00";4145;1287;20;31;16;25;28;15;40;20;22;22;28;17;17;30;17;19;15;27;23;21;24;17;24;19;39;24;18;28;25;30;23;32;28;37;22;25;23;28;24;26;26;11;27;39;23;23;29;24;23;30;31;32
26730195;"CachetHQ/Cachet";"PHP";"2014-11-16T22:23:11+00:00";4144;1875;47;42;21;18;20;23;36;27;108;28;37;29;23;47;38;36;22;20;20;21;30;73;47;53;34;41;82;61;49;30;32;30;20;18;20;20;40;43;15;26;38;47;38;22;47;69;28;32;45;33;24;25
32538871;"google/gson";"HTML";"2015-03-19T18:21:20+00:00";4140;3864;41;38;65;61;52;51;54;115;55;35;47;64;62;54;57;55;76;67;76;81;68;64;51;54;79;79;53;73;70;76;108;108;87;84;69;70;104;73;91;86;65;59;83;103;91;91;119;104;93;93;109;101
646976;"infinite-scroll/infinite-scroll";"JavaScript";"2010-05-04T17:28:57+00:00";4135;504;9;9;12;8;10;8;10;10;14;15;7;15;15;8;13;14;13;10;8;13;16;13;6;11;10;6;13;10;7;8;11;9;13;10;8;6;10;11;6;9;3;2;8;15;12;5;10;5;5;9;7;9
1145832;"pry/pry";"Ruby";"2010-12-07T08:10:47+00:00";4135;744;16;12;15;14;12;17;15;16;13;10;25;14;15;14;15;14;14;21;11;13;16;17;16;13;14;9;15;16;14;14;14;11;14;17;9;18;15;16;14;14;18;5;17;12;14;15;17;10;15;14;14;11
17982061;"scrapinghub/portia";"JavaScript";"2014-03-21T14:24:31+00:00";4129;1098;13;17;25;19;12;14;16;28;14;17;12;13;10;15;17;19;13;22;10;19;17;16;9;10;14;19;13;19;17;15;9;16;10;9;9;3;15;11;17;21;11;9;193;99;29;30;20;18;28;22;23;22
14329321;"phusion/baseimage-docker";"Python";"2013-11-12T10:41:02+00:00";4119;1526;30;36;24;32;31;29;28;26;30;17;33;32;18;33;27;37;32;26;25;22;31;37;19;19;31;31;37;38;22;27;31;24;31;36;45;33;39;27;36;22;31;31;23;33;31;36;27;27;31;36;17;19
25804514;"CodisLabs/codis";"Go";"2014-10-27T05:26:11+00:00";4114;1793;26;41;35;43;29;40;22;28;29;40;56;29;24;91;34;25;29;35;31;40;27;11;22;32;28;27;42;31;40;19;39;30;31;48;45;59;35;27;34;30;10;35;30;44;32;36;54;36;49;44;36;3
3834332;"bokeh/bokeh";"Python";"2012-03-26T15:40:01+00:00";4111;1459;37;42;15;18;26;19;24;19;25;26;28;41;32;20;28;17;37;30;34;22;19;23;24;33;21;18;24;20;54;23;24;21;23;17;15;29;25;31;20;32;183;23;19;20;21;14;28;19;23;33;38;2
143580;"divio/django-cms";"Python";"2009-03-05T10:14:18+00:00";4111;855;14;18;19;15;11;12;13;13;27;14;13;23;14;9;8;17;12;7;18;10;22;18;16;12;11;25;12;17;12;17;17;20;70;12;10;11;18;25;19;13;13;13;20;21;12;12;21;17;13;12;14;23
11704709;"wyouflf/xUtils";"Java";"2013-07-27T12:37:01+00:00";4102;2088;44;35;56;41;49;55;39;27;43;34;40;58;49;39;46;43;44;64;42;52;43;45;24;52;58;66;58;50;43;40;40;34;38;34;31;29;36;29;23;27;14;5;32;27;36;52;42;39;39;32;26;44
31524768;"facebook/nuclide";"JavaScript";"2015-03-02T05:25:27+00:00";4099;4099;0;0;8;16;110;10;6;1809;251;80;70;62;36;28;29;36;31;30;29;78;51;38;36;45;37;40;42;41;32;30;39;42;48;33;29;43;52;49;39;35;25;26;89;49;37;67;43;49;46;69;73;6
5689093;"AndroidBootstrap/android-bootstrap";"Java";"2012-09-05T15:19:13+00:00";4099;686;8;21;13;19;8;14;14;11;10;15;12;12;14;10;12;17;13;6;11;11;15;9;7;20;18;22;38;22;11;11;12;17;19;14;16;13;13;22;15;12;11;6;7;5;11;12;11;11;8;11;6;10
21481439;"racaljk/hosts";"null";"2014-07-04T01:05:27+00:00";4092;3787;38;11;9;34;27;34;34;22;21;16;27;26;19;25;17;36;25;19;46;36;49;41;28;43;96;123;69;70;41;111;62;57;53;62;257;85;116;80;111;120;78;50;127;98;148;186;131;113;212;172;136;140
15648899;"aporter/coursera-android";"Java";"2014-01-05T09:55:31+00:00";4089;1080;10;92;57;25;23;12;8;50;31;38;19;11;116;44;21;20;20;8;53;28;30;17;5;10;14;16;17;11;8;20;20;15;14;8;21;10;14;10;7;3;9;8;9;10;8;12;11;14;18;10;7;8
15221739;"segmentio/myth";"JavaScript";"2013-12-16T09:22:19+00:00";4088;484;15;8;18;9;13;6;7;10;6;17;12;11;9;16;5;6;6;14;14;14;8;11;17;16;9;7;10;5;4;6;11;8;3;4;7;5;5;6;5;8;5;7;5;14;9;3;8;17;29;10;5;1
11393110;"codegangsta/cli";"Go";"2013-07-13T19:32:06+00:00";4087;1622;28;27;32;28;23;29;38;26;39;28;23;32;28;66;43;30;36;38;37;45;24;19;28;25;47;42;29;29;25;24;31;36;27;24;20;16;44;24;34;25;23;28;25;35;36;35;29;30;34;26;33;39
19510544;"lukehaas/css-loaders";"CSS";"2014-05-06T20:58:53+00:00";4080;755;14;14;7;16;16;17;15;12;11;12;12;8;15;9;11;11;10;12;8;13;18;12;16;14;10;13;15;12;12;11;9;11;13;8;17;7;19;15;10;18;11;13;14;77;18;20;15;26;15;22;12;9
8205658;"ngbp/ngbp";"JavaScript";"2013-02-14T19:07:06+00:00";4080;666;23;24;15;24;12;11;22;17;14;9;18;14;26;17;22;9;20;13;16;18;24;16;18;14;12;19;13;17;9;10;18;12;9;9;9;8;7;12;3;5;8;11;7;7;7;6;4;3;6;5;8;6
1630999;"share/ShareJS";"JavaScript";"2011-04-18T15:02:15+00:00";4080;623;20;15;9;16;12;10;16;18;25;14;14;19;13;26;14;19;18;15;11;14;20;7;13;4;9;7;4;14;12;7;8;6;15;11;9;9;8;9;14;23;17;13;11;12;8;8;7;3;5;5;6;1
7994556;"vega/vega";"JavaScript";"2013-02-03T18:36:30+00:00";4077;1226;8;32;29;14;6;11;17;10;9;10;19;44;30;20;29;14;11;14;137;120;40;16;24;19;24;14;22;13;25;28;15;16;57;18;8;10;19;24;10;13;18;3;17;25;22;15;14;13;18;9;13;60
19951534;"Flipboard/FLAnimatedImage";"Objective-C";"2014-05-19T17:44:51+00:00";4076;2017;42;19;50;25;41;26;26;37;25;32;24;74;91;74;56;56;21;40;31;39;46;22;35;28;32;25;30;32;36;46;50;32;31;38;32;34;41;36;15;20;45;83;79;49;54;28;32;27;48;37;39;6
4513324;"rxin/db-readings";"null";"2012-05-31T21:44:00+00:00";4064;435;9;7;9;23;14;9;7;15;8;6;9;6;4;4;5;8;17;16;5;5;9;9;6;5;8;10;6;10;6;7;8;9;3;9;4;4;10;4;10;13;8;12;8;13;5;7;8;8;11;6;5;8
9252533;"numenta/nupic";"Python";"2013-04-05T23:14:27+00:00";4063;1132;24;11;21;39;45;34;19;19;22;18;16;26;14;21;8;13;16;17;23;17;24;25;14;17;19;12;16;22;28;25;20;21;14;41;21;27;24;39;28;27;7;15;17;13;10;14;25;25;34;30;26;29
363150;"andymccurdy/redis-py";"Python";"2009-11-06T10:22:26+00:00";4062;922;19;20;20;20;18;22;12;16;17;16;12;22;23;13;16;11;21;15;12;15;17;18;11;14;17;11;14;21;19;17;18;24;22;15;17;16;11;19;13;25;14;12;21;29;23;18;23;20;24;20;21;18
2441517;"puma/puma";"Ruby";"2011-09-23T02:26:08+00:00";4062;795;14;9;13;13;13;12;18;14;13;5;10;15;17;21;19;25;16;15;9;8;10;15;18;8;14;21;13;12;14;17;14;7;13;21;11;6;17;13;19;19;20;22;19;27;22;23;11;28;10;21;16;15
15345331;"boltdb/bolt";"Go";"2013-12-20T18:26:14+00:00";4061;1922;41;19;22;25;37;15;26;25;28;33;30;29;22;19;22;44;33;44;28;29;27;34;44;35;34;22;36;28;22;32;37;34;47;29;21;39;24;283;31;42;39;24;50;34;21;30;33;37;33;25;77;47
3604157;"shelljs/shelljs";"JavaScript";"2012-03-02T17:04:47+00:00";4060;1693;18;17;29;27;17;25;20;26;41;19;21;39;23;14;24;25;20;28;17;24;19;23;38;24;33;28;34;29;20;42;24;18;27;25;28;23;29;38;45;31;123;45;34;118;42;47;39;66;37;30;30;30
14640245;"dieulot/instantclick";"JavaScript";"2013-11-23T10:08:40+00:00";4052;423;9;3;11;17;10;5;4;4;2;5;8;4;6;9;5;6;7;5;5;10;12;5;7;10;8;4;13;14;41;22;9;5;7;9;5;7;6;7;7;7;7;4;11;16;7;4;13;5;3;5;2;6
4812336;"square/otto";"Java";"2012-06-27T19:06:49+00:00";4052;1538;25;36;28;32;29;35;18;31;30;25;25;37;31;32;45;25;37;38;36;26;25;25;22;23;40;25;24;26;24;37;41;32;52;30;33;32;38;42;41;30;19;10;18;24;23;32;20;29;25;25;28;22
7805574;"nostalgiaz/bootstrap-switch";"HTML";"2013-01-24T19:44:03+00:00";4051;862;13;22;24;34;18;14;19;22;20;17;15;11;18;17;14;17;16;15;12;17;19;15;16;17;16;14;21;15;11;18;21;16;13;19;13;12;19;15;20;11;16;13;15;15;17;18;13;14;15;18;17;15
3430409;"XVimProject/XVim";"Objective-C";"2012-02-13T14:00:07+00:00";4050;1126;14;15;28;32;18;21;13;21;16;19;23;33;24;21;13;18;11;23;27;32;21;18;17;19;32;26;27;24;21;14;22;29;22;19;16;27;20;26;23;24;16;17;18;17;24;17;35;29;26;30;19;9
3721219;"Gazler/githug";"Shell";"2012-03-14T19:11:05+00:00";4040;1260;3;11;6;5;7;4;5;17;8;10;7;1;2;4;8;4;5;12;3;3;2;6;3;6;7;9;3;4;6;5;4;2;5;11;9;440;207;152;56;16;15;12;13;13;18;16;17;32;9;14;8;15
16389681;"google/j2objc";"Java";"2014-01-30T20:19:56+00:00";4039;1416;25;18;43;33;17;32;27;30;19;30;26;16;23;15;17;26;33;18;22;23;24;19;19;17;32;20;19;23;19;22;28;21;28;15;28;23;17;21;52;32;26;20;153;54;25;52;24;17;19;14;21;19
10865;"norman/friendly_id";"Ruby";"2008-04-18T13:16:06+00:00";4037;716;16;9;14;23;19;20;18;15;17;7;14;13;13;9;13;17;22;13;13;13;17;27;9;8;12;8;13;12;10;9;9;11;12;11;14;8;10;18;17;12;9;12;15;12;13;15;18;21;7;20;14;15
10652377;"miniMAC/magic";"CSS";"2013-06-12T21:12:04+00:00";4030;826;8;11;10;8;8;8;12;9;22;9;8;5;9;6;13;13;7;5;9;30;21;20;10;42;21;8;9;5;11;6;11;8;11;63;22;16;26;34;25;17;12;5;44;22;19;22;17;25;19;15;15;15
271714;"wkhtmltopdf/wkhtmltopdf";"C++";"2009-08-07T14:27:43+00:00";4029;1310;19;26;33;17;33;26;25;22;24;38;14;28;29;28;21;20;21;21;25;47;27;17;20;23;22;29;11;19;23;23;27;25;15;25;28;21;39;29;33;29;27;23;23;34;26;37;20;22;15;26;29;26
19620844;"buunguyen/octotree";"JavaScript";"2014-05-09T18:15:20+00:00";4029;2312;4;17;7;18;18;19;59;33;38;15;21;16;17;18;36;25;77;125;26;26;14;19;22;16;12;14;21;17;25;31;12;15;16;116;218;55;52;90;70;49;55;42;79;75;66;62;41;90;55;87;100;61
6580000;"paralect/robomongo";"C++";"2012-11-07T13:53:49+00:00";4027;1620;18;24;32;31;21;24;29;23;30;25;29;29;28;29;25;30;26;30;36;35;19;31;27;35;26;38;25;32;41;30;23;32;49;45;30;19;27;29;46;45;40;33;46;39;28;43;32;33;28;36;36;23
12495928;"Eonasdan/bootstrap-datetimepicker";"JavaScript";"2013-08-30T21:27:54+00:00";4022;1699;19;28;28;28;37;25;24;34;35;35;28;29;29;32;39;32;22;28;38;35;33;30;27;38;32;26;40;42;44;51;24;30;40;33;34;29;27;49;34;36;26;25;32;39;32;34;33;39;30;29;39;37
1918677;"fluent/fluentd";"Ruby";"2011-06-19T08:41:40+00:00";4018;1130;29;16;33;17;15;17;19;17;20;16;19;23;13;22;16;20;34;29;24;31;19;30;15;16;19;15;24;30;27;22;21;25;17;19;17;13;26;27;26;22;25;18;18;29;26;20;19;28;18;23;24;22
7830512;"ksuther/KSImageNamed-Xcode";"Objective-C";"2013-01-25T23:28:34+00:00";4013;1403;20;33;21;15;25;24;18;19;21;34;23;29;35;24;25;15;25;19;17;15;27;35;16;38;30;40;31;48;54;70;21;34;36;40;37;29;30;23;33;30;10;15;17;20;18;19;23;33;24;17;25;23
1664714;"csswizardry/inuit.css";"CSS";"2011-04-26T12:11:38+00:00";4012;278;8;6;2;11;10;7;4;7;4;4;6;6;8;6;10;6;12;3;3;5;12;7;4;8;5;4;14;7;2;6;2;6;3;5;2;2;6;2;3;6;6;3;3;2;2;0;4;6;6;3;5;4
6930489;"facebook/watchman";"C";"2012-11-29T23:35:52+00:00";4009;1468;14;35;18;14;19;12;24;20;21;26;12;15;12;21;41;42;39;35;15;23;66;33;37;31;45;33;29;27;18;30;27;30;31;30;26;29;33;31;42;24;26;11;27;29;33;23;25;64;29;21;30;40
1705960;"perwendel/spark";"Java";"2011-05-05T11:52:05+00:00";4007;1842;30;26;20;20;26;31;75;70;36;33;20;28;49;33;37;30;29;26;37;19;46;49;23;23;22;31;32;28;28;45;27;42;31;34;30;27;23;30;43;33;27;43;41;50;46;35;42;56;37;33;63;47
28704549;"philipwalton/flexbugs";"null";"2015-01-02T05:29:32+00:00";4006;2528;60;25;26;198;43;21;46;27;25;16;21;32;26;29;48;58;39;31;38;72;32;39;47;40;60;31;44;35;53;31;33;60;46;55;37;19;48;42;57;47;45;40;48;54;160;70;34;71;89;64;51;65
3447593;"cnodejs/nodeclub";"JavaScript";"2012-02-15T07:41:26+00:00";4005;1540;30;25;33;32;29;28;27;23;23;29;23;32;26;28;31;34;28;30;17;29;24;35;43;17;29;36;31;23;24;28;28;26;34;29;39;27;21;30;34;30;20;16;28;35;30;32;47;40;36;42;29;40
1235115;"nst/iOS-Runtime-Headers";"Objective-C";"2011-01-09T13:37:14+00:00";4005;1668;13;15;16;16;20;73;52;32;19;33;42;21;31;27;33;29;23;22;27;25;48;35;24;43;37;36;36;47;42;38;37;41;45;33;30;24;37;28;35;29;18;14;28;24;44;34;31;32;38;38;34;39
6036101;"adamwdraper/Numeral-js";"JavaScript";"2012-10-01T20:50:23+00:00";4000;820;11;11;21;14;10;19;13;13;17;13;20;16;16;8;16;14;19;14;15;16;12;13;9;18;12;14;21;16;10;11;18;24;17;16;18;9;26;20;10;20;20;20;14;22;20;21;21;21;15;10;11;15
1590408;"derbyjs/derby";"JavaScript";"2011-04-09T04:29:16+00:00";4000;415;13;5;13;4;10;11;8;7;6;6;3;10;9;8;3;5;6;8;9;10;12;9;12;5;7;8;12;7;7;4;5;10;8;9;4;14;7;5;9;6;16;11;8;7;4;10;4;9;6;6;8;12
738250;"NancyFx/Nancy";"C#";"2010-06-24T19:35:22+00:00";3997;1213;17;45;22;44;19;12;19;21;15;17;18;13;25;23;19;18;20;14;23;24;15;19;21;18;29;13;35;34;33;21;25;21;21;24;14;14;19;27;29;16;31;19;28;28;32;22;24;36;21;44;27;25
11797828;"NYTimes/objective-c-style-guide";"null";"2013-07-31T18:21:46+00:00";3996;841;17;19;16;23;15;20;15;20;11;12;21;16;17;10;15;17;14;14;21;14;16;14;15;21;17;15;9;11;10;16;8;11;13;8;8;9;11;21;8;13;25;13;15;16;15;14;72;29;22;14;13;12
33821984;"tholman/elevator.js";"JavaScript";"2015-04-12T15:21:40+00:00";3993;1476;447;104;84;88;59;28;20;14;15;7;10;12;8;11;7;15;5;97;20;17;7;11;11;26;11;16;5;8;52;14;9;7;9;12;11;17;18;5;13;14;12;5;10;49;5;1;8;8;12;15;6;1
277089;"flyerhzm/bullet";"Ruby";"2009-08-13T15:47:31+00:00";3989;860;22;33;28;11;8;17;16;18;16;12;23;13;25;18;18;11;17;18;13;25;8;15;15;31;19;17;14;25;15;22;10;17;19;12;8;16;13;16;25;20;18;19;14;10;7;15;11;16;15;14;6;16
15570122;"chriskiehl/Gooey";"Python";"2014-01-01T21:06:05+00:00";3986;723;11;13;13;9;14;12;8;20;17;5;29;18;16;8;8;8;15;9;13;10;76;15;10;13;13;6;16;11;10;14;11;10;15;13;12;14;11;12;9;14;16;13;7;8;9;13;7;19;14;24;6;26
19472884;"cxxr/better-java";"null";"2014-05-05T22:10:53+00:00";3985;3794;2;1;2;2;0;1;11;17;13;4;3;4;3;3;1;2;1;0;0;3;976;1820;216;113;91;44;28;31;46;22;18;20;10;10;8;11;13;16;41;23;15;10;8;8;11;18;26;20;13;12;13;10
6736646;"bramp/js-sequence-diagrams";"JavaScript";"2012-11-17T15:33:46+00:00";3982;1456;9;10;15;46;15;16;18;15;13;14;17;11;14;12;20;13;25;30;25;15;439;86;27;21;31;15;35;14;12;20;13;21;17;15;12;11;20;24;25;18;19;14;27;22;21;21;23;12;17;12;25;14
25449064;"haoel/leetcode";"C++";"2014-10-20T03:22:04+00:00";3981;1659;37;26;31;51;36;43;25;32;33;50;28;44;41;29;41;45;30;21;29;24;34;17;24;23;38;51;32;20;24;28;17;35;21;29;26;30;35;53;24;28;17;29;45;48;32;36;41;43;28;22;30;3
24499174;"sophron/wifiphisher";"Python";"2014-09-26T12:47:28+00:00";3979;751;20;9;18;9;33;13;10;11;9;4;13;9;18;12;6;19;24;5;12;13;22;11;13;6;40;27;14;20;48;14;11;8;9;7;11;9;12;8;13;8;13;13;14;11;14;14;23;11;13;8;15;24
4710920;"alibaba/dubbo";"Java";"2012-06-19T07:56:02+00:00";3976;2430;24;33;37;36;34;36;44;21;38;43;34;26;42;46;40;39;47;37;27;29;36;27;17;42;44;57;53;54;44;54;61;35;41;43;42;43;102;63;63;59;60;11;53;56;68;65;59;72;72;50;78;93
300459;"arashpayan/appirater";"Objective-C";"2009-09-07T23:27:53+00:00";3970;788;14;18;16;12;10;21;21;15;15;12;11;12;16;12;19;8;11;14;8;15;15;23;19;14;14;17;19;16;15;11;13;10;14;15;15;13;16;21;27;18;11;11;17;16;15;22;13;20;16;13;13;16
4047080;"jmechner/Prince-of-Persia-Apple-II";"Assembly";"2012-04-16T23:40:34+00:00";3970;335;15;7;4;4;4;7;2;17;5;5;5;5;3;3;4;2;3;3;6;9;10;5;9;8;6;5;6;7;14;6;4;17;9;10;7;10;7;4;4;5;6;6;8;7;1;3;8;6;5;3;9;7
588871;"cocos2d/cocos2d-objc";"Objective-C";"2010-03-31T19:07:59+00:00";3968;396;9;7;9;8;8;9;2;9;11;6;7;10;7;7;9;8;1;7;4;7;10;6;6;8;9;4;6;3;8;9;5;3;9;10;9;10;7;8;8;4;6;4;11;10;12;7;10;7;15;9;14;4
4931659;"Netflix/SimianArmy";"Java";"2012-07-06T22:00:05+00:00";3967;1295;19;19;12;13;24;25;19;14;18;15;13;16;17;16;22;32;30;30;26;21;16;28;36;29;22;27;28;24;24;28;24;17;21;23;19;14;22;15;35;31;38;58;46;20;25;61;28;31;29;24;28;23
2367681;"deployd/deployd";"JavaScript";"2011-09-11T21:58:04+00:00";3966;866;18;23;24;21;24;14;22;17;26;9;23;24;24;18;18;18;17;12;16;21;18;14;11;18;11;8;25;19;13;14;16;14;19;22;5;13;15;14;16;23;25;17;22;10;17;21;7;9;10;8;11;12
19290579;"venmo/synx";"Ruby";"2014-04-29T20:28:39+00:00";3965;1462;21;19;18;26;12;19;19;11;25;58;36;19;21;17;21;23;38;30;14;26;21;14;12;21;22;19;28;31;27;74;29;27;23;16;111;40;31;47;50;22;22;20;35;34;21;28;27;37;22;30;26;22
802006;"johndyer/mediaelement";"JavaScript";"2010-07-28T02:32:56+00:00";3960;776;21;26;18;9;14;22;11;15;10;16;17;12;11;17;25;32;13;12;14;14;15;11;11;16;15;12;21;12;20;15;11;13;22;13;13;15;11;15;19;13;15;10;15;17;15;17;8;17;14;3;12;11
34275705;"redox-os/redox";"Rust";"2015-04-20T17:35:19+00:00";3959;3960;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;0;2;1;676;193;108;104;87;71;117;58;28;40;51;31;27;33;18;39;42;27;29;20;24;35;38;41;839;808;126;87;78;77;4
6198699;"angular-ui/ui-grid";"JavaScript";"2012-10-13T01:39:25+00:00";3957;1582;20;33;39;30;22;38;35;34;31;35;29;30;42;67;54;66;36;29;35;25;27;29;25;29;31;23;23;31;23;27;24;24;39;21;22;26;32;25;27;20;18;35;24;27;25;35;34;25;25;21;30;25
242262;"devinross/tapkulibrary";"Objective-C";"2009-07-03T07:17:04+00:00";3957;335;18;6;7;7;6;8;4;7;7;6;8;10;5;6;9;2;10;9;4;8;12;5;4;3;9;8;10;9;7;5;8;4;4;6;11;2;5;5;9;1;5;1;4;4;7;7;3;8;3;4;8;7
1171324;"h5bp/mobile-boilerplate";"ApacheConf";"2010-12-15T14:54:15+00:00";3957;272;7;10;7;8;6;6;4;14;9;5;9;11;4;5;9;4;6;4;2;7;8;2;5;5;10;4;10;3;4;8;4;4;0;2;7;5;2;3;4;2;2;2;5;2;5;4;2;3;4;5;2;7
22932849;"ConnorAtherton/walkway";"JavaScript";"2014-08-13T22:07:38+00:00";3954;552;5;6;9;5;4;3;6;5;7;10;1;5;5;5;10;3;9;7;2;9;8;20;3;4;1;1;8;10;2;9;6;8;8;5;56;93;62;19;16;8;12;2;9;6;2;6;5;6;15;7;14;5
3210166;"ichord/At.js";"CoffeeScript";"2012-01-18T16:32:13+00:00";3949;676;9;16;12;16;11;12;21;8;10;12;13;14;12;16;14;17;12;16;11;12;14;4;12;6;22;21;23;18;13;18;6;8;17;4;2;7;15;11;7;15;20;10;15;12;18;12;14;12;17;14;16;9
910744;"puppetlabs/puppet";"Ruby";"2010-09-14T19:26:44+00:00";3947;863;26;20;45;24;14;33;37;14;14;10;10;16;7;15;19;20;11;14;8;6;23;17;7;17;15;11;17;14;19;19;13;12;9;12;8;17;16;21;10;21;22;15;18;14;21;21;13;15;13;21;15;14
17469184;"bootflat/bootflat.github.io";"HTML";"2014-03-06T07:04:21+00:00";3946;646;11;16;18;16;19;14;9;11;18;11;19;22;16;18;12;12;14;6;14;11;9;10;16;21;16;4;9;5;8;10;12;6;9;6;18;9;10;15;14;8;20;11;10;8;14;9;12;14;9;14;9;14
22887094;"tesseract-ocr/tesseract";"C++";"2014-08-12T18:04:59+00:00";3945;3887;2;4;8;5;6;13;7;10;77;79;64;54;77;72;51;65;60;71;70;128;79;72;60;118;78;113;102;87;84;96;84;81;115;83;89;76;79;112;87;93;78;94;106;98;89;100;97;108;100;100;105;101
1121880;"headjs/headjs";"JavaScript";"2010-11-29T11:15:57+00:00";3944;313;4;5;9;2;5;4;12;10;3;7;6;9;4;7;6;4;10;7;7;4;5;7;4;3;7;10;8;5;7;6;3;4;9;7;7;6;8;7;5;5;4;6;11;5;4;8;7;4;4;7;2;3
1951148;"kennethreitz/legit";"Python";"2011-06-25T05:58:18+00:00";3940;474;22;9;7;4;8;13;5;12;4;6;10;10;13;13;11;3;5;10;15;6;8;7;10;4;4;6;11;6;8;7;11;2;9;11;5;7;1;7;5;9;13;18;12;9;19;9;18;11;10;4;14;13
3056094;"medialize/URI.js";"JavaScript";"2011-12-27T10:46:47+00:00";3940;850;25;17;19;19;20;15;16;17;16;23;14;18;14;15;24;11;25;12;9;15;12;16;10;14;21;11;24;16;20;16;11;21;24;13;12;15;19;11;11;13;19;13;11;16;19;22;13;20;13;17;14;19
10454231;"justinwalsh/daux.io";"PHP";"2013-06-03T12:42:18+00:00";3938;586;22;20;22;16;11;11;12;7;7;7;4;11;12;19;3;8;7;13;15;13;12;5;6;8;7;15;9;9;8;11;12;8;7;5;10;10;17;14;10;9;18;13;14;13;20;15;15;9;11;10;14;2
13753636;"jhipster/generator-jhipster";"JavaScript";"2013-10-21T20:07:22+00:00";3938;1969;45;43;35;31;36;32;29;32;34;31;25;40;29;26;35;39;29;34;28;16;45;28;34;43;27;40;29;51;39;37;40;26;34;29;24;25;29;31;48;48;45;47;35;46;42;54;39;72;71;75;45;42
23948801;"snowdream/awesome-android";"null";"2014-09-12T06:04:40+00:00";3935;2282;32;45;29;36;45;51;32;31;38;37;54;38;34;29;31;40;59;49;45;42;95;88;29;55;37;46;34;129;42;54;67;39;27;32;48;47;42;35;29;40;33;12;42;43;47;46;48;34;31;44;43;47
211588;"airblade/paper_trail";"Ruby";"2009-05-27T15:20:55+00:00";3933;703;8;13;12;14;13;16;17;18;20;16;14;18;7;11;13;16;20;11;12;16;8;21;11;13;11;9;15;13;11;9;19;9;11;13;14;8;13;22;14;9;15;9;14;13;8;14;18;10;17;22;12;13
17984636;"lebinh/ngxtop";"Python";"2014-03-21T15:39:52+00:00";3930;589;13;9;9;5;12;5;10;6;7;13;7;7;11;8;14;5;5;8;7;7;21;15;37;11;10;6;14;7;9;16;14;17;19;12;9;11;7;7;5;11;15;6;14;16;13;18;7;18;15;12;16;13
479586;"mathiasbynens/jquery-placeholder";"JavaScript";"2010-01-19T21:26:21+00:00";3924;550;20;8;16;3;13;17;8;15;10;11;11;18;19;9;9;9;13;14;6;8;16;19;11;13;10;9;19;7;6;9;11;7;11;10;11;7;10;8;11;9;6;6;5;8;9;8;12;12;8;3;9;13
32866454;"vurtun/nuklear";"C";"2015-03-25T13:32:06+00:00";3923;3871;4;9;0;1;2;1;44;15;3;34;36;0;2;3;1;0;8;5;1;5;10;2;3;4;6;5;1;3;4;1;71;6;11;16;4;4;4;10;3;6;3;0;9;4;8;3;10;4;3;12;10;3457
9330072;"fogleman/Craft";"C";"2013-04-09T19:47:38+00:00";3919;1029;26;13;13;12;40;13;11;8;11;53;9;11;13;11;10;11;6;14;11;12;15;7;13;9;14;15;14;10;12;10;8;10;6;12;12;6;22;14;8;16;303;21;13;15;15;10;11;11;13;19;15;42
537800;"dropwizard/metrics";"Java";"2010-02-26T19:44:42+00:00";3916;969;15;17;16;26;23;24;17;21;21;15;17;10;18;16;28;20;24;27;19;19;18;24;21;15;17;21;19;24;16;18;23;18;26;23;11;17;20;11;8;30;15;13;23;16;15;13;13;11;17;23;20;17
622166;"FriendsOfPHP/Goutte";"PHP";"2010-04-21T19:21:54+00:00";3914;1143;17;21;18;12;38;26;17;28;20;33;14;22;17;18;17;24;17;13;24;40;24;25;26;17;20;21;20;20;29;23;25;22;19;17;15;19;35;33;25;25;20;22;15;22;25;18;22;15;25;18;25;20
15062869;"facebook/jest";"JavaScript";"2013-12-10T00:18:04+00:00";3914;1598;24;28;37;22;19;35;31;35;20;27;26;18;20;25;27;40;32;30;25;27;24;24;29;36;29;50;34;38;35;37;31;18;28;31;41;19;21;43;29;20;19;23;26;28;33;43;39;43;30;41;55;53
5619308;"chriskempson/base16";"HTML";"2012-08-30T18:50:29+00:00";3912;1416;28;23;25;23;28;31;18;28;26;75;24;28;20;14;27;27;49;25;26;23;24;15;16;31;31;25;29;33;28;23;22;27;22;32;20;27;24;22;25;21;32;36;33;32;33;25;29;24;23;27;28;29
1066222;"jedi4ever/veewee";"Shell";"2010-11-09T20:09:47+00:00";3905;393;12;8;11;7;8;12;7;5;5;16;5;6;5;9;6;7;11;7;7;6;15;11;11;4;12;11;5;13;3;10;10;4;3;13;5;4;7;7;6;7;9;8;8;2;7;4;5;3;5;6;9;6
8608480;"google/google-api-nodejs-client";"JavaScript";"2013-03-06T17:02:23+00:00";3902;1009;15;16;16;16;29;22;24;9;19;24;22;21;19;14;15;15;20;15;16;17;19;16;16;21;20;11;20;25;22;13;22;10;9;30;12;19;17;19;20;24;21;22;11;21;28;25;24;47;23;16;16;26
2088939;"sockjs/sockjs-client";"JavaScript";"2011-07-22T14:12:01+00:00";3900;922;18;14;20;17;18;15;20;21;20;17;18;16;12;23;15;15;15;14;13;15;19;15;17;12;16;17;20;23;21;16;21;24;15;26;10;12;20;17;18;16;20;14;16;25;11;18;20;17;17;28;21;24
176780;"alexreisner/geocoder";"Ruby";"2009-04-15T16:38:04+00:00";3897;747;15;8;17;9;10;21;22;20;28;8;17;14;10;15;18;10;17;17;14;17;12;19;14;14;22;15;12;23;15;18;9;12;11;11;13;7;15;7;10;14;20;12;11;16;18;13;14;11;16;12;11;13
21295365;"inferjay/AndroidDevTools";"null";"2014-06-28T03:36:39+00:00";3887;2245;42;56;41;45;43;38;53;41;54;45;56;75;44;35;57;34;36;51;35;37;41;39;27;42;39;42;33;35;32;43;49;53;38;33;32;27;48;58;26;34;29;12;40;38;41;70;71;60;43;58;52;42
906150;"slim-template/slim";"Ruby";"2010-09-13T01:32:07+00:00";3886;678;14;8;18;16;11;7;14;7;10;15;18;18;8;14;14;7;18;15;16;9;16;14;15;17;15;10;11;13;13;11;11;14;16;12;10;15;11;14;16;11;21;7;18;11;8;20;11;16;9;11;13;11
30215630;"go-kit/kit";"Go";"2015-02-03T00:01:19+00:00";3883;3230;3;9;127;79;33;19;13;9;30;92;236;62;45;99;57;43;60;33;112;103;132;59;47;63;51;30;62;59;52;79;32;43;39;80;31;34;38;37;30;87;65;40;86;116;152;74;100;50;35;61;48;54
13224032;"krakenjs/kraken-js";"JavaScript";"2013-09-30T18:54:00+00:00";3878;639;13;8;14;10;9;10;0;13;9;17;16;13;9;9;8;7;6;6;13;7;14;5;52;19;30;13;18;5;11;8;10;17;20;11;11;13;8;17;9;12;26;12;15;4;17;12;8;11;15;10;8;1
2339961;"andreafabrizi/Dropbox-Uploader";"Shell";"2011-09-07T07:00:50+00:00";3877;998;24;18;19;20;23;15;23;14;13;9;25;16;13;12;8;14;23;25;16;13;23;22;26;18;20;12;17;11;19;17;27;23;28;19;18;19;21;16;20;18;23;26;13;22;28;28;12;19;22;27;24;17
8710850;"jimhigson/oboe.js";"JavaScript";"2013-03-11T19:04:05+00:00";3877;388;16;7;8;4;5;4;8;9;6;7;9;5;6;10;6;5;9;6;6;12;5;8;11;9;7;7;8;12;8;4;10;7;7;4;5;5;4;6;7;5;5;17;11;12;8;7;7;11;3;8;11;1
29112049;"HelloZeroNet/ZeroNet";"Python";"2015-01-12T00:41:38+00:00";3874;3296;16;17;13;29;11;9;6;7;11;8;17;5;11;8;0;6;11;5;151;117;28;14;8;10;10;10;14;14;13;9;10;6;11;8;7;10;11;13;14;9;27;25;11;23;1239;253;82;87;91;51;429;291
11757750;"facebookarchive/huxley";"Python";"2013-07-30T06:01:12+00:00";3873;342;4;11;5;5;5;8;10;7;7;6;5;3;8;6;4;9;14;7;9;12;10;9;6;6;9;9;6;10;6;10;8;3;2;3;7;5;4;8;5;9;4;6;8;6;4;1;5;6;5;3;5;9
1418150;"bjorn/tiled";"C++";"2011-02-27T15:18:22+00:00";3872;935;20;18;13;25;18;15;17;21;15;12;31;29;16;18;12;8;23;14;22;24;14;19;19;23;27;24;17;27;22;21;27;12;24;12;17;12;20;19;13;16;16;9;17;18;14;11;11;14;17;20;15;17
24776728;"facebook/proxygen";"C++";"2014-10-03T23:18:42+00:00";3870;1130;12;22;27;19;9;13;25;30;12;17;11;13;26;14;14;10;9;16;12;7;20;13;13;20;18;13;16;12;21;20;15;10;14;30;20;101;79;48;23;31;18;12;23;23;21;24;16;28;20;20;19;51
10538430;"OwlFonk/OwlCarousel";"JavaScript";"2013-06-06T23:13:57+00:00";3868;1132;27;24;20;21;19;19;24;21;26;23;29;21;21;23;22;25;19;22;21;20;24;26;15;19;29;23;18;18;18;22;19;28;23;28;29;12;26;32;20;25;19;22;22;25;25;30;20;28;11;15;8;6
1614410;"FFmpeg/FFmpeg";"C";"2011-04-14T14:12:38+00:00";3868;2018;26;41;30;32;19;22;32;22;31;30;26;10;25;29;28;37;28;21;21;23;49;31;41;28;51;34;28;40;29;61;40;36;46;38;36;30;42;53;47;38;39;27;115;63;48;70;48;50;67;54;60;46
7266208;"koenbok/Framer";"JavaScript";"2012-12-20T23:45:30+00:00";3863;978;16;21;24;16;21;16;22;35;24;22;36;23;32;26;16;15;32;12;14;21;26;13;18;11;11;17;8;14;9;15;20;19;15;21;13;16;11;10;12;17;10;7;10;9;23;9;16;20;9;26;56;43
7147058;"bespokejs/bespoke";"JavaScript";"2012-12-13T11:16:38+00:00";3858;635;12;16;20;16;18;16;15;10;12;15;7;15;16;8;8;13;12;9;15;7;11;5;18;17;15;11;10;32;16;12;15;10;12;3;9;6;8;7;8;11;10;12;17;17;8;13;8;11;12;4;14;13
7711472;"zealdocs/zeal";"C++";"2013-01-20T01:50:30+00:00";3857;1507;24;32;27;20;15;26;14;23;10;33;18;32;22;26;31;23;24;23;25;21;22;29;30;22;23;18;36;50;42;20;23;27;30;37;18;23;26;56;44;34;33;27;23;28;30;36;29;28;30;29;54;81
3688678;"emilsjolander/StickyListHeaders";"Java";"2012-03-11T18:29:18+00:00";3857;1262;18;39;33;19;27;25;27;30;27;20;21;22;25;14;25;22;16;23;26;26;27;21;19;17;17;18;28;29;22;22;24;19;22;22;30;18;19;23;35;24;13;13;23;30;25;37;29;34;26;30;29;32
7190986;"shadowsocks/shadowsocks-android";"C";"2012-12-16T13:40:29+00:00";3856;2650;17;31;27;28;20;19;26;30;26;23;32;21;33;48;39;32;146;72;47;33;38;37;46;69;39;55;57;49;55;52;86;58;67;64;56;65;62;65;62;74;53;37;66;66;73;66;85;59;63;68;48;60
67451;"binarylogic/authlogic";"Ruby";"2008-10-24T21:13:34+00:00";3851;271;5;3;4;7;1;4;4;4;7;3;5;3;1;6;4;21;12;6;11;5;20;9;5;5;8;4;4;3;4;2;6;2;3;3;6;3;4;4;3;6;4;2;7;6;3;7;3;1;6;3;6;3
6121126;"dbushell/Pikaday";"JavaScript";"2012-10-08T07:51:03+00:00";3845;1409;26;23;17;23;25;23;30;20;20;31;28;47;38;25;27;26;29;37;28;31;14;15;18;36;19;37;35;20;32;30;26;22;29;26;26;35;35;30;20;29;19;33;32;25;31;40;31;23;23;32;30;2
1488139;"thumbor/thumbor";"Python";"2011-03-16T17:30:05+00:00";3840;1069;19;23;31;21;17;14;14;23;12;15;25;18;26;13;10;70;21;21;25;32;25;17;28;8;27;19;25;20;25;17;17;14;15;14;15;10;23;17;25;22;25;14;38;23;23;13;20;16;15;13;16;20
20653934;"google/cadvisor";"Go";"2014-06-09T16:36:33+00:00";3839;1615;34;23;51;41;34;32;37;38;24;36;19;23;33;20;37;45;34;33;33;48;26;20;19;24;16;25;27;34;31;32;16;41;35;29;23;26;40;39;47;39;30;22;31;37;27;43;23;27;35;36;37;3
18102026;"winjs/winjs";"TypeScript";"2014-03-25T13:54:47+00:00";3838;662;14;18;7;11;9;10;112;30;14;12;13;7;12;15;13;9;14;10;7;9;11;10;9;15;16;15;7;10;11;10;9;8;11;12;13;5;10;11;8;4;7;6;5;11;7;7;13;6;13;14;7;15
57419;"webpy/webpy";"Python";"2008-09-29T03:42:56+00:00";3837;583;8;17;7;12;11;13;6;13;14;8;13;11;10;13;11;14;12;9;6;20;10;5;8;11;11;17;14;10;7;8;12;11;8;10;8;6;18;13;14;12;10;15;14;12;13;8;13;14;12;10;17;4
1141441;"assaf/zombie";"JavaScript";"2010-12-05T23:17:43+00:00";3835;853;15;9;12;13;13;23;18;14;12;20;12;14;13;13;8;15;11;8;21;25;19;22;19;20;18;8;11;25;35;23;24;14;13;18;20;13;19;19;20;20;24;7;27;21;18;15;14;17;13;12;10;6
203666;"fog/fog";"Ruby";"2009-05-18T07:14:04+00:00";3826;412;7;10;12;6;9;9;6;7;4;8;6;7;10;8;8;5;13;5;12;19;12;10;7;14;7;5;10;8;8;7;12;13;3;8;8;10;4;8;5;6;8;6;5;3;12;4;9;5;5;8;11;0
27860738;"matz/streem";"C";"2014-12-11T08:07:50+00:00";3823;559;4;13;12;10;12;11;11;12;8;7;11;9;6;10;7;7;28;6;9;24;9;47;12;12;13;13;13;6;5;23;25;13;19;6;8;7;8;6;4;16;3;7;7;9;3;9;5;8;9;8;6;3
6583352;"alrra/browser-logos";"null";"2012-11-07T17:38:37+00:00";3822;314;9;2;4;9;5;4;3;5;4;8;5;8;10;5;4;5;3;8;6;7;5;16;4;7;9;6;9;11;9;6;2;4;9;8;3;5;7;9;6;5;7;3;5;2;3;6;5;9;2;6;7;5
626219;"flatiron/director";"JavaScript";"2010-04-24T00:22:38+00:00";3818;1275;29;27;28;24;17;27;23;25;21;30;20;38;25;21;18;26;23;36;27;27;21;10;15;22;21;22;21;28;20;31;23;30;22;23;31;31;19;24;33;25;18;17;22;16;27;27;27;31;26;16;25;39
7292898;"peers/peerjs";"JavaScript";"2012-12-23T07:28:47+00:00";3816;977;11;16;19;22;15;9;12;7;11;16;23;52;15;14;14;11;23;25;117;38;18;13;15;18;23;16;14;12;23;15;18;15;14;9;15;13;9;13;27;12;17;11;16;15;16;18;12;13;17;20;26;14
1725199;"github/linguist";"Ruby";"2011-05-09T22:53:13+00:00";3809;1027;21;15;31;21;16;28;21;14;12;10;17;17;20;13;15;13;81;30;18;21;15;16;20;18;16;16;27;26;9;27;20;25;13;10;27;21;17;17;14;15;18;14;25;21;10;16;17;25;18;21;19;20
4028308;"hakimel/stroll.js";"HTML";"2012-04-14T22:37:23+00:00";3808;367;16;8;4;8;8;6;4;12;7;6;12;7;7;5;9;8;5;6;10;7;9;5;6;7;7;4;9;6;3;5;6;8;9;5;6;6;8;10;6;6;8;7;1;7;5;6;9;13;5;3;10;7
2564712;"liftoff/GateOne";"JavaScript";"2011-10-12T19:17:25+00:00";3803;676;7;13;11;16;6;21;9;7;13;11;7;7;8;22;21;22;8;10;10;12;23;12;10;16;21;11;13;9;22;8;8;22;14;17;10;11;11;7;11;13;17;6;11;13;8;25;17;15;12;17;11;14
33945;"sparklemotion/nokogiri";"Java";"2008-07-14T15:34:32+00:00";3803;649;6;6;10;15;17;8;17;12;11;7;6;16;13;14;14;13;12;7;6;21;16;15;12;14;14;13;22;8;13;17;9;14;14;10;9;10;12;18;19;9;14;14;8;13;18;17;13;5;14;16;15;3
1381275;"altercation/vim-colors-solarized";"VimL";"2011-02-18T05:16:38+00:00";3802;887;15;23;21;10;16;12;13;21;14;16;16;18;16;9;16;9;23;26;13;12;14;11;18;21;22;14;14;15;17;15;16;17;15;19;13;15;21;16;28;21;15;7;20;27;24;20;16;19;17;24;17;20
6683352;"muaz-khan/WebRTC-Experiment";"JavaScript";"2012-11-14T05:53:13+00:00";3801;1290;28;24;32;31;31;27;20;25;27;24;23;23;32;29;34;20;27;30;23;18;27;20;17;19;21;28;29;25;22;32;35;41;23;28;17;23;26;23;24;25;28;15;23;33;19;21;21;22;19;17;14;25
6975711;"sintaxi/harp";"JavaScript";"2012-12-03T02:49:07+00:00";3795;983;28;17;22;10;23;38;19;13;16;14;22;34;18;26;14;16;15;12;18;26;16;9;17;32;13;17;17;15;22;17;28;15;13;18;23;22;18;26;10;12;21;19;19;30;20;13;20;19;23;20;13;5
672136;"ddollar/foreman";"Ruby";"2010-05-18T00:53:45+00:00";3794;688;17;9;12;6;8;11;8;12;12;13;18;8;12;18;13;17;15;10;14;28;16;18;12;6;23;21;9;17;11;13;13;17;8;10;16;16;17;10;16;8;11;11;17;15;13;11;15;15;11;13;7;11
12821113;"addyosmani/grunt-uncss";"HTML";"2013-09-13T22:56:45+00:00";3791;610;8;10;7;18;20;15;15;16;12;14;23;25;7;18;12;11;18;7;16;23;22;8;7;8;19;14;14;13;11;12;11;8;9;7;11;8;10;3;7;13;17;5;5;13;10;7;5;7;4;5;7;15
6780767;"aws/aws-cli";"Python";"2012-11-20T16:07:36+00:00";3787;1131;13;25;13;21;23;20;19;23;24;15;22;14;19;23;20;22;16;22;19;26;30;32;21;17;32;13;21;23;21;24;17;22;27;35;18;16;24;19;29;19;25;17;16;30;21;26;30;12;20;22;25;28
4697273;"eduardolundgren/tracking.js";"JavaScript";"2012-06-18T04:39:34+00:00";3785;1103;15;15;16;17;15;25;17;13;10;12;14;14;7;10;9;17;30;17;92;59;76;43;18;29;19;20;31;18;10;15;14;14;10;13;10;9;12;44;21;23;20;9;22;16;18;28;24;17;20;20;29;7
12464962;"sofish/pen";"JavaScript";"2013-08-29T16:09:40+00:00";3785;693;8;13;8;13;27;15;9;12;52;14;12;15;12;10;9;12;11;17;11;12;8;13;7;9;11;5;11;12;31;14;6;11;14;14;15;8;12;11;13;20;20;9;13;11;3;19;17;13;17;18;8;8
4578898;"HabitRPG/habitrpg";"JavaScript";"2012-06-06T22:49:48+00:00";3784;1205;9;13;16;19;16;16;18;16;17;14;16;76;22;32;11;14;20;21;16;16;12;36;35;33;30;26;17;21;18;20;19;16;13;24;11;25;26;33;20;31;22;23;41;43;26;20;27;30;34;18;21;36
2851354;"kneath/kss";"Ruby";"2011-11-25T18:03:29+00:00";3783;346;16;11;11;7;6;6;10;10;5;6;2;7;5;7;5;4;7;10;7;5;14;11;7;7;8;4;6;12;6;5;7;7;8;4;2;4;5;8;6;5;3;4;5;6;6;3;10;7;6;6;4;3
12418999;"gopherjs/gopherjs";"Go";"2013-08-27T22:23:58+00:00";3779;1159;15;21;22;12;10;14;13;34;16;14;18;20;20;18;15;19;10;23;10;15;13;16;98;32;32;21;14;22;23;14;10;15;12;11;15;14;18;15;41;20;22;28;81;38;22;18;21;23;24;25;37;25
3114995;"markdalgleish/stellar.js";"JavaScript";"2012-01-06T02:02:20+00:00";3774;666;13;16;21;12;11;15;9;18;11;9;12;20;9;9;6;8;12;11;16;16;12;9;9;16;12;13;20;17;15;15;9;15;7;10;5;27;17;11;13;14;14;13;12;17;9;17;9;8;10;17;14;6
323788;"backup/backup";"Ruby";"2009-10-01T19:28:42+00:00";3767;477;1;4;11;7;8;9;5;5;9;3;7;9;9;8;8;4;5;16;10;10;11;6;12;10;6;6;12;12;9;8;6;7;9;5;16;13;9;8;12;8;16;6;10;9;7;6;9;12;32;5;10;22
611562;"holman/dotfiles";"Shell";"2010-04-15T09:09:54+00:00";3762;829;14;13;21;16;15;5;15;15;16;13;12;11;14;8;14;7;12;17;7;16;9;14;19;22;18;11;12;17;12;13;16;15;34;29;19;17;28;21;16;17;15;16;27;19;16;18;11;23;15;15;22;12
10575878;"kevana/not-dockers-ui";"JavaScript";"2013-06-08T23:59:13+00:00";3761;1264;25;27;17;17;17;23;16;26;23;15;24;8;21;19;17;19;19;23;17;14;20;23;18;31;45;26;26;23;27;26;23;44;23;34;40;25;45;23;24;27;36;20;33;28;26;19;33;24;31;22;18;14
3932983;"imulus/retinajs";"JavaScript";"2012-04-04T20:37:09+00:00";3757;527;11;15;11;7;13;15;13;5;11;3;12;12;18;6;11;7;6;11;13;8;21;13;11;8;10;6;11;12;16;8;4;9;11;14;9;14;13;10;8;8;13;8;9;7;5;11;5;12;9;6;10;8
14408715;"jnv/lists";"null";"2013-11-14T22:25:24+00:00";3756;3205;12;12;15;16;6;7;4;15;21;6;7;10;12;8;10;1145;1183;119;77;56;35;22;17;17;20;16;16;13;14;12;17;15;10;11;12;13;12;17;15;13;15;11;15;13;9;12;15;18;9;15;9;6
19416551;"sqlitebrowser/sqlitebrowser";"C++";"2014-05-04T01:54:44+00:00";3753;2269;53;46;49;42;37;44;43;35;48;30;39;39;50;33;40;34;34;38;46;41;47;42;33;41;30;26;52;44;48;41;35;49;23;59;37;52;68;51;49;54;47;62;57;45;56;42;39;41;43;45;36;54
10188673;"mcxiaoke/android-volley";"Java";"2013-05-21T05:35:26+00:00";3751;2199;31;44;32;54;39;39;37;42;40;38;50;52;51;41;56;57;50;57;51;60;52;37;23;33;43;46;42;46;32;44;49;46;49;43;59;37;33;39;35;40;26;13;42;49;47;58;54;47;29;29;27;29
1173043;"syntaxhighlighter/syntaxhighlighter";"JavaScript";"2010-12-16T02:36:20+00:00";3751;576;8;8;18;12;7;10;8;9;13;11;13;8;6;10;13;5;7;10;6;12;16;12;12;7;9;9;7;17;9;11;5;10;14;12;10;8;11;6;15;18;7;10;15;14;16;17;19;18;14;11;13;10
24162262;"zeman/perfmap";"JavaScript";"2014-09-17T21:00:59+00:00";3749;280;0;22;8;8;14;65;5;9;6;7;2;9;5;5;9;3;1;6;6;6;3;2;3;2;4;1;7;3;2;5;2;3;2;2;2;1;4;1;7;2;3;0;2;5;2;1;3;2;1;2;2;3
659341;"facebook/facebook-android-sdk";"Java";"2010-05-10T17:17:33+00:00";3741;558;11;15;13;15;8;8;12;16;7;12;16;8;8;9;10;11;6;7;10;11;8;12;18;11;13;15;9;10;13;10;19;15;12;12;9;9;11;12;8;10;2;13;7;10;13;11;10;11;7;13;11;1
3995054;"luis-almeida/unveil";"JavaScript";"2012-04-11T15:34:10+00:00";3739;788;23;16;26;25;20;14;17;11;12;12;16;20;16;18;19;9;9;19;15;11;15;20;9;12;17;16;18;12;8;19;12;15;14;11;22;7;8;12;22;13;17;12;11;25;19;17;14;11;16;11;11;14
14238862;"andreamazz/AMScrollingNavbar";"Swift";"2013-11-08T16:56:39+00:00";3739;1449;17;25;29;20;14;36;26;25;25;18;21;27;13;23;36;23;135;80;42;27;29;17;23;15;30;26;20;23;15;18;63;26;19;25;15;21;20;23;26;34;21;12;22;13;12;30;64;22;26;29;24;24
22309429;"toddmotto/angular-styleguide";"null";"2014-07-27T11:31:16+00:00";3739;1341;32;32;29;29;22;30;20;20;29;28;40;25;28;26;29;43;21;30;16;20;26;27;21;26;28;18;25;21;27;32;26;21;45;22;23;26;26;15;18;17;13;17;24;23;25;32;17;31;37;34;25;24
14812739;"libuv/libuv";"C";"2013-11-30T00:29:56+00:00";3738;2392;30;40;39;62;26;42;45;40;32;40;38;95;47;37;54;46;34;39;43;44;41;44;32;38;42;44;50;53;40;59;46;57;42;57;63;29;37;53;58;64;40;32;45;43;54;46;47;55;49;42;60;57
84822;"beautify-web/js-beautify";"JavaScript";"2008-12-04T06:35:54+00:00";3737;1023;13;16;26;14;15;16;22;23;12;18;20;23;24;20;19;20;19;19;19;20;14;10;20;18;23;14;25;25;22;14;21;26;26;13;21;14;10;18;32;21;15;17;22;18;23;24;25;23;19;23;28;21
12080551;"tsenart/vegeta";"Go";"2013-08-13T11:45:21+00:00";3736;1526;18;14;9;27;25;16;10;7;3;11;20;15;3;10;10;25;11;12;15;7;14;7;15;10;14;15;23;16;29;34;23;19;80;13;13;12;15;26;18;26;16;20;37;20;33;11;17;29;73;492;54;34
15733881;"jamztang/CSStickyHeaderFlowLayout";"Objective-C";"2014-01-08T11:40:32+00:00";3733;1659;27;26;24;32;28;35;33;26;37;23;29;22;47;47;36;23;26;27;56;31;22;26;24;22;34;19;34;37;23;28;24;29;127;56;33;22;53;27;22;27;22;15;25;33;25;27;38;29;26;37;40;18
96395;"stympy/faker";"Ruby";"2008-12-24T17:20:37+00:00";3731;1380;20;42;20;34;43;27;23;37;33;17;21;24;22;19;25;28;33;24;23;21;16;14;27;20;17;32;29;31;21;23;17;22;22;30;14;17;32;101;31;34;32;21;15;25;24;23;27;32;22;19;27;27
8424040;"processing/p5.js";"JavaScript";"2013-02-26T03:14:47+00:00";3726;1404;17;17;22;19;26;18;20;21;25;21;30;21;101;56;28;23;14;21;24;18;25;26;20;22;24;33;25;42;20;26;25;22;39;25;26;18;20;18;20;28;27;30;21;30;36;36;30;25;20;25;32;46
2374578;"square/cube";"JavaScript";"2011-09-12T22:02:05+00:00";3726;254;4;3;3;2;4;8;9;4;3;3;3;5;5;1;6;5;5;4;1;9;14;4;7;3;4;4;10;9;5;5;5;7;7;4;5;2;1;5;1;2;1;9;5;9;8;6;6;7;3;2;1;6
23092866;"mamaral/Onboard";"Objective-C";"2014-08-19T01:43:54+00:00";3725;2580;4;17;9;8;40;121;669;192;40;35;77;37;12;22;50;22;20;36;45;29;29;36;38;88;42;32;29;23;27;29;42;158;67;41;20;33;21;21;19;17;23;21;16;17;25;20;19;30;19;29;29;35
6731432;"koalaman/shellcheck";"Haskell";"2012-11-17T03:15:11+00:00";3724;2095;104;45;40;44;38;18;23;22;24;16;26;17;17;24;24;34;25;28;16;28;25;40;18;23;20;31;15;26;16;27;30;40;45;43;33;33;52;131;120;52;48;39;62;42;93;49;88;54;46;55;54;32
2715671;"fancyapps/fancyBox";"JavaScript";"2011-11-05T15:03:40+00:00";3718;758;20;12;16;20;22;20;19;15;15;13;19;11;15;17;8;15;15;17;12;11;12;8;14;13;18;19;13;18;16;17;10;15;12;16;8;10;19;18;13;7;14;13;12;16;7;15;14;13;20;11;17;18
14816993;"coolwanglu/vim.js";"C";"2013-11-30T07:21:39+00:00";3717;532;13;7;26;18;11;22;11;13;10;16;11;4;6;5;8;4;1;10;10;21;24;14;5;10;12;4;11;11;8;19;6;10;8;10;2;7;14;6;4;5;15;8;9;7;13;15;5;6;11;10;10;6
6709149;"pardom/ActiveAndroid";"Java";"2012-11-15T18:10:45+00:00";3716;1426;22;18;23;19;23;24;31;30;36;40;20;26;43;38;47;59;30;30;31;29;24;21;19;27;25;44;24;23;24;32;39;23;18;19;18;31;27;37;27;18;19;16;15;20;23;39;37;23;25;20;34;16
5391743;"roboguice/roboguice";"Java";"2012-08-12T20:37:19+00:00";3715;896;16;23;25;28;24;21;23;21;20;23;19;27;21;12;17;13;16;20;17;18;26;21;10;15;16;16;9;12;7;15;21;16;17;14;8;15;17;14;11;6;14;9;13;14;22;12;17;38;18;9;21;19
9394642;"kristopolous/BOOTSTRA.386";"HTML";"2013-04-12T13:17:25+00:00";3715;408;3;4;3;9;6;3;5;10;4;5;4;6;10;4;8;1;5;5;9;16;12;2;11;7;5;8;8;3;9;10;7;3;8;7;6;3;6;8;7;5;7;4;43;25;9;9;9;2;19;11;4;11
28233099;"isohuntto/openbay";"PHP";"2014-12-19T14:45:37+00:00";3712;102;5;5;4;5;3;3;1;0;2;0;2;1;0;2;0;3;2;1;0;2;8;0;6;3;4;1;3;3;1;1;3;1;0;1;3;2;0;1;2;3;1;2;1;0;1;4;1;2;0;1;1;1
19748251;"claritylab/lucida";"Java";"2014-05-13T17:12:49+00:00";3711;609;14;19;28;28;15;28;14;24;11;10;8;12;8;18;14;7;9;11;7;9;16;8;10;10;10;12;8;5;7;4;6;11;9;5;11;10;25;14;7;11;5;6;10;11;5;18;9;9;12;11;13;7
721040;"stig/json-framework";"Objective-C";"2010-06-14T22:02:16+00:00";3709;259;2;6;8;3;7;5;1;4;5;5;6;5;6;5;1;4;5;1;4;9;7;8;7;7;6;12;5;5;4;9;5;5;1;7;7;6;5;6;3;3;3;0;8;4;6;3;3;7;0;2;3;10
9467421;"almende/vis";"JavaScript";"2013-04-16T08:01:02+00:00";3708;1110;12;40;13;23;26;26;24;25;23;14;16;16;14;29;21;23;29;22;27;13;21;15;16;15;30;24;26;23;15;18;13;19;21;21;13;15;18;36;17;25;27;23;25;20;28;21;14;23;23;21;21;27
1554093;"mbadolato/iTerm2-Color-Schemes";"null";"2011-04-01T04:01:46+00:00";3707;1677;29;21;27;22;24;26;18;44;25;38;40;23;27;39;30;27;49;35;31;38;24;23;27;37;31;41;44;30;45;30;24;30;37;29;19;19;24;28;31;38;41;27;47;33;40;41;40;49;43;24;29;39
3308920;"harelba/q";"Python";"2012-01-30T21:12:09+00:00";3706;1084;8;22;11;10;10;2;28;8;2;7;7;7;11;10;5;115;99;36;16;11;5;5;8;14;13;11;9;19;12;8;6;13;118;224;29;8;15;10;6;11;19;6;11;7;2;12;19;6;4;10;9;10
3995635;"rmurphey/js-assessment";"JavaScript";"2012-04-11T16:32:36+00:00";3706;1641;27;126;37;18;16;22;88;31;10;10;92;25;17;17;15;31;33;20;31;18;26;17;20;30;21;154;26;83;27;22;29;25;21;15;11;17;11;17;21;12;16;23;32;16;13;17;15;15;14;116;44;31
2832871;"sferik/t";"Ruby";"2011-11-23T02:59:48+00:00";3704;673;10;55;15;12;14;13;7;8;9;5;10;12;8;22;11;11;9;9;15;16;7;11;12;18;8;9;6;18;12;12;8;7;14;15;9;8;15;17;11;17;10;40;15;14;11;19;12;12;4;5;14;12
4010478;"visionmedia/page.js";"JavaScript";"2012-04-12T23:33:30+00:00";3701;1532;17;23;27;20;57;43;35;30;26;28;30;40;35;34;36;23;31;32;12;25;27;22;14;23;30;28;28;35;33;36;52;28;29;31;16;39;25;26;33;22;34;18;21;28;45;28;28;35;23;40;32;19
173796;"nzakas/computer-science-in-javascript";"JavaScript";"2009-04-12T01:03:24+00:00";3695;1075;18;12;23;13;9;77;13;18;16;14;21;27;18;10;13;20;10;19;13;12;16;25;41;28;16;19;15;33;23;21;20;14;10;21;14;26;25;27;19;20;20;29;18;23;16;17;29;19;26;20;26;23
239940;"bottlepy/bottle";"Python";"2009-06-30T17:51:30+00:00";3694;894;10;11;12;22;21;14;22;17;16;13;11;26;21;18;21;23;14;15;9;8;9;9;16;10;8;14;19;24;16;18;17;31;17;16;17;20;16;32;28;19;16;9;26;20;17;18;18;21;14;16;18;21
2302803;"MrSwitch/hello.js";"JavaScript";"2011-08-31T17:03:40+00:00";3693;655;12;14;13;15;11;12;15;13;14;7;8;13;10;14;11;10;5;10;19;14;6;22;10;14;9;14;12;17;7;15;15;15;6;14;11;10;17;12;34;13;16;16;8;18;11;21;12;11;4;2;10;13
1980539;"drapergem/draper";"Ruby";"2011-06-30T22:03:24+00:00";3690;587;17;13;12;16;8;10;13;5;11;5;15;15;11;18;13;10;12;16;9;14;15;19;15;15;8;10;11;9;10;13;16;3;10;11;8;6;10;6;17;16;4;8;10;3;12;3;11;13;12;11;13;16
4999959;"haiwen/seafile";"C";"2012-07-12T06:47:55+00:00";3689;848;10;8;21;18;28;13;14;10;11;17;25;18;9;22;16;15;14;13;17;14;17;12;6;10;23;13;14;13;19;15;28;28;18;18;17;10;15;15;13;14;31;10;9;14;12;18;33;16;17;19;18;20
25975629;"outpunk/evil-icons";"Ruby";"2014-10-30T14:54:58+00:00";3678;588;11;8;7;11;8;4;8;5;18;7;9;9;9;11;5;5;11;5;7;8;9;23;17;6;7;12;7;9;9;12;9;8;12;11;11;28;33;9;7;13;7;14;37;19;15;11;15;16;6;14;12;4
2051226;"eligrey/FileSaver.js";"JavaScript";"2011-07-15T03:27:54+00:00";3678;1432;20;34;22;23;17;30;25;26;25;20;27;24;24;22;16;14;33;27;22;30;22;33;23;39;20;20;28;31;33;23;26;43;34;20;24;26;31;28;34;22;22;26;34;34;27;48;46;27;31;25;43;28
12246785;"wenzhixin/bootstrap-table";"JavaScript";"2013-08-20T15:34:15+00:00";3678;2193;44;31;41;57;46;48;55;39;46;62;50;44;39;31;41;41;48;50;48;39;34;38;32;31;42;56;47;35;36;51;36;39;31;41;45;41;34;49;33;37;31;29;44;48;38;40;46;47;51;40;44;47
8586088;"viljamis/responsive-nav.js";"JavaScript";"2013-03-05T18:27:06+00:00";3675;521;9;11;12;11;14;14;13;9;17;9;10;9;4;11;5;7;16;10;4;16;10;8;5;12;8;11;6;10;10;13;10;9;11;4;9;8;16;9;8;14;7;10;12;5;11;16;13;9;9;8;12;7
7694208;"lucasr/twoway-view";"Java";"2013-01-18T20:55:23+00:00";3672;1409;39;31;32;22;25;35;33;23;20;35;32;37;28;35;31;32;31;31;31;35;29;41;15;19;16;23;25;36;27;28;24;23;21;21;17;21;31;24;24;22;20;16;21;19;24;50;29;27;30;21;26;21
11944782;"BBC-News/Imager.js";"JavaScript";"2013-08-07T08:09:23+00:00";3672;292;4;6;11;5;4;4;4;3;6;4;6;11;9;4;4;4;8;5;4;4;17;2;8;3;4;9;5;3;3;4;5;8;8;5;5;5;5;3;7;9;8;6;4;5;5;5;4;7;4;1;8;7
9526392;"giakki/uncss";"JavaScript";"2013-04-18T16:32:10+00:00";3671;1473;19;9;22;26;17;51;55;86;41;36;101;50;16;25;40;28;18;20;30;20;40;54;25;26;26;34;42;29;25;24;12;29;22;16;16;12;16;19;21;25;27;19;18;25;14;20;35;19;20;14;18;21
19955205;"bitemyapp/learnhaskell";"Makefile";"2014-05-19T19:43:26+00:00";3671;1519;49;19;38;58;21;19;20;38;27;20;42;20;19;20;33;16;42;34;32;49;45;34;29;40;28;26;36;26;18;29;19;20;12;24;26;31;67;33;27;27;31;25;17;22;34;28;26;43;25;31;22;2
3548254;"thinkaurelius/titan";"Java";"2012-02-25T22:53:53+00:00";3670;990;17;9;12;13;6;9;15;15;9;2;16;13;10;15;14;5;44;25;27;55;21;29;28;20;18;35;13;20;24;22;17;22;7;26;13;13;19;14;16;21;24;18;23;10;13;39;21;18;23;23;22;27
13855476;"jinzhu/gorm";"Go";"2013-10-25T08:31:38+00:00";3669;1937;37;28;25;27;34;26;31;46;28;41;43;28;33;35;37;61;38;27;34;24;44;40;51;27;37;43;37;30;35;50;47;32;33;41;32;40;42;30;26;36;42;52;47;32;41;64;52;33;33;32;36;37
6662075;"joke2k/faker";"Python";"2012-11-12T23:00:09+00:00";3667;851;14;9;105;29;9;15;14;12;15;13;9;8;22;11;13;17;12;10;17;7;16;18;8;9;17;13;18;10;18;13;18;7;8;10;5;8;18;14;23;22;18;13;18;14;15;27;13;17;28;17;16;21
9859154;"json-api/json-api";"CSS";"2013-05-04T19:29:30+00:00";3661;1666;29;34;25;54;101;91;70;31;43;30;22;42;27;33;45;38;33;35;25;25;24;33;31;28;22;50;19;18;23;25;20;26;26;37;16;34;21;17;32;26;32;38;23;28;25;25;28;20;29;25;15;17
16986405;"liabru/matter-js";"JavaScript";"2014-02-19T14:16:17+00:00";3653;733;15;12;13;19;14;10;18;16;14;17;11;14;8;10;7;9;14;9;11;10;16;12;10;10;6;15;15;14;13;20;19;21;26;16;12;10;12;21;16;14;19;10;22;14;17;12;13;15;14;22;10;16
2032813;"DevinVinson/WordPress-Plugin-Boilerplate";"PHP";"2011-07-11T21:36:46+00:00";3652;894;13;12;13;19;24;17;13;6;10;27;23;18;29;22;14;21;16;14;21;11;17;14;19;23;14;14;18;19;19;16;19;18;19;12;11;10;19;13;21;26;15;21;26;15;17;13;20;13;18;14;19;19
6566487;"Huddle/PhantomCSS";"JavaScript";"2012-11-06T17:50:24+00:00";3651;904;13;13;18;15;11;19;31;24;22;23;25;20;15;12;24;11;10;19;17;18;15;11;22;18;11;18;19;27;19;31;32;18;12;18;8;4;15;14;18;16;21;16;14;14;18;20;15;16;12;21;12;19
9983223;"dtao/lazy.js";"JavaScript";"2013-05-10T14:33:46+00:00";3651;1022;12;11;14;16;14;19;7;11;13;12;45;13;23;19;17;18;18;22;16;13;21;14;17;25;12;16;18;15;10;35;12;38;10;34;47;13;15;23;19;4;11;10;24;15;43;22;42;51;30;13;15;15
5417266;"amlcurran/ShowcaseView";"Java";"2012-08-14T19:07:36+00:00";3650;1209;19;45;19;37;18;15;17;22;21;13;9;16;22;17;22;21;25;16;14;18;14;13;15;10;18;24;23;25;31;24;13;23;26;25;22;22;24;24;38;28;28;17;29;47;19;47;47;25;17;28;30;27
6220644;"OpenRefine/OpenRefine";"Java";"2012-10-15T02:22:48+00:00";3650;970;16;19;24;12;15;15;12;38;46;20;17;17;16;9;14;16;9;9;27;20;20;70;19;15;8;18;17;20;17;18;30;15;17;11;8;10;13;13;13;24;20;23;16;12;22;19;15;24;23;19;18;12
4667315;"subtlepatterns/SubtlePatterns";"PHP";"2012-06-14T19:06:15+00:00";3646;418;11;11;9;10;10;15;10;11;6;10;7;8;4;8;2;7;6;12;19;8;4;7;5;7;4;13;8;4;6;3;4;12;7;2;9;16;14;2;16;4;7;7;3;3;3;11;18;10;4;6;6;9
11850014;"google/gumbo-parser";"HTML";"2013-08-02T18:33:38+00:00";3645;458;6;13;11;9;13;8;9;5;11;5;7;11;6;4;6;10;5;5;6;7;5;6;4;6;4;16;3;10;5;7;8;9;6;7;7;10;10;11;7;8;8;30;7;0;13;34;20;12;8;5;7;8
15328210;"chrisjenx/Calligraphy";"Java";"2013-12-20T02:35:45+00:00";3644;1858;47;37;31;37;30;37;33;34;32;39;27;37;39;31;25;29;38;39;57;37;38;25;30;21;34;48;50;33;31;25;25;39;36;40;36;21;43;32;34;40;26;24;44;40;40;54;48;37;38;35;37;38
19360616;"docker/swarm";"Go";"2014-05-01T23:15:17+00:00";3642;1109;17;23;31;13;25;29;25;30;29;22;26;36;20;21;27;18;10;18;13;12;19;16;13;22;11;16;17;34;22;32;19;23;13;18;10;12;28;16;20;19;26;26;22;29;19;25;30;18;18;21;26;24
11776741;"jakiestfu/Medium.js";"JavaScript";"2013-07-30T22:09:47+00:00";3641;642;11;14;33;15;12;20;17;18;12;9;13;15;15;13;13;7;11;15;9;12;19;8;13;14;15;10;13;10;6;9;12;11;8;10;19;13;6;9;13;16;11;16;10;13;7;4;7;11;12;14;12;7
4828;"mbleigh/acts-as-taggable-on";"Ruby";"2008-03-21T19:07:26+00:00";3639;477;10;12;4;8;11;9;10;13;15;8;9;9;8;8;11;12;12;9;4;10;13;10;3;8;19;14;16;8;8;6;6;8;8;12;4;8;5;9;10;8;5;9;6;18;9;3;4;9;10;8;11;10
18503721;"facebook/css-layout";"C";"2014-04-07T01:37:37+00:00";3638;1379;22;70;30;28;16;31;31;15;10;24;57;44;41;31;19;26;28;21;18;30;29;30;20;22;32;32;33;18;37;23;23;21;17;29;21;25;23;46;29;31;12;11;17;28;21;27;24;21;14;26;26;19
2103283;"mattt/FormatterKit";"Objective-C";"2011-07-25T20:27:48+00:00";3637;839;20;12;18;13;19;29;23;25;15;9;16;25;16;30;20;11;11;20;17;17;12;16;7;16;19;14;9;20;12;17;15;15;19;9;17;12;15;18;19;15;16;5;16;16;20;12;13;15;19;11;21;13
33904351;"laravel/lumen";"PHP";"2015-04-14T01:43:28+00:00";3636;1683;117;92;92;35;28;39;50;69;37;31;32;29;34;15;19;22;20;26;28;21;17;26;30;23;32;30;24;22;32;30;19;23;20;30;21;20;34;32;43;26;35;21;27;27;26;41;24;18;24;25;27;18
5254557;"cloudwu/skynet";"C";"2012-08-01T03:30:42+00:00";3635;1291;23;13;27;25;20;24;17;15;12;19;24;21;20;14;16;21;33;21;14;21;18;16;6;25;22;21;22;26;32;26;32;25;28;67;28;62;47;31;24;21;15;9;29;37;20;28;30;31;25;33;30;25
34713704;"mortenjust/androidtool-mac";"Swift";"2015-04-28T06:45:16+00:00";3633;3631;1367;836;154;152;80;64;27;19;21;10;24;24;22;13;24;17;38;44;10;28;19;11;13;17;18;31;15;22;87;39;11;26;11;16;17;24;28;19;19;11;12;9;17;21;12;12;18;12;24;36;12;18
22358203;"rosarior/awesome-django";"null";"2014-07-28T21:15:13+00:00";3629;1744;43;62;39;42;46;42;30;57;37;33;27;26;34;29;37;31;27;25;17;34;20;32;44;24;27;33;38;37;33;29;26;29;20;33;19;35;29;34;32;44;31;32;29;37;32;32;29;36;41;32;32;45
18320947;"dropbox/pyston";"Python";"2014-04-01T07:17:20+00:00";3628;799;7;10;7;13;14;12;9;14;10;14;4;14;24;9;10;9;14;12;13;8;12;28;14;8;18;12;15;107;27;11;21;12;15;12;10;17;11;4;28;14;20;10;7;10;22;12;14;14;8;14;10;35
33820955;"timjacobi/angular2-education";"null";"2015-04-12T14:54:19+00:00";3628;2254;120;47;34;41;27;15;25;22;22;36;20;18;20;30;20;36;35;21;23;29;31;35;28;19;25;28;40;30;53;30;27;34;29;48;62;50;87;54;77;93;81;64;79;66;57;70;60;55;43;50;65;43
17528018;"erming/shout";"JavaScript";"2014-03-07T21:30:16+00:00";3627;1171;15;7;11;15;11;9;9;5;10;34;8;4;13;16;18;12;20;9;11;4;8;10;11;13;13;9;67;127;12;7;9;11;9;12;5;6;10;15;18;11;401;24;17;16;13;17;11;18;3;6;11;10
16005410;"hdodenhof/CircleImageView";"Java";"2014-01-17T16:44:46+00:00";3624;2210;38;22;24;33;61;63;46;31;37;41;33;37;43;38;59;39;45;50;39;38;43;30;29;33;30;47;37;50;41;46;45;54;46;38;42;39;43;45;34;40;29;27;49;44;43;76;53;59;51;42;46;62
16107755;"bpampuch/pdfmake";"JavaScript";"2014-01-21T16:00:18+00:00";3619;3295;12;49;26;13;521;1389;385;50;76;35;23;14;11;22;12;19;15;9;20;15;10;17;20;15;20;12;23;15;17;12;14;17;16;14;17;17;16;21;25;20;18;10;30;34;16;14;19;14;23;18;18;27
5552858;"cyfdecyf/cow";"Go";"2012-08-25T16:11:40+00:00";3618;1764;13;18;17;34;18;32;28;23;17;22;9;35;33;42;35;33;68;75;51;39;35;45;19;46;36;38;34;41;32;36;33;55;79;37;31;32;34;35;28;32;24;18;33;21;37;30;29;28;35;42;35;32
51480;"tpope/vim-surround";"VimL";"2008-09-11T01:00:16+00:00";3617;1014;19;17;13;20;16;16;12;23;15;9;18;21;19;27;14;15;17;12;16;23;15;25;23;28;21;19;23;17;21;26;17;11;15;20;18;11;14;20;28;22;18;30;23;27;24;23;23;23;15;20;25;27
32018674;"TalAter/UpUp";"HTML";"2015-03-11T13:20:08+00:00";3614;3613;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;19;111;52;1697;353;193;56;293;52;136;44;42;36;63;44;57;20;18;11;14;10;17;7;25;44;26;30;16;16;12;9;18;12;11;12;23;14
9711133;"apiaryio/api-blueprint";"null";"2013-04-27T07:34:33+00:00";3613;1576;33;32;27;30;25;17;30;23;27;34;31;19;38;38;38;25;34;29;41;32;31;28;22;24;26;36;23;32;34;41;30;48;47;30;32;12;34;30;18;28;23;19;16;31;24;34;44;32;32;34;36;42
37997;"jnunemaker/httparty";"Ruby";"2008-07-28T20:55:11+00:00";3610;635;9;10;12;10;5;12;18;14;15;10;12;23;12;13;15;13;16;10;10;11;16;15;11;7;15;13;8;12;11;10;17;7;12;21;6;9;13;12;22;13;12;8;15;12;8;10;14;14;13;8;9;12
2592600;"arvida/emoji-cheat-sheet.com";"HTML";"2011-10-17T15:09:52+00:00";3610;1385;31;11;25;24;20;24;19;17;16;24;25;33;18;25;20;31;30;21;25;19;25;24;23;24;29;37;27;38;19;25;27;33;40;39;29;24;42;27;40;25;27;33;26;28;37;33;31;27;26;32;29;1
32697194;"mikechau/react-primer-draft";"null";"2015-03-22T21:47:26+00:00";3609;470;25;11;49;35;11;13;11;9;10;11;14;17;9;12;2;3;15;8;8;4;10;5;13;9;8;8;11;5;9;7;2;4;9;4;8;7;7;10;2;6;7;3;6;6;2;3;7;6;4;3;2;0
21402627;"h4cc/awesome-elixir";"Elixir";"2014-07-01T21:12:03+00:00";3609;2760;49;42;37;44;41;37;46;47;54;43;43;42;29;50;42;29;34;56;45;41;47;56;62;56;42;56;73;76;59;45;67;55;52;72;62;64;56;55;71;57;57;74;78;58;50;55;76;59;63;52;52;52
1409811;"cdnjs/cdnjs";"null";"2011-02-25T05:53:47+00:00";3609;977;49;37;43;38;23;11;20;15;13;12;8;21;12;18;26;36;18;33;23;14;16;17;4;15;12;20;14;23;20;24;16;10;20;14;12;14;22;13;13;17;15;13;19;9;20;13;14;17;18;17;17;19
467461;"moxiecode/plupload";"JavaScript";"2010-01-11T14:35:54+00:00";3608;770;12;20;13;14;7;12;16;14;14;11;19;24;24;16;14;9;11;16;13;15;11;14;15;12;16;17;13;12;17;20;17;17;18;19;14;17;13;13;19;8;11;18;8;16;20;18;18;12;20;13;18;2
440647;"srobbin/jquery-backstretch";"JavaScript";"2009-12-17T16:09:51+00:00";3607;469;12;13;9;9;5;19;10;7;15;11;8;9;10;6;9;7;6;10;10;6;11;9;5;10;7;10;12;15;10;7;12;8;9;11;6;4;13;11;11;8;8;5;6;8;7;11;12;5;8;7;7;5
7764245;"HubSpot/messenger";"JavaScript";"2013-01-23T00:03:40+00:00";3606;499;17;9;11;12;9;10;6;10;12;8;8;12;9;5;5;6;6;16;8;7;11;9;7;8;8;9;7;10;10;12;12;13;12;7;14;7;9;11;11;7;13;7;5;8;10;8;11;14;12;9;11;11
11572519;"NodeOS/NodeOS";"Shell";"2013-07-22T03:59:27+00:00";3604;1367;39;15;29;15;16;10;18;10;16;15;15;18;10;17;16;4;14;8;18;13;16;8;22;16;21;10;22;9;69;204;44;26;16;152;39;45;13;17;68;13;11;17;18;37;21;21;21;16;20;16;21;2
956732;"hbons/SparkleShare";"C#";"2010-10-02T15:53:38+00:00";3603;327;2;2;5;7;4;5;10;10;4;2;5;11;4;8;5;3;7;7;11;6;10;5;5;8;8;5;7;10;6;5;5;8;7;4;10;6;9;10;6;4;6;8;10;8;5;5;5;3;5;6;4;6
30538630;"IonicaBizau/git-stats";"JavaScript";"2015-02-09T14:06:20+00:00";3601;668;26;81;18;8;11;11;11;5;13;17;10;11;10;6;8;18;8;5;15;15;12;13;15;10;7;8;15;9;13;16;13;16;18;7;13;11;14;11;13;12;15;15;12;6;7;7;8;19;10;10;6;0
2620608;"umdjs/umd";"JavaScript";"2011-10-21T14:08:25+00:00";3593;1248;26;30;24;32;20;30;11;25;22;12;26;16;11;25;19;20;41;29;14;28;27;25;22;16;22;31;27;30;24;27;21;18;19;28;23;20;24;31;28;28;31;18;33;17;30;25;18;23;29;22;26;24
2183193;"Theano/Theano";"Python";"2011-08-10T03:48:06+00:00";3589;2216;20;23;35;22;27;40;35;26;25;31;21;19;13;33;58;44;31;30;32;31;30;28;19;29;37;27;31;46;116;74;49;40;57;42;35;38;39;59;49;61;34;34;41;56;49;71;80;85;48;65;77;74
20682114;"JakeLin/SwiftWeather";"Swift";"2014-06-10T10:58:37+00:00";3588;1962;35;32;47;36;29;21;29;32;33;44;34;25;38;27;55;36;50;39;29;35;14;18;24;43;37;41;30;126;38;34;28;93;35;31;24;43;37;72;39;32;37;20;35;54;43;30;45;33;28;26;28;38
2609642;"feathersjs/feathers";"JavaScript";"2011-10-19T22:45:16+00:00";3586;2855;2;2;1;2;0;2;0;2;1;2;1;4;7;2;3;4;20;15;43;49;18;10;14;5;7;12;13;10;11;14;8;11;12;4;11;8;15;14;17;10;15;11;17;16;17;22;1575;350;149;132;100;65
9906653;"ankane/chartkick";"JavaScript";"2013-05-07T07:39:38+00:00";3581;722;8;17;30;19;8;11;21;9;12;8;16;11;11;15;10;14;13;19;15;21;11;20;10;14;18;12;20;16;23;14;12;17;9;7;9;4;10;13;12;24;8;12;13;13;9;14;23;9;14;12;21;11
19922293;"codegangsta/negroni";"Go";"2014-05-18T22:09:10+00:00";3581;1269;27;28;28;20;23;19;16;45;33;24;20;28;22;19;20;23;20;20;27;20;29;32;29;26;41;27;26;19;28;17;25;16;26;34;15;20;23;20;22;26;16;15;20;27;13;27;59;28;22;17;22;20
34233307;"tessalt/echo-chamber-js";"JavaScript";"2015-04-20T02:20:58+00:00";3580;3580;0;0;0;0;0;0;0;0;0;0;0;2835;320;101;43;30;15;11;8;18;19;9;7;9;4;2;4;41;10;8;2;8;11;5;1;3;4;4;9;8;2;2;2;5;1;3;3;2;7;2;1;1
9076111;"angular-translate/angular-translate";"JavaScript";"2013-03-28T11:56:30+00:00";3578;1185;21;23;27;25;27;30;17;26;30;29;20;21;28;18;20;22;27;21;30;18;23;33;17;33;24;20;28;30;19;29;28;23;21;23;16;17;18;24;17;19;24;16;19;25;27;22;18;22;19;13;16;22
46939;"django-debug-toolbar/django-debug-toolbar";"Python";"2008-08-28T06:58:04+00:00";3574;565;9;13;15;10;6;13;11;9;14;9;3;10;12;10;10;11;15;8;10;12;10;7;13;5;9;9;11;11;19;14;9;9;8;13;9;12;11;6;15;13;12;12;13;12;7;24;8;6;11;7;14;16
3676419;"csswizardry/CSS-Guidelines";"null";"2012-03-10T01:05:10+00:00";3573;165;5;3;4;5;2;1;5;9;2;4;3;4;3;3;2;3;2;1;1;3;5;2;7;3;5;3;4;3;2;0;2;2;3;2;0;2;3;1;7;3;3;4;0;2;4;3;3;5;3;4;3;7
7600409;"shadowsocks/shadowsocks-windows";"C#";"2013-01-14T07:54:16+00:00";3569;2596;39;31;26;33;24;27;26;32;31;42;72;59;97;68;70;259;59;39;34;94;84;38;56;30;31;40;44;39;30;32;29;44;35;34;24;35;32;35;29;34;24;34;41;139;72;77;65;55;71;46;52;3
521424;"happyworm/jPlayer";"JavaScript";"2010-02-17T04:44:34+00:00";3568;698;14;12;16;15;18;14;16;9;15;12;13;19;11;16;14;18;9;9;8;16;10;14;4;17;11;16;16;18;20;18;10;15;15;16;13;12;8;15;21;10;13;8;14;18;16;10;11;17;10;11;7;10
5969840;"turbolinks/turbolinks-classic";"CoffeeScript";"2012-09-26T17:56:56+00:00";3567;558;17;12;11;16;15;15;11;10;9;13;14;9;11;11;6;18;15;12;12;7;6;14;15;8;13;13;14;9;8;9;12;11;12;14;11;12;11;19;23;15;7;3;8;8;8;4;4;3;4;7;4;5
14393731;"JakeWharton/u2020";"Java";"2013-11-14T11:58:23+00:00";3560;1917;34;26;25;31;25;17;25;42;34;24;37;30;32;32;30;22;24;78;35;39;21;32;25;41;27;52;57;29;41;33;56;57;49;34;45;40;46;52;45;42;38;19;38;23;40;44;42;46;43;41;41;36
1385122;"matplotlib/matplotlib";"Python";"2011-02-19T03:17:12+00:00";3559;1168;17;13;20;15;15;17;13;22;18;12;18;22;23;22;24;21;28;18;20;19;18;19;25;15;22;27;15;25;27;22;25;25;32;13;16;13;20;19;38;26;25;18;34;32;27;29;35;17;31;37;34;30
1262871;"bebraw/jswiki";"JavaScript";"2011-01-17T09:12:27+00:00";3558;362;4;14;8;9;7;7;8;4;7;6;4;7;9;9;8;6;6;8;7;9;7;11;4;7;13;5;5;7;5;10;11;8;6;7;3;10;8;7;8;6;3;8;7;5;6;7;2;4;4;12;9;0
19407872;"steipete/Aspects";"Objective-C";"2014-05-03T17:06:00+00:00";3556;2000;87;51;38;44;141;93;58;20;28;23;30;39;40;22;30;28;28;42;28;89;74;27;30;35;45;30;39;36;30;36;32;15;31;28;29;22;28;46;34;34;19;8;26;44;17;27;50;35;29;30;47;28
19994257;"derekparker/delve";"Go";"2014-05-20T19:24:43+00:00";3556;1822;30;12;10;14;15;18;17;53;22;20;93;21;17;39;42;31;27;20;12;46;47;29;34;23;19;24;19;11;34;77;56;82;33;32;22;22;39;20;35;62;30;21;78;40;54;53;34;34;26;59;45;69
15926180;"draios/sysdig";"C++";"2014-01-15T05:45:17+00:00";3551;1187;14;43;12;12;14;35;11;32;10;12;8;21;12;15;9;22;31;14;23;22;5;10;18;10;11;18;127;77;30;25;18;19;12;12;14;7;12;28;19;26;10;13;7;70;21;20;29;27;47;30;28;15
715605;"xetorthio/jedis";"Java";"2010-06-11T13:04:43+00:00";3550;1312;29;22;26;21;21;18;23;19;18;27;24;23;22;27;21;24;27;28;18;24;19;16;19;20;26;29;20;27;23;24;37;31;29;23;35;28;27;24;27;31;24;11;32;24;25;26;33;31;25;34;20;50
507;"sferik/twitter";"Ruby";"2008-02-14T02:20:50+00:00";3548;467;4;12;9;14;8;19;8;12;10;13;7;7;7;11;3;10;7;11;11;7;8;7;8;6;11;7;8;12;12;10;12;8;3;6;3;9;7;6;10;7;13;4;9;6;3;16;12;14;9;13;9;9
220163;"faye/faye";"JavaScript";"2009-06-06T10:37:03+00:00";3548;542;10;12;13;8;11;10;12;11;9;9;14;15;12;9;10;6;8;14;9;14;6;9;8;4;9;8;5;16;13;12;12;12;7;8;13;8;6;9;10;10;15;14;10;16;14;15;5;11;11;9;9;12
27382163;"iissnan/hexo-theme-next";"CSS";"2014-12-01T14:07:07+00:00";3548;3107;33;42;29;44;41;37;42;38;52;54;44;42;76;54;46;58;50;52;47;60;46;44;59;66;53;62;66;36;58;67;67;64;53;56;65;61;77;71;74;53;40;62;77;85;127;103;92;77;86;79;109;31
8780895;"mafintosh/peerflix";"JavaScript";"2013-03-14T17:15:43+00:00";3546;1330;19;23;15;33;41;22;19;15;15;16;11;20;11;13;23;22;21;11;12;21;6;13;50;40;22;46;60;65;48;26;24;27;22;16;22;28;30;26;22;19;24;31;26;30;29;17;16;22;12;100;15;13
15340074;"leemunroe/responsive-html-email-template";"HTML";"2013-12-20T14:21:13+00:00";3545;796;10;8;14;11;8;9;12;10;11;11;15;7;12;16;11;14;14;16;23;13;17;19;14;30;15;18;20;19;17;21;16;17;14;21;12;10;8;19;9;13;17;14;20;19;23;14;13;33;19;19;15;16
5275559;"thoughtbot/neat";"CSS";"2012-08-02T17:28:38+00:00";3544;803;15;21;14;17;15;17;19;13;14;16;20;13;12;19;10;7;10;21;16;15;19;16;20;12;15;21;17;18;18;23;8;16;10;12;12;14;15;16;12;20;21;20;29;17;10;17;17;16;7;11;10;10
8310356;"airblade/vim-gitgutter";"VimL";"2013-02-20T09:54:02+00:00";3541;730;9;13;15;13;12;11;19;13;11;8;16;18;11;12;13;16;13;16;15;18;11;19;18;15;7;20;13;12;10;17;10;21;16;8;9;7;10;21;14;19;11;19;20;22;14;13;10;10;11;11;18;22
18581578;"xmartlabs/XLForm";"Objective-C";"2014-04-09T01:50:21+00:00";3530;1611;57;35;59;42;30;29;41;37;34;30;20;38;42;36;32;42;34;31;22;32;31;37;41;29;70;41;23;20;21;33;29;19;26;52;22;25;16;24;30;26;21;22;17;28;21;24;23;21;21;20;23;32
669174;"DataTables/DataTables";"JavaScript";"2010-05-16T07:02:32+00:00";3527;1115;28;32;26;29;21;23;30;20;16;18;29;17;17;28;22;24;23;18;20;15;20;23;17;14;16;21;15;22;31;21;21;16;17;21;13;11;22;23;25;21;21;19;27;23;20;19;30;17;19;22;25;27
19901927;"substack/browserify-handbook";"JavaScript";"2014-05-18T03:24:36+00:00";3526;1276;28;31;22;37;25;24;23;33;13;20;27;26;28;19;32;25;21;22;22;32;31;31;22;35;34;37;33;30;25;23;27;19;35;18;21;19;28;20;22;22;24;20;23;20;16;22;18;26;17;23;14;11
7777332;"BBC-News/wraith";"Ruby";"2013-01-23T15:26:31+00:00";3526;645;8;16;13;6;11;16;11;10;11;12;22;15;8;5;8;38;8;8;7;23;17;12;15;20;11;14;21;16;6;35;11;16;11;8;6;3;4;9;9;16;4;9;11;24;10;8;9;6;11;12;14;11
30969188;"mxstbr/react-boilerplate";"JavaScript";"2015-02-18T14:36:32+00:00";3524;3519;0;0;0;0;0;0;0;0;0;0;0;0;0;1;14;1;2;1;4;1;3;2;0;1;1;0;1;1;0;1;9;0;19;4;1015;1272;205;130;122;77;47;48;44;49;68;102;47;49;44;41;46;47
32340557;"google/gxui";"Go";"2015-03-16T17:12:37+00:00";3523;1199;29;17;19;25;34;29;29;24;244;44;40;25;28;18;24;37;49;31;23;25;20;15;18;34;29;20;9;10;15;11;13;11;13;17;12;12;7;13;12;11;5;6;5;14;11;17;10;10;5;11;9;0
114732;"malsup/form";"JavaScript";"2009-01-26T03:52:13+00:00";3522;660;17;14;14;12;8;14;19;17;18;10;21;15;6;16;16;8;9;16;12;11;12;13;11;6;12;11;14;20;9;26;12;18;6;11;9;11;14;7;10;7;8;19;7;15;18;19;11;13;11;13;11;3
3077368;"facebookarchive/facebook-php-sdk";"PHP";"2011-12-30T23:47:27+00:00";3518;104;0;4;1;3;0;2;4;3;4;3;3;2;0;5;1;1;4;0;1;4;4;5;2;2;2;1;2;2;0;0;2;2;2;0;1;1;0;2;2;2;2;1;1;2;2;3;2;0;2;5;4;1
27244649;"karpathy/neuraltalk";"Python";"2014-11-27T23:22:39+00:00";3517;1351;16;22;16;37;34;30;21;20;26;30;15;187;102;26;27;21;22;21;23;25;31;15;12;19;18;19;44;19;15;32;88;25;18;16;8;8;13;21;13;11;5;8;12;17;12;37;14;10;15;17;19;19
27764811;"rey5137/material";"Java";"2014-12-09T12:07:32+00:00";3513;2612;64;82;60;153;98;39;54;55;44;44;54;45;77;74;55;51;65;62;50;56;91;43;33;31;49;49;31;44;33;38;44;57;37;50;37;30;41;40;34;28;43;13;41;30;48;62;57;44;39;35;42;36
15728293;"sandstorm-io/sandstorm";"JavaScript";"2014-01-08T07:10:33+00:00";3511;1203;18;40;15;32;25;25;18;17;27;15;19;9;22;14;24;13;22;45;46;20;29;30;82;23;19;18;20;23;21;15;17;20;18;27;11;10;8;22;65;35;21;16;20;16;28;11;14;18;21;28;16;15
2831096;"TTimo/doom3.gpl";"C++";"2011-11-22T21:27:23+00:00";3508;235;3;8;8;5;6;2;5;2;3;5;6;4;13;10;2;2;1;3;8;3;5;3;4;3;6;4;3;3;2;6;1;0;8;3;2;4;5;4;5;2;2;9;5;3;7;2;4;7;6;5;7;6
6859626;"tombenner/nui";"Objective-C";"2012-11-26T04:07:08+00:00";3505;436;9;2;9;6;13;8;5;10;7;10;8;10;7;16;7;7;9;10;12;13;7;4;7;11;5;6;8;12;8;10;9;7;7;11;9;6;8;11;6;4;3;3;12;15;9;12;8;8;11;10;11;0
10974951;"adambard/learnxinyminutes-docs";"TeX";"2013-06-26T17:58:34+00:00";3504;1206;30;15;17;27;16;8;9;16;15;8;11;24;16;11;28;16;15;20;21;21;13;8;86;59;109;42;38;26;19;15;16;17;9;16;18;15;15;24;16;40;11;36;24;19;29;23;16;21;17;24;20;21
15246993;"HubSpot/shepherd";"JavaScript";"2013-12-17T06:30:27+00:00";3496;1080;22;19;18;12;17;19;11;13;17;15;13;10;19;19;15;11;36;44;30;12;18;16;16;19;15;13;22;20;13;38;24;14;23;18;22;14;20;13;26;31;32;22;19;29;51;19;29;22;18;17;32;23
13257135;"hashicorp/serf";"Go";"2013-10-01T22:12:50+00:00";3492;642;35;16;15;17;9;12;11;13;6;10;3;10;8;17;14;12;6;12;11;12;11;13;15;14;13;10;14;13;11;5;12;13;5;8;5;11;9;12;9;13;16;10;15;12;13;14;18;12;14;15;10;28
34864402;"dmlc/mxnet";"C++";"2015-04-30T16:21:15+00:00";3492;3482;0;1;0;0;0;0;0;1;5;0;1;2;0;1;1;4;4;3;3;4;3;67;280;98;63;129;60;74;420;179;87;158;84;107;176;92;128;96;86;73;78;33;60;71;56;75;90;80;95;166;84;104
13428264;"ShareX/ShareX";"C#";"2013-10-08T23:32:10+00:00";3491;1995;16;27;27;26;22;22;22;14;17;29;23;16;21;52;64;34;20;27;21;20;32;28;292;237;57;44;21;32;31;35;24;39;61;31;12;20;46;24;37;23;21;19;43;29;25;27;57;39;29;25;9;26
1045381;"phonegap/phonegap-start";"JavaScript";"2010-11-02T17:45:54+00:00";3490;251;9;5;3;2;5;5;3;3;4;9;7;5;6;7;9;2;6;5;3;8;6;6;5;4;8;5;4;6;4;7;3;5;5;2;4;2;4;3;7;4;8;1;3;8;3;5;5;4;2;4;6;2
379530;"benpickles/peity";"HTML";"2009-11-20T13:49:20+00:00";3486;512;10;11;9;12;10;8;12;10;7;3;8;11;11;8;8;9;7;63;7;3;6;1;10;5;9;9;9;8;10;6;10;12;8;5;13;20;13;5;6;21;6;5;5;1;11;9;12;8;21;11;5;5
557977;"socketio/socket.io-client";"JavaScript";"2010-03-11T18:23:03+00:00";3484;709;11;14;7;19;12;12;13;11;7;15;14;12;13;8;17;20;9;18;13;7;14;10;10;13;18;16;13;18;14;20;23;12;16;10;7;13;23;18;16;13;9;11;13;11;11;18;9;12;16;15;20;15
1377867;"locustio/locust";"Python";"2011-02-17T11:08:03+00:00";3482;2067;12;17;17;17;19;19;18;24;33;605;85;67;130;39;26;29;31;34;18;16;14;24;25;19;16;15;20;30;18;21;15;17;34;21;30;19;15;86;26;24;18;17;25;21;32;27;27;26;43;28;26;32
5263633;"mozilla/sweet.js";"JavaScript";"2012-08-01T19:26:02+00:00";3482;599;13;10;15;11;12;11;16;24;15;10;10;14;8;7;6;11;5;11;9;8;10;7;5;13;9;13;16;12;14;14;6;9;6;8;7;7;14;4;14;5;12;10;9;9;6;14;26;25;26;25;11;7
5992293;"nomad/shenzhen";"Ruby";"2012-09-28T03:52:00+00:00";3482;1099;23;29;18;29;30;22;26;18;11;13;13;23;21;37;37;36;36;32;17;21;23;22;13;18;25;13;30;26;21;27;17;24;27;19;15;14;22;16;24;18;12;14;15;14;19;27;19;14;18;13;17;11
7878487;"tholman/zenpen";"JavaScript";"2013-01-28T20:41:25+00:00";3478;420;11;6;10;4;9;3;8;12;8;10;6;4;7;9;5;6;8;13;2;7;8;6;3;6;8;5;9;9;27;13;6;7;3;7;7;4;4;2;10;7;10;7;8;42;8;9;7;8;9;3;5;5
12166778;"google/google-api-php-client";"PHP";"2013-08-16T19:48:39+00:00";3478;1247;25;33;19;29;36;43;49;23;26;33;41;13;22;28;24;18;20;29;17;22;19;24;24;32;25;28;29;20;23;18;20;19;21;14;8;15;23;26;24;25;23;30;23;21;14;15;25;19;20;31;21;18
13021798;"github/git-lfs";"Go";"2013-09-22T22:03:28+00:00";3478;1793;77;41;22;23;17;70;27;26;21;38;40;19;25;20;23;24;25;21;10;17;18;19;222;167;93;48;52;24;18;29;22;28;22;27;22;19;18;14;23;26;18;35;30;22;15;29;25;28;23;24;26;21
23088740;"mzabriskie/axios";"JavaScript";"2014-08-18T22:30:27+00:00";3478;3056;39;30;24;26;20;29;27;14;35;70;48;26;37;41;33;43;39;36;24;35;26;37;143;45;32;37;46;47;47;41;32;35;42;30;65;41;58;79;85;120;107;57;71;86;108;147;114;90;153;155;124;80
7403331;"es-analysis/plato";"JavaScript";"2013-01-02T07:04:27+00:00";3476;777;14;24;20;18;13;19;24;11;12;7;18;16;19;19;22;22;12;10;16;11;19;14;18;16;13;14;8;10;14;12;16;20;14;11;8;11;14;14;8;13;16;14;16;21;13;20;17;7;7;16;22;14
16652218;"sharelatex/sharelatex";"CoffeeScript";"2014-02-08T20:20:34+00:00";3474;707;14;14;17;14;26;17;12;8;9;10;9;8;13;2;11;6;12;16;19;28;14;17;15;16;15;9;14;13;15;17;14;12;14;11;6;7;16;8;13;12;12;9;14;18;18;25;14;9;15;17;17;16
9726245;"puphpet/puphpet";"HTML";"2013-04-28T06:18:02+00:00";3474;720;21;11;14;25;15;11;17;16;15;13;29;14;18;19;19;20;9;8;11;16;17;13;16;17;20;13;11;20;14;13;15;21;7;6;11;6;11;10;15;17;14;10;14;12;5;13;6;11;8;10;13;10
17372733;"OAI/OpenAPI-Specification";"JavaScript";"2014-03-03T16:53:36+00:00";3472;1763;27;33;46;19;14;19;8;15;10;24;16;15;23;19;13;17;24;30;20;19;9;29;10;14;16;23;38;25;19;24;14;32;22;14;35;67;61;63;82;57;52;72;63;61;117;54;50;56;51;67;50;5
22787208;"MortimerGoro/MGSwipeTableCell";"Objective-C";"2014-08-09T13:56:25+00:00";3469;2175;44;42;23;26;34;49;30;34;29;10;19;27;91;144;45;38;33;30;34;16;27;49;42;17;32;31;59;31;83;145;58;33;26;35;35;29;32;29;57;45;35;31;40;47;54;42;32;40;29;51;36;45
5133949;"swoole/swoole-src";"C";"2012-07-21T13:49:59+00:00";3469;1934;16;28;28;78;47;31;31;29;22;30;123;63;30;34;34;39;41;19;21;23;31;34;12;21;26;52;27;28;19;22;23;27;58;37;97;38;46;50;79;51;25;15;23;29;43;26;35;55;49;25;41;23
2889230;"rails-api/active_model_serializers";"Ruby";"2011-12-01T06:39:26+00:00";3469;887;15;17;23;25;16;16;20;14;18;18;19;12;9;21;15;10;25;13;18;18;23;17;21;19;23;19;19;13;22;15;16;16;20;14;21;18;13;19;12;16;14;11;20;12;17;15;15;20;14;16;14;21
9496329;"densitydesign/raw";"JavaScript";"2013-04-17T11:54:09+00:00";3464;689;16;12;15;17;11;13;17;19;11;17;14;13;17;8;6;11;16;12;17;8;10;7;22;12;19;11;9;16;6;15;15;15;15;14;6;12;13;14;10;17;13;14;15;11;13;13;13;11;15;16;19;8
20159867;"nothings/stb";"C";"2014-05-25T16:51:23+00:00";3463;1919;23;30;33;26;16;22;21;23;27;26;21;26;33;26;35;24;30;32;37;31;26;57;48;19;19;27;26;41;23;29;42;29;36;31;37;26;35;22;311;70;32;34;48;32;26;19;25;18;28;34;40;87
3019524;"pkluz/PKRevealController";"Objective-C";"2011-12-20T13:13:40+00:00";3461;1122;6;11;13;4;19;34;18;22;28;8;5;9;91;185;71;26;12;21;16;19;17;10;6;20;19;18;50;29;9;11;9;11;8;13;24;10;15;20;23;28;19;4;11;14;16;11;10;22;6;12;16;13
7704544;"Intervention/image";"PHP";"2013-01-19T15:05:32+00:00";3459;1437;22;16;32;24;15;24;19;26;22;31;31;51;24;25;23;30;52;21;29;33;23;27;19;17;32;23;23;24;26;33;20;21;26;31;18;35;93;45;23;33;16;13;27;22;21;34;29;42;23;30;20;18
4073516;"mruby/mruby";"C";"2012-04-19T09:11:15+00:00";3457;504;12;4;5;7;7;13;13;3;6;5;4;4;9;6;6;12;4;10;8;12;5;12;13;8;8;7;6;7;3;22;6;11;35;12;8;13;13;16;31;20;11;16;5;6;8;9;3;8;11;7;8;6
22067521;"ocornut/imgui";"C++";"2014-07-21T14:29:47+00:00";3455;2094;53;26;8;27;19;19;27;34;32;34;69;50;35;65;51;42;50;32;25;30;34;97;81;37;20;23;25;18;20;42;14;21;25;36;40;21;22;40;26;22;29;38;31;29;27;78;23;35;57;85;262;8
1329729;"nicklockwood/iRate";"Objective-C";"2011-02-04T21:58:34+00:00";3453;1194;10;16;11;17;26;29;12;15;15;16;21;23;68;102;32;32;23;15;24;68;23;17;14;19;24;18;36;22;16;19;18;13;23;15;14;12;18;11;22;26;26;20;22;12;22;18;13;15;16;10;33;32
75547;"showdownjs/showdown";"JavaScript";"2008-11-13T21:39:21+00:00";3452;912;15;19;23;18;25;16;14;10;17;16;18;17;25;15;23;11;19;19;21;11;22;25;15;22;20;11;21;12;17;19;16;11;18;20;13;14;16;22;15;13;24;6;12;23;13;15;17;24;23;17;15;29
5754504;"sivel/speedtest-cli";"Python";"2012-09-10T19:17:53+00:00";3452;1341;20;16;14;16;17;12;15;8;17;21;14;18;14;17;22;24;24;27;24;29;36;27;31;24;26;25;19;24;22;23;21;31;34;19;26;29;30;42;45;89;22;28;36;25;40;35;28;31;34;29;37;4
7358442;"John-Lluch/SWRevealViewController";"Objective-C";"2012-12-28T19:01:59+00:00";3451;1318;63;37;26;33;15;11;29;23;30;18;23;26;31;30;33;26;30;23;22;18;25;21;15;25;30;27;40;31;26;23;17;16;13;19;21;22;22;20;14;28;24;21;31;30;30;21;32;36;19;23;25;24
24219409;"futuresimple/android-floating-action-button";"Java";"2014-09-19T06:49:21+00:00";3450;1763;39;40;83;53;45;35;30;51;40;33;37;42;36;31;33;31;38;33;27;29;38;33;23;26;21;40;45;33;23;36;29;24;38;29;24;43;26;32;23;23;23;19;37;27;37;35;34;24;33;40;29;30
19238853;"Swiip/generator-gulp-angular";"JavaScript";"2014-04-28T13:05:27+00:00";3448;2141;41;33;39;38;39;53;49;55;45;46;50;37;49;44;40;36;54;44;46;41;51;42;45;58;45;52;59;38;42;50;49;47;41;27;22;38;32;44;32;48;39;31;44;35;26;31;30;36;30;44;45;9
16977232;"fengyuanchen/cropper";"JavaScript";"2014-02-19T07:48:10+00:00";3447;2407;31;26;45;41;38;35;33;30;41;30;50;37;56;43;34;45;38;41;49;44;39;40;30;32;60;48;37;227;99;70;54;50;43;45;43;39;45;40;44;51;27;30;43;37;40;34;44;46;40;33;66;44
18962767;"ty4z2008/Qix";"null";"2014-04-20T11:03:15+00:00";3447;2733;18;50;93;29;13;18;32;17;15;15;198;142;42;26;16;13;20;16;21;14;31;26;15;12;13;26;52;44;40;50;24;41;102;92;48;41;44;52;50;55;36;14;31;57;56;59;76;165;162;198;119;94
26414854;"lightSky/Awesome-MaterialDesign";"null";"2014-11-10T00:46:29+00:00";3446;2494;30;22;83;638;134;67;53;44;54;41;40;31;44;37;44;32;33;54;31;30;34;24;23;45;33;35;39;40;19;26;26;24;21;34;28;29;20;36;21;18;29;8;26;32;29;36;50;32;33;27;38;37
16549503;"github/scientist";"Ruby";"2014-02-05T15:58:43+00:00";3443;2965;3;9;4;34;33;31;12;26;6;10;8;44;20;17;8;6;71;20;9;2;4;4;4;7;4;1;8;21;2;5;2;7;11;358;39;20;21;6;28;20;1120;273;225;81;144;54;32;20;14;23;20;14
18609451;"duojs/duo";"JavaScript";"2014-04-09T19:05:08+00:00";3438;532;17;12;50;29;14;21;17;10;16;9;11;10;14;14;20;15;9;7;11;11;10;11;8;6;16;7;12;11;6;4;2;14;5;5;3;4;8;3;8;9;5;5;1;4;3;14;2;9;6;3;5;6
7178155;"wout/svg.js";"JavaScript";"2012-12-15T10:26:54+00:00";3437;666;12;15;12;24;16;22;8;13;17;9;15;12;4;15;12;12;16;9;13;9;8;12;9;12;8;10;21;15;12;14;9;11;11;10;16;9;3;11;12;13;11;11;9;9;12;22;28;14;13;12;12;22
1786438;"visionmedia/move.js";"JavaScript";"2011-05-23T04:57:12+00:00";3437;953;22;14;14;21;20;13;20;10;28;47;27;14;14;11;9;18;9;15;17;14;16;14;26;13;16;19;14;16;14;15;19;24;10;9;44;51;30;26;17;19;9;25;11;14;40;13;10;23;17;14;8;0
9090933;"sandstorm-io/capnproto";"C++";"2013-03-29T02:38:48+00:00";3435;839;12;15;17;15;11;7;18;15;40;14;14;15;15;14;23;19;11;11;16;11;19;13;28;21;11;23;14;15;6;15;16;24;15;21;10;15;12;23;20;24;15;8;17;18;19;11;15;12;15;13;27;11
4813464;"visionmedia/supertest";"JavaScript";"2012-06-27T20:56:12+00:00";3434;1487;21;31;23;31;33;18;30;24;21;24;26;38;28;25;18;21;21;25;28;29;29;35;25;24;40;23;28;20;27;31;27;30;34;29;21;27;30;28;32;33;35;21;28;31;32;33;47;28;37;36;31;40
7855340;"chjj/blessed";"JavaScript";"2013-01-27T17:30:00+00:00";3434;1983;11;12;84;99;26;16;16;21;19;17;44;260;43;82;26;29;21;91;45;26;28;26;21;27;33;28;36;66;40;26;32;28;21;21;31;23;33;33;28;22;29;30;30;63;27;23;30;21;33;25;35;46
2942615;"JakeWharton/NineOldAndroids";"Java";"2011-12-08T19:46:37+00:00";3434;1131;24;29;16;22;22;25;15;25;20;21;25;27;23;15;19;20;33;17;15;14;19;22;21;18;23;27;26;29;22;29;21;29;30;18;24;16;23;27;22;22;9;5;27;17;21;16;17;23;27;17;27;30
7530570;"appium/appium";"JavaScript";"2013-01-09T22:49:50+00:00";3432;1330;22;28;20;22;26;20;27;26;29;26;19;21;29;19;25;18;23;12;16;30;21;24;16;24;22;21;30;29;16;30;23;29;28;26;28;19;27;32;31;31;34;15;26;34;27;21;45;33;37;27;39;27
259691;"jquery/qunit";"JavaScript";"2009-07-24T16:26:23+00:00";3430;368;14;6;6;7;7;6;4;4;4;4;10;4;10;6;7;2;9;6;11;5;5;7;6;12;12;14;11;6;5;9;7;8;4;7;6;9;6;10;5;8;8;5;5;7;3;13;9;8;4;4;5;8
5625;"phusion/passenger";"C++";"2008-03-27T23:40:48+00:00";3428;580;17;13;5;15;18;7;12;11;14;8;10;14;8;13;13;23;11;11;13;17;9;14;10;12;14;10;17;8;7;11;7;6;12;12;14;8;9;12;12;11;12;9;6;13;13;10;10;9;3;9;9;9
11008207;"youtube/vitess";"Go";"2013-06-27T21:20:28+00:00";3423;997;19;13;16;17;20;15;11;21;6;15;15;13;17;16;28;24;12;11;18;21;11;21;8;40;21;13;32;26;13;17;14;27;68;23;22;11;18;14;20;17;19;20;17;13;20;21;18;17;17;29;17;25
21490963;"pedrovgs/EffectiveAndroidUI";"Java";"2014-07-04T08:42:20+00:00";3422;2205;31;30;38;28;23;31;32;30;38;31;35;29;50;41;42;28;22;30;37;48;32;31;22;32;42;161;62;37;41;37;50;36;36;35;23;32;51;41;62;40;28;21;42;42;52;47;64;56;132;45;46;53
1579990;"mono/MonoGame";"C#";"2011-04-07T00:23:40+00:00";3422;805;8;17;16;14;11;10;13;12;8;14;14;13;8;11;12;14;10;12;10;17;9;10;9;5;13;8;10;8;10;9;16;11;10;27;10;29;18;12;23;17;12;24;19;20;25;23;36;28;31;31;24;24
1523106;"vmg/redcarpet";"C";"2011-03-24T22:05:14+00:00";3420;713;20;7;11;16;9;11;14;13;16;12;19;21;12;19;20;19;9;13;10;18;10;14;7;11;15;8;14;21;11;15;15;14;7;20;7;10;14;20;17;20;17;12;13;18;10;12;13;11;15;9;9;15
302322;"gradle/gradle";"Java";"2009-09-09T18:27:19+00:00";3420;1181;18;13;19;16;19;14;22;15;19;16;18;16;14;13;18;11;15;18;20;11;16;19;11;20;13;13;29;26;27;31;36;24;45;35;23;14;34;24;39;32;14;18;20;26;19;37;32;33;31;34;36;45
2744972;"websockets/ws";"JavaScript";"2011-11-09T22:32:45+00:00";3416;1331;17;16;25;28;27;14;20;21;16;16;24;34;24;12;28;28;25;17;28;22;25;28;14;14;28;35;27;30;38;35;31;27;28;29;18;20;31;18;34;25;31;33;36;29;19;30;32;32;25;15;40;32
951918;"fpillet/NSLogger";"Objective-C";"2010-09-30T18:03:41+00:00";3415;825;4;12;19;11;15;26;10;11;13;7;24;35;14;14;21;15;13;11;8;15;51;12;2;19;23;24;14;12;23;15;13;21;22;16;17;20;23;13;13;10;5;7;6;22;7;15;14;15;15;21;18;19
505380;"AutoMapper/AutoMapper";"C#";"2010-02-06T15:17:58+00:00";3414;926;12;12;14;9;19;15;14;17;18;12;11;23;17;15;33;17;18;24;21;19;15;19;14;13;16;30;11;15;17;20;17;14;15;17;17;12;10;21;24;18;20;22;24;9;12;35;27;23;22;21;23;13
1543431;"joyent/libuv";"C";"2011-03-29T21:10:45+00:00";3413;86;0;2;2;2;2;1;3;0;0;4;0;1;1;0;0;1;2;4;1;4;4;1;4;2;1;3;1;3;1;2;0;3;2;0;2;4;0;1;0;3;1;1;2;1;0;2;1;2;1;5;3;0
2715669;"makeusabrew/bootbox";"CoffeeScript";"2011-11-05T15:02:47+00:00";3411;714;18;17;15;13;19;12;10;11;14;17;8;18;25;15;20;13;17;9;8;14;10;17;10;10;15;17;14;17;8;10;18;18;11;10;14;12;13;15;16;17;12;2;12;18;12;17;12;13;10;14;14;13
4576305;"openzipkin/zipkin";"Scala";"2012-06-06T18:26:16+00:00";3411;1113;12;16;22;11;14;5;11;9;6;17;28;34;11;18;18;15;39;21;15;16;21;26;13;15;10;19;21;23;24;13;11;31;17;11;15;22;21;24;18;27;30;19;29;30;23;25;30;33;29;43;34;68
7561862;"ideawu/ssdb";"C++";"2013-01-11T15:19:07+00:00";3410;1168;15;23;28;27;17;16;30;11;17;39;29;15;16;11;7;18;17;13;12;22;13;10;9;13;14;18;14;17;20;26;17;18;31;13;32;105;30;25;21;26;17;7;21;18;38;21;16;44;39;27;17;48
2499845;"mroth/lolcommits";"Ruby";"2011-10-02T15:25:44+00:00";3409;635;12;10;7;13;5;6;6;31;11;10;5;10;5;3;8;8;8;7;9;12;7;10;10;20;8;9;5;11;7;8;5;9;11;9;3;2;10;5;11;9;13;9;18;15;8;99;52;12;20;10;14;10
16479108;"torchbox/wagtail";"Python";"2014-02-03T12:41:59+00:00";3407;913;36;23;11;17;16;15;14;17;6;9;33;25;20;14;13;15;22;22;15;25;21;30;24;23;20;13;22;12;16;16;17;12;10;19;14;22;20;21;15;25;18;19;11;21;14;19;17;12;11;18;13;0
3616639;"ericdrowell/KineticJS";"JavaScript";"2012-03-04T07:10:35+00:00";3403;342;4;12;9;9;14;11;6;5;8;12;5;7;8;6;8;8;9;4;6;10;7;7;5;4;6;15;6;9;9;4;6;4;2;3;4;5;7;9;3;8;5;3;4;6;3;7;0;6;8;5;5;6
18673522;"dingo/api";"PHP";"2014-04-11T12:31:18+00:00";3399;2230;12;20;29;53;27;35;16;17;19;36;22;30;36;32;45;37;62;43;65;51;48;37;41;40;51;50;45;42;39;50;54;40;46;47;51;39;49;49;41;43;55;25;47;46;50;62;67;57;74;43;62;53
31024027;"adamwulf/app-launch-guide";"null";"2015-02-19T16:17:34+00:00";3399;2295;1627;215;71;51;23;32;15;10;10;7;22;3;4;10;6;6;12;5;4;5;4;2;7;6;4;7;5;4;6;4;7;25;19;4;1;6;7;5;4;5;2;3;5;1;1;2;3;0;2;2;3;1
34526884;"ant-design/ant-design";"CSS";"2015-04-24T15:37:24+00:00";3396;3380;0;3;0;0;0;1;6;9;1;2;11;11;301;81;41;53;35;426;103;67;38;26;19;49;37;37;36;76;62;95;68;70;63;70;64;60;85;88;56;52;58;15;66;57;84;81;145;106;107;104;134;121
2998811;"robbiehanson/CocoaHTTPServer";"Objective-C";"2011-12-17T00:45:21+00:00";3392;920;9;19;21;17;20;21;20;16;17;21;27;18;23;15;17;11;18;24;15;16;15;17;12;9;17;18;26;23;14;23;17;13;20;13;16;11;18;17;18;16;15;3;20;15;27;21;22;19;15;8;21;36
28438;"pluginaweek/state_machine";"Ruby";"2008-06-25T03:41:05+00:00";3390;335;12;9;7;13;4;10;5;9;6;9;5;5;6;9;3;8;5;6;6;5;9;7;2;2;5;5;7;6;4;14;6;6;3;9;8;2;7;4;4;5;6;3;6;5;7;9;8;5;8;10;8;3
9787757;"tools/godep";"Go";"2013-05-01T07:55:35+00:00";3389;1439;42;37;37;30;34;25;35;37;30;27;40;21;20;22;22;25;31;16;31;29;16;31;23;21;18;30;32;22;27;29;27;20;17;29;20;25;29;35;26;25;30;29;41;35;15;25;31;21;34;33;18;34
1254218;"socketstream/socketstream";"JavaScript";"2011-01-14T11:47:16+00:00";3388;248;4;3;9;9;2;8;4;1;5;6;2;4;3;0;3;5;2;4;1;4;10;9;3;4;4;4;6;7;8;7;0;6;12;12;1;6;4;3;4;6;2;6;3;3;7;4;1;5;2;4;10;6
14298729;"guardian/scribe";"JavaScript";"2013-11-11T11:13:38+00:00";3386;427;4;10;6;19;10;10;19;6;13;4;5;11;12;7;14;11;9;15;6;5;15;9;7;5;30;5;5;11;9;8;7;4;11;2;5;5;8;4;6;5;4;3;8;5;4;9;12;6;11;4;4;0
4008931;"StevenBlack/hosts";"Python";"2012-04-12T20:22:50+00:00";3385;3248;7;3;5;4;2;3;5;8;7;3;2;7;7;7;13;9;6;8;9;11;12;16;15;27;16;18;17;16;13;36;14;11;12;8;11;10;19;20;22;13;19;1738;552;86;83;80;53;55;42;37;31;20
3853751;"appjs/appjs";"C++";"2012-03-28T10:01:56+00:00";3383;306;10;8;4;8;5;8;5;9;10;4;6;5;4;6;6;5;1;5;4;3;3;9;6;4;2;5;3;8;3;3;7;13;9;7;8;12;7;8;6;7;2;3;5;7;8;4;5;7;9;3;6;1
220418;"ThinkUpLLC/ThinkUp";"PHP";"2009-06-06T19:27:42+00:00";3381;193;3;0;2;2;0;8;3;2;1;4;3;5;5;3;8;4;4;4;3;1;6;2;2;5;5;6;2;8;4;0;3;1;5;5;2;5;4;2;2;11;5;6;2;3;1;5;3;5;5;2;7;4
28242126;"reapp/reapp";"JavaScript";"2014-12-19T18:57:36+00:00";3381;1313;24;35;44;37;45;49;36;14;37;16;18;21;17;25;41;25;20;31;34;18;28;35;35;27;32;41;24;28;24;27;18;24;23;25;14;19;21;29;22;22;17;17;20;21;17;21;16;21;15;9;13;21
24968828;"sosedoff/pgweb";"Go";"2014-10-09T01:41:32+00:00";3378;732;16;25;10;14;14;8;10;6;9;14;16;15;15;21;11;8;15;11;13;13;12;15;7;13;16;14;6;11;8;24;8;16;8;12;14;35;13;10;12;15;14;17;60;14;16;11;18;7;11;11;12;8
15813955;"vigetlabs/gulp-starter";"JavaScript";"2014-01-11T00:37:46+00:00";3376;1670;26;40;33;32;28;27;35;32;26;26;28;30;23;34;33;45;30;37;26;37;38;49;23;37;29;46;34;24;31;35;33;23;28;27;24;26;44;42;43;36;35;27;31;34;25;31;31;30;45;32;24;25
21739472;"wishstudio/flinux";"C";"2014-07-11T14:39:36+00:00";3376;627;5;9;7;6;7;6;7;6;6;8;4;24;7;1;6;3;5;4;6;18;21;4;20;6;7;2;2;7;8;3;7;4;2;2;6;19;75;30;19;40;19;8;8;19;15;4;16;9;28;13;39;20
12231467;"CodeboxIDE/codebox";"JavaScript";"2013-08-20T01:12:29+00:00";3376;739;24;21;27;11;18;17;20;8;16;15;15;17;14;13;13;13;8;19;23;18;15;15;19;19;9;7;18;14;9;19;8;17;7;10;9;16;12;26;8;13;13;8;11;12;12;12;11;16;10;12;13;9
374228;"restsharp/RestSharp";"C#";"2009-11-16T02:01:45+00:00";3374;939;18;11;11;16;15;18;14;13;14;13;14;16;13;13;9;23;20;15;10;15;31;23;16;29;28;24;24;16;18;17;18;8;25;10;17;15;18;13;14;21;18;14;42;16;37;30;21;24;15;24;21;1
3287591;"lpereira/lwan";"C";"2012-01-28T00:48:12+00:00";3374;898;88;33;14;15;13;12;16;11;9;6;11;12;13;10;14;9;12;4;16;13;7;16;14;6;14;6;5;11;9;5;8;13;7;10;13;6;12;14;12;9;8;7;4;12;8;14;5;29;221;19;17;26
18573791;"davidmerfield/randomColor";"HTML";"2014-04-08T20:25:02+00:00";3373;921;2;10;8;12;8;5;5;4;3;13;11;8;10;14;12;11;302;93;41;9;24;16;12;11;8;13;7;7;8;14;6;9;14;11;9;10;8;11;10;5;7;8;3;10;10;13;13;13;12;17;15;6
472860;"geuis/helium-css";"JavaScript";"2010-01-15T01:07:59+00:00";3372;366;5;3;8;6;3;1;65;17;35;7;8;11;7;1;5;5;4;3;3;1;9;26;6;2;8;5;4;8;3;3;7;3;4;4;3;5;3;2;4;4;5;3;5;3;4;8;2;3;4;9;3;6
22361;"trogdoro/xiki";"Ruby";"2008-06-05T01:03:11+00:00";3368;188;7;5;7;8;3;3;1;4;6;4;0;5;5;8;3;1;2;4;6;5;4;3;5;3;2;2;2;7;3;4;0;3;1;2;4;4;5;2;0;4;3;3;3;5;2;6;3;7;3;2;3;1
6561551;"noraesae/perfect-scrollbar";"JavaScript";"2012-11-06T12:17:46+00:00";3368;1272;21;18;27;18;28;14;21;29;27;25;27;34;15;29;21;18;26;27;19;26;28;26;30;16;21;19;15;25;34;67;10;18;26;17;20;15;20;25;28;31;15;17;32;46;36;22;21;22;27;29;24;20
1944156;"olivernn/lunr.js";"JavaScript";"2011-06-23T20:53:57+00:00";3367;730;29;17;19;18;6;11;11;10;14;3;3;14;18;14;12;14;9;21;13;6;15;15;17;12;9;17;17;13;23;12;21;11;8;13;11;10;16;11;13;17;13;16;15;12;11;17;15;15;17;8;26;22
2884111;"magento/magento2";"PHP";"2011-11-30T15:30:13+00:00";3362;1197;16;18;11;15;9;20;16;15;15;17;11;21;17;22;14;20;20;18;19;17;23;26;25;33;21;20;21;41;32;75;48;30;24;28;10;14;18;35;34;20;27;15;29;22;23;24;23;25;25;13;33;29
9037631;"theintern/intern";"JavaScript";"2013-03-26T18:45:29+00:00";3362;665;14;13;12;19;15;14;12;15;11;17;13;15;13;11;18;10;13;9;10;16;11;10;9;10;7;15;6;15;10;8;11;8;12;12;7;11;18;16;13;10;11;7;56;12;9;8;9;17;8;15;17;7
11855195;"chalk/chalk";"JavaScript";"2013-08-03T00:20:12+00:00";3359;1635;16;25;33;33;16;13;25;24;32;121;52;46;27;27;27;21;20;38;24;12;22;25;17;22;23;28;93;39;36;30;25;33;26;35;24;17;39;45;19;31;28;25;23;28;27;30;24;76;38;20;32;23
21604505;"lauris/awesome-scala";"Python";"2014-07-08T08:13:52+00:00";3358;1531;13;29;26;24;15;28;12;22;21;18;20;22;29;54;31;30;31;27;43;22;30;23;33;33;27;27;40;28;32;32;43;36;28;35;30;27;40;33;29;24;29;17;48;41;28;29;37;40;24;37;22;32
24993138;"google/brotli";"C++";"2014-10-09T14:35:14+00:00";3354;3293;2;1;5;3;1;0;1;7;10;2;1;1;3;3;2;2;1;0;3;24;17;1867;173;129;80;40;53;32;26;20;18;17;13;9;35;19;18;22;300;65;38;32;21;17;19;26;16;48;10;12;3;26
3523632;"springside/springside4";"Java";"2012-02-23T08:39:03+00:00";3354;1051;19;22;31;26;20;22;18;15;10;18;29;16;11;22;20;12;25;27;13;18;13;17;8;16;23;15;26;17;19;20;18;23;33;18;25;24;19;29;19;22;11;4;19;14;23;32;23;21;19;32;22;33
599070;"soffes/SSKeychain";"Objective-C";"2010-04-07T15:55:44+00:00";3352;1409;25;22;15;69;35;40;37;45;27;22;21;22;12;16;31;17;21;29;27;21;36;26;14;24;30;24;31;29;18;32;27;36;33;22;22;17;23;23;18;13;18;12;33;53;20;39;39;35;18;23;36;31
2669200;"neilj/Squire";"JavaScript";"2011-10-29T03:04:28+00:00";3350;580;8;22;10;8;10;10;5;15;8;5;10;11;8;8;9;7;6;7;41;12;7;8;7;6;4;76;18;11;14;11;5;17;6;18;8;8;11;9;15;10;6;6;7;19;2;9;12;5;7;8;4;6
23328131;"tmux-plugins/tmux-resurrect";"Shell";"2014-08-25T20:46:17+00:00";3350;1795;12;29;15;24;16;14;15;12;16;12;19;22;23;18;27;18;47;26;11;18;766;37;24;21;28;25;19;19;16;17;18;11;19;24;16;12;18;21;16;27;20;16;20;37;26;20;20;20;8;18;23;19
309009;"mongodb/mongoid";"Ruby";"2009-09-16T16:24:56+00:00";3348;246;6;5;4;10;7;4;4;6;5;3;7;4;10;6;6;9;4;8;1;2;5;5;2;3;3;0;2;5;6;5;7;4;5;1;7;4;4;1;4;5;8;4;3;4;5;6;2;3;6;7;5;4
244025;"tweepy/tweepy";"Python";"2009-07-06T04:15:34+00:00";3347;792;7;14;11;13;13;9;16;12;14;10;12;17;13;14;19;15;18;14;22;17;15;18;18;11;14;18;20;20;19;14;22;14;19;10;12;18;19;18;10;14;12;20;13;13;16;19;18;18;21;21;16;2
816197;"errbit/errbit";"Ruby";"2010-08-04T04:08:34+00:00";3346;483;7;10;12;11;10;4;4;11;6;10;9;10;11;5;8;4;6;7;4;9;8;6;14;7;5;9;12;13;5;9;12;4;6;16;8;7;11;3;11;12;6;7;4;7;46;13;14;9;14;7;7;13
35219;"rmm5t/jquery-timeago";"JavaScript";"2008-07-18T15:29:49+00:00";3344;460;8;8;5;12;7;12;9;11;7;12;11;5;16;6;21;15;6;7;5;9;5;4;2;7;8;5;5;10;9;5;8;9;8;11;6;3;9;9;7;6;6;7;28;10;17;10;7;8;14;8;8;9
6201092;"mpv-player/mpv";"C";"2012-10-13T08:08:44+00:00";3343;1640;29;16;40;23;19;17;29;25;21;17;28;25;24;15;20;22;29;18;29;33;30;25;31;28;39;69;62;36;30;38;36;45;38;26;22;33;36;30;44;26;32;20;47;37;38;37;38;41;36;34;48;29
265995;"JohnLangford/vowpal_wabbit";"C++";"2009-07-31T19:36:58+00:00";3339;1082;24;21;13;18;22;26;19;26;17;18;23;22;13;19;12;21;17;22;21;24;18;17;21;27;23;17;22;25;24;18;26;18;15;42;20;12;22;31;25;16;14;28;23;21;16;18;17;8;26;23;21;30
32476524;"google/yapf";"Python";"2015-03-18T18:22:31+00:00";3339;1067;24;27;19;24;19;16;11;9;10;31;15;10;23;12;15;9;16;22;11;39;21;17;14;25;24;20;19;16;13;19;9;11;11;10;14;31;79;38;37;37;23;12;49;16;19;18;15;25;17;11;20;15
28946018;"KeyboardFire/mkcast";"Python";"2015-01-08T03:02:10+00:00";3338;197;7;2;6;4;3;6;2;2;3;8;5;5;14;12;5;6;6;4;2;0;3;2;2;1;4;3;4;1;4;4;4;4;1;4;1;0;22;10;5;1;2;1;4;0;1;0;1;1;2;2;1;0
29031987;"FormidableLabs/radium";"JavaScript";"2015-01-09T19:35:59+00:00";3338;2500;32;28;39;43;41;27;22;29;41;87;81;105;37;43;45;52;84;64;43;43;37;45;36;32;41;58;39;45;34;45;35;43;40;55;30;36;59;41;43;42;37;45;52;51;79;57;61;76;50;72;56;42
8783663;"dennis714/RE-for-beginners";"TeX";"2013-03-14T19:35:38+00:00";3338;453;8;6;6;13;4;3;9;8;3;8;8;6;5;8;9;5;10;18;9;8;7;4;9;8;5;8;6;9;9;8;3;9;4;5;2;46;19;10;11;6;6;7;8;8;8;8;7;28;12;3;9;7
20680357;"Haneke/HanekeSwift";"Swift";"2014-06-10T09:51:09+00:00";3338;1983;22;34;36;53;43;32;48;32;46;80;38;72;38;43;36;36;30;43;33;27;20;32;29;65;63;59;29;45;39;34;41;39;24;49;36;38;24;31;34;31;19;20;44;38;25;29;38;25;57;37;37;30
991475;"brianc/node-postgres";"JavaScript";"2010-10-15T23:05:50+00:00";3336;1085;19;13;24;20;27;20;11;13;13;13;14;16;22;24;21;20;22;20;22;23;23;31;14;23;17;14;22;18;24;16;24;20;25;23;6;10;21;20;22;27;28;18;33;34;27;27;23;28;25;29;17;19
1585433;"nesquena/rabl";"Ruby";"2011-04-08T01:56:15+00:00";3336;295;5;6;4;13;8;8;4;10;6;6;5;10;5;6;8;6;5;4;3;9;3;4;8;8;10;3;5;6;4;3;8;6;3;4;1;6;7;4;4;7;5;6;7;5;5;5;3;10;4;5;1;4
18964487;"ruanyf/es6tutorial";"JavaScript";"2014-04-20T13:06:28+00:00";3331;2088;17;13;20;23;22;16;10;33;22;21;26;32;33;18;20;24;32;41;20;26;27;23;18;30;31;35;29;45;41;35;40;37;34;35;53;39;43;47;201;88;54;25;56;61;69;46;56;56;49;69;63;84
250144;"oddbird/susy";"CSS";"2009-07-13T17:14:28+00:00";3328;821;14;14;13;10;16;18;12;8;16;13;14;38;23;17;16;22;20;8;12;17;14;23;10;18;16;20;12;12;21;20;19;11;24;17;9;22;16;13;12;18;6;13;13;12;15;6;9;42;28;16;10;3
212862;"refinery/refinerycms";"Ruby";"2009-05-28T20:13:21+00:00";3325;295;1;7;11;6;7;4;5;9;5;5;4;4;7;7;8;6;2;3;8;4;5;4;4;5;7;12;6;3;7;3;5;7;4;4;3;9;6;6;4;3;6;5;6;2;4;4;6;8;8;10;5;11
15508537;"meanjs/mean";"JavaScript";"2013-12-29T13:01:15+00:00";3325;1448;27;35;26;28;28;35;28;26;52;22;32;37;32;23;31;41;30;20;24;34;18;24;30;27;23;28;20;35;16;30;28;24;25;35;29;23;23;33;27;27;29;26;23;22;26;36;34;27;25;28;19;17
3182350;"amoffat/sh";"Python";"2012-01-15T05:52:06+00:00";3320;596;8;6;15;22;4;8;8;10;14;6;8;6;6;7;17;40;41;10;12;8;14;11;14;7;9;14;14;9;7;2;12;11;10;6;5;13;5;13;12;19;11;5;23;10;20;13;4;10;2;17;9;9
2003641;"swagger-api/swagger-core";"Java";"2011-07-05T23:44:11+00:00";3318;808;7;12;6;14;10;18;9;15;20;14;17;17;16;25;22;16;14;20;14;19;8;12;13;8;20;12;18;16;20;10;14;15;13;11;10;21;16;16;17;17;19;12;14;26;14;22;22;16;15;25;20;11
9775802;"patrickkunka/mixitup";"JavaScript";"2013-04-30T17:09:44+00:00";3318;691;18;17;14;12;23;8;11;7;5;10;7;10;10;11;12;13;10;12;13;16;11;24;12;13;10;9;14;23;12;8;6;13;7;15;10;10;14;11;11;19;12;9;8;12;24;41;24;18;13;15;10;14
28340997;"wasabeef/recyclerview-animators";"Java";"2014-12-22T14:07:08+00:00";3318;2184;34;31;41;36;43;26;34;34;41;42;30;36;39;38;39;53;57;22;35;48;37;19;36;43;41;48;56;43;43;47;53;35;48;36;29;53;41;48;50;33;21;44;39;58;72;71;56;42;57;54;65;7
488514;"bundler/bundler";"Ruby";"2010-01-26T00:46:38+00:00";3317;561;6;12;11;12;12;8;13;15;7;13;14;12;14;7;18;6;9;16;4;11;12;11;16;11;9;8;15;6;13;10;13;11;8;10;13;13;14;11;6;12;14;10;5;6;13;11;11;16;6;13;6;8
1339922;"ServiceStack/ServiceStack";"C#";"2011-02-07T23:19:18+00:00";3317;584;9;15;12;20;11;9;7;10;10;18;9;4;10;9;11;8;11;7;15;12;9;10;12;7;20;13;15;10;8;8;8;10;9;10;9;6;12;14;13;13;7;9;10;11;25;15;13;15;10;11;7;18
299862;"nltk/nltk";"Python";"2009-09-07T10:53:58+00:00";3316;1150;9;17;22;19;13;24;16;16;17;19;18;19;20;24;11;19;15;28;26;19;17;18;17;26;24;19;18;24;19;28;23;29;18;5;21;29;18;77;26;30;18;29;26;34;23;21;23;19;28;31;36;5
12738837;"ColinEberhardt/VCTransitionsLibrary";"Objective-C";"2013-09-10T19:45:26+00:00";3315;1140;18;22;21;22;19;24;18;18;13;14;27;22;28;23;23;17;16;23;22;19;20;8;8;15;13;24;39;35;17;25;23;23;58;27;19;18;17;17;14;15;17;7;7;17;49;29;38;33;27;25;21;26
21269387;"fastmonkeys/stellar";"Python";"2014-06-27T08:43:21+00:00";3315;132;5;4;2;4;3;5;5;3;8;1;0;1;3;10;5;3;4;2;0;1;3;0;0;3;3;3;4;2;2;5;1;3;1;3;1;0;1;1;0;1;2;4;4;0;2;5;1;1;3;2;1;1
18294;"activemerchant/active_merchant";"Ruby";"2008-05-20T13:53:26+00:00";3312;333;6;8;6;7;9;11;6;6;9;9;8;6;4;9;7;5;4;8;8;5;7;14;6;5;7;3;7;9;7;7;9;5;7;4;2;9;7;5;7;4;3;3;1;6;6;5;6;5;5;7;6;8
404319;"rest-client/rest-client";"Ruby";"2009-12-07T19:34:29+00:00";3312;701;7;21;7;11;14;16;14;14;15;20;13;20;12;13;17;14;11;14;20;11;20;17;9;18;16;15;10;13;17;11;8;10;10;14;7;10;15;13;14;14;21;15;9;14;16;4;13;8;15;18;13;10
8224923;"josdejong/mathjs";"JavaScript";"2013-02-15T19:46:01+00:00";3311;1088;11;13;14;22;20;8;21;8;13;17;19;12;15;23;55;64;25;22;29;17;16;20;11;19;19;9;20;14;13;16;14;27;9;9;11;52;51;23;27;25;15;25;26;24;18;22;16;26;23;27;21;12
1204412;"TrinityCore/TrinityCore";"C++";"2010-12-28T23:40:07+00:00";3310;606;7;11;6;9;6;14;12;8;6;8;11;9;12;11;14;9;6;8;8;8;5;8;10;7;9;8;11;11;12;13;12;9;10;7;5;9;12;8;19;10;8;12;14;18;10;9;11;10;10;87;21;18
85670;"yui/yui3";"JavaScript";"2008-12-05T19:12:24+00:00";3308;455;6;9;8;9;8;10;10;6;10;3;6;8;14;10;12;9;8;4;14;8;9;9;7;6;14;6;8;11;7;6;10;11;9;5;12;9;8;19;13;8;6;3;9;9;8;9;9;11;4;7;10;11
286066;"rvm/rvm";"Shell";"2009-08-24T00:59:44+00:00";3305;447;11;8;6;16;9;10;8;8;6;8;10;4;7;6;6;16;11;4;9;5;7;8;14;3;10;11;12;7;9;5;9;3;7;11;12;7;21;9;5;10;8;3;7;17;3;11;10;8;9;10;6;7
13715172;"FuzzyAutocomplete/FuzzyAutocompletePlugin";"Objective-C";"2013-10-20T07:20:32+00:00";3304;1312;14;23;25;27;11;23;16;13;16;28;40;61;34;25;36;14;30;20;18;19;29;26;16;24;18;33;27;23;74;38;27;26;21;30;37;14;14;15;30;40;13;8;25;16;16;21;32;50;21;22;13;20
43371;"eventmachine/eventmachine";"Ruby";"2008-08-17T18:35:57+00:00";3303;446;7;10;7;7;9;8;11;11;6;12;12;7;6;5;7;10;11;4;6;8;7;16;6;6;10;9;14;12;7;7;11;10;10;12;6;6;9;7;9;11;11;12;8;9;10;4;5;10;11;9;5;3
29966381;"riccardoscalco/textures";"CoffeeScript";"2015-01-28T12:24:23+00:00";3302;477;16;11;21;25;20;23;17;11;18;10;6;16;9;10;8;7;6;6;6;10;13;13;9;5;4;7;10;8;3;1;8;1;34;13;6;8;2;6;2;2;10;4;5;8;6;6;7;4;1;8;3;4
16685462;"humhub/humhub";"PHP";"2014-02-10T05:31:03+00:00";3301;859;15;20;13;32;12;11;21;15;19;7;14;13;32;14;9;8;15;29;13;17;12;12;9;5;9;12;19;5;14;11;28;22;15;13;12;19;16;11;13;44;43;23;11;12;13;12;16;27;13;43;15;1
1252522;"thoughtbot/dotfiles";"Shell";"2011-01-13T22:34:40+00:00";3299;1142;21;16;18;23;22;25;12;36;23;21;22;16;21;23;26;28;16;18;23;21;27;17;22;35;24;20;27;21;16;20;18;19;29;21;19;25;32;20;26;24;37;14;29;18;14;18;25;16;16;20;17;25
889932;"scribejava/scribejava";"Java";"2010-09-05T19:11:40+00:00";3296;730;18;8;7;11;11;17;8;8;12;9;11;13;15;16;6;4;16;7;12;16;13;11;7;16;14;11;8;10;10;12;16;7;17;6;11;5;8;16;15;18;14;11;12;23;12;18;79;35;13;17;21;19
4471940;"johnno1962/injectionforxcode";"Objective-C";"2012-05-28T15:37:09+00:00";3296;2284;7;11;10;8;10;8;8;4;4;10;11;4;6;7;12;7;9;7;45;19;53;6;2;20;14;18;13;11;12;20;6;8;7;3;9;11;8;16;5;5;36;26;9;54;763;430;120;63;60;137;123;9
6523023;"tgalal/yowsup";"Python";"2012-11-03T19:00:14+00:00";3296;1423;82;41;27;31;19;21;17;19;22;13;12;24;24;19;19;24;19;31;19;25;18;18;24;14;22;85;27;26;19;12;28;17;33;21;27;19;29;31;37;42;32;29;17;32;38;29;21;26;19;54;38;31
23338716;"JedWatson/react-select";"JavaScript";"2014-08-26T04:27:45+00:00";3293;2813;35;30;33;41;37;27;33;40;50;35;44;42;37;40;31;40;39;83;49;41;44;55;57;49;56;69;57;78;57;65;60;56;63;53;43;43;64;94;64;50;49;56;68;138;55;70;79;52;60;74;68;60
18093427;"tangqiaoboy/iOSBlogCN";"Python";"2014-03-25T08:26:01+00:00";3292;1705;21;33;31;29;42;21;33;21;44;36;28;39;30;25;34;28;50;31;37;39;39;35;27;33;31;37;30;35;39;29;44;49;25;29;39;28;40;34;28;27;19;6;44;30;36;30;46;34;27;39;35;29
865250;"presidentbeef/brakeman";"Ruby";"2010-08-27T00:00:58+00:00";3292;874;12;20;14;5;24;11;14;19;18;16;12;10;15;18;25;31;12;17;21;22;19;13;7;16;20;15;8;18;11;30;12;9;14;13;10;16;31;18;15;23;15;16;39;19;10;18;17;16;17;26;18;9
13486910;"facebook/rebound";"Java";"2013-10-11T01:12:37+00:00";3292;1361;20;26;26;37;22;20;31;28;30;28;32;25;32;28;24;17;24;27;41;48;32;28;32;19;18;20;24;23;20;25;21;26;27;20;12;13;17;22;33;27;16;16;23;23;18;42;45;33;35;18;35;32
1647876;"pa7/heatmap.js";"JavaScript";"2011-04-22T00:25:04+00:00";3289;459;10;8;13;13;31;13;10;9;8;5;8;8;6;4;8;9;7;4;6;8;10;6;5;3;8;10;12;11;8;6;10;12;9;8;10;6;9;6;10;7;10;4;3;9;10;9;13;11;10;7;12;7
3006455;"mozilla/shumway";"TypeScript";"2011-12-18T15:22:51+00:00";3289;357;7;7;8;22;10;9;4;8;3;6;9;39;7;8;10;3;10;13;10;9;5;4;6;5;7;5;7;3;5;3;10;14;4;10;4;6;3;2;2;8;3;6;4;2;4;3;7;3;3;2;1;4
4872945;"sorich87/bootstrap-tour";"CoffeeScript";"2012-07-03T14:03:49+00:00";3289;691;10;16;17;34;19;17;12;19;9;17;18;10;17;13;8;17;14;15;8;29;11;12;13;9;8;7;16;14;9;16;13;12;14;6;7;12;17;23;11;12;10;9;8;9;13;15;11;12;10;9;15;9
339607;"enormego/EGOTableViewPullRefresh";"Objective-C";"2009-10-16T14:35:12+00:00";3284;418;3;13;7;13;13;7;7;4;29;5;6;10;18;4;10;5;12;24;9;12;8;7;5;4;5;6;6;7;9;6;9;9;7;7;12;6;8;6;9;6;4;4;1;6;6;6;5;7;9;4;6;7
20390951;"driftyco/ng-cordova";"JavaScript";"2014-06-02T02:01:49+00:00";3281;1353;35;22;44;32;50;38;29;30;29;33;35;33;37;24;29;20;35;24;23;16;27;33;27;26;29;27;24;30;23;26;25;30;26;19;22;20;21;24;17;23;27;11;21;22;23;24;28;14;16;14;15;21
22105003;"makovkastar/FloatingActionButton";"Java";"2014-07-22T13:29:55+00:00";3280;1360;52;47;45;56;46;31;34;35;20;28;34;34;37;23;30;28;33;28;22;24;30;24;20;25;26;27;24;18;18;18;15;19;28;22;22;14;13;21;18;25;13;13;20;12;31;25;20;30;22;24;20;16
688208;"bitwiseshiftleft/sjcl";"JavaScript";"2010-05-26T22:12:06+00:00";3280;662;12;17;12;19;12;8;6;15;6;6;8;10;11;10;14;13;16;10;10;11;13;12;7;14;20;14;12;16;14;16;12;9;12;12;12;13;11;14;14;14;14;14;15;16;22;12;11;19;14;14;11;13
33323837;"larsenwork/monoid";"Python";"2015-04-02T18:02:59+00:00";3280;3248;0;0;0;0;1;40;18;83;7;7;4;45;906;889;170;115;60;70;66;36;33;23;27;17;17;18;91;49;27;18;15;8;16;35;27;10;14;20;16;8;17;41;27;22;21;20;23;13;14;12;13;19
869754;"go-lang-plugin-org/go-lang-idea-plugin";"Java";"2010-08-29T08:20:01+00:00";3279;1875;26;28;23;24;24;24;31;21;31;26;48;33;31;28;31;27;36;38;42;123;39;51;35;33;32;44;36;51;50;59;36;41;35;23;35;20;33;34;43;50;34;19;32;35;54;38;33;40;23;25;36;31
2436267;"node-nock/nock";"JavaScript";"2011-09-22T10:08:03+00:00";3279;1291;20;10;11;12;14;16;18;18;9;16;21;17;19;29;55;21;38;23;24;28;27;18;10;15;25;22;29;28;33;18;33;44;32;31;22;21;25;22;37;39;18;20;26;27;28;41;35;38;24;33;26;25
1549395;"celluloid/celluloid";"Ruby";"2011-03-31T04:05:41+00:00";3277;540;10;7;12;10;8;11;8;10;8;8;10;8;12;3;14;7;11;14;11;18;13;8;13;11;19;20;8;14;12;12;13;6;8;11;12;10;12;9;13;14;7;6;10;8;10;9;11;11;5;14;5;6
26337322;"rancher/rancher";"Shell";"2014-11-07T20:49:31+00:00";3276;1963;34;30;34;39;28;17;46;34;30;34;41;23;22;23;23;45;32;29;25;17;19;28;34;33;47;24;26;28;39;33;35;37;37;35;22;18;87;55;45;41;42;30;43;58;48;41;39;49;101;59;67;57
1021040;"sj26/mailcatcher";"Ruby";"2010-10-25T01:29:06+00:00";3273;737;13;10;14;10;13;8;16;12;13;13;14;10;3;12;15;14;20;9;12;22;10;8;13;23;10;16;13;21;17;18;16;16;18;11;12;9;17;15;10;13;17;18;12;18;14;14;12;14;34;15;16;14
5462508;"auduno/clmtrackr";"JavaScript";"2012-08-18T12:24:43+00:00";3273;867;28;14;8;19;9;13;10;15;9;6;20;12;12;13;13;7;9;11;17;13;9;9;12;16;21;19;16;16;44;29;17;24;17;19;9;12;16;22;10;15;22;19;18;17;24;25;23;13;22;31;22;21
6267158;"Strider-CD/strider";"JavaScript";"2012-10-17T19:22:34+00:00";3271;1066;10;13;15;18;17;17;21;13;16;11;20;25;14;17;15;16;51;23;22;18;13;30;29;21;13;21;19;19;27;27;19;24;22;18;15;17;12;24;20;20;34;18;20;18;18;25;25;20;16;51;14;25
11745592;"kenkeiter/skeuocard";"JavaScript";"2013-07-29T17:39:56+00:00";3270;145;2;3;1;4;3;4;2;5;4;6;4;4;2;4;2;3;3;4;1;4;1;2;4;5;2;1;5;1;1;2;2;2;2;2;1;2;2;5;2;4;3;5;3;2;2;3;6;3;2;1;2;0
19103692;"pallets/click";"Python";"2014-04-24T09:52:19+00:00";3267;1161;19;17;15;19;19;25;13;12;20;13;16;17;27;31;18;22;19;10;22;21;22;20;17;26;17;16;27;31;16;16;25;21;17;22;89;16;32;15;17;21;30;28;31;23;14;27;14;23;41;19;26;27
1238771;"kriswallsmith/assetic";"PHP";"2011-01-10T17:47:13+00:00";3265;365;14;12;8;7;2;10;8;3;4;9;12;8;4;6;6;5;9;4;9;5;9;5;4;7;5;12;6;6;10;7;5;11;7;6;8;10;5;4;11;7;6;7;5;10;8;8;6;6;3;11;5;0
14812903;"syedhali/EZAudio";"Objective-C";"2013-11-30T00:47:11+00:00";3262;1547;9;14;9;11;15;19;22;7;12;22;26;21;26;29;18;25;15;18;19;15;28;21;19;15;33;32;23;23;25;23;21;24;12;26;21;15;61;25;25;22;27;38;24;23;9;74;292;59;29;62;33;31
29370487;"thoughtbot/til";"null";"2015-01-16T22:21:28+00:00";3262;549;4;5;10;8;15;9;9;3;5;6;2;9;5;9;2;3;4;7;3;3;4;2;6;12;2;4;6;8;4;2;3;5;2;2;2;2;5;0;13;2;5;176;78;19;20;13;6;6;2;4;3;10
184311;"tomaz/appledoc";"Objective-C";"2009-04-24T07:19:31+00:00";3261;681;12;16;11;13;16;13;13;14;11;16;9;12;7;7;9;9;11;14;12;7;14;10;9;9;15;12;19;29;19;15;23;26;17;18;11;14;12;13;10;14;7;4;16;10;12;22;12;10;11;10;11;15
9340529;"subprotocol/verlet-js";"JavaScript";"2013-04-10T07:22:41+00:00";3260;371;6;3;11;7;4;1;6;42;50;18;6;11;6;6;3;5;5;7;3;5;6;5;7;7;3;13;8;8;3;5;9;6;1;8;4;5;1;3;2;6;4;2;8;4;7;5;5;5;2;2;7;5
10091574;"linkedin/hopscotch";"JavaScript";"2013-05-16T01:46:02+00:00";3256;741;12;13;15;14;10;5;11;10;13;11;11;8;16;11;4;21;8;10;9;10;15;3;8;20;142;48;11;13;17;10;12;12;7;10;4;5;10;11;10;11;9;12;7;10;13;12;11;9;8;11;9;29
4697589;"segmentio/analytics.js";"JavaScript";"2012-06-18T05:38:24+00:00";3256;371;6;10;8;4;4;3;12;8;6;8;12;11;6;6;6;8;4;8;9;3;4;6;19;5;6;7;8;15;9;7;11;9;6;6;3;8;7;5;7;11;1;9;4;7;12;5;5;3;5;9;9;1
27500243;"googlei18n/libphonenumber";"C++";"2014-12-03T18:02:17+00:00";3252;2152;21;15;34;22;18;25;27;38;16;35;20;21;24;21;22;26;18;20;23;26;37;23;15;31;25;23;33;29;29;20;23;16;25;25;14;18;30;44;33;27;22;34;32;32;35;23;466;325;71;50;41;29
29882262;"rauchg/slackin";"JavaScript";"2015-01-26T21:23:41+00:00";3250;2333;72;32;50;62;58;38;54;80;65;37;47;81;48;37;61;60;63;53;40;54;59;35;33;50;53;46;47;39;39;52;24;22;22;30;27;39;34;43;39;43;54;22;43;35;38;72;37;40;39;28;21;36
5537121;"koush/AndroidAsync";"Java";"2012-08-24T07:27:04+00:00";3249;1043;12;37;22;23;17;22;15;25;16;25;23;22;25;18;22;22;20;23;23;26;27;17;14;14;19;15;22;22;19;24;23;22;28;20;19;12;19;9;16;15;8;12;15;16;13;37;27;18;13;24;24;22
8135625;"wilsonpage/fastdom";"JavaScript";"2013-02-11T09:45:41+00:00";3248;1292;11;7;12;9;6;9;10;14;44;37;14;8;13;8;13;10;9;14;14;12;15;30;16;14;13;16;22;14;23;12;12;17;27;14;7;278;271;12;16;17;20;21;25;22;10;9;16;8;14;13;12;2
1574656;"bnoguchi/everyauth";"JavaScript";"2011-04-05T23:26:28+00:00";3248;246;6;7;5;1;2;2;3;6;0;8;3;5;5;7;4;5;6;2;6;3;2;9;4;6;11;6;5;6;4;2;5;7;7;7;2;6;4;4;5;2;5;3;6;6;2;8;0;6;4;4;3;9
849558;"soffes/sstoolkit";"Ruby";"2010-08-19T19:17:22+00:00";3246;462;4;11;8;9;9;11;4;9;8;14;7;7;5;7;10;9;11;18;8;6;6;9;5;9;6;9;12;12;10;13;17;15;19;9;9;6;7;12;6;4;2;0;3;11;13;8;9;15;6;10;11;4
1459821;"basecamp/pow";"CoffeeScript";"2011-03-09T16:31:16+00:00";3241;308;5;8;7;4;11;5;10;5;3;7;4;6;6;7;3;8;3;5;5;2;2;6;2;6;7;9;6;11;5;6;4;9;6;7;8;3;3;6;5;8;9;8;5;7;8;9;2;6;6;6;6;3
5160706;"bkeepers/dotenv";"Ruby";"2012-07-24T03:38:51+00:00";3240;924;20;16;24;32;12;17;13;11;11;27;17;24;12;19;18;16;13;12;20;14;18;20;16;15;11;21;14;20;19;20;39;13;25;18;14;8;22;15;14;18;23;17;14;13;15;18;19;18;22;18;22;17
11056820;"erikflowers/weather-icons";"CSS";"2013-06-29T17:45:23+00:00";3238;998;12;14;13;18;16;9;9;12;17;21;20;13;9;16;10;16;19;15;21;54;37;21;17;23;23;13;15;20;14;20;13;15;12;16;14;19;21;16;24;32;19;14;47;21;12;21;34;27;20;24;23;17
6181639;"stevenwanderski/bxslider-4";"JavaScript";"2012-10-11T22:19:28+00:00";3237;839;20;25;17;20;20;12;21;23;27;17;19;16;21;12;11;15;13;13;13;14;17;16;14;18;14;14;16;22;19;13;18;19;19;16;12;17;12;17;14;19;19;16;14;12;15;15;12;11;15;9;13;13
4710876;"Trinea/android-common";"Java";"2012-06-19T07:49:46+00:00";3235;1463;26;25;31;21;35;36;23;28;30;27;26;20;23;26;35;31;25;46;22;31;25;21;9;20;29;36;29;29;32;38;38;27;31;21;25;18;20;20;29;29;20;9;21;27;28;52;33;45;27;34;41;33
12888993;"home-assistant/home-assistant";"Python";"2013-09-17T07:29:48+00:00";3235;1435;7;10;9;9;18;13;9;16;8;12;15;6;6;8;14;1;20;17;11;20;14;19;34;18;25;72;44;20;12;17;21;21;19;58;28;38;32;48;30;35;32;42;28;28;25;28;44;36;40;208;34;56
5057307;"julienXX/terminal-notifier";"Objective-C";"2012-07-15T15:48:59+00:00";3234;696;16;11;13;16;35;27;12;12;25;13;11;14;3;11;13;12;8;11;12;14;7;11;12;11;14;13;18;16;8;14;19;17;10;7;5;6;19;17;20;14;19;9;15;14;7;12;8;10;14;7;17;17
5546286;"filamentgroup/grunticon";"HTML";"2012-08-24T22:07:52+00:00";3231;368;8;8;16;10;4;9;1;6;9;6;11;17;12;10;5;10;6;5;4;6;5;9;9;8;11;6;6;7;8;9;10;8;9;9;4;7;9;4;4;4;6;7;7;8;2;5;2;6;3;4;3;6
165886;"facebookarchive/scribe";"C++";"2009-04-02T04:55:56+00:00";3231;348;4;5;7;9;14;4;8;9;6;7;6;10;11;8;10;8;3;6;7;7;7;5;9;5;5;6;6;10;9;6;12;7;4;4;4;4;3;10;4;2;4;4;8;3;7;8;9;6;9;7;6;6
22255647;"duemunk/Async";"Swift";"2014-07-25T12:13:49+00:00";3229;2247;28;37;26;13;13;15;19;13;15;36;91;77;39;26;28;11;23;10;36;21;21;60;424;240;68;83;73;36;28;23;26;57;22;26;25;24;31;29;21;25;26;18;23;40;35;32;22;20;28;22;22;40
23675939;"Russell91/sshrc";"Shell";"2014-09-04T19:18:18+00:00";3228;520;2;6;4;6;4;12;11;23;11;7;7;9;8;5;3;12;4;9;12;4;9;11;13;10;8;2;5;4;8;5;6;5;14;7;5;6;11;15;14;8;5;5;9;20;10;23;34;17;34;16;14;8
15257;"erikhuda/thor";"Ruby";"2008-05-07T20:07:31+00:00";3228;507;12;5;17;9;9;6;7;7;11;11;13;11;13;11;8;5;10;7;10;5;6;12;9;13;10;10;12;7;11;6;10;13;8;7;13;14;21;15;7;10;8;8;6;13;14;8;7;15;4;5;12;6
994551;"pallets/jinja";"Python";"2010-10-17T13:41:17+00:00";3228;927;10;14;20;9;14;14;15;12;14;12;19;13;24;14;28;16;16;24;13;16;9;24;17;14;26;19;21;27;18;15;19;13;13;17;32;19;19;11;18;7;27;24;18;15;17;19;22;19;35;16;22;18
11407242;"audreyr/cookiecutter";"Python";"2013-07-14T18:31:22+00:00";3224;1558;11;21;17;24;13;18;33;36;32;33;13;22;32;44;62;38;32;32;23;22;28;21;27;59;42;21;27;19;28;25;31;13;25;27;23;29;41;26;43;23;23;22;112;34;33;26;21;21;37;38;32;23
15805577;"voltrb/volt";"Ruby";"2014-01-10T18:10:09+00:00";3224;789;37;22;28;36;27;20;33;43;21;28;12;22;15;11;14;16;12;13;12;29;14;13;22;12;18;12;12;16;6;9;14;11;6;10;6;3;16;11;17;12;7;15;9;3;14;3;5;10;4;8;10;10
16788636;"cruffenach/CRToast";"Objective-C";"2014-02-13T01:54:08+00:00";3224;901;19;32;17;13;13;12;29;23;20;19;18;16;14;21;16;23;14;12;28;12;20;12;10;14;14;10;17;17;9;14;19;21;16;21;18;10;25;15;21;12;21;11;11;39;14;12;15;18;14;18;24;18
7814621;"JoshuaKGoldberg/Old-Deleted-FullScreenMario";"null";"2013-01-25T06:02:52+00:00";3224;28;1;2;1;0;0;0;1;1;1;0;0;0;1;0;2;1;0;2;0;1;1;0;0;1;0;0;0;1;0;2;0;0;0;0;0;0;2;0;0;1;0;0;0;1;1;0;1;2;0;0;1;0
16469292;"dinedal/textql";"Go";"2014-02-03T03:48:49+00:00";3221;276;1;4;9;6;1;2;7;13;2;4;4;0;3;5;5;4;6;4;7;2;4;3;6;4;7;5;7;3;6;8;5;7;44;5;5;8;7;3;4;4;4;4;6;3;6;1;4;4;5;3;2;0
2700159;"alibaba/druid";"Java";"2011-11-03T05:12:51+00:00";3217;1609;16;24;27;20;15;24;27;20;16;24;35;29;22;34;33;22;38;25;22;36;39;27;14;19;35;27;28;27;28;45;29;33;36;43;23;37;50;42;30;37;21;6;38;30;32;42;56;50;42;40;47;47
26176273;"coolbeet/CBStoreHouseRefreshControl";"Objective-C";"2014-11-04T15:57:38+00:00";3216;1096;17;24;23;26;27;19;20;27;22;26;20;13;27;19;23;21;20;14;23;21;39;22;13;30;21;19;23;22;14;18;22;23;22;16;22;16;26;19;32;34;14;12;25;15;20;16;17;15;16;19;20;22
7293210;"stripe/jquery.payment";"CoffeeScript";"2012-12-23T08:20:09+00:00";3213;721;10;7;15;11;4;9;8;23;14;10;12;15;12;13;11;13;17;9;105;21;8;19;18;9;10;12;15;14;10;17;21;6;7;13;3;4;17;18;12;10;11;9;8;21;16;7;14;12;13;10;8;10
355893;"github/markup";"Ruby";"2009-10-31T01:02:46+00:00";3212;752;15;12;15;13;15;20;15;12;13;11;12;10;18;12;14;18;18;19;18;22;20;16;16;18;16;16;18;21;16;14;16;12;17;19;13;15;16;15;29;13;11;7;11;6;11;9;11;8;9;9;13;9
184366;"opal/opal";"Ruby";"2009-04-24T08:53:34+00:00";3211;802;17;17;10;23;12;6;10;99;25;17;10;20;37;23;18;14;12;11;9;11;14;11;10;13;16;14;12;33;9;11;7;8;20;13;6;14;8;12;28;10;10;9;12;14;19;10;6;15;7;16;8;6
10420996;"WP-API/WP-API";"PHP";"2013-06-01T10:52:43+00:00";3210;1403;31;41;27;33;51;24;26;30;39;30;20;24;33;24;19;24;26;16;15;13;22;49;26;30;15;17;24;18;23;26;29;27;68;40;20;11;24;27;19;40;32;25;26;25;27;33;31;27;20;26;18;12
19374812;"telegramdesktop/tdesktop";"C++";"2014-05-02T12:36:31+00:00";3208;2052;25;27;31;30;32;46;36;34;47;28;34;21;36;24;22;25;35;17;32;24;29;62;90;42;41;36;35;42;27;54;41;58;42;63;35;26;48;28;48;33;32;33;56;76;42;38;45;48;43;60;58;35
1540246;"spine/spine";"JavaScript";"2011-03-29T06:34:32+00:00";3208;336;15;48;12;10;10;16;7;5;3;5;4;9;4;8;6;5;12;5;5;2;5;3;2;3;3;10;5;7;2;3;6;8;1;2;7;5;4;2;4;3;5;3;11;7;9;2;4;5;3;4;3;4
14473933;"os-js/OS.js";"JavaScript";"2013-11-17T20:16:25+00:00";3205;2849;2;2;2;3;4;4;1;3;10;5;7;6;3;5;34;8;7;4;5;2;6;4;7;6;5;9;3;8;3;9;6;5;11;12;15;1429;501;158;122;160;37;19;28;24;20;13;13;28;13;16;29;13
11638685;"AlloyTeam/Mars";"HTML";"2013-07-24T15:45:15+00:00";3204;1775;14;20;20;33;36;35;38;31;11;10;27;28;38;192;48;25;25;76;25;31;33;27;18;23;34;22;36;43;17;50;42;34;36;29;26;24;14;22;18;34;13;7;40;20;25;46;47;39;28;30;29;106
8594752;"tgriesser/bookshelf";"JavaScript";"2013-03-06T03:07:32+00:00";3204;1394;16;25;17;14;24;21;18;18;17;17;17;20;43;16;14;10;16;20;23;27;27;251;26;40;34;18;27;24;19;14;28;27;20;19;15;17;25;37;19;14;25;18;25;24;32;26;33;29;15;27;24;22
18044526;"jlund/streisand";"Python";"2014-03-23T21:56:19+00:00";3204;1009;12;27;13;10;12;10;12;8;15;12;8;17;15;18;9;5;29;23;19;14;11;11;15;10;24;12;12;15;12;80;16;20;15;20;25;15;17;52;31;19;18;33;44;27;26;23;41;15;9;23;15;15
900234;"vfr/Reader";"Objective-C";"2010-09-10T00:51:55+00:00";3204;686;5;10;17;14;5;12;10;8;14;8;12;19;13;13;12;6;13;15;13;20;16;12;15;10;20;17;12;16;18;11;17;20;11;10;6;9;14;19;13;10;9;8;14;10;16;14;15;12;14;10;17;32
23756696;"saeedalipoor/icono";"CSS";"2014-09-07T09:37:41+00:00";3203;483;7;14;11;29;15;7;7;10;3;6;6;25;9;3;6;8;7;11;9;7;13;24;11;16;13;4;4;6;20;4;9;7;6;4;14;7;9;3;6;9;8;2;4;12;7;12;11;10;6;11;4;7
7613257;"SeleniumHQ/selenium";"JavaScript";"2013-01-14T21:40:56+00:00";3201;2282;25;27;33;40;48;38;52;31;31;36;32;42;35;38;34;39;47;34;40;54;50;31;38;37;45;37;38;42;33;43;35;45;50;37;52;41;64;56;46;51;51;52;71;42;54;60;65;44;61;52;50;53
12615154;"barryvdh/laravel-debugbar";"PHP";"2013-09-05T10:26:54+00:00";3200;1472;24;25;34;32;22;23;29;26;25;21;29;28;39;32;21;28;32;26;24;28;31;36;44;23;31;38;15;25;34;16;19;29;29;30;33;30;42;28;24;24;23;21;31;28;23;27;23;31;25;35;28;48
33088032;"agis-/git-style-guide";"null";"2015-03-29T20:25:23+00:00";3197;353;53;21;14;9;10;10;7;5;6;3;7;7;12;6;5;17;9;3;4;7;3;5;7;4;4;6;6;5;3;6;4;2;0;4;8;1;5;9;3;3;5;2;4;2;3;5;8;3;4;4;5;5
718309;"kiwi-bdd/Kiwi";"Objective-C";"2010-06-13T06:17:23+00:00";3197;628;15;13;16;19;15;13;24;6;8;5;6;13;10;22;24;16;14;15;17;5;14;9;5;13;10;15;14;12;16;18;14;12;13;10;8;9;9;15;11;11;3;3;7;11;11;8;12;14;13;10;7;15
23044617;"Popmotion/popmotion";"JavaScript";"2014-08-17T16:23:07+00:00";3196;3187;0;0;3;9;1;10;3;2;2;0;0;0;2;0;0;1;1;1;0;1;1;2;1067;1355;231;94;74;36;15;13;38;21;20;9;12;5;9;14;13;11;18;2;10;15;6;3;9;11;15;8;7;7
20893207;"github/octicons";"CSS";"2014-06-16T17:10:25+00:00";3195;937;19;15;18;19;13;8;13;16;18;24;7;12;10;8;56;18;47;44;13;15;13;12;13;48;14;14;17;18;21;13;18;16;17;12;13;15;13;17;17;15;13;14;47;18;17;26;15;20;13;8;16;1
3133662;"MacGapProject/MacGap1";"Objective-C";"2012-01-09T02:49:22+00:00";3194;503;18;13;16;6;15;10;8;6;6;16;14;12;7;13;9;10;7;12;8;23;15;10;10;9;6;13;9;10;6;4;7;7;5;4;7;7;8;5;6;2;7;7;32;9;9;10;11;13;10;11;5;0
23802847;"shu223/iOS8-Sampler";"Objective-C";"2014-09-08T18:27:36+00:00";3193;711;18;9;18;15;16;18;17;16;42;20;18;19;15;12;9;15;13;9;15;70;22;16;17;12;6;10;12;12;10;15;9;12;10;14;8;17;10;10;5;7;3;7;18;6;9;13;3;5;4;12;12;1
3665576;"prose/prose";"JavaScript";"2012-03-08T23:32:29+00:00";3191;670;8;18;16;8;13;8;9;5;7;5;15;14;13;17;9;7;10;10;10;10;11;10;20;15;11;9;14;45;26;13;16;14;9;17;6;11;15;18;16;19;22;14;16;19;14;15;5;9;1;11;10;7
4344257;"FriendsOfPHP/PHP-CS-Fixer";"PHP";"2012-05-16T06:42:23+00:00";3190;1106;11;9;12;16;9;13;42;18;25;13;17;21;38;29;22;18;13;20;21;22;13;15;13;21;28;25;26;22;9;20;19;21;28;19;21;28;28;23;21;41;19;19;21;16;21;17;42;17;23;19;26;36
1965839;"mattbryson/TouchSwipe-Jquery-Plugin";"JavaScript";"2011-06-28T11:16:26+00:00";3187;741;19;11;16;17;11;18;24;22;12;11;22;21;13;19;12;14;14;7;17;22;11;15;10;10;13;14;18;12;12;14;21;11;13;12;10;5;13;18;11;17;13;11;19;11;9;15;17;13;16;7;12;16
19034112;"timuric/Content-generator-sketch-plugin";"JavaScript";"2014-04-22T15:04:21+00:00";3187;1251;20;15;25;15;16;16;17;17;12;8;26;25;60;33;33;27;21;19;8;12;29;20;19;27;24;23;41;27;18;21;36;58;25;48;21;19;15;16;23;27;49;29;25;19;17;26;26;21;22;22;17;16
443222;"nathansmith/960-Grid-System";"CSS";"2009-12-19T22:59:29+00:00";3186;265;11;6;4;15;4;8;5;8;3;9;4;4;7;1;4;3;3;1;7;6;4;1;3;5;6;7;8;5;2;5;4;4;5;5;6;7;4;5;7;5;4;5;4;6;3;4;6;7;3;4;2;6
27494663;"docker/machine";"Go";"2014-12-03T15:52:06+00:00";3185;1483;35;22;33;27;24;31;32;34;48;62;43;43;28;35;26;38;50;46;31;24;23;19;17;25;24;29;23;40;24;40;24;23;25;24;21;18;28;26;25;26;24;19;24;22;32;21;21;24;17;23;20;20
2556901;"LeaVerou/prefixfree";"JavaScript";"2011-10-11T17:30:57+00:00";3184;469;6;12;8;10;11;10;19;9;7;12;6;7;12;11;10;10;13;13;9;10;6;8;11;6;7;9;6;16;10;5;4;8;9;11;5;8;9;10;7;9;7;5;8;7;7;15;6;6;14;10;9;6
10480910;"chrisbanes/ActionBar-PullToRefresh";"Java";"2013-06-04T14:44:53+00:00";3181;367;8;9;11;13;13;12;4;8;10;10;9;9;8;7;5;7;6;7;4;5;11;6;2;7;7;5;7;12;1;9;7;8;8;1;10;7;4;7;3;4;2;4;5;1;7;11;6;8;6;9;8;9
16096681;"Laverna/laverna";"JavaScript";"2014-01-21T08:24:17+00:00";3178;1052;14;12;16;12;10;25;7;10;13;9;7;9;14;27;23;15;17;13;11;12;18;6;19;15;16;17;9;14;10;15;10;9;28;19;17;22;20;21;16;34;44;39;36;48;28;40;25;32;46;43;31;29
20275545;"google/guice";"Java";"2014-05-28T23:18:53+00:00";3178;1656;39;40;34;27;29;29;30;33;34;37;30;30;30;18;20;36;22;34;34;35;38;47;29;25;21;37;31;26;41;30;40;28;38;32;25;33;29;37;36;41;27;22;37;32;25;26;36;25;35;31;41;34
8189762;"mesos/chronos";"JavaScript";"2013-02-13T22:59:14+00:00";3175;837;9;22;20;20;9;11;22;17;13;13;15;17;15;23;15;64;33;25;15;6;16;10;12;16;16;9;18;21;21;14;11;18;13;18;15;8;8;18;17;17;19;14;9;8;15;16;12;9;10;10;14;21
3627034;"idiot/unslider";"JavaScript";"2012-03-05T13:02:02+00:00";3174;1234;18;9;11;23;10;16;14;10;9;14;14;10;12;12;12;17;11;6;17;18;14;10;14;15;13;10;15;25;123;38;172;89;27;23;20;33;37;21;23;18;11;20;14;14;26;27;30;29;16;16;26;2
20818126;"google/ExoPlayer";"Java";"2014-06-13T21:19:18+00:00";3173;1991;16;36;25;35;20;26;45;20;32;17;27;35;20;36;29;35;32;20;28;29;31;28;33;30;50;27;62;42;44;38;46;45;42;38;37;34;63;46;44;44;36;29;56;49;45;78;57;50;39;51;61;53
6331139;"nicolaiarocci/eve";"Python";"2012-10-22T07:39:33+00:00";3172;1019;23;24;24;12;17;12;11;26;15;16;18;23;17;21;17;25;15;25;14;14;15;18;17;21;12;19;25;15;18;23;21;14;13;13;12;15;18;15;24;21;82;32;26;21;25;23;14;14;20;20;20;4
330275;"twigphp/Twig";"PHP";"2009-10-07T21:23:38+00:00";3172;588;6;10;6;14;10;13;12;10;10;11;6;8;12;12;13;16;20;13;11;12;10;13;14;10;11;17;12;16;12;16;13;13;12;9;8;13;9;9;14;17;9;6;10;10;13;8;11;10;16;10;7;5
4370755;"guardian/frontend";"HTML";"2012-05-18T15:39:15+00:00";3169;471;5;7;7;3;7;11;7;9;10;10;5;6;8;5;11;32;8;13;16;8;7;11;9;3;15;9;9;21;13;6;17;7;7;7;3;2;3;17;12;7;8;9;7;7;5;9;7;4;4;10;15;13
16157746;"aspnet/EntityFramework";"C#";"2014-01-23T00:52:01+00:00";3167;1666;34;41;29;42;42;30;41;20;31;27;35;31;40;40;39;24;31;38;28;32;28;33;29;23;29;38;26;32;24;30;31;36;22;25;22;25;29;30;42;38;24;28;21;38;36;39;35;30;30;51;35;32
14386080;"Jawbone/JBChartView";"Objective-C";"2013-11-14T05:28:46+00:00";3167;802;14;13;18;20;14;15;18;22;12;23;19;17;19;13;12;22;10;17;15;11;28;12;8;12;29;26;16;14;10;6;12;10;13;16;10;7;15;14;9;8;11;8;5;69;12;12;16;22;18;11;8;11
25208398;"traex/RippleEffect";"Java";"2014-10-14T13:32:51+00:00";3166;1502;30;42;39;41;34;20;23;34;25;32;28;27;28;25;45;27;22;31;21;31;40;28;25;19;30;28;36;26;26;35;39;28;23;20;31;21;25;17;24;30;26;16;19;20;26;48;41;37;30;25;35;23
6040;"kr/beanstalkd";"C";"2008-03-31T20:20:41+00:00";3165;763;9;11;21;19;18;14;14;8;7;6;15;15;17;10;17;13;21;23;17;17;19;15;10;11;17;20;16;10;13;13;20;8;12;13;12;10;12;19;17;12;26;9;10;14;18;12;13;27;12;16;18;17
6726218;"erichoracek/MSDynamicsDrawerViewController";"Objective-C";"2012-11-16T18:34:17+00:00";3163;484;7;14;5;8;24;23;15;13;10;12;12;11;11;13;13;11;6;7;8;8;6;14;1;8;6;8;13;13;10;10;13;7;10;9;9;10;6;11;5;6;4;3;5;10;8;11;14;6;6;2;4;5
11323319;"erusev/parsedown";"PHP";"2013-07-10T20:23:25+00:00";3160;1149;19;16;14;15;14;15;21;25;28;23;15;21;22;26;23;15;22;20;19;15;28;26;11;23;15;29;30;20;24;28;27;13;21;20;24;23;48;26;18;31;31;27;20;22;23;19;29;28;11;21;24;21
1861575;"CSSLint/csslint";"JavaScript";"2011-06-07T19:17:42+00:00";3160;654;9;9;16;17;18;19;20;19;11;14;16;15;9;13;18;16;8;8;10;8;8;11;15;14;12;14;15;12;5;16;12;5;11;11;12;12;15;11;9;10;13;11;8;15;14;9;12;15;19;9;15;11
2198140;"escoz/QuickDialog";"Objective-C";"2011-08-12T17:00:24+00:00";3160;252;6;7;4;9;5;6;1;6;6;2;5;7;6;6;5;1;2;9;6;5;4;5;5;3;4;6;5;7;9;6;7;2;5;5;11;3;10;2;4;1;2;1;3;2;2;9;6;4;3;3;4;5
11007313;"BabylonJS/Babylon.js";"JavaScript";"2013-06-27T20:40:42+00:00";3159;1176;23;27;12;21;14;8;20;21;24;28;24;32;14;12;13;17;17;12;25;12;23;16;18;14;14;14;13;10;17;24;32;27;38;34;32;21;35;17;26;36;24;23;39;35;34;34;26;29;22;25;25;23
16587283;"dmlc/xgboost";"C++";"2014-02-06T17:28:03+00:00";3159;2480;25;40;25;71;56;26;27;20;28;24;27;32;33;32;24;34;28;39;32;37;28;42;32;19;32;32;70;53;74;39;62;73;39;56;55;41;47;52;84;46;43;52;39;121;59;65;105;94;73;65;58;70
13876956;"veltman/clmystery";"null";"2013-10-26T03:05:47+00:00";3157;1793;0;1;3;1;0;3;1;0;1;7;3;1;0;1;1;2;1;1;5;0;2;0;0;1;2;1;12;4;1;0;0;1;2;0;1;0;1;2;0;1295;269;53;41;12;5;12;11;3;8;4;13;5
15240249;"facebook/origami";"Objective-C";"2013-12-16T23:37:18+00:00";3151;544;9;11;14;9;17;17;10;14;15;11;11;6;15;6;6;5;10;7;5;14;13;12;10;14;12;8;7;8;16;11;13;9;9;9;7;2;9;11;10;8;4;3;9;17;14;12;11;10;8;13;20;13
26181287;"rswier/c4";"C";"2014-11-04T17:57:29+00:00";3150;1143;5;5;1;16;5;48;20;16;31;6;6;6;5;5;8;6;10;4;5;33;11;6;6;6;5;8;9;8;6;5;9;6;9;6;9;94;27;191;102;103;61;13;26;14;18;13;17;14;58;24;11;7
27568975;"Tim9Liu9/TimLiu-iOS";"null";"2014-12-05T01:42:06+00:00";3150;3122;0;5;8;11;4;22;18;18;11;10;6;13;19;307;133;44;23;24;30;24;344;169;49;54;42;56;101;93;44;62;87;87;83;55;63;53;65;64;90;65;38;12;54;62;66;61;60;62;67;56;62;66
10579398;"RubyLouvre/avalon";"JavaScript";"2013-06-09T06:34:28+00:00";3148;1309;15;20;27;43;23;24;22;21;19;22;24;19;20;13;42;31;32;22;21;34;34;33;25;25;28;26;30;31;29;34;26;19;26;20;34;18;32;24;28;16;13;3;15;15;18;24;16;28;22;58;35;30
19448700;"leanote/leanote";"JavaScript";"2014-05-05T08:07:19+00:00";3148;1638;24;19;26;16;26;26;19;21;18;14;12;12;14;17;20;57;56;33;33;32;45;44;59;49;18;38;50;27;63;52;36;29;32;32;26;33;43;32;30;17;13;27;38;29;28;34;32;30;33;40;76;8
61032;"tpope/vim-rails";"VimL";"2008-10-09T03:16:22+00:00";3140;358;5;8;7;5;7;6;6;5;6;11;5;5;7;9;8;8;10;8;9;6;5;5;4;8;9;10;8;8;14;6;3;10;3;6;5;4;9;6;9;9;4;7;5;10;7;7;4;6;8;4;8;6
715524;"aheckmann/gm";"JavaScript";"2010-06-11T12:11:37+00:00";3140;1078;14;27;15;16;10;23;22;16;18;17;7;14;23;15;19;16;20;27;38;29;26;22;26;17;23;12;23;33;19;19;30;18;21;23;20;16;23;21;15;19;17;10;24;19;22;23;25;21;32;20;23;30
11620669;"thedillonb/CodeHub";"C#";"2013-07-23T22:19:57+00:00";3137;2540;3;2;4;12;6;10;6;5;5;1;5;6;0;4;6;3;3;6;5;2;3;10;4;9;5;7;3;10;3;5;4;4;5;6;8;5;5;5;5;10;10;23;7;396;474;251;201;179;210;191;202;186
14259343;"openalpr/openalpr";"C++";"2013-11-09T15:26:01+00:00";3137;2794;5;9;7;4;16;13;9;9;21;10;12;7;8;12;6;7;4;9;8;21;6;12;10;9;12;7;14;5;11;8;3;648;1359;114;45;69;31;24;14;21;13;8;18;18;17;17;9;9;11;17;21;17
29946464;"cymcsg/UltimateRecyclerView";"Java";"2015-01-28T02:27:45+00:00";3137;2362;24;18;27;32;62;33;28;24;31;44;90;36;56;38;41;158;82;76;64;54;38;39;25;25;34;69;42;55;30;45;35;40;33;33;27;28;37;51;34;39;36;20;32;23;38;69;59;58;58;44;97;51
12226786;"lovell/sharp";"JavaScript";"2013-08-19T20:24:24+00:00";3136;971;16;16;13;16;16;7;15;19;23;13;15;11;6;8;22;7;18;16;13;6;12;16;12;128;29;16;24;10;14;14;24;16;17;19;17;12;15;15;21;26;19;14;27;29;23;15;20;26;15;14;21;15
747722;"newsapps/beeswithmachineguns";"Python";"2010-06-29T21:26:18+00:00";3131;715;18;12;66;23;15;9;12;11;10;12;10;6;8;7;19;15;7;13;13;21;8;23;15;14;15;11;11;18;12;13;18;16;11;10;6;11;6;10;11;12;14;16;14;10;17;16;8;9;11;17;16;9
914985;"silexphp/Silex";"PHP";"2010-09-16T09:47:20+00:00";3130;538;11;9;17;7;9;11;13;13;7;13;11;6;14;12;16;10;12;11;16;16;12;13;11;10;7;9;6;10;8;6;7;14;10;10;10;10;9;12;9;11;7;6;4;8;9;20;6;7;11;12;11;9
1191176;"eddiemachado/bones";"CSS";"2010-12-22T20:34:53+00:00";3130;458;8;13;14;9;10;12;17;9;8;5;8;7;12;15;10;4;9;12;7;10;7;6;16;8;11;8;9;18;6;5;7;8;5;7;6;6;6;4;10;7;8;7;12;9;10;5;5;9;11;9;11;3
6297520;"quantopian/zipline";"Python";"2012-10-19T15:50:29+00:00";3129;1028;17;16;10;16;15;43;31;26;15;12;23;17;17;24;19;19;18;17;19;23;14;13;17;10;11;19;18;18;12;18;25;14;14;13;25;12;30;21;14;26;22;16;17;22;22;25;20;30;29;19;30;35
565629;"midgetspy/Sick-Beard";"Python";"2010-03-16T21:09:33+00:00";3127;240;8;4;3;0;3;6;4;1;6;4;3;3;2;6;3;4;5;2;7;5;5;5;5;5;6;14;6;5;6;5;3;3;6;4;3;5;2;8;7;6;4;6;2;2;1;7;7;5;1;4;6;7
2346623;"github/hubot-scripts";"CoffeeScript";"2011-09-08T05:39:54+00:00";3126;505;7;9;8;10;12;16;5;8;3;5;12;3;7;6;8;6;16;10;8;6;8;6;6;12;6;9;37;14;13;8;10;18;9;7;8;1;10;8;8;10;13;6;12;7;13;10;11;8;12;10;16;14
8708394;"filp/whoops";"PHP";"2013-03-11T16:58:27+00:00";3126;1082;22;18;13;9;40;15;14;9;31;11;11;44;34;15;21;11;14;21;15;7;12;6;7;16;18;14;20;12;14;15;14;14;23;16;13;20;29;134;41;80;28;27;15;14;11;16;18;20;15;13;10;2
21156908;"fastos/fastsocket";"C";"2014-06-24T08:03:52+00:00";3124;453;4;12;6;6;4;7;10;10;7;7;11;5;4;5;6;14;9;12;6;10;8;9;6;7;5;9;6;7;10;1;10;13;13;3;25;11;2;5;43;7;14;13;7;10;6;9;6;3;11;7;4;8
5494;"sstephenson/prototype";"JavaScript";"2008-03-27T02:15:03+00:00";3123;231;2;4;0;5;2;5;4;2;2;7;3;9;6;3;5;5;5;3;1;5;2;6;7;6;11;7;5;4;8;3;5;7;6;7;3;3;2;2;7;2;7;3;5;6;4;5;4;5;2;2;3;4
6720403;"danleech/simple-icons";"HTML";"2012-11-16T11:09:13+00:00";3120;1614;5;4;3;5;5;1;4;8;6;5;2;4;3;3;4;2;2;1;6;2;3;2;3;3;9;873;211;76;43;34;24;35;23;20;9;5;20;13;7;17;17;9;13;15;4;10;9;6;9;6;1;10
6358188;"druid-io/druid";"Java";"2012-10-23T19:08:07+00:00";3119;1502;25;41;19;13;11;19;30;27;14;9;12;16;10;18;13;12;23;23;17;20;16;12;12;12;15;23;23;24;25;26;35;34;12;20;16;14;24;20;17;25;20;10;31;24;26;29;25;34;315;92;62;57
524305;"mattn/emmet-vim";"VimL";"2010-02-18T13:29:20+00:00";3119;740;8;19;16;16;11;27;11;11;16;12;7;12;15;8;13;10;14;13;13;10;18;14;16;11;19;12;16;17;13;12;10;18;15;13;13;11;12;19;12;18;16;9;18;16;16;11;13;18;16;14;20;22
4600400;"Redth/PushSharp";"C#";"2012-06-08T17:52:47+00:00";3117;730;11;11;14;7;7;20;14;21;21;13;15;10;12;9;11;15;16;9;9;12;15;13;8;11;8;11;18;12;9;12;12;6;19;11;8;10;16;21;28;15;10;16;16;17;16;28;13;21;18;29;14;12
14681876;"codelucas/newspaper";"Python";"2013-11-25T09:50:50+00:00";3116;1076;11;9;144;27;26;13;9;36;12;14;15;14;19;15;13;10;10;12;22;11;9;9;15;14;11;12;20;14;15;12;15;13;9;17;14;16;22;21;14;11;39;53;9;21;16;26;19;18;47;18;74;11
34222505;"insidegui/WWDC";"Swift";"2015-04-19T20:09:26+00:00";3115;2530;401;194;193;73;37;40;599;105;41;28;32;38;21;9;10;6;8;14;12;17;29;16;6;10;7;39;17;19;13;12;32;9;15;23;13;9;6;21;15;14;53;93;37;29;11;26;19;15;20;8;9;7
31341;"ryanb/ruby-warrior";"Ruby";"2008-07-04T21:59:44+00:00";3114;541;27;15;15;54;34;11;8;8;6;4;5;10;12;5;8;6;9;8;9;6;12;7;10;7;16;10;9;9;5;11;6;6;10;10;8;6;5;4;13;4;6;17;1;5;13;10;8;10;16;11;3;13
1908577;"indexzero/http-server";"JavaScript";"2011-06-16T23:54:57+00:00";3113;1470;18;29;26;37;26;17;21;25;16;21;30;30;24;29;33;23;22;29;20;22;37;29;24;31;43;21;28;34;37;33;23;31;31;31;23;17;29;29;32;31;23;14;32;37;35;38;28;30;32;33;38;38
12484808;"idank/explainshell";"Python";"2013-08-30T11:20:11+00:00";3112;867;10;9;15;17;10;7;12;38;52;21;22;15;17;15;17;24;11;17;15;9;27;34;10;28;10;11;17;19;17;17;13;13;17;15;11;21;23;17;13;15;13;10;8;11;6;17;20;8;17;23;15;18
467471;"tinymce/tinymce";"JavaScript";"2010-01-11T14:46:42+00:00";3112;870;5;8;9;8;9;7;7;10;10;8;9;9;9;7;4;16;9;10;12;9;10;13;9;10;14;16;7;11;12;29;21;48;42;21;11;19;29;35;28;32;18;23;38;29;24;26;18;22;19;30;29;2
1460612;"ninenines/cowboy";"Erlang";"2011-03-09T19:55:52+00:00";3112;1072;18;24;21;21;13;18;23;21;16;26;22;17;21;20;20;17;18;16;22;14;19;16;27;30;34;27;25;26;19;24;11;17;22;24;18;16;19;17;25;23;14;18;21;20;36;21;24;17;25;15;13;21
20723841;"filamentgroup/loadCSS";"JavaScript";"2014-06-11T12:14:06+00:00";3109;1443;26;12;46;26;33;32;91;31;31;23;32;22;19;12;20;42;23;27;13;15;18;24;50;26;40;24;17;13;13;39;23;22;18;16;16;12;11;46;16;16;18;53;62;34;56;57;25;13;26;26;24;13
21782593;"github/swift-style-guide";"null";"2014-07-13T04:05:10+00:00";3109;1998;15;19;7;149;41;46;31;23;20;20;22;20;27;14;15;26;22;24;20;14;15;13;33;24;16;18;30;28;17;33;39;35;31;30;15;23;23;22;24;580;39;28;17;38;29;26;55;34;33;28;28;19
128818;"abraham/twitteroauth";"PHP";"2009-02-14T12:27:24+00:00";3105;438;9;13;9;5;6;6;10;9;4;9;15;5;9;7;6;14;6;10;10;9;12;12;5;9;8;8;6;8;12;12;11;10;11;5;7;5;3;9;6;9;7;9;6;8;13;8;10;9;9;8;6;6
5583022;"gavinkwoe/BeeFramework";"Objective-C";"2012-08-28T08:29:24+00:00";3105;833;20;19;20;17;18;15;15;12;10;17;22;19;14;16;14;21;17;21;18;22;19;16;10;14;15;15;19;31;20;21;21;23;12;22;16;11;12;10;18;13;7;6;6;17;14;10;11;14;16;13;21;13
22652910;"ruipgil/scraperjs";"JavaScript";"2014-08-05T17:35:03+00:00";3104;359;2;6;7;3;10;2;7;7;3;7;5;14;15;13;8;9;6;10;7;2;10;4;3;6;0;8;3;8;5;3;8;4;4;8;4;7;9;12;6;9;10;6;4;7;6;7;6;14;6;11;10;8
32374513;"pcqpcq/open-source-android-apps";"null";"2015-03-17T06:00:07+00:00";3104;1407;12;14;14;11;11;16;14;11;12;25;16;30;28;28;28;23;27;31;30;40;27;30;21;20;18;32;23;20;17;24;20;28;26;23;14;28;33;29;27;135;35;20;46;33;30;40;28;42;24;22;31;40
21299916;"addyosmani/critical";"JavaScript";"2014-06-28T09:31:42+00:00";3103;1223;18;8;13;14;15;11;16;11;8;10;21;12;9;13;16;84;61;28;15;18;11;13;10;24;10;43;46;21;16;19;30;19;9;18;229;21;18;52;10;13;10;15;8;10;13;16;27;25;19;15;17;15
14135470;"apache/storm";"Java";"2013-11-05T08:00:14+00:00";3103;1327;20;26;32;30;29;32;30;29;25;23;24;22;19;27;17;27;16;27;18;35;33;24;16;19;23;19;25;34;24;28;27;21;21;23;28;17;19;20;42;29;32;16;23;21;30;22;30;24;29;25;46;29
23062124;"dcloudio/mui";"JavaScript";"2014-08-18T07:14:41+00:00";3100;2285;17;19;31;24;31;32;26;21;32;35;29;35;23;37;31;31;33;24;32;38;31;17;27;32;33;36;26;26;41;48;60;43;41;32;24;71;109;69;38;60;17;86;49;72;70;141;100;68;69;83;78;7
13112745;"prerender/prerender";"JavaScript";"2013-09-26T04:13:55+00:00";3096;782;6;16;13;10;16;23;22;26;15;14;23;16;14;13;9;16;11;20;14;16;11;13;21;16;12;17;14;16;17;13;13;10;20;12;11;8;17;19;20;11;20;7;17;8;14;15;12;7;31;9;20;18
5188794;"nothingmagical/cheddar-ios";"Objective-C";"2012-07-26T06:49:36+00:00";3094;220;4;6;5;2;5;7;5;5;3;3;6;4;4;7;4;4;2;2;3;1;5;5;2;3;3;7;2;8;7;9;6;7;2;4;5;2;5;5;1;3;1;2;4;1;9;5;4;8;3;5;3;2
7064308;"jisaacks/GitGutter";"Python";"2012-12-08T05:29:00+00:00";3094;455;8;12;6;19;10;14;3;13;6;19;7;4;14;5;11;11;11;10;7;6;10;9;8;7;7;13;8;11;6;9;7;8;7;5;6;7;3;8;9;6;9;8;9;11;8;5;10;8;13;5;10;9
17486281;"pagekit/pagekit";"PHP";"2014-03-06T17:30:55+00:00";3091;1495;6;6;7;7;8;4;6;6;2;3;8;6;3;4;5;6;6;8;7;108;73;27;19;20;23;15;29;26;23;11;23;11;20;21;8;19;55;11;37;18;26;9;17;21;22;25;8;6;13;18;434;191
3319769;"sass/libsass";"C++";"2012-01-31T22:59:07+00:00";3090;854;58;25;18;21;9;13;4;17;16;16;12;12;16;18;9;20;34;53;21;14;15;14;18;13;12;18;22;22;13;14;13;15;7;12;8;19;12;21;23;18;19;13;10;13;10;14;9;11;13;6;8;13
8285747;"JeffreyWay/Laravel-4-Generators";"PHP";"2013-02-19T07:55:00+00:00";3090;211;4;3;13;5;6;6;15;3;3;3;8;5;2;2;2;5;3;4;4;5;6;4;3;8;3;4;5;5;2;4;2;1;6;4;1;4;8;2;4;1;3;1;3;2;3;4;4;3;5;2;0;3
8678290;"barryvdh/laravel-ide-helper";"PHP";"2013-03-10T00:12:55+00:00";3089;1245;15;18;24;25;19;31;23;26;20;21;28;22;20;30;19;25;20;17;26;12;17;22;19;18;25;19;27;32;26;25;27;24;23;23;17;29;32;25;25;23;27;22;26;25;34;19;28;33;32;28;30;22
21500692;"onurakpolat/awesome-bigdata";"null";"2014-07-04T15:01:03+00:00";3089;1239;23;30;34;29;17;25;26;23;19;18;29;14;18;13;32;36;21;19;13;32;24;25;47;31;20;26;19;20;26;24;14;18;17;16;18;19;17;16;31;29;24;16;28;28;23;35;28;20;23;21;35;30
2688310;"Xcode-Snippets/Objective-C";"Objective-C";"2011-11-01T15:12:16+00:00";3088;900;12;13;19;15;16;18;17;14;8;13;20;72;38;14;12;20;20;15;13;11;12;9;9;16;58;55;18;17;13;15;13;14;12;18;9;9;23;12;15;10;18;17;28;15;12;10;12;15;8;7;14;7
856493;"overtone/overtone";"Clojure";"2010-08-23T12:19:57+00:00";3087;733;19;13;18;19;12;18;10;15;8;11;9;13;9;13;14;20;9;11;10;15;3;10;16;10;11;4;11;16;24;14;10;17;9;9;9;9;10;13;19;20;16;23;22;21;14;9;11;13;61;15;18;0
12320895;"TalAter/annyang";"JavaScript";"2013-08-23T10:59:34+00:00";3086;1123;9;15;16;9;12;12;9;13;22;5;11;9;11;9;18;12;13;12;48;15;7;17;15;14;19;63;65;37;23;38;32;29;11;23;14;22;34;20;37;31;53;26;29;21;21;35;11;24;21;11;21;19
10513377;"carrot/share-button";"JavaScript";"2013-06-05T21:37:45+00:00";3085;415;4;12;8;8;12;5;8;7;13;12;11;8;11;9;7;8;5;4;11;7;9;9;4;8;6;10;11;11;6;5;13;6;9;4;9;8;8;11;8;7;5;8;4;8;5;8;10;7;9;6;5;8
7050;"prawnpdf/prawn";"Ruby";"2008-04-04T22:37:39+00:00";3085;372;5;7;9;13;7;7;6;6;6;7;5;7;11;7;13;8;9;1;10;8;8;8;3;9;3;5;3;12;11;7;3;9;7;7;7;4;11;11;3;9;11;11;7;8;5;6;8;7;6;2;5;4
2833537;"jquery/esprima";"TypeScript";"2011-11-23T05:36:43+00:00";3083;732;6;8;10;11;5;8;12;16;11;18;9;23;18;12;12;19;11;15;13;14;12;19;9;15;17;12;13;13;12;12;13;25;20;11;14;17;11;20;17;16;12;21;13;12;18;10;15;25;14;12;14;17
1559931;"solnic/virtus";"Ruby";"2011-04-02T16:23:50+00:00";3080;703;13;5;16;14;15;13;18;9;18;9;11;17;17;24;76;40;20;11;9;13;12;15;22;8;10;11;13;9;17;14;6;10;6;7;9;6;4;9;14;9;10;4;13;13;10;11;11;12;11;11;8;10
20466037;"ankurp/Dollar";"Swift";"2014-06-04T01:30:39+00:00";3080;891;21;13;20;15;18;21;34;17;16;12;14;14;14;17;22;20;15;14;20;17;19;17;14;18;18;20;25;18;11;21;11;21;21;20;14;11;21;15;19;6;27;20;12;15;18;16;20;15;9;11;13;21
10227799;"blakeembrey/code-problems";"JavaScript";"2013-05-22T19:19:29+00:00";3079;366;3;6;8;7;2;5;7;4;11;4;7;11;2;4;7;12;4;2;6;13;6;8;6;7;6;5;15;7;6;8;7;6;4;9;4;4;13;9;15;7;10;8;8;8;9;7;7;7;5;6;7;7
3736374;"gotosleep/JASidePanels";"Objective-C";"2012-03-16T06:10:45+00:00";3079;243;2;7;3;9;5;5;7;7;7;2;1;7;6;5;8;2;5;3;6;7;5;4;3;7;4;7;3;6;5;5;3;3;5;8;5;0;6;4;3;2;5;2;6;3;5;5;6;7;2;1;6;3
19094829;"xhzengAIB/MessageDisplayKit";"Objective-C";"2014-04-24T03:46:24+00:00";3078;1597;28;28;19;19;22;30;26;27;59;33;34;35;19;26;25;17;22;26;22;36;22;20;14;21;20;27;31;37;30;22;24;48;26;36;140;32;29;30;31;17;11;5;24;23;47;60;43;30;30;28;41;45
13429048;"fraywing/textAngular";"JavaScript";"2013-10-09T00:26:02+00:00";3078;1249;30;32;26;28;21;28;28;27;29;22;23;28;27;30;25;20;26;16;16;17;24;28;27;18;31;23;23;24;22;36;32;21;18;19;11;14;20;20;30;31;15;26;17;31;17;23;23;33;27;17;24;25
417389;"lostisland/faraday";"Ruby";"2009-12-10T17:14:55+00:00";3077;610;10;14;10;23;14;10;9;13;10;13;12;15;12;9;16;11;13;15;14;6;10;11;12;12;13;15;14;7;13;11;13;10;9;5;8;9;9;18;11;8;13;16;12;8;15;10;7;11;13;8;22;8
25155580;"JuanitoFatas/fast-ruby";"Ruby";"2014-10-13T11:19:28+00:00";3077;2449;7;5;9;76;18;17;17;20;3;7;8;4;53;1340;195;79;52;40;18;14;18;24;17;19;24;9;23;13;17;31;22;15;20;9;11;15;11;15;17;4;11;11;10;12;6;25;15;13;12;6;10;2
140656;"jonas/tig";"C";"2009-03-01T20:39:25+00:00";3076;1116;15;17;13;25;24;19;21;24;14;21;16;20;22;16;14;15;47;27;20;28;15;23;16;27;9;20;41;20;15;32;20;27;27;21;13;16;30;17;16;16;29;14;24;37;17;22;30;14;28;18;19;25
18263026;"singwhatiwanna/dynamic-load-apk";"Java";"2014-03-30T11:51:00+00:00";3076;1826;19;20;28;33;29;21;27;26;32;25;62;43;30;34;42;30;32;30;29;28;33;34;7;14;23;50;52;40;28;29;32;51;24;33;37;32;110;58;34;37;18;3;48;39;45;37;48;52;44;33;40;41
948957;"Automattic/node-canvas";"C++";"2010-09-29T17:31:21+00:00";3073;835;9;11;16;18;6;16;11;15;11;21;11;19;11;16;17;17;14;11;16;15;23;12;13;11;23;21;19;24;17;14;20;18;22;20;21;8;8;14;20;15;18;12;23;16;18;18;26;7;18;25;17;13
24297122;"veggiemonk/awesome-docker";"null";"2014-09-21T17:01:48+00:00";3072;2525;17;18;22;30;28;29;29;19;24;24;30;37;27;178;85;52;51;51;67;34;39;39;28;32;32;48;36;66;65;53;46;45;49;37;41;27;52;112;61;104;54;53;42;57;67;59;59;44;54;46;57;69
14956897;"julienschmidt/httprouter";"Go";"2013-12-05T15:10:55+00:00";3070;1501;20;13;64;24;17;22;22;21;23;17;27;28;16;24;27;23;19;20;39;21;32;28;27;26;52;45;25;25;38;18;27;21;27;39;26;32;30;29;45;33;31;37;36;40;34;33;30;39;30;33;24;22
15337142;"micropython/micropython";"C";"2013-12-20T11:47:07+00:00";3069;1393;21;48;37;53;21;15;33;14;18;11;11;14;44;14;15;9;43;134;18;8;17;10;16;9;17;28;18;21;22;34;18;17;17;12;18;8;15;14;18;25;37;30;24;71;45;33;16;16;24;26;96;40
15367575;"kristoferjoseph/flexboxgrid";"HTML";"2013-12-21T23:48:16+00:00";3066;2027;23;34;25;36;20;48;40;42;34;24;40;40;68;29;22;40;44;31;25;33;28;32;28;23;24;33;32;48;33;46;28;32;50;53;37;38;43;42;44;62;41;54;50;47;52;46;57;60;34;44;42;46
359371;"railsbp/rails_best_practices";"Ruby";"2009-11-03T13:41:10+00:00";3064;440;6;8;10;14;6;14;13;5;12;7;7;8;9;7;5;3;9;8;13;3;13;11;9;11;12;12;5;8;10;11;16;6;9;4;9;6;7;7;10;15;3;2;10;8;5;6;8;8;8;9;8;7
540542;"jashkenas/docco";"CSS";"2010-03-01T00:42:38+00:00";3063;380;7;10;16;6;6;8;6;8;4;3;4;5;4;3;6;14;10;3;9;8;6;13;6;3;4;4;6;7;7;9;4;8;10;2;3;9;6;2;6;2;9;4;9;9;8;3;10;5;14;34;7;11
25205606;"touchstonejs/touchstonejs";"CSS";"2014-10-14T12:32:17+00:00";3062;1231;18;19;22;29;39;39;19;14;24;34;34;25;26;37;35;24;36;42;34;16;15;34;22;16;23;24;18;26;17;26;21;26;19;25;22;16;27;23;24;19;19;17;24;22;33;19;14;15;16;10;12;21
20552964;"realm/jazzy";"Ruby";"2014-06-06T05:52:11+00:00";3062;1500;15;14;30;57;14;21;9;6;14;19;10;14;20;28;16;15;12;17;14;20;13;14;14;19;26;31;23;30;141;90;81;54;45;30;18;24;27;31;27;27;22;28;20;19;40;35;44;29;27;40;35;31
17327241;"zenazn/goji";"Go";"2014-03-01T23:59:25+00:00";3059;860;28;16;22;28;15;10;26;18;20;17;20;18;18;14;18;16;19;27;66;22;18;17;15;13;25;17;20;24;13;24;19;13;10;10;5;8;7;11;7;9;10;6;13;10;11;14;12;12;14;17;9;9
2037608;"andrewplummer/Sugar";"JavaScript";"2011-07-12T18:19:34+00:00";3059;427;9;15;11;6;17;11;11;3;7;5;12;12;8;13;14;8;13;6;10;5;8;4;4;8;9;8;6;16;2;7;4;12;9;5;3;3;10;10;8;6;7;5;10;8;7;5;7;7;8;12;8;5
20593099;"dmytrodanylyk/circular-progress-button";"Java";"2014-06-07T12:58:48+00:00";3058;1128;29;28;25;66;17;28;15;19;19;26;19;18;17;27;20;21;18;27;27;21;18;26;12;21;21;16;19;18;18;22;8;16;13;25;15;19;17;24;20;18;21;9;17;20;20;27;31;33;25;31;20;21
21748166;"miguel-perez/smoothState.js";"CSS";"2014-07-11T19:12:39+00:00";3058;944;19;12;19;16;11;21;11;10;9;11;14;19;9;5;14;8;13;13;11;7;8;14;12;15;27;18;22;14;13;9;22;16;27;25;13;17;28;13;14;16;13;9;14;14;13;11;12;7;14;13;142;87
19762447;"nemoTyrant/manong";"PLSQL";"2014-05-14T01:46:57+00:00";3057;1110;33;35;28;14;59;16;20;43;46;23;60;22;33;31;73;12;23;28;14;19;14;54;11;23;21;17;13;18;15;9;32;19;12;8;13;15;11;13;17;11;13;3;9;7;15;8;14;17;14;7;9;16
11899155;"workshopper/learnyounode";"HTML";"2013-08-05T13:45:31+00:00";3056;1288;35;29;20;78;32;25;26;24;27;24;25;20;32;29;18;32;21;22;24;20;35;26;20;36;30;28;33;15;25;21;20;13;22;25;16;24;23;20;17;26;30;27;16;27;20;16;27;22;19;22;22;2
14204342;"jtleek/datasharing";"null";"2013-11-07T13:25:07+00:00";3053;1551;86;35;76;78;51;31;40;74;103;33;71;70;54;20;23;30;18;46;8;35;28;31;24;18;18;27;19;17;13;32;19;6;16;14;11;12;14;3;20;21;20;11;17;34;24;27;19;13;8;13;10;10
756967;"nsf/gocode";"Go";"2010-07-05T00:13:16+00:00";3053;797;12;14;14;13;18;13;13;21;5;14;13;8;11;12;10;10;19;12;15;15;22;14;16;13;11;12;17;24;11;31;18;17;16;13;18;10;17;53;25;18;12;8;16;6;13;20;18;12;13;13;12;16
22942790;"jgm/CommonMark";"Python";"2014-08-14T05:53:20+00:00";3051;526;13;9;8;6;7;12;9;11;10;7;7;13;9;13;9;14;10;16;11;10;12;2;2;10;9;18;8;9;7;7;7;23;13;12;10;21;18;7;9;8;11;8;7;5;7;6;10;12;12;13;7;12
13034860;"SocketCluster/socketcluster";"JavaScript";"2013-09-23T12:11:47+00:00";3051;1671;6;23;13;23;9;17;16;8;9;348;64;25;14;17;15;7;19;13;11;7;16;8;13;13;12;15;17;10;6;20;32;10;19;17;9;19;29;15;18;11;522;33;19;22;16;9;13;15;12;15;16;6
600637;"mrdoob/stats.js";"JavaScript";"2010-04-08T11:54:17+00:00";3048;778;11;8;12;16;9;25;17;21;12;14;11;15;11;16;10;19;14;15;16;14;9;18;9;12;14;11;15;11;19;16;12;18;10;18;15;18;14;12;13;16;16;17;17;20;14;8;14;20;13;26;33;14
2365549;"CocoaPods/Specs";"null";"2011-09-11T13:47:10+00:00";3047;829;6;13;9;10;19;11;15;17;16;20;12;12;23;20;7;19;15;15;12;17;15;11;19;20;15;19;11;27;19;21;20;13;16;14;10;8;19;19;16;14;11;8;17;11;15;28;20;21;26;16;19;23
3791384;"coursera-dl/coursera-dl";"HTML";"2012-03-21T21:07:15+00:00";3047;936;17;11;21;14;16;10;12;6;13;10;14;13;11;17;9;10;13;13;14;47;17;11;7;16;12;15;71;22;16;17;9;115;21;20;11;11;22;20;17;17;14;15;20;10;20;12;13;8;17;16;12;21
3100494;"fzaninotto/uptime";"JavaScript";"2012-01-04T07:56:18+00:00";3046;501;9;10;7;13;10;9;7;7;11;10;7;15;12;20;7;13;11;7;10;6;6;10;7;13;5;12;8;13;8;12;9;6;8;10;10;6;8;15;8;19;16;10;9;8;11;8;10;9;8;10;3;5
4518079;"mina-deploy/mina";"Ruby";"2012-06-01T09:32:50+00:00";3046;609;11;17;15;12;5;13;9;9;11;12;19;8;14;18;13;7;11;19;9;18;14;8;4;8;7;10;12;12;9;6;8;7;11;8;7;8;12;18;11;7;11;7;10;15;14;8;13;8;51;11;11;13
10934235;"snare/voltron";"Python";"2013-06-25T09:32:23+00:00";3046;2540;7;5;3;1;4;8;3;4;2;2;2;4;8;9;2;4;0;3;2;7;6;2;6;4;3;2;3;3;2;14;7;2;2;0;5;4;9;13;5;4;2;1;4;5;2;1;0;4;5;75;2064;201
23141830;"gaearon/normalizr";"JavaScript";"2014-08-20T08:41:38+00:00";3046;2790;23;16;7;8;10;10;7;3;6;2;9;6;39;21;35;46;60;67;48;41;70;47;46;48;60;65;40;79;57;60;50;74;62;55;49;60;72;87;171;133;83;81;75;59;94;64;74;71;77;93;94;76
16811818;"kni-labs/rrssb";"HTML";"2014-02-13T18:04:49+00:00";3045;514;8;8;10;6;10;4;6;11;8;8;7;75;26;17;10;10;11;10;8;9;6;10;9;5;6;7;12;6;6;10;10;11;13;8;6;4;10;4;4;11;6;6;9;6;10;13;6;11;9;5;8;5
13047433;"shu223/iOS7-Sampler";"Objective-C";"2013-09-23T21:16:45+00:00";3043;429;8;12;8;13;14;16;9;10;7;14;13;9;8;8;8;7;10;11;4;10;25;14;6;11;7;6;6;12;8;6;7;8;6;7;6;6;14;4;7;2;6;4;1;13;3;4;8;4;1;2;6;10
1035184;"shower/shower";"HTML";"2010-10-29T15:29:47+00:00";3041;797;13;12;7;6;15;10;14;27;17;11;13;16;12;10;6;12;21;15;10;10;9;9;13;8;3;5;9;9;14;9;9;4;16;13;7;4;76;123;34;12;13;15;11;7;13;8;19;25;15;6;10;12
24732732;"HackerNews/API";"null";"2014-10-02T19:12:50+00:00";3036;897;13;24;20;16;8;15;11;13;20;16;14;22;13;11;21;27;20;12;14;10;15;16;11;17;26;10;18;21;18;21;14;13;14;12;15;11;17;24;16;44;20;12;19;14;13;19;16;17;30;21;20;23
931033;"Respect/Validation";"PHP";"2010-09-22T16:08:05+00:00";3035;845;10;17;7;11;14;11;13;14;13;12;16;26;42;23;18;7;17;21;19;18;16;11;15;12;29;27;15;11;16;31;17;12;14;14;11;13;17;21;20;17;10;14;8;17;13;14;22;14;21;10;15;19
11726302;"Freeboard/freeboard";"JavaScript";"2013-07-28T21:46:36+00:00";3032;1057;16;18;25;19;15;25;18;15;11;15;27;17;14;21;26;13;16;13;17;15;17;22;21;20;16;18;22;34;19;14;23;13;22;23;10;18;20;18;19;22;30;23;27;26;16;48;35;24;22;22;23;14
21108219;"dropbox/godropbox";"Go";"2014-06-22T23:09:29+00:00";3031;423;15;9;10;7;6;10;13;8;11;5;2;10;8;6;12;9;9;11;10;7;13;17;9;3;6;7;9;6;2;11;4;9;6;17;5;5;4;8;5;4;6;5;12;7;3;6;13;9;9;6;10;9
6248212;"mozilla-services/heka";"Go";"2012-10-16T17:20:51+00:00";3029;938;16;17;20;22;14;9;29;36;15;27;20;22;22;28;22;15;20;27;32;14;21;17;16;14;24;10;14;17;13;14;10;13;16;17;11;17;14;13;13;14;6;12;24;16;13;14;23;24;14;27;22;18
655209;"felixge/node-formidable";"JavaScript";"2010-05-07T15:50:21+00:00";3025;634;14;10;8;4;14;11;8;6;3;9;11;14;15;15;12;14;8;17;11;10;8;16;8;16;18;15;9;18;16;11;7;13;10;7;12;12;16;14;10;18;8;10;14;11;15;18;11;18;12;16;13;20
1062572;"philsquared/Catch";"C++";"2010-11-08T18:22:56+00:00";3025;1239;18;20;57;35;24;17;19;26;29;23;23;16;19;15;21;19;13;18;21;20;12;30;33;22;33;28;22;21;22;19;18;20;25;25;23;19;27;20;36;26;29;27;28;31;30;22;21;29;20;49;19;0
14758329;"castorflex/SmoothProgressBar";"Java";"2013-11-27T20:32:16+00:00";3021;900;26;18;22;26;14;20;15;19;12;14;27;20;12;19;23;13;19;21;16;13;19;15;11;13;20;17;48;18;16;13;15;16;13;11;13;13;14;17;18;25;10;15;11;16;17;23;21;12;5;16;26;14
18351848;"typicode/lowdb";"JavaScript";"2014-04-02T02:16:06+00:00";3019;1321;5;98;107;65;45;27;27;86;28;57;17;23;15;18;8;15;19;10;10;20;16;55;12;25;14;24;26;15;19;19;13;15;19;22;13;22;11;12;17;19;21;12;20;13;31;17;16;11;23;18;21;30
15652312;"zhukov/webogram";"JavaScript";"2014-01-05T14:22:23+00:00";3016;1193;10;19;17;24;20;22;14;20;24;17;15;33;17;7;14;13;17;7;13;11;17;27;56;35;36;45;64;18;23;33;46;34;21;28;18;10;22;13;19;18;24;37;28;22;14;28;21;17;30;17;18;20
3171250;"IanLunn/Sequence";"JavaScript";"2012-01-13T14:16:29+00:00";3014;670;9;6;5;5;2;3;3;1;4;9;3;4;6;6;1;3;5;133;53;35;48;33;14;22;9;5;9;11;4;12;2;12;14;8;11;5;34;13;6;3;9;7;4;7;11;11;7;9;7;5;8;14
63557;"jquery/jquery-mousewheel";"JavaScript";"2008-10-16T01:30:34+00:00";3012;586;14;8;16;8;13;9;10;17;13;13;13;11;18;13;5;13;10;16;18;15;7;9;7;10;11;10;18;14;11;9;12;10;17;7;10;13;9;8;7;10;9;5;14;12;13;10;9;15;6;10;8;13
597887;"doctrine/doctrine2";"PHP";"2010-04-06T21:42:59+00:00";3012;548;6;11;9;11;7;10;10;16;9;10;12;12;10;14;5;7;10;9;10;7;9;10;8;7;10;7;5;12;7;14;15;13;15;11;10;7;15;9;15;10;8;9;15;13;13;17;12;13;10;6;15;13
4766638;"pagespeed/ngx_pagespeed";"C++";"2012-06-23T18:30:14+00:00";3011;623;17;16;15;9;6;8;9;9;6;9;8;5;10;7;4;6;13;6;5;11;7;10;9;17;11;11;15;9;13;13;10;6;10;2;11;8;3;7;8;13;105;14;23;10;11;9;13;14;10;12;13;17
2125788;"kennethreitz/osx-gcc-installer";"Python";"2011-07-29T20:00:17+00:00";3011;158;0;4;1;6;6;6;7;2;2;6;4;0;4;4;4;1;1;1;2;1;3;6;3;2;2;1;2;4;5;4;2;3;3;5;3;3;2;1;1;3;3;4;3;3;4;6;0;2;6;4;2;1
3476845;"JamesNK/Newtonsoft.Json";"C#";"2012-02-18T07:30:28+00:00";3005;1237;24;17;19;25;16;19;17;15;24;26;31;22;28;26;20;14;32;22;32;23;24;29;22;23;18;23;12;17;30;18;27;27;33;26;21;24;34;18;29;30;22;16;31;25;25;14;39;22;24;35;26;21
2211243;"apache/kafka";"Java";"2011-08-15T18:06:16+00:00";3001;1619;27;23;25;25;31;19;29;20;26;21;28;23;26;26;31;19;33;26;26;33;27;31;36;37;35;37;37;35;30;33;47;29;33;31;29;46;34;33;36;34;18;35;29;35;41;54;48;41;28;36;40;7
3714900;"arut/nginx-rtmp-module";"C";"2012-03-14T05:37:38+00:00";3001;1274;55;31;22;22;35;17;17;14;9;17;15;15;17;31;20;20;29;16;19;20;20;13;27;17;16;17;17;19;18;26;26;18;21;15;25;21;29;33;21;29;19;18;35;26;32;34;31;47;63;32;37;31
25310522;"Hearst-DD/ObjectMapper";"Swift";"2014-10-16T16:14:49+00:00";2999;2374;33;21;20;25;25;45;20;26;24;22;30;31;36;57;43;39;33;44;32;32;123;90;35;40;55;51;51;44;27;42;50;52;41;53;86;48;55;65;40;42;53;33;58;50;78;52;54;47;48;42;68;63
15126429;"aspnet/Mvc";"C#";"2013-12-12T03:54:00+00:00";2995;1421;23;35;31;30;38;33;29;14;27;26;27;26;34;20;20;25;21;16;23;24;28;32;26;28;24;22;21;31;26;25;36;32;33;30;28;23;28;27;39;37;18;23;17;28;25;20;29;25;29;36;46;27
691146;"tweenjs/tween.js";"JavaScript";"2010-05-28T14:24:20+00:00";2995;682;7;12;10;17;19;8;9;20;12;9;10;20;18;11;6;8;15;3;16;17;9;10;13;10;14;9;11;19;21;14;24;11;17;20;12;12;15;8;15;8;10;11;16;13;12;12;21;16;12;14;16;10
800115;"epeli/underscore.string";"JavaScript";"2010-07-27T08:01:42+00:00";2994;417;13;5;8;18;10;6;12;10;6;7;7;7;8;6;8;9;10;9;5;5;7;8;13;5;14;10;12;7;7;5;8;11;7;9;6;8;6;7;4;9;5;9;6;8;8;10;5;5;4;5;8;12
15325285;"addyosmani/es6-tools";"null";"2013-12-19T23:18:59+00:00";2991;1298;27;25;21;26;37;32;26;33;30;27;33;26;27;31;27;40;29;35;14;23;22;15;101;46;37;22;17;23;10;16;16;12;21;20;14;20;20;25;26;20;27;23;16;12;10;27;28;22;13;16;9;23
3077195;"plusjade/jekyll-bootstrap";"Ruby";"2011-12-30T23:03:46+00:00";2991;526;12;18;12;16;10;16;12;6;6;13;14;15;14;10;7;10;5;12;13;10;15;7;14;7;7;8;13;9;9;12;4;5;6;13;11;3;11;14;7;7;10;9;9;8;12;7;8;9;10;14;11;6
23009934;"jonom/jquery-focuspoint";"HTML";"2014-08-16T03:40:26+00:00";2991;320;8;3;15;9;10;8;4;3;11;8;4;7;5;6;2;9;4;14;7;8;6;13;12;6;9;5;4;7;1;6;4;5;3;3;1;1;6;8;8;5;8;6;3;4;5;7;4;4;3;9;4;5
3415511;"chaplinjs/chaplin";"CoffeeScript";"2012-02-11T14:14:04+00:00";2990;166;5;6;6;6;0;3;6;1;1;3;2;3;4;5;4;2;5;4;0;7;3;3;2;4;8;2;3;2;3;3;2;2;5;2;2;3;3;1;7;1;3;2;4;3;3;2;1;5;5;2;2;0
11888356;"evant/gradle-retrolambda";"Groovy";"2013-08-05T02:09:58+00:00";2989;2051;30;46;36;23;24;31;23;24;36;39;31;59;40;36;36;42;49;52;34;44;49;29;25;39;32;38;31;47;31;43;52;41;41;49;38;38;55;47;41;50;32;24;53;26;51;53;31;47;44;49;37;53
3346928;"chjj/tty.js";"JavaScript";"2012-02-03T18:16:14+00:00";2987;700;9;20;15;16;10;11;13;16;10;15;13;20;14;12;8;11;15;13;25;12;25;14;10;14;18;17;10;17;19;21;9;8;10;16;11;8;13;13;11;10;10;9;20;11;8;18;13;11;13;14;12;9
25714588;"BlackrockDigital/startbootstrap-sb-admin-2";"HTML";"2014-10-25T00:36:48+00:00";2987;2022;27;39;46;68;48;54;40;39;49;33;43;46;40;38;41;33;34;35;34;51;49;29;26;36;28;30;32;44;41;44;31;48;30;30;32;34;46;28;39;35;30;27;42;51;43;45;44;22;37;44;53;34
18256968;"utom/sketch-measure";"JavaScript";"2014-03-30T03:59:15+00:00";2986;1442;15;19;15;12;14;18;20;19;25;22;92;75;34;29;36;15;34;32;22;17;22;18;23;18;20;24;24;34;31;37;21;30;29;29;21;23;26;17;27;27;45;16;41;25;29;34;25;36;27;31;39;28
7123799;"Varying-Vagrant-Vagrants/VVV";"Shell";"2012-12-12T03:34:37+00:00";2985;1222;25;30;21;27;29;22;30;19;19;26;28;27;24;19;32;24;15;15;20;27;28;20;17;28;16;23;29;19;17;20;32;23;30;23;10;9;19;24;36;22;37;17;41;25;31;26;20;26;19;21;16;19
6750871;"crsmithdev/arrow";"Python";"2012-11-18T20:23:27+00:00";2983;758;7;7;17;18;20;11;10;12;10;14;11;15;10;9;10;9;10;9;11;14;18;10;7;13;12;12;9;7;3;8;13;137;18;11;15;25;13;13;14;12;14;7;27;5;18;8;11;8;11;19;9;17
847885;"mathjax/MathJax";"JavaScript";"2010-08-19T03:28:53+00:00";2983;1108;22;30;17;21;15;14;24;20;24;13;17;23;16;19;14;21;16;28;21;17;23;15;21;21;29;19;22;27;31;23;17;19;16;24;16;23;20;24;13;19;25;24;30;28;30;18;22;31;23;17;27;19
10466461;"mozbrick/brick";"JavaScript";"2013-06-03T22:48:36+00:00";2981;217;3;15;1;3;11;12;7;3;4;5;5;4;2;4;4;6;1;7;3;3;0;1;4;2;6;2;4;10;3;1;2;5;5;1;6;3;0;7;8;0;3;1;7;1;6;4;1;7;5;4;2;3
18981255;"slap-editor/slap";"JavaScript";"2014-04-21T03:39:14+00:00";2981;783;12;38;20;26;25;14;24;13;23;18;14;12;10;14;11;4;13;17;15;16;11;10;15;22;10;19;11;7;14;22;23;8;21;17;13;14;10;8;14;13;9;18;13;24;16;17;9;12;16;12;15;1
15046172;"stefanpenner/es6-promise";"JavaScript";"2013-12-09T12:04:03+00:00";2980;1485;28;32;22;21;24;33;23;22;20;19;31;24;19;32;21;27;37;23;20;27;28;20;32;28;20;32;17;22;30;28;24;50;25;25;41;47;35;39;36;36;26;31;24;35;36;35;26;32;32;43;41;4
1442637;"madhums/node-express-mongoose-demo";"JavaScript";"2011-03-05T08:52:32+00:00";2979;758;10;14;14;12;10;10;12;16;13;14;30;17;19;11;18;13;11;18;15;23;16;8;11;11;21;10;19;13;20;19;17;12;15;8;11;12;13;16;13;23;10;11;9;12;21;18;16;19;12;15;15;12
2960985;"gka/chroma.js";"CoffeeScript";"2011-12-12T00:33:02+00:00";2978;673;13;8;8;19;10;10;12;11;15;13;11;15;6;7;6;23;9;7;11;3;6;3;6;8;14;11;12;11;7;9;35;20;9;10;12;8;11;13;11;10;16;12;8;8;14;14;19;9;14;76;17;23
4704710;"mwaskom/seaborn";"Python";"2012-06-18T18:41:19+00:00";2977;1096;240;36;20;15;19;13;19;13;15;18;23;10;21;10;12;28;27;9;22;19;12;10;10;28;17;15;13;17;14;15;12;12;15;8;14;22;10;16;13;7;17;20;23;13;22;22;27;19;23;21;18;2
8557873;"GumbyFramework/Gumby";"CSS";"2013-03-04T15:05:00+00:00";2975;201;5;14;8;6;2;2;6;3;7;4;6;5;6;3;4;3;3;4;2;7;9;6;0;3;0;4;2;4;1;2;2;5;9;4;2;3;3;4;7;1;2;8;3;1;2;1;4;3;2;0;4;0
2906456;"viljamis/ResponsiveSlides.js";"JavaScript";"2011-12-03T18:52:56+00:00";2973;356;7;10;8;10;4;4;7;8;14;7;5;6;9;4;6;8;10;5;5;8;7;6;8;6;5;4;9;7;3;5;8;5;10;7;6;2;12;9;5;8;5;3;6;3;12;2;9;11;10;5;7;6
390510;"benoitc/gunicorn";"Python";"2009-11-30T18:18:08+00:00";2973;715;16;10;9;18;14;9;12;11;11;15;12;13;14;17;11;18;13;15;9;16;10;4;15;11;13;17;17;23;22;14;12;13;11;14;20;17;14;14;19;10;9;18;16;15;15;23;10;16;15;16;7;2
6248967;"tildeio/rsvp.js";"JavaScript";"2012-10-16T18:15:00+00:00";2972;611;12;10;15;13;10;16;16;13;11;14;15;7;15;19;18;14;15;5;11;14;9;7;11;12;7;13;18;10;8;13;19;18;13;5;8;8;11;8;11;6;12;10;9;13;7;14;12;7;9;11;17;12
8855769;"ansible/ansible-examples";"Shell";"2013-03-18T14:15:50+00:00";2971;1318;26;28;23;21;23;26;16;18;28;21;17;23;24;25;25;17;23;24;20;29;28;14;25;22;39;21;18;15;21;31;20;23;34;22;28;24;28;32;25;36;26;45;34;31;36;32;24;25;32;28;38;4
29758007;"gliderlabs/docker-alpine";"Shell";"2015-01-23T23:20:58+00:00";2971;2571;19;39;17;23;23;23;22;18;34;20;24;25;22;23;21;31;19;21;23;17;24;34;26;25;28;19;18;18;26;20;15;23;19;18;1154;104;57;47;43;29;54;31;42;27;35;23;28;29;19;22;18;32
1207821;"lifesinger/blog";"HTML";"2010-12-30T06:14:20+00:00";2970;1215;18;26;29;19;15;25;31;35;20;27;34;25;28;25;18;20;33;23;25;24;23;20;45;34;25;26;14;35;22;36;25;17;17;15;22;13;34;22;19;15;17;6;21;27;29;20;27;19;16;16;22;16
14681168;"JakeWharton/hugo";"Java";"2013-11-25T09:16:40+00:00";2970;1373;17;31;32;16;14;12;20;9;18;17;21;34;14;23;34;33;27;25;32;20;12;15;24;21;22;25;33;36;27;35;31;29;20;14;17;47;67;32;24;20;14;37;30;39;62;38;29;32;27;33;24;8
32600951;"facebook/componentkit";"Objective-C++";"2015-03-20T18:42:47+00:00";2965;1143;41;24;18;45;29;26;20;15;22;40;22;31;26;24;22;15;14;14;18;15;19;41;26;21;13;25;18;19;27;30;26;40;26;19;15;12;11;16;16;19;17;14;13;24;20;22;19;10;13;15;31;25
32512065;"mogujie/TeamTalk";"Objective-C";"2015-03-19T09:25:45+00:00";2964;2562;56;51;83;60;62;105;48;42;40;80;45;55;43;51;26;34;58;31;46;40;59;108;29;36;83;53;50;48;21;48;39;35;37;36;41;37;45;89;47;28;27;7;37;46;43;63;57;49;54;45;35;74
4979467;"PrismJS/prism";"JavaScript";"2012-07-10T19:47:14+00:00";2964;880;16;13;12;17;8;15;9;19;19;8;22;20;14;15;13;7;34;16;12;19;19;16;18;22;23;10;13;25;23;16;11;10;14;19;24;23;18;12;13;18;13;16;20;18;18;27;17;14;20;18;23;21
2802565;"doorkeeper-gem/doorkeeper";"Ruby";"2011-11-18T13:02:01+00:00";2964;748;13;24;18;24;13;17;15;13;17;11;13;14;17;14;23;7;18;15;14;14;13;9;16;22;17;12;12;16;11;19;16;14;12;11;6;13;15;8;16;15;9;11;21;16;16;15;16;10;8;15;7;17
4395117;"auduno/headtrackr";"JavaScript";"2012-05-21T15:30:45+00:00";2963;370;8;4;11;4;5;12;2;9;7;5;4;8;12;13;8;3;4;7;19;5;4;9;6;3;8;9;11;12;4;4;5;6;8;7;5;5;5;3;5;12;7;3;10;6;8;13;16;11;5;5;5;0
9295871;"pixelsign/html5-device-mockups";"HTML";"2013-04-08T12:23:18+00:00";2960;126;2;1;3;4;2;2;2;3;2;4;2;2;6;3;2;1;4;3;1;4;3;1;1;1;6;2;6;2;4;3;2;4;4;4;2;0;0;1;2;7;1;1;2;0;4;3;2;2;0;0;3;0
12459565;"Voog/wysihtml";"JavaScript";"2013-08-29T12:28:44+00:00";2960;573;8;15;11;10;7;13;7;16;13;12;5;14;9;14;7;16;17;9;12;10;14;12;14;10;10;19;8;17;12;10;12;14;9;13;6;11;15;7;12;9;17;12;14;5;8;10;7;5;9;14;8;5
11075275;"sloria/TextBlob";"Python";"2013-06-30T18:29:18+00:00";2959;711;11;9;9;10;11;10;15;22;9;9;11;11;11;12;11;13;6;11;10;13;9;27;25;19;11;12;21;19;14;15;17;14;11;8;14;11;11;12;11;13;14;13;14;13;18;15;20;24;17;14;10;21
2723064;"aurajs/aura";"JavaScript";"2011-11-06T23:34:11+00:00";2959;163;2;1;5;4;0;6;1;2;2;6;6;6;3;3;3;6;4;4;3;1;2;4;4;4;2;5;3;2;5;3;1;3;4;6;4;4;4;2;4;2;1;1;0;3;2;7;1;2;3;5;1;1
30009053;"rstacruz/rscss";"null";"2015-01-29T07:33:51+00:00";2959;1718;16;8;17;12;5;13;11;15;12;13;15;10;4;8;12;17;11;9;12;15;17;17;21;127;20;8;10;890;90;18;23;13;15;11;11;7;17;8;6;18;9;16;19;5;9;8;11;30;6;6;4;13
6177949;"lockitron/selfstarter";"Ruby";"2012-10-11T17:42:56+00:00";2958;211;5;2;2;6;2;3;7;7;4;4;6;5;2;2;2;8;3;3;7;1;6;10;2;5;3;5;1;3;2;4;3;6;3;3;4;2;4;4;3;3;6;1;3;5;7;6;4;6;8;1;3;4
1336779;"defunkt/dotjs";"Ruby";"2011-02-07T07:01:33+00:00";2956;306;24;13;6;5;35;8;2;5;2;5;5;3;4;10;10;2;6;2;3;2;1;14;3;13;4;2;4;1;6;3;8;12;4;2;6;0;4;2;2;5;0;2;5;7;5;15;12;4;3;3;2;0
10910;"sparklemotion/mechanize";"Ruby";"2008-04-18T16:55:10+00:00";2955;531;11;13;7;6;4;22;11;11;10;11;6;10;10;17;6;11;12;11;11;19;9;9;7;11;10;8;10;12;8;10;14;5;12;6;6;6;13;13;10;11;10;5;9;9;15;9;10;10;12;15;10;8
2408911;"klen/python-mode";"Python";"2011-09-18T09:41:07+00:00";2955;710;14;12;17;10;10;14;10;13;14;7;16;15;12;15;15;13;15;15;13;10;15;12;11;10;16;18;14;10;12;17;17;19;12;12;14;14;9;9;7;8;10;10;20;17;22;18;13;19;15;19;15;16
1134397;"boctor/idev-recipes";"Objective-C";"2010-12-03T06:41:33+00:00";2954;289;2;8;7;7;10;8;5;5;4;7;6;7;3;6;6;8;10;10;8;6;2;4;4;3;6;5;4;4;9;6;7;3;7;8;9;4;3;4;4;1;7;1;3;7;4;5;2;6;8;4;6;6
4822113;"felixge/node-style-guide";"JavaScript";"2012-06-28T15:19:35+00:00";2952;1176;21;23;22;24;31;23;23;20;22;29;22;30;21;20;12;19;20;21;20;26;25;21;25;21;15;35;23;25;11;31;20;27;27;26;21;32;20;18;18;23;20;24;23;20;26;16;25;16;18;28;29;18
569041;"curl/curl";"C";"2010-03-18T22:32:22+00:00";2951;1400;19;30;17;17;12;22;13;18;26;21;19;22;36;19;19;44;27;40;15;18;21;27;33;18;21;29;17;23;26;28;35;72;25;15;31;22;31;25;32;36;35;13;41;30;35;38;33;27;39;27;32;29
33951348;"kolodny/exercises";"JavaScript";"2015-04-14T19:07:16+00:00";2947;2944;0;0;0;0;0;0;1029;692;82;62;32;14;9;11;5;32;5;6;9;9;5;3;5;524;53;19;14;78;33;8;16;14;12;28;8;4;5;9;6;7;9;4;8;4;3;6;4;9;8;12;4;25
584410;"django-tastypie/django-tastypie";"Python";"2010-03-29T06:01:45+00:00";2946;279;9;2;4;6;7;11;4;4;7;12;5;3;8;5;5;4;5;10;4;4;4;5;2;5;2;1;2;6;4;3;8;7;5;4;4;3;6;2;6;6;10;4;10;10;5;5;2;7;6;5;10;1
16334982;"andreis/interview";"null";"2014-01-29T04:05:28+00:00";2946;1693;33;21;31;28;37;39;23;39;42;32;57;44;40;40;43;30;31;33;35;32;33;43;31;34;57;42;29;36;27;27;55;30;18;19;22;18;34;24;28;21;26;29;28;46;30;17;34;20;19;36;33;37
623018;"arsduo/koala";"Ruby";"2010-04-22T07:14:55+00:00";2944;354;7;8;4;8;11;2;8;9;8;4;7;7;8;5;10;10;7;9;2;10;7;6;9;8;4;9;7;8;4;2;4;5;5;6;4;5;5;6;6;8;8;9;15;3;7;4;8;6;5;14;10;3
2251700;"gimenete/iOS-boilerplate";"Objective-C";"2011-08-22T22:16:17+00:00";2943;109;2;5;3;2;4;4;2;2;3;3;0;2;4;0;5;1;0;3;3;2;1;2;2;1;0;3;1;4;3;1;1;2;1;1;1;3;2;1;1;1;2;0;1;5;1;6;4;1;2;0;2;3
20553267;"peco/peco";"Go";"2014-06-06T06:06:32+00:00";2942;793;7;47;16;2;12;11;19;9;89;24;19;12;11;8;13;11;13;20;11;14;4;10;22;8;8;12;27;29;34;6;13;11;23;15;9;7;13;9;10;13;7;14;16;13;11;9;8;16;8;9;13;18
5198123;"burke/zeus";"Go";"2012-07-26T22:32:00+00:00";2942;331;8;8;7;9;13;19;11;6;9;1;5;5;9;6;1;3;5;6;8;5;4;11;7;2;6;17;11;4;5;3;3;9;4;7;3;3;3;13;7;5;4;3;6;7;6;4;7;1;6;5;5;6
930060;"tapmodo/Jcrop";"CSS";"2010-09-22T08:23:09+00:00";2942;662;7;24;18;19;16;13;11;11;10;18;17;11;12;15;11;14;13;16;13;18;20;16;8;6;13;10;11;21;9;13;13;10;22;15;9;8;11;8;7;10;6;4;9;11;7;12;18;13;10;14;17;14
14335772;"hootsuite/grid";"JavaScript";"2013-11-12T15:16:40+00:00";2940;295;0;10;6;4;3;5;3;9;5;9;2;5;2;2;9;3;1;6;15;8;7;7;8;9;6;5;8;7;2;10;9;3;10;9;3;2;4;3;5;11;5;7;6;7;3;4;7;2;4;6;3;6
3695744;"commonsguy/cw-omnibus";"HTML";"2012-03-12T14:12:06+00:00";2939;991;22;23;18;16;11;20;16;16;14;23;18;17;17;21;16;14;35;20;19;16;14;22;20;14;18;23;16;15;21;22;37;39;29;18;10;22;10;18;23;17;13;18;23;18;15;13;25;16;17;32;17;4
7338354;"shadowsocks/shadowsocks-iOS";"Objective-C";"2012-12-27T09:23:49+00:00";2939;1714;13;12;17;21;20;24;21;22;24;38;27;41;25;48;29;28;219;54;37;39;34;20;22;28;24;32;33;32;30;27;36;31;34;32;36;15;26;32;23;29;29;14;29;35;42;28;29;39;45;32;30;27
426;"haml/haml";"Ruby";"2008-02-11T22:55:26+00:00";2936;315;3;4;10;10;5;1;11;7;7;7;8;10;2;10;9;5;11;4;4;2;7;4;2;3;5;8;6;6;8;7;7;4;6;10;6;4;8;6;3;9;5;4;9;6;6;6;7;6;4;4;6;3
5916767;"assemble/assemble";"JavaScript";"2012-09-22T20:50:23+00:00";2932;599;10;12;10;15;12;16;11;15;9;14;9;20;12;11;7;16;13;14;11;10;11;11;12;10;8;14;7;14;13;11;10;14;8;7;4;7;11;11;12;10;8;14;12;22;10;8;10;14;18;15;14;2
8962829;"jspm/jspm-cli";"JavaScript";"2013-03-22T23:20:12+00:00";2930;1701;24;29;34;41;44;42;53;36;31;24;30;47;24;25;30;28;30;20;29;40;27;37;25;34;38;46;37;28;37;36;43;35;27;26;21;32;50;37;35;28;28;26;29;29;25;34;31;30;25;29;50;25
29278707;"shipitjs/shipit";"JavaScript";"2015-01-15T03:22:43+00:00";2930;938;12;32;29;8;12;42;15;11;6;14;12;11;8;9;14;9;10;11;9;11;11;12;10;10;15;17;18;12;47;21;17;16;19;17;10;8;5;13;21;24;15;10;14;11;146;35;20;19;14;18;13;15
2489216;"JetBrains/intellij-community";"Java";"2011-09-30T13:33:05+00:00";2930;1109;12;16;21;18;18;18;11;23;20;18;23;20;18;15;17;10;18;18;20;15;27;16;18;13;20;15;21;36;33;21;33;24;21;25;15;19;24;30;22;20;20;13;36;24;23;24;23;35;30;27;30;22
13887383;"webscalesql/webscalesql-5.6";"C++";"2013-10-26T17:09:24+00:00";2929;316;8;11;7;12;7;6;25;13;6;6;12;10;3;1;4;7;8;5;8;8;4;5;3;4;11;5;5;10;9;4;3;5;4;6;3;3;5;4;5;8;1;2;6;3;4;3;5;2;3;4;5;5
25965034;"rengwuxian/MaterialEditText";"Java";"2014-10-30T10:07:23+00:00";2924;1534;55;52;40;36;36;23;18;22;29;28;19;25;28;35;23;26;26;24;21;26;29;24;19;18;41;38;32;38;27;53;31;23;22;22;27;24;30;30;27;27;18;14;26;27;34;38;45;43;33;26;28;28
1545869;"cujojs/when";"JavaScript";"2011-03-30T11:52:09+00:00";2923;593;8;16;15;14;13;12;12;9;10;12;16;11;13;8;8;12;19;12;13;19;9;4;8;13;8;29;15;14;10;9;11;20;16;10;16;9;10;10;7;9;11;6;10;7;6;9;14;7;7;8;10;9
7224705;"InterNations/antwort";"HTML";"2012-12-18T14:33:41+00:00";2918;444;9;7;10;19;5;7;12;12;7;11;11;10;10;5;12;10;7;9;5;12;9;4;9;13;10;6;11;12;14;10;6;6;10;7;1;7;8;5;8;11;9;2;14;6;9;7;7;8;8;3;9;5
535266;"vcr/vcr";"Ruby";"2010-02-25T07:16:00+00:00";2915;604;8;10;7;8;9;15;7;7;22;9;15;9;17;13;12;13;11;7;12;10;14;7;8;15;17;9;12;19;13;13;5;15;12;9;6;10;12;8;12;13;13;14;18;11;13;12;10;9;10;13;16;15
2154595;"wbond/package_control";"Python";"2011-08-04T13:13:57+00:00";2914;729;4;10;10;13;6;10;12;10;10;8;10;10;9;13;13;16;14;13;10;10;15;21;15;8;10;16;18;12;10;11;16;14;20;12;16;26;32;15;11;15;9;19;14;17;17;19;17;14;14;20;26;19
17391973;"miloyip/rapidjson";"C++";"2014-03-04T05:53:37+00:00";2912;1633;91;41;51;48;58;20;37;29;41;31;35;24;20;29;21;24;39;21;18;26;27;21;29;21;29;63;44;30;20;40;26;23;30;22;24;20;30;25;42;42;54;16;27;22;39;17;14;23;14;17;42;36
28223616;"goatslacker/alt";"JavaScript";"2014-12-19T09:44:04+00:00";2910;2235;33;45;60;78;83;96;62;58;114;91;57;59;66;72;58;47;37;41;34;36;42;47;32;42;37;47;42;51;31;34;39;47;32;32;34;22;36;26;27;26;30;24;31;30;26;17;18;41;15;17;17;16
32610336;"orhanobut/logger";"Java";"2015-03-20T22:30:12+00:00";2910;1800;36;40;32;23;31;19;20;19;38;26;34;43;30;27;27;35;23;23;52;81;39;28;14;21;28;27;32;20;29;53;35;44;50;48;25;27;25;42;30;41;18;8;39;43;48;53;51;47;67;36;36;37
11474382;"adrai/flowchart.js";"JavaScript";"2013-07-17T11:25:29+00:00";2910;2278;8;14;18;16;13;7;13;16;8;11;9;8;12;13;14;7;8;15;13;7;993;165;45;37;23;23;27;17;20;15;22;37;19;20;23;16;100;34;30;130;43;16;27;22;21;24;26;14;17;13;14;15
9996255;"balderdashy/waterline";"JavaScript";"2013-05-11T07:11:57+00:00";2909;1334;25;28;26;21;19;25;17;15;19;22;27;30;66;56;24;24;30;25;25;26;27;29;25;18;24;28;45;35;14;21;16;23;34;28;24;27;21;22;27;25;35;17;27;8;17;23;28;27;25;24;19;21
2982576;"blueimp/Bootstrap-Image-Gallery";"HTML";"2011-12-14T19:52:32+00:00";2909;590;11;15;20;19;14;12;13;10;12;16;7;11;9;6;11;11;9;13;4;11;9;5;10;8;10;11;12;7;8;13;15;11;12;8;7;16;17;14;16;14;6;11;11;11;9;12;17;12;10;9;12;13
22757905;"mattt/Surge";"Swift";"2014-08-08T13:03:42+00:00";2906;1294;9;7;19;17;12;18;25;13;16;10;15;26;13;17;20;12;13;20;22;17;13;16;18;23;27;25;85;23;21;15;26;39;24;20;17;15;20;17;13;19;25;25;22;122;98;54;38;13;20;23;25;32
17996971;"facebook/augmented-traffic-control";"Python";"2014-03-21T22:58:17+00:00";2905;748;19;26;19;14;30;25;17;11;14;9;15;15;28;12;11;11;10;13;8;9;8;8;9;8;12;8;21;9;14;13;15;8;16;16;8;5;11;13;9;7;0;3;9;4;9;66;17;14;19;9;51;13
2848123;"MugunthKumar/MKNetworkKit";"Objective-C";"2011-11-25T07:10:27+00:00";2905;527;10;17;11;12;12;6;11;9;8;13;16;13;13;7;18;3;9;12;9;8;6;13;2;5;15;14;7;15;7;10;10;18;11;9;13;12;9;10;11;8;1;6;10;7;4;11;13;14;10;14;8;7
22132512;"kaushikgopal/RxJava-Android-Samples";"Java";"2014-07-23T05:13:52+00:00";2904;2456;13;21;27;20;16;38;19;14;14;36;30;55;32;21;53;117;59;44;46;21;42;29;26;46;63;43;43;38;25;38;43;64;56;50;45;86;92;62;103;59;44;35;67;69;56;47;102;58;63;51;59;56
745502;"senchalabs/jQTouch";"CSS";"2010-06-28T20:46:21+00:00";2903;83;2;1;3;3;0;3;3;2;2;4;1;0;3;2;2;2;0;2;2;1;2;0;0;1;1;3;4;3;1;1;2;3;1;3;1;0;0;1;1;0;0;0;0;4;2;3;1;1;3;2;1;0
2871998;"visionmedia/debug";"JavaScript";"2011-11-29T02:23:54+00:00";2901;1131;19;18;16;18;23;18;16;16;22;23;21;17;13;17;19;27;18;19;13;13;13;15;34;28;33;20;20;24;22;23;23;21;17;31;19;25;29;23;24;40;19;24;24;28;23;31;25;21;13;18;28;27
11667865;"reactjs/react-rails";"JavaScript";"2013-07-25T18:27:18+00:00";2901;1670;55;45;43;45;27;36;30;22;25;22;41;32;32;42;30;39;18;32;33;41;34;23;31;36;31;34;24;29;32;34;26;28;31;25;20;23;34;31;36;35;34;22;33;30;19;29;57;32;34;35;31;27
5351666;"mozilla/nunjucks";"JavaScript";"2012-08-09T05:40:44+00:00";2900;1125;16;18;14;15;9;15;25;14;19;13;20;16;11;7;20;30;10;20;28;41;16;20;11;24;21;24;11;16;28;28;24;20;16;22;30;18;31;20;38;39;22;21;26;33;23;28;17;22;29;21;33;32
8512283;"zmoazeni/csscss";"Ruby";"2013-03-01T23:17:25+00:00";2899;162;2;2;2;6;10;15;6;3;1;3;3;4;5;1;3;1;4;12;4;3;2;4;4;3;7;4;3;2;1;0;0;6;4;2;0;0;1;4;1;3;2;1;0;3;3;1;1;2;5;2;1;0
1618145;"manuelkiessling/nodebeginner.org";"HTML";"2011-04-15T08:47:32+00:00";2898;658;12;7;11;44;14;8;5;22;6;5;8;11;10;25;20;25;12;6;15;20;14;9;6;8;5;9;15;32;8;12;8;19;8;12;14;9;15;11;9;11;6;13;18;8;11;13;19;8;12;12;10;8
12872299;"google/lmctfy";"C++";"2013-09-16T16:28:53+00:00";2898;273;8;0;1;3;4;1;3;7;122;7;0;2;4;2;1;2;3;3;1;5;2;1;4;5;4;2;6;1;2;4;2;6;2;3;1;1;4;3;3;4;2;2;4;3;6;3;1;4;5;2;2;0
7985525;"ImageOptim/ImageOptim";"HTML";"2013-02-03T02:48:47+00:00";2896;1114;19;22;23;26;14;26;24;18;18;14;17;25;22;19;18;14;24;23;22;28;28;23;16;14;23;33;21;29;13;22;25;12;20;24;34;29;25;21;25;22;23;24;20;28;19;24;18;18;18;13;14;20
6118575;"FontCustom/fontcustom";"Ruby";"2012-10-08T02:14:42+00:00";2895;398;10;11;8;13;20;18;7;16;11;12;10;12;7;8;8;9;11;10;14;8;8;6;4;9;7;4;4;4;4;6;10;4;9;3;8;6;9;5;3;5;3;4;12;0;5;4;3;7;4;6;2;7
13823671;"fat/zoom.js";"JavaScript";"2013-10-24T05:45:32+00:00";2895;2894;0;1185;622;121;69;76;40;26;52;15;17;48;43;16;17;15;20;21;11;16;15;13;10;7;14;14;22;19;18;9;22;22;20;15;4;6;14;15;13;17;13;14;11;29;19;20;22;11;12;8;8;8
13707204;"basscss/basscss";"JavaScript";"2013-10-19T19:20:49+00:00";2893;1417;47;42;29;17;25;28;20;22;32;68;46;42;32;21;21;19;16;21;21;13;16;11;12;17;13;23;19;30;56;28;20;79;42;19;19;19;19;18;29;29;37;15;23;31;36;24;24;27;26;30;15;29
605475;"mnutt/hummingbird";"JavaScript";"2010-04-11T20:18:46+00:00";2893;198;2;7;1;0;6;0;0;2;2;2;3;3;3;1;5;1;1;8;2;6;4;4;3;2;2;1;2;4;8;1;1;3;2;7;4;4;6;4;9;11;15;4;3;6;5;6;3;4;5;4;5;1
747698;"sinonjs/sinon";"JavaScript";"2010-06-29T21:15:32+00:00";2893;936;14;14;19;12;11;15;18;16;9;11;17;22;15;18;6;15;14;24;20;19;9;18;19;16;23;22;13;13;18;14;14;26;13;22;5;25;20;23;17;19;22;14;12;22;28;28;32;33;23;23;23;18
25427817;"gaearon/react-dnd";"JavaScript";"2014-10-19T13:29:28+00:00";2893;2206;34;31;48;126;43;38;40;35;28;42;42;34;109;34;24;30;38;29;28;35;38;39;17;43;115;43;29;34;39;35;34;41;43;39;23;23;39;43;32;31;33;31;50;59;62;50;36;57;61;43;38;38
3305986;"fogleman/Minecraft";"Python";"2012-01-30T15:28:39+00:00";2892;681;9;15;11;5;7;14;7;7;18;8;11;11;8;10;5;8;8;8;11;11;8;5;9;13;17;6;19;74;8;9;13;3;10;7;12;10;4;7;15;15;5;6;10;6;11;11;8;9;19;14;121;5
2771544;"nvie/rq";"Python";"2011-11-14T10:53:48+00:00";2891;880;20;18;12;24;17;13;14;19;7;10;9;10;15;20;16;20;6;16;12;18;10;10;34;19;13;12;23;22;18;14;18;14;19;16;18;14;17;25;16;18;13;19;28;32;23;12;16;23;32;16;19;1
456237;"scottschiller/SoundManager2";"JavaScript";"2010-01-02T18:34:51+00:00";2890;571;12;9;13;26;17;12;16;6;8;8;10;7;15;11;9;13;17;11;7;9;11;10;3;17;6;9;11;11;8;23;15;11;9;6;5;13;8;12;9;10;15;5;17;21;12;10;7;7;16;9;3;6
18394541;"gudh/ihover";"HTML";"2014-04-03T07:20:28+00:00";2887;554;9;8;10;7;11;3;3;66;31;35;17;8;9;11;12;4;5;8;4;7;10;11;1;38;13;9;7;12;7;8;9;9;13;6;6;5;6;6;3;5;8;5;7;12;6;7;18;7;13;8;6;5
5100623;"orangeduck/Cello";"C";"2012-07-18T19:08:47+00:00";2885;527;5;7;6;4;9;11;9;7;6;23;13;35;10;6;1;6;2;5;5;25;3;4;5;3;9;7;14;73;42;4;11;9;6;8;9;8;4;8;14;3;7;10;9;2;10;3;3;8;6;11;7;12
4254338;"graphite-project/graphite-web";"JavaScript";"2012-05-07T21:30:55+00:00";2883;847;19;19;26;15;14;21;17;14;24;13;15;18;15;20;18;16;14;15;15;19;10;12;21;11;15;7;14;19;22;18;19;11;16;17;16;10;15;19;16;15;15;15;15;10;20;20;22;18;13;19;11;19
25115490;"yangyangwithgnu/use_vim_as_ide";"VimL";"2014-10-12T09:41:58+00:00";2882;1656;24;23;30;31;75;49;22;25;28;23;21;20;18;18;26;24;37;28;20;20;24;13;17;27;44;24;39;20;33;32;28;32;25;17;33;26;34;38;71;32;28;13;36;40;72;40;39;30;46;43;43;55
25135037;"symless/synergy";"C";"2014-10-12T23:18:57+00:00";2881;1744;47;62;59;39;58;62;36;33;42;33;31;44;46;32;43;55;23;24;31;33;23;21;23;25;30;35;33;25;49;32;28;20;28;21;22;25;43;46;25;29;19;22;32;20;32;26;34;34;24;26;25;34
15943682;"nylas/sync-engine";"Python";"2014-01-15T18:18:17+00:00";2880;871;4;0;2;7;2;4;3;3;5;6;13;12;2;2;4;5;1;6;3;19;11;3;8;266;62;39;35;30;11;8;10;15;35;11;5;26;8;25;6;13;8;11;7;15;14;14;7;13;4;8;15;25
24910542;"google/end-to-end";"JavaScript";"2014-10-07T20:39:09+00:00";2880;1024;11;27;18;17;14;54;16;19;22;17;32;12;18;18;12;10;20;107;11;19;10;14;12;17;8;25;14;24;12;17;17;11;15;15;9;21;18;17;19;6;19;22;18;19;15;9;25;29;26;30;14;23
13677;"weavejester/compojure";"Clojure";"2008-05-01T00:31:39+00:00";2875;483;11;7;14;11;5;9;10;8;3;10;8;10;14;12;4;12;10;9;10;9;9;7;10;8;5;10;11;10;9;11;7;7;16;15;11;9;8;9;7;13;15;6;7;12;7;7;11;6;4;11;9;10
908607;"numpy/numpy";"C";"2010-09-13T23:02:39+00:00";2875;1045;10;11;17;16;13;13;11;12;18;15;10;24;14;23;18;18;14;15;11;14;16;20;16;13;22;15;15;16;25;24;24;20;28;16;21;27;20;33;30;31;31;13;29;26;14;34;28;24;26;32;32;27
1203139;"broofa/node-uuid";"JavaScript";"2010-12-28T14:59:11+00:00";2875;1076;14;10;26;11;16;16;17;17;22;11;13;17;18;25;21;21;15;18;14;22;20;13;18;32;17;21;27;26;21;30;22;22;20;25;19;16;15;26;24;30;23;13;27;24;33;30;17;36;16;17;23;29
8230809;"este/este";"JavaScript";"2013-02-16T03:30:38+00:00";2874;2124;31;49;43;53;80;37;29;32;55;50;43;41;24;34;43;20;25;19;21;35;54;37;35;34;23;38;40;67;48;124;49;57;42;40;29;28;42;51;39;31;62;39;43;34;26;25;31;33;55;39;29;36
2361594;"brianchirls/Seriously.js";"JavaScript";"2011-09-10T16:50:41+00:00";2874;300;10;5;9;7;3;4;8;6;4;4;4;2;5;8;3;2;5;1;5;4;10;9;2;2;1;6;11;6;7;7;7;6;10;2;3;3;5;7;6;5;7;7;2;9;5;2;3;7;7;8;21;8
2528090;"bbatsov/prelude";"Emacs Lisp";"2011-10-06T19:04:03+00:00";2873;763;10;8;19;26;17;15;16;11;10;24;12;16;17;11;11;14;10;23;9;16;15;12;13;19;17;16;18;14;17;17;6;15;19;18;19;15;21;11;17;10;11;12;12;18;15;14;12;17;14;12;10;12
21958186;"ellisonleao/magictools";"null";"2014-07-17T21:27:07+00:00";2872;716;8;10;13;20;15;14;12;8;10;12;15;15;10;12;11;12;11;10;6;8;12;13;7;10;20;8;17;9;18;8;10;11;10;5;8;14;8;46;16;16;39;17;15;13;11;7;11;12;23;35;16;19
15536831;"inorganik/countUp.js";"HTML";"2013-12-30T21:20:24+00:00";2871;634;13;3;6;13;19;8;12;9;13;15;7;15;18;9;13;5;9;9;21;8;13;20;14;10;9;14;17;7;13;16;9;16;18;19;7;12;14;9;9;17;13;12;15;8;12;15;13;11;6;17;6;18
484873;"progrium/localtunnel";"Go";"2010-01-23T07:14:34+00:00";2869;195;6;1;4;3;3;2;4;3;9;6;4;1;6;4;5;3;8;6;3;6;3;5;5;7;5;3;6;2;1;2;1;3;2;3;1;4;2;2;4;4;4;3;5;1;7;6;3;1;3;3;2;5
569267;"msgpack/msgpack";"null";"2010-03-19T02:08:43+00:00";2869;657;13;5;10;9;14;11;8;13;8;16;23;5;4;16;12;6;20;13;11;12;12;18;7;7;16;13;18;13;13;11;15;13;22;15;8;11;8;11;12;8;20;5;16;18;11;13;21;18;10;12;21;12
3497763;"jondot/graphene";"CSS";"2012-02-20T21:03:01+00:00";2868;184;1;4;7;5;5;1;4;6;6;3;3;1;3;2;3;2;5;7;3;5;3;3;5;4;6;1;5;5;5;0;1;4;5;2;2;1;4;0;5;4;1;3;5;5;4;3;2;3;2;5;5;5
26010097;"yuantiku/YTKNetwork";"Objective-C";"2014-10-31T09:33:15+00:00";2867;1862;12;15;12;10;16;18;14;16;16;27;16;21;24;21;17;29;28;29;21;23;21;31;9;13;14;59;33;215;104;63;56;50;40;53;39;60;84;26;48;43;22;4;35;31;41;45;45;41;42;33;34;43
2931111;"chaijs/chai";"JavaScript";"2011-12-07T08:06:35+00:00";2865;1153;10;10;19;19;16;26;17;13;13;15;23;16;17;16;17;17;17;27;20;22;29;18;26;24;20;24;30;28;23;21;26;25;24;29;18;27;21;30;37;22;22;23;27;28;28;31;32;27;23;21;21;18
14158237;"copy/v86";"JavaScript";"2013-11-06T00:12:12+00:00";2864;2123;5;7;4;5;5;7;7;9;2;2;7;4;18;9;3;1;5;17;3;7;7;5;7;8;4;3;4;46;12;7;3;3;4;2;18;6;8;7;4;3;10;3;4;1423;246;45;28;18;18;13;13;14
1445827;"jspahrsummers/libextobjc";"Objective-C";"2011-03-06T08:47:33+00:00";2863;886;16;18;20;20;16;26;10;13;9;14;17;22;24;11;21;13;21;24;24;17;19;14;11;19;19;22;33;19;19;12;10;16;20;12;11;8;10;20;50;15;10;20;22;12;9;14;10;10;18;8;20;18
230589;"chriskacerguis/codeigniter-restserver";"PHP";"2009-06-18T15:54:54+00:00";2861;722;18;8;10;12;16;11;12;14;16;17;13;13;16;11;11;15;19;16;15;10;17;11;8;14;14;12;16;9;12;21;12;10;12;20;13;14;8;16;11;13;16;16;13;19;15;16;12;19;15;16;15;14
14621066;"Xfennec/progress";"C";"2013-11-22T15:25:33+00:00";2860;600;4;3;10;6;5;7;11;26;50;14;15;13;12;15;19;15;14;24;27;13;11;6;16;10;8;3;5;10;13;5;10;9;5;8;7;9;33;27;11;10;8;8;2;7;8;9;5;4;3;12;7;8
24217086;"willianjusten/awesome-svg";"Ruby";"2014-09-19T05:11:57+00:00";2859;423;5;9;7;16;11;14;7;0;4;6;7;8;6;6;14;11;12;10;8;8;7;8;5;4;7;4;4;3;9;9;4;7;7;9;5;6;4;7;9;11;15;3;12;21;3;7;9;7;7;15;14;12
8663885;"AlexNisnevich/untrusted";"JavaScript";"2013-03-09T02:19:57+00:00";2859;573;17;7;19;11;7;15;14;10;18;9;11;5;31;15;10;27;7;11;5;13;6;8;8;22;12;15;9;11;5;19;15;10;11;11;6;6;6;13;8;9;6;3;8;10;6;11;8;8;7;17;10;7
154789;"quirkey/sammy";"JavaScript";"2009-03-20T03:30:06+00:00";2858;218;8;2;8;8;8;4;4;3;5;3;4;4;5;6;4;2;5;3;5;2;9;5;4;1;1;2;5;7;6;2;7;9;4;3;5;1;3;0;3;6;8;2;4;5;5;2;4;2;2;2;2;4
29186327;"Yalantis/Side-Menu.Android";"Java";"2015-01-13T11:11:27+00:00";2858;1312;19;22;58;38;29;40;29;30;27;23;30;28;22;25;24;27;25;27;23;23;21;19;11;23;27;16;24;19;37;16;7;18;24;32;19;22;17;34;30;41;23;10;15;20;16;26;30;30;24;37;34;21
10777493;"pattern-lab/patternlab-php";"PHP";"2013-06-19T01:52:22+00:00";2857;846;7;16;23;18;19;18;12;18;12;16;21;10;19;14;11;17;19;11;13;15;10;16;7;13;18;15;17;14;32;11;17;18;20;19;15;14;30;18;24;14;20;12;22;23;13;18;23;15;16;12;11;10
16994115;"CanCanCommunity/cancancan";"Ruby";"2014-02-19T18:26:23+00:00";2856;903;17;23;39;16;31;32;10;11;17;22;17;12;10;11;16;18;13;15;10;25;12;22;13;17;12;24;19;23;10;17;21;23;16;9;16;16;13;14;33;8;16;9;19;20;16;28;13;12;15;15;15;22
31791381;"Microsoft/Windows-universal-samples";"JavaScript";"2015-03-06T22:13:13+00:00";2855;2652;65;68;48;57;37;40;40;34;47;45;29;33;40;91;102;61;65;76;50;57;57;56;33;42;63;65;59;65;33;58;63;49;56;52;56;36;41;67;53;38;31;42;40;55;52;50;33;36;51;50;40;45
14089735;"ember-cli/ember-cli";"JavaScript";"2013-11-03T17:34:43+00:00";2855;793;20;14;28;19;11;26;22;28;19;11;25;18;22;24;16;28;29;20;13;10;12;17;17;20;19;13;19;17;26;15;19;7;7;9;7;8;15;12;17;4;8;8;11;6;10;17;10;6;9;6;15;4
11607598;"ruby-concurrency/concurrent-ruby";"Ruby";"2013-07-23T12:19:51+00:00";2853;1568;31;14;13;7;8;17;8;12;14;16;27;37;18;12;11;9;19;10;10;16;15;14;26;28;26;20;9;22;21;76;57;36;46;20;20;9;61;41;28;42;41;24;38;27;13;332;48;37;41;20;9;12
13233158;"jp9000/obs-studio";"C";"2013-10-01T02:40:31+00:00";2852;1804;19;33;28;25;23;10;22;16;18;26;30;17;15;21;19;27;27;20;28;17;22;42;25;25;20;18;21;34;39;39;33;35;35;48;29;35;41;46;50;66;58;44;51;62;46;53;76;53;61;50;51;55
17576377;"jxnblk/loading";"CSS";"2014-03-09T23:25:52+00:00";2852;445;6;14;10;14;3;20;7;13;17;14;10;17;14;7;5;9;4;9;11;6;3;4;3;8;11;11;5;7;14;5;7;8;9;9;10;4;11;3;6;5;7;6;9;5;8;15;6;8;3;9;11;5
5299931;"dmauro/Keypress";"CoffeeScript";"2012-08-05T00:36:37+00:00";2852;368;6;8;7;7;2;6;4;8;5;7;13;6;7;6;8;4;5;6;2;5;3;8;6;5;3;5;5;7;9;7;5;5;4;3;2;33;38;10;12;6;6;5;9;6;8;3;7;3;11;3;5;4
20452776;"pNre/ExSwift";"Swift";"2014-06-03T17:40:32+00:00";2850;1178;31;16;17;19;17;17;23;31;24;19;26;32;18;20;31;16;26;26;19;46;38;24;17;16;25;23;21;27;30;34;19;24;18;30;24;15;18;22;21;21;25;24;24;18;10;19;16;10;29;13;26;23
442430;"jhy/jsoup";"Java";"2009-12-19T01:29:58+00:00";2848;1041;24;12;17;16;7;19;18;14;17;15;15;22;18;20;18;20;18;16;10;19;12;16;18;15;24;19;25;23;23;18;21;24;29;31;26;22;28;22;18;24;18;15;23;19;22;19;24;20;24;20;31;33
3302795;"trentm/node-bunyan";"JavaScript";"2012-01-30T06:26:13+00:00";2846;1119;17;17;12;19;21;15;27;17;15;24;28;20;17;25;24;40;25;18;24;21;25;14;10;18;41;15;24;9;29;20;29;23;18;24;17;24;25;24;20;21;28;22;26;20;21;22;31;30;17;20;24;2
34887588;"facebook/PathPicker";"Python";"2015-05-01T03:05:54+00:00";2846;2845;3;1568;383;67;58;47;41;87;32;14;21;21;23;12;11;15;15;18;11;9;9;21;9;11;12;18;12;8;8;6;18;11;19;8;5;16;24;24;14;5;13;9;18;18;8;10;7;10;12;8;11;7
613829;"openresty/lua-nginx-module";"C";"2010-04-16T15:59:01+00:00";2845;1333;9;9;11;12;21;14;15;12;12;10;18;17;15;9;6;11;21;12;14;17;15;11;12;14;21;9;35;41;25;29;23;20;39;35;29;148;62;48;40;32;28;12;22;34;32;49;35;28;29;41;35;35
5169475;"WickyNilliams/enquire.js";"JavaScript";"2012-07-24T18:27:58+00:00";2844;597;11;8;10;34;10;3;14;23;13;7;13;13;9;8;11;6;9;75;22;20;11;9;15;8;6;21;6;13;10;9;18;12;6;9;4;7;6;4;2;9;4;6;9;7;10;8;12;5;5;10;12;5
4046328;"ratchetphp/Ratchet";"PHP";"2012-04-16T21:53:21+00:00";2841;713;11;16;12;15;14;15;13;15;13;16;16;11;9;8;16;9;16;19;14;14;15;19;17;16;12;13;13;19;9;14;12;18;7;16;11;7;11;3;13;13;18;9;13;18;12;22;20;16;13;5;22;15
21162135;"codemix/fast.js";"JavaScript";"2014-06-24T11:23:42+00:00";2840;323;4;1;6;13;7;5;3;2;2;3;4;8;2;3;2;12;1;0;4;2;4;3;4;1;1;4;3;13;8;6;4;1;11;6;1;3;83;16;5;10;2;4;3;4;4;4;3;2;4;1;3;18
4696595;"localtunnel/localtunnel";"JavaScript";"2012-06-18T02:33:30+00:00";2839;1101;33;32;22;17;15;13;13;26;17;19;20;15;8;18;34;33;33;27;19;12;15;22;27;24;24;21;22;46;14;21;17;16;20;21;17;16;17;17;15;13;26;22;17;25;16;26;18;21;14;32;28;25
7275915;"tumblr/TMCache";"Objective-C";"2012-12-21T16:19:15+00:00";2839;714;34;40;23;20;19;18;10;7;5;13;15;15;13;10;16;11;6;19;4;9;11;8;6;10;8;15;9;17;15;13;29;24;9;12;17;11;10;14;11;14;7;4;15;17;17;11;12;14;11;13;14;9
4459589;"rigoneri/syte";"JavaScript";"2012-05-27T03:18:33+00:00";2837;133;3;5;2;6;2;3;3;2;4;4;3;2;2;2;2;1;1;1;4;3;3;1;3;2;3;1;4;3;5;2;3;3;3;4;1;1;1;2;5;2;4;1;4;2;2;1;3;2;0;3;3;1
5169664;"RailsApps/rails-composer";"Ruby";"2012-07-24T18:43:01+00:00";2837;489;6;9;4;16;4;9;9;8;3;8;5;5;10;9;6;7;18;5;33;29;14;13;17;11;13;6;20;14;8;9;6;7;9;6;10;5;13;6;6;4;14;3;11;12;13;6;6;4;3;8;3;6
24474598;"Aerolab/midnight.js";"JavaScript";"2014-09-25T20:44:38+00:00";2836;498;13;12;10;5;7;9;12;6;8;5;8;15;8;7;12;7;5;7;11;6;12;16;18;7;8;6;6;8;6;6;7;7;3;3;9;4;8;4;62;28;21;10;15;10;11;7;6;0;2;7;4;4
18272539;"jasperproject/jasper-client";"Python";"2014-03-30T20:02:44+00:00";2833;1345;15;9;8;8;14;14;12;6;7;13;5;14;5;18;27;11;10;15;14;37;15;8;6;12;14;11;7;20;8;12;15;14;12;15;11;13;525;41;26;20;30;24;19;22;36;11;25;33;37;17;12;12
9927626;"layervault/psd.rb";"Ruby";"2013-05-08T03:33:06+00:00";2833;131;2;3;3;2;3;1;1;4;0;5;2;0;3;2;1;4;3;2;2;0;1;5;2;1;1;2;2;6;4;2;2;0;2;3;2;3;2;5;6;2;1;5;7;1;5;3;2;2;1;3;3;2
14993750;"alfredxing/brick";"HTML";"2013-12-06T21:22:41+00:00";2830;181;3;6;7;0;4;1;2;1;3;1;2;2;1;2;5;2;3;6;4;0;2;1;6;3;1;0;2;4;12;8;4;15;10;2;5;8;2;3;1;4;1;4;2;2;1;4;2;6;1;5;4;1
5284389;"keyboardsurfer/Crouton";"Java";"2012-08-03T11:04:36+00:00";2830;470;19;14;11;21;20;11;13;12;8;11;8;6;12;7;12;12;6;16;13;10;8;6;3;6;10;6;7;14;4;11;4;6;5;8;9;4;4;6;8;6;2;1;9;5;10;12;4;12;4;12;13;9
8989842;"Unknwon/the-way-to-go_ZH_CN";"Go";"2013-03-24T17:18:38+00:00";2830;1512;36;25;19;23;24;20;21;16;15;19;20;16;28;27;26;28;26;21;23;28;69;21;18;23;18;23;25;43;37;29;36;56;28;31;37;46;51;38;20;32;19;8;19;33;31;36;40;38;34;48;35;29
519390;"emmetio/emmet";"CSS";"2010-02-15T21:49:46+00:00";2829;434;8;7;13;6;6;14;7;11;13;6;6;4;8;5;9;12;11;9;7;6;12;4;3;0;6;8;10;11;9;10;12;12;7;8;5;5;16;6;11;6;11;6;8;11;6;10;6;9;6;9;8;15
20394581;"daimajia/AndroidImageSlider";"Java";"2014-06-02T06:04:17+00:00";2827;1395;26;28;30;26;23;20;28;20;23;29;29;21;24;25;34;23;18;29;24;36;22;18;25;24;21;22;28;22;33;23;36;25;22;28;20;28;27;34;28;26;11;28;34;35;47;46;36;32;36;34;23;5
303762;"acaudwell/Gource";"C++";"2009-09-11T04:24:26+00:00";2826;1429;29;43;35;21;18;16;14;25;31;16;19;20;20;40;81;40;23;48;21;25;25;37;36;33;16;21;19;28;17;20;23;68;37;46;23;21;35;26;25;22;14;17;26;40;17;22;30;15;27;19;19;20
3199002;"raspberrypi/linux";"C";"2012-01-17T12:10:20+00:00";2826;803;15;13;15;13;17;17;14;9;18;11;16;17;11;12;5;12;13;12;8;13;14;14;18;15;14;14;12;19;12;10;17;19;11;21;22;15;12;17;15;15;14;12;17;10;25;22;25;23;22;26;21;19
24773666;"layerhq/Atlas-iOS";"Objective-C";"2014-10-03T21:01:09+00:00";2822;725;10;14;14;16;44;28;9;24;16;7;11;15;18;12;13;14;15;11;15;7;18;12;12;7;19;25;18;9;19;6;12;7;18;13;9;8;10;6;12;16;11;11;14;13;18;15;14;17;9;16;7;11
5872657;"stephanenicolas/robospice";"Java";"2012-09-19T14:09:37+00:00";2822;567;6;9;20;16;16;13;12;20;16;10;13;9;13;13;11;13;7;15;9;18;9;12;7;10;16;11;10;10;8;14;6;8;9;9;6;2;10;9;11;15;4;9;11;14;6;11;4;15;24;6;5;7
1834386;"jakesgordon/javascript-state-machine";"JavaScript";"2011-06-01T22:02:01+00:00";2821;745;13;13;15;8;14;14;22;15;15;9;13;11;20;17;18;12;9;12;11;15;15;8;9;8;7;15;14;9;14;18;12;20;13;18;8;17;13;14;16;16;17;12;18;16;11;26;11;16;20;17;15;26
13395052;"mholt/PapaParse";"JavaScript";"2013-10-07T20:33:21+00:00";2821;923;25;14;15;16;8;18;16;23;32;14;17;20;15;14;20;14;20;20;13;16;14;11;10;16;14;12;18;20;21;10;21;18;22;9;11;7;14;20;23;18;14;19;26;23;16;37;24;24;15;15;28;23
16844474;"clappr/clappr";"JavaScript";"2014-02-14T17:36:40+00:00";2821;1006;301;37;15;11;15;14;14;18;7;12;8;6;9;9;7;6;6;12;10;13;4;20;14;7;10;16;13;14;12;26;8;24;20;18;13;11;32;29;13;15;10;16;10;14;11;14;17;15;7;15;10;18
1450115;"AsyncHttpClient/async-http-client";"Java";"2011-03-07T13:41:46+00:00";2820;892;14;17;21;19;17;18;16;21;22;24;16;12;25;16;17;18;14;12;17;9;15;17;13;25;22;12;24;12;19;20;19;14;21;21;11;11;14;15;39;18;13;18;21;14;21;14;18;14;15;22;13;2
3556910;"kripken/sql.js";"JavaScript";"2012-02-27T03:05:49+00:00";2817;1207;10;21;7;15;12;6;7;10;13;10;11;10;7;13;9;13;17;15;544;48;21;17;25;11;12;28;11;9;12;14;20;12;10;12;8;10;15;11;9;11;10;7;16;14;11;12;11;11;12;12;13;2
26450553;"frogermcs/InstaMaterial";"Java";"2014-11-10T18:56:49+00:00";2817;1819;59;36;22;22;46;52;52;35;35;36;61;59;116;59;46;43;36;30;29;31;18;20;23;25;37;25;27;30;34;13;27;39;46;62;35;42;31;49;32;26;18;21;19;24;22;32;29;19;27;36;22;4
10115880;"ianyh/Amethyst";"Objective-C";"2013-05-17T04:15:55+00:00";2817;958;18;15;9;13;27;14;41;8;9;13;13;13;9;12;9;23;16;9;13;13;37;16;12;20;11;19;17;21;16;10;5;11;30;20;43;10;20;37;27;21;22;18;18;27;26;19;28;20;19;25;21;15
9118893;"creationix/js-git";"JavaScript";"2013-03-30T16:53:24+00:00";2815;376;5;9;9;6;1;3;8;8;11;7;1;11;8;4;7;9;5;4;6;3;7;19;4;12;14;5;6;16;9;11;9;14;4;6;4;5;12;11;6;8;3;6;5;5;8;8;4;4;9;3;12;2
20702627;"iron/iron";"Rust";"2014-06-10T21:37:29+00:00";2814;1525;28;30;53;38;35;25;30;31;32;21;41;23;22;32;42;78;157;27;22;16;26;19;28;12;15;21;20;17;19;24;24;21;27;17;15;15;23;25;31;21;33;25;21;23;22;15;45;33;24;25;23;33
3385297;"riemann/riemann";"Clojure";"2012-02-08T07:51:32+00:00";2814;847;17;15;9;12;8;13;11;10;16;10;14;11;12;6;10;8;10;9;15;17;16;15;13;10;16;12;22;11;12;15;8;18;7;13;7;8;19;11;203;20;14;10;3;12;9;17;10;15;18;23;11;16
3337657;"jnordberg/wintersmith";"CoffeeScript";"2012-02-02T18:54:12+00:00";2813;607;12;9;9;10;18;11;10;11;11;19;10;12;11;11;15;14;12;8;9;8;12;12;5;4;12;8;11;19;17;15;10;13;8;10;12;10;12;13;11;11;10;14;9;18;11;9;14;19;11;15;8;14
24797553;"stephencelis/SQLite.swift";"Swift";"2014-10-04T18:23:46+00:00";2813;1530;23;22;19;25;15;12;43;25;24;17;22;29;26;27;46;33;19;38;28;27;25;27;21;26;26;36;34;29;32;44;79;43;23;35;27;25;31;39;34;29;26;12;30;23;59;39;25;25;25;23;27;31
7040500;"falconry/falcon";"Python";"2012-12-06T18:17:51+00:00";2813;1246;19;8;9;14;32;22;13;63;14;13;21;37;31;20;10;23;16;14;15;51;34;54;25;25;14;23;17;17;28;18;19;24;9;16;13;14;19;33;20;13;16;12;143;20;25;16;16;25;27;22;22;22
24504893;"adamcaudill/Psychson";"C#";"2014-09-26T15:32:24+00:00";2812;438;4;6;4;7;3;12;6;7;7;6;8;9;3;6;8;10;8;4;8;15;8;3;9;17;22;27;10;10;10;20;12;11;6;8;7;6;4;5;6;10;10;10;3;5;5;10;3;5;12;5;10;8
5728867;"omz/ColorSense-for-Xcode";"Objective-C";"2012-09-08T14:06:21+00:00";2811;693;9;20;25;19;12;11;15;10;7;18;11;21;20;13;14;6;11;18;12;12;11;27;4;12;15;14;10;18;26;16;12;8;10;18;17;22;15;9;9;13;9;6;11;6;10;12;8;17;8;10;13;13
2567806;"KnuffApp/Knuff";"Objective-C";"2011-10-13T07:23:36+00:00";2809;1926;68;89;12;14;12;5;4;26;5;7;4;2;6;3;6;0;7;4;6;8;6;4;3;3;3;5;1;8;4;6;9;5;5;2;1;2;4;4;614;602;85;27;41;18;17;13;12;18;27;5;37;47
8523763;"alikaragoz/MCSwipeTableViewCell";"Objective-C";"2013-03-02T16:58:43+00:00";2807;527;10;17;10;14;6;13;8;18;16;10;17;19;13;7;11;11;10;9;10;16;16;14;10;3;16;15;11;10;15;6;9;11;11;6;7;4;9;12;19;9;8;5;8;4;6;6;9;1;4;4;7;7
640534;"sympy/sympy";"Python";"2010-04-30T20:37:14+00:00";2805;808;17;34;11;5;24;16;4;11;8;10;14;15;8;16;16;16;16;13;9;15;16;14;17;18;14;16;13;12;12;11;22;16;22;11;4;10;15;20;11;10;24;17;18;22;18;41;19;25;11;18;14;19
2990812;"sporritt/jsPlumb";"HTML";"2011-12-15T21:47:50+00:00";2805;605;18;21;19;18;19;17;21;14;16;9;16;19;15;10;9;8;4;7;6;13;17;10;11;7;10;10;10;7;12;20;9;12;12;7;12;4;9;12;9;13;8;5;4;10;5;15;13;9;13;11;11;9
7923123;"square/android-times-square";"Java";"2013-01-30T20:28:27+00:00";2804;932;19;19;19;19;14;22;18;17;14;15;8;14;21;15;12;16;17;18;22;23;15;18;8;17;12;20;19;21;20;17;22;22;22;20;8;13;21;13;14;21;12;8;22;16;12;39;18;25;21;32;20;22
12755139;"OnsenUI/OnsenUI";"JavaScript";"2013-09-11T11:52:41+00:00";2804;999;22;21;21;35;18;14;23;7;15;22;21;21;22;20;23;16;12;19;16;20;25;20;12;18;15;14;11;13;18;29;25;14;20;43;31;15;20;21;22;19;19;17;20;13;18;20;15;12;17;21;17;17
7710647;"jedisct1/libsodium";"C";"2013-01-20T00:03:40+00:00";2802;1211;23;27;24;14;12;14;19;8;19;8;18;19;21;21;26;31;21;18;34;32;11;13;14;21;12;22;23;25;22;19;16;33;52;26;34;21;30;15;11;25;17;9;95;25;30;28;22;33;34;29;18;17
605999;"twitter/flockdb";"Scala";"2010-04-12T03:53:45+00:00";2802;360;14;9;5;3;5;7;10;7;5;6;5;3;5;8;3;5;7;4;10;2;6;10;6;11;9;9;6;7;6;11;12;7;5;8;5;3;4;4;2;11;6;8;4;8;8;11;8;12;13;11;6;0
27653666;"mutualmobile/MMWormhole";"Objective-C";"2014-12-07T00:03:44+00:00";2801;1013;67;61;41;41;97;35;29;12;14;22;24;16;16;22;11;16;19;6;13;17;11;23;10;27;21;13;18;13;11;15;17;11;22;13;6;8;13;22;11;13;14;7;14;13;9;14;5;9;7;11;16;17
28930512;"etsy/hound";"JavaScript";"2015-01-07T19:38:37+00:00";2801;649;30;20;21;10;9;31;16;33;5;14;6;9;7;8;20;14;7;6;8;19;7;22;10;5;37;10;8;2;13;8;12;11;21;10;3;9;12;19;8;6;17;8;15;9;8;12;11;11;14;9;5;4
30825037;"ltebean/LTNavigationBar";"Objective-C";"2015-02-15T11:01:25+00:00";2801;1611;108;63;25;13;21;26;22;15;21;34;21;27;21;23;28;22;27;22;10;23;22;16;7;21;48;46;24;31;28;26;82;125;51;37;28;27;21;25;34;28;17;5;19;28;20;33;40;31;32;22;33;32
329035;"aanand/git-up";"Ruby";"2009-10-06T21:53:45+00:00";2800;837;21;27;16;22;13;30;13;15;17;13;9;14;15;14;39;10;15;16;9;20;7;25;38;20;29;7;16;14;14;8;12;25;31;31;10;11;10;13;7;16;11;9;16;7;17;15;35;19;10;4;2;0
5660085;"thephpleague/omnipay";"null";"2012-09-03T14:35:08+00:00";2799;758;15;10;10;17;9;13;13;11;10;11;12;13;17;9;11;12;22;9;14;13;16;11;5;16;15;14;25;13;11;18;11;13;14;13;17;15;15;21;21;15;19;21;22;20;23;19;16;19;13;18;18;0
5890835;"ACRA/acra";"Java";"2012-09-20T18:13:49+00:00";2798;904;14;18;7;16;11;7;19;20;19;14;14;12;24;13;16;13;22;18;10;14;19;17;8;14;22;15;10;16;17;18;13;5;12;23;15;13;19;15;16;14;14;12;19;22;15;30;19;74;25;17;32;23
1490034;"docpad/docpad";"CoffeeScript";"2011-03-17T02:24:21+00:00";2798;321;11;6;8;4;13;5;4;4;5;5;6;13;4;3;4;9;7;5;10;6;6;12;2;6;9;10;6;2;10;8;4;7;5;5;8;4;7;3;9;1;7;7;5;4;4;6;7;5;2;6;8;4
19057802;"anijs/anijs";"JavaScript";"2014-04-23T05:11:02+00:00";2798;491;4;4;5;9;4;3;4;11;7;12;9;6;5;23;6;5;8;7;17;5;7;7;10;10;6;3;17;11;8;5;6;14;9;35;15;5;8;36;16;14;8;7;6;9;5;16;8;7;11;4;3;11
2242214;"openexchangerates/accounting.js";"JavaScript";"2011-08-21T04:18:02+00:00";2797;592;7;13;12;10;6;12;13;8;11;11;12;13;6;17;9;28;14;12;15;15;8;13;5;15;7;4;8;16;10;7;9;10;14;13;9;13;16;17;14;14;10;14;12;14;5;8;16;11;5;9;12;10
12827225;"ealeksandrov/EAIntroView";"Objective-C";"2013-09-14T09:41:55+00:00";2796;1040;19;25;16;15;26;17;26;41;24;17;17;21;17;20;20;26;13;13;23;13;11;23;14;13;25;19;19;18;22;18;22;14;28;20;16;14;8;14;37;22;18;8;22;22;23;21;25;25;27;25;21;17
11847500;"uutils/coreutils";"Rust";"2013-08-02T16:22:56+00:00";2795;1491;18;39;17;15;9;9;9;7;5;8;13;14;7;16;6;59;13;6;11;7;3;8;10;4;6;8;10;13;6;6;4;32;5;5;10;7;5;9;11;7;5;6;24;22;9;15;23;844;33;28;11;14
324747;"jsbin/jsbin";"JavaScript";"2009-10-02T16:49:08+00:00";2795;618;5;9;9;10;12;11;12;6;14;10;16;14;10;18;16;7;15;10;5;9;30;14;11;8;2;5;11;10;10;12;13;20;22;15;8;14;18;4;12;19;10;10;13;13;12;15;14;10;13;14;10;8
447036;"mopidy/mopidy";"Python";"2009-12-23T14:25:36+00:00";2794;976;21;25;17;30;15;18;21;15;11;13;16;16;14;14;13;20;16;14;19;12;8;13;15;22;5;28;12;11;19;21;26;21;17;26;16;18;22;14;21;19;18;18;26;22;30;25;20;15;22;46;22;18
16930617;"andlabs/ui";"Go";"2014-02-17T23:44:00+00:00";2792;716;10;12;18;14;18;11;10;10;13;5;11;6;14;8;7;9;17;16;17;14;9;9;9;13;18;13;9;13;13;15;11;13;12;15;16;39;17;14;12;15;13;17;14;12;20;20;20;20;13;15;14;13
21733716;"adobe-fonts/source-han-sans";"Objective-J";"2014-07-11T11:19:49+00:00";2790;731;19;11;16;15;21;11;29;23;10;10;20;12;14;13;14;14;11;11;17;18;21;15;12;15;24;12;9;16;12;11;11;17;14;12;10;11;8;17;15;18;16;8;12;11;14;8;15;12;7;12;13;14
12025365;"toddmotto/echo";"JavaScript";"2013-08-10T18:59:23+00:00";2790;565;9;5;7;13;15;19;8;6;17;9;11;10;13;14;11;8;10;10;8;11;13;11;5;19;16;8;15;12;7;13;14;9;7;9;19;7;10;11;8;8;9;9;18;9;6;14;9;12;13;4;11;16
3362916;"sindresorhus/screenfull.js";"JavaScript";"2012-02-05T23:13:52+00:00";2787;591;11;18;14;27;9;12;11;10;12;14;12;12;22;12;11;11;19;13;10;23;12;6;9;11;11;5;7;12;7;11;17;10;12;6;8;10;11;10;13;8;4;6;9;11;9;14;4;16;4;10;16;9
12931484;"GoogleChrome/chromedeveditor";"Dart";"2013-09-18T18:42:21+00:00";2786;462;12;20;9;15;20;3;8;12;12;10;6;8;9;7;7;11;14;8;13;8;15;5;7;12;15;13;5;18;5;7;7;9;11;17;5;7;7;9;8;7;3;4;5;4;7;7;3;4;2;7;3;12
447184;"rspec/rspec-rails";"Ruby";"2009-12-23T16:40:53+00:00";2785;516;4;9;7;10;8;4;12;10;9;12;8;9;9;9;11;9;15;16;8;7;12;10;5;13;12;6;11;6;9;11;7;10;6;7;8;14;13;12;9;15;11;9;12;13;13;13;10;15;7;12;8;11
1778471;"Runscope/httpbin";"Python";"2011-05-20T21:14:01+00:00";2785;1237;14;14;15;21;19;9;20;13;12;19;10;16;24;9;17;13;15;15;149;192;36;23;10;24;24;20;21;16;12;15;15;15;21;12;11;14;12;34;18;31;16;14;16;20;29;19;23;12;18;18;21;31
14466432;"jgilfelt/SystemBarTint";"Java";"2013-11-17T12:35:05+00:00";2784;1495;17;35;40;32;26;31;23;19;24;21;22;38;31;20;22;21;59;26;27;29;62;63;20;28;18;24;24;24;24;28;23;19;27;24;40;19;24;45;27;27;15;4;26;32;40;43;35;38;27;24;27;31
3105906;"PharkMillups/beautiful-docs";"null";"2012-01-04T22:23:26+00:00";2781;626;12;13;16;9;19;34;8;12;7;8;12;10;3;11;4;8;20;10;16;15;8;14;18;11;5;14;6;14;8;7;13;13;10;13;5;7;10;7;14;16;12;4;10;22;16;16;12;11;10;19;18;16
14971308;"txthinking/google-hosts";"Shell";"2013-12-06T02:03:59+00:00";2777;569;22;14;15;13;15;25;11;10;17;18;12;7;11;8;9;11;20;11;11;18;16;10;5;8;15;10;11;9;9;13;7;4;4;7;17;10;6;10;12;16;2;2;8;6;9;12;12;9;5;3;13;11
2003404;"23/resumable.js";"JavaScript";"2011-07-05T22:37:25+00:00";2776;471;9;9;7;13;5;14;2;7;13;8;11;9;12;5;12;6;11;15;8;9;5;6;6;7;11;14;6;8;7;20;14;8;7;6;8;9;7;7;14;11;8;6;8;13;9;5;5;10;7;13;7;14
8881628;"taigaio/taiga-back";"Python";"2013-03-19T15:14:00+00:00";2776;1084;12;26;17;20;21;19;9;21;19;19;16;12;18;15;27;23;29;22;23;16;41;32;21;26;20;31;24;28;38;17;22;22;20;15;19;10;26;21;21;18;30;19;16;15;20;22;19;9;19;25;18;16
6753728;"visualfc/liteide";"C++";"2012-11-19T01:54:25+00:00";2775;1191;13;35;25;21;17;18;22;22;15;18;19;14;16;19;15;26;27;19;19;17;20;34;22;18;18;15;15;28;28;27;29;28;26;35;25;23;39;33;33;33;14;10;18;23;22;21;21;30;22;19;43;22
7579124;"node-webot/wechat";"JavaScript";"2013-01-12T18:53:32+00:00";2775;1106;16;20;22;26;22;14;20;17;15;17;36;18;18;15;15;19;14;14;14;14;24;16;10;10;26;11;31;33;12;28;26;24;17;25;47;15;20;25;26;25;13;5;27;27;26;25;32;30;18;27;29;30
3766706;"iBotPeaches/Apktool";"Java";"2012-03-19T17:46:53+00:00";2775;1840;40;46;34;29;27;26;22;28;18;30;24;24;25;21;19;22;26;33;35;20;29;22;83;50;37;35;32;38;24;40;33;112;116;27;33;34;40;38;31;20;18;56;29;31;41;46;38;39;34;31;45;9
842037;"nim-lang/Nim";"Nimrod";"2010-08-16T20:38:58+00:00";2775;1159;45;66;51;44;46;41;92;40;17;18;18;10;21;13;21;14;17;18;17;18;21;21;14;18;15;23;17;17;19;9;19;13;22;14;12;17;16;16;46;28;9;16;18;9;9;12;16;16;17;14;9;10
959908;"OpenRA/OpenRA";"C#";"2010-10-04T07:38:05+00:00";2774;949;10;12;13;12;15;14;15;13;15;18;15;4;30;8;5;21;21;5;21;34;26;14;17;19;15;16;21;19;11;11;11;22;19;20;68;34;21;22;15;20;19;9;21;22;16;10;15;15;24;16;53;7
2377206;"zynga/scroller";"JavaScript";"2011-09-13T09:05:18+00:00";2767;498;8;13;8;8;13;13;16;8;5;9;17;12;7;11;11;9;15;6;6;8;14;4;16;6;13;7;11;6;10;7;11;4;6;19;7;13;13;9;11;3;3;4;10;10;9;9;15;10;6;13;8;8
10114077;"SBoudrias/Inquirer.js";"JavaScript";"2013-05-17T01:41:36+00:00";2767;1361;22;16;25;11;16;23;9;19;38;29;16;22;23;34;19;20;14;10;23;18;15;25;12;13;20;22;19;16;16;25;33;26;25;24;23;30;39;35;29;17;28;28;37;28;21;36;29;26;22;162;52;21
5830987;"hapijs/joi";"JavaScript";"2012-09-16T16:38:06+00:00";2767;1613;18;14;19;15;25;22;19;29;29;41;28;19;17;27;16;21;23;23;25;19;15;39;15;23;28;21;56;24;26;24;25;34;28;19;24;33;31;35;78;53;31;91;56;36;46;39;53;25;43;38;39;36
677602;"avalanche123/Imagine";"PHP";"2010-05-20T18:39:42+00:00";2767;389;6;10;5;8;13;7;8;5;4;8;12;6;10;7;9;3;7;7;3;8;9;9;5;9;7;9;5;13;3;6;10;6;7;11;3;6;6;6;11;8;8;10;7;10;3;8;11;8;7;5;6;11
17406308;"nicklockwood/FXForms";"Objective-C";"2014-03-04T15:12:08+00:00";2767;628;14;20;18;19;14;10;18;11;9;14;11;14;10;13;11;10;13;18;10;11;4;14;6;10;12;20;10;18;16;14;15;22;9;15;18;13;17;10;18;8;6;7;4;6;9;14;5;8;5;9;6;12
32935745;"eclipse/che";"Java";"2015-03-26T15:31:01+00:00";2766;2754;4;2;1;3;3;0;1;1;2;2;5;3;3;1;1;13;6;8;0;3;2;4;3;3;11;6;5;11;9;12;3;538;327;93;44;39;14;49;49;207;55;41;31;21;28;703;181;70;46;45;25;17
8170346;"artberri/sidr";"JavaScript";"2013-02-13T00:15:51+00:00";2766;299;5;10;6;9;4;3;7;6;6;8;2;6;9;3;4;6;5;2;6;4;10;7;6;2;4;2;2;10;5;5;4;5;9;5;8;2;2;8;7;8;4;11;5;10;7;4;4;5;4;9;4;10
1446771;"kstenerud/iOS-Universal-Framework";"Python";"2011-03-06T16:31:39+00:00";2765;287;7;5;10;9;5;10;3;5;7;9;5;4;3;2;7;7;9;11;8;2;6;5;1;9;6;6;3;4;2;7;4;3;8;1;8;2;3;7;7;2;0;0;6;9;8;5;9;7;5;4;7;5
132108;"typhoeus/typhoeus";"Ruby";"2009-02-18T23:14:50+00:00";2764;442;6;9;28;11;10;11;6;5;8;7;5;7;6;7;12;10;6;10;8;14;8;12;10;7;13;6;8;6;8;13;6;1;5;4;5;6;8;9;20;8;7;13;2;7;8;7;11;6;4;11;6;11
11893084;"fex-team/webuploader";"JavaScript";"2013-08-05T07:59:06+00:00";2764;1313;18;24;27;32;31;21;21;20;22;23;21;36;31;25;17;23;35;20;33;27;16;16;21;30;24;17;24;31;41;31;30;22;30;32;9;31;24;29;26;15;3;24;19;41;34;26;43;28;27;21;37;4
21736086;"s16h/py-must-watch";"HTML";"2014-07-11T12:56:33+00:00";2764;1703;5;5;4;5;4;612;60;23;20;11;10;11;10;4;15;9;6;2;8;10;3;21;7;6;6;15;491;63;25;12;8;10;5;4;10;13;9;10;19;7;9;5;10;23;9;5;29;11;7;9;4;4
3354157;"JoelBesada/scrollpath";"JavaScript";"2012-02-04T17:39:12+00:00";2763;183;4;3;4;4;4;2;2;4;4;5;3;4;2;4;9;3;1;5;7;4;5;5;5;3;2;4;4;2;3;0;5;14;3;3;2;1;4;5;3;4;2;1;2;0;4;2;1;3;4;3;1;5
1446467;"pypa/pip";"Python";"2011-03-06T14:30:46+00:00";2762;786;10;16;16;29;14;12;19;16;12;12;17;11;15;16;10;12;20;15;4;16;19;16;13;9;8;13;16;20;21;23;11;9;12;13;15;17;19;13;21;22;21;9;11;15;20;17;11;10;18;25;14;13
18782726;"OwlCarousel2/OwlCarousel2";"JavaScript";"2014-04-15T01:13:48+00:00";2760;1319;19;20;18;27;30;25;24;25;32;22;25;27;32;24;25;29;28;18;23;18;13;27;19;24;24;19;22;24;24;23;27;43;28;22;22;14;22;24;19;20;15;32;27;29;25;31;30;28;27;44;41;39
10417664;"gss/engine";"JavaScript";"2013-06-01T04:31:39+00:00";2757;514;8;7;5;12;11;26;121;16;10;8;15;10;6;11;8;8;11;9;9;5;6;1;2;8;23;12;6;5;7;10;5;7;7;6;3;2;4;6;6;14;7;7;5;4;6;8;5;2;6;1;4;3
13899674;"thephpleague/flysystem";"PHP";"2013-10-27T11:07:22+00:00";2757;662;3;16;15;16;15;20;12;19;15;6;19;12;8;12;8;10;10;24;14;14;10;9;22;14;19;10;16;13;13;13;6;17;12;8;8;4;13;14;12;14;11;14;15;17;8;10;12;13;9;14;12;12
15401421;"Marxon13/M13ProgressSuite";"Objective-C";"2013-12-23T18:05:36+00:00";2757;992;26;13;16;18;42;26;18;18;28;18;17;17;26;20;16;18;22;20;14;17;20;10;44;34;39;27;21;11;14;15;20;20;13;20;13;19;30;23;16;13;9;24;15;10;9;7;19;11;11;19;21;5
7805180;"kandanapp/kandan";"JavaScript";"2013-01-24T19:24:05+00:00";2757;257;5;9;16;10;8;8;5;8;9;7;8;6;6;5;11;3;6;4;2;3;4;4;9;10;2;5;5;3;5;8;3;0;4;0;0;1;4;3;3;2;5;4;1;6;6;2;2;5;4;2;4;2
766625;"tj/ejs";"JavaScript";"2010-07-09T19:55:35+00:00";2756;728;11;14;9;11;16;15;16;6;3;12;15;13;11;7;16;18;14;17;11;8;23;14;15;14;15;24;22;19;16;11;13;9;13;13;10;11;14;17;13;18;9;8;23;12;21;10;21;18;11;18;10;20
31792824;"flutter/flutter";"Dart";"2015-03-06T22:54:58+00:00";2755;2736;691;922;98;39;36;16;26;10;7;24;15;19;2;2;0;0;2;1;0;0;2;1;0;3;1;1;5;112;60;61;118;44;38;27;25;29;36;28;26;19;14;15;26;17;25;18;19;13;13;8;10;12
4516733;"bauerca/drag-sort-listview";"Java";"2012-06-01T06:32:13+00:00";2754;651;8;14;17;18;8;9;10;13;19;12;12;17;9;15;12;18;6;16;12;13;15;12;6;9;9;11;12;16;13;12;11;11;12;14;11;10;23;18;8;16;4;2;15;17;6;22;11;21;12;10;12;12
11493;"twitter-archive/kestrel";"Scala";"2008-04-21T07:19:21+00:00";2753;209;4;6;5;0;7;4;5;2;5;5;4;5;3;5;4;5;3;5;2;4;6;2;2;8;6;7;7;5;8;6;7;6;3;6;0;0;3;6;3;4;2;3;2;4;1;2;4;3;3;2;4;1
10309334;"nswbmw/N-blog";"JavaScript";"2013-05-27T06:46:58+00:00";2753;1198;17;13;17;22;11;11;11;17;10;25;18;26;18;20;39;18;25;26;16;10;17;7;12;25;25;14;24;18;14;25;27;32;19;30;28;31;29;20;21;31;9;30;23;47;41;39;40;35;30;40;39;6
1524684;"SFML/SFML";"C++";"2011-03-25T08:05:25+00:00";2752;787;29;9;14;20;16;13;18;12;10;13;6;14;7;10;12;18;13;18;19;12;9;10;12;13;28;16;6;7;15;18;15;12;20;14;12;12;12;26;27;19;18;20;13;20;11;19;23;16;15;16;14;16
959084;"fikovnik/ShiftIt";"Objective-C";"2010-10-03T21:08:12+00:00";2750;867;12;28;10;23;21;17;12;11;10;9;27;16;8;9;17;18;18;9;10;13;17;17;19;16;35;20;14;14;22;15;18;26;10;12;14;13;23;16;18;21;25;22;17;14;15;15;19;9;25;20;16;12
979480;"coleifer/peewee";"Python";"2010-10-11T20:14:11+00:00";2747;931;8;24;18;15;13;17;8;22;15;9;17;14;18;11;15;15;7;23;16;14;14;37;8;18;14;22;15;13;13;16;28;41;23;13;17;11;21;22;18;25;18;15;19;23;15;41;15;22;23;18;13;21
5345965;"airbnb/infinity";"JavaScript";"2012-08-08T18:54:33+00:00";2747;377;4;8;6;4;8;14;7;7;12;5;11;6;9;9;10;15;9;8;4;13;2;6;9;7;7;8;1;7;7;6;2;7;9;12;2;2;2;7;4;5;8;4;5;7;7;6;6;6;9;22;11;5
20707182;"justjavac/Google-IPs";"JavaScript";"2014-06-11T01:00:17+00:00";2746;422;6;7;6;15;11;15;7;7;9;7;10;11;6;8;5;4;6;7;13;5;8;18;5;5;7;7;6;3;10;1;10;10;6;8;15;7;14;10;5;7;7;6;6;1;6;11;7;6;9;11;14;11
10045915;"broccolijs/broccoli";"JavaScript";"2013-05-14T02:48:01+00:00";2746;674;17;18;18;25;17;16;13;21;12;22;14;12;14;10;19;11;26;8;10;7;11;6;10;12;19;24;13;13;9;10;13;10;9;12;9;13;12;7;19;14;15;6;8;7;9;5;14;11;12;6;13;13
153329;"rentzsch/mogenerator";"Objective-C";"2009-03-18T06:26:48+00:00";2746;408;6;10;11;11;14;10;9;9;6;14;10;7;10;9;8;3;8;8;8;4;5;7;8;10;8;15;11;7;11;8;8;5;5;9;4;5;6;8;8;18;10;3;4;4;6;3;3;9;5;12;1;7
7119300;"mojotech/jeet";"CSS";"2012-12-11T21:01:06+00:00";2745;672;16;24;15;9;18;16;12;12;8;14;19;13;17;14;30;14;18;11;11;13;16;9;9;14;9;15;20;12;11;9;11;13;7;11;10;8;10;6;10;10;18;12;6;24;12;17;6;16;9;11;8;9
7363211;"tgriesser/knex";"JavaScript";"2012-12-29T05:18:25+00:00";2745;1510;20;22;14;13;45;26;10;17;25;31;26;22;45;22;15;23;27;30;26;31;23;45;22;25;34;19;39;30;24;25;21;31;21;29;20;27;62;55;47;26;31;29;34;22;26;38;36;36;17;31;33;62
34196200;"keithwhor/nodal";"JavaScript";"2015-04-19T06:34:05+00:00";2744;2732;0;0;0;64;22;13;5;2;1;0;0;0;2;6;2;4;0;1;1;33;2;21;9;1;1;4;1;1;0;0;0;2;2;0;1;2;1389;188;165;78;42;105;38;83;63;110;63;34;28;46;19;78
6931090;"thinkpixellab/flatland";"VimL";"2012-11-30T00:31:20+00:00";2737;183;9;4;10;5;2;3;0;8;4;9;1;6;3;4;2;2;1;3;5;2;6;4;0;4;1;5;4;5;1;1;3;3;6;3;5;0;4;1;4;5;4;1;3;2;2;1;2;3;3;2;5;7
5138050;"honcheng/PaperFold-for-iOS";"Objective-C";"2012-07-22T00:56:08+00:00";2736;231;4;12;7;3;4;10;4;5;4;4;6;4;6;5;5;10;3;2;4;5;4;4;2;6;3;4;3;5;5;8;5;0;3;6;4;2;6;3;5;4;4;3;2;7;1;7;3;3;3;5;1;3
1763730;"amdjs/amdjs-api";"null";"2011-05-18T00:43:08+00:00";2736;797;11;9;13;22;13;16;17;14;13;14;19;14;18;12;13;18;19;20;16;19;10;14;12;13;15;23;14;19;16;14;17;17;21;17;18;15;17;21;9;21;16;5;13;14;13;13;17;17;10;15;18;13
1030566;"furf/jquery-ui-touch-punch";"null";"2010-10-28T01:42:08+00:00";2735;354;8;8;10;9;16;9;6;4;6;7;4;4;10;6;3;6;8;4;8;7;6;9;6;5;7;6;6;7;8;8;11;7;5;2;5;2;6;11;7;4;14;5;2;12;7;6;6;7;6;6;8;4
11412473;"ankane/searchkick";"Ruby";"2013-07-15T01:44:33+00:00";2735;872;9;14;16;9;11;16;17;16;13;17;16;13;18;18;15;14;12;14;5;8;25;24;19;32;9;25;23;24;11;12;39;24;20;21;14;12;17;17;22;14;12;8;22;11;17;17;20;13;15;20;18;24
13431235;"soulmachine/leetcode";"TeX";"2013-10-09T02:33:48+00:00";2734;1608;12;29;15;21;24;38;28;25;17;21;19;20;23;12;16;29;27;56;41;71;67;29;17;22;25;29;27;18;11;25;14;28;28;65;110;49;39;28;27;24;24;19;35;33;45;22;43;35;38;38;32;18
4665416;"bolt/bolt";"PHP";"2012-06-14T16:07:54+00:00";2734;903;21;8;34;51;12;25;25;20;20;10;20;10;22;22;16;24;17;15;10;16;14;14;27;20;11;20;20;17;16;13;24;24;7;14;9;11;7;9;10;19;18;17;17;22;17;13;11;18;15;11;31;9
2828194;"nicolasgramlich/AndEngine";"Java";"2011-11-22T14:20:11+00:00";2733;320;11;13;8;3;5;5;8;8;9;13;4;6;5;9;4;7;4;4;6;5;8;9;4;7;3;9;5;4;9;8;9;4;5;4;0;4;9;7;5;5;5;4;2;6;5;6;9;4;8;3;6;7
560347;"lojjic/PIE";"HTML";"2010-03-13T04:43:59+00:00";2732;163;0;6;6;2;5;3;1;2;6;2;4;3;3;2;5;4;4;4;2;2;2;3;2;3;3;5;3;8;1;1;4;4;4;2;1;4;2;4;4;2;1;0;4;5;3;5;0;1;0;9;3;4
592743;"michaeldv/awesome_print";"Ruby";"2010-04-03T04:45:43+00:00";2732;468;6;14;5;6;5;11;10;8;6;8;18;9;10;7;14;15;3;5;9;6;12;15;9;7;9;10;11;7;12;6;11;11;6;6;4;8;11;8;7;7;10;15;6;12;15;6;8;9;3;6;14;12
31315021;"Kinto/kinto";"Python";"2015-02-25T13:34:23+00:00";2731;2725;0;0;0;0;0;0;1;1;1;0;0;0;1;0;2;1;0;5;3;0;2;2;1;0;4;6;4;1;5;3;0;4;6;759;123;50;44;54;17;1212;203;42;26;19;20;15;15;15;18;16;6;18
20059361;"marmelab/ng-admin";"JavaScript";"2014-05-22T12:00:10+00:00";2731;1408;20;32;23;29;29;25;17;18;16;21;18;12;51;32;26;33;33;15;90;61;39;24;19;14;20;33;30;34;33;23;32;30;28;26;16;19;21;25;20;28;27;14;28;29;26;35;25;18;28;21;15;27
376635;"padrino/padrino-framework";"Ruby";"2009-11-18T00:33:56+00:00";2731;347;4;10;6;6;6;6;8;4;9;6;8;3;5;3;5;3;2;7;5;3;11;4;3;6;10;9;4;4;3;5;4;3;8;3;7;7;4;11;6;9;10;4;15;7;8;8;7;12;10;9;12;15
23013268;"Moya/Moya";"Swift";"2014-08-16T07:41:21+00:00";2730;2100;17;4;3;6;47;31;29;10;27;9;18;9;19;26;58;142;33;20;39;61;48;27;18;21;20;32;31;59;28;23;43;57;86;92;58;93;65;78;62;43;35;28;34;31;42;26;44;38;104;51;38;37
1734612;"chocolatey/chocolatey";"PowerShell";"2011-05-11T18:22:52+00:00";2730;202;5;5;8;2;3;6;5;3;0;3;3;5;4;2;5;1;2;2;2;2;2;4;3;1;4;5;5;6;7;3;4;5;3;8;6;2;4;10;5;8;5;0;2;4;1;3;2;1;6;5;4;6
33014811;"notepad-plus-plus/notepad-plus-plus";"C++";"2015-03-28T00:05:08+00:00";2729;2712;49;276;76;61;50;22;95;674;64;46;89;34;36;39;28;26;28;23;23;40;21;26;22;22;31;36;30;26;39;33;35;32;23;24;25;21;23;43;36;27;24;19;36;35;28;34;35;28;29;28;33;29
6047189;"electerious/Lychee";"PHP";"2012-10-02T15:42:56+00:00";2729;1013;12;14;12;61;18;19;16;10;20;7;9;39;16;12;20;19;17;18;11;10;11;14;8;14;14;10;10;13;7;7;5;8;15;16;13;12;18;11;14;14;13;10;13;13;10;95;131;33;25;22;28;26
22498444;"MoOx/postcss-cssnext";"JavaScript";"2014-08-01T06:49:41+00:00";2728;2221;52;25;16;27;506;121;35;32;37;29;42;29;50;39;30;15;52;51;30;36;38;31;44;53;29;39;28;24;18;28;23;32;29;16;29;34;36;28;37;28;47;24;24;28;23;27;29;22;27;31;29;32
2587583;"lokesh/lightbox2";"JavaScript";"2011-10-16T19:09:17+00:00";2726;893;16;25;14;26;21;20;15;30;18;13;19;14;16;18;13;15;14;24;20;16;14;23;11;16;17;15;19;25;23;13;17;12;19;16;17;15;15;19;16;17;15;18;14;18;16;17;13;20;19;16;9;12
15452925;"sjwhitworth/golearn";"Go";"2013-12-26T13:06:14+00:00";2725;885;25;15;7;19;26;13;7;17;10;10;9;12;14;7;11;14;11;12;11;15;17;15;10;13;18;11;17;17;22;13;14;18;16;47;21;22;18;28;23;30;17;16;19;21;23;17;14;14;19;22;22;26
22960202;"odewahn/docker-jumpstart";"CSS";"2014-08-14T16:12:19+00:00";2725;2697;1;1;6;1;0;593;1594;153;50;15;11;40;63;10;7;12;13;8;5;4;4;3;2;2;1;7;1;2;2;3;3;4;1;3;9;13;13;3;5;1;2;2;3;2;1;1;3;1;4;4;4;1
4534540;"aui/artTemplate";"JavaScript";"2012-06-03T03:37:57+00:00";2724;1310;21;16;20;15;24;18;22;20;15;29;32;23;32;32;30;28;20;19;19;22;32;26;12;10;29;38;33;25;27;29;35;26;24;24;22;23;27;29;25;21;11;8;20;28;30;39;29;24;41;18;48;40
77734;"technomancy/emacs-starter-kit";"null";"2008-11-18T17:30:17+00:00";2723;179;6;1;2;8;5;4;3;4;7;6;3;4;2;0;4;5;3;5;6;3;4;5;1;3;1;2;4;2;5;2;6;3;5;4;3;6;3;3;4;1;3;2;1;1;3;4;2;3;3;4;4;1
4068818;"mikeric/rivets";"JavaScript";"2012-04-18T21:54:51+00:00";2722;502;12;8;13;9;10;9;16;8;16;10;15;12;8;6;19;10;11;10;10;6;9;15;6;10;10;13;11;8;6;5;6;7;7;5;13;10;8;9;12;12;7;7;10;9;10;9;12;9;4;8;9;8
2360755;"wp-cli/wp-cli";"PHP";"2011-09-10T12:51:59+00:00";2720;745;14;18;11;21;9;13;12;7;14;9;9;13;9;19;10;10;21;15;14;16;19;16;15;19;17;13;14;22;25;20;12;15;26;12;5;12;19;13;21;12;21;13;14;13;18;13;11;11;14;12;7;7
6154315;"nanomsg/nanomsg";"C";"2012-10-10T08:32:14+00:00";2720;872;8;20;19;35;24;26;10;14;16;15;22;14;17;22;18;14;12;14;16;13;16;12;18;7;10;19;18;8;21;18;11;19;15;20;14;28;14;21;21;23;17;23;18;21;12;14;12;13;17;17;13;13
31057802;"astoilkov/jsblocks";"JavaScript";"2015-02-20T09:15:59+00:00";2720;2526;501;93;22;14;873;445;111;72;37;13;14;11;17;11;9;6;13;8;5;18;11;8;6;6;8;10;7;5;5;15;6;6;10;5;6;3;9;5;9;12;6;5;12;13;9;4;6;9;6;2;5;4
80571;"fatfreecrm/fat_free_crm";"Ruby";"2008-11-25T03:09:44+00:00";2716;256;11;4;6;6;2;6;10;7;9;5;2;4;6;7;7;5;5;5;5;5;9;9;2;2;6;3;1;1;3;4;3;3;2;4;0;8;7;4;3;6;7;1;3;4;5;5;7;5;4;7;9;2
206424;"apache/cassandra";"Java";"2009-05-21T02:10:09+00:00";2716;753;10;15;21;15;13;11;22;9;18;12;6;15;10;10;15;10;11;13;7;21;17;21;11;12;18;17;15;14;19;21;10;6;14;23;22;9;18;16;16;16;15;7;17;13;14;9;13;12;16;17;18;23
96071;"rack/rack";"Ruby";"2008-12-24T03:03:12+00:00";2715;488;11;13;18;6;1;5;7;10;11;5;12;13;9;16;9;9;8;11;14;9;14;6;8;11;12;5;15;6;5;11;4;7;9;6;9;20;12;7;9;10;11;6;8;5;6;9;8;21;7;13;2;9
547820;"BorisMoore/jquery-tmpl";"JavaScript";"2010-03-05T02:28:37+00:00";2715;274;6;5;8;7;10;8;7;4;5;5;7;5;10;2;1;5;2;2;1;7;6;2;7;4;9;5;2;5;4;5;6;10;4;7;5;4;7;8;4;4;4;3;5;7;6;3;4;4;6;9;6;2
8347864;"vinc3m1/RoundedImageView";"Java";"2013-02-22T01:17:37+00:00";2713;1163;14;20;19;20;24;26;21;18;29;26;18;21;31;31;24;19;31;16;24;19;20;28;14;12;21;24;30;27;22;25;13;18;17;30;21;25;24;19;22;20;20;9;17;26;21;34;35;33;17;14;28;26
8318401;"tjanczuk/edge";"C++";"2013-02-20T17:37:24+00:00";2711;833;22;11;22;17;9;12;9;15;11;6;9;15;11;11;12;8;14;14;16;21;17;16;9;12;8;21;33;50;10;20;9;27;18;20;12;11;8;18;20;21;24;13;19;23;20;12;30;8;13;17;13;16
1239398;"olado/doT";"JavaScript";"2011-01-10T20:47:04+00:00";2707;758;18;16;16;16;18;16;14;19;15;16;15;15;14;12;10;15;16;16;15;15;13;9;10;10;16;21;11;23;7;13;19;11;12;10;13;11;22;11;19;17;12;8;15;17;17;17;12;13;11;19;19;13
1421258;"koenbok/Cactus";"Python";"2011-02-28T11:56:43+00:00";2707;648;13;18;13;12;15;12;15;11;11;5;16;18;9;15;9;6;9;14;10;14;10;12;10;13;11;13;20;9;18;13;14;10;14;11;19;18;16;10;17;10;12;23;10;9;12;9;8;21;7;12;12;0
5801666;"gevent/gevent";"Python";"2012-09-13T22:03:03+00:00";2706;783;9;15;16;21;23;16;17;16;28;18;10;48;17;13;11;11;18;12;14;9;12;13;7;14;14;15;14;19;18;10;18;15;20;15;12;8;19;25;9;14;14;11;10;14;12;16;17;8;15;10;11;12
14075080;"roots/bedrock";"PHP";"2013-11-02T21:10:54+00:00";2705;1072;23;15;19;35;29;20;23;22;23;13;15;26;9;20;28;29;29;15;36;21;27;31;37;29;19;18;12;19;19;14;13;20;17;16;6;9;9;23;17;13;21;18;20;15;28;13;29;14;38;19;22;17
8067805;"Zizaco/entrust";"PHP";"2013-02-07T06:30:20+00:00";2701;1408;27;36;29;24;47;35;42;29;25;20;19;34;19;31;25;21;36;35;31;23;19;27;13;17;25;26;17;21;24;26;17;28;31;16;17;21;33;33;25;24;28;13;22;25;21;34;41;35;39;41;28;33
10230369;"google/auto";"Java";"2013-05-22T21:41:56+00:00";2700;1483;24;20;24;33;20;29;23;16;13;18;33;46;12;17;23;44;29;30;21;26;24;21;22;15;19;27;28;17;21;27;12;26;20;22;29;22;13;25;29;19;27;20;15;27;20;42;22;71;77;35;84;104
14050203;"Katee/quietnet";"Python";"2013-11-01T18:09:57+00:00";2700;171;4;6;5;7;1;3;2;3;2;1;4;9;2;2;5;5;7;3;0;4;2;1;5;6;1;3;3;7;5;6;4;3;3;1;1;1;2;3;2;1;0;6;2;2;1;3;2;3;3;2;7;5
15583310;"SoftEtherVPN/SoftEtherVPN";"C";"2014-01-02T12:40:57+00:00";2699;989;20;16;23;13;14;13;25;20;24;16;6;11;21;14;21;27;20;16;20;29;18;23;7;26;24;20;11;17;46;21;19;26;23;17;19;17;15;26;19;20;18;17;16;19;15;18;14;12;20;16;23;18
1984691;"twitter/twui";"Objective-C";"2011-07-01T18:12:52+00:00";2698;177;1;2;1;2;4;4;1;5;1;0;5;0;4;3;5;2;2;3;4;4;4;2;0;2;3;10;2;1;2;4;1;24;14;2;5;6;3;2;4;3;1;2;5;1;2;6;5;1;3;1;2;1
3197382;"mailru/FileAPI";"JavaScript";"2012-01-17T06:47:39+00:00";2698;548;16;13;10;12;20;8;4;10;9;13;10;9;16;12;14;10;14;7;9;12;13;13;4;13;5;9;13;13;9;11;6;9;11;21;14;6;10;15;8;7;10;7;9;12;6;11;17;9;8;4;13;4
506402;"petruisfan/node-supervisor";"JavaScript";"2010-02-07T08:34:38+00:00";2694;497;6;10;8;4;5;5;9;8;10;5;11;12;15;8;13;11;9;10;10;10;9;8;10;12;7;12;10;10;14;16;14;9;10;5;6;9;14;4;8;13;14;6;8;15;4;8;12;14;4;12;15;6
22417801;"chiraggude/awesome-laravel";"null";"2014-07-30T08:39:02+00:00";2693;1955;15;30;47;39;28;50;29;37;25;19;21;32;22;21;28;24;28;17;32;17;29;30;197;132;62;35;30;52;35;38;40;36;27;35;14;25;33;27;24;36;32;29;52;38;32;26;33;41;43;44;43;44
24977535;"dutchcoders/transfer.sh";"CSS";"2014-10-09T07:01:40+00:00";2693;2256;7;4;4;7;8;4;3;13;7;10;6;4;11;18;11;8;11;6;8;4;9;12;8;10;4;9;9;3;5;8;11;10;7;2;11;7;23;16;9;6;9;5;18;5;4;12;579;1024;122;70;36;39
38867;"svenfuchs/rails-i18n";"Ruby";"2008-07-31T13:07:53+00:00";2692;384;10;4;7;6;9;5;6;8;8;7;7;10;8;3;6;13;6;6;8;8;8;11;7;6;5;5;9;10;7;10;9;7;2;4;5;9;8;6;4;5;10;6;14;7;5;11;10;11;6;6;7;9
22119721;"k88hudson/git-flight-rules";"null";"2014-07-22T20:35:09+00:00";2691;279;14;11;8;6;7;2;10;9;8;12;7;11;4;3;0;0;2;2;10;4;3;2;6;4;2;11;5;3;3;5;5;5;4;1;2;3;0;18;3;7;4;11;6;3;3;5;1;6;3;6;5;4
2803190;"Lokaltog/vim-powerline";"VimL";"2011-11-18T14:52:26+00:00";2691;256;7;4;8;8;7;6;8;5;4;2;3;2;4;3;6;1;4;4;5;7;8;3;0;6;2;6;5;6;3;2;7;9;6;6;2;6;8;10;0;5;4;4;5;8;4;4;6;3;6;7;2;5
155815;"django-extensions/django-extensions";"Python";"2009-03-21T16:11:19+00:00";2690;480;10;20;9;8;15;15;5;7;15;7;8;5;9;7;11;6;12;12;17;8;9;14;12;6;6;10;4;11;7;14;8;8;6;4;11;6;6;11;14;10;9;8;12;9;10;12;8;3;9;6;5;6
12004006;"hanami/hanami";"Ruby";"2013-08-09T15:24:44+00:00";2690;1030;11;26;32;12;11;33;26;21;64;19;20;15;35;15;11;19;9;14;7;9;15;12;30;15;15;13;7;5;9;15;13;9;18;7;10;20;25;23;58;82;32;20;19;29;23;18;9;15;8;21;8;18
21311893;"VodkaBears/Vide";"JavaScript";"2014-06-28T22:04:51+00:00";2688;786;6;16;16;14;11;21;12;12;13;15;23;16;15;11;11;16;10;12;15;14;14;28;21;16;15;17;14;18;9;15;11;23;13;10;10;7;11;11;15;24;10;15;20;15;17;14;24;18;19;17;21;15
12928754;"romaonthego/REFrostedViewController";"Objective-C";"2013-09-18T16:48:29+00:00";2687;718;14;19;13;21;15;18;20;21;13;19;16;11;19;17;27;15;14;9;12;8;16;15;16;8;15;18;15;17;14;12;9;12;13;15;20;10;16;24;8;12;11;7;6;9;12;10;14;10;5;12;6;10
14459765;"xufei/blog";"null";"2013-11-17T02:18:26+00:00";2686;1928;26;30;18;23;27;36;14;18;15;25;22;19;32;25;8;16;27;64;36;35;27;24;17;31;48;51;34;27;71;62;40;74;43;49;55;36;47;42;29;74;50;14;38;50;44;39;52;54;42;35;59;54
30329296;"lapwinglabs/x-ray";"JavaScript";"2015-02-05T00:34:16+00:00";2684;1746;21;17;17;24;23;19;11;11;18;12;14;17;21;25;14;26;12;15;42;20;25;26;24;15;19;18;21;20;18;22;29;17;24;7;16;13;201;471;30;48;40;30;27;18;24;30;27;11;26;30;21;19
29703101;"raulriera/TextFieldEffects";"Swift";"2015-01-22T22:13:22+00:00";2682;1958;11;22;11;7;41;87;51;44;37;14;15;31;84;129;70;92;30;76;74;28;15;12;14;17;52;27;52;25;22;28;10;22;35;26;26;23;23;22;28;42;44;145;38;31;39;27;29;27;15;23;33;32
11892946;"uglide/RedisDesktopManager";"C++";"2013-08-05T07:51:08+00:00";2682;1459;20;14;41;36;25;19;14;14;27;17;18;24;17;43;37;30;42;19;28;20;21;17;16;50;51;32;38;30;34;50;28;37;45;19;30;23;30;32;47;23;10;35;23;27;30;36;24;25;33;27;25;6
1548802;"activerecord-hackery/ransack";"Ruby";"2011-03-31T00:34:25+00:00";2682;662;14;12;15;15;15;8;17;11;11;15;10;11;20;10;10;13;13;6;13;13;14;15;15;12;14;12;15;15;9;10;11;12;11;17;7;16;11;8;11;10;7;8;14;12;10;18;12;14;15;15;18;22
213417;"major/MySQLTuner-perl";"Perl";"2009-05-29T14:10:26+00:00";2677;710;14;12;6;9;11;7;17;18;13;16;11;9;11;13;12;14;11;14;20;19;13;16;10;5;13;15;16;18;19;12;12;6;16;15;13;7;9;13;11;20;14;12;22;20;31;12;13;9;16;18;15;12
1697736;"anchorcms/anchor-cms";"PHP";"2011-05-03T19:10:05+00:00";2677;393;11;8;13;9;10;6;5;2;5;6;6;7;8;8;5;4;15;5;23;7;5;9;7;9;6;6;15;7;8;5;9;8;5;8;5;5;4;14;8;7;6;5;8;8;15;9;4;4;5;7;5;4
82282;"purcell/emacs.d";"Emacs Lisp";"2008-11-29T08:32:19+00:00";2675;973;26;18;14;25;16;11;21;13;14;10;13;17;21;16;16;20;18;13;20;17;16;17;16;18;25;16;19;19;17;24;14;12;27;19;19;21;21;25;29;22;20;18;20;19;16;18;23;23;19;25;16;21
15118599;"neiesc/ListOfMinimalistFrameworks";"null";"2013-12-11T20:48:18+00:00";2674;228;5;3;3;7;4;3;0;3;3;1;1;3;6;3;2;3;5;2;0;2;1;0;3;4;3;1;2;3;4;1;6;4;4;2;9;1;2;25;17;12;4;6;6;6;8;11;5;2;6;3;4;4
9023386;"wellcaffeinated/PhysicsJS";"JavaScript";"2013-03-26T05:12:54+00:00";2674;435;7;12;13;29;9;5;9;7;7;15;10;12;7;7;4;3;5;4;15;10;5;7;5;8;6;7;11;14;7;5;4;8;5;10;1;7;7;5;9;5;8;6;8;9;11;16;5;9;9;8;9;11
14614002;"Morhaus/dispatch-proxy";"CoffeeScript";"2013-11-22T09:43:48+00:00";2672;174;1;3;3;5;6;6;8;7;6;3;5;3;1;1;1;1;3;4;3;2;4;3;1;1;3;3;5;6;3;7;3;2;4;1;3;4;2;6;1;2;4;2;5;3;4;6;2;2;3;3;4;0
6660366;"dompdf/dompdf";"PHP";"2012-11-12T20:47:16+00:00";2669;865;11;17;24;14;11;17;4;14;13;11;7;9;19;10;16;7;29;3;15;13;7;22;15;15;17;20;6;17;10;13;31;8;18;15;14;11;16;36;22;21;27;32;23;15;19;16;23;23;21;28;19;21
2179920;"woothemes/woocommerce";"PHP";"2011-08-09T15:12:11+00:00";2668;741;22;12;12;23;15;11;15;17;11;12;9;13;13;12;7;12;17;7;22;7;17;11;16;13;11;10;11;18;20;9;18;16;26;13;12;8;8;22;24;25;13;16;15;21;11;14;15;9;15;6;11;18
1076057;"douglascrockford/JSLint";"JavaScript";"2010-11-12T22:50:24+00:00";2667;485;5;10;3;10;8;9;10;10;10;8;10;6;10;11;11;9;15;5;7;5;15;13;6;10;10;11;15;9;19;10;5;6;9;8;11;8;14;14;6;9;6;8;10;9;4;13;11;10;9;7;8;10
28691440;"Zhouzi/TheaterJS";"JavaScript";"2015-01-01T17:30:25+00:00";2664;324;4;7;3;11;2;4;3;3;3;7;7;4;4;4;6;12;30;4;8;3;4;5;3;6;5;7;8;7;5;6;8;4;12;6;4;2;9;4;6;11;7;1;2;8;6;8;9;7;6;7;6;6
4072305;"elm-lang/elm-compiler";"Haskell";"2012-04-19T06:24:43+00:00";2664;1121;16;10;13;5;12;11;8;15;6;39;18;12;14;26;12;14;25;14;18;14;17;15;24;20;26;24;20;24;35;35;32;25;42;22;20;11;28;41;35;32;23;18;22;26;30;29;16;31;24;22;25;25
3016562;"emberjs/data";"JavaScript";"2011-12-20T01:50:40+00:00";2663;391;14;4;9;9;9;12;11;11;11;9;7;14;12;6;14;6;11;9;16;9;5;4;6;4;9;8;4;9;10;6;9;8;8;4;5;4;8;5;6;5;7;5;4;3;7;10;9;2;8;2;1;3
1633914;"ha/doozerd";"Go";"2011-04-19T03:35:05+00:00";2661;315;8;5;5;7;6;5;6;7;1;2;2;14;9;2;5;7;13;11;5;7;6;3;5;6;7;12;4;5;7;4;8;10;3;8;7;3;6;5;10;5;9;5;3;6;4;3;2;7;4;8;3;10
16554739;"elastic/beats";"Go";"2014-02-05T19:01:02+00:00";2661;1008;7;13;8;9;49;18;8;7;8;12;5;3;2;6;10;7;22;10;8;7;6;6;6;8;14;9;13;14;10;11;2;60;57;56;31;24;34;20;45;30;25;23;44;30;39;30;25;29;19;32;14;23
274782;"sparkle-project/Sparkle";"Objective-C";"2009-08-11T07:05:25+00:00";2660;772;12;15;29;20;15;8;9;13;11;34;9;15;21;13;17;11;16;15;12;9;11;5;13;15;7;9;10;6;13;20;13;17;9;11;10;12;19;8;9;31;26;66;22;10;13;16;8;19;6;12;13;9
9583745;"ninjinkun/NJKWebViewProgress";"Objective-C";"2013-04-21T18:34:35+00:00";2660;1366;14;21;15;87;47;24;17;12;17;21;13;15;16;24;27;22;20;24;14;21;23;28;16;15;22;21;39;27;56;24;24;44;30;28;22;21;21;25;36;27;14;7;24;32;33;26;48;54;23;20;31;34
1778731;"NarrativeScience/Log.io";"CoffeeScript";"2011-05-20T22:14:32+00:00";2659;714;11;9;11;12;11;17;10;16;10;6;8;22;17;17;11;12;17;15;18;13;11;8;11;31;20;41;15;17;11;12;15;16;14;12;12;9;9;22;12;18;9;17;13;17;18;13;7;16;6;7;3;9
18147239;"nzakas/understandinges6";"null";"2014-03-26T17:35:40+00:00";2656;979;6;22;20;15;8;16;14;12;16;24;34;28;61;10;12;26;31;16;20;13;16;27;8;21;17;20;10;13;16;11;15;16;13;25;21;25;27;21;13;16;15;14;14;21;13;17;16;14;22;21;32;25
34920819;"benoitvallon/react-native-nw-react-calculator";"JavaScript";"2015-05-01T19:45:38+00:00";2655;2650;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;2;0;0;1389;422;137;39;26;30;19;16;20;38;40;25;31;10;41;35;39;25;26;53;37;26;24;53;46
12353678;"ikew0ng/SwipeBackLayout";"Java";"2013-08-25T03:36:12+00:00";2655;1423;22;19;14;18;14;25;18;21;16;18;28;29;38;24;39;37;50;36;21;36;32;27;11;18;29;33;24;25;29;26;25;25;20;23;22;18;21;38;32;12;18;7;28;35;43;58;38;38;41;34;31;39
2207789;"chrippa/livestreamer";"Python";"2011-08-15T02:38:37+00:00";2654;1200;21;20;29;16;24;18;27;22;20;48;18;29;31;32;33;38;31;21;18;21;12;14;29;31;19;22;23;25;23;23;21;15;15;18;11;23;25;14;15;19;24;15;18;25;24;32;20;23;23;20;37;25
31844869;"peterramsing/lost";"JavaScript";"2015-03-08T09:41:28+00:00";2653;2179;30;16;20;30;23;16;17;18;19;21;12;36;41;14;92;28;25;121;47;36;20;27;71;151;72;51;45;38;58;42;215;75;51;34;33;49;52;48;30;31;30;31;30;32;17;22;19;18;27;33;31;34
1539787;"play/play";"Ruby";"2011-03-29T03:29:10+00:00";2650;317;7;3;4;19;22;8;12;7;5;3;4;6;6;6;9;6;10;3;3;2;3;5;3;12;5;3;2;6;5;10;8;5;3;3;3;3;2;6;3;4;10;5;13;11;8;4;6;3;3;2;5;8
364315;"nrk/predis";"PHP";"2009-11-07T11:27:33+00:00";2649;787;14;20;13;18;13;10;10;12;13;7;9;25;10;15;12;23;19;17;12;9;10;17;8;13;10;12;13;22;33;17;14;27;12;27;10;12;14;19;16;14;15;5;15;15;11;14;15;15;16;23;16;26
598164;"kanaka/noVNC";"JavaScript";"2010-04-07T01:55:44+00:00";2648;607;9;7;9;11;9;7;5;6;6;5;8;7;18;6;9;10;5;8;8;7;13;8;24;7;8;24;13;15;11;12;7;18;27;18;11;11;13;11;18;8;14;8;11;15;23;14;11;13;11;22;11;17
692528;"stephenmcd/mezzanine";"Python";"2010-05-29T12:16:55+00:00";2647;587;11;11;19;13;13;11;15;8;8;17;13;25;8;16;2;18;13;9;10;6;17;12;17;15;6;6;15;10;14;8;15;4;12;11;8;5;12;11;12;11;8;9;17;13;8;10;9;11;8;8;5;14
3591964;"snowplow/snowplow";"Scala";"2012-03-01T13:02:21+00:00";2646;785;11;9;19;31;22;11;17;18;16;7;15;20;13;15;14;16;14;16;11;10;9;10;12;18;11;9;17;21;18;13;15;18;23;17;9;11;19;11;11;14;15;17;13;14;13;14;22;16;16;22;15;17
4128353;"sass/node-sass";"JavaScript";"2012-04-24T18:46:30+00:00";2642;1052;24;26;26;17;23;16;13;11;13;14;14;15;17;18;18;14;22;19;26;24;19;16;25;15;21;16;20;19;31;29;20;16;24;16;24;18;30;16;22;17;38;17;24;15;19;22;19;22;19;17;28;28
9919720;"Pasvaz/bindonce";"JavaScript";"2013-05-07T19:23:30+00:00";2642;551;17;14;7;14;10;17;14;10;10;4;9;17;19;16;15;14;9;9;10;9;16;10;9;11;10;15;9;16;9;7;9;12;10;7;9;4;8;11;12;8;8;4;4;4;9;8;12;15;14;6;8;13
23527160;"ericchiang/pup";"HTML";"2014-09-01T01:31:29+00:00";2642;363;11;5;6;17;10;3;5;5;4;3;2;5;6;7;2;3;5;7;21;8;7;9;6;12;6;2;8;6;4;8;3;10;8;8;3;3;9;5;9;11;5;7;8;4;11;4;12;9;8;8;5;10
30655447;"mariuszostrowski/subway";"null";"2015-02-11T15:51:28+00:00";2642;204;4;13;7;11;6;6;7;5;5;3;3;7;7;5;6;2;5;7;3;2;3;3;3;7;1;5;4;5;1;3;2;0;1;3;2;0;0;5;3;9;5;3;5;1;2;3;1;3;2;0;2;3
7807399;"processing/processing";"Java";"2013-01-24T21:17:22+00:00";2642;928;19;19;13;18;13;11;16;13;12;11;10;17;12;8;34;21;20;22;13;11;20;14;38;25;18;37;20;16;23;20;35;19;15;9;17;20;22;14;19;16;19;19;19;18;15;17;18;13;15;13;17;15
15568174;"igrigorik/ga-beacon";"Go";"2014-01-01T18:31:50+00:00";2641;438;15;10;4;8;7;7;6;1;11;3;12;7;6;4;9;6;3;4;7;12;4;9;4;9;8;11;12;11;9;13;9;9;7;9;11;3;10;8;4;12;7;8;3;17;15;14;9;6;5;14;5;21
408601;"hoisie/web";"Go";"2009-12-08T20:46:02+00:00";2641;406;4;3;11;5;8;5;5;3;4;4;5;3;3;6;1;6;6;77;14;6;6;9;11;8;8;4;7;7;7;6;4;7;6;4;7;8;9;14;6;9;5;2;6;8;13;5;5;9;5;11;4;7
10283400;"ManuelPeinado/FadingActionBar";"Java";"2013-05-25T11:50:00+00:00";2640;518;12;13;20;26;16;13;6;7;15;11;16;14;9;14;16;10;7;10;14;11;12;11;4;6;11;8;9;12;6;9;11;8;7;8;7;5;6;3;7;11;2;4;10;9;8;14;14;13;7;8;5;3
8307391;"mahmoud/boltons";"Python";"2013-02-20T06:17:12+00:00";2640;400;37;39;32;11;6;6;4;23;8;2;6;12;3;4;4;4;5;7;1;1;1;9;10;8;3;5;6;4;2;4;1;2;2;0;1;1;41;20;8;3;4;3;7;11;3;3;3;4;2;2;6;6
14673229;"jdorn/json-editor";"JavaScript";"2013-11-25T01:30:00+00:00";2637;1147;18;21;21;22;24;18;19;16;18;22;28;19;29;13;12;15;30;17;18;23;11;23;26;25;19;24;15;38;27;25;28;21;22;16;10;14;27;20;30;24;23;26;28;25;31;32;30;18;24;20;17;25
6292029;"yixia/VitamioBundle";"Java";"2012-10-19T08:40:49+00:00";2636;1322;26;20;42;29;26;29;26;15;13;17;15;35;23;24;24;24;19;19;17;25;25;18;12;14;28;27;20;16;19;21;32;29;28;29;24;25;26;27;21;29;13;3;24;30;39;57;43;31;37;25;43;39
5769372;"kikinteractive/app";"JavaScript";"2012-09-11T19:10:07+00:00";2635;303;9;12;7;10;8;9;7;8;2;6;5;7;6;8;13;9;8;1;5;8;8;3;5;4;7;2;6;6;11;7;3;4;6;3;3;3;4;5;4;9;3;3;4;7;5;7;5;3;5;5;5;0
4030574;"ksky521/nodePPT";"JavaScript";"2012-04-15T07:43:44+00:00";2635;1239;15;8;17;17;25;20;12;23;21;18;15;23;27;36;29;21;20;18;10;19;31;14;23;19;33;15;122;34;25;27;32;26;24;24;28;25;24;48;22;22;12;6;14;24;18;23;23;21;16;17;25;28
22845841;"gwendall/way.js";"JavaScript";"2014-08-11T16:21:34+00:00";2634;277;13;4;6;5;6;7;1;9;5;8;6;10;5;5;4;6;4;0;3;8;5;2;5;3;2;5;6;3;4;7;2;2;13;11;12;0;11;7;6;5;4;4;5;4;3;5;4;5;5;4;7;1
4617120;"flesler/jquery.scrollTo";"HTML";"2012-06-10T18:04:58+00:00";2633;580;13;13;14;12;14;10;14;13;13;9;12;13;8;13;3;16;9;12;21;17;12;13;10;10;15;10;7;15;11;13;11;9;17;13;6;6;11;12;14;10;10;9;7;13;12;10;11;4;7;11;5;7
13404515;"brettwooldridge/HikariCP";"Java";"2013-10-08T05:43:03+00:00";2633;1345;22;22;27;20;30;23;25;24;26;28;19;20;28;34;27;16;32;30;19;30;32;21;29;24;38;39;21;20;23;22;24;23;29;18;23;16;36;27;30;26;22;24;21;29;25;27;30;22;26;27;29;40
3586487;"addyosmani/basket.js";"JavaScript";"2012-02-29T22:16:56+00:00";2632;782;26;48;60;13;7;11;10;4;10;14;23;8;12;12;15;51;35;18;16;14;22;11;6;6;20;14;13;11;9;10;9;11;14;6;10;34;18;15;7;7;8;4;6;18;12;17;9;16;11;7;11;3
3889947;"philipl/pifs";"C";"2012-04-01T02:56:52+00:00";2632;579;5;19;10;8;6;76;14;6;4;12;11;6;3;2;2;1;2;2;3;41;18;13;5;4;7;10;9;5;0;2;7;12;28;2;1;5;106;10;3;4;6;3;6;10;18;6;27;1;4;6;6;2
7910045;"badges/shields";"JavaScript";"2013-01-30T07:41:54+00:00";2631;1161;20;21;20;18;21;19;18;25;17;17;15;21;23;19;19;21;15;26;31;20;21;18;22;19;18;20;36;28;26;25;19;30;22;13;18;22;20;24;23;15;22;22;23;30;31;34;20;30;24;24;33;23
3910382;"laserlemon/figaro";"Ruby";"2012-04-02T18:57:32+00:00";2630;660;15;14;19;17;17;17;10;16;14;11;14;14;13;21;13;11;15;24;8;16;11;6;20;4;9;10;19;7;11;14;20;6;14;5;8;14;13;3;20;10;12;18;15;18;11;11;9;12;9;8;11;3
186749;"nodejs/http-parser";"C";"2009-04-27T15:09:51+00:00";2628;634;7;7;23;11;11;3;7;7;13;16;12;10;24;4;16;10;14;15;20;10;12;17;13;10;8;17;16;11;18;9;10;9;12;9;10;15;20;8;15;10;8;19;12;21;21;13;7;10;8;10;15;1
30442211;"mofarrell/p2pvc";"C";"2015-02-07T02:24:58+00:00";2626;389;7;4;6;2;6;7;6;6;4;4;6;7;1;2;6;9;4;4;8;2;1;5;6;3;7;6;2;4;6;7;109;23;11;7;2;7;6;5;13;1;11;4;5;3;5;4;1;6;3;5;7;3
33390523;"Freelander/Android_Data";"Java";"2015-04-04T01:37:44+00:00";2626;2618;0;1;1;0;0;1;0;0;2;0;2;1;0;0;0;1;0;0;0;0;0;0;0;0;0;1;1;2;0;0;1;1;0;0;0;0;0;0;0;1;0;0;54;829;283;779;273;93;106;88;42;55
28192481;"HighBay/PageMenu";"Swift";"2014-12-18T16:53:51+00:00";2624;1810;16;28;15;25;29;20;25;51;69;46;34;22;30;34;42;18;20;23;26;61;23;22;23;39;40;50;27;33;23;37;20;32;23;33;21;31;42;48;125;44;44;37;36;35;40;38;40;35;34;34;36;31
33457642;"dbcli/mycli";"Python";"2015-04-05T22:39:49+00:00";2624;2617;0;0;0;8;5;1;1;2;0;1;1;0;0;1080;535;116;89;61;31;18;23;17;13;28;9;38;68;45;14;22;48;23;6;15;8;9;19;21;13;19;11;9;19;12;15;14;21;22;18;15;25;29
5414488;"cesanta/mongoose";"C";"2012-08-14T15:09:51+00:00";2624;937;11;12;21;18;10;18;19;9;10;16;13;11;13;13;10;20;15;14;19;19;18;22;21;9;15;20;17;16;29;22;18;36;19;18;11;20;23;14;24;18;20;18;23;33;13;19;21;26;24;25;20;14
28059374;"metafizzy/flickity";"JavaScript";"2014-12-15T22:30:57+00:00";2622;1079;49;39;19;34;24;47;24;45;25;26;21;13;24;17;18;12;17;26;27;18;24;11;12;17;17;14;15;16;38;19;21;21;23;22;8;8;21;20;14;15;16;17;20;15;14;13;13;26;18;13;13;20
24186761;"Kotlin/anko";"Kotlin";"2014-09-18T12:12:23+00:00";2622;2382;12;293;540;151;68;28;15;15;18;12;29;7;23;13;16;11;11;10;9;12;19;16;23;20;17;23;31;29;35;26;24;19;17;20;19;17;31;25;31;32;65;23;116;59;56;47;29;42;45;38;35;60
6257984;"yangfuhai/afinal";"Java";"2012-10-17T08:10:00+00:00";2620;838;12;13;21;20;11;14;17;13;13;16;19;18;13;12;24;19;21;19;16;21;18;13;8;14;18;18;12;16;10;12;15;17;22;20;15;17;19;20;12;11;4;2;16;17;14;29;19;19;17;22;21;19
11152831;"doublespeakgames/adarkroom";"JavaScript";"2013-07-03T14:30:59+00:00";2620;838;21;18;33;12;12;12;16;17;31;21;17;9;15;16;10;8;10;11;11;14;12;12;23;28;11;12;13;14;9;14;9;5;14;15;10;10;9;5;29;26;8;11;10;7;8;5;12;10;15;81;43;34
33683694;"yhat/rodeo";"JavaScript";"2015-04-09T17:51:22+00:00";2619;1450;286;59;76;35;20;24;41;22;12;10;13;15;14;18;13;17;8;10;7;11;20;10;11;2;66;25;46;29;20;14;12;13;11;60;19;105;39;21;18;21;9;9;20;11;15;9;16;22;15;19;17;15
31829770;"AngularClass/angular2-webpack-starter";"JavaScript";"2015-03-07T22:25:10+00:00";2617;2592;0;0;50;84;88;26;18;20;15;14;24;50;24;12;15;14;18;22;17;44;49;32;12;18;25;27;33;25;32;21;17;29;43;85;92;76;99;79;70;69;83;77;92;91;98;113;102;72;78;93;115;90
13628513;"Sirupsen/logrus";"Go";"2013-10-16T19:08:55+00:00";2617;1582;19;78;53;25;44;27;20;18;23;26;45;22;23;21;30;14;39;18;24;27;25;34;34;19;30;49;28;24;30;41;23;42;30;36;26;17;27;38;30;32;21;26;30;35;37;29;43;19;31;31;36;33
7905539;"koral--/android-gif-drawable";"Java";"2013-01-30T01:37:46+00:00";2616;1269;16;15;13;9;19;25;19;8;21;26;24;25;32;18;29;26;23;18;19;21;18;24;19;20;28;37;36;20;31;32;18;35;26;26;35;25;26;26;41;17;15;6;30;13;26;43;29;30;39;30;36;26
2729639;"geocoder-php/Geocoder";"PHP";"2011-11-07T21:56:41+00:00";2615;533;8;9;8;8;12;11;13;10;9;12;8;7;5;10;8;30;10;8;13;8;9;13;12;35;12;10;11;13;12;6;12;4;26;7;9;7;6;6;12;6;7;11;7;4;11;11;10;8;8;7;8;6
656893;"cyrilmottier/GreenDroid";"Java";"2010-05-08T20:31:52+00:00";2614;212;3;4;8;10;3;4;5;5;5;2;3;6;3;4;5;4;5;2;5;4;4;1;1;6;8;6;8;8;2;3;6;2;6;4;2;5;3;3;2;5;0;1;6;5;2;4;2;4;1;5;4;3
21772062;"Wolg/awesome-swift";"null";"2014-07-12T17:08:44+00:00";2613;1861;28;30;18;24;29;38;43;36;26;27;35;37;35;29;47;27;28;30;35;34;34;37;34;51;37;38;33;44;18;29;31;64;57;41;33;38;32;37;41;30;28;29;40;41;30;47;43;36;52;31;47;42
2609298;"suitcss/suit";"CSS";"2011-10-19T21:38:00+00:00";2613;790;8;16;22;38;26;25;14;18;14;21;18;15;15;8;12;7;19;17;11;9;12;11;9;11;14;20;6;25;19;14;11;11;10;12;16;12;9;14;18;9;7;10;12;11;17;7;3;8;51;33;18;17
1325474;"seanpowell/Email-Boilerplate";"HTML";"2011-02-03T19:55:30+00:00";2612;622;16;15;13;15;18;19;15;22;15;8;15;8;19;6;8;12;12;14;11;16;8;9;22;10;12;12;18;14;7;13;14;10;9;4;9;9;14;10;17;5;18;8;13;6;7;4;11;10;11;10;12;9
34921511;"arkency/reactjs_koans";"JavaScript";"2015-05-01T20:03:04+00:00";2611;2609;0;0;0;0;2;0;2;5;4;1762;123;64;55;27;15;27;27;21;15;8;17;11;15;13;23;19;17;18;10;25;17;15;20;16;7;5;14;11;16;18;15;33;5;10;13;12;9;9;7;6;8;18
19340009;"daimajia/NumberProgressBar";"Java";"2014-05-01T08:54:25+00:00";2605;1151;24;13;50;28;25;19;12;17;16;25;25;14;13;19;24;21;26;17;19;21;21;28;17;17;17;18;20;21;17;12;15;24;17;27;24;21;22;28;29;34;14;8;20;24;24;25;30;28;32;39;23;27
353561;"vakata/jstree";"JavaScript";"2009-10-28T23:59:02+00:00";2601;747;11;8;12;16;13;11;11;20;11;13;14;18;13;11;7;14;12;21;13;8;11;17;12;5;17;14;10;20;17;21;17;14;12;19;12;17;20;22;15;10;9;13;12;17;12;21;17;18;19;17;15;18
6747983;"dejan/rails_panel";"Ruby";"2012-11-18T15:29:24+00:00";2600;330;3;3;10;3;3;5;4;7;9;4;7;4;5;8;4;9;8;7;3;8;3;10;7;8;4;2;13;3;5;8;3;6;6;7;2;7;9;6;6;9;5;3;1;4;8;7;7;8;7;2;31;9
6988020;"SheetJS/js-xlsx";"JavaScript";"2012-12-03T19:25:52+00:00";2600;1234;17;34;18;20;23;19;17;17;30;26;41;26;23;24;24;13;19;18;17;23;18;24;26;26;22;16;18;25;22;27;24;25;18;27;23;14;24;19;34;33;39;25;24;23;30;31;30;24;16;21;32;25
841835;"rtfd/readthedocs.org";"Python";"2010-08-16T19:18:06+00:00";2597;827;22;10;9;14;9;9;12;18;19;13;17;16;12;18;15;16;14;16;13;9;16;11;15;13;19;17;15;21;16;17;19;28;21;16;16;15;19;16;20;20;15;18;16;23;14;20;15;19;18;19;15;4
13367154;"sameersbn/docker-gitlab";"Shell";"2013-10-06T18:46:15+00:00";2597;1275;75;23;26;25;26;28;20;19;19;19;23;17;18;22;18;14;23;26;26;20;25;47;16;24;26;15;13;23;28;34;27;40;28;17;18;20;19;9;25;21;27;25;17;38;26;28;27;26;22;26;19;32
12845894;"kennethcachia/background-check";"JavaScript";"2013-09-15T13:36:50+00:00";2595;290;3;4;5;5;6;11;2;3;6;2;10;11;5;3;5;3;10;4;7;2;6;7;6;7;9;5;3;4;5;3;2;3;11;6;5;4;2;3;2;11;4;6;6;7;3;1;8;13;12;7;5;7
938745;"SlexAxton/yepnope.js";"JavaScript";"2010-09-25T16:43:00+00:00";2595;176;1;2;5;6;4;5;3;0;4;5;3;5;5;4;3;0;4;4;7;1;4;4;3;6;3;5;3;6;1;4;6;4;5;4;1;1;3;3;4;3;2;2;6;2;4;2;1;2;2;3;2;4
19645525;"ericdouglas/ES6-Learning";"null";"2014-05-10T16:01:35+00:00";2594;1974;36;22;62;35;28;29;36;83;59;45;39;38;31;37;20;53;100;39;31;45;53;28;38;47;42;46;30;38;26;29;28;21;11;27;34;24;40;50;43;52;35;43;32;30;25;38;38;37;29;37;25;30
2967509;"germanysbestkeptsecret/Wookmark-jQuery";"HTML";"2011-12-12T21:17:01+00:00";2593;291;5;6;5;8;10;9;9;0;2;7;5;7;4;12;7;4;7;5;3;6;9;5;4;4;2;7;9;5;8;8;3;5;4;6;6;6;5;4;3;6;3;1;4;6;8;5;4;9;4;8;6;3
30794722;"ogaclejapan/SmartTabLayout";"Java";"2015-02-14T11:25:51+00:00";2592;1587;40;29;29;21;28;36;13;29;17;14;25;25;21;30;27;28;67;43;33;39;43;21;10;28;28;26;35;24;24;21;24;86;29;36;22;37;33;38;25;26;19;7;23;40;36;43;43;29;33;49;31;24
13234395;"kelseyhightower/confd";"Go";"2013-10-01T04:06:09+00:00";2591;1046;22;20;16;20;26;8;9;22;21;24;16;18;11;16;18;11;27;16;25;24;16;20;15;21;15;36;19;24;13;21;24;19;22;16;10;14;16;15;33;25;16;12;28;25;30;27;31;24;28;18;21;22
14823879;"blivesta/animsition";"CSS";"2013-11-30T16:00:39+00:00";2591;952;16;22;21;25;32;10;12;7;21;12;13;21;15;29;17;18;28;26;21;14;15;21;28;14;6;14;17;15;36;14;19;16;22;24;26;20;16;17;19;18;17;18;16;13;14;19;15;15;18;13;20;17
32531480;"js-cookie/js-cookie";"JavaScript";"2015-03-19T15:57:47+00:00";2590;2536;40;28;43;44;38;52;31;34;50;34;38;33;40;40;38;37;57;61;35;45;40;43;46;44;51;66;58;64;38;46;44;66;54;40;54;25;54;66;38;45;49;48;53;71;65;61;60;67;66;77;64;55
15323392;"likeastore/ngDialog";"JavaScript";"2013-12-19T21:36:02+00:00";2588;1271;24;20;31;59;34;29;124;33;25;19;29;19;19;21;23;20;15;28;21;14;22;17;17;27;23;21;28;32;26;27;23;22;20;24;14;12;21;24;26;21;15;17;23;16;14;11;20;18;21;17;31;14
474633;"scalaz/scalaz";"Scala";"2010-01-16T06:18:51+00:00";2504;736;11;12;9;11;16;11;15;18;10;10;8;13;10;6;13;24;14;5;10;17;12;15;20;19;8;12;19;26;32;14;16;10;13;12;9;8;21;17;14;14;10;15;13;19;15;18;15;11;15;12;13;26
622127;"cinder/Cinder";"C";"2010-04-21T19:03:10+00:00";2500;556;5;4;15;7;5;7;9;13;7;4;6;3;4;10;8;6;10;8;8;5;6;13;28;21;13;9;16;11;15;13;11;18;13;6;14;12;8;11;6;9;5;10;37;14;8;11;12;18;7;14;13;10
7413451;"timber/timber";"PHP";"2013-01-02T21:15:13+00:00";2499;1033;12;14;20;13;17;21;21;22;49;16;21;13;24;13;11;14;10;80;26;19;15;23;21;26;19;8;34;36;20;16;15;13;34;13;12;10;12;16;11;25;13;20;26;12;12;14;16;13;19;30;21;22
9190413;"dodgepudding/wechat-php-sdk";"PHP";"2013-04-03T08:42:11+00:00";2496;1111;19;20;20;28;24;27;16;23;24;17;10;21;16;18;16;11;30;21;21;30;19;16;14;15;22;22;21;21;15;20;28;23;20;25;25;23;18;25;24;19;9;7;18;26;30;25;25;27;23;21;37;36
1735128;"jejacks0n/mercury";"JavaScript";"2011-05-11T20:15:37+00:00";2496;236;4;7;11;6;1;6;6;6;5;7;6;7;5;5;5;3;7;5;6;8;8;2;6;4;5;3;3;9;0;6;2;4;6;7;2;1;3;4;6;0;5;2;3;2;4;6;5;3;2;3;2;2
17706097;"jdamcd/android-crop";"Java";"2014-03-13T10:24:43+00:00";2495;1422;16;25;23;32;19;34;26;95;23;20;24;21;17;25;33;19;36;24;46;36;26;26;25;32;27;30;31;27;27;29;19;44;22;20;28;20;26;19;35;38;18;8;25;18;26;32;25;20;32;26;27;20
20039814;"Russell91/pythonpy";"Python";"2014-05-21T22:38:40+00:00";2493;161;2;5;5;4;1;3;2;2;2;1;1;2;4;3;2;4;2;0;2;3;3;5;2;0;2;2;3;6;2;3;8;1;4;0;3;0;5;2;10;0;6;4;6;7;1;1;3;5;2;5;5;5
26921116;"haifengl/smile";"Java";"2014-11-20T16:28:12+00:00";2493;1051;11;3;5;6;3;1;6;1;3;3;14;4;10;3;1;3;2;2;4;4;6;6;2;235;59;19;18;11;6;16;7;7;5;6;4;5;4;5;5;3;3;6;3;36;4;1;12;124;227;17;55;45
33151939;"steeve/france.code-civil";"null";"2015-03-30T22:34:18+00:00";2492;264;16;27;7;7;6;2;7;1;5;2;6;4;2;6;4;3;1;5;7;4;6;9;4;6;2;4;1;4;1;2;5;4;8;3;0;1;6;1;4;4;1;10;17;4;5;4;4;3;5;4;3;7
9255495;"swanson/stringer";"Ruby";"2013-04-06T04:51:27+00:00";2492;254;6;4;7;1;3;3;2;5;2;4;4;2;2;7;2;1;4;6;7;4;4;1;3;2;5;5;4;5;6;7;7;6;3;3;9;4;9;5;3;4;9;19;9;5;5;8;7;8;4;3;5;1
144137;"ginatrapani/todo.txt-cli";"Shell";"2009-03-06T01:33:34+00:00";2491;464;7;7;7;8;10;3;14;3;10;9;6;19;11;6;13;10;8;7;5;3;9;6;8;5;10;10;8;11;8;18;6;12;11;8;13;9;8;11;9;10;4;11;14;12;12;7;6;11;12;4;7;8
3146558;"twitter/scalding";"Scala";"2012-01-10T16:22:08+00:00";2491;507;6;11;19;10;12;8;20;18;10;14;7;9;8;5;10;5;9;8;18;13;8;11;16;10;12;6;5;14;14;9;8;3;14;10;14;5;17;13;6;7;4;6;12;8;11;6;9;5;4;8;6;6
17667574;"burocratik/outdated-browser";"HTML";"2014-03-12T13:19:54+00:00";2488;398;4;9;8;9;6;9;3;10;5;14;8;12;7;4;7;5;4;3;5;3;5;5;15;4;8;12;8;7;1;9;20;11;7;10;4;5;10;12;10;10;4;7;9;5;6;10;7;7;7;9;12;7
13384593;"yhat/ggplot";"Python";"2013-10-07T13:30:53+00:00";2485;454;10;8;9;7;15;11;6;9;7;10;10;14;9;10;7;8;21;8;13;9;5;10;4;12;8;9;12;8;9;6;6;7;8;2;10;8;8;4;8;5;4;5;5;9;10;16;7;11;7;15;14;1
24418436;"alvarotrigo/pagePiling.js";"JavaScript";"2014-09-24T14:33:38+00:00";2483;650;13;15;10;8;17;9;12;17;5;12;20;13;15;19;14;21;18;9;13;20;10;7;7;6;22;34;17;14;7;16;6;10;12;5;8;5;7;7;18;5;5;13;10;11;15;12;15;7;18;13;13;15
1326671;"k9mail/k-9";"Java";"2011-02-04T02:40:00+00:00";2482;706;18;13;15;14;11;12;15;13;10;11;17;5;9;6;13;9;11;5;17;12;10;7;11;12;16;14;12;15;15;10;50;17;15;15;15;15;23;15;10;9;20;19;3;11;9;9;14;20;16;14;13;16
1234896;"johannilsson/android-pulltorefresh";"Java";"2011-01-09T11:12:41+00:00";2481;318;5;7;10;11;7;8;3;8;9;4;11;5;4;13;7;9;6;3;4;7;9;7;4;4;5;9;7;9;2;5;12;3;2;4;3;5;5;7;7;4;1;0;11;5;5;9;3;6;5;8;4;7
3030146;"johnpolacek/scrollorama";"JavaScript";"2011-12-21T22:18:47+00:00";2480;133;2;4;4;2;3;3;1;1;3;2;4;3;2;5;3;1;5;2;8;8;5;3;2;1;5;2;0;2;4;3;4;4;1;0;2;0;0;2;0;3;3;0;1;1;1;4;1;2;0;1;5;5
18893367;"blevesearch/bleve";"Go";"2014-04-17T21:02:18+00:00";2479;770;10;11;13;14;9;7;18;18;11;9;23;7;7;8;7;11;12;9;13;22;13;21;15;13;9;11;65;16;37;13;10;16;18;13;7;5;15;11;17;10;10;12;14;15;11;15;15;21;17;23;13;30
666566;"thoughtbot/suspenders";"Ruby";"2010-05-14T14:34:46+00:00";2479;758;15;10;16;16;8;11;8;11;13;14;12;22;16;20;15;9;10;10;12;17;11;6;6;17;16;10;12;24;14;19;14;19;29;11;9;26;22;19;20;20;15;12;19;14;12;13;18;15;10;6;20;15
26890199;"SamHerbert/SVG-Loaders";"HTML";"2014-11-20T01:33:16+00:00";2479;561;17;10;12;16;11;15;9;7;14;10;12;11;10;6;8;14;9;11;16;12;11;3;12;2;9;14;15;11;12;9;9;17;6;19;10;5;10;11;8;9;8;11;5;13;10;11;13;11;13;10;14;10
30941532;"01org/acat";"C#";"2015-02-17T22:36:34+00:00";2479;2479;0;1;0;0;0;0;0;0;0;0;0;1;22;41;10;5;1910;172;63;33;17;18;6;20;8;6;11;10;11;28;10;5;3;5;6;10;3;2;4;0;2;2;5;3;2;6;3;4;0;6;3;2
3083478;"jorgebastida/glue";"Python";"2012-01-01T18:22:31+00:00";2478;157;6;7;3;4;3;3;1;3;0;2;5;3;3;3;3;8;4;5;5;4;1;1;1;1;2;1;2;4;2;2;6;3;1;2;2;6;8;4;0;2;1;0;2;2;3;6;1;2;0;7;3;4
19463625;"jwilder/nginx-proxy";"Shell";"2014-05-05T17:01:40+00:00";2477;1894;28;34;22;30;21;21;45;29;28;20;28;26;21;31;24;24;24;28;33;29;25;42;38;39;30;32;26;37;49;41;52;25;31;30;30;72;88;44;65;60;49;51;46;51;44;40;31;51;41;33;44;11
7820076;"desandro/draggabilly";"JavaScript";"2013-01-25T12:50:57+00:00";2475;452;10;16;12;4;15;11;10;4;4;8;18;9;8;9;14;10;10;8;7;5;18;10;7;4;6;10;2;7;5;7;11;9;6;18;8;5;10;9;14;5;13;9;9;5;8;2;9;9;4;6;8;7
896439;"twitter/scala_school";"HTML";"2010-09-08T15:39:28+00:00";2473;651;6;17;4;12;5;10;12;8;7;17;11;6;11;10;13;5;11;7;23;14;11;14;9;5;14;15;8;10;7;10;3;10;9;17;9;12;10;16;13;8;11;4;14;12;11;99;22;12;8;15;11;13
12043484;"nervgh/angular-file-upload";"JavaScript";"2013-08-11T22:16:39+00:00";2473;1001;23;11;20;18;17;23;19;16;23;22;17;17;21;25;28;15;22;18;17;22;22;15;17;29;28;21;17;16;16;24;21;23;29;15;11;9;19;22;19;17;14;14;24;19;27;16;17;16;22;20;13;15
870225;"rsms/kod";"Objective-C";"2010-08-29T15:27:04+00:00";2471;52;0;1;1;0;5;2;0;2;0;0;0;0;0;2;1;0;2;0;0;0;2;1;1;1;1;2;0;2;0;1;0;1;1;2;0;1;2;4;1;0;2;2;0;0;1;1;1;3;0;2;1;0
221862;"rzwitserloot/lombok";"Java";"2009-06-08T19:46:41+00:00";2466;1102;11;14;20;12;14;22;14;23;16;16;14;19;22;21;20;20;14;16;15;27;50;18;23;13;14;21;23;25;17;23;24;25;25;22;14;29;38;24;19;16;20;27;29;21;34;25;17;27;22;28;36;3
10045028;"MobileChromeApps/mobile-chrome-apps";"Python";"2013-05-14T01:41:07+00:00";2463;275;12;10;17;6;18;12;6;8;7;10;5;9;11;4;6;7;8;5;7;4;2;4;1;4;3;4;2;6;1;3;6;4;2;6;6;2;2;3;6;1;3;2;5;2;4;1;2;4;3;3;6;0
29843361;"overtrue/wechat";"PHP";"2015-01-26T03:30:40+00:00";2462;2269;26;18;15;15;29;12;19;12;29;15;21;17;22;30;18;27;21;18;21;44;29;18;26;34;30;30;56;34;52;52;50;58;72;66;50;53;73;43;50;29;11;39;142;65;52;50;60;62;317;57;71;9
613723;"basho/riak";"Shell";"2010-04-16T14:51:16+00:00";2462;421;7;20;20;6;7;6;7;6;9;6;7;7;15;12;7;4;4;8;11;9;7;8;6;14;8;13;11;4;8;14;5;6;3;10;5;5;8;3;13;3;8;3;7;9;7;10;8;9;12;5;5;6
1349775;"piskvorky/gensim";"Python";"2011-02-10T07:43:04+00:00";2461;1107;7;18;15;14;14;17;19;14;32;18;25;23;23;15;23;10;15;36;13;23;15;22;16;18;17;16;28;32;23;22;30;30;24;48;21;13;17;20;30;28;18;15;20;27;16;22;21;17;30;29;23;25
263379;"zeromq/libzmq";"C++";"2009-07-29T09:56:41+00:00";2460;682;13;15;9;6;6;13;12;11;5;9;8;10;20;8;17;16;15;11;10;8;9;5;8;13;6;18;17;15;11;15;19;16;15;13;9;15;8;10;13;15;12;14;16;16;17;21;19;7;18;27;9;34
27576132;"aws/aws-sdk-go";"Go";"2014-12-05T05:29:41+00:00";2460;1034;24;20;23;22;17;116;31;22;18;17;20;18;18;17;16;16;20;19;16;6;15;13;12;11;11;19;18;22;18;77;26;16;19;16;9;16;12;14;18;15;12;18;19;13;15;18;25;13;8;17;13;10
2160835;"paularmstrong/swig";"JavaScript";"2011-08-05T14:56:57+00:00";2459;654;13;9;10;18;21;12;13;14;28;11;10;15;13;18;19;10;18;14;11;12;10;13;10;10;10;16;13;13;9;10;18;12;13;6;14;13;12;5;14;14;12;7;13;12;14;5;7;13;9;10;17;11
79352;"mikel/mail";"Ruby";"2008-11-22T03:16:54+00:00";2459;365;9;5;8;9;10;4;6;8;6;3;8;6;3;6;9;7;6;7;8;6;4;12;6;4;12;4;4;7;6;4;6;21;6;9;5;8;10;4;11;6;3;9;9;9;4;5;7;5;6;11;7;7
144;"mojombo/chronic";"Ruby";"2008-01-29T06:48:49+00:00";2458;305;5;10;3;8;5;8;4;5;5;6;15;9;5;7;5;2;2;7;4;1;8;13;7;7;4;5;14;6;1;1;1;6;2;3;5;6;7;10;3;9;7;9;8;9;3;3;4;8;3;9;8;0
32754312;"maxogden/menubar";"JavaScript";"2015-03-23T19:34:16+00:00";2456;1718;34;25;33;25;23;17;26;48;29;30;42;65;42;33;31;33;28;28;38;42;34;32;38;48;54;43;50;35;32;29;28;32;33;24;19;35;28;28;25;20;34;36;26;32;26;19;44;36;45;38;38;5
15830664;"mkdocs/mkdocs";"Python";"2014-01-11T21:05:21+00:00";2456;1371;34;39;31;31;30;52;76;50;27;17;19;19;12;14;28;14;12;23;11;22;16;13;15;35;23;22;12;31;22;16;27;14;24;32;10;17;53;45;44;20;20;14;36;26;39;24;30;34;19;30;23;24
296239;"kvz/phpjs";"JavaScript";"2009-09-03T09:52:00+00:00";2455;591;7;12;17;10;13;15;8;18;16;13;5;6;6;14;12;10;17;4;14;10;12;15;9;11;13;10;18;13;7;10;12;10;13;13;3;9;19;3;15;17;9;9;15;15;12;9;14;8;13;13;7;8
24430898;"yahoo/gifshot";"JavaScript";"2014-09-24T20:15:02+00:00";2454;451;5;5;4;6;4;3;6;5;6;5;6;4;8;15;12;8;8;82;2;7;8;9;8;11;11;7;5;10;7;3;3;1;5;22;6;9;8;11;5;10;9;3;8;7;10;9;10;7;8;7;8;5
13970367;"jaydee3/JDStatusBarNotification";"Objective-C";"2013-10-29T22:14:59+00:00";2454;1200;2;17;15;160;123;24;22;25;17;16;17;11;14;14;20;17;13;23;22;13;19;23;12;13;31;32;20;16;25;16;22;26;18;15;26;12;17;15;42;33;13;10;24;13;15;13;20;14;11;15;13;21
14725230;"google/liquidfun";"C++";"2013-11-26T18:20:10+00:00";2453;507;6;9;6;14;11;9;9;7;2;24;7;9;9;8;6;7;10;11;14;5;8;21;13;14;15;7;6;12;17;14;11;13;15;2;5;11;7;10;15;16;6;8;8;10;3;7;13;11;8;9;2;7
15315789;"Wox-launcher/Wox";"C#";"2013-12-19T15:49:32+00:00";2453;1415;10;19;15;12;15;8;18;11;11;11;11;6;14;17;14;17;7;21;20;11;7;13;11;17;8;13;14;24;34;19;164;43;30;28;18;14;31;28;17;12;35;43;35;41;30;42;59;60;119;46;48;44
1334821;"CouchPotato/CouchPotatoServer";"Python";"2011-02-06T17:14:17+00:00";2451;612;12;9;12;10;7;8;12;10;14;2;10;6;6;17;10;12;6;13;19;11;11;11;15;10;9;18;10;16;10;13;11;14;11;10;9;10;12;14;10;12;16;10;15;15;23;10;10;10;13;14;18;16
3012430;"github/janky";"Ruby";"2011-12-19T14:20:27+00:00";2449;279;4;2;4;6;7;8;3;4;13;3;4;4;4;1;7;5;8;11;6;1;12;6;8;4;1;6;4;2;0;7;6;5;9;2;4;1;2;7;1;12;10;7;3;6;8;6;10;8;9;4;3;1
23831045;"fastlane/deliver";"null";"2014-09-09T11:40:43+00:00";2448;662;10;23;17;13;10;13;14;10;20;14;17;13;11;17;16;13;11;14;9;15;14;19;30;15;13;33;15;22;24;11;7;10;23;9;11;8;8;5;14;11;9;19;22;13;9;4;0;2;0;1;1;0
615356;"AlanQuatermain/AQGridView";"Objective-C";"2010-04-17T18:58:21+00:00";2448;143;3;4;1;2;2;6;2;2;1;5;6;3;5;2;4;4;1;1;5;2;4;0;1;1;4;2;5;6;3;3;1;2;2;2;3;0;3;2;6;5;2;1;1;2;2;4;3;2;2;3;4;1
31001422;"square/sqlbrite";"Java";"2015-02-19T04:38:37+00:00";2448;1345;15;52;37;17;19;20;15;15;35;28;15;22;16;18;22;7;29;49;55;15;14;36;21;16;26;19;19;16;20;24;23;24;35;28;20;25;38;47;22;22;26;16;25;41;45;30;32;17;20;28;27;42
541456;"gregmalcolm/python_koans";"Python";"2010-03-01T17:04:31+00:00";2447;440;9;8;8;5;6;4;7;6;9;10;3;14;6;7;9;4;5;9;5;11;9;10;8;8;6;10;12;6;8;10;13;4;12;7;11;6;6;8;19;9;4;4;8;12;13;9;13;14;8;10;17;1
1148352;"Supervisor/supervisor";"Python";"2010-12-08T00:48:48+00:00";2447;847;15;11;15;18;18;10;13;12;20;7;21;14;17;13;13;21;19;13;20;11;12;20;19;24;14;20;20;20;19;14;24;18;19;11;14;14;16;17;13;19;14;8;17;15;16;20;15;17;16;20;19;22
6850621;"usablica/front-end-frameworks";"CSS";"2012-11-25T12:21:43+00:00";2446;291;4;7;8;3;5;5;6;4;6;6;7;6;6;4;5;5;4;5;7;10;5;3;5;5;6;2;4;4;5;4;5;4;4;6;5;5;6;5;17;6;4;2;4;10;9;7;5;7;4;4;7;9
1534303;"easymotion/vim-easymotion";"VimL";"2011-03-27T22:07:13+00:00";2444;761;9;9;12;15;18;8;16;21;13;18;16;22;20;12;17;15;13;14;12;17;8;17;11;11;16;9;13;27;14;11;14;15;12;14;9;10;11;19;34;14;11;14;21;17;15;10;11;13;20;13;12;18
3027949;"01org/appframework";"CSS";"2011-12-21T16:16:30+00:00";2442;256;3;12;10;7;7;5;6;8;6;7;6;3;2;6;5;3;4;8;1;9;7;3;7;2;6;7;5;6;5;4;3;3;5;5;6;3;3;6;2;8;2;1;5;4;4;5;4;5;5;3;2;2
14600688;"mcasimir/mobile-angular-ui";"JavaScript";"2013-11-21T21:31:34+00:00";2442;863;16;12;18;22;17;20;14;19;17;23;22;16;21;8;24;24;12;21;17;22;18;17;22;15;19;16;14;16;18;15;20;16;23;17;13;16;19;17;20;15;11;8;17;11;11;14;11;16;15;11;16;11
5739134;"milkbikis/powerline-shell";"Python";"2012-09-09T16:12:53+00:00";2441;744;7;3;9;8;10;7;10;14;21;20;10;11;16;15;11;16;8;12;14;18;7;15;17;14;15;10;14;14;13;20;20;15;20;15;9;16;10;14;15;18;16;8;16;15;11;16;17;14;22;24;17;37
7076763;"sroze/ngInfiniteScroll";"CoffeeScript";"2012-12-09T07:55:44+00:00";2441;782;28;23;14;16;21;19;14;18;14;16;18;10;19;20;11;12;11;19;9;13;21;18;10;13;11;18;11;17;17;13;12;14;11;18;8;15;21;12;8;12;11;15;19;10;14;17;17;10;15;21;14;14
33739333;"thoughtbot/administrate";"Ruby";"2015-04-10T16:43:02+00:00";2440;2434;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;10;1309;239;121;72;66;49;34;48;33;43;51;63;28;27;26;35;17;17;27;23;19;17;20;27;12
25923208;"Workiva/go-datastructures";"Go";"2014-10-29T13:55:17+00:00";2438;2077;5;7;7;59;14;5;5;4;7;884;268;61;38;23;15;12;6;12;10;8;7;8;7;13;9;19;14;11;10;15;8;55;85;25;12;10;15;14;7;10;20;11;7;87;31;18;20;18;9;14;16;22
13206906;"purescript/purescript";"Haskell";"2013-09-30T05:29:23+00:00";2438;999;25;22;11;17;24;17;13;7;27;10;17;23;11;12;7;16;15;11;20;14;11;9;13;23;21;17;18;13;16;19;18;25;29;29;32;34;33;21;22;23;17;20;30;12;19;31;25;30;26;20;24;0
13589461;"opserver/Opserver";"C#";"2013-10-15T12:31:34+00:00";2437;679;3;6;2;3;1;5;8;11;4;13;20;6;6;7;2;7;9;4;9;12;13;10;7;10;4;2;5;10;8;2;3;8;6;6;4;9;10;8;8;3;19;11;147;44;43;43;15;17;25;15;13;13
28266028;"xmartlabs/XLPagerTabStrip";"Swift";"2014-12-20T12:05:22+00:00";2434;1513;59;38;35;42;19;19;16;18;24;17;23;15;7;14;18;20;16;21;14;15;20;20;19;39;23;21;19;13;21;25;26;31;16;27;16;10;15;13;15;19;29;90;185;44;31;27;36;86;56;21;27;23
17282157;"AttackOnDobby/iOS-Core-Animation-Advanced-Techniques";"null";"2014-02-28T09:55:08+00:00";2434;1435;24;18;44;54;21;33;23;25;18;15;20;23;23;18;44;42;31;31;32;37;24;19;23;30;31;22;23;26;23;31;25;34;33;25;32;25;27;32;33;28;8;4;23;37;32;26;36;34;24;24;28;37
10941409;"mesosphere/marathon";"Scala";"2013-06-25T14:56:34+00:00";2432;1087;25;22;22;24;10;29;37;23;22;24;28;21;21;18;26;12;13;12;21;19;13;17;22;24;25;22;30;24;17;18;25;27;18;21;11;14;14;13;22;15;15;18;14;21;19;23;17;33;35;27;19;25
2721761;"jackmoore/autosize";"JavaScript";"2011-11-06T19:21:21+00:00";2431;685;14;16;41;16;12;17;12;6;11;9;15;15;15;9;15;15;10;10;11;6;16;8;10;12;16;8;16;15;9;16;21;10;13;6;10;12;12;23;13;19;6;10;12;13;16;9;15;15;9;18;10;12
33456123;"nickoneill/PermissionScope";"Swift";"2015-04-05T21:37:27+00:00";2431;2407;199;67;64;112;93;77;49;26;34;15;9;13;48;137;54;45;25;18;16;21;13;12;17;23;54;185;108;47;31;29;21;34;39;29;28;13;24;16;23;122;42;43;29;36;33;30;25;43;39;26;35;36
33705347;"elementalui/elemental";"JavaScript";"2015-04-10T03:02:59+00:00";2431;2420;21;83;26;11;12;21;18;8;19;20;13;9;15;95;17;12;15;862;82;45;43;41;22;23;77;27;32;27;48;40;29;35;42;41;22;25;31;37;20;35;22;20;43;25;25;34;17;19;25;32;22;35
2142701;"rbenv/ruby-build";"Shell";"2011-08-02T13:47:29+00:00";2429;365;10;9;8;3;14;11;5;4;4;5;2;5;4;9;8;8;9;5;6;10;10;6;7;15;4;4;5;6;15;8;12;8;7;6;11;2;7;6;10;4;5;5;13;3;1;7;8;5;9;5;5;7
697976;"twitter/snowflake";"Scala";"2010-06-01T20:32:15+00:00";2429;404;7;4;10;7;3;9;6;4;3;7;5;4;6;4;8;4;10;2;4;9;10;5;3;6;7;10;5;9;15;8;8;8;9;20;6;6;6;8;11;15;7;5;6;14;12;11;11;8;3;14;15;7
2434294;"somerandomdude/Iconic";"Python";"2011-09-22T02:11:09+00:00";2428;88;2;2;1;7;0;1;6;2;3;1;1;0;3;2;1;1;0;0;4;3;0;3;1;1;1;2;0;2;2;2;0;2;1;3;1;0;1;2;1;0;3;0;2;2;0;1;6;2;3;0;0;4
12008872;"m1entus/MZFormSheetController";"Objective-C";"2013-08-09T19:24:41+00:00";2427;511;8;15;19;14;13;10;16;15;8;19;18;11;12;13;10;11;11;12;7;8;9;10;6;8;7;12;5;13;8;11;9;14;12;7;10;8;6;8;7;7;6;3;8;9;6;4;8;7;8;7;10;8
23550956;"jonschlinkert/remarkable";"JavaScript";"2014-09-01T17:57:42+00:00";2427;541;6;8;8;7;9;8;10;5;8;14;13;11;9;4;11;12;9;12;7;9;8;11;6;11;7;17;17;11;7;12;4;8;14;13;10;13;11;14;9;15;9;17;13;13;14;11;18;14;8;8;16;2
9568416;"apidoc/apidoc";"JavaScript";"2013-04-20T18:08:52+00:00";2426;1479;13;25;23;32;27;20;20;26;19;24;21;37;15;21;22;30;22;24;27;23;29;25;25;27;30;26;25;51;24;23;21;24;32;24;20;22;32;38;50;32;21;26;46;35;36;34;48;35;36;35;36;40
2034023;"testem/testem";"JavaScript";"2011-07-12T03:41:27+00:00";2425;491;15;7;9;13;4;4;5;9;5;4;6;11;9;13;4;4;8;13;8;15;7;7;6;9;3;5;10;9;8;6;12;12;16;4;13;4;13;13;5;14;10;6;7;6;11;5;12;5;8;6;14;59
30383524;"michaeldfallen/git-radar";"Shell";"2015-02-05T23:07:48+00:00";2424;2422;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1764;316;58;63;43;20;16;21;8;8;4;7;8;6;6;4;2;2;2;5;5;1;9;6;3;8;5;2;0;3;2;2;4;4;5
8863811;"balanced/balanced-dashboard";"JavaScript";"2013-03-18T20:43:58+00:00";2424;42;2;0;1;1;0;1;0;0;1;4;1;0;0;0;0;1;2;0;1;2;0;3;1;0;1;1;2;1;1;1;0;1;1;2;1;1;0;1;0;1;1;1;0;0;0;1;1;1;0;1;0;0
27736734;"button/DeepLinkKit";"Objective-C";"2014-12-08T21:44:58+00:00";2423;1512;6;7;196;310;91;56;77;58;13;15;21;14;8;8;12;5;9;13;6;12;10;15;21;14;17;17;8;80;37;22;25;15;17;9;7;7;24;17;34;20;10;8;23;11;13;6;18;15;21;11;11;12
26195776;"JedWatson/classnames";"JavaScript";"2014-11-05T00:44:31+00:00";2422;2119;27;30;21;32;34;31;35;28;21;34;26;21;26;32;33;23;36;21;22;53;32;24;24;62;46;46;34;44;60;48;42;51;36;51;39;42;50;54;67;46;45;49;58;57;44;56;58;50;60;40;62;56
18319723;"Raynos/mercury";"JavaScript";"2014-04-01T06:20:47+00:00";2420;867;14;13;60;25;27;33;20;14;11;16;20;20;16;15;9;14;16;13;13;14;12;9;16;19;17;17;9;13;15;17;18;8;24;6;16;16;15;10;14;46;16;12;15;16;14;17;11;11;20;18;11;6
2913117;"alfajango/jquery-dynatable";"JavaScript";"2011-12-04T23:47:13+00:00";2419;302;4;9;7;5;9;2;5;8;6;6;10;10;10;5;6;4;6;9;3;7;5;6;2;5;7;3;4;11;6;5;7;5;4;4;4;3;3;7;4;2;8;7;7;5;13;4;10;4;2;7;4;3
1046208;"functional-koans/clojure-koans";"Clojure";"2010-11-02T22:12:23+00:00";2417;466;2;7;8;11;8;6;8;10;5;7;15;4;9;4;2;13;9;10;7;15;5;6;7;6;9;10;5;7;9;11;18;14;8;13;5;13;12;3;13;12;10;18;14;10;11;11;7;10;8;9;7;5
32716195;"baidu-ife/ife";"JavaScript";"2015-03-23T07:04:35+00:00";2416;2021;45;34;75;33;17;18;15;12;38;62;170;99;55;103;34;20;29;25;31;14;21;11;12;19;34;20;22;8;19;20;11;13;26;57;65;32;55;30;38;30;19;64;44;126;99;66;17;26;35;17;31;5
34597195;"moose-team/friends";"JavaScript";"2015-04-26T04:02:23+00:00";2416;2408;912;167;62;57;61;33;19;26;60;33;28;21;22;25;15;29;17;18;21;16;28;19;12;18;29;28;27;59;46;24;22;28;14;21;21;20;15;16;46;18;15;14;15;25;20;19;54;23;14;17;20;19
3429960;"darsain/sly";"JavaScript";"2012-02-13T12:53:54+00:00";2416;364;12;8;9;5;10;2;6;4;5;6;7;10;9;6;15;2;3;5;9;11;5;7;4;4;12;12;12;5;7;4;9;11;8;8;4;6;10;4;1;4;4;8;4;3;7;6;4;17;8;10;12;0
1598886;"PaulUithol/Backbone-relational";"JavaScript";"2011-04-11T12:45:36+00:00";2412;156;5;2;4;4;2;4;3;8;8;1;3;6;8;5;2;7;3;1;2;1;1;3;6;2;4;3;7;2;1;2;3;4;2;3;1;0;1;3;2;1;3;3;1;1;3;2;5;1;3;1;2;1
946945;"jquery/globalize";"JavaScript";"2010-09-28T23:01:58+00:00";2412;634;118;41;20;6;15;53;9;7;10;7;20;13;9;22;13;9;8;9;11;11;9;11;11;4;6;4;8;12;7;11;3;12;6;1;4;1;5;11;17;2;10;8;7;2;11;6;4;12;7;6;1;4
2970982;"laruence/yaf";"C";"2011-12-13T08:56:42+00:00";2410;949;9;9;12;23;21;14;30;13;9;13;11;8;13;9;12;5;18;15;13;11;10;11;4;15;11;12;13;15;14;14;21;12;27;17;237;19;23;15;11;13;12;3;14;5;17;20;19;19;13;14;19;12
26415499;"sagivo/algorithms";"Ruby";"2014-11-10T01:11:42+00:00";2409;333;0;10;1;6;7;7;30;2;4;1;5;1;3;8;6;2;4;2;4;3;2;3;14;4;7;6;2;4;7;8;6;14;7;10;4;4;4;9;11;5;8;14;11;7;8;4;9;7;6;6;7;9
13260326;"formvalidation/formvalidation";"JavaScript";"2013-10-02T01:36:32+00:00";2406;481;19;16;18;8;8;17;20;9;20;15;13;13;11;8;5;9;9;7;14;9;9;8;5;14;11;12;5;10;6;12;7;7;8;11;4;2;5;7;2;6;3;2;4;7;8;8;5;9;8;8;12;8
25114751;"lecho/hellocharts-android";"Java";"2014-10-12T09:12:37+00:00";2405;1254;25;23;19;22;23;23;19;20;22;22;17;16;27;25;22;21;21;30;21;23;23;21;15;23;20;18;23;16;25;24;15;22;25;23;27;14;18;38;23;23;20;9;28;21;28;35;33;40;22;50;38;53
21685855;"zzmp/juliusjs";"JavaScript";"2014-07-10T08:11:34+00:00";2403;166;4;2;1;6;3;4;3;5;5;4;5;1;10;3;1;2;8;3;4;3;1;0;1;3;1;7;4;2;2;9;4;3;4;0;2;6;1;5;3;1;2;2;2;2;2;5;3;4;3;2;1;2
5219439;"steipete/PSTCollectionView";"Objective-C";"2012-07-29T02:31:13+00:00";2402;325;5;6;7;8;8;4;5;2;7;9;10;6;9;2;9;6;4;6;3;3;4;5;2;1;5;3;76;10;8;5;1;4;8;5;7;3;8;8;2;2;5;2;1;3;2;0;3;2;4;3;6;8
753297;"trentrichardson/jQuery-Timepicker-Addon";"JavaScript";"2010-07-02T11:45:43+00:00";2401;271;7;5;9;11;6;0;9;7;3;6;6;5;6;4;5;3;2;10;4;9;6;2;2;7;7;6;8;6;3;6;4;4;3;6;7;3;7;4;3;2;7;4;3;7;4;6;5;2;2;5;5;8
1307476;"NoamB/sorcery";"Ruby";"2011-01-29T23:44:22+00:00";2401;355;8;17;11;6;5;5;8;5;7;4;4;15;5;3;5;13;8;3;8;6;7;6;8;5;7;5;6;6;5;6;12;6;4;4;4;6;7;9;5;9;7;4;5;9;7;11;9;10;10;2;2;6
6207167;"mockito/mockito";"Java";"2012-10-13T20:27:12+00:00";2401;1328;23;25;35;18;15;23;20;23;24;22;28;25;24;44;26;23;18;20;18;19;25;24;17;20;22;29;21;27;26;29;23;23;36;23;26;17;28;28;37;35;24;20;34;28;27;33;28;41;19;26;31;28
34757182;"donnemartin/interactive-coding-challenges";"Python";"2015-04-28T21:36:39+00:00";2401;2399;0;0;1;0;0;0;10;5;6;0;1312;231;90;56;49;25;16;11;7;9;17;20;20;10;9;17;7;42;29;17;9;12;11;13;19;23;39;35;16;8;23;7;19;10;8;15;13;25;17;11;13;37
1507264;"BigZaphod/Chameleon";"Objective-C";"2011-03-21T15:50:21+00:00";2400;325;5;6;7;4;13;7;10;4;6;4;2;11;8;19;17;12;6;9;6;11;3;8;18;12;4;5;4;4;9;3;3;5;3;3;7;2;15;4;9;2;4;4;2;6;1;1;5;1;3;2;6;0
18806010;"NYTimes/pourover";"JavaScript";"2014-04-15T15:51:06+00:00";2399;150;1;2;5;13;3;4;2;4;1;1;4;4;3;14;2;2;3;1;0;2;2;1;2;2;4;1;6;3;2;1;5;5;3;5;1;5;2;3;2;0;3;3;2;3;0;3;3;1;1;2;2;1
5171600;"python-pillow/Pillow";"Python";"2012-07-24T21:38:39+00:00";2398;820;10;12;11;12;20;19;17;20;18;17;10;15;17;22;11;16;11;15;20;16;12;11;15;20;15;9;15;22;22;14;13;18;18;13;11;11;15;26;15;21;20;16;8;16;14;24;17;15;7;13;20;25
6049573;"boxen/our-boxen";"Ruby";"2012-10-02T18:44:10+00:00";2398;325;6;4;3;3;11;3;7;4;8;6;4;6;4;4;6;5;9;2;3;8;2;14;9;9;12;15;10;5;6;4;8;10;2;6;3;4;5;2;8;10;10;5;4;8;3;3;7;12;2;7;7;7
8859474;"skylot/jadx";"Java";"2013-03-18T17:08:21+00:00";2398;1939;11;5;7;477;63;35;36;18;13;19;15;20;13;13;16;11;16;43;55;32;25;12;19;28;15;25;28;35;22;15;37;33;33;24;24;29;16;37;27;25;38;77;65;63;32;38;38;47;43;37;32;2
6214210;"TheAmazingAudioEngine/TheAmazingAudioEngine";"Objective-C";"2012-10-14T14:09:04+00:00";2397;641;9;9;12;15;9;6;12;13;8;7;11;6;14;10;10;8;13;6;7;12;8;8;8;17;18;13;3;10;16;13;16;11;10;8;13;8;12;7;5;18;85;12;20;6;7;12;9;11;12;16;17;15
3118246;"mledoze/countries";"PHP";"2012-01-06T14:01:19+00:00";2396;607;10;11;8;17;19;11;15;13;10;12;17;9;8;10;13;8;7;11;25;8;8;8;6;17;12;17;14;5;11;11;7;8;16;11;8;13;15;17;7;10;23;9;13;9;9;16;10;10;11;8;10;16
21827146;"chrislusf/seaweedfs";"Go";"2014-07-14T16:41:37+00:00";2396;1716;21;22;23;19;10;11;15;41;14;11;23;12;10;157;430;67;38;21;19;17;16;10;11;18;24;76;30;19;16;38;21;14;21;24;17;23;27;16;16;18;13;24;32;19;12;19;18;20;25;32;62;4
20849184;"telly/TLYShyNavBar";"Objective-C";"2014-06-15T05:56:37+00:00";2394;1148;11;12;20;13;12;28;10;17;13;20;19;15;11;12;11;11;21;17;16;8;11;14;13;11;36;43;68;28;13;25;23;26;25;21;20;19;19;29;32;22;33;12;20;54;70;22;33;20;22;18;22;27
21982076;"bevacqua/rome";"JavaScript";"2014-07-18T13:57:29+00:00";2394;753;81;34;19;16;13;19;9;8;5;9;8;12;76;20;12;11;17;11;4;10;17;14;11;14;10;13;9;6;18;36;16;9;8;7;8;4;18;7;9;8;14;11;9;11;6;9;13;13;7;11;6;7
29925100;"zachfitz/Ionic-Material";"JavaScript";"2015-01-27T17:16:53+00:00";2394;1893;45;62;85;79;73;40;39;45;58;42;55;40;49;40;34;32;37;33;33;41;39;28;37;39;31;34;38;43;37;28;31;31;25;23;23;21;24;28;42;24;31;14;35;22;26;29;29;25;21;32;18;23
1580893;"jeromeetienne/jquery-qrcode";"JavaScript";"2011-04-07T06:03:03+00:00";2394;780;9;14;10;15;17;24;9;10;17;17;11;18;15;13;13;15;4;9;20;18;15;17;8;16;18;11;17;12;9;13;14;19;17;16;11;14;24;16;25;28;20;3;16;16;17;16;15;15;11;13;18;22
2471557;"spadgos/sublime-jsdocs";"Python";"2011-09-27T23:30:31+00:00";2394;676;19;9;7;15;9;21;10;16;13;19;15;8;12;15;16;13;4;10;21;11;9;12;5;21;14;18;10;12;16;10;19;10;8;10;5;8;16;17;12;16;10;12;22;22;15;12;10;18;7;10;19;8
33356195;"Yalantis/FoldingTabBar.iOS";"Objective-C";"2015-04-03T09:14:41+00:00";2393;1223;93;45;55;31;26;37;29;24;24;22;28;14;22;28;46;24;29;35;25;23;23;14;13;20;12;14;22;30;24;23;15;17;18;22;23;13;12;17;13;18;12;6;11;18;18;20;20;19;16;21;23;16
5548784;"caolan/highland";"JavaScript";"2012-08-25T05:18:11+00:00";2392;683;20;14;15;13;10;12;16;11;12;13;11;13;14;7;15;9;13;9;18;20;20;19;13;16;12;15;17;13;9;4;10;7;13;11;15;8;22;27;13;9;12;9;15;14;15;12;13;11;18;6;9;11
5074965;"malihu/malihu-custom-scrollbar-plugin";"JavaScript";"2012-07-16T23:26:39+00:00";2390;797;13;14;9;13;19;15;13;19;18;16;7;19;20;20;9;17;23;15;11;14;21;12;14;18;10;18;17;22;8;17;12;16;20;12;13;7;17;11;20;24;15;8;6;22;23;11;21;17;23;11;7;20
2469037;"kemayo/sublime-text-git";"Python";"2011-09-27T16:47:23+00:00";2390;358;7;7;5;11;8;8;4;5;4;7;6;5;9;11;2;5;6;7;6;4;5;12;7;5;6;6;9;7;7;5;7;9;7;8;5;5;6;6;9;7;11;9;9;10;8;1;7;9;9;7;7;6
12962729;"angular-ui/ui-select";"JavaScript";"2013-09-20T00:38:35+00:00";2388;1217;25;24;27;25;24;29;24;25;27;27;26;24;27;29;26;24;32;18;33;17;31;15;20;26;23;27;20;32;23;18;29;13;25;17;15;15;25;22;27;19;21;19;27;21;23;25;23;22;29;22;7;23
1327739;"icsharpcode/ILSpy";"C#";"2011-02-04T11:24:20+00:00";2388;939;21;14;21;11;16;21;14;17;16;11;18;12;20;18;25;14;23;15;15;25;15;17;13;13;18;12;11;24;20;22;40;25;15;18;18;12;20;13;19;27;15;12;23;19;12;22;17;13;13;20;26;28
1707621;"bergie/hallo";"JavaScript";"2011-05-05T18:04:46+00:00";2386;270;7;9;4;17;10;7;3;5;7;6;4;10;8;5;2;7;8;4;9;4;3;11;5;6;3;2;6;5;6;3;5;6;1;4;7;1;1;7;4;6;5;2;3;7;2;4;4;5;4;0;5;1
3064355;"sstephenson/bats";"Shell";"2011-12-28T18:40:33+00:00";2386;1020;11;23;22;14;16;14;24;20;13;7;10;27;26;25;12;19;11;12;10;26;17;23;19;13;5;17;15;35;10;24;11;14;24;27;15;20;24;17;19;19;19;33;54;19;29;30;22;19;21;13;22;29
902930;"fiorix/freegeoip";"Go";"2010-09-11T03:56:27+00:00";2384;749;13;15;20;15;20;11;13;6;12;10;18;14;16;20;17;10;30;10;12;14;5;10;10;3;17;12;13;14;9;18;13;19;10;38;13;18;9;11;18;17;25;20;22;25;13;10;16;15;13;7;7;3
7683794;"sokolovstas/SublimeWebInspector";"Python";"2013-01-18T09:15:39+00:00";2384;147;3;3;2;3;3;3;4;2;3;1;2;0;3;3;2;2;1;2;1;2;2;6;2;3;4;5;3;5;1;3;0;2;3;3;3;3;1;4;1;4;5;1;2;1;7;3;1;2;1;6;4;11
30039066;"SwiftBond/Bond";"Swift";"2015-01-29T20:13:25+00:00";2383;1483;12;15;29;89;35;18;31;15;18;10;11;102;11;21;22;26;16;54;41;25;18;42;28;18;20;41;37;31;20;28;30;39;32;36;15;14;15;19;27;20;17;84;31;30;16;26;23;20;29;30;28;18
3645373;"zolrath/wemux";"Shell";"2012-03-07T03:23:41+00:00";2383;459;12;5;5;8;8;8;14;15;14;10;10;10;8;5;9;10;13;8;10;6;7;7;6;6;7;9;6;11;7;13;11;9;8;8;5;9;15;5;10;11;12;10;4;5;8;11;14;6;3;10;8;10
10214540;"rlidwka/sinopia";"JavaScript";"2013-05-22T07:41:29+00:00";2383;1416;12;19;13;17;17;11;19;13;25;10;16;14;12;24;14;10;20;20;15;16;15;15;16;20;28;21;17;24;25;19;21;27;28;24;11;12;45;34;23;30;32;28;24;26;23;106;54;147;65;45;45;49
16598287;"romannurik/muzei";"Java";"2014-02-06T23:39:33+00:00";2382;769;10;13;11;13;20;13;12;10;21;18;10;7;10;13;12;23;11;6;12;25;18;15;17;12;12;15;19;12;17;14;13;17;13;10;19;20;19;15;15;18;8;5;5;15;18;14;17;24;17;19;20;27
2687787;"bergie/create";"JavaScript";"2011-11-01T13:48:24+00:00";2382;235;4;6;7;6;5;4;7;2;4;6;2;6;9;3;5;5;8;1;3;2;2;4;4;7;4;3;3;2;4;6;2;5;8;8;2;2;12;7;6;4;4;5;4;5;2;3;3;2;5;1;7;4
507610;"processone/ejabberd";"Erlang";"2010-02-08T10:37:25+00:00";2382;792;15;16;18;12;23;14;19;10;16;17;17;8;15;16;14;20;17;19;14;20;16;16;15;8;19;17;17;11;20;14;8;20;12;18;15;11;9;22;20;14;11;11;15;19;15;14;13;23;17;15;16;1
345048;"joestump/python-oauth2";"Python";"2009-10-21T17:21:07+00:00";2381;301;5;6;9;5;8;1;3;5;3;8;7;5;4;2;6;6;4;1;5;13;13;4;8;8;4;7;9;5;0;4;10;7;4;1;6;6;7;4;5;7;4;3;5;7;9;9;7;2;11;8;5;6
18838039;"nixzhu/dev-blog";"null";"2014-04-16T12:04:45+00:00";2381;1499;30;21;14;18;41;18;21;14;19;13;14;14;18;66;58;23;27;15;24;19;49;24;12;43;31;33;22;47;25;19;11;60;70;33;21;21;26;33;29;35;51;5;75;43;23;25;37;27;17;19;28;18
23616394;"what-studio/profiling";"Python";"2014-09-03T10:35:57+00:00";2381;1384;1;13;7;2;262;61;33;11;11;9;4;5;6;3;134;565;38;27;18;11;4;4;2;2;3;1;4;3;12;4;4;4;1;2;1;18;14;23;14;4;3;7;4;3;1;1;8;4;2;3;1;2
7708038;"samsquire/ideas";"null";"2013-01-19T19:59:09+00:00";2380;157;3;1;3;0;4;14;3;1;3;5;5;1;2;2;2;10;11;5;4;3;2;2;2;2;5;1;3;4;2;1;2;5;2;1;5;0;5;0;2;4;3;4;1;1;3;4;0;2;2;1;2;2
797129;"argon/node-apn";"JavaScript";"2010-07-25T21:15:03+00:00";2380;690;12;17;13;16;8;18;14;7;8;6;12;16;19;6;12;12;9;9;14;14;14;18;11;15;12;9;8;8;5;17;12;18;15;7;19;10;7;12;16;37;16;16;15;16;16;16;18;13;15;15;7;15
17829481;"fivethirtyeight/data";"Jupyter Notebook";"2014-03-17T13:49:17+00:00";2378;1127;8;22;26;18;28;26;13;22;12;10;6;41;8;18;18;28;29;21;5;15;16;16;7;75;17;4;19;16;40;25;12;22;49;14;9;23;25;19;19;30;26;29;21;14;63;37;26;23;20;19;17;1
13360219;"Reportr/dashboard";"JavaScript";"2013-10-06T10:01:47+00:00";2378;298;3;6;8;6;3;6;5;7;0;6;6;6;2;17;24;5;6;7;5;7;6;8;27;8;7;11;2;7;4;2;0;8;5;3;2;0;4;5;7;4;6;1;3;4;0;11;5;2;2;1;4;4
7083240;"orientechnologies/orientdb";"Java";"2012-12-09T20:33:47+00:00";2378;671;11;23;14;12;12;9;11;14;17;6;17;8;8;9;16;9;11;12;23;15;12;19;12;13;15;5;14;18;10;12;8;15;14;12;11;14;16;11;17;8;29;8;18;4;9;9;16;14;17;14;8;12
9475692;"theonion/fartscroll.js";"null";"2013-04-16T15:23:11+00:00";2376;203;17;2;8;6;2;1;3;3;4;8;2;3;2;1;6;12;9;6;1;2;3;4;4;2;2;1;2;3;2;4;5;4;6;3;1;1;5;5;1;6;1;1;1;4;4;0;7;5;4;5;4;5
1760686;"jquery-boilerplate/jquery-boilerplate";"JavaScript";"2011-05-17T12:49:29+00:00";2375;322;2;11;14;5;8;7;7;13;4;6;7;8;9;8;10;9;5;5;3;7;9;4;9;4;3;6;9;3;5;4;5;8;1;5;6;2;4;21;8;7;4;2;3;7;3;3;7;4;6;3;7;2
21570384;"a8m/angular-filter";"JavaScript";"2014-07-07T12:51:49+00:00";2374;818;18;19;14;12;19;16;19;14;12;16;16;18;19;16;16;16;27;14;17;13;12;14;14;20;15;19;14;15;17;12;22;13;23;13;7;12;20;19;18;13;11;16;14;19;18;20;15;16;12;20;14;0
2143982;"HumbleSoftware/Flotr2";"JavaScript";"2011-08-02T17:40:17+00:00";2371;159;5;4;4;4;9;5;2;5;5;2;2;4;6;5;3;0;4;2;1;1;2;4;1;1;3;4;3;3;3;3;4;1;4;0;4;3;1;2;6;2;3;5;1;5;3;2;1;2;3;3;2;2
8666568;"peek/peek";"Ruby";"2013-03-09T07:22:46+00:00";2371;400;19;6;9;5;4;15;10;15;3;10;9;3;3;3;9;7;9;3;8;15;11;7;8;16;6;8;8;7;7;4;5;6;17;11;3;12;7;4;6;8;6;3;8;2;11;3;15;7;5;7;4;3
25062303;"googlesamples/android-testing";"Java";"2014-10-11T03:51:27+00:00";2370;1610;60;41;30;29;34;56;51;21;28;28;24;24;22;35;25;31;22;16;21;23;42;25;22;24;26;32;27;27;14;18;18;22;13;31;36;31;31;35;37;22;37;12;39;35;16;34;40;33;71;40;51;48
1219595;"BonsaiDen/JavaScript-Garden";"CSS";"2011-01-04T14:41:31+00:00";2367;593;4;9;6;18;15;8;7;8;25;16;5;12;8;8;7;12;13;7;6;10;11;9;9;13;9;12;7;10;9;13;5;6;11;10;47;23;11;10;9;24;12;7;7;13;12;6;20;11;12;12;10;9
1826128;"gatling/gatling";"Scala";"2011-05-31T12:40:25+00:00";2367;649;10;13;17;9;6;16;6;13;10;23;9;11;7;20;12;10;14;14;7;11;11;16;26;15;11;17;14;24;15;18;10;17;9;8;9;10;12;20;9;4;6;10;5;8;14;23;12;9;10;20;11;8
34827714;"jhurray/JHChainableAnimations";"Objective-C";"2015-04-30T01:36:02+00:00";2365;2365;0;58;1053;393;144;58;22;28;30;24;19;16;20;15;11;18;14;16;12;10;15;39;8;15;7;11;13;16;12;10;6;10;17;8;6;6;16;10;31;16;12;3;16;7;14;6;17;12;12;13;13;7
15020102;"walkor/Workerman";"PHP";"2013-12-08T07:49:28+00:00";2365;1793;17;20;20;30;23;23;32;254;41;26;44;20;16;32;29;35;33;20;28;15;21;22;6;13;22;24;41;23;16;26;21;48;30;54;21;18;41;40;23;24;16;12;18;43;106;50;38;55;50;40;38;35
19158009;"Soundnode/soundnode-app";"JavaScript";"2014-04-25T19:30:09+00:00";2364;2169;5;1;3;7;5;6;6;8;8;7;10;9;6;5;6;9;9;10;17;14;21;11;12;10;7;12;7;12;20;9;13;14;18;6;5;8;9;14;15;1413;101;46;31;30;26;20;28;18;16;37;19;10
18384763;"jetpacapp/DeepBeliefSDK";"JavaScript";"2014-04-02T23:14:07+00:00";2362;939;2;5;12;19;7;13;7;9;5;29;8;14;7;9;11;15;5;14;11;11;13;5;10;11;10;21;10;9;8;15;12;23;9;6;4;7;11;12;8;373;18;11;15;8;16;16;17;7;10;14;6;11
9831253;"Sumi-Interactive/SIAlertView";"Objective-C";"2013-05-03T07:48:23+00:00";2361;481;10;11;5;12;13;13;15;19;7;12;12;12;7;16;10;16;6;9;13;9;5;7;3;12;13;10;9;9;7;14;9;10;5;10;6;12;10;6;9;6;7;6;3;7;12;3;7;8;8;3;11;7
31888842;"bryankeller/BLKFlexibleHeightBar";"Objective-C";"2015-03-09T09:21:20+00:00";2361;965;23;19;25;22;32;24;18;17;9;24;15;11;22;30;18;17;17;16;61;58;19;12;10;22;18;17;22;21;19;18;24;14;13;20;13;14;7;23;15;10;5;10;14;15;6;23;13;16;15;16;22;1
6137;"madrobby/scriptaculous";"HTML";"2008-04-01T15:18:45+00:00";2361;42;0;1;1;2;0;0;1;1;1;1;0;1;0;0;1;1;2;2;2;2;1;1;1;0;0;3;1;1;1;1;1;1;1;0;1;1;1;3;1;0;0;0;1;0;0;0;0;0;1;1;0;0
708649;"substack/dnode";"JavaScript";"2010-06-08T00:55:50+00:00";2361;359;4;3;11;8;5;13;7;4;4;5;7;6;5;5;6;2;14;4;10;5;6;7;7;16;9;8;11;8;10;6;7;4;11;4;9;3;7;5;8;5;10;2;9;4;5;5;3;4;8;9;11;10
12876724;"firstopinion/formatter.js";"JavaScript";"2013-09-16T19:38:10+00:00";2360;198;6;5;4;2;2;4;5;2;5;2;5;8;3;4;2;3;2;6;2;6;6;4;5;2;2;6;3;2;9;3;5;5;4;5;1;7;1;1;5;5;5;4;2;4;2;4;6;2;5;3;1;1
1452079;"angular/angular-phonecat";"JavaScript";"2011-03-07T21:42:29+00:00";2359;878;14;19;17;11;12;20;24;14;9;21;18;19;15;10;20;28;20;23;12;22;22;16;16;14;21;25;14;16;15;16;16;16;19;14;10;19;14;14;14;19;13;5;17;21;19;21;22;22;16;18;12;14
3710342;"adamdbradley/foresight.js";"JavaScript";"2012-03-13T19:24:19+00:00";2358;46;0;0;1;1;0;2;2;2;0;0;1;1;1;2;0;2;1;1;4;0;3;1;0;1;1;3;2;1;0;1;0;2;1;0;0;0;1;2;0;0;1;0;1;0;0;2;1;0;0;1;0;0
19407311;"pattle/simpsons-in-css";"CSS";"2014-05-03T16:35:15+00:00";2358;321;3;2;3;5;2;2;2;4;2;20;6;2;4;4;1;0;34;9;6;1;5;1;13;6;1;9;4;4;48;5;4;4;5;2;1;5;9;15;5;11;14;2;5;5;3;1;5;3;5;5;2;2
1549501;"thomasdavis/backbonetutorials";"JavaScript";"2011-03-31T04:43:47+00:00";2356;219;3;7;2;7;3;2;3;4;9;8;5;4;4;5;5;3;7;7;8;8;4;3;1;4;6;6;6;7;2;3;6;3;7;2;3;2;3;1;2;1;3;2;7;3;6;5;2;4;3;1;3;4
25253178;"edwardtufte/tufte-css";"HTML";"2014-10-15T12:16:44+00:00";2355;2332;2;0;0;0;2;2;0;1;1;0;2;3;0;0;1160;128;66;71;27;47;19;8;6;21;12;8;3;11;315;102;12;19;18;7;1;37;12;13;14;7;16;28;5;6;7;7;12;44;13;12;16;9
1063498;"meltingice/CamanJS";"HTML";"2010-11-08T23:31:25+00:00";2354;615;9;70;9;10;7;9;47;28;10;7;20;17;12;8;11;6;13;12;10;8;6;10;8;7;11;12;13;8;10;10;18;12;8;8;5;4;10;11;14;6;6;5;10;7;8;11;11;8;13;5;7;10
7326769;"oklai/koala";"JavaScript";"2012-12-26T12:05:43+00:00";2353;708;16;9;15;20;14;10;15;10;8;20;23;18;11;12;10;7;18;9;15;14;13;13;12;18;23;12;12;12;13;7;19;16;13;11;10;13;13;13;18;13;16;5;10;18;10;9;14;17;18;18;11;14
9214768;"Linuxbrew/linuxbrew";"Ruby";"2013-04-04T09:18:42+00:00";2352;1070;10;18;23;25;17;14;27;14;21;11;8;16;25;14;10;24;24;11;20;16;15;20;15;20;25;19;16;19;24;23;23;16;19;23;17;16;35;24;15;28;19;23;22;22;29;22;27;31;31;28;26;30
21692;"edavis10/redmine";"Ruby";"2008-06-02T22:36:50+00:00";2352;118;2;3;2;4;2;1;7;3;4;5;2;3;1;3;4;2;1;2;1;0;0;3;1;2;2;0;3;2;1;1;2;2;4;1;3;1;1;4;4;2;2;0;1;1;1;2;2;3;4;4;2;5
6002602;"codylindley/frontend-tools";"null";"2012-09-28T20:20:18+00:00";2351;354;6;7;8;6;5;10;7;3;3;75;49;2;4;3;4;4;9;4;6;2;7;7;9;7;4;6;5;5;2;5;10;5;9;8;5;4;4;3;3;1;5;0;3;1;0;6;4;1;1;5;2;0
7832932;"markyun/My-blog";"null";"2013-01-26T03:29:36+00:00";2350;1593;12;15;14;11;19;21;17;19;10;14;14;16;41;19;21;16;19;22;13;76;27;31;11;22;32;26;18;17;16;10;19;17;22;16;22;17;34;29;39;26;22;8;52;69;81;161;76;44;41;57;63;59
5567476;"grevory/angular-local-storage";"JavaScript";"2012-08-27T06:31:44+00:00";2345;834;16;30;20;15;20;21;23;18;12;17;13;12;18;19;13;12;19;12;10;21;16;14;12;13;28;20;15;18;19;12;16;19;19;14;9;16;22;12;16;11;12;17;17;15;15;15;12;22;18;13;13;3
9623064;"code4craft/webmagic";"Java";"2013-04-23T12:57:36+00:00";2343;1457;9;16;14;18;20;22;14;17;30;29;20;21;16;16;27;14;17;21;21;23;21;14;18;16;28;24;29;20;25;21;29;34;27;26;21;17;43;35;46;39;22;16;39;57;39;42;51;50;68;45;55;55
9631509;"gelstudios/gitfiti";"Python";"2013-04-23T19:32:02+00:00";2343;1023;6;19;20;8;21;28;11;4;14;10;11;75;34;10;8;15;10;35;14;11;12;16;12;34;17;6;12;41;25;25;24;12;10;12;15;20;8;15;65;11;28;39;29;9;22;13;19;35;23;17;17;16
12601374;"facebook/react-devtools";"JavaScript";"2013-09-04T20:28:43+00:00";2342;1855;6;7;10;10;10;6;5;8;5;6;15;12;17;15;317;89;41;32;243;55;42;24;28;38;38;36;26;30;33;32;29;23;25;30;17;22;31;37;24;32;25;20;41;28;27;20;33;36;28;24;33;34
13419453;"sprang/Inkpad";"Objective-C";"2013-10-08T16:47:52+00:00";2342;315;3;2;3;4;3;3;4;11;7;3;2;3;6;8;4;7;5;3;2;4;5;5;1;1;6;7;3;1;10;9;3;4;5;4;12;44;8;6;3;3;7;6;6;3;10;5;3;6;19;10;6;7
3601534;"umpirsky/country-list";"HTML";"2012-03-02T11:23:47+00:00";2341;446;9;11;10;7;5;9;8;8;8;7;4;11;16;8;11;6;6;12;14;5;4;6;5;11;8;8;9;7;9;6;8;11;4;8;4;6;7;6;12;12;14;9;10;6;5;8;15;12;5;8;5;23
2031640;"sensu/sensu";"Ruby";"2011-07-11T17:50:16+00:00";2340;509;14;14;13;18;13;12;15;12;11;6;10;9;9;17;5;12;17;10;3;5;8;7;9;17;8;9;13;13;14;8;5;6;14;13;11;7;13;10;5;10;6;4;6;9;7;9;13;4;10;7;9;0
2019626;"seatgeek/fuzzywuzzy";"Python";"2011-07-08T19:32:34+00:00";2339;670;15;13;8;13;18;9;13;12;17;18;13;9;10;15;11;8;8;14;11;24;13;23;13;9;12;10;9;17;13;12;10;11;9;8;7;8;10;5;22;19;14;14;16;9;16;14;20;8;14;24;11;11
13671114;"hybridgroup/cylon";"JavaScript";"2013-10-18T06:57:08+00:00";2339;915;16;13;55;23;22;18;13;15;15;22;17;11;19;20;7;13;14;14;8;23;11;13;13;17;16;22;39;12;13;11;13;14;14;16;20;9;24;25;13;20;16;19;15;12;19;27;11;25;18;26;12;22
292525;"Stuk/jszip";"JavaScript";"2009-08-30T17:09:20+00:00";2339;507;8;26;8;5;8;5;4;8;6;7;9;9;3;8;9;4;7;12;12;8;2;13;9;10;17;9;8;12;17;10;10;8;11;11;10;7;14;14;8;7;10;4;16;5;13;8;18;15;12;12;10;11
1734;"aasm/aasm";"Ruby";"2008-02-28T20:40:04+00:00";2338;580;11;13;10;10;8;6;6;13;8;7;11;11;11;17;12;6;10;8;15;15;9;20;13;19;9;9;9;10;16;14;14;18;12;9;9;3;8;7;11;8;15;11;10;13;9;21;9;7;11;8;16;15
1197428;"zsh-users/zsh-syntax-highlighting";"Shell";"2010-12-25T17:28:55+00:00";2338;864;6;11;7;23;15;10;8;14;10;10;6;15;8;13;13;10;12;9;13;10;11;36;26;18;19;16;12;14;14;18;30;19;21;17;12;8;25;12;15;18;15;15;27;20;25;25;12;23;26;30;31;31
2938132;"clvv/fasd";"Shell";"2011-12-08T05:48:07+00:00";2338;798;4;8;15;10;28;9;11;12;7;14;10;16;18;9;14;19;11;17;12;12;8;15;16;31;34;23;13;24;15;16;7;7;19;20;3;44;24;20;32;11;10;14;22;13;16;11;14;9;15;17;6;13
5862644;"GarageGames/Torque3D";"C++";"2012-09-18T20:33:56+00:00";2338;387;12;7;7;13;5;5;9;8;8;10;5;10;5;7;10;4;7;8;10;10;3;4;6;5;3;8;8;8;6;7;6;7;4;11;5;9;4;10;9;11;14;6;13;4;4;5;5;11;11;8;6;6
20633857;"dylang/npm-check";"JavaScript";"2014-06-09T03:56:25+00:00";2338;2272;3;7;7;1;7;2;9;8;1;1;5;7;4;7;5;3;11;6;18;17;10;5;10;12;9;7;14;9;9;14;6;11;11;39;12;20;27;11;12;7;9;9;13;8;17;14;25;1154;475;102;52;10
23338323;"alda-lang/alda";"Clojure";"2014-08-26T04:07:53+00:00";2338;2322;2;1;0;0;2;1;1;0;4;0;0;0;0;1;0;0;0;0;199;909;67;31;11;15;12;13;21;3;5;10;11;105;13;3;20;11;4;6;3;6;8;14;13;8;18;20;10;4;10;13;656;58
2471372;"jgilfelt/android-viewbadger";"Java";"2011-09-27T22:50:57+00:00";2337;745;13;13;12;27;10;8;17;15;10;21;22;18;23;13;14;11;18;12;6;14;17;18;6;14;12;18;14;9;7;15;12;20;15;11;15;14;18;17;22;14;12;0;12;16;17;18;15;13;13;18;13;13
2687166;"maraujop/django-crispy-forms";"Python";"2011-11-01T11:48:03+00:00";2336;508;11;8;10;5;10;11;11;10;13;11;14;15;15;7;7;10;10;8;9;8;8;9;7;11;6;10;13;8;9;9;8;10;12;15;5;13;11;9;13;11;12;9;6;14;8;11;8;11;8;4;7;10
10179113;"emre/storm";"Python";"2013-05-20T18:30:39+00:00";2336;313;8;2;7;5;6;9;3;5;4;5;1;3;6;3;13;1;1;10;1;7;4;7;1;6;10;36;10;5;7;0;4;3;10;2;2;5;8;12;12;7;9;6;8;5;10;2;1;7;5;4;4;1
8816575;"keepassx/keepassx";"C++";"2013-03-16T09:21:55+00:00";2336;1192;8;22;23;17;17;20;23;50;18;12;15;20;25;22;20;19;17;24;14;21;20;13;27;30;25;25;17;20;46;44;25;22;68;21;15;20;25;24;30;33;26;20;16;23;17;17;27;20;16;20;22;11
494159;"rails/jquery-ujs";"JavaScript";"2010-01-29T20:18:24+00:00";2335;241;12;7;3;5;10;8;1;5;3;9;4;4;3;7;2;2;2;3;10;5;4;3;6;5;3;6;3;4;4;4;6;3;3;2;1;3;3;6;3;4;4;8;5;2;2;5;4;5;9;7;6;3
11171548;"nlohmann/json";"C++";"2013-07-04T08:47:49+00:00";2335;1339;28;9;13;16;11;13;21;12;13;13;7;23;6;14;10;9;6;8;11;28;6;21;33;13;19;17;8;22;28;18;19;20;42;12;24;265;35;29;33;26;25;34;49;33;28;30;34;28;27;21;37;32
17537748;"humiaozuzu/awesome-flask";"null";"2014-03-08T07:54:36+00:00";2335;1464;37;27;21;32;31;20;18;17;25;25;22;26;12;24;25;35;25;32;21;25;29;32;27;19;27;23;28;25;29;22;25;31;17;36;25;45;39;32;29;34;22;24;29;28;26;20;33;26;28;31;53;70
21515044;"okulbilisim/awesome-datascience";"null";"2014-07-05T07:07:43+00:00";2333;1733;44;28;18;36;18;18;13;5;13;14;18;8;482;75;67;36;21;18;20;13;25;46;17;20;18;15;13;20;12;8;22;18;10;18;14;25;31;26;23;21;30;23;27;20;22;29;21;42;33;24;56;39
28081156;"lexrus/VPNOn";"Swift";"2014-12-16T10:05:13+00:00";2332;706;3;8;18;6;13;13;13;17;15;10;7;14;10;11;9;15;20;9;14;11;13;13;18;14;15;15;13;17;14;15;18;10;18;22;15;8;18;19;33;11;9;11;16;17;10;10;8;9;11;14;23;13
23029895;"victorBaro/VBFPopFlatButton";"Objective-C";"2014-08-17T00:23:14+00:00";2332;969;12;19;21;16;22;25;21;21;19;20;12;14;21;9;27;8;15;22;15;18;12;37;28;13;28;20;17;12;101;39;20;16;18;14;21;18;14;8;15;10;12;7;12;9;16;9;14;14;13;10;16;19
480804;"stacktracejs/stacktrace.js";"JavaScript";"2010-01-20T16:20:47+00:00";2331;476;10;6;8;10;4;9;6;5;8;7;3;8;5;12;7;7;7;4;8;9;6;12;13;12;13;12;6;7;11;10;7;10;8;14;3;18;11;7;8;12;9;15;12;7;7;5;5;10;15;18;20;10
15155534;"gocd/gocd";"Java";"2013-12-13T05:26:16+00:00";2330;931;26;19;21;17;13;13;12;17;19;17;18;18;10;20;17;21;16;20;25;19;22;16;13;16;11;19;13;19;13;16;8;18;18;12;13;10;23;16;17;19;32;16;21;12;12;22;26;17;26;27;25;25
9311021;"jpillora/xdomain";"JavaScript";"2013-04-09T01:55:55+00:00";2327;459;11;8;9;9;13;8;10;10;8;9;11;9;3;12;6;7;9;9;11;7;15;9;3;6;10;8;7;8;10;11;5;4;4;9;12;3;7;9;9;4;9;5;19;6;8;5;20;10;9;24;5;7
4384836;"johnpolacek/superscrollorama";"JavaScript";"2012-05-20T13:52:59+00:00";2326;256;7;5;6;7;6;8;5;6;3;4;6;5;2;3;3;4;3;1;6;6;5;7;7;5;4;6;4;4;3;6;10;5;4;3;7;5;6;5;4;5;5;2;7;2;4;5;4;2;7;6;5;6
2546491;"gmoledina/GMGridView";"Objective-C";"2011-10-10T07:15:59+00:00";2326;170;6;4;4;2;4;4;5;6;8;3;4;5;6;6;2;3;3;4;4;2;3;0;3;3;0;4;6;1;1;2;6;1;5;2;4;4;2;2;6;3;2;3;2;5;2;4;3;1;3;2;0;0
2925780;"jamesflorentino/nanoScrollerJS";"JavaScript";"2011-12-06T15:49:50+00:00";2326;488;13;10;16;8;9;10;5;9;4;8;8;11;9;8;11;6;7;1;16;12;17;4;7;15;9;11;11;8;13;14;6;5;8;10;13;3;5;9;10;10;7;9;11;10;9;8;8;6;11;11;19;10
3790489;"angular-ui/angular-ui-OLDREPO";"JavaScript";"2012-03-21T19:32:13+00:00";2325;32;0;1;0;1;0;1;0;1;0;0;1;0;3;0;3;0;0;0;0;0;0;0;1;0;0;1;0;1;0;1;0;1;2;1;0;0;1;3;1;0;2;1;0;0;1;1;2;0;0;1;0;0
5420051;"witoldsz/angular-http-auth";"JavaScript";"2012-08-14T23:47:31+00:00";2325;506;11;12;13;10;16;11;5;7;15;10;10;16;11;16;8;6;11;4;15;8;10;13;7;13;11;8;9;11;13;10;8;5;11;7;7;8;12;14;13;9;1;9;5;13;8;8;9;10;8;3;10;8
8769058;"mjibson/goread";"Go";"2013-03-14T05:51:35+00:00";2323;194;3;5;2;5;4;3;4;3;2;4;4;1;3;5;7;8;4;4;4;4;5;3;2;5;6;3;1;4;3;2;4;3;2;3;1;2;0;3;3;5;3;1;7;4;4;4;9;6;5;0;7;5
1241079;"majutsushi/tagbar";"VimL";"2011-01-11T09:26:10+00:00";2323;645;11;11;12;12;12;12;6;16;12;8;13;14;13;12;10;10;11;8;16;13;13;16;9;13;11;15;14;14;16;11;13;11;11;11;7;11;10;11;13;16;17;15;14;18;14;18;11;7;8;9;12;24
9401692;"adamschwartz/log";"JavaScript";"2013-04-12T19:08:58+00:00";2322;181;5;5;4;5;3;1;4;3;1;6;5;5;1;4;3;3;0;3;4;5;2;4;2;6;6;6;3;5;5;2;4;3;2;1;3;3;4;1;3;1;2;4;3;3;6;4;3;3;4;6;4;3
10641697;"JoanZapata/android-iconify";"Java";"2013-06-12T11:42:01+00:00";2322;1258;14;10;18;16;20;17;13;11;9;14;8;11;19;26;10;104;254;42;37;19;25;24;24;22;16;23;23;28;14;12;18;31;14;12;10;13;17;24;20;25;9;4;14;15;25;26;11;21;16;15;20;15
18778957;"leemunroe/grunt-email-workflow";"CSS";"2014-04-14T22:23:47+00:00";2321;574;17;16;16;9;7;9;43;18;18;7;13;13;15;24;11;10;15;12;1;12;6;9;10;18;14;6;11;14;8;10;9;6;7;13;10;3;5;10;7;5;8;7;10;9;6;13;14;8;9;6;12;5
29950228;"facebook/fixed-data-table";"JavaScript";"2015-01-28T04:19:02+00:00";2321;1461;28;10;21;19;27;26;21;33;27;20;27;24;34;27;28;29;35;41;41;24;34;24;17;28;43;25;35;22;31;32;34;18;36;22;15;21;20;20;44;24;33;21;28;50;25;36;22;37;33;25;28;36
1227666;"postrank-labs/goliath";"Ruby";"2011-01-06T21:25:45+00:00";2318;199;8;6;6;3;4;7;4;6;9;3;6;14;3;6;4;5;4;3;2;8;3;3;3;2;3;2;1;3;2;3;3;1;3;7;2;3;2;3;3;3;3;2;1;1;4;3;1;6;4;3;3;2
3073296;"SirVer/ultisnips";"Python";"2011-12-30T07:07:24+00:00";2318;799;15;10;8;11;7;10;14;11;13;13;11;18;11;15;11;17;16;15;8;14;18;13;18;16;17;14;17;23;16;14;14;16;26;14;10;11;18;17;17;20;18;19;24;18;17;22;14;19;20;16;17;18
16458672;"yeoman/generator-webapp";"JavaScript";"2014-02-02T17:08:27+00:00";2318;1134;20;20;18;22;17;24;14;21;23;21;21;29;16;25;24;25;16;21;11;20;20;23;21;17;23;22;15;28;19;25;21;20;21;20;16;11;22;19;24;28;28;20;42;27;27;22;27;33;30;20;20;15
5289665;"jimbojsb/launchrocket";"Objective-C";"2012-08-03T19:48:43+00:00";2318;351;3;11;4;4;3;2;7;6;4;4;6;4;6;5;8;6;11;8;6;3;9;7;5;4;8;3;6;4;14;6;9;6;16;6;6;10;7;7;8;6;5;4;13;10;6;13;9;10;7;7;1;8
248959;"loopj/jquery-tokeninput";"JavaScript";"2009-07-11T23:03:57+00:00";2317;188;2;7;5;4;3;4;4;7;7;1;8;3;6;3;8;1;3;0;1;1;5;7;1;8;8;4;3;7;1;2;8;2;3;3;4;2;4;5;1;4;2;2;2;2;4;1;1;0;1;4;4;5
391150;"zaach/jison";"JavaScript";"2009-12-01T05:34:08+00:00";2316;522;9;7;17;7;7;8;4;4;14;10;12;11;5;5;5;9;8;20;11;14;18;11;15;15;11;8;8;13;14;11;9;8;9;4;8;8;8;7;11;9;10;7;13;11;11;7;15;10;14;14;12;6
3421292;"kennethreitz/autoenv";"Shell";"2012-02-12T10:41:55+00:00";2316;924;9;13;7;8;8;7;6;33;29;8;11;18;10;16;8;7;7;17;16;11;20;23;16;17;11;8;7;16;18;21;28;14;18;19;17;17;20;72;24;40;17;23;30;21;27;23;20;19;17;20;21;11
24022333;"visit1985/mdp";"C";"2014-09-14T13:18:50+00:00";2313;333;7;7;5;7;2;8;4;0;11;6;7;7;1;3;1;0;2;12;7;3;11;5;5;4;4;6;3;6;8;43;8;2;12;11;3;7;9;7;7;7;3;5;8;13;4;3;5;3;8;7;1;5
976994;"pennersr/django-allauth";"Python";"2010-10-10T20:10:52+00:00";2311;633;14;17;12;21;11;10;7;9;15;8;13;9;14;10;15;13;10;11;16;11;3;12;15;5;16;12;7;11;12;15;11;9;9;5;14;13;13;6;13;14;15;10;16;15;11;27;15;12;11;16;8;16
5265008;"lipka/piecon";"JavaScript";"2012-08-01T21:27:02+00:00";2311;90;0;2;0;3;1;1;2;0;1;4;2;4;0;2;4;4;1;0;2;6;2;2;2;1;1;1;1;2;2;7;1;1;1;3;3;1;2;5;1;0;1;2;2;2;0;0;1;0;1;2;1;0
1707696;"Nyx0uf/NYXImagesKit";"Objective-C";"2011-05-05T18:20:28+00:00";2311;485;7;10;9;9;11;14;11;10;8;12;7;13;10;8;16;12;5;9;18;17;10;5;7;7;10;13;12;3;5;8;10;11;4;6;7;5;6;8;23;12;7;8;18;11;9;3;12;6;3;6;7;7
14839011;"qfish/XAlign";"Objective-C";"2013-12-01T13:19:46+00:00";2311;866;23;16;19;24;17;14;12;8;9;16;29;40;30;18;14;14;23;12;22;16;9;18;8;13;19;18;9;22;20;15;18;29;22;18;19;11;13;11;23;26;5;2;8;8;17;13;18;17;11;16;12;22
5193009;"qii/weiciyuan";"Java";"2012-07-26T14:23:04+00:00";2310;704;13;11;12;19;11;12;9;13;13;12;6;27;48;7;19;8;10;11;10;10;10;9;7;11;16;23;12;11;4;23;13;13;9;15;22;10;15;8;21;16;9;4;9;22;21;17;9;20;11;14;7;12
56125;"thoughtbot/clearance";"Ruby";"2008-09-24T19:57:58+00:00";2309;501;2;3;7;8;16;10;5;7;2;3;9;8;8;9;4;1;6;12;5;6;3;16;38;13;14;10;10;15;8;3;13;9;6;10;18;18;11;23;6;20;8;4;8;9;10;11;8;11;10;3;9;15
15459334;"tooling/book-of-modern-frontend-tooling";"JavaScript";"2013-12-26T19:55:36+00:00";2309;348;11;5;4;11;14;6;3;7;4;5;6;4;7;9;6;5;6;4;8;6;9;11;6;7;9;9;7;5;9;10;4;2;3;4;5;14;8;5;8;6;9;8;4;11;8;7;5;8;4;7;0;5
5508585;"YOURLS/YOURLS";"PHP";"2012-08-22T11:36:52+00:00";2306;716;10;13;10;12;13;16;17;13;8;19;12;10;18;8;13;13;12;15;10;8;14;10;11;21;11;13;20;6;11;9;12;6;14;8;25;18;14;10;18;10;18;18;17;23;15;14;16;19;20;15;12;18
5876519;"matthewhudson/device.js";"JavaScript";"2012-09-19T18:50:42+00:00";2305;618;7;7;5;19;10;12;12;4;10;35;17;8;5;8;10;6;12;9;8;6;9;3;11;4;9;11;3;10;11;8;7;10;7;10;7;44;57;25;18;15;16;13;16;5;13;9;10;10;7;10;7;13
1090329;"tj/should.js";"JavaScript";"2010-11-18T01:42:52+00:00";2304;348;8;9;11;8;13;12;7;7;8;5;4;8;3;9;5;7;4;5;4;4;5;5;7;4;9;3;5;7;5;5;10;6;10;4;3;8;10;4;15;11;5;3;9;6;6;6;12;7;3;2;5;7
7083242;"go-sql-driver/mysql";"Go";"2012-12-09T20:33:55+00:00";2303;968;10;10;19;15;22;12;16;17;13;19;11;18;18;15;20;16;11;23;21;27;25;20;15;7;19;20;12;24;19;18;23;18;15;20;14;16;19;19;19;18;17;17;22;23;20;28;26;21;22;25;24;30
7276954;"Alluxio/alluxio";"Java";"2012-12-21T17:43:46+00:00";2303;1015;23;31;17;16;9;13;8;6;9;13;9;4;3;11;6;6;11;26;21;12;14;12;11;24;21;16;24;33;19;17;13;16;18;13;12;17;19;29;29;14;11;11;19;110;44;46;74;17;17;9;17;15
5857387;"davidhalter/jedi-vim";"VimL";"2012-09-18T14:14:29+00:00";2301;653;18;11;19;13;13;8;9;12;6;8;13;11;18;9;10;14;15;9;16;9;16;8;9;15;11;10;17;23;17;6;17;12;11;11;11;12;5;17;17;14;12;7;16;13;10;12;12;8;13;16;17;17
569670;"bobthecow/mustache.php";"PHP";"2010-03-19T10:58:58+00:00";2300;326;3;5;8;5;3;4;9;4;7;6;2;11;9;9;11;8;2;4;7;5;8;7;5;10;6;4;7;5;9;8;10;4;6;4;5;3;9;3;6;7;7;2;7;9;7;6;4;6;15;2;3;10
1060073;"omab/django-social-auth";"Python";"2010-11-07T21:07:55+00:00";2298;172;3;4;3;3;1;4;8;0;4;7;5;4;3;3;6;1;3;3;4;5;2;1;3;3;6;7;6;1;1;3;5;4;2;2;2;0;3;0;3;3;1;4;4;4;1;6;3;3;4;3;5;3
21780562;"JStumpp/awesome-android";"null";"2014-07-13T01:39:20+00:00";2298;1517;12;18;38;57;47;24;24;21;23;57;24;18;18;20;17;31;22;55;40;38;26;22;40;22;23;22;15;26;17;24;28;23;22;26;25;39;44;37;31;38;31;13;32;34;30;33;34;37;32;28;23;36
1525163;"spray/spray";"Scala";"2011-03-25T10:58:44+00:00";2298;492;8;9;8;9;10;13;12;16;7;9;11;7;6;4;6;7;7;18;7;6;10;11;6;9;9;8;13;22;11;11;10;9;12;8;11;10;10;16;8;7;9;9;5;10;10;9;8;13;6;6;4;12
2822459;"jeanphix/Ghost.py";"Python";"2011-11-21T19:40:24+00:00";2298;844;8;11;12;2;94;382;12;21;6;9;6;10;11;6;12;9;10;5;8;8;6;9;4;7;4;1;3;6;6;8;7;8;6;4;9;0;6;6;2;10;2;6;6;4;17;6;8;10;5;11;4;11
15759696;"everpix/Everpix-Intelligence";"null";"2014-01-09T07:29:57+00:00";2296;190;2;2;6;0;3;2;2;0;5;3;1;3;5;0;0;1;4;4;6;8;8;6;3;2;3;2;0;2;8;2;0;4;0;3;1;1;38;9;2;4;9;2;2;0;4;1;2;1;1;1;10;2
182062;"thoughtbot/high_voltage";"Ruby";"2009-04-21T19:54:37+00:00";2296;424;17;7;8;14;9;9;6;18;9;10;11;8;9;11;5;8;9;4;11;10;6;5;7;8;2;9;5;14;5;12;4;6;4;3;7;10;12;7;11;5;4;9;8;9;5;10;7;14;7;6;6;4
11573;"mootools/mootools-core";"JavaScript";"2008-04-21T16:58:56+00:00";2295;255;9;5;3;6;3;4;4;5;3;2;11;6;2;6;5;4;4;6;9;6;5;7;4;6;4;7;6;8;5;6;5;2;5;3;4;6;3;5;3;4;4;3;9;4;6;3;3;5;6;6;4;1
3403779;"johnmyleswhite/ML_for_Hackers";"R";"2012-02-10T03:00:23+00:00";2295;677;20;7;11;29;21;11;15;11;11;4;9;9;6;7;13;10;7;8;10;12;11;9;10;10;11;9;15;14;6;8;13;10;9;38;23;15;18;29;20;17;11;10;6;5;13;14;12;12;22;15;14;17
3929096;"picocms/Pico";"PHP";"2012-04-04T13:46:20+00:00";2294;437;15;8;9;12;9;6;9;6;5;6;7;7;11;10;17;7;4;11;14;12;6;12;4;3;8;14;12;12;10;9;10;8;6;5;7;5;3;7;8;12;5;5;7;14;9;9;6;7;6;5;10;8
11340559;"deployphp/deployer";"PHP";"2013-07-11T11:45:38+00:00";2294;1421;9;6;9;81;43;52;34;25;14;8;10;11;12;32;16;13;12;25;21;23;11;11;22;11;16;13;21;15;21;21;17;29;15;17;16;9;11;24;180;94;35;23;27;13;17;39;20;17;15;52;94;39
10371644;"kylestetz/CLNDR";"JavaScript";"2013-05-29T23:40:25+00:00";2293;479;5;14;14;8;6;7;2;3;10;6;11;17;15;8;19;9;12;14;11;7;4;8;5;10;13;7;6;9;8;13;10;6;16;16;4;6;8;4;7;13;12;8;7;8;11;8;10;7;6;7;18;6
11753762;"chrisallenlane/cheat";"Python";"2013-07-30T01:32:12+00:00";2293;761;5;6;28;31;7;1;8;39;14;7;11;5;9;13;6;6;7;4;19;6;6;7;12;6;13;7;75;33;9;14;10;5;1;8;12;35;31;27;16;34;24;10;26;18;18;8;6;10;13;10;18;7
11072123;"kirang89/pycrumbs";"null";"2013-06-30T15:01:34+00:00";2291;433;6;12;10;12;6;7;7;10;8;8;9;11;8;7;9;9;17;3;9;7;11;13;4;9;5;8;7;5;11;8;13;9;7;11;14;5;4;9;5;12;6;9;9;12;4;7;7;8;8;7;4;7
4682742;"RMerl/asuswrt-merlin";"null";"2012-06-16T06:10:05+00:00";2291;1150;12;19;18;13;14;13;7;15;17;17;14;13;20;18;19;12;28;18;34;17;18;18;22;25;22;17;13;34;22;26;22;18;20;23;23;25;27;34;26;24;21;27;29;39;43;24;23;24;29;28;31;35
2030956;"devongovett/pdfkit";"CoffeeScript";"2011-07-11T15:12:29+00:00";2290;602;8;4;10;42;21;9;11;12;10;13;7;10;5;6;8;7;11;7;15;15;3;11;14;14;12;15;8;10;11;17;16;17;8;11;6;11;11;11;8;17;11;17;7;13;11;10;8;15;13;12;21;2
29465325;"mailgun/godebug";"Go";"2015-01-19T10:20:44+00:00";2290;1247;22;19;31;20;12;9;361;100;42;20;16;9;20;23;14;11;18;18;9;15;9;18;17;36;19;25;17;13;8;14;21;11;19;12;12;17;18;17;18;13;13;9;11;11;13;9;7;13;15;12;11;0
16241224;"jonathanslenders/python-prompt-toolkit";"Python";"2014-01-25T22:12:08+00:00";2290;994;76;17;13;7;10;4;2;6;7;4;3;10;54;62;31;18;16;10;6;6;5;22;10;7;6;12;6;26;15;18;10;9;7;15;16;64;46;19;13;21;11;6;14;15;58;11;13;15;8;8;15;111
758079;"mapbox/tilemill";"JavaScript";"2010-07-05T16:59:47+00:00";2290;227;1;4;3;5;5;6;2;2;2;9;3;4;5;9;1;6;2;8;7;2;2;2;4;6;3;7;5;5;8;6;5;3;2;4;4;1;3;2;2;9;4;9;4;4;10;7;5;4;5;1;5;0
7369087;"swisspol/GCDWebServer";"Objective-C";"2012-12-29T18:22:34+00:00";2289;795;5;10;24;13;15;12;16;8;10;17;19;18;16;16;17;10;22;17;18;11;10;17;10;10;13;16;25;22;20;25;15;10;19;10;19;14;16;18;14;12;12;16;11;16;18;23;13;18;15;16;19;9
8282363;"ant0ine/go-json-rest";"Go";"2013-02-19T03:15:45+00:00";2288;797;20;8;23;18;20;16;20;21;21;15;11;13;14;14;10;14;15;10;25;12;14;17;8;9;11;8;11;18;14;13;16;12;22;14;10;9;42;15;16;17;17;14;5;17;32;17;20;19;11;9;11;9
1073722;"OpenKinect/libfreenect";"C";"2010-11-12T04:43:48+00:00";2288;264;7;6;6;4;3;4;5;7;4;1;8;4;2;6;4;3;3;4;0;6;3;5;7;4;4;6;5;6;5;5;9;9;5;6;7;5;6;6;4;1;3;6;8;2;10;5;4;6;11;5;5;4
9542455;"esvit/ng-table";"JavaScript";"2013-04-19T09:46:25+00:00";2287;911;11;17;19;19;20;19;15;19;16;22;14;18;20;22;16;22;20;22;16;18;22;14;14;14;17;20;11;23;19;11;32;19;28;17;21;12;21;26;22;18;14;16;14;11;11;12;10;20;12;10;19;16
25873041;"wasabeef/awesome-android-libraries";"null";"2014-10-28T14:22:59+00:00";2285;1429;28;32;35;23;24;21;16;37;26;27;16;23;46;32;19;32;36;22;28;21;24;18;31;28;34;70;39;38;31;33;30;38;19;20;18;23;26;18;24;24;17;11;30;26;28;31;24;29;23;26;24;30
2238128;"requirejs/almond";"JavaScript";"2011-08-20T07:25:32+00:00";2283;360;5;11;10;11;13;8;7;11;11;9;8;5;8;6;5;8;1;10;7;12;5;7;10;5;1;6;6;7;5;3;7;8;6;4;7;3;9;3;5;6;4;9;6;9;10;6;9;7;4;6;7;4
1116542;"aria2/aria2";"C++";"2010-11-27T09:41:48+00:00";2282;1566;18;7;11;16;10;5;9;5;9;4;7;14;15;8;7;5;15;10;9;13;17;10;18;30;21;16;20;19;23;32;27;34;52;30;32;31;32;32;35;56;31;26;55;47;69;22;51;52;44;282;67;56
19868645;"bevacqua/js";"null";"2014-05-16T19:44:41+00:00";2282;480;5;6;10;3;2;3;3;8;6;3;19;11;117;11;5;7;9;3;5;9;7;10;2;20;12;10;7;3;3;27;7;14;5;3;6;4;5;3;6;4;7;6;8;0;3;6;3;7;6;20;6;5
3626870;"Prototik/HoloEverywhere";"Java";"2012-03-05T12:37:20+00:00";2281;125;7;3;5;1;1;5;2;2;4;0;2;4;4;2;2;0;2;1;3;4;1;2;1;3;4;2;1;1;2;3;2;3;1;2;0;2;1;3;3;2;0;2;2;2;9;2;4;2;4;2;3;0
29102483;"evancz/elm-architecture-tutorial";"null";"2015-01-11T19:09:53+00:00";2281;1970;4;10;12;5;10;9;8;14;11;32;12;19;21;14;18;29;48;39;31;37;29;49;50;44;41;32;29;47;49;51;46;50;35;54;41;38;52;54;90;87;46;38;59;81;56;51;55;48;49;51;47;38
29138379;"Yalantis/Phoenix";"Java";"2015-01-12T14:11:20+00:00";2281;1160;15;63;39;30;41;37;31;25;22;34;23;23;27;14;16;20;14;21;16;17;16;8;18;27;19;23;26;17;25;15;23;22;41;18;15;16;27;15;27;20;6;16;18;23;20;17;24;18;26;27;17;2
6051812;"gorilla/mux";"Go";"2012-10-02T21:32:24+00:00";2281;1029;15;30;14;15;11;10;11;18;12;9;19;17;14;12;8;17;23;18;15;24;14;21;16;12;22;28;18;20;20;21;23;18;21;16;18;12;24;13;17;26;17;20;24;22;28;25;60;33;29;28;24;27
18355892;"antoniolg/androidmvp";"Java";"2014-04-02T05:42:20+00:00";2278;1725;26;20;21;17;53;28;18;11;24;22;20;19;29;23;18;12;15;12;11;16;11;19;16;19;16;19;22;19;50;29;44;28;20;20;26;23;36;38;46;50;36;22;65;74;58;65;59;74;135;58;53;60
1076724;"chrismiles/CMPopTipView";"Objective-C";"2010-11-13T05:04:14+00:00";2277;483;3;9;12;5;10;10;13;6;13;6;11;6;14;8;13;10;11;12;10;8;10;20;6;8;7;10;13;7;8;7;11;6;17;14;14;11;14;5;7;7;5;5;7;7;7;9;12;8;7;3;9;12
779996;"Shougo/unite.vim";"VimL";"2010-07-17T02:45:59+00:00";2275;635;9;13;17;22;13;9;13;6;7;7;7;12;10;7;12;16;16;12;13;11;6;6;9;11;6;13;11;14;14;19;17;12;13;15;10;12;12;14;11;13;8;10;21;20;9;13;10;12;12;6;14;30
8272315;"scala-js/scala-js";"Scala";"2013-02-18T16:33:55+00:00";2275;673;13;7;4;13;18;8;15;13;10;12;9;7;8;9;7;7;13;17;8;4;9;7;11;19;5;10;27;10;11;46;19;18;10;16;10;16;6;19;19;20;16;21;14;10;5;29;16;17;14;10;10;1
13297858;"vysheng/tg";"C";"2013-10-03T12:35:05+00:00";2274;1110;18;19;22;26;23;30;16;25;35;28;23;21;17;15;20;17;13;19;9;16;8;18;30;21;17;10;13;25;13;15;45;61;23;18;13;10;19;22;23;23;24;10;26;22;20;21;21;26;27;26;24;24
13421516;"Comcast/FreeFlow";"Java";"2013-10-08T18:13:33+00:00";2274;459;7;15;9;22;12;8;16;6;9;6;13;17;4;14;12;20;7;12;10;15;7;6;2;7;12;11;6;14;5;8;6;12;8;10;13;5;9;5;4;7;3;4;6;4;8;6;8;7;4;6;5;7
11083045;"pksunkara/alpaca";"Go";"2013-07-01T03:02:05+00:00";2273;189;1;3;4;2;1;5;4;6;3;3;1;6;5;1;3;0;41;4;2;3;2;2;1;2;3;3;4;3;3;3;5;0;4;2;4;3;4;2;0;1;2;3;1;6;7;1;3;2;9;1;5;0
6072443;"CyberAgent/android-gpuimage";"Java";"2012-10-04T08:11:58+00:00";2273;1214;25;22;14;26;18;12;16;14;14;22;17;21;43;90;48;18;20;22;19;18;15;22;11;13;11;18;28;27;23;28;27;26;14;17;23;17;21;11;24;17;20;7;21;27;26;30;35;29;31;28;33;35
481811;"lg/murder";"Python";"2010-01-21T07:05:36+00:00";2272;216;4;1;10;5;3;3;1;5;5;5;6;6;2;11;6;3;1;3;7;10;5;2;5;2;6;8;5;8;4;4;1;3;2;1;4;3;2;3;1;1;9;3;5;3;9;5;4;2;1;4;1;3
1549544;"indexzero/nconf";"JavaScript";"2011-03-31T04:55:37+00:00";2272;674;8;11;15;11;11;7;5;7;16;11;4;12;7;15;14;10;13;11;14;13;14;15;18;10;12;19;9;21;17;7;12;14;17;14;15;5;14;16;13;22;20;17;13;13;14;16;17;11;11;12;13;18
21287076;"awslabs/s2n";"C";"2014-06-27T19:37:59+00:00";2272;2269;0;0;0;0;0;0;0;0;0;1555;364;61;30;21;11;7;10;8;13;5;5;10;4;9;9;7;5;6;3;7;13;6;8;6;7;6;6;6;5;7;7;4;4;3;3;3;3;4;2;6;5;5
24349480;"thoughtbot/Argo";"Swift";"2014-09-22T23:37:03+00:00";2272;1541;36;26;39;26;26;46;30;24;53;17;33;28;33;44;27;43;34;31;17;32;27;22;33;28;37;61;27;39;26;25;23;22;25;25;16;26;20;77;42;31;22;11;24;17;22;31;16;19;16;24;37;25
6714663;"mbostock/topojson";"JavaScript";"2012-11-16T01:23:44+00:00";2271;607;9;20;15;10;9;14;16;10;6;9;8;13;14;11;7;9;7;16;15;9;17;11;7;8;10;12;7;13;11;12;7;14;15;12;6;7;5;12;16;10;10;14;10;12;15;19;10;33;9;10;13;13
19248542;"ClusterHQ/flocker";"Python";"2014-04-28T18:02:14+00:00";2270;907;11;17;8;21;14;11;106;63;24;34;21;15;14;12;13;15;10;25;31;12;13;8;8;8;6;20;12;18;14;17;12;14;18;11;13;17;29;13;17;16;11;15;20;10;13;15;9;13;16;10;13;1
4038657;"aziz/PlainTasks";"Python";"2012-04-16T07:43:52+00:00";2269;500;12;21;4;6;7;5;6;7;7;3;5;4;12;8;10;4;12;10;4;12;7;6;13;7;6;4;7;9;6;11;12;14;9;6;6;6;9;9;8;8;7;12;10;4;8;32;54;21;10;14;6;0
1460385;"scipy/scipy";"Python";"2011-03-09T18:52:03+00:00";2268;717;10;14;14;7;15;14;7;12;11;9;10;16;12;20;8;8;11;17;12;15;9;12;15;9;15;14;10;17;19;12;18;14;15;14;12;15;11;15;15;16;9;17;19;15;14;19;17;20;9;19;24;16
2717549;"Sylius/Sylius";"PHP";"2011-11-05T22:05:52+00:00";2267;575;9;7;13;18;19;7;12;11;12;5;6;8;5;12;8;15;7;11;6;12;8;24;8;9;10;22;14;15;8;16;9;11;9;7;8;2;12;17;9;6;13;12;13;20;6;15;11;9;7;13;14;15
19228178;"aroc/side-comments";"JavaScript";"2014-04-28T05:36:23+00:00";2266;245;24;10;14;6;17;8;4;4;5;2;3;5;7;4;1;5;5;6;5;7;8;4;3;6;6;4;4;5;2;1;3;2;5;3;1;1;3;2;2;3;2;14;1;5;5;2;2;1;2;0;1;0
273718;"gimite/web-socket-js";"JavaScript";"2009-08-10T05:56:22+00:00";2265;260;8;9;8;7;7;5;5;3;4;3;3;4;5;3;3;3;5;2;11;3;5;3;3;4;6;3;3;2;7;6;11;8;7;7;1;4;4;6;2;4;1;5;7;7;4;5;9;4;4;8;8;1
5438867;"angular-ui/angular-google-maps";"CoffeeScript";"2012-08-16T12:50:47+00:00";2264;705;22;15;7;23;19;16;14;11;18;10;20;13;16;14;15;12;12;21;10;9;11;11;12;17;20;21;9;18;16;17;11;10;16;13;10;7;13;10;7;10;17;7;7;16;18;8;12;11;13;14;13;13
2782458;"jasny/bootstrap";"JavaScript";"2011-11-15T18:57:27+00:00";2262;566;14;15;16;30;14;15;6;7;24;12;11;11;14;7;11;12;17;4;7;3;5;5;9;11;13;15;8;12;10;7;6;10;8;6;9;7;9;11;12;9;10;11;16;14;6;8;12;15;13;10;11;8
5987163;"Frege/frege";"Frege";"2012-09-27T19:06:24+00:00";2261;1382;9;6;10;7;9;7;7;10;13;5;10;14;7;67;6;103;19;31;18;18;15;8;13;18;18;30;44;30;68;47;14;48;20;13;15;19;15;25;12;11;17;23;19;14;197;112;38;24;19;24;22;14
4365645;"klaussilveira/gitlist";"CSS";"2012-05-18T04:10:59+00:00";2260;400;5;9;5;12;6;5;9;7;7;2;10;4;10;13;4;10;12;6;3;5;7;6;8;5;18;9;5;10;8;5;9;16;6;6;10;6;9;7;10;8;9;6;12;4;3;7;11;7;7;5;5;12
6486826;"hrydgard/ppsspp";"C++";"2012-11-01T08:41:48+00:00";2260;670;9;10;11;14;25;12;15;13;12;10;13;10;8;11;17;9;15;8;10;3;13;7;11;22;24;14;14;9;7;9;16;9;13;14;14;12;21;17;10;17;9;10;19;18;18;14;16;11;6;10;18;13
30160120;"HubPress/hubpress.io";"CSS";"2015-02-01T21:16:06+00:00";2260;435;17;17;15;6;14;9;9;7;10;13;21;9;3;1;4;9;7;7;8;9;14;9;7;11;4;9;8;10;10;5;7;5;5;7;4;10;9;16;3;1;12;10;7;7;8;10;7;5;6;6;3;5
33742031;"vasanthk/js-bits";"JavaScript";"2015-04-10T17:44:59+00:00";2259;2245;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;5;0;0;1;0;0;0;1;1;1;0;0;0;0;2;0;0;0;0;0;0;0;869;1056;150;66;55;16;22
33761854;"google/roboto";"Python";"2015-04-11T03:59:41+00:00";2259;2257;0;0;0;0;1460;183;80;34;25;10;24;14;7;15;4;12;10;10;17;7;13;12;14;10;6;8;10;11;13;12;15;13;10;11;12;8;18;13;9;11;11;5;8;15;5;9;17;12;11;12;8;3
1148945;"ivansafrin/Polycode";"C++";"2010-12-08T06:07:07+00:00";2259;223;8;9;11;5;11;9;2;6;2;6;6;3;7;4;3;4;8;5;3;5;4;4;2;3;0;1;2;7;3;2;7;5;5;3;4;2;5;5;1;5;2;4;4;4;3;2;1;5;2;0;5;4
2584777;"MahApps/MahApps.Metro";"C#";"2011-10-16T04:16:10+00:00";2259;860;15;17;17;14;19;15;13;8;23;22;16;13;11;18;21;12;24;22;10;13;11;10;14;11;13;12;15;25;22;20;20;21;21;12;13;15;15;23;9;20;17;20;10;18;15;28;17;23;21;18;10;18
1376101;"cjdelisle/cjdns";"Assembly";"2011-02-16T23:03:45+00:00";2258;575;9;3;7;7;2;4;9;19;4;3;109;7;8;13;9;11;4;6;9;10;10;8;7;2;14;13;12;43;3;5;4;4;12;4;17;12;19;14;7;15;5;10;7;14;14;6;7;7;8;8;6;5
1680733;"java-native-access/jna";"Java";"2011-04-29T13:30:29+00:00";2257;650;9;15;14;10;13;5;12;9;12;12;14;14;11;19;10;10;11;13;8;11;13;8;13;9;9;13;16;14;12;14;28;12;10;14;13;19;12;19;18;7;11;10;11;13;6;10;15;17;8;9;16;19
6046182;"lelylan/betterspecs";"HTML";"2012-10-02T14:35:34+00:00";2256;526;20;9;10;10;10;14;5;12;2;4;12;8;13;10;6;11;14;10;14;14;13;5;9;11;9;5;7;11;8;10;11;9;7;9;6;6;16;13;9;8;13;11;12;8;17;13;18;8;9;8;10;9
10657447;"jpetazzo/pipework";"Shell";"2013-06-13T02:51:57+00:00";2256;751;17;7;16;19;92;19;9;8;15;24;15;15;14;13;18;12;17;15;14;15;17;12;6;10;13;7;9;13;10;8;8;13;11;7;8;9;9;17;18;28;15;12;11;14;10;19;7;14;12;8;12;10
13163423;"360Controller/360Controller";"Objective-C";"2013-09-27T23:21:11+00:00";2256;1370;19;24;18;21;17;13;25;26;30;21;30;25;15;22;22;23;15;23;19;24;25;22;30;26;17;21;31;32;19;37;23;34;21;24;36;60;34;39;34;26;39;57;26;30;31;15;19;19;27;36;27;21
31566326;"fogleman/nes";"Go";"2015-03-02T22:16:13+00:00";2255;854;64;19;9;3;223;56;11;8;11;5;6;61;22;12;18;8;15;8;8;6;4;10;11;9;8;6;9;6;5;5;9;8;9;4;4;7;3;4;7;17;21;4;22;13;8;12;6;18;12;4;3;13
2023792;"cryptocat/cryptocat-legacy";"JavaScript";"2011-07-09T22:14:38+00:00";2253;280;2;7;10;3;3;9;15;10;5;6;5;12;7;7;2;6;6;8;8;7;2;8;3;8;7;6;7;8;6;7;6;2;8;4;5;6;4;1;7;4;3;3;5;6;5;4;2;1;2;1;1;0
1364093;"garand/sticky";"JavaScript";"2011-02-14T05:36:09+00:00";2252;642;19;15;10;7;14;10;13;15;6;10;11;18;18;9;18;14;12;10;14;8;14;13;7;11;16;15;17;9;16;14;5;10;5;10;9;15;13;22;15;6;8;10;23;9;8;16;14;18;16;10;15;2
5793110;"jp9000/OBS";"C";"2012-09-13T10:22:57+00:00";2252;797;13;26;31;20;25;18;11;22;23;22;8;25;17;24;21;21;23;22;20;16;24;31;21;22;15;19;13;11;10;11;8;13;5;10;6;5;10;7;7;17;12;10;10;8;10;14;8;10;9;14;9;10
715082;"reactiveui/ReactiveUI";"C#";"2010-06-11T05:24:29+00:00";2251;776;9;12;9;13;20;8;9;11;13;18;11;21;10;7;14;11;15;7;9;14;10;9;11;5;9;16;8;16;7;17;10;20;7;14;20;12;27;20;19;20;30;22;18;21;23;19;19;15;26;32;18;15
3813151;"linkedin/dustjs";"JavaScript";"2012-03-23T22:20:39+00:00";2251;498;12;11;7;12;7;7;16;10;14;8;9;7;10;10;15;7;11;6;7;6;10;2;6;17;8;15;14;10;7;9;9;2;7;8;7;6;12;9;13;11;7;5;8;3;12;9;7;8;30;16;11;8
21818328;"fians/Waves";"JavaScript";"2014-07-14T12:12:16+00:00";2249;484;26;12;14;11;6;11;6;10;19;16;11;13;9;11;5;13;8;8;6;11;10;4;6;11;14;11;10;5;6;5;13;19;4;3;7;6;4;12;10;2;4;9;11;9;6;10;7;6;7;11;15;1
276963;"posabsolute/jQuery-Validation-Engine";"JavaScript";"2009-08-13T12:58:48+00:00";2249;292;10;5;4;5;5;7;3;7;5;12;3;7;4;8;1;4;11;8;6;12;8;1;8;5;5;7;4;5;9;8;8;7;5;4;5;3;3;4;6;5;6;2;2;6;6;7;4;6;6;7;1;2
15787723;"mycolorway/simditor";"JavaScript";"2014-01-10T03:54:08+00:00";2248;1112;11;34;10;27;22;14;12;18;17;15;19;17;18;12;19;20;17;10;13;21;24;19;6;40;122;35;26;23;23;15;18;23;14;23;34;17;16;13;16;22;14;1;19;24;20;25;15;25;19;29;27;19
1841033;"cameronmcefee/plax";"JavaScript";"2011-06-03T05:30:01+00:00";2245;216;6;3;7;17;5;6;3;2;4;6;4;6;3;4;5;3;3;4;4;5;3;0;2;2;3;1;3;4;2;0;7;1;2;2;7;3;4;7;5;3;2;4;6;4;4;9;3;4;4;3;8;4
2699935;"squizlabs/PHP_CodeSniffer";"PHP";"2011-11-03T04:06:24+00:00";2245;908;10;14;22;15;17;15;19;19;19;16;15;12;13;17;15;18;20;22;16;14;18;14;11;20;22;9;19;25;14;16;22;21;19;22;15;16;14;20;18;18;14;19;19;18;21;18;19;17;18;22;21;21
1281080;"laverdet/node-fibers";"C";"2011-01-22T05:29:23+00:00";2245;474;12;15;12;11;7;8;7;4;13;5;8;11;14;16;6;9;5;6;4;8;15;9;10;5;7;10;7;9;10;8;15;10;11;5;9;4;11;7;8;14;4;9;10;8;6;13;11;9;7;8;12;12
4455122;"aozora/bootmetro";"HTML";"2012-05-26T13:41:43+00:00";2245;144;2;3;11;5;1;7;6;4;0;5;4;3;1;1;2;2;3;3;1;6;3;2;0;0;3;4;3;6;2;4;3;1;3;1;2;1;2;2;3;3;1;3;2;1;1;2;5;1;4;2;2;2
7228264;"brigade/scss-lint";"Ruby";"2012-12-18T18:31:42+00:00";2245;855;8;80;24;19;12;8;19;28;17;19;21;9;13;19;13;9;11;8;10;16;14;16;12;16;16;15;11;6;10;20;15;12;11;9;15;12;11;15;9;16;29;11;23;18;10;11;25;17;22;20;22;23
6853358;"substack/tape";"JavaScript";"2012-11-25T17:08:02+00:00";2244;1615;10;13;10;14;9;7;5;12;9;1;6;169;96;32;40;26;30;32;31;30;32;23;27;23;18;39;22;27;40;23;36;28;18;40;19;37;44;30;40;45;38;36;34;35;26;34;50;42;36;33;21;37
19437654;"pickhardt/betty";"Ruby";"2014-05-04T22:31:31+00:00";2244;143;6;0;2;3;4;1;0;2;1;3;2;4;5;5;1;2;3;4;1;2;0;6;2;3;5;2;2;3;3;4;2;0;4;2;1;0;4;3;3;3;4;1;6;5;2;2;4;4;3;4;3;2
1631570;"nikic/PHP-Parser";"PHP";"2011-04-18T17:03:47+00:00";2244;583;10;9;9;8;9;3;10;5;11;9;14;5;11;9;3;6;11;8;5;10;9;8;13;9;15;21;12;6;5;7;21;36;13;10;9;13;12;10;11;23;14;12;8;12;12;23;14;10;14;11;17;8
29785166;"voronianski/flux-comparison";"JavaScript";"2015-01-24T17:38:24+00:00";2242;1211;31;28;31;34;20;18;19;11;71;34;23;29;27;21;41;22;23;23;12;19;26;24;101;20;29;28;19;30;21;16;22;23;9;25;18;13;23;25;18;20;20;15;12;13;10;13;14;13;13;10;20;11
2344621;"ryanb/letter_opener";"Ruby";"2011-09-07T21:17:22+00:00";2240;414;13;8;8;4;9;4;3;5;7;5;5;12;6;6;6;9;9;9;9;11;13;9;10;7;9;7;5;14;8;11;10;5;8;4;6;10;6;9;5;5;8;8;9;9;5;7;7;6;8;16;16;6
7209011;"paulkinzett/toolbar";"JavaScript";"2012-12-17T17:34:13+00:00";2240;388;5;5;43;63;20;22;20;6;6;6;8;4;11;3;3;10;8;9;8;3;4;3;5;4;3;2;6;2;4;6;7;2;2;4;0;3;8;6;4;2;3;1;11;3;3;4;4;8;5;3;3;0
13838338;"mrackwitz/MRProgress";"Objective-C";"2013-10-24T16:54:49+00:00";2240;533;6;11;15;12;11;9;7;12;6;14;14;11;17;15;13;9;16;11;13;21;7;8;10;10;15;8;11;13;13;8;7;11;8;6;12;9;12;10;15;6;8;2;3;11;14;7;6;10;4;10;8;8
21708091;"brendangregg/perf-tools";"Shell";"2014-07-10T19:54:14+00:00";2239;758;12;11;13;15;11;7;10;24;15;22;17;10;10;11;8;13;15;10;15;9;6;25;12;12;15;11;13;14;16;8;12;49;23;10;18;14;21;10;39;19;9;6;13;13;11;17;13;7;16;17;11;20
18042286;"marvelapp/devices.css";"CSS";"2014-03-23T20:01:17+00:00";2238;267;1;7;7;5;2;7;11;4;4;3;4;4;5;6;5;5;5;4;9;6;2;2;5;3;8;4;2;7;4;5;4;5;11;6;3;2;6;3;9;3;5;5;8;4;8;2;5;16;4;4;3;5
24161015;"Raizlabs/DBFlow";"Java";"2014-09-17T20:21:02+00:00";2238;1508;11;10;13;22;14;17;18;12;20;27;27;16;17;17;18;23;20;8;17;24;13;11;11;25;12;23;24;17;58;67;40;52;36;28;34;23;35;20;23;29;22;33;33;125;66;63;45;40;31;38;41;39
10290605;"mattboldt/typed.js";"JavaScript";"2013-05-25T22:17:44+00:00";2238;1443;17;27;14;16;24;19;24;21;33;19;34;20;27;23;27;32;34;28;19;18;32;19;21;26;27;22;27;41;29;30;21;20;29;26;36;18;31;29;32;33;38;39;37;30;37;42;40;27;34;26;39;29
12926963;"reactioncommerce/reaction";"HTML";"2013-09-18T15:30:36+00:00";2236;1481;7;17;22;16;19;16;21;20;9;13;18;24;21;18;13;21;41;43;41;57;58;54;30;35;32;35;30;26;31;32;23;45;55;31;27;23;20;27;39;20;25;31;30;36;31;38;21;27;32;27;23;30
4864799;"angular/batarang";"JavaScript";"2012-07-02T20:57:32+00:00";2236;409;3;7;7;10;7;9;7;11;13;9;19;7;10;8;6;10;9;12;12;7;8;8;6;6;7;7;9;7;3;6;3;14;12;13;14;5;8;1;5;4;6;6;5;10;2;9;7;13;11;2;1;8
2363097;"luvit/luvit";"Lua";"2011-09-10T22:54:00+00:00";2236;429;5;11;7;7;10;3;6;7;13;5;9;8;6;8;5;3;9;4;8;15;6;4;6;4;7;11;10;7;6;11;6;7;5;14;14;12;4;3;13;21;9;9;13;11;8;9;6;8;3;8;17;8
417862;"octokit/octokit.rb";"Ruby";"2009-12-10T21:41:49+00:00";2232;414;10;11;8;21;5;11;7;8;8;10;12;4;5;8;6;6;9;6;5;5;5;11;5;11;2;7;7;9;14;5;6;12;9;5;4;12;4;10;7;8;8;12;7;5;1;16;9;9;10;8;7;4
4403738;"openaphid/android-flip";"Java";"2012-05-22T07:48:41+00:00";2231;510;31;14;15;10;14;10;8;10;15;16;12;11;5;6;4;14;7;10;9;10;4;8;3;10;9;8;11;12;7;10;7;10;11;5;10;5;8;12;7;10;6;1;13;12;13;7;8;17;13;4;7;11
221352;"AudithSoftworks/Uniform";"CSS";"2009-06-08T06:29:09+00:00";2230;113;3;4;3;1;5;4;2;1;2;1;3;5;2;0;3;2;2;1;0;2;1;1;3;1;2;1;1;3;2;1;4;1;3;3;0;4;3;3;2;1;1;3;2;4;1;2;3;1;1;6;3;0
100695;"drupal/drupal";"PHP";"2009-01-04T13:53:32+00:00";2229;500;5;9;14;5;8;9;1;8;7;6;6;11;12;6;9;7;10;11;4;11;8;6;9;11;9;15;8;11;13;24;13;5;20;7;11;2;14;14;8;20;8;7;9;11;7;7;11;16;6;13;10;8
14614459;"arunoda/meteor-up";"JavaScript";"2013-11-22T10:05:50+00:00";2229;1194;24;35;25;26;24;26;19;23;16;18;26;22;19;26;22;25;25;25;20;25;28;19;30;36;16;27;29;33;33;23;13;16;22;26;17;14;27;28;22;14;32;22;11;28;13;17;21;14;25;26;21;20
28796010;"rancher/os";"Go";"2015-01-05T03:37:16+00:00";2228;1038;24;9;18;12;7;21;14;15;29;30;17;13;17;12;22;16;20;11;11;21;14;19;17;13;14;20;25;20;22;17;38;21;18;18;24;55;22;29;48;26;20;18;31;16;14;25;23;18;16;18;16;4
5109468;"nojhan/liquidprompt";"Shell";"2012-07-19T12:18:57+00:00";2228;659;10;18;11;14;11;9;18;13;16;7;8;6;14;8;11;8;15;24;19;8;15;29;16;10;12;9;6;12;13;4;10;12;20;23;7;16;10;9;13;8;11;24;19;12;12;7;13;7;16;18;10;8
6613743;"metafizzy/packery";"JavaScript";"2012-11-09T13:23:57+00:00";2228;563;12;9;9;12;14;6;9;16;6;13;11;5;8;10;8;0;5;15;10;12;12;10;8;9;11;15;4;14;10;10;10;13;8;11;6;1;10;11;6;14;15;8;23;20;22;17;9;17;7;12;14;16
7133153;"omab/python-social-auth";"Python";"2012-12-12T16:08:42+00:00";2228;698;13;15;17;21;6;10;12;20;15;12;23;13;14;11;14;13;10;17;17;13;9;14;12;10;14;13;13;12;5;18;10;13;4;13;11;7;10;11;17;14;8;10;12;12;14;20;10;15;32;16;14;19
5269299;"dmotz/oriDomi";"CoffeeScript";"2012-08-02T06:53:45+00:00";2227;209;2;7;3;6;8;49;7;1;2;2;4;0;8;3;4;6;2;4;1;4;3;3;1;4;1;3;5;4;4;4;2;0;4;2;2;3;3;5;2;1;2;1;2;4;2;2;2;0;4;5;2;4
2320353;"rickyrauch/Balloons.IO";"CSS";"2011-09-03T19:31:12+00:00";2226;186;7;3;3;1;2;1;2;2;3;5;3;5;6;3;6;6;1;3;2;1;8;4;4;2;6;7;2;2;3;3;4;2;1;8;8;3;1;1;4;1;3;4;3;4;5;1;7;5;3;3;5;4
3568543;"rui314/8cc";"C";"2012-02-28T06:01:01+00:00";2226;887;9;4;6;4;7;13;6;8;5;3;7;7;8;12;4;7;6;4;4;6;2;4;6;6;8;4;1;7;4;6;9;9;6;413;17;8;86;42;9;8;7;7;11;7;6;13;6;11;7;12;8;7
7769432;"vlucas/phpdotenv";"PHP";"2013-01-23T06:57:12+00:00";2225;1201;18;22;22;16;15;23;25;22;33;38;32;22;29;24;13;26;37;23;11;17;14;35;25;11;25;35;25;27;23;20;23;28;27;24;22;13;29;22;22;17;26;23;28;20;26;22;25;21;13;16;25;21
9451280;"thearn/webcam-pulse-detector";"Python";"2013-04-15T15:02:07+00:00";2225;320;3;101;24;7;4;3;7;3;2;4;5;4;4;5;4;1;3;2;7;5;2;2;3;2;2;7;1;3;6;7;5;4;2;6;4;6;2;5;5;2;2;6;4;5;4;8;4;7;3;2;0;1
11469439;"apache/mesos";"C++";"2013-07-17T07:00:13+00:00";2225;1025;30;25;34;20;20;18;26;22;28;7;20;6;18;20;18;19;30;19;19;15;35;15;25;24;18;23;21;23;14;26;14;21;17;14;19;14;17;12;16;18;16;10;13;18;16;21;16;27;30;13;15;30
11495787;"JakeWharton/timber";"Java";"2013-07-18T06:23:33+00:00";2225;1406;12;15;22;20;38;18;19;24;14;15;18;16;32;15;14;65;44;32;26;23;26;18;20;61;39;34;27;29;24;22;19;20;13;22;20;31;40;29;21;24;18;31;44;36;33;28;34;31;44;24;31;31
900753;"substack/node-optimist";"JavaScript";"2010-09-10T07:03:29+00:00";2224;218;7;4;4;7;2;2;4;5;2;4;6;4;5;2;5;4;4;4;2;3;4;4;4;5;6;3;7;8;2;2;3;2;1;3;4;7;6;6;7;5;4;1;2;6;5;2;3;7;4;4;6;5
13872231;"google/blockly";"JavaScript";"2013-10-25T21:13:33+00:00";2223;1614;16;14;18;23;13;29;21;20;11;27;26;23;20;16;8;23;24;15;22;28;21;33;15;24;24;6;19;13;35;25;18;25;19;173;298;34;23;23;32;29;21;24;16;29;27;21;23;32;18;27;51;39
12434576;"ThrivingKings/animo.js";"CSS";"2013-08-28T13:43:16+00:00";2222;290;0;4;5;5;4;7;8;7;5;5;1;1;4;4;6;2;5;8;4;11;3;5;1;6;5;2;7;7;3;5;7;5;7;4;8;2;6;14;12;7;7;3;4;5;6;9;9;8;6;5;8;8
5694513;"aws/aws-sdk-js";"JavaScript";"2012-09-05T22:31:25+00:00";2222;719;9;11;10;8;13;15;7;19;13;8;13;6;15;17;17;14;16;9;15;9;17;10;12;13;25;14;19;12;16;12;9;14;15;18;12;8;22;15;12;15;24;9;8;24;13;17;9;19;9;21;15;17
18079664;"kanaka/mal";"Swift";"2014-03-24T21:33:23+00:00";2221;657;16;10;5;17;19;10;41;29;7;7;7;14;6;3;15;2;14;9;3;27;8;2;6;4;4;8;96;22;34;12;7;9;3;6;6;10;8;6;4;5;18;2;13;12;24;8;11;9;3;16;10;10
1405796;"TransitApp/SVWebViewController";"Objective-C";"2011-02-24T07:36:06+00:00";2220;568;9;35;6;14;12;16;13;10;10;6;9;7;8;12;24;11;7;16;11;7;10;13;7;7;19;28;13;9;15;14;13;11;11;8;10;8;15;6;9;5;10;3;6;7;5;11;6;14;5;4;11;12
9149146;"pudo/dataset";"Python";"2013-04-01T14:57:55+00:00";2219;794;4;6;23;9;7;3;3;2;7;2;9;2;0;8;1;1;3;2;3;5;2;3;5;3;6;2;5;3;1;2;2;3;3;1;4;3;6;5;9;309;232;21;11;6;7;6;4;7;6;5;8;4
29925961;"CiscoCloud/mantl";"Python";"2015-01-27T17:36:52+00:00";2219;1701;92;30;23;9;23;10;379;156;29;34;37;16;16;15;17;4;46;30;18;20;24;19;12;18;17;15;34;26;18;15;19;26;12;20;8;7;19;14;19;27;25;18;41;34;29;40;27;21;21;30;17;25
4975026;"AliSoftware/OHHTTPStubs";"Objective-C";"2012-07-10T14:18:37+00:00";2218;865;7;12;10;13;18;22;46;14;22;17;13;11;18;10;13;20;29;16;11;8;17;16;16;9;22;14;16;18;11;14;12;15;17;13;13;12;15;27;21;17;18;17;19;34;12;15;22;21;12;12;13;25
7550637;"benvanik/xenia";"C++";"2013-01-10T23:20:45+00:00";2218;1161;9;5;10;3;7;17;72;63;129;25;14;17;23;26;11;7;21;13;280;42;14;9;19;13;19;6;10;14;12;15;12;9;18;12;7;16;7;12;9;11;10;8;13;6;11;11;9;7;13;12;13;10
11552213;"jeffknupp/sandman";"Python";"2013-07-20T19:52:21+00:00";2216;291;4;2;11;4;13;7;6;9;5;3;5;9;1;4;6;10;4;2;5;7;11;4;5;6;6;3;8;6;11;7;6;10;15;5;8;5;6;5;3;6;2;2;13;4;3;6;0;0;3;4;1;0
2341343;"powmedia/backbone-forms";"JavaScript";"2011-09-07T12:21:59+00:00";2216;197;8;0;9;7;3;4;2;3;5;3;2;5;2;3;7;2;3;9;1;9;4;1;3;6;2;1;2;4;4;2;5;3;5;3;1;2;8;2;2;2;4;4;5;3;3;9;2;4;4;3;3;4
19968325;"tmallfe/tmallfe.github.io";"HTML";"2014-05-20T05:06:09+00:00";2216;1964;26;24;27;29;14;44;15;10;9;11;11;12;12;8;4;6;8;20;12;8;27;25;6;10;22;33;21;17;16;33;88;406;178;80;56;32;40;43;32;48;32;13;50;38;58;90;41;26;23;24;30;16
1246599;"samizdatco/arbor";"JavaScript";"2011-01-12T17:03:40+00:00";2215;231;5;5;2;4;8;6;8;8;6;4;4;7;2;5;3;3;6;0;3;3;1;1;4;3;6;5;7;5;3;6;6;6;5;5;0;4;6;4;6;2;3;2;5;7;4;6;8;2;6;3;3;5
2468290;"phpbrew/phpbrew";"PHP";"2011-09-27T14:54:51+00:00";2214;797;18;6;16;7;13;10;12;26;17;16;14;10;14;7;12;15;11;13;11;12;8;15;19;10;16;12;12;10;11;24;15;13;36;21;10;10;16;12;17;22;17;12;18;15;30;21;23;14;21;11;25;21
3796591;"ai/easings.net";"CSS";"2012-03-22T10:27:18+00:00";2213;801;15;16;37;19;13;24;15;27;13;20;19;18;4;16;10;14;20;11;14;12;13;12;9;9;15;13;16;15;9;13;24;8;14;11;13;11;16;11;18;13;12;15;15;21;17;19;16;22;22;12;15;15
27359061;"git-game/git-game";"null";"2014-12-01T02:29:35+00:00";2213;317;2;15;9;7;7;2;75;12;15;6;7;9;1;4;3;4;2;1;4;1;2;3;2;1;2;7;2;3;1;2;8;1;3;0;2;5;3;3;3;8;2;4;2;5;5;7;2;3;3;35;2;0
5418669;"dfcb/BigVideo.js";"JavaScript";"2012-08-14T21:10:43+00:00";2213;308;4;7;10;8;10;8;12;2;10;10;3;4;9;11;9;5;4;6;6;7;3;10;7;10;7;9;14;7;5;5;4;4;6;4;5;4;5;5;6;4;1;3;3;4;3;2;4;2;3;3;6;5
8062859;"http2/http2-spec";"XSLT";"2013-02-06T23:48:45+00:00";2213;740;15;10;39;27;18;14;12;7;10;4;14;8;13;8;2;10;8;11;11;20;10;10;12;12;13;11;12;7;10;12;11;66;16;19;16;11;9;22;16;11;13;10;16;11;28;15;19;12;16;12;9;12
14718089;"cheeaun/life";"HTML";"2013-11-26T13:47:17+00:00";2212;131;2;4;2;2;3;1;2;4;1;0;1;3;2;3;4;3;4;5;5;0;2;3;1;4;2;7;1;6;3;1;1;3;4;2;1;1;1;3;4;4;5;1;2;2;2;4;1;2;2;1;3;1
8118847;"adambom/parallel.js";"JavaScript";"2013-02-10T04:03:52+00:00";2211;448;5;9;5;8;5;5;6;7;7;2;4;5;3;11;5;4;5;5;5;5;6;4;2;9;6;4;4;12;8;6;8;10;6;12;2;10;7;75;57;8;6;11;8;13;7;10;4;4;2;6;5;5
1591828;"activerecord-hackery/squeel";"Ruby";"2011-04-09T15:41:39+00:00";2211;292;7;5;3;6;3;5;9;7;1;15;5;10;7;8;5;2;10;6;3;2;6;7;6;3;4;5;5;4;5;2;4;11;6;9;3;4;5;6;8;7;3;4;5;7;3;10;6;3;7;4;7;4
8129518;"joeldev/JLRoutes";"Objective-C";"2013-02-10T23:09:45+00:00";2210;950;4;7;6;10;10;12;6;8;6;6;12;7;13;9;15;6;56;48;18;14;20;18;19;37;20;20;19;18;7;14;10;9;12;15;6;8;25;22;24;10;11;20;27;58;31;26;42;28;21;24;32;24
29085322;"karan/joe";"Go";"2015-01-11T08:02:17+00:00";2209;1062;3;4;6;6;5;2;2;7;3;2;0;3;1;3;10;6;6;6;5;3;6;8;456;219;76;14;14;11;9;3;11;9;7;13;3;1;10;7;7;5;10;6;19;4;7;10;4;5;10;5;7;3
17812502;"square/okio";"Java";"2014-03-17T00:02:59+00:00";2207;1135;13;11;21;16;14;11;18;17;15;17;10;15;24;24;14;45;16;38;21;20;19;33;22;19;18;23;22;24;21;32;20;23;20;15;20;19;27;26;41;18;17;6;27;19;23;23;27;27;24;25;56;19
30730072;"rhiever/Data-Analysis-and-Machine-Learning-Projects";"Jupyter Notebook";"2015-02-12T23:03:58+00:00";2206;2124;1;1;3;2;1;3;2;0;0;1;3;2;2;3;1;1;419;1092;106;47;12;9;11;7;7;13;11;20;17;36;5;11;11;7;2;7;5;10;6;9;17;9;9;11;22;69;20;8;9;11;14;19
2857373;"Maximus5/ConEmu";"C++";"2011-11-26T19:48:52+00:00";2206;1517;16;28;19;32;23;31;23;43;35;27;24;27;39;46;27;34;33;38;26;41;23;23;23;32;35;32;31;36;33;35;23;29;29;17;23;19;34;37;27;22;28;19;30;34;33;19;35;25;35;28;35;21
18845024;"google/closure-compiler";"Java";"2014-04-16T15:30:36+00:00";2205;932;23;9;9;10;12;16;11;19;15;13;19;18;23;13;21;16;21;16;36;19;19;21;8;15;17;23;17;17;18;18;14;16;13;18;20;16;15;15;18;20;39;46;25;14;21;20;15;17;13;17;16;12
1518559;"eddiezane/lunchy";"Ruby";"2011-03-23T22:29:39+00:00";2204;448;8;12;10;13;3;17;16;10;8;11;7;18;10;6;12;8;4;9;11;3;9;6;14;12;16;9;6;12;4;2;6;16;10;4;7;10;4;6;12;7;5;10;5;3;9;8;12;6;6;8;7;1
12349126;"kumailht/gridforms";"CSS";"2013-08-24T20:06:21+00:00";2204;304;12;18;8;9;28;5;6;6;3;2;2;7;8;2;8;5;8;13;3;5;5;26;4;1;6;2;7;3;6;6;5;1;3;4;4;4;6;3;4;1;2;3;5;6;5;5;2;6;3;4;0;4
15703784;"travisjeffery/ClangFormat-Xcode";"Objective-C";"2014-01-07T12:24:05+00:00";2204;750;8;8;19;16;15;16;12;7;15;18;15;20;13;8;20;5;12;15;9;96;33;14;11;12;6;10;15;12;13;16;9;18;11;20;23;9;15;16;11;7;3;8;14;4;8;19;12;16;9;11;8;10
2281177;"DisposaBoy/GoSublime";"Go";"2011-08-27T22:24:39+00:00";2203;543;17;7;10;11;7;12;8;13;10;8;11;9;8;5;6;5;12;9;14;10;12;11;12;11;12;5;7;10;9;12;15;9;12;16;10;4;9;17;11;15;13;8;17;12;7;8;21;6;12;9;6;13
3526586;"fpinscala/fpinscala";"Scala";"2012-02-23T15:26:37+00:00";2203;918;10;20;23;15;21;25;17;16;17;26;18;11;13;16;16;18;14;19;17;18;16;18;20;17;14;19;18;12;15;17;20;18;18;17;28;15;21;22;15;24;19;15;26;18;17;18;15;12;16;14;18;16
4445324;"zsh-users/antigen";"Shell";"2012-05-25T12:57:01+00:00";2203;874;11;24;9;33;21;13;13;20;39;19;10;16;17;15;18;16;17;12;22;16;7;10;15;10;13;16;16;14;10;16;9;16;15;15;15;15;27;13;13;16;13;13;18;18;8;21;21;16;18;39;29;18
6109274;"jdan/cleaver";"JavaScript";"2012-10-07T04:12:01+00:00";2202;472;5;7;6;8;33;17;20;5;5;7;7;6;11;2;5;12;8;5;6;5;7;5;11;7;3;7;11;9;12;5;10;9;10;8;1;5;7;12;17;9;7;7;16;8;13;16;6;20;10;8;7;9
25166410;"saulmm/Android-Material-Examples";"Java";"2014-10-13T16:13:02+00:00";2202;1209;23;41;19;33;38;23;20;20;22;23;22;30;28;22;20;24;26;20;18;28;39;20;21;25;29;15;43;30;27;27;15;21;23;19;16;18;20;19;27;22;14;26;21;27;18;16;24;20;27;23;17;0
2866041;"kivy/python-for-android";"Python";"2011-11-28T09:02:36+00:00";2201;605;55;13;10;5;14;6;7;7;12;4;7;11;6;10;6;5;11;13;7;13;9;12;10;12;9;7;13;5;5;14;10;6;15;6;17;14;18;4;13;15;10;11;5;29;29;9;13;16;17;11;16;3
1867347;"osxfuse/osxfuse";"Shell";"2011-06-08T19:59:24+00:00";2200;655;7;7;7;13;11;13;6;7;12;5;15;12;8;5;6;6;12;9;7;8;27;12;19;15;20;12;7;17;12;17;13;9;12;15;8;13;12;11;19;13;16;12;34;12;20;18;16;14;12;17;11;14
29186291;"Yalantis/Context-Menu.Android";"Java";"2015-01-13T11:09:41+00:00";2200;991;13;21;53;34;31;28;18;34;20;15;21;21;14;17;15;14;14;24;12;14;14;21;8;12;16;12;22;17;18;16;20;23;16;24;21;12;12;23;16;27;21;9;15;15;13;21;20;24;12;25;16;17
12970971;"webrtc/samples";"JavaScript";"2013-09-20T10:40:23+00:00";2198;1020;13;14;19;22;10;22;23;15;15;18;19;25;16;14;16;21;20;22;16;21;13;11;17;11;14;18;20;15;20;22;10;21;16;18;17;11;21;24;38;23;29;27;27;17;20;25;25;25;27;22;28;27
26390092;"deepstreamIO/deepstream.io";"JavaScript";"2014-11-09T08:30:01+00:00";2197;2195;0;0;1;0;0;0;383;220;34;23;15;8;6;4;1;4;8;3;3;4;2;4;1;3;3;0;7;2;1;0;0;6;7;9;2;8;3;11;20;44;13;985;148;32;21;49;18;23;12;10;21;13
30835106;"muicss/mui";"JavaScript";"2015-02-15T17:30:26+00:00";2197;1473;17;23;12;18;25;10;24;21;11;15;330;19;25;27;15;21;18;14;9;10;11;35;9;16;20;15;18;18;17;17;27;16;16;22;20;14;49;88;32;66;23;26;33;19;25;24;28;28;21;13;20;23
18379853;"facebook/Haxl";"Haskell";"2014-04-02T20:10:58+00:00";2197;686;14;8;15;8;9;6;7;8;72;28;15;8;12;5;15;15;19;13;17;7;6;6;5;9;6;13;17;13;10;18;7;9;9;13;4;6;10;23;8;12;23;17;18;33;10;13;12;13;13;11;9;9
21360419;"rafaelconde/ios8-ui-kit";"null";"2014-06-30T17:51:32+00:00";2196;226;11;7;18;9;14;6;4;9;5;8;10;4;8;5;8;6;7;3;6;4;3;2;5;3;3;3;2;5;5;4;2;2;2;2;1;0;6;3;1;0;0;5;0;3;2;1;0;1;1;3;1;3
6601918;"google/tracing-framework";"JavaScript";"2012-11-08T19:32:53+00:00";2196;268;2;8;2;10;2;3;3;5;4;5;4;8;6;3;6;3;5;3;4;3;2;3;7;4;4;1;1;3;4;2;4;7;0;2;4;3;3;1;4;12;9;5;5;1;39;13;4;7;8;4;7;6
20451520;"realpython/discover-flask";"Python";"2014-06-03T17:01:36+00:00";2195;1654;8;27;7;17;8;10;7;13;9;8;8;9;12;12;15;6;4;14;32;12;8;6;5;5;15;12;7;7;7;8;7;10;8;9;15;1;13;8;11;12;8;17;713;359;40;16;16;27;11;12;10;13
26709811;"nghialv/MaterialKit";"Swift";"2014-11-16T09:38:25+00:00";2194;1117;17;29;27;27;30;49;38;36;28;31;37;21;30;27;26;23;17;20;24;18;15;18;14;20;19;19;22;16;15;38;30;31;27;18;19;16;20;11;20;10;10;14;14;21;17;20;10;5;15;10;18;10
11577304;"dolphin-emu/dolphin";"C++";"2013-07-22T09:07:57+00:00";2193;909;21;9;16;21;18;10;16;11;20;17;22;16;23;11;20;18;10;27;11;12;14;30;9;21;19;12;17;16;16;16;22;13;24;18;31;21;16;24;17;20;13;42;10;28;20;13;20;19;11;12;15;1
8957264;"TechEmpower/FrameworkBenchmarks";"PHP";"2013-03-22T17:33:54+00:00";2193;572;24;8;16;10;15;4;7;8;8;5;12;3;8;9;9;7;5;9;7;4;10;8;5;7;11;12;7;15;9;10;37;15;14;16;5;9;11;7;13;8;7;3;12;30;14;11;11;11;31;11;11;13
30900836;"bluelinelabs/LoganSquare";"Java";"2015-02-17T03:24:12+00:00";2191;1201;11;14;9;7;11;10;17;14;9;19;16;20;21;27;53;153;23;35;10;13;8;17;17;14;18;12;13;27;76;58;23;12;15;14;14;23;20;20;21;20;21;20;14;32;31;13;25;18;25;33;18;17
6869333;"id-Software/DOOM-3-BFG";"C++";"2012-11-26T17:22:41+00:00";2190;480;6;5;2;7;11;6;18;8;14;4;12;15;8;5;2;2;8;6;9;3;9;53;9;6;8;7;4;7;6;7;9;9;11;11;12;12;9;12;20;9;16;10;12;6;10;7;7;10;7;3;11;0
8940534;"careercup/ctci";"Java";"2013-03-21T23:01:01+00:00";2189;1132;11;11;21;21;20;26;37;22;23;17;35;21;18;21;20;17;22;20;26;18;17;24;26;34;21;27;22;21;27;24;22;18;10;28;29;17;21;27;27;24;14;19;17;10;18;23;15;20;20;44;22;17
2992074;"brendangregg/FlameGraph";"HTML";"2011-12-16T02:20:53+00:00";2189;991;13;7;10;8;14;10;6;14;10;15;14;11;21;25;29;24;12;22;30;8;6;9;16;22;18;17;16;16;24;36;15;62;53;12;14;36;21;23;23;25;23;11;19;21;15;12;13;19;19;21;30;21
767761;"kissyteam/kissy";"JavaScript";"2010-07-10T15:46:25+00:00";2188;555;8;7;11;14;8;8;14;7;10;8;13;7;14;9;10;10;6;15;15;7;5;16;8;9;10;6;8;13;13;15;5;13;13;12;10;7;11;19;19;12;10;6;7;11;11;9;8;11;10;11;10;26
1735985;"requirejs/r.js";"JavaScript";"2011-05-12T00:07:09+00:00";2187;405;5;12;17;6;5;14;12;12;9;4;6;10;5;11;5;12;10;10;1;7;8;12;8;6;10;12;6;4;5;10;11;9;5;7;4;8;7;6;9;2;6;8;1;12;11;3;4;6;11;7;9;5
4057468;"twitter/recess";"CSS";"2012-04-17T21:33:37+00:00";2185;175;5;4;2;3;4;3;5;8;5;1;5;5;9;3;3;1;5;2;1;3;2;14;8;9;2;3;2;5;1;2;3;4;2;1;1;2;3;3;2;2;0;2;2;1;5;5;2;4;3;1;1;1
28452637;"kennethreitz/records";"Python";"2014-12-24T15:20:23+00:00";2184;2139;0;1;1;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;588;1023;218;76;57;50;34;24;8;13;30;14
4075232;"josdejong/jsoneditor";"JavaScript";"2012-04-19T13:05:41+00:00";2183;700;17;11;8;20;7;8;9;11;10;12;12;15;7;14;9;18;7;9;10;14;11;10;6;9;16;14;15;11;7;10;11;12;11;13;14;10;20;17;19;13;8;16;24;15;9;27;21;30;15;14;23;21
4553246;"facebookgo/grace";"Go";"2012-06-04T22:23:04+00:00";2183;1557;8;5;19;1;5;1;560;185;50;48;73;39;26;20;22;25;13;16;11;14;13;11;9;8;9;15;2;18;16;12;18;21;5;13;14;8;24;12;8;9;11;20;23;12;37;8;9;11;10;15;9;6
762837;"ricochet-im/ricochet";"C++";"2010-07-07T23:01:23+00:00";2181;1445;5;5;5;27;470;35;49;39;15;6;15;10;31;11;6;5;9;11;5;38;9;12;10;2;9;8;30;15;13;26;13;9;8;11;4;40;16;13;16;11;3;8;169;84;24;13;10;12;11;19;12;8
715366;"alohaeditor/Aloha-Editor";"JavaScript";"2010-06-11T09:51:34+00:00";2180;249;9;7;5;8;4;5;3;9;3;4;3;11;6;5;5;4;7;9;3;5;5;1;2;2;7;3;3;5;2;6;5;4;2;6;5;2;4;5;4;8;4;2;6;5;3;8;7;4;4;4;4;2
316198;"mustache/mustache";"Ruby";"2009-09-24T08:20:21+00:00";2179;259;3;4;3;7;2;3;8;8;3;6;7;5;2;6;7;3;7;5;5;5;4;2;6;3;4;4;6;2;10;9;8;7;2;3;4;4;2;4;7;2;3;4;9;1;10;11;1;4;7;8;5;4
10312052;"urish/angular-moment";"JavaScript";"2013-05-27T09:45:13+00:00";2179;892;16;14;23;20;20;17;12;18;11;18;16;15;19;20;16;22;17;16;18;24;25;12;21;22;17;15;22;10;21;21;27;12;12;16;11;17;16;18;21;18;16;28;14;15;13;16;19;20;12;19;13;1
3339276;"jverkoey/iOS-Framework";"Objective-C";"2012-02-02T22:02:50+00:00";2176;487;7;7;12;6;9;8;6;6;5;6;6;10;4;9;6;9;14;14;8;9;10;2;7;6;8;10;9;18;12;10;6;8;6;12;4;7;13;9;14;8;6;2;5;9;8;53;17;7;7;12;11;10
648343;"chenshuo/muduo";"C++";"2010-05-05T12:58:02+00:00";2174;857;20;15;18;15;10;19;38;25;17;15;18;10;14;22;15;12;13;19;14;16;10;10;11;11;19;22;13;19;13;23;10;11;15;9;22;9;11;26;20;14;14;3;14;16;18;20;25;24;20;25;22;13
1797264;"domesticcatsoftware/DCIntrospect";"Objective-C";"2011-05-25T04:40:48+00:00";2173;140;1;6;2;5;2;2;1;4;3;3;1;4;1;3;3;1;5;5;3;6;3;3;0;7;1;4;2;5;1;3;0;2;3;3;6;2;3;1;1;1;0;3;1;0;2;6;1;1;1;3;4;6
26710221;"theDazzler/droidicon";"Java";"2014-11-16T09:59:39+00:00";2172;370;15;6;10;10;8;8;9;9;10;6;10;3;10;15;14;13;12;10;8;9;6;8;4;6;5;7;13;9;6;3;1;8;4;6;8;6;5;9;7;4;4;2;4;5;5;5;2;4;5;4;1;9
5305847;"hakimel/Meny";"JavaScript";"2012-08-05T18:28:20+00:00";2172;176;9;3;5;2;7;5;4;8;2;1;4;5;4;2;5;1;3;2;5;4;6;1;3;1;5;4;5;8;0;3;2;3;4;3;2;2;5;0;2;1;3;3;5;1;1;2;3;6;1;0;5;5
5284910;"madebysource/lesshat";"CSS";"2012-08-03T12:09:08+00:00";2171;263;2;7;5;4;7;8;7;12;6;4;7;6;6;8;5;5;9;6;6;3;6;5;2;7;4;2;4;8;4;4;7;5;3;3;1;4;4;3;2;6;6;4;5;5;4;5;5;5;6;2;7;2
6800217;"ruanyf/jstutorial";"CSS";"2012-11-21T17:48:47+00:00";2171;1009;15;11;11;24;21;16;11;31;17;12;23;18;24;12;20;21;16;23;13;17;18;14;12;18;12;13;15;25;20;19;27;20;16;18;22;19;24;30;29;19;12;5;21;17;31;21;33;27;18;22;29;27
1735515;"node-schedule/node-schedule";"JavaScript";"2011-05-11T21:41:34+00:00";2171;1024;18;9;18;8;13;16;14;14;8;8;7;100;10;14;19;15;15;13;12;15;20;12;13;11;23;20;19;24;20;14;13;15;10;10;22;10;22;14;24;26;26;21;90;42;14;19;14;28;18;20;21;23
853845;"bitstadium/HockeyKit";"Objective-C";"2010-08-21T21:33:05+00:00";2169;227;2;7;9;10;4;6;2;6;5;2;3;6;3;8;8;3;7;5;6;5;2;4;8;7;4;4;4;9;4;4;2;1;4;2;4;2;7;2;2;2;3;2;5;5;5;2;4;3;2;4;3;4
24420506;"v8/v8";"C++";"2014-09-24T15:24:30+00:00";2168;1752;13;14;13;13;12;16;16;12;8;14;14;11;21;11;19;15;14;23;21;28;20;12;25;28;38;40;28;43;29;46;58;51;46;50;46;75;83;62;60;87;60;34;51;35;39;33;57;37;46;30;46;49
759578;"pyrocms/pyrocms";"PHP";"2010-07-06T12:55:25+00:00";2166;304;6;3;2;7;3;5;1;2;0;3;5;3;3;5;13;5;5;4;5;4;3;6;6;4;5;9;10;9;9;5;3;5;8;9;8;6;4;5;6;7;7;8;6;11;8;8;5;4;12;6;7;11
1561142;"SVGKit/SVGKit";"Objective-C";"2011-04-02T22:55:11+00:00";2166;632;6;21;19;21;10;12;12;6;17;12;16;12;13;14;11;17;10;16;9;12;12;11;6;3;10;10;12;14;15;8;6;14;10;11;14;17;20;16;17;11;15;4;11;10;8;16;9;13;12;9;9;13
11543691;"orfjackal/retrolambda";"Java";"2013-07-20T07:25:22+00:00";2165;1314;17;17;19;22;30;15;18;14;21;18;16;22;26;15;16;23;25;27;22;30;47;19;17;64;32;31;27;22;16;30;23;28;12;23;19;28;44;37;20;29;15;15;32;30;44;38;31;27;32;22;27;20
2811234;"plamoni/SiriProxy";"Ruby";"2011-11-19T22:48:18+00:00";2163;91;2;0;2;4;1;0;3;2;1;4;1;1;1;2;3;1;1;4;1;2;2;4;2;1;2;2;2;2;1;1;2;1;0;4;0;1;1;2;0;4;1;1;1;0;3;0;3;4;5;1;2;0
13512328;"coreos/fleet";"Go";"2013-10-11T23:56:38+00:00";2162;491;5;14;15;13;9;13;13;12;9;8;4;10;6;8;10;10;6;7;6;23;9;13;9;12;5;16;6;16;9;14;13;2;6;5;7;4;10;5;10;6;20;3;11;8;8;4;9;4;11;10;18;7
24293205;"ashleymills/Reachability.swift";"Swift";"2014-09-21T14:32:36+00:00";2162;2075;11;9;4;11;10;10;6;8;9;10;11;5;10;5;14;13;13;10;12;11;17;21;21;85;101;122;347;155;64;125;39;46;42;38;23;41;41;34;37;35;28;29;27;29;53;35;66;38;39;30;39;36
921928;"sproutcore/sproutcore";"JavaScript";"2010-09-19T03:50:35+00:00";2160;94;1;3;0;1;6;1;2;2;3;1;1;3;0;0;2;4;2;1;1;9;3;1;2;2;3;3;1;2;2;2;1;3;5;0;0;0;0;2;1;0;2;1;5;1;1;1;2;1;0;1;0;3
7491531;"philipwalton/html-inspector";"JavaScript";"2013-01-07T22:58:58+00:00";2159;239;8;1;4;15;8;5;3;2;4;8;2;5;1;3;3;9;6;4;8;3;3;4;7;6;2;5;5;6;5;3;1;3;8;3;4;3;6;2;3;9;4;3;4;3;13;8;3;2;4;3;2;0
97752;"omnigroup/OmniGroup";"Objective-C";"2008-12-29T04:25:47+00:00";2157;210;8;4;5;1;3;6;9;5;5;6;4;6;3;6;3;3;3;4;6;5;3;4;4;5;3;5;6;2;0;3;5;3;3;4;4;3;2;1;9;3;1;3;6;1;5;3;3;5;3;11;2;0
7282291;"reduxframework/elusive-iconfont";"CSS";"2012-12-22T03:53:35+00:00";2155;44;3;2;1;0;3;0;1;1;0;1;4;0;2;0;1;2;0;2;0;1;0;1;0;0;2;0;2;1;0;0;0;2;0;1;1;1;1;0;0;0;2;0;0;1;0;2;1;0;2;0;0;0
24229490;"kenwheeler/cash";"JavaScript";"2014-09-19T12:47:40+00:00";2155;1597;4;0;1;3;3;4;8;2;1;4;3;2;1;2;2;1;1;4;4;5;0;3;1;1;1;3;3;1;1;0;0;1;0;1;5;2;4;6;5;2;5;1;1;3;3;4;4;5;771;494;164;47
11271755;"kattrali/cocoapods-xcode-plugin";"Objective-C";"2013-07-09T03:22:33+00:00";2155;705;10;19;11;15;9;10;12;6;10;9;19;19;15;16;17;10;15;14;6;8;32;16;6;10;10;16;14;20;17;17;10;16;12;15;14;9;10;9;17;14;5;14;15;15;10;14;11;17;17;18;20;15
18250334;"ipkn/crow";"C++";"2014-03-29T20:40:24+00:00";2154;977;7;9;17;25;66;6;22;19;11;7;22;16;8;18;13;12;7;20;20;6;9;24;28;18;13;12;7;15;54;38;17;14;17;15;15;40;20;32;8;15;17;9;16;10;33;18;20;17;39;23;20;13
22572203;"diogobernardino/WilliamChart";"Java";"2014-08-03T09:47:45+00:00";2154;1399;10;16;38;56;17;25;15;10;16;18;11;15;16;118;346;33;32;42;15;11;18;11;6;9;7;17;20;12;25;11;18;16;15;12;14;20;10;24;21;14;16;7;16;12;21;25;21;28;21;25;24;23
931243;"samyk/evercookie";"JavaScript";"2010-09-22T17:39:54+00:00";2153;593;9;18;11;12;14;12;11;10;12;13;9;11;14;16;19;7;17;9;11;9;4;7;6;4;11;8;10;16;18;15;50;18;7;9;4;8;11;13;8;4;9;14;9;13;8;9;8;8;8;10;8;14
3213386;"joho/7XX-rfc";"null";"2012-01-18T23:03:50+00:00";2153;466;6;6;22;14;11;16;13;14;7;13;6;14;4;5;3;5;2;7;14;11;5;5;6;27;5;2;8;43;15;9;5;1;7;5;6;1;4;5;29;11;5;5;10;3;4;14;5;7;5;6;4;6
7296156;"smalot/bootstrap-datetimepicker";"JavaScript";"2012-12-23T15:30:10+00:00";2153;637;10;13;16;10;9;9;19;13;14;6;10;23;12;6;15;14;13;12;7;7;11;19;9;13;9;8;9;15;8;14;10;10;14;12;17;8;10;12;16;20;9;8;17;8;17;15;9;11;21;6;15;19
678938;"pdfkit/pdfkit";"Ruby";"2010-05-21T13:21:26+00:00";2151;307;5;5;11;11;6;5;6;9;9;16;11;6;6;12;2;7;6;5;5;5;6;10;4;9;5;6;4;5;3;4;2;4;3;5;3;10;5;7;1;7;11;3;0;3;4;8;4;6;4;5;1;7
9797857;"royrusso/elasticsearch-HQ";"JavaScript";"2013-05-01T18:55:58+00:00";2151;793;17;12;14;10;11;13;15;8;8;8;13;12;18;13;11;13;16;14;14;16;16;19;15;13;14;11;17;15;18;21;18;16;17;21;16;10;23;14;18;17;17;11;16;19;27;17;18;10;15;22;16;20
27913753;"orhanobut/dialogplus";"Java";"2014-12-12T09:24:44+00:00";2150;1246;20;33;30;34;18;20;14;27;13;22;15;21;24;30;23;30;22;25;11;31;21;20;13;19;19;26;22;19;23;16;23;19;37;23;25;23;30;17;21;19;14;11;11;107;32;17;21;27;28;23;30;27
5429498;"usmanhalalit/charisma";"HTML";"2012-08-15T18:00:29+00:00";2149;418;3;11;10;6;8;3;6;6;6;10;7;5;7;5;7;3;12;6;6;5;12;8;4;11;20;10;12;9;9;13;10;9;10;5;7;7;13;8;9;10;3;6;4;12;8;4;12;5;10;12;5;9
26870928;"refile/refile";"Ruby";"2014-11-19T16:41:22+00:00";2148;650;16;12;7;19;9;14;12;11;7;13;15;12;9;9;8;35;43;10;4;34;17;13;12;5;13;7;40;11;6;15;13;12;7;13;7;13;6;15;11;4;14;7;9;13;13;9;9;8;8;3;11;7
9316799;"path/android-priority-jobqueue";"Java";"2013-04-09T08:43:00+00:00";2147;706;10;27;14;18;21;20;11;21;18;13;17;21;22;13;17;15;16;15;15;21;15;18;11;15;11;10;13;13;11;6;24;14;18;14;9;11;5;14;10;13;10;12;7;11;12;4;3;6;11;13;6;11
71531;"sorccu/cufon";"JavaScript";"2008-11-04T16:27:36+00:00";2147;65;1;2;0;1;1;2;0;2;0;3;0;1;0;0;1;1;0;1;0;2;0;0;3;2;1;2;2;4;0;1;0;1;1;1;1;1;1;3;1;3;2;2;0;2;2;1;0;1;1;3;3;2
12729990;"cocktails-for-programmers/cocktails_for_programmers";"null";"2013-09-10T13:17:38+00:00";2146;96;0;1;1;0;3;0;1;1;1;1;1;1;1;1;0;3;1;0;2;10;4;0;4;2;6;4;3;3;1;1;5;5;0;1;0;0;0;3;1;0;0;0;7;4;4;0;0;1;1;1;3;3
256408;"leafo/lessphp";"PHP";"2009-07-21T04:00:36+00:00";2145;125;5;0;0;4;3;3;4;3;3;3;5;6;6;2;4;3;4;3;3;1;0;4;0;2;2;1;4;3;3;0;1;4;3;0;2;0;1;1;1;7;2;0;1;2;0;1;5;3;2;2;0;3
363163;"bblimke/webmock";"Ruby";"2009-11-06T10:37:29+00:00";2145;425;2;6;7;6;7;8;7;8;5;7;7;9;13;4;12;11;9;6;3;9;10;9;14;11;7;4;6;9;17;7;8;9;7;4;9;6;11;5;8;12;8;11;9;6;9;6;12;11;8;8;9;9
21629136;"objc-zen/objc-zen-book";"Ruby";"2014-07-08T20:52:42+00:00";2144;824;7;17;11;13;11;15;12;7;7;12;88;72;27;29;19;19;26;26;30;12;22;10;9;17;12;13;7;13;8;10;11;12;9;8;6;10;11;3;9;7;40;2;9;10;6;11;16;11;21;7;11;13
24518232;"mgp25/Chat-API";"PHP";"2014-09-26T23:19:42+00:00";2144;1690;14;19;20;76;47;23;26;30;18;24;19;24;21;25;26;23;16;26;39;21;22;41;21;33;30;46;28;33;21;42;36;38;30;25;23;22;44;44;39;30;41;51;37;36;40;40;40;34;44;62;45;35
85673;"yui/yuicompressor";"Java";"2008-12-05T19:13:24+00:00";2143;404;8;5;10;5;9;7;9;7;6;5;2;6;7;7;6;8;1;11;6;7;11;8;3;9;7;5;5;6;7;11;10;5;9;11;8;13;14;8;15;10;11;3;4;7;8;10;7;16;9;6;9;7
4603467;"nkrode/RedisLive";"JavaScript";"2012-06-08T23:31:50+00:00";2143;262;4;4;2;2;3;2;6;2;3;3;0;10;7;4;4;3;8;2;6;8;8;8;1;2;7;7;9;5;9;6;2;9;3;7;10;8;8;6;5;3;4;5;5;5;4;3;5;4;2;11;2;6
2324107;"ShareKit/ShareKit";"Objective-C";"2011-09-04T17:14:37+00:00";2143;196;6;3;4;2;7;5;2;4;3;7;5;7;6;3;4;5;6;4;5;4;4;1;4;2;4;4;5;8;2;4;4;5;1;5;4;3;4;2;5;1;4;1;2;1;3;4;1;3;2;5;3;3
3342055;"nodejs/node-gyp";"Python";"2012-02-03T05:50:50+00:00";2143;1000;19;15;13;22;18;14;16;14;14;17;11;22;23;20;14;22;31;13;14;24;22;27;19;21;13;21;26;28;18;24;21;21;25;18;21;25;11;22;22;19;15;18;18;24;16;14;15;21;14;17;21;27
3803067;"AppScale/appscale";"Python";"2012-03-22T22:35:50+00:00";2143;215;4;8;6;1;4;1;4;7;4;2;6;4;2;3;5;2;3;8;5;4;2;4;3;5;5;3;5;7;5;5;3;4;2;2;4;6;4;4;0;3;3;4;4;5;4;5;3;12;3;5;2;6
19117456;"yahoo/react-intl";"JavaScript";"2014-04-24T17:28:36+00:00";2141;1391;15;16;13;20;16;18;17;14;16;15;23;16;19;23;18;32;32;30;25;25;26;35;21;19;28;37;26;30;33;38;30;26;42;19;21;16;27;39;29;23;29;19;31;42;19;29;28;47;29;53;50;47
29981861;"yahoo/kafka-manager";"Scala";"2015-01-28T18:33:21+00:00";2140;1062;12;10;12;19;13;16;17;12;13;15;25;13;18;14;10;15;12;11;13;13;26;22;14;20;16;18;15;21;19;24;23;25;29;24;29;17;28;45;24;19;18;18;19;23;33;25;31;26;38;39;23;28
14716368;"invoiceninja/invoiceninja";"JavaScript";"2013-11-26T12:30:05+00:00";2140;637;11;13;14;19;14;13;15;15;15;8;12;8;4;10;9;13;10;11;12;14;10;6;18;9;10;16;8;20;9;10;11;8;19;12;5;11;14;13;7;9;7;9;8;11;16;23;15;22;29;9;14;9
23652091;"Yixiaohan/show-me-the-code";"null";"2014-09-04T07:02:34+00:00";2139;1173;17;24;35;28;12;19;18;16;13;12;18;7;14;13;7;16;9;16;13;19;12;11;7;10;14;12;21;18;10;12;15;13;24;19;13;15;33;20;26;41;17;14;19;33;75;49;30;66;41;34;68;55
893522;"voodootikigod/node-serialport";"C++";"2010-09-07T12:24:28+00:00";2139;622;12;7;10;11;7;7;7;11;12;9;10;5;14;9;8;11;13;9;10;16;6;14;10;15;18;10;20;12;14;15;16;15;6;12;12;7;12;8;15;7;12;18;16;11;15;15;18;14;17;15;14;15
15299224;"twitter/CocoaSPDY";"Objective-C";"2013-12-19T01:50:59+00:00";2136;312;5;7;4;7;10;34;9;5;6;2;4;8;7;9;3;7;6;7;4;4;9;4;1;7;6;8;4;10;6;6;4;4;5;10;6;2;7;5;7;3;4;1;5;3;3;7;2;4;4;6;6;5
7317163;"HeshamMegid/HMSegmentedControl";"Objective-C";"2012-12-25T12:01:10+00:00";2136;980;7;15;12;10;17;22;10;20;23;23;15;21;18;21;16;17;22;22;17;41;21;22;10;9;18;28;16;19;15;28;18;20;17;16;20;21;15;18;16;14;9;8;20;22;28;19;19;22;19;29;27;28
24649388;"cazala/synaptic";"JavaScript";"2014-09-30T18:07:03+00:00";2135;840;4;7;8;13;12;12;7;11;13;23;18;15;16;52;10;11;10;6;9;8;12;15;10;23;17;17;16;21;11;7;11;20;10;6;23;30;11;16;9;17;9;16;20;20;22;22;36;18;22;31;33;24
26068656;"zhxnlai/ZLSwipeableView";"Objective-C";"2014-11-02T01:46:10+00:00";2135;727;10;15;20;10;11;16;19;15;9;25;11;13;20;7;26;13;21;6;12;15;12;9;39;28;15;15;17;13;20;11;14;14;10;7;8;9;28;9;8;5;8;6;21;23;13;9;10;7;5;8;19;13
4022652;"garyburd/redigo";"Go";"2012-04-14T04:31:58+00:00";2134;857;16;18;10;19;15;14;14;14;12;14;16;19;17;14;21;17;10;16;29;12;10;15;14;16;16;17;18;18;14;17;13;18;21;16;12;21;17;17;13;14;14;15;12;13;22;24;22;22;26;14;16;23
18537678;"FiloSottile/Heartbleed";"Go";"2014-04-07T23:03:09+00:00";2133;56;0;2;2;1;1;0;1;0;2;1;1;1;2;2;3;1;0;2;0;0;1;1;3;1;1;0;1;2;0;0;1;1;3;0;1;2;2;1;1;1;0;1;0;3;0;1;1;1;0;3;1;0
12261520;"smartystreets/goconvey";"JavaScript";"2013-08-21T04:52:28+00:00";2132;716;27;9;2;38;14;8;7;20;19;9;8;11;9;9;14;7;12;12;17;13;14;15;10;13;19;14;12;26;20;24;13;14;12;13;8;14;8;17;12;14;13;8;23;15;12;12;16;10;12;13;10;15
669304;"mwaterfall/MWFeedParser";"Objective-C";"2010-05-16T09:49:20+00:00";2131;335;6;7;5;12;6;6;7;6;3;9;7;9;6;9;13;6;5;6;6;8;9;6;4;5;9;3;4;7;5;10;10;8;5;3;7;4;4;8;6;6;12;4;4;7;2;6;9;2;4;4;10;6
18915233;"xxv/android-lifecycle";"null";"2014-04-18T14:26:22+00:00";2131;941;15;20;24;14;9;19;12;14;10;10;9;23;21;16;20;6;12;28;24;19;24;30;20;33;36;12;11;12;11;8;13;29;42;20;13;9;13;11;15;17;16;32;19;39;21;22;11;11;26;15;12;13
4756138;"hipache/hipache";"JavaScript";"2012-06-22T21:33:22+00:00";2129;310;6;11;12;5;9;7;5;4;6;4;7;3;8;7;3;7;5;6;5;5;8;4;11;12;7;12;6;6;3;3;8;5;5;4;5;8;7;3;7;6;5;5;10;6;1;7;5;5;3;3;3;2
8319818;"romaonthego/REMenu";"Objective-C";"2013-02-20T18:59:28+00:00";2127;482;9;7;10;11;14;19;18;9;8;8;7;15;9;9;19;9;10;12;13;5;11;17;5;8;7;11;5;7;12;7;16;8;8;10;11;2;8;8;5;7;4;7;7;9;10;6;12;7;6;8;6;6
339567;"stefankroes/ancestry";"Ruby";"2009-10-16T13:37:09+00:00";2127;273;11;2;9;5;5;5;8;4;5;7;4;2;7;4;2;7;2;9;4;4;1;4;3;4;5;6;3;4;5;6;5;4;1;3;5;5;10;8;7;9;1;8;9;5;9;5;8;6;4;4;8;2
15852088;"svaarala/duktape";"JavaScript";"2014-01-12T22:16:14+00:00";2126;595;22;11;13;3;9;13;10;28;7;7;14;7;19;13;18;9;10;9;6;10;9;18;12;5;6;21;4;14;12;8;12;9;10;15;5;15;13;8;14;11;6;22;12;10;10;14;14;15;8;10;9;6
23791610;"jkbrzt/cloudtunes";"CoffeeScript";"2014-09-08T13:26:38+00:00";2124;242;7;6;9;10;5;2;3;6;1;7;7;5;10;5;9;3;8;5;3;2;0;3;5;6;6;3;3;5;8;6;2;4;4;2;4;2;2;4;3;5;4;15;5;3;5;3;2;2;6;3;4;0
760165;"buildbot/buildbot";"Python";"2010-07-06T17:56:53+00:00";2123;670;11;10;14;13;11;14;8;10;14;12;13;10;22;4;13;16;10;15;13;16;12;16;12;9;13;14;9;13;10;17;8;10;23;17;7;13;14;11;18;16;7;10;10;7;19;22;16;17;11;10;15;15
14127490;"scoutapp/scout_realtime";"JavaScript";"2013-11-05T00:10:08+00:00";2122;86;0;2;2;2;1;3;0;1;0;5;1;2;1;1;3;1;3;0;2;1;0;1;0;2;0;3;1;3;2;1;1;4;3;0;2;1;1;2;0;1;4;1;4;1;1;0;3;7;4;2;0;0
2880469;"Codeception/Codeception";"PHP";"2011-11-30T04:06:44+00:00";2122;722;16;16;16;11;15;13;15;17;12;19;12;26;17;16;18;8;20;12;8;10;7;9;12;6;14;22;17;15;16;17;19;9;14;7;11;13;7;8;12;17;23;12;26;19;12;18;13;9;11;11;7;12
26917568;"nodemcu/nodemcu-firmware";"C";"2014-11-20T15:06:45+00:00";2121;1467;51;42;41;21;34;30;32;19;28;27;22;26;25;27;34;23;15;24;12;23;26;28;32;21;26;16;34;29;30;23;33;40;36;26;29;25;33;30;42;31;29;24;33;39;32;24;35;25;22;21;22;15
49107;"cappuccino/cappuccino";"Objective-J";"2008-09-04T10:43:35+00:00";2121;92;2;2;3;4;2;0;2;1;3;0;0;0;0;3;3;3;1;0;3;5;2;2;2;4;2;2;4;2;1;1;3;2;1;4;1;3;0;0;3;0;3;0;2;0;1;1;2;1;2;0;1;3
21481710;"SlexAxton/css-colorguard";"JavaScript";"2014-07-04T01:20:06+00:00";2120;255;3;5;2;2;8;11;2;1;4;2;6;3;2;1;3;1;0;2;5;3;1;24;2;3;1;3;20;6;5;4;5;2;3;3;1;5;4;7;7;6;4;9;9;5;5;2;4;9;6;9;8;7
20199636;"addyosmani/psi";"JavaScript";"2014-05-26T22:05:17+00:00";2119;618;8;8;9;5;6;17;35;12;11;7;8;8;18;9;75;20;17;6;26;9;4;13;7;6;14;9;9;18;17;12;9;6;11;10;9;11;15;6;7;9;5;7;9;9;5;13;13;10;8;7;11;5
2784220;"hybridauth/hybridauth";"PHP";"2011-11-15T23:38:39+00:00";2117;472;14;24;15;12;16;7;8;7;8;8;8;10;5;13;6;4;11;6;5;11;7;11;4;9;13;7;8;13;8;6;10;6;12;7;17;5;7;8;16;10;11;5;5;7;10;10;6;7;11;7;5;6
10155460;"dbader/schedule";"Python";"2013-05-19T12:51:20+00:00";2116;1232;5;3;6;12;7;8;3;8;7;8;13;12;8;10;6;6;10;9;8;6;12;20;312;236;89;22;10;43;17;7;11;17;13;15;10;5;24;15;22;9;16;9;15;11;16;19;15;18;14;12;14;9
27398751;"carlbutron/Swift";"Swift";"2014-12-01T20:38:53+00:00";2115;1797;14;14;39;31;16;17;27;22;43;24;27;17;16;18;15;18;17;79;33;72;152;46;27;29;26;35;33;33;20;65;31;35;82;41;44;52;40;26;40;28;30;19;33;26;32;26;39;45;15;30;30;28
616297;"chrisboulton/php-resque";"PHP";"2010-04-18T13:54:52+00:00";2115;607;10;15;5;14;9;16;6;20;7;11;6;17;10;10;15;14;19;10;7;12;6;10;4;8;9;10;8;13;14;17;10;14;12;10;9;8;9;6;16;20;13;5;8;18;9;10;13;26;19;9;14;17
5950748;"phoboslab/Ejecta";"Objective-C";"2012-09-25T13:54:24+00:00";2114;323;9;7;1;12;5;3;1;9;5;2;9;8;8;7;5;5;6;2;6;7;5;4;1;3;3;8;5;7;14;14;10;5;16;7;15;11;4;3;5;6;4;2;4;8;6;10;2;11;3;4;3;3
706295;"michelf/php-markdown";"PHP";"2010-06-06T17:48:42+00:00";2113;406;6;8;4;9;7;6;5;4;11;7;7;11;11;6;14;6;10;2;11;9;8;8;6;6;7;6;8;8;6;7;10;11;9;11;11;9;10;9;14;4;10;8;8;9;5;7;10;6;4;2;9;6
1421024;"chaps-io/public_activity";"Ruby";"2011-02-28T10:25:44+00:00";2113;398;6;9;6;4;9;7;9;7;7;7;9;5;8;6;10;9;15;13;11;11;10;6;8;6;6;7;16;8;12;11;6;6;11;7;9;9;8;3;5;8;4;9;5;2;6;3;4;10;8;7;9;1
778981;"livid/v2ex";"Python";"2010-07-16T14:43:49+00:00";2112;456;5;4;10;8;7;5;8;9;11;3;8;9;12;6;8;11;3;38;6;6;5;7;7;7;9;11;10;12;7;13;8;7;17;7;5;4;12;18;7;9;14;4;5;5;7;5;12;8;9;4;8;16
31558536;"tonsky/AnyBar";"Objective-C";"2015-03-02T19:27:52+00:00";2112;672;30;8;16;12;14;23;4;10;10;14;9;7;7;5;3;14;11;6;36;68;23;11;7;10;5;6;6;7;5;3;6;8;11;11;9;68;32;15;10;13;9;4;6;4;9;5;39;10;7;6;0;0
23551107;"Ghosh/uiGradients";"JavaScript";"2014-09-01T18:04:38+00:00";2110;427;13;4;1;5;4;6;6;7;4;7;5;2;4;4;6;5;5;10;5;11;3;4;16;6;9;9;7;6;31;11;9;10;10;12;20;6;10;10;7;10;21;7;6;5;8;5;10;12;12;8;13;0
61713;"defunkt/gist";"Ruby";"2008-10-10T23:35:47+00:00";2109;459;10;3;5;8;3;2;13;6;11;7;7;12;13;13;6;7;9;8;5;3;9;15;9;3;9;13;9;6;6;8;10;3;11;10;2;6;11;7;9;17;11;4;11;10;11;16;16;10;12;7;18;9
1464380;"haraka/Haraka";"JavaScript";"2011-03-10T17:00:20+00:00";2108;379;4;15;3;4;9;6;12;9;11;5;8;8;4;6;9;4;5;9;7;7;5;4;5;10;6;6;3;11;10;4;8;17;8;4;6;2;2;7;6;5;5;12;11;6;4;12;9;8;11;14;1;12
7427613;"bbatsov/clojure-style-guide";"null";"2013-01-03T18:09:53+00:00";2106;581;4;14;13;13;14;6;18;13;15;6;16;11;8;5;7;15;11;10;4;14;8;13;8;9;8;12;16;13;18;8;17;12;6;10;10;25;16;20;9;15;11;10;5;12;11;10;9;11;13;7;7;5
7362671;"rails/spring";"Ruby";"2012-12-29T03:53:34+00:00";2105;261;5;4;11;6;4;7;4;7;5;6;2;8;2;5;4;4;12;6;7;6;10;5;3;4;4;5;6;5;5;7;4;1;2;9;8;3;5;3;3;5;6;3;2;4;6;4;3;4;2;4;5;6
14204860;"raywenderlich/objective-c-style-guide";"null";"2013-11-07T13:48:51+00:00";2105;762;11;16;5;14;19;30;12;17;10;9;17;20;13;9;21;9;28;28;16;15;15;8;13;10;11;15;10;20;20;34;10;10;13;11;11;11;24;10;9;11;9;3;9;15;12;21;20;12;21;16;17;12
130092;"msanders/snipmate.vim";"VimL";"2009-02-16T15:24:55+00:00";2105;120;0;3;3;2;4;3;1;2;1;1;3;0;2;2;2;4;0;3;5;2;6;2;1;4;1;5;4;2;7;4;1;1;1;2;1;1;0;1;4;0;7;3;3;2;2;6;1;2;2;0;1;0
13909573;"cisco/openh264";"C++";"2013-10-27T20:20:31+00:00";2104;545;9;8;5;6;10;13;10;9;6;4;14;6;9;5;5;25;11;44;35;11;7;9;14;7;14;10;8;8;4;4;6;9;13;8;11;13;6;9;9;8;10;9;6;5;8;13;12;8;16;12;14;10
31377223;"davidmerfield/Typeset";"JavaScript";"2015-02-26T16:46:25+00:00";2103;2103;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;32;1418;277;108;64;40;11;15;8;6;7;6;3;2;4;5;5;4;3;0;2;4;4;4;2;8;0;1;4;4;20;12;3;4;5;5;3
31860188;"DanielRapp/doppler";"JavaScript";"2015-03-08T18:21:59+00:00";2102;319;3;9;14;5;5;14;6;6;7;9;2;2;3;1;2;3;8;1;1;3;1;20;15;4;1;6;3;5;5;2;2;2;2;0;2;4;3;4;3;1;4;3;0;3;2;80;12;3;5;10;7;1
20469086;"austinzheng/swift-2048";"Swift";"2014-06-04T03:37:39+00:00";2102;418;5;4;4;3;4;5;12;12;11;9;7;6;9;4;7;6;13;5;9;7;10;9;8;7;8;12;11;24;8;11;3;3;11;12;14;10;10;5;8;4;6;6;9;6;10;7;10;7;7;7;4;9
62520;"mangos/MaNGOS";"null";"2008-10-13T16:24:47+00:00";2102;170;8;6;9;3;1;2;1;4;2;1;3;4;1;1;5;2;5;5;2;2;3;1;6;0;3;5;4;2;4;1;3;2;2;4;7;5;3;5;3;8;1;2;4;2;4;3;5;4;1;3;2;1
1309434;"DavyJonesLocker/client_side_validations";"Ruby";"2011-01-30T17:15:05+00:00";2102;255;9;3;8;4;5;6;3;4;4;3;1;4;6;3;5;4;3;7;6;4;5;4;5;11;3;6;5;12;10;2;3;5;4;3;3;5;8;2;9;6;4;4;4;6;6;4;1;5;5;4;4;5
1462;"ctran/annotate_models";"Ruby";"2008-02-27T18:04:38+00:00";2101;422;6;5;10;6;7;8;4;9;7;10;11;7;4;12;6;7;7;7;11;6;5;7;10;9;5;5;11;12;9;12;7;8;9;9;13;10;11;9;6;8;9;5;6;3;14;3;10;8;10;7;9;13
1597711;"abrasive/shairport";"C";"2011-04-11T06:30:05+00:00";2100;160;2;3;2;8;5;5;3;1;3;5;6;2;1;5;1;2;3;6;2;2;4;6;4;3;4;2;5;3;3;0;3;1;2;1;1;6;6;4;2;1;0;3;4;5;1;2;1;2;2;4;7;1
10805189;"googlecreativelab/coder";"JavaScript";"2013-06-19T20:14:10+00:00";2100;262;5;4;2;3;7;3;2;2;2;3;6;5;4;5;3;6;5;2;4;5;1;3;2;16;4;5;0;3;8;1;1;7;7;5;5;10;6;3;3;4;2;7;5;6;6;16;3;4;7;17;9;8
13344997;"mmcgrana/services-engineering";"null";"2013-10-05T12:49:03+00:00";2099;380;9;17;3;3;7;5;7;4;3;6;6;2;6;15;17;8;14;7;3;53;3;8;3;5;3;2;4;4;7;8;2;3;4;1;4;3;2;4;0;1;4;2;4;5;21;5;4;3;8;7;6;45
2764963;"borisrepl/boris";"PHP";"2011-11-13T04:08:42+00:00";2099;330;6;4;8;6;5;9;2;4;3;1;3;168;2;1;3;5;0;3;3;1;4;1;3;3;3;4;5;6;2;3;2;3;3;1;7;2;4;1;4;6;3;1;3;2;2;1;2;2;5;3;1;1
18537651;"jdan/isomer";"JavaScript";"2014-04-07T23:02:18+00:00";2099;202;2;4;2;0;4;20;4;2;2;6;4;2;10;7;4;5;2;2;2;3;7;2;1;4;4;5;7;8;2;3;7;5;0;3;5;3;0;3;3;4;4;8;2;3;4;4;2;1;2;3;2;4
357681;"isaacs/node-glob";"JavaScript";"2009-11-02T05:02:29+00:00";2098;1079;17;22;20;15;21;10;17;11;18;16;25;14;14;25;21;22;15;22;24;24;13;13;18;16;19;22;22;19;22;16;20;17;23;26;24;27;23;29;32;31;23;18;22;26;22;23;33;18;23;29;34;3
4967590;"soulwire/sketch.js";"JavaScript";"2012-07-10T01:55:55+00:00";2098;629;6;4;11;6;12;14;14;8;8;9;12;3;47;31;12;17;5;6;4;9;9;7;4;7;13;8;27;17;13;13;13;15;13;16;16;7;2;10;7;6;10;11;9;15;48;8;9;7;8;7;19;17
10193700;"PMSI-AlignAlytics/dimple";"JavaScript";"2013-05-21T11:00:16+00:00";2097;932;8;13;9;9;9;15;8;14;6;13;12;16;7;8;16;6;13;6;4;3;9;4;10;4;6;9;11;6;10;6;11;16;10;2;11;9;11;6;7;9;6;6;9;10;3;6;6;88;354;46;16;20
15592138;"Boris-Em/BEMSimpleLineGraph";"Objective-C";"2014-01-02T19:45:11+00:00";2097;598;13;15;13;10;9;9;13;9;10;13;10;4;9;10;27;14;13;8;12;11;15;9;10;13;23;13;13;10;9;13;17;12;8;8;4;8;18;13;7;13;18;8;6;7;9;10;13;12;7;9;19;12
19919669;"sentsin/layer";"JavaScript";"2014-05-18T19:58:09+00:00";2097;1622;37;34;21;41;28;27;29;20;14;13;15;29;34;28;34;35;37;37;64;36;34;32;13;23;19;31;21;61;25;31;21;33;22;37;26;30;48;38;31;27;15;8;30;35;23;33;54;55;39;33;40;41
4551765;"thephpleague/oauth2-server";"PHP";"2012-06-04T20:00:52+00:00";2097;604;21;10;9;13;13;10;13;12;7;7;8;5;10;10;9;17;15;9;8;9;20;12;9;14;10;14;15;8;18;9;14;15;8;9;6;7;9;15;11;14;5;9;10;9;12;10;13;14;15;14;11;30
7258685;"cloudius-systems/osv";"C";"2012-12-20T14:08:55+00:00";2097;596;27;33;8;16;7;8;11;6;7;9;6;11;9;5;13;5;11;11;3;7;8;43;11;12;23;8;16;15;10;8;22;16;10;8;2;11;13;3;18;10;10;10;5;8;4;14;9;6;15;14;9;12
275303;"grosser/parallel";"Ruby";"2009-08-11T18:54:16+00:00";2096;562;7;11;35;14;16;16;9;6;9;12;6;15;11;5;14;6;5;10;12;6;7;11;17;14;43;11;7;11;9;16;12;4;7;9;8;6;5;7;10;5;10;4;10;10;9;17;9;7;11;11;7;13
8416883;"TeehanLax/Hyperlapse.js";"JavaScript";"2013-02-25T19:54:29+00:00";2095;284;8;10;20;11;7;7;10;10;9;9;10;1;6;5;11;9;4;7;6;2;6;10;4;3;7;4;7;4;3;2;3;8;0;3;1;2;3;4;4;5;5;4;6;3;4;2;3;5;2;2;3;0
2255947;"cytoscape/cytoscape.js";"JavaScript";"2011-08-23T15:28:32+00:00";2095;873;12;21;6;20;11;11;6;14;11;12;15;19;16;12;8;9;18;7;13;15;11;9;11;15;18;22;18;19;39;33;15;16;14;16;11;16;11;15;22;57;35;25;15;14;20;14;22;28;16;15;13;12
11390894;"frankiesardo/icepick";"Clojure";"2013-07-13T16:43:09+00:00";2094;1236;17;20;19;23;25;70;29;20;21;22;17;11;22;28;21;22;16;15;19;21;24;17;12;14;17;34;28;22;15;14;13;22;31;66;15;13;30;58;37;20;26;16;19;22;24;30;28;28;15;26;22;20
16679350;"felipernb/algorithms.js";"JavaScript";"2014-02-10T00:04:28+00:00";2094;517;9;6;52;22;3;8;5;5;2;3;2;5;22;28;3;4;19;31;3;15;16;11;13;9;8;7;19;10;15;8;10;5;6;10;9;3;7;7;7;4;4;5;7;13;11;5;8;9;7;7;7;3
4146957;"kjbekkelund/writings";"null";"2012-04-26T11:25:21+00:00";2093;84;1;2;2;2;6;0;0;4;3;1;1;2;3;0;2;2;1;1;4;0;2;0;2;2;1;7;0;2;4;1;2;0;1;1;2;2;2;0;3;3;0;1;0;1;1;1;2;0;2;0;0;2
6098927;"robertkrimen/otto";"Go";"2012-10-06T01:48:39+00:00";2092;648;11;18;9;12;19;9;13;12;16;2;16;5;12;10;11;11;7;12;6;12;9;7;13;7;17;13;15;15;8;12;9;9;8;17;12;15;21;14;21;17;11;15;28;16;14;10;7;13;11;13;17;11
4398942;"Netflix/asgard";"Groovy";"2012-05-21T21:24:15+00:00";2091;416;8;9;8;4;8;10;13;16;10;5;12;5;12;5;16;10;6;7;9;7;10;6;8;10;5;6;13;9;11;20;5;11;3;2;2;4;9;6;9;9;5;13;7;12;9;11;1;5;5;5;1;4
2361853;"todc/todc-bootstrap";"CSS";"2011-09-10T17:49:41+00:00";2091;132;3;4;3;5;0;3;2;4;3;5;0;1;2;5;2;5;1;4;1;1;2;0;1;1;1;0;5;2;1;2;4;1;5;4;3;4;1;0;2;6;4;0;5;4;2;2;0;1;4;5;4;2
2661753;"teampoltergeist/poltergeist";"Ruby";"2011-10-27T22:36:00+00:00";2091;366;4;12;7;7;8;8;12;11;9;8;7;10;8;2;3;7;6;6;11;6;7;8;8;6;6;9;5;7;7;9;5;5;6;6;2;2;10;5;3;8;9;5;6;6;6;3;12;7;11;9;12;4
791720;"locomotivecms/engine";"Ruby";"2010-07-22T19:02:27+00:00";2088;237;4;8;4;2;8;5;3;5;1;0;5;4;5;4;4;6;8;2;7;3;3;2;2;3;4;4;10;4;6;2;3;3;7;4;2;5;5;14;4;3;4;4;8;5;2;9;2;6;6;5;2;6
28249537;"markdown-it/markdown-it";"JavaScript";"2014-12-19T22:54:53+00:00";2086;1491;18;15;22;15;12;18;15;9;10;18;8;18;17;8;6;15;17;15;35;27;16;27;10;9;14;15;15;12;11;13;14;15;8;14;6;13;26;22;7;17;17;11;376;301;39;27;16;21;21;16;18;26
1723155;"gazay/gon";"Ruby";"2011-05-09T15:26:18+00:00";2086;451;11;11;6;12;6;7;19;13;7;10;7;7;9;10;12;11;5;8;5;11;13;7;6;9;12;9;9;12;11;9;7;5;10;10;8;6;4;11;7;11;8;7;7;9;13;5;12;4;7;8;7;1
6162900;"davidstutz/bootstrap-multiselect";"HTML";"2012-10-10T19:19:33+00:00";2085;661;11;14;10;22;16;14;18;16;20;13;11;11;14;15;7;12;9;14;9;14;22;9;10;7;17;11;12;17;9;16;5;18;11;9;8;13;14;14;15;11;16;9;11;10;8;16;15;16;15;8;10;9
12467920;"rnystrom/RNFrostedSidebar";"Objective-C";"2013-08-29T18:29:01+00:00";2084;374;9;11;7;8;9;12;8;10;7;13;13;14;12;11;13;9;2;7;3;8;5;8;2;4;7;9;7;14;7;6;3;10;4;4;6;7;8;8;5;8;4;1;3;9;6;6;6;5;3;8;3;2
3055234;"robmorgan/phinx";"PHP";"2011-12-27T06:49:45+00:00";2083;783;4;24;11;12;13;20;26;9;11;14;8;11;14;9;15;17;11;7;26;25;14;10;10;12;12;6;12;20;11;23;12;43;24;14;21;6;12;8;13;22;23;15;18;13;17;17;15;15;13;14;14;17
30442018;"rchipka/node-osmosis";"JavaScript";"2015-02-07T02:17:26+00:00";2083;348;18;10;3;16;16;4;7;3;5;4;5;2;7;6;4;11;6;5;7;3;4;9;2;5;2;5;7;8;2;3;6;7;2;4;7;3;20;9;16;7;8;3;3;12;13;4;9;2;13;3;4;4
22472365;"webpack/react-starter";"JavaScript";"2014-07-31T14:34:24+00:00";2083;1478;34;55;30;45;35;32;26;25;30;35;37;43;34;31;18;21;23;31;31;24;30;20;26;29;37;38;36;37;34;26;29;37;43;27;33;30;33;35;36;25;31;24;19;9;13;12;18;12;14;13;15;17
21836148;"OptiKey/OptiKey";"C#";"2014-07-14T21:23:52+00:00";2082;2079;0;0;0;0;0;0;0;0;0;6;0;1;1;0;0;0;1;0;1;1311;213;53;41;93;27;18;18;14;5;11;15;23;23;6;7;2;11;10;7;8;0;4;9;3;5;7;27;17;26;15;28;12
32890693;"MicrosoftDX/Vorlonjs";"TypeScript";"2015-03-25T21:03:35+00:00";2082;2080;601;323;139;67;21;29;27;25;35;37;27;39;30;23;15;7;20;19;15;32;13;9;10;22;10;13;26;55;27;25;33;25;31;17;19;12;16;15;18;11;11;12;10;9;8;16;6;11;13;9;26;11
481412;"TooTallNate/Java-WebSocket";"HTML";"2010-01-20T23:33:04+00:00";2082;787;13;23;15;17;12;15;14;17;15;13;17;11;10;13;10;8;17;11;19;6;10;14;10;6;18;13;12;20;14;15;91;16;19;15;13;11;15;6;13;9;8;6;9;9;21;18;17;17;18;12;17;19
16099249;"DataScienceSpecialization/courses";"HTML";"2014-01-21T10:22:57+00:00";2080;700;20;22;15;10;15;27;10;9;16;12;28;9;13;8;15;10;9;4;4;15;13;8;7;11;14;7;7;20;6;11;0;6;21;5;7;7;21;16;18;19;27;17;12;15;13;11;9;19;29;21;16;16
246773;"brianleroux/lawnchair";"JavaScript";"2009-07-09T02:09:35+00:00";2079;143;1;5;3;5;1;7;1;4;6;2;2;2;4;1;3;1;3;2;4;4;3;5;1;5;4;3;1;2;4;1;2;4;1;1;1;0;4;1;1;0;2;6;2;5;1;7;2;5;1;3;2;2
2310495;"ceph/ceph";"C++";"2011-09-01T21:41:26+00:00";2079;845;8;12;16;9;16;15;11;21;10;21;7;16;15;11;14;14;9;12;15;19;8;13;12;19;17;11;13;12;12;23;16;16;26;11;17;12;26;23;14;16;20;8;16;24;19;17;33;30;25;25;22;18
15534164;"antimatter15/ocrad.js";"C++";"2013-12-30T18:52:36+00:00";2078;387;12;13;6;5;11;9;5;6;7;8;5;6;5;7;5;6;7;8;5;3;10;3;13;9;4;8;15;14;19;6;13;7;9;4;6;10;8;3;7;5;5;4;3;10;6;3;5;13;9;11;5;1
22119747;"gliderlabs/registrator";"Go";"2014-07-22T20:36:02+00:00";2078;1129;20;23;20;17;21;20;11;28;24;20;20;16;29;16;17;17;23;14;16;19;23;24;26;19;20;9;26;28;31;20;17;17;17;25;21;17;19;19;28;15;30;18;29;29;17;19;23;23;29;43;31;26
5129986;"mstarke/MacPass";"Objective-C";"2012-07-21T00:48:01+00:00";2078;890;12;12;15;9;31;14;16;31;11;9;19;10;15;16;17;15;11;11;14;14;13;21;12;27;22;21;15;23;20;11;17;20;15;12;9;13;21;14;20;10;11;16;26;40;37;13;22;12;17;25;12;21
6180186;"bgrins/devtools-snippets";"HTML";"2012-10-11T20:20:28+00:00";2078;344;5;6;9;5;11;9;11;11;4;8;8;11;7;2;5;5;8;5;6;6;8;8;1;8;11;13;5;6;8;3;6;6;6;9;4;3;5;5;4;7;6;5;7;6;8;8;5;4;12;3;6;6
12900361;"slate/slate";"JavaScript";"2013-09-17T16:18:33+00:00";2013;131;3;2;2;3;3;2;0;4;5;2;3;2;2;1;1;1;6;3;5;5;1;4;2;3;4;1;1;8;5;0;1;4;3;1;2;0;1;3;1;0;6;1;1;1;2;1;3;3;5;3;2;3
3744429;"RNCryptor/RNCryptor";"Swift";"2012-03-17T00:48:37+00:00";2013;683;6;5;6;14;8;15;15;19;5;17;8;11;12;8;14;11;13;13;11;15;17;10;8;24;16;13;25;18;14;11;13;11;20;23;5;6;11;17;15;19;16;5;13;19;10;14;14;11;15;18;16;10
12554530;"alibaba/jstorm";"Java";"2013-09-03T03:53:16+00:00";2012;1450;10;4;8;9;5;11;14;6;6;7;8;15;6;11;10;14;6;10;12;7;10;7;5;7;9;12;19;42;20;471;175;54;38;39;22;25;21;20;25;18;10;2;16;13;23;27;20;23;21;18;26;33
20666775;"docker/libchan";"Go";"2014-06-10T00:22:06+00:00";2010;443;4;4;4;8;7;4;4;3;3;3;7;3;8;4;5;6;6;4;7;78;30;11;15;20;24;6;9;6;5;11;10;5;4;7;5;5;8;4;6;7;3;6;14;6;4;6;6;6;8;1;7;6
24688259;"cwRichardKim/RKNotificationHub";"Objective-C";"2014-10-01T17:36:18+00:00";2009;1072;9;89;65;129;41;31;29;17;13;18;21;14;14;14;19;17;12;16;13;10;13;15;8;16;15;23;18;18;18;20;12;22;12;9;11;8;15;24;19;12;14;6;8;11;12;16;6;19;13;18;13;37
3818593;"jsantell/dancer.js";"JavaScript";"2012-03-24T17:05:25+00:00";2008;163;0;6;3;2;4;2;2;2;7;2;4;0;3;3;4;3;1;2;5;0;9;1;6;1;2;3;5;4;4;2;1;5;2;3;1;0;2;3;4;6;2;4;0;1;4;5;4;2;2;10;8;2
23924195;"Lasagne/Lasagne";"Python";"2014-09-11T15:31:41+00:00";2003;1567;18;33;35;24;31;17;26;21;44;39;17;13;16;23;44;54;26;33;23;25;28;26;23;28;38;35;42;56;52;32;38;23;28;24;29;29;25;31;27;29;20;24;23;30;22;33;39;28;33;44;29;37
14259390;"Maatwebsite/Laravel-Excel";"PHP";"2013-11-09T15:28:40+00:00";2002;1015;15;19;13;13;24;19;14;19;9;28;14;16;16;16;17;13;18;5;11;21;19;20;17;9;21;12;43;23;23;23;27;22;17;26;17;15;20;19;27;24;19;14;16;21;30;27;24;23;31;20;23;23
1811965;"cucumber/cucumber-js";"JavaScript";"2011-05-27T21:27:17+00:00";2002;608;8;15;11;8;9;12;13;10;9;10;15;11;10;9;15;6;14;19;10;12;3;18;13;13;13;14;10;16;10;12;13;7;13;12;6;6;13;10;11;12;19;15;16;13;13;11;18;12;12;6;12;10
2050163;"aws/aws-sdk-ruby";"Ruby";"2011-07-14T22:21:47+00:00";2002;408;10;10;10;7;9;10;6;8;8;9;10;7;5;8;10;8;9;6;6;6;7;11;9;12;4;9;10;13;8;9;5;5;3;7;5;2;7;5;10;5;6;4;11;10;8;8;9;8;11;9;11;5
21535619;"krzyzanowskim/CryptoSwift";"Swift";"2014-07-06T07:31:39+00:00";2001;1290;14;14;16;17;10;26;20;36;36;29;17;15;4;17;29;29;15;36;33;24;13;17;18;19;37;36;26;26;30;19;24;39;28;25;15;30;38;34;28;23;20;15;24;42;23;27;25;17;26;20;56;33
22046596;"AgileBits/onepassword-app-extension";"Objective-C";"2014-07-21T00:11:52+00:00";2000;533;8;7;6;10;11;6;7;5;6;10;8;9;5;14;4;16;15;19;9;7;5;10;10;9;5;10;10;7;9;29;8;13;9;12;3;7;11;20;11;9;20;12;17;14;7;17;8;7;8;14;14;6
10866815;"rocketeers/rocketeer";"PHP";"2013-06-22T14:56:22+00:00";2000;545;13;13;8;17;32;18;7;12;9;14;5;16;11;6;13;8;13;9;13;7;6;15;7;13;9;6;13;26;6;22;6;10;6;6;2;3;9;8;13;8;5;8;3;16;7;10;9;8;6;9;9;17
3346542;"jsoma/tabletop";"JavaScript";"2012-02-03T17:35:24+00:00";1998;609;5;12;5;8;9;12;29;38;6;3;16;7;4;4;12;8;6;5;10;4;12;48;17;7;17;11;12;11;5;6;7;9;8;12;4;19;33;17;9;14;12;13;12;9;7;8;21;9;6;14;8;9
8918733;"code-troopers/android-betterpickers";"Java";"2013-03-21T01:45:18+00:00";1997;554;9;13;4;14;5;9;6;8;8;8;4;10;8;14;5;8;11;7;9;7;9;6;6;9;14;19;12;11;15;9;7;8;18;11;9;10;8;14;10;22;12;7;15;11;13;13;21;18;17;8;12;13
926231;"RobinHerbots/jquery.inputmask";"JavaScript";"2010-09-20T22:19:56+00:00";1996;703;10;16;14;18;19;11;15;9;11;19;17;16;12;13;14;13;20;10;15;12;6;12;11;16;16;9;12;19;14;16;10;8;13;11;10;12;12;17;11;12;15;8;19;18;14;19;14;10;9;10;19;17
12244286;"arialdomartini/oh-my-git";"Shell";"2013-08-20T13:52:00+00:00";1995;594;6;16;8;12;15;11;12;9;17;10;16;9;12;14;6;9;9;43;16;11;13;13;7;10;14;8;10;20;13;9;10;8;12;6;10;5;10;11;9;15;10;7;12;6;15;14;12;8;7;8;11;10
21830743;"AllThingsSmitty/must-watch-css";"CSS";"2014-07-14T18:32:28+00:00";1995;457;4;2;1;51;27;12;7;5;3;6;1;3;2;18;5;11;3;4;1;6;11;12;23;8;31;21;8;7;10;4;5;5;26;12;9;6;5;11;8;4;5;6;14;4;2;3;12;4;2;3;4;0
18080448;"Famous/famous-angular";"JavaScript";"2014-03-24T21:59:19+00:00";1994;314;16;14;32;20;10;8;8;6;11;6;7;8;8;6;6;8;8;8;9;3;7;5;6;6;10;7;5;4;2;2;5;3;3;3;6;1;4;5;5;1;2;0;3;3;1;1;3;2;1;2;2;2
37076;"wvanbergen/request-log-analyzer";"Ruby";"2008-07-25T05:40:33+00:00";1994;177;4;2;3;1;3;4;1;3;7;3;2;4;8;6;3;2;6;7;2;4;5;4;2;5;2;3;4;3;4;5;4;2;1;3;1;5;8;5;3;3;3;2;4;3;1;0;1;2;3;6;1;4
21226841;"1sters/material_design_zh";"CSS";"2014-06-26T03:30:41+00:00";1993;697;24;29;21;21;27;25;26;29;11;19;31;31;24;22;29;35;24;11;9;7;8;7;8;4;9;8;10;12;9;13;9;5;12;5;9;7;5;10;5;5;6;1;7;5;8;10;10;8;11;6;3;7
6689766;"ArtSabintsev/Harpy";"Objective-C";"2012-11-14T15:25:38+00:00";1993;532;5;10;11;9;5;18;27;11;7;5;7;7;4;8;12;5;9;8;6;5;9;3;6;5;9;10;4;13;9;7;6;9;4;4;107;16;16;14;4;6;8;9;14;7;11;8;6;5;6;4;6;8
31715632;"Yalantis/Persei";"Swift";"2015-03-05T13:43:30+00:00";1993;1022;25;24;27;21;21;11;19;20;15;27;19;21;27;28;35;16;18;24;28;15;11;11;13;13;15;24;35;16;29;22;13;18;14;24;17;11;26;17;16;17;12;35;22;30;17;5;20;19;19;17;13;10
21314224;"Templarian/MaterialDesign";"null";"2014-06-29T01:20:56+00:00";1992;1442;36;32;32;28;39;31;34;31;26;20;35;26;41;63;37;27;30;28;32;19;32;23;17;19;22;22;20;28;18;27;27;24;27;26;13;22;30;30;33;26;27;19;31;34;21;27;22;19;26;29;30;24
6443435;"nats-io/gnatsd";"Go";"2012-10-29T16:12:24+00:00";1992;1009;9;13;15;7;7;11;8;8;6;18;12;12;28;22;25;18;22;76;67;24;16;12;12;14;16;8;14;9;15;33;20;14;30;15;13;6;11;20;20;12;21;13;24;15;16;83;23;27;22;28;18;1
370242;"intridea/hashie";"Ruby";"2009-11-12T14:12:00+00:00";1991;322;8;4;5;8;6;5;4;5;6;8;6;2;8;4;8;7;11;6;7;9;6;6;5;8;3;8;8;8;8;4;4;5;4;8;3;6;4;7;10;4;7;4;4;4;6;8;7;3;10;7;3;13
2464908;"joomla/joomla-cms";"PHP";"2011-09-27T02:07:38+00:00";1991;541;8;10;7;8;6;6;10;9;7;11;7;6;10;2;3;2;8;6;13;12;4;6;9;4;9;19;14;12;11;7;4;8;3;9;12;9;7;19;14;13;11;6;9;9;9;6;8;79;21;15;13;11
18800032;"tonsky/datascript";"Clojure";"2014-04-15T12:58:22+00:00";1990;1006;10;35;13;13;15;10;12;7;12;109;37;30;34;26;17;14;9;7;4;17;33;21;12;19;23;30;17;35;12;25;18;18;23;16;14;14;12;9;41;20;10;5;10;15;13;12;15;16;16;11;26;14
18378216;"bigspaceship/shine.js";"JavaScript";"2014-04-02T19:16:23+00:00";1989;116;3;4;3;3;4;2;4;3;1;4;1;1;3;3;2;1;1;0;2;2;2;0;0;0;2;4;3;3;2;1;3;2;5;1;1;2;2;2;1;3;2;2;3;2;4;4;1;0;4;3;3;2
31690108;"udacity/Sunshine-Version-2";"Java";"2015-03-05T01:48:44+00:00";1989;1746;28;21;22;17;25;48;46;44;30;32;34;26;26;15;25;35;23;29;33;21;11;25;17;14;22;65;39;31;32;23;28;19;22;31;47;32;46;41;36;50;58;53;37;49;33;35;48;40;58;47;38;39
7952078;"jfeinstein10/JazzyViewPager";"Java";"2013-02-01T04:57:42+00:00";1989;582;14;14;11;14;17;6;12;12;9;10;12;8;17;9;12;11;13;9;17;13;9;7;8;13;10;14;8;15;11;16;11;11;6;10;10;10;7;18;9;9;1;3;11;13;11;11;15;9;12;17;13;14
21436816;"spinnaker/spinnaker";"Python";"2014-07-02T19:02:36+00:00";1988;1984;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;1;1185;138;49;43;33;15;11;21;16;20;16;26;22;27;45;43;124;38;21;24;29;19;17
812156;"vitch/jScrollPane";"HTML";"2010-08-02T11:59:30+00:00";1987;219;9;11;3;4;4;5;4;4;4;6;7;5;3;1;3;6;2;6;8;5;3;2;6;6;2;1;6;1;3;3;5;1;3;3;7;5;5;7;6;3;3;4;0;5;5;5;6;6;2;3;2;0
10298815;"rstacruz/flatdoc";"CSS";"2013-05-26T14:21:27+00:00";1986;416;8;15;6;4;6;9;6;6;6;11;7;9;4;2;14;15;5;7;4;9;7;3;14;4;4;8;11;9;14;4;3;6;2;6;3;2;7;6;6;6;5;9;4;24;43;11;9;9;9;5;3;7
23929024;"jfrazelle/dockerfiles";"Shell";"2014-09-11T17:48:44+00:00";1985;1442;7;13;19;21;15;8;10;12;83;60;50;25;24;35;9;16;22;14;22;14;18;20;26;24;20;22;36;36;30;39;32;28;31;22;9;17;26;37;39;40;31;19;37;32;25;39;17;28;69;27;37;50
15383182;"core-plot/core-plot";"Objective-C";"2013-12-22T22:30:19+00:00";1984;702;18;23;20;15;14;18;9;16;18;19;13;13;17;11;16;13;15;19;11;15;15;6;11;30;9;14;21;12;12;15;13;12;13;5;11;10;7;15;15;10;9;6;9;25;10;12;9;11;11;11;11;9
796825;"leah/PullToRefresh";"Objective-C";"2010-07-25T17:44:33+00:00";1983;63;1;2;0;0;1;1;0;3;0;0;3;0;1;0;1;2;2;6;1;0;0;1;1;1;3;0;2;1;2;0;3;3;2;2;0;0;2;0;1;3;2;0;1;1;3;0;0;1;0;2;1;1
23478;"jaz303/tipsy";"JavaScript";"2008-06-08T18:48:00+00:00";1982;154;6;4;6;2;3;2;3;4;0;3;1;1;4;3;2;3;0;2;2;4;5;0;1;3;5;3;2;3;2;4;6;5;5;2;1;4;3;2;3;3;2;1;3;8;2;6;1;3;4;1;5;1
12416862;"jasarien/Provenance";"C";"2013-08-27T20:34:36+00:00";1982;1917;3;2;0;1;0;1;3;0;3;5;2;2;4;1;0;2;2;4;4;10;392;292;62;53;36;50;89;123;101;75;60;35;45;27;55;94;43;27;19;25;19;18;17;10;16;13;19;15;16;10;6;6
2006876;"swagger-api/swagger-codegen";"Java";"2011-07-06T14:26:48+00:00";1982;1200;19;20;15;20;24;11;14;18;18;17;12;8;15;25;23;8;12;15;17;18;16;14;25;16;17;10;24;26;24;24;26;25;27;18;16;16;21;20;21;32;29;24;44;44;26;48;27;40;28;67;36;40
10637255;"JakeWharton/pidcat";"Python";"2013-06-12T05:59:37+00:00";1981;783;5;9;15;17;78;18;8;12;13;14;23;21;8;9;18;20;20;16;8;13;18;8;15;7;23;12;12;15;14;17;13;24;12;13;12;5;13;13;11;15;11;15;21;9;14;8;11;13;22;11;11;20
162663;"pinax/pinax";"null";"2009-03-29T22:03:30+00:00";1981;161;1;0;3;5;2;0;1;0;4;3;3;4;0;2;0;1;2;1;2;3;3;2;7;4;3;3;2;4;2;2;4;3;3;3;1;2;7;6;3;8;8;3;1;7;7;5;4;3;5;3;2;4
24189210;"ariok/BWWalkthrough";"Swift";"2014-09-18T13:29:20+00:00";1980;923;25;15;17;13;22;17;13;11;8;14;11;60;30;12;13;42;33;7;21;12;12;16;15;11;20;15;11;16;13;14;18;10;19;12;22;10;21;11;20;15;27;7;12;15;12;19;47;22;16;15;16;18
2717454;"mdo/github-buttons";"CSS";"2011-11-05T21:49:51+00:00";1980;324;5;13;11;7;3;10;11;8;2;10;6;4;11;3;5;6;9;7;6;2;6;6;7;2;9;4;9;5;7;8;7;7;8;4;4;6;7;3;7;2;5;7;7;13;1;3;5;5;8;5;3;5
2808651;"leongersen/noUiSlider";"JavaScript";"2011-11-19T12:38:41+00:00";1980;749;11;9;13;12;7;7;11;8;10;9;14;15;21;19;20;21;19;21;12;14;24;10;14;15;9;21;18;17;12;20;14;15;16;20;11;7;17;18;16;9;18;14;12;25;12;10;14;8;14;19;16;11
715168;"Marak/colors.js";"JavaScript";"2010-06-11T06:48:43+00:00";1979;551;7;9;23;11;11;8;7;9;14;6;15;15;22;8;9;12;9;12;6;7;9;8;5;7;12;8;11;8;10;12;7;10;8;11;12;18;12;11;14;7;9;9;8;11;10;8;4;12;9;9;26;16
980240;"kennethreitz/clint";"Python";"2010-10-12T02:40:00+00:00";1978;338;8;5;8;6;6;4;9;5;4;1;8;7;7;9;5;2;6;7;9;3;6;14;8;5;12;11;10;5;7;11;4;5;2;1;6;4;4;5;7;3;3;10;11;6;10;12;10;4;5;4;9;5
2097941;"Gamua/Starling-Framework";"ActionScript";"2011-07-24T20:11:22+00:00";1978;263;4;3;4;6;8;4;2;3;8;6;4;5;10;4;10;5;4;8;5;3;5;0;2;5;8;4;5;3;7;3;3;3;2;7;3;3;11;4;7;4;3;4;4;8;13;6;2;3;10;7;4;4
31294964;"phptodayorg/php-must-watch";"PHP";"2015-02-25T03:18:02+00:00";1978;460;13;10;14;10;9;8;10;6;6;8;12;5;6;6;4;8;21;15;13;35;13;11;10;9;5;6;3;10;7;6;30;7;6;8;3;2;2;6;8;10;10;8;8;10;5;6;15;2;5;2;5;3
5722466;"nomad/houston";"Ruby";"2012-09-07T21:08:33+00:00";1976;542;9;13;16;9;9;4;15;8;14;8;10;7;8;8;12;12;8;11;15;9;9;6;18;12;14;7;14;12;4;10;12;18;8;8;9;6;5;7;8;9;23;13;7;11;13;12;16;12;4;7;6;17
6269013;"aws/aws-sdk-php";"PHP";"2012-10-17T21:28:32+00:00";1976;498;11;13;8;11;20;14;19;9;5;5;13;12;14;12;10;10;7;8;11;5;7;9;5;6;8;10;8;11;7;10;8;5;8;8;4;7;13;5;9;9;15;6;7;12;11;8;12;10;10;12;9;12
3483944;"Homebrew/homebrew-php";"Ruby";"2012-02-19T06:55:28+00:00";1975;429;8;7;11;8;6;10;9;9;6;5;9;7;12;5;6;8;5;4;6;8;7;7;12;11;8;7;10;7;11;8;8;11;10;13;8;6;6;7;10;3;9;8;9;12;10;14;10;11;13;3;10;1
679377;"mozilla/popcorn-js";"JavaScript";"2010-05-21T17:40:35+00:00";1975;269;7;8;5;9;4;7;12;3;11;7;4;10;4;8;7;5;3;5;3;8;4;8;2;7;8;6;4;7;9;4;2;2;6;2;1;5;2;7;10;2;2;2;8;2;5;2;2;5;1;5;3;4
1157658;"myell0w/MTStatusBarOverlay";"Objective-C";"2010-12-10T23:43:10+00:00";1975;129;3;2;1;2;1;1;1;0;3;1;3;2;2;3;7;2;3;2;4;8;3;2;2;3;2;3;3;3;3;2;4;8;1;4;4;1;6;4;2;1;3;0;1;2;2;1;0;0;1;2;3;2
12574344;"spf13/cobra";"Go";"2013-09-03T20:40:26+00:00";1975;1156;14;15;17;9;17;6;10;22;10;10;16;16;21;13;19;9;17;9;24;12;15;12;16;6;19;21;18;20;32;24;37;35;28;18;16;13;31;22;150;45;21;25;23;22;23;31;24;17;31;24;26;25
10755256;"iron-meteor/iron-router";"JavaScript";"2013-06-18T06:19:03+00:00";1974;621;21;11;20;24;21;26;17;13;15;23;11;16;12;12;12;10;18;16;16;9;13;13;12;20;7;13;9;8;6;12;12;9;13;12;7;7;8;7;23;11;6;4;6;6;5;10;10;3;10;6;5;5
26018608;"skywinder/github-changelog-generator";"Ruby";"2014-10-31T14:06:48+00:00";1974;915;16;43;21;19;29;32;14;15;16;17;8;17;26;18;12;19;16;5;14;10;21;13;25;21;22;13;13;15;10;7;11;26;25;25;6;10;17;15;17;15;12;17;15;13;23;23;45;27;10;13;15;8
30597615;"caiorss/Functional-Programming";"HTML";"2015-02-10T15:07:42+00:00";1974;1947;1370;118;39;32;32;17;8;10;8;9;13;7;12;12;4;3;8;7;9;9;9;7;7;5;7;9;5;8;6;5;5;6;8;8;8;13;10;8;5;8;2;2;14;6;14;6;8;11;4;1;3;2
25587159;"krzysztofzablocki/KZPlayground";"Objective-C";"2014-10-22T14:52:40+00:00";1972;500;9;17;9;13;11;7;9;12;5;8;8;5;5;13;8;4;3;4;6;7;5;8;4;8;6;11;5;15;6;9;10;5;13;9;21;44;41;7;8;7;12;1;17;11;5;4;11;8;4;7;9;6
11654790;"techfort/LokiJS";"JavaScript";"2013-07-25T07:39:20+00:00";1972;763;11;11;14;15;8;11;11;12;8;12;16;15;16;17;13;14;12;14;13;16;13;11;18;14;16;15;22;13;11;13;12;20;10;19;8;13;13;14;22;20;18;12;21;24;18;18;13;17;18;17;14;17
229006;"mileszs/wicked_pdf";"Ruby";"2009-06-16T21:03:09+00:00";1972;368;6;4;7;9;9;12;9;5;5;5;5;8;7;3;5;10;6;4;8;3;8;7;7;4;6;5;6;6;8;9;11;9;5;9;8;9;10;7;8;9;11;7;10;7;8;7;4;7;7;7;8;4
1135454;"cefsharp/CefSharp";"C#";"2010-12-03T15:23:23+00:00";1970;936;12;12;16;15;8;12;13;10;11;5;17;13;10;13;11;12;118;28;22;15;23;12;15;7;22;12;24;25;11;9;31;22;18;18;11;17;33;16;12;13;14;18;15;21;17;16;23;15;18;22;19;14
2692921;"CreateJS/SoundJS";"JavaScript";"2011-11-02T04:18:36+00:00";1970;492;7;10;13;16;26;5;10;9;4;10;3;5;10;8;8;6;13;10;7;8;7;12;7;16;5;7;7;7;10;14;11;4;7;20;10;2;12;8;12;6;9;4;15;16;15;13;5;3;14;7;11;8
12662085;"flowjs/flow.js";"JavaScript";"2013-09-07T08:32:32+00:00";1969;432;5;13;14;9;7;7;9;9;11;6;9;8;9;7;7;12;6;8;7;5;4;7;10;6;9;6;5;11;7;8;6;9;6;9;10;4;6;9;11;13;11;8;7;13;6;11;10;9;6;4;9;14
388860;"jaredpar/VsVim";"C#";"2009-11-29T01:59:00+00:00";1968;508;18;9;7;5;3;3;8;6;7;8;10;10;27;12;14;7;17;7;7;7;9;10;6;5;13;14;20;3;14;14;16;10;14;11;6;5;13;11;11;6;6;3;8;9;7;7;15;10;13;5;13;9
1122534;"comfy/comfortable-mexican-sofa";"Ruby";"2010-11-29T15:58:39+00:00";1967;278;6;7;10;4;8;4;10;3;7;5;6;6;8;6;4;2;11;5;4;3;5;7;8;10;6;10;6;9;5;10;6;5;4;0;3;5;6;3;2;5;4;4;1;3;4;4;4;1;4;8;6;1
32247847;"ReactiveX/rxjs";"TypeScript";"2015-03-15T06:17:10+00:00";1967;1905;5;2;2;7;4;3;3;5;9;4;1;15;15;18;18;12;16;40;19;16;27;25;25;25;35;38;37;50;52;49;50;41;41;68;42;51;66;80;95;69;71;58;37;67;46;56;71;69;67;70;54;59
11214533;"redguardtoo/mastering-emacs-in-one-year-guide";"null";"2013-07-06T06:57:48+00:00";1966;962;17;14;14;21;11;26;26;13;13;25;18;17;17;15;11;18;16;16;15;17;13;20;15;20;16;9;18;22;30;23;12;12;15;30;19;22;16;40;30;24;19;12;20;17;17;19;16;18;23;19;22;14
12034693;"EvgenyKarkan/EKAlgorithms";"Objective-C";"2013-08-11T10:58:18+00:00";1966;507;4;5;5;8;5;6;3;4;5;5;3;2;7;35;17;9;10;13;7;4;8;5;9;10;16;11;13;20;13;9;36;12;14;12;9;5;14;9;12;11;11;7;11;13;11;4;9;8;8;6;8;6
1800451;"bestiejs/benchmark.js";"JavaScript";"2011-05-25T18:40:03+00:00";1966;565;6;10;8;7;8;12;8;9;11;8;12;13;9;12;8;7;9;21;18;14;13;15;8;11;13;14;11;16;8;11;9;11;11;11;8;5;10;8;10;17;5;5;8;9;8;10;11;18;21;12;12;16
1819245;"mojombo/semver";"null";"2011-05-29T23:10:40+00:00";1966;594;5;13;14;13;6;8;5;8;9;13;11;10;12;8;14;9;11;11;17;14;11;12;15;11;9;27;12;12;12;14;12;13;11;8;15;6;11;14;12;11;5;8;11;17;9;18;15;14;7;14;10;7
3124402;"sofish/typo.css";"HTML";"2012-01-07T12:57:29+00:00";1966;457;3;5;8;8;9;5;7;2;16;10;6;7;8;10;10;12;5;10;6;7;29;7;5;5;13;10;5;12;6;6;13;6;10;13;13;8;9;7;6;8;8;4;12;4;6;8;13;12;15;13;9;8
4053456;"martinblech/xmltodict";"Python";"2012-04-17T14:38:21+00:00";1966;417;2;9;6;13;6;6;14;5;5;11;4;10;8;4;13;9;10;8;5;8;11;8;12;14;5;3;8;7;7;11;3;5;10;5;10;8;7;7;14;7;4;9;7;7;10;9;9;9;12;10;7;6
9873882;"FredKSchott/CoVim";"VimL";"2013-05-05T20:10:16+00:00";1965;151;5;4;2;3;1;4;2;1;1;1;2;8;5;7;3;1;4;3;0;2;2;2;0;2;3;2;3;3;5;1;3;3;1;1;0;1;1;9;8;7;4;7;1;2;4;0;2;1;3;6;0;5
15595559;"pornel/slip";"JavaScript";"2014-01-02T22:37:36+00:00";1964;189;3;3;4;2;5;6;5;3;4;1;4;4;3;8;8;5;1;6;4;6;3;3;4;2;2;5;2;1;3;6;1;5;5;4;6;2;6;2;3;11;4;0;2;2;1;3;3;3;3;4;1;2
190137;"tonytomov/jqGrid";"JavaScript";"2009-05-01T13:29:43+00:00";1963;343;5;10;7;4;7;4;4;6;3;7;8;5;6;5;3;9;12;7;2;8;9;4;4;10;3;5;5;8;6;10;6;8;5;5;8;4;8;5;13;10;7;4;8;8;6;5;9;7;7;6;8;10
1020639;"Pylons/pyramid";"Python";"2010-10-24T22:00:35+00:00";1963;345;12;5;3;11;5;7;7;7;3;3;4;7;6;6;3;3;3;5;2;5;6;3;6;8;5;7;8;11;11;10;4;8;8;8;7;3;4;12;5;7;9;5;5;6;7;8;8;6;8;10;6;19
1151051;"django-oscar/django-oscar";"Python";"2010-12-08T21:30:32+00:00";1963;585;9;26;11;7;9;8;11;15;15;12;7;8;6;6;10;11;12;3;11;11;8;11;14;11;17;19;11;9;7;7;16;12;14;11;7;3;15;14;10;10;12;7;14;16;18;14;11;10;11;12;18;8
1252864;"nelhage/reptyr";"C";"2011-01-14T00:33:50+00:00";1963;445;2;4;9;6;10;9;6;9;1;5;12;4;4;5;3;1;10;7;6;2;7;3;12;7;53;6;9;15;7;7;4;8;3;19;13;12;17;7;5;11;9;9;9;9;10;8;8;9;6;14;11;3
21339768;"reactjs/react-tutorial";"JavaScript";"2014-06-30T04:42:12+00:00";1962;1544;24;22;23;16;15;15;16;15;18;27;29;16;19;17;16;23;21;16;18;35;27;28;35;25;25;47;36;29;32;41;37;28;29;37;24;43;44;30;43;32;27;35;65;44;40;38;36;42;45;45;47;7
21050788;"tholman/intense-images";"JavaScript";"2014-06-20T20:05:07+00:00";1961;310;19;3;10;8;5;1;4;17;7;7;4;2;2;10;4;8;10;10;5;3;8;4;2;2;2;6;4;9;18;8;4;5;4;4;4;7;6;2;11;6;8;3;2;14;4;4;2;5;7;1;2;3
22359052;"php/php-langspec";"PHP";"2014-07-28T21:48:05+00:00";1961;225;3;4;4;6;22;2;8;2;2;6;8;0;4;0;2;2;2;5;2;4;2;8;3;3;2;6;2;7;5;1;3;14;6;5;3;6;2;2;3;3;5;5;7;4;4;5;2;3;2;2;6;6
21690229;"balysv/material-menu";"Java";"2014-07-10T10:22:20+00:00";1960;690;20;20;25;25;20;18;22;15;12;13;15;12;13;17;13;16;13;14;8;11;15;14;11;11;11;15;16;20;12;11;14;4;14;17;5;6;7;11;14;6;9;4;7;11;18;13;15;6;15;13;10;13
358078;"quicksilver/Quicksilver";"Objective-C";"2009-11-02T14:55:23+00:00";1959;197;8;5;3;4;11;6;4;3;4;2;2;1;6;2;3;6;4;2;5;3;3;6;7;5;0;7;4;1;2;3;6;3;3;1;1;5;0;1;2;4;0;5;4;4;5;9;5;3;2;2;10;0
2168780;"minetest/minetest";"C++";"2011-08-07T13:48:36+00:00";1959;569;7;12;8;6;18;5;16;5;9;12;12;7;7;5;3;8;11;9;18;12;15;8;11;7;4;6;10;7;7;6;5;14;10;7;11;12;19;7;7;17;19;9;9;14;8;19;17;18;17;32;10;17
13226404;"raml-org/raml-spec";"null";"2013-09-30T20:28:05+00:00";1957;823;12;17;11;12;16;24;22;20;16;21;11;21;11;21;12;12;11;32;21;78;17;14;13;23;22;18;19;19;15;5;11;12;18;14;6;3;7;3;5;7;4;7;11;7;8;14;16;12;25;31;17;19
8222847;"JamieMason/ImageOptim-CLI";"Shell";"2013-02-15T17:33:52+00:00";1957;326;5;9;6;4;4;5;8;7;6;4;3;5;6;7;6;7;4;5;7;3;14;3;8;5;4;8;4;13;10;5;8;3;5;5;4;2;7;7;5;8;3;21;3;10;4;6;16;6;5;6;6;1
976990;"codebutler/firesheep";"C++";"2010-10-10T20:09:00+00:00";1956;220;4;6;5;9;5;5;2;2;1;2;6;5;6;6;2;4;2;6;3;3;3;7;5;1;3;5;4;7;8;8;4;2;2;2;6;3;4;3;3;4;7;4;7;4;4;4;4;5;2;5;4;2
14640193;"CellularPrivacy/Android-IMSI-Catcher-Detector";"Java";"2013-11-23T10:04:14+00:00";1954;736;28;46;16;11;13;22;23;11;19;9;9;6;8;8;17;11;28;27;11;9;8;10;13;16;14;13;11;7;9;11;14;3;11;6;9;8;19;25;23;16;9;6;17;8;12;14;11;23;12;13;19;14
8043551;"h2oai/h2o-2";"Java";"2013-02-06T03:09:38+00:00";1954;382;13;23;7;21;12;10;16;6;7;5;8;7;4;5;8;7;10;6;7;3;9;7;3;4;9;4;7;4;17;3;5;5;2;6;6;1;3;6;6;8;9;6;9;6;8;3;10;3;2;7;8;11
1335132;"ninja-build/ninja";"C++";"2011-02-06T19:07:12+00:00";1953;617;7;9;7;9;5;5;4;4;11;10;10;11;10;7;8;8;6;4;9;9;7;9;10;5;9;14;15;58;11;10;14;44;17;11;13;11;9;8;11;11;15;11;10;7;22;17;16;13;13;10;14;19
1266228;"devstructure/blueprint";"Python";"2011-01-18T06:45:06+00:00";1952;122;2;1;4;3;7;5;3;2;1;0;2;1;1;2;8;2;0;2;0;0;6;1;1;1;3;8;1;3;3;1;1;5;4;1;0;2;5;1;2;1;3;1;1;4;4;6;1;1;1;2;1;1
3329923;"helmetjs/helmet";"JavaScript";"2012-02-01T22:54:45+00:00";1952;778;34;12;14;9;11;8;8;13;10;13;10;11;11;17;7;9;3;25;13;6;6;14;10;8;33;24;17;8;18;20;21;24;9;19;17;17;15;17;12;21;18;15;17;24;17;9;14;20;14;23;20;13
26311302;"matthew-andrews/isomorphic-fetch";"JavaScript";"2014-11-07T08:46:13+00:00";1950;1851;16;12;9;18;12;8;6;3;4;8;7;14;8;5;20;24;24;26;23;27;26;33;20;30;37;32;50;42;42;26;29;38;21;38;31;29;37;42;63;59;32;31;50;39;59;155;143;86;61;57;75;64
1347323;"nathanvda/cocoon";"Ruby";"2011-02-09T17:50:09+00:00";1949;541;13;7;12;16;17;12;17;11;13;13;9;16;19;9;7;11;10;6;6;10;6;9;17;9;7;4;13;12;7;11;13;10;5;5;7;5;7;7;12;9;10;8;9;16;10;13;8;16;12;6;11;13
6182775;"flask-restful/flask-restful";"Python";"2012-10-12T00:08:51+00:00";1949;674;8;17;7;11;13;12;11;15;11;12;6;16;18;11;21;14;10;18;10;11;11;8;7;17;7;15;13;14;15;14;17;17;16;21;9;9;8;14;11;15;17;13;9;14;16;12;13;16;12;13;14;15
8768841;"rnmp/salvattore";"JavaScript";"2013-03-14T05:36:48+00:00";1949;470;20;9;14;14;8;7;14;10;13;8;9;2;12;8;5;3;5;9;3;7;8;8;7;9;11;13;9;8;6;10;0;7;8;9;5;3;11;7;19;9;6;7;10;11;13;12;10;9;7;5;12;21
425;"defunkt/facebox";"JavaScript";"2008-02-11T22:49:27+00:00";1947;63;3;3;3;3;0;2;2;3;2;6;0;0;0;2;3;0;0;0;1;1;3;0;1;1;2;1;0;1;1;1;0;0;1;1;0;2;3;1;1;0;1;2;2;0;0;0;0;2;0;1;0;1
117549;"django-haystack/django-haystack";"Python";"2009-01-29T20:23:57+00:00";1947;304;7;5;7;6;4;7;6;7;5;7;4;4;10;2;11;3;6;4;6;5;5;4;4;5;7;6;5;5;7;6;5;6;4;3;5;8;5;7;8;5;5;1;7;8;9;13;4;3;5;8;12;3
1621009;"wavded/humane-js";"CSS";"2011-04-15T21:48:27+00:00";1944;184;6;3;0;7;4;5;7;3;2;6;6;3;4;2;2;2;3;4;2;1;2;3;5;4;2;3;1;4;4;4;4;4;0;2;4;6;5;3;1;3;4;6;2;4;6;8;4;3;2;6;0;3
13301038;"Turfjs/turf";"JavaScript";"2013-10-03T14:50:25+00:00";1944;760;15;18;42;21;12;6;12;17;21;11;13;9;18;21;11;23;13;8;15;9;12;13;18;15;18;14;10;15;15;12;14;14;9;10;8;12;15;8;11;18;14;4;37;20;12;18;16;15;15;15;8;10
18525562;"modocache/MDCSwipeToChoose";"Objective-C";"2014-04-07T17:06:44+00:00";1943;754;13;20;19;12;16;16;19;10;10;17;18;13;20;8;14;15;11;13;16;7;11;13;18;17;18;8;12;14;18;19;12;7;6;12;15;8;14;5;12;12;11;29;48;19;18;12;10;6;13;27;20;3
28;"mojombo/god";"Ruby";"2008-01-13T05:16:23+00:00";1942;205;2;3;3;3;4;3;4;5;2;3;5;4;2;5;1;3;6;4;3;2;2;4;3;4;6;9;5;4;2;6;7;3;3;3;2;2;4;3;4;9;3;3;2;5;4;7;8;5;5;2;3;6
1853010;"noflo/noflo";"CoffeeScript";"2011-06-06T04:33:02+00:00";1942;306;4;7;7;8;14;13;5;5;4;6;6;6;10;10;3;8;4;11;4;6;3;4;5;2;4;8;7;3;2;3;5;0;6;5;3;10;6;5;4;2;6;7;9;5;11;4;11;9;7;5;4;0
27172;"ryanb/dotfiles";"VimL";"2008-06-20T22:07:15+00:00";1940;140;1;0;2;0;4;2;2;5;2;4;3;4;2;2;3;7;3;2;0;3;3;6;2;1;3;7;4;3;5;2;4;3;2;3;2;3;1;1;0;0;2;2;4;2;2;3;4;1;3;6;4;1
1095380;"Studio-42/elFinder";"JavaScript";"2010-11-19T18:05:06+00:00";1939;441;12;4;11;13;7;7;11;9;6;11;5;6;8;7;11;4;10;11;4;9;5;7;3;11;10;7;7;9;8;9;5;6;6;8;10;5;8;7;12;7;7;9;14;11;6;13;8;13;8;12;12;12
15837676;"mozilla/mozjpeg";"C";"2014-01-12T06:25:02+00:00";1939;309;2;3;4;4;5;5;6;8;4;4;1;8;22;5;2;3;4;9;6;7;7;8;2;6;7;4;7;8;7;8;4;7;7;5;13;8;5;3;3;8;5;9;5;1;18;3;1;5;8;8;3;4
10504702;"jorisvink/kore";"C";"2013-06-05T14:37:22+00:00";1937;1498;2;1;504;528;44;26;29;13;62;21;7;8;3;8;1;4;2;3;3;6;1;8;9;6;9;6;7;6;9;7;5;9;5;5;4;6;6;10;4;8;8;6;10;9;13;2;10;6;6;2;12;9
6376011;"wyuenho/backgrid";"JavaScript";"2012-10-24T19:17:31+00:00";1936;221;6;5;8;5;4;3;4;8;1;3;3;2;4;5;4;3;2;11;4;5;6;4;2;5;3;4;8;4;1;4;5;7;5;5;4;1;4;1;7;2;7;2;6;4;4;5;2;4;2;3;7;3
8063073;"andrewelkins/Laravel-4-Bootstrap-Starter-Site";"JavaScript";"2013-02-07T00:02:13+00:00";1934;101;3;2;5;5;1;3;5;4;1;1;5;2;1;2;2;0;3;3;2;0;3;0;1;2;3;3;1;1;5;0;3;3;3;1;0;2;1;1;0;0;0;0;1;1;3;1;2;3;2;2;1;2
5283193;"mscdex/ssh2";"JavaScript";"2012-08-03T08:50:03+00:00";1931;547;10;10;8;13;10;11;6;10;8;13;8;12;11;12;10;12;6;13;10;9;7;9;15;13;9;9;7;11;18;12;8;13;8;11;11;4;3;24;10;11;16;7;13;12;10;7;9;12;12;9;11;14
5589723;"krakjoe/pthreads";"C";"2012-08-28T17:57:40+00:00";1929;591;12;9;11;8;8;10;10;7;8;8;11;11;18;12;10;10;13;11;15;14;12;11;10;9;8;14;11;7;15;12;14;23;11;10;15;8;7;3;15;11;8;11;12;17;14;15;12;12;14;12;8;14
10281119;"avast/android-styled-dialogs";"Java";"2013-05-25T07:35:52+00:00";1928;402;7;15;10;13;11;10;11;9;14;7;4;6;9;5;8;16;3;5;11;6;11;7;8;6;10;8;12;13;6;8;6;9;7;4;6;6;6;8;2;7;6;4;2;7;9;6;2;10;10;5;7;4
19993354;"relatedcode/EncryptedChat";"Objective-C";"2014-05-20T18:58:14+00:00";1926;721;7;15;25;16;15;14;14;12;19;17;18;8;14;13;12;10;10;13;16;24;13;11;6;12;14;11;8;41;25;18;14;10;9;14;11;13;11;10;8;16;14;2;11;8;29;27;13;14;8;14;8;6
1779181;"rembo10/headphones";"Python";"2011-05-21T01:34:22+00:00";1925;370;2;7;8;8;5;6;9;6;3;6;6;5;5;2;9;7;6;5;5;4;11;4;13;10;6;5;3;9;5;7;12;0;12;11;6;5;11;7;7;4;7;8;12;5;6;10;13;13;10;6;8;10
20395801;"taigaio/taiga-front";"CoffeeScript";"2014-06-02T07:11:36+00:00";1924;768;25;13;11;11;12;9;12;17;10;17;9;10;16;16;15;23;13;9;11;29;28;13;14;14;21;25;31;29;15;14;12;15;12;18;9;15;19;13;17;21;10;11;11;18;17;7;5;9;14;14;9;0
5453989;"jankotek/mapdb";"Java";"2012-08-17T15:28:54+00:00";1924;560;10;14;11;10;6;10;3;7;13;16;10;12;9;9;9;11;10;12;13;8;14;9;13;13;7;16;13;12;9;13;7;9;10;12;9;14;13;22;8;9;14;6;9;22;5;8;8;14;12;15;7;5
6120146;"pocorall/scaloid";"Scala";"2012-10-08T05:53:22+00:00";1924;479;41;36;17;19;8;9;7;6;1;11;15;12;7;13;15;17;13;7;3;4;8;7;9;8;14;4;13;12;5;8;3;5;3;7;9;12;5;3;11;12;8;5;1;5;5;6;4;1;5;11;7;2
7680774;"thinkgem/jeesite";"JavaScript";"2013-01-18T05:07:02+00:00";1924;1300;16;15;15;29;17;14;13;20;19;19;16;23;22;13;24;14;21;21;23;17;17;19;18;15;18;27;18;27;20;24;31;28;27;36;31;27;36;41;23;31;15;4;33;37;29;49;41;44;36;34;41;52
14279525;"phusion/passenger-docker";"Shell";"2013-11-10T16:20:28+00:00";1921;442;6;8;11;10;15;11;11;17;17;11;7;8;9;10;11;9;13;7;7;5;9;7;7;9;10;11;8;5;4;3;9;9;10;13;12;8;6;12;6;8;12;10;4;5;4;6;5;5;2;4;6;10
242821;"omz/AppSales-Mobile";"Objective-C";"2009-07-03T22:38:21+00:00";1918;94;0;2;2;2;3;1;2;4;1;1;1;3;0;1;2;0;3;4;2;3;1;0;1;1;2;3;1;5;1;1;1;2;3;3;2;1;3;1;4;2;1;1;2;1;2;2;1;4;1;2;0;2
5373673;"jlord/sheetsee.js";"JavaScript";"2012-08-10T19:46:26+00:00";1918;295;10;6;5;3;10;4;10;6;5;5;4;4;4;3;10;6;3;7;11;7;6;14;8;4;4;4;5;7;5;6;4;4;4;6;3;6;5;9;7;6;2;5;4;6;6;5;6;4;4;5;7;1
2923236;"typesafehub/config";"Java";"2011-12-06T08:02:29+00:00";1916;693;23;8;13;11;18;13;11;7;17;12;8;20;18;8;15;11;6;12;11;17;13;16;9;13;6;10;17;14;10;14;9;16;13;8;7;7;10;16;12;32;16;7;21;8;12;23;19;9;17;21;15;14
19983755;"izzyleung/ZhihuDailyPurify";"Java";"2014-05-20T14:19:41+00:00";1915;1616;7;4;6;14;6;13;15;6;11;10;6;20;13;12;8;10;10;17;62;31;19;78;30;25;66;87;103;33;27;82;26;49;32;26;31;32;35;36;73;40;33;17;48;45;36;39;32;24;25;32;44;30
2403263;"Shougo/neobundle.vim";"VimL";"2011-09-17T02:56:51+00:00";1914;579;10;16;13;15;12;26;11;14;11;5;9;13;9;8;13;9;13;13;10;15;14;10;16;16;11;11;7;17;16;18;12;13;9;10;10;4;17;14;10;14;6;9;6;5;10;4;8;13;6;8;4;6
27796175;"shazow/ssh-chat";"Go";"2014-12-10T01:20:44+00:00";1914;351;13;2;6;8;9;5;13;12;9;2;14;6;4;4;1;4;3;6;12;9;4;1;4;3;2;1;12;3;4;4;4;3;2;3;5;0;3;0;12;4;8;5;4;2;2;4;3;3;2;1;14;87
1356074;"LearnBoost/cluster";"JavaScript";"2011-02-11T18:18:02+00:00";1914;164;3;3;2;3;2;1;1;1;2;3;5;4;0;0;8;1;6;4;7;3;1;1;3;4;3;6;5;2;3;3;1;3;8;4;3;0;3;4;2;5;2;6;2;3;4;3;4;3;5;2;2;5
214710;"scalatra/scalatra";"Scala";"2009-05-31T09:20:32+00:00";1913;359;7;4;8;10;5;8;9;14;9;4;9;10;7;4;5;7;11;4;5;5;8;1;7;10;5;12;9;5;9;6;7;4;6;5;11;8;8;6;8;5;4;7;2;10;6;6;5;8;5;7;9;5
1262196;"MugunthKumar/MKStoreKit";"Objective-C";"2011-01-17T03:20:14+00:00";1913;261;5;6;11;4;7;5;3;3;5;7;5;9;4;6;4;6;7;6;2;3;5;1;2;5;6;3;8;8;7;2;4;4;7;3;1;5;6;5;6;6;4;4;10;6;4;6;3;5;4;8;4;1
4647320;"erikw/tmux-powerline";"Shell";"2012-06-13T06:51:01+00:00";1911;396;13;10;8;7;6;8;4;1;12;7;6;9;7;10;10;9;8;0;7;9;3;8;7;6;4;4;7;9;7;7;5;5;4;12;13;3;6;5;6;11;13;7;8;15;3;11;7;12;5;7;14;11
7006572;"magicmonty/bash-git-prompt";"Shell";"2012-12-04T20:44:35+00:00";1911;1001;12;17;16;18;13;15;8;28;24;16;16;14;18;14;20;20;15;32;13;13;14;20;18;21;15;14;11;22;19;26;23;22;21;22;10;14;15;32;56;11;19;27;22;22;40;32;14;16;8;18;15;20
781300;"fetlife/rollout";"Ruby";"2010-07-18T04:25:36+00:00";1906;331;5;6;6;4;5;2;4;1;5;1;6;4;1;5;3;5;6;7;1;6;7;10;4;3;4;2;4;3;5;2;1;4;3;7;3;4;8;2;4;4;3;7;6;11;77;21;10;7;5;8;3;6
16822294;"VodkaBears/Remodal";"JavaScript";"2014-02-14T00:33:55+00:00";1906;1086;5;9;11;10;10;14;36;26;49;24;71;21;20;17;22;12;17;27;16;17;16;16;16;15;16;13;15;19;18;20;18;18;17;12;16;13;16;19;18;11;104;25;22;22;31;13;21;17;19;20;22;14
24288133;"markushi/android-ui";"Java";"2014-09-21T10:23:53+00:00";1906;544;20;18;17;20;9;14;17;9;9;6;9;12;8;4;11;5;10;11;10;9;14;8;5;7;6;12;9;9;5;9;9;8;13;10;5;14;22;11;10;6;7;3;10;10;13;13;14;11;1;19;12;11
9559821;"jtyjty99999/mobileTech";"null";"2013-04-20T05:39:46+00:00";1905;994;20;19;40;61;23;21;14;11;8;5;3;18;30;22;7;141;65;23;21;15;9;18;6;16;19;11;4;8;7;20;20;13;7;23;10;8;10;14;12;10;10;5;18;7;9;16;28;19;18;16;16;20
1843047;"spring-projects/spring-mvc-showcase";"Java";"2011-06-03T15:36:55+00:00";1905;698;7;13;8;13;7;16;12;14;9;10;9;6;8;12;13;12;9;21;20;11;14;8;8;7;8;20;11;13;7;12;12;14;14;10;10;14;19;19;11;12;16;8;18;18;21;29;16;19;19;21;22;18
2195601;"ChatSecure/ChatSecure-iOS";"Objective-C";"2011-08-12T06:07:51+00:00";1905;660;13;13;12;13;8;19;16;13;12;9;10;15;9;10;13;8;16;11;11;10;10;16;13;16;9;16;15;27;8;14;8;12;16;12;14;10;11;18;17;8;5;2;17;10;18;18;10;19;8;19;12;11
22059578;"ankane/pghero";"Ruby";"2014-07-21T09:56:02+00:00";1902;396;3;7;4;1;4;10;1;8;1;7;6;7;8;6;5;4;5;3;6;6;7;6;4;2;3;6;9;8;20;13;7;3;7;3;24;7;10;18;3;7;6;66;7;9;7;9;6;2;4;7;4;0
1535009;"kennethreitz/tablib";"Python";"2011-03-28T02:36:50+00:00";1902;538;5;8;6;9;10;5;5;3;3;10;1;65;20;4;6;7;9;5;5;4;3;5;7;9;13;6;10;9;4;7;8;3;8;3;1;5;4;11;10;7;26;57;23;26;6;14;15;11;6;10;14;7
15516827;"poole/poole";"CSS";"2013-12-29T23:39:18+00:00";1902;757;17;11;12;19;13;15;21;21;10;11;14;20;13;22;11;12;15;20;8;7;8;13;14;24;22;15;20;16;12;15;9;10;7;14;9;9;12;19;21;13;19;13;19;17;17;19;13;10;11;17;16;12
2493754;"amir20/phantomjs-node";"JavaScript";"2011-10-01T06:01:36+00:00";1901;602;10;10;12;19;9;9;8;6;14;7;8;7;10;9;10;10;8;11;10;18;7;9;18;5;11;9;13;10;9;14;10;8;12;10;14;9;12;13;12;9;4;10;21;12;17;18;16;14;17;15;23;16
3739481;"TheLevelUp/ZXingObjC";"Objective-C";"2012-03-16T14:09:18+00:00";1901;684;11;20;9;10;4;15;6;7;8;10;16;18;21;14;12;16;9;13;15;12;19;11;15;14;15;15;14;16;11;17;19;12;16;18;14;7;15;9;11;13;10;6;19;18;8;20;12;13;6;10;14;21
152894;"jsor/jcarousel";"JavaScript";"2009-03-17T16:38:47+00:00";1901;196;5;7;2;6;8;2;4;1;5;6;5;5;7;1;1;1;7;3;2;3;2;1;3;3;8;6;5;8;1;6;1;7;8;1;5;3;0;3;4;4;4;2;2;4;3;3;1;3;4;2;3;5
561616;"geddy/geddy";"JavaScript";"2010-03-14T07:14:00+00:00";1901;84;1;2;0;1;2;2;3;2;3;0;2;2;1;1;3;1;3;2;0;3;3;1;0;1;3;3;1;4;1;0;0;0;1;1;2;2;1;2;1;1;1;2;3;1;2;2;1;0;5;3;0;2
726541;"ruboto/ruboto";"Ruby";"2010-06-17T19:20:59+00:00";1899;184;6;2;3;3;9;6;2;4;3;4;7;4;3;5;2;3;2;2;2;7;4;0;3;3;2;2;3;4;4;6;6;5;2;0;6;11;2;3;4;4;2;3;5;4;1;3;4;3;1;1;1;3
4213474;"Humanizr/Humanizer";"C#";"2012-05-03T12:01:45+00:00";1899;682;15;23;15;16;13;8;10;8;4;15;7;8;8;7;14;8;6;30;8;7;10;18;11;5;7;7;5;18;7;17;6;17;6;66;28;12;16;20;12;11;28;13;10;14;12;20;9;7;8;12;13;7
20121600;"zoonooz/ZFDragableModalTransition";"Objective-C";"2014-05-24T04:02:39+00:00";1897;625;9;10;14;9;8;13;8;12;9;10;21;7;19;14;14;11;8;10;12;17;19;16;11;8;13;14;15;15;13;12;14;9;11;8;10;20;32;14;9;6;16;2;7;9;11;11;10;5;4;17;15;14
19128505;"btford/write-good";"JavaScript";"2014-04-25T00:15:20+00:00";1896;589;11;22;6;39;11;11;3;24;6;6;7;10;15;26;15;3;10;6;22;21;7;4;22;11;6;5;14;23;7;7;9;23;7;8;7;11;7;7;5;3;9;18;9;4;15;14;12;7;16;7;6;5
1557011;"paulirish/matchMedia.js";"JavaScript";"2011-04-01T19:26:21+00:00";1896;374;4;8;5;9;8;12;6;6;9;8;11;7;6;7;11;7;5;8;13;8;15;4;3;4;6;5;10;6;11;13;2;5;8;5;9;4;6;4;7;6;13;8;7;5;4;17;3;8;4;3;5;6
291056;"teambox/teambox";"Ruby";"2009-08-28T16:39:12+00:00";1896;78;2;0;2;1;2;1;5;1;1;2;0;3;1;2;3;3;1;2;0;1;0;2;0;0;0;1;0;7;2;0;2;0;1;0;2;3;0;2;0;3;2;1;2;1;2;1;2;1;3;0;4;1
5238231;"html5rocks/www.html5rocks.com";"HTML";"2012-07-30T21:35:16+00:00";1894;230;2;4;7;6;4;5;2;6;2;8;5;3;1;9;1;3;3;4;4;4;5;1;9;0;3;7;9;5;6;4;2;3;5;6;1;8;7;4;8;3;4;1;4;6;0;3;4;5;7;7;7;3
3003488;"anvaka/VivaGraphJS";"JavaScript";"2011-12-17T22:41:01+00:00";1894;617;9;8;6;13;7;7;2;4;3;7;9;12;4;14;6;6;4;11;4;12;7;7;14;7;9;10;7;11;22;66;5;0;14;6;5;7;7;87;34;15;14;10;14;23;13;9;2;7;8;9;8;12
2828239;"Jermolene/TiddlyWiki5";"JavaScript";"2011-11-22T14:26:07+00:00";1893;744;5;12;20;18;8;14;15;11;17;10;11;10;10;19;13;5;11;7;9;7;20;11;25;13;7;32;22;15;7;15;13;13;10;22;12;13;13;15;14;15;23;12;18;21;31;17;14;16;8;9;15;21
111558;"gh-unit/gh-unit";"Objective-C";"2009-01-21T04:42:01+00:00";1893;127;1;3;0;1;3;3;1;4;4;1;1;3;2;0;3;3;5;2;5;2;2;4;0;1;4;5;4;2;3;3;4;1;1;1;2;0;1;2;2;1;1;1;3;3;3;7;5;3;5;2;4;0
673267;"redis/hiredis";"C";"2010-05-18T15:10:01+00:00";1892;628;14;11;12;11;7;15;11;10;7;11;17;14;7;19;13;9;8;15;11;11;14;10;14;9;10;18;8;13;3;21;17;14;11;15;16;11;18;23;9;13;7;5;9;12;11;12;13;9;15;10;16;9
13099301;"lipis/flag-icon-css";"HTML";"2013-09-25T16:39:58+00:00";1892;1161;4;13;13;10;19;16;17;16;17;13;27;17;12;10;22;14;15;23;27;24;22;14;14;14;18;26;14;24;27;23;15;21;12;13;13;17;22;28;14;37;27;24;28;37;22;27;28;37;26;18;93;77
18165661;"vulcand/vulcand";"Go";"2014-03-27T05:42:43+00:00";1891;688;19;9;9;9;9;14;21;46;23;14;19;12;13;16;12;12;11;12;13;17;12;20;13;11;11;12;8;8;11;14;11;19;6;12;12;6;16;13;14;25;14;4;10;16;10;6;9;11;8;16;11;9
8879986;"ioscreator/ioscreator";"Objective-C";"2013-03-19T14:04:17+00:00";1891;917;17;18;13;19;9;15;13;16;14;18;43;93;28;26;26;16;21;12;7;12;20;17;15;10;24;14;14;15;20;13;21;28;22;12;10;13;19;14;10;11;13;14;11;17;14;14;8;15;17;11;13;12
32787812;"gsdios/SDCycleScrollView";"Objective-C";"2015-03-24T09:07:13+00:00";1890;1723;10;7;6;3;8;7;13;20;12;30;14;15;18;9;14;17;19;21;6;15;14;9;11;17;17;69;99;47;48;34;39;64;46;44;51;29;99;37;62;50;22;5;41;37;45;61;50;56;56;81;63;56
24516405;"dogo/SCLAlertView";"Objective-C";"2014-09-26T21:46:58+00:00";1890;787;13;15;15;9;18;31;21;15;24;15;23;10;14;15;18;20;11;19;12;18;19;26;10;16;19;13;17;11;16;13;14;11;13;15;11;9;20;8;16;15;11;2;16;7;23;14;12;14;16;11;17;16
10413050;"jackocnr/intl-tel-input";"JavaScript";"2013-05-31T21:08:09+00:00";1890;681;11;10;11;13;12;14;20;10;10;10;14;15;15;13;13;8;11;14;9;12;9;11;12;13;15;11;14;14;10;18;11;8;19;10;19;8;13;16;19;10;16;12;19;15;16;16;12;13;15;11;12;19
8203555;"puikinsh/Bootstrap-Admin-Template";"JavaScript";"2013-02-14T17:00:22+00:00";1889;448;5;8;14;11;7;12;8;5;8;8;15;9;7;13;7;7;8;14;6;14;7;2;5;6;7;6;7;9;4;10;5;10;9;1;4;2;5;9;11;6;6;4;10;10;8;9;8;11;23;15;17;16
723980;"KnpLabs/snappy";"PHP";"2010-06-16T13:39:52+00:00";1889;592;7;11;8;10;20;10;10;8;3;7;7;7;13;45;32;14;13;18;9;9;6;12;10;9;10;8;9;15;7;7;8;5;7;10;7;9;13;14;17;11;7;14;18;13;14;14;15;5;16;4;10;7
1638524;"liuxinyu95/AlgoXY";"TeX";"2011-04-20T01:56:23+00:00";1888;445;5;7;9;10;7;6;3;8;12;7;8;10;8;7;6;11;7;11;7;6;9;7;9;26;6;8;5;6;7;6;11;7;8;3;4;5;9;11;4;7;5;9;11;10;8;9;7;9;11;25;15;13
31861681;"pheuter/essential-react";"JavaScript";"2015-03-08T19:10:15+00:00";1888;553;16;19;15;7;11;12;13;56;17;11;10;16;5;7;4;7;5;1;12;7;3;10;9;13;13;15;7;11;6;5;5;5;9;12;10;8;9;9;7;9;9;11;9;17;10;15;7;10;5;5;15;14
291884;"markevans/dragonfly";"Ruby";"2009-08-29T19:15:08+00:00";1887;211;4;4;4;4;4;2;11;3;3;4;4;4;6;2;2;16;10;8;2;3;3;4;2;1;7;5;5;6;0;6;7;6;3;6;4;2;2;2;3;5;3;2;2;3;1;2;2;3;2;7;2;3
510517;"razorjack/quicksand";"JavaScript";"2010-02-10T00:45:48+00:00";1887;100;3;3;1;3;6;2;1;2;1;3;1;2;0;2;4;2;3;1;3;3;1;2;2;2;0;0;1;4;2;1;1;0;2;1;1;2;7;3;0;1;2;2;1;1;1;1;2;4;1;2;2;2
137515;"padraic/mockery";"PHP";"2009-02-25T19:25:09+00:00";1886;402;5;3;9;12;7;10;8;9;9;7;10;3;6;7;8;7;5;10;5;7;4;10;4;11;12;7;11;7;8;7;9;4;5;12;7;8;7;10;8;13;6;8;6;5;13;10;13;6;3;7;10;4
33627494;"rsms/fb-mac-messenger";"Objective-C";"2015-04-08T19:24:26+00:00";1886;878;32;17;22;19;37;35;22;18;21;18;15;14;17;16;12;31;26;29;17;13;16;11;23;12;8;18;13;18;11;8;17;12;14;19;12;5;14;27;17;9;21;21;20;13;14;11;7;13;9;7;14;13
14027551;"overshare/overshare-kit";"Objective-C";"2013-10-31T20:26:44+00:00";1886;134;9;4;5;5;2;6;7;2;5;0;3;3;5;11;4;5;2;4;5;1;1;2;1;1;2;2;5;3;4;2;2;1;1;0;1;1;0;0;3;0;2;0;0;2;1;0;2;2;0;0;4;1
11646268;"edmodo/cropper";"Java";"2013-07-24T21:59:06+00:00";1885;777;11;16;20;23;16;14;12;11;17;13;9;12;15;12;14;10;28;26;17;13;18;16;9;14;12;12;23;11;15;16;18;17;12;22;19;8;15;17;12;18;10;8;15;12;15;19;12;17;13;9;23;11
13900913;"zenorocha/dracula-theme";"Emacs Lisp";"2013-10-27T12:39:02+00:00";1885;1181;8;11;17;10;10;29;11;20;6;17;7;11;14;4;9;16;9;9;9;10;13;10;18;21;16;15;189;73;28;24;29;23;22;21;19;12;30;21;20;25;24;12;28;31;28;20;27;33;21;35;31;25
28723659;"ChristosChristofidis/awesome-deep-learning";"null";"2015-01-02T19:28:35+00:00";1885;1543;4;50;33;19;4;11;17;5;17;63;36;15;90;23;25;27;18;13;16;13;26;26;12;23;16;21;17;44;31;31;26;32;27;29;25;50;29;36;42;31;43;34;20;43;45;62;41;29;42;41;29;41
1337406;"karmi/retire";"Ruby";"2011-02-07T11:32:05+00:00";1885;103;3;2;2;1;3;2;4;1;4;3;3;4;2;1;0;1;2;5;2;2;1;1;2;3;1;2;4;0;1;4;1;2;1;2;2;2;2;3;1;2;0;6;2;1;1;3;1;0;3;0;1;1
2356748;"androidquery/androidquery";"Java";"2011-09-09T17:00:40+00:00";1885;258;2;10;9;7;14;7;11;5;3;7;3;5;4;5;6;3;13;5;5;5;4;6;3;3;6;2;4;6;4;1;6;7;8;8;7;4;5;4;6;2;2;3;4;2;2;2;3;2;2;5;1;5
4890177;"sitespeedio/sitespeed.io";"JavaScript";"2012-07-04T19:17:10+00:00";1885;564;19;75;19;21;16;18;8;5;21;11;14;15;22;11;6;5;7;9;4;5;5;6;4;4;9;4;17;11;8;9;10;7;8;6;7;8;8;12;7;13;6;10;9;9;4;9;7;6;8;5;10;7
8490636;"romaonthego/RETableViewManager";"Objective-C";"2013-02-28T23:44:17+00:00";1885;768;9;8;6;8;17;32;11;17;18;10;7;5;42;83;33;23;14;11;9;18;12;13;8;10;6;9;41;11;3;14;13;15;15;12;9;6;9;20;11;21;10;6;5;14;11;12;15;11;8;14;10;13
7961991;"square/javapoet";"Java";"2013-02-01T16:56:30+00:00";1884;1013;18;21;27;22;10;13;12;15;12;16;18;19;20;10;7;23;16;13;18;19;12;17;8;22;19;22;19;9;29;25;28;38;20;29;19;14;26;27;23;15;21;19;20;19;18;14;35;34;21;16;23;23
9524997;"glfw/glfw";"C";"2013-04-18T15:24:53+00:00";1884;756;14;13;13;8;10;14;19;15;7;5;11;17;9;11;11;8;19;18;22;14;11;11;11;13;10;16;11;7;10;15;14;11;16;9;19;16;16;7;15;18;13;15;45;17;26;21;19;9;16;18;17;26
18254029;"jaredsinclair/JTSImageViewController";"Objective-C";"2014-03-30T00:25:20+00:00";1884;732;16;13;16;14;22;21;11;13;13;4;13;10;14;17;16;18;6;10;14;19;21;10;19;12;9;7;17;13;23;19;14;16;20;12;14;19;12;21;18;3;12;9;12;13;13;12;10;11;17;9;12;23
15495333;"ocombe/ocLazyLoad";"JavaScript";"2013-12-28T16:29:05+00:00";1883;908;13;7;13;28;26;18;13;12;20;19;17;12;10;20;17;21;14;16;16;16;21;13;10;15;18;14;15;15;17;19;22;31;23;23;20;10;28;17;24;19;22;12;20;18;22;16;22;15;16;15;14;14
1903338;"mobz/elasticsearch-head";"JavaScript";"2011-06-16T00:49:07+00:00";1880;612;4;11;12;11;11;7;8;13;11;6;13;5;7;4;10;15;20;13;14;9;17;11;9;6;10;9;19;19;14;14;10;7;14;12;16;9;12;15;16;10;7;3;10;14;19;16;9;16;15;18;15;17
760468;"ideashower/ShareKit";"Objective-C";"2010-07-06T20:25:58+00:00";1880;36;3;1;1;1;1;1;1;2;1;1;0;0;0;0;2;0;3;1;0;0;0;1;0;1;0;1;0;1;1;1;1;0;0;2;2;2;0;0;0;0;0;0;0;0;1;0;0;0;1;0;1;1
6515538;"magomimmo/modern-cljs";"Clojure";"2012-11-03T02:20:48+00:00";1879;691;9;9;6;3;7;9;6;4;5;8;6;5;9;6;193;13;11;7;5;11;9;2;11;4;11;13;10;9;8;7;11;8;7;18;13;8;18;18;13;17;18;10;11;20;5;6;14;15;15;8;9;13
118996;"topfunky/hpple";"Objective-C";"2009-02-01T00:00:26+00:00";1878;645;6;8;9;10;11;10;8;13;13;6;3;10;10;9;26;19;9;8;13;14;12;23;11;10;19;20;14;13;17;13;13;9;12;8;14;12;8;8;32;18;4;5;6;9;18;10;21;18;13;13;16;11
326127;"jquerytools/jquerytools";"JavaScript";"2009-10-04T08:14:05+00:00";1878;48;1;2;2;1;2;1;2;1;2;2;0;1;2;1;2;0;1;1;2;0;1;2;1;1;1;1;0;1;1;0;0;0;2;0;0;1;0;0;1;1;1;0;0;0;0;1;0;5;0;1;0;0
462713;"lisa-lab/DeepLearningTutorials";"Python";"2010-01-07T18:42:37+00:00";1878;833;8;11;16;11;17;15;11;11;19;10;18;14;9;11;15;16;17;14;11;17;20;13;12;6;8;14;13;11;19;14;21;12;25;16;7;8;8;23;38;27;17;13;14;15;17;27;29;23;14;33;28;17
27892731;"mac-cain13/R.swift";"Swift";"2014-12-11T21:36:17+00:00";1878;1826;2;4;2;1;2;2;1;0;1;2;2;1;3;71;382;80;78;30;49;22;9;4;6;20;14;19;46;35;124;64;21;96;42;31;58;29;38;43;19;30;27;32;25;28;49;36;27;14;23;15;26;41
28449431;"scylladb/scylla";"C++";"2014-12-24T13:16:33+00:00";1877;1868;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;0;0;800;114;47;164;133;51;43;30;18;21;18;24;22;12;18;20;41;22;14;14;11;17;12;16;13;14;10;19;31;27;71
1986474;"Robdel12/DropKick";"JavaScript";"2011-07-02T03:28:48+00:00";1877;76;3;1;1;1;2;0;1;1;3;3;2;2;1;5;3;1;4;0;1;3;1;4;0;1;0;2;0;1;3;1;1;0;3;1;0;1;2;3;1;0;1;0;1;1;2;0;0;0;1;1;1;5
3131959;"grangier/python-goose";"HTML";"2012-01-08T20:52:44+00:00";1877;581;14;11;14;22;19;10;8;21;12;7;10;5;11;8;8;11;11;10;15;5;12;8;8;6;13;6;10;13;15;14;6;5;10;10;12;15;7;23;14;8;9;8;13;6;14;16;9;18;7;14;6;14
9193949;"wallabag/wallabag";"PHP";"2013-04-03T12:21:14+00:00";1877;757;6;26;38;12;10;17;11;8;8;13;14;16;10;11;16;8;14;7;10;8;17;14;4;9;20;10;3;17;9;7;8;8;15;5;9;7;12;6;64;27;11;8;21;18;11;55;10;15;10;29;18;17
8711354;"tabulapdf/tabula";"CSS";"2013-03-11T19:28:51+00:00";1876;648;9;11;4;5;4;9;9;2;7;6;8;9;6;140;47;10;12;8;7;21;10;4;8;12;5;11;8;13;12;8;9;9;27;11;4;4;9;6;1;21;11;8;7;4;29;18;14;9;6;11;3;2
1501185;"CreateJS/TweenJS";"JavaScript";"2011-03-19T21:00:37+00:00";1876;411;13;5;8;6;19;7;4;8;11;3;9;3;14;5;9;9;5;5;7;9;3;4;6;11;7;6;8;7;9;13;9;5;8;14;7;8;13;12;5;10;8;8;6;9;11;10;13;3;6;5;6;2
32958241;"iSimar/HackerNews-React-Native";"JavaScript";"2015-03-26T23:54:59+00:00";1876;944;14;15;9;17;15;18;10;8;8;9;8;8;6;8;7;6;4;5;10;11;19;64;43;31;32;20;33;7;17;14;19;20;21;16;21;13;20;18;21;21;13;6;23;11;50;22;20;15;15;18;39;46
203438;"micha/resty";"HTML";"2009-05-17T22:48:44+00:00";1875;365;6;6;6;6;2;8;1;11;12;5;5;5;6;8;4;13;5;11;6;7;6;2;4;13;7;5;12;8;3;8;10;14;5;1;14;8;8;8;7;10;12;4;7;7;5;5;5;10;6;3;9;6
1432291;"Flotype/now";"JavaScript";"2011-03-02T20:34:14+00:00";1875;62;0;0;1;1;2;0;0;0;0;1;0;2;1;1;1;0;1;1;1;0;1;1;0;2;0;0;2;4;1;2;2;1;0;0;3;0;3;0;1;1;4;2;2;1;1;2;0;2;0;9;1;1
9784365;"ptwobrussell/Mining-the-Social-Web-2nd-Edition";"Ruby";"2013-05-01T02:32:45+00:00";1875;595;24;13;10;19;12;10;7;12;21;12;12;8;6;8;8;4;12;8;12;13;15;3;10;5;11;16;18;16;8;11;14;14;7;7;12;14;13;10;10;14;12;8;10;11;16;12;8;12;14;11;7;15
1951136;"mrclay/minify";"PHP";"2011-06-25T05:52:15+00:00";1875;427;4;4;1;6;5;11;2;5;5;6;5;4;3;2;4;4;2;2;7;11;4;12;12;11;5;15;7;12;7;14;20;7;10;10;9;5;8;7;9;10;7;10;11;7;19;15;9;11;21;8;6;16
3287;"scrooloose/nerdcommenter";"VimL";"2008-03-10T08:19:15+00:00";1874;458;6;8;5;11;7;6;7;6;6;9;11;7;8;11;13;11;9;11;9;7;10;8;11;7;8;13;10;11;14;15;8;12;4;6;8;4;11;4;9;5;10;10;13;12;10;12;10;9;8;6;12;0
49515;"troessner/reek";"Ruby";"2008-09-05T10:48:33+00:00";1873;631;14;8;7;11;10;8;4;7;7;7;61;48;2;12;5;6;6;7;10;7;17;8;4;10;10;19;13;8;36;23;5;13;8;3;5;7;13;6;22;9;5;7;7;10;13;10;31;8;7;9;4;34
1387097;"ded/script.js";"JavaScript";"2011-02-19T19:13:12+00:00";1871;437;6;10;10;6;7;4;4;4;7;11;5;5;6;9;2;6;5;9;9;10;5;8;5;10;7;8;8;9;6;11;11;10;10;7;11;12;9;8;9;7;6;4;12;15;12;5;12;8;13;13;19;12
10164495;"jnordberg/gif.js";"JavaScript";"2013-05-20T02:18:38+00:00";1871;276;4;1;7;6;8;6;3;3;3;2;11;2;2;6;4;7;7;5;3;6;4;2;7;2;3;3;7;6;5;6;5;9;10;2;3;12;4;2;4;8;8;10;7;7;6;6;8;5;4;4;7;4
6671099;"mnielsen/neural-networks-and-deep-learning";"Python";"2012-11-13T13:38:24+00:00";1871;1235;7;10;7;8;13;12;14;16;17;6;25;9;39;60;13;15;24;13;24;19;20;18;17;14;17;23;23;25;30;34;20;41;24;34;30;48;28;21;29;29;21;23;13;19;20;45;33;33;34;35;48;35
5069156;"aui/artDialog";"JavaScript";"2012-07-16T15:19:22+00:00";1870;711;12;17;15;12;6;16;5;13;12;14;20;19;13;21;10;19;15;12;17;10;13;6;10;15;11;7;17;14;17;14;16;16;14;15;10;16;18;20;13;6;1;11;16;11;16;14;25;13;20;22;15;1
19428231;"1000ch/grd";"HTML";"2014-05-04T14:29:53+00:00";1870;1867;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1330;406;76;25;17;13
1394574;"WebDevStudios/Custom-Metaboxes-and-Fields-for-WordPress";"PHP";"2011-02-21T20:58:50+00:00";1870;153;3;3;3;4;3;4;3;2;7;4;5;0;3;2;3;1;3;3;2;4;4;1;2;3;3;4;2;3;2;3;2;2;4;2;5;2;3;3;4;4;2;3;5;4;2;3;0;1;7;4;2;0
2161666;"HansPinckaers/GrowingTextView";"Objective-C";"2011-08-05T17:37:18+00:00";1869;326;7;12;10;8;9;6;10;6;4;8;10;11;9;9;5;5;2;7;5;8;6;8;2;6;5;7;10;3;6;4;3;5;6;3;5;3;11;8;5;7;2;0;8;8;3;4;5;15;7;2;4;4
1571229;"acani/Chats";"SQLPL";"2011-04-05T08:32:55+00:00";1868;573;10;76;20;11;8;9;4;12;10;12;14;6;7;8;12;10;11;12;11;14;6;6;12;4;6;7;11;13;19;9;12;11;9;7;10;8;10;15;13;6;13;6;9;7;5;9;10;9;8;5;6;15
21315452;"Fooidge/PleaseJS";"JavaScript";"2014-06-29T03:00:00+00:00";1868;271;3;4;5;2;5;5;3;2;6;1;7;2;0;4;7;1;2;3;1;4;1;2;3;4;2;5;2;5;6;3;4;7;2;1;7;5;3;3;1;3;1;20;19;9;8;40;5;2;5;15;8;3
16096528;"audiokit/AudioKit";"Swift";"2014-01-21T08:16:07+00:00";1867;1021;13;9;4;12;12;13;14;7;5;13;10;30;34;6;9;4;15;6;19;16;6;9;5;15;10;21;13;11;11;12;19;11;14;6;6;11;7;12;20;195;86;30;41;20;13;41;20;21;19;18;30;17
2557230;"tower/tower";"CoffeeScript";"2011-10-11T18:23:56+00:00";1867;45;2;0;2;0;2;1;1;0;1;0;2;1;0;1;3;1;1;1;2;3;0;1;2;0;0;0;0;1;1;1;0;0;6;1;1;0;2;1;1;0;0;0;0;0;1;0;0;0;2;0;0;0
16025084;"rockerhieu/emojicon";"Java";"2014-01-18T12:32:38+00:00";1866;1033;12;15;11;22;17;14;12;67;15;18;18;19;23;15;17;15;16;23;35;19;18;9;10;16;33;21;24;20;16;11;10;36;19;13;24;45;18;18;19;21;12;8;26;16;27;30;21;18;18;18;18;17
2328181;"freebsd/freebsd";"C";"2011-09-05T12:55:55+00:00";1865;852;10;9;8;9;13;22;12;9;5;10;17;18;8;18;7;12;26;19;13;17;14;8;13;15;12;21;24;20;17;32;23;21;20;26;24;21;22;5;9;14;14;31;16;19;14;20;29;36;21;15;13;1
2658203;"rasmusbergpalm/DeepLearnToolbox";"Matlab";"2011-10-27T13:15:57+00:00";1865;688;12;16;13;20;8;10;15;12;14;8;19;7;12;10;11;18;11;16;15;4;18;9;11;15;9;11;20;12;16;12;13;8;13;9;13;11;9;22;17;19;4;5;15;10;17;23;21;17;7;16;23;12
1;"mojombo/grit";"Ruby";"2007-10-29T14:37:16+00:00";1865;53;1;1;0;1;0;1;0;0;0;1;2;1;1;1;0;3;0;2;1;0;1;0;1;0;1;1;1;3;0;0;1;1;4;1;2;2;1;0;0;0;2;0;0;1;2;5;4;1;1;1;0;0
1588997;"indutny/node-spdy";"JavaScript";"2011-04-08T20:13:05+00:00";1864;298;4;7;5;4;4;5;8;28;2;1;3;4;4;13;1;1;2;4;7;8;5;5;3;10;4;4;5;4;5;7;5;13;7;9;4;2;3;8;14;8;11;4;3;2;11;6;3;5;3;2;6;2
10013861;"beworker/pinned-section-listview";"Java";"2013-05-12T13:22:19+00:00";1864;627;7;12;13;14;13;9;14;9;12;13;11;9;19;12;14;13;7;14;10;14;11;12;9;9;19;12;9;20;9;12;15;16;12;10;9;13;11;15;7;11;7;2;18;17;14;8;11;13;11;15;22;9
4780572;"hoodiehq/hoodie";"JavaScript";"2012-06-25T10:44:38+00:00";1864;282;7;7;6;5;6;0;4;4;7;5;6;4;8;1;3;3;5;2;1;3;12;8;4;13;6;8;4;7;10;9;7;3;10;6;6;3;4;3;11;11;2;2;4;4;5;8;2;4;4;6;8;1
2906168;"tj/consolidate.js";"JavaScript";"2011-12-03T17:57:10+00:00";1863;509;9;3;10;8;13;14;5;8;8;8;8;8;5;3;6;4;12;11;10;5;7;11;4;13;7;17;14;6;6;5;17;12;5;3;8;11;17;12;15;10;6;12;7;10;11;14;7;15;36;8;14;11
4223858;"mpospese/MPFoldTransition";"Objective-C";"2012-05-04T10:50:13+00:00";1863;160;1;4;4;3;3;7;0;6;1;1;6;2;8;4;2;1;2;3;4;6;1;6;3;2;2;7;4;6;3;2;3;4;1;2;2;4;4;0;2;2;2;0;3;3;5;6;2;3;0;6;1;1
32958;"kanwei/algorithms";"Ruby";"2008-07-10T09:55:11+00:00";1863;369;3;3;3;4;4;1;7;8;1;3;7;5;4;7;3;6;9;6;9;5;5;0;5;5;5;9;4;43;17;19;11;6;6;9;7;2;5;9;3;7;4;7;8;8;5;8;3;8;12;15;7;9
15242752;"ngReact/ngReact";"JavaScript";"2013-12-17T02:09:22+00:00";1863;837;12;24;19;22;26;24;22;13;18;24;22;20;22;21;17;12;17;19;22;19;20;17;17;17;18;21;14;16;20;12;19;18;16;12;8;13;17;15;6;15;15;9;8;12;8;11;15;12;8;11;12;10
8507859;"dcodeIO/protobuf.js";"JavaScript";"2013-03-01T18:46:54+00:00";1862;909;12;13;16;16;14;61;21;12;13;16;16;15;25;24;15;12;15;16;15;21;14;18;18;21;11;16;23;21;15;18;15;24;15;18;10;8;17;19;17;16;15;13;18;13;23;12;16;25;19;15;26;12
19943999;"romannurik/AndroidAssetStudio";"JavaScript";"2014-05-19T14:02:00+00:00";1862;1011;14;24;21;26;17;16;16;20;18;16;14;14;17;14;25;21;14;14;28;22;15;15;20;24;19;34;22;20;20;13;17;20;17;16;22;17;21;21;24;21;11;19;21;22;27;31;28;21;16;23;17;6
9982892;"Block8/PHPCI";"JavaScript";"2013-05-10T14:17:41+00:00";1862;401;5;7;8;11;9;7;5;12;6;4;9;10;7;9;11;8;7;9;13;10;11;11;5;8;5;7;5;11;8;7;9;7;9;7;7;3;13;8;5;10;5;7;11;7;9;6;2;5;6;4;5;11
977244;"MacRuby/MacRuby";"Ruby";"2010-10-10T22:31:20+00:00";1861;61;2;2;0;2;0;0;1;0;4;1;1;0;0;2;1;2;0;2;1;1;3;1;2;3;2;0;1;3;1;1;0;1;3;2;0;1;2;4;0;1;0;0;1;1;1;2;1;0;0;0;0;2
8124664;"stampit-org/stampit";"JavaScript";"2013-02-10T16:20:49+00:00";1860;1067;25;15;15;16;20;10;23;13;15;15;49;22;24;19;18;6;10;10;13;5;11;63;26;68;55;34;18;24;24;20;16;13;12;26;16;26;27;25;37;19;13;11;9;12;6;18;17;10;19;18;17;14
3631697;"tsuru/tsuru";"Go";"2012-03-05T21:41:08+00:00";1860;448;8;7;8;11;2;5;4;7;6;4;5;5;6;7;10;3;8;15;12;8;12;7;5;6;9;7;11;16;7;8;9;17;8;8;12;5;4;8;6;16;12;13;15;17;12;10;4;8;16;5;7;7
1650371;"BorisMoore/jsrender";"JavaScript";"2011-04-22T16:29:45+00:00";1859;356;5;4;7;8;4;7;6;1;6;5;6;0;7;5;7;7;7;1;4;10;8;6;10;5;11;5;12;5;8;11;3;7;2;8;9;5;14;10;14;11;7;6;9;10;5;3;6;4;13;6;8;8
2604249;"FasterXML/jackson";"null";"2011-10-19T05:28:40+00:00";1859;881;21;12;19;26;18;11;15;13;11;13;14;20;21;16;15;11;13;7;10;24;18;19;22;15;15;15;18;19;22;20;21;24;22;25;18;13;22;12;19;14;12;11;20;14;11;25;15;21;15;17;16;21
8411137;"Tribler/tribler";"Python";"2013-02-25T14:51:58+00:00";1859;304;2;5;4;4;10;5;2;4;5;7;9;3;11;7;1;5;8;7;12;3;3;6;4;6;2;5;13;10;5;4;5;0;1;5;7;11;6;7;6;4;11;10;3;9;6;5;10;14;1;5;5;1
8061175;"amoffat/bootstrap-application-wizard";"JavaScript";"2013-02-06T22:03:46+00:00";1856;171;5;3;2;6;3;2;3;5;2;5;2;8;7;4;6;3;3;5;3;5;4;6;2;3;3;8;2;2;0;3;3;2;3;2;1;6;3;3;1;2;5;1;1;4;5;1;1;4;4;1;0;3
9114826;"catfan/Medoo";"PHP";"2013-03-30T11:20:52+00:00";1856;676;9;10;15;13;21;13;6;14;13;7;11;10;13;9;14;12;10;29;6;8;10;12;7;21;24;11;11;15;10;16;8;16;27;19;39;13;13;9;19;11;8;7;12;16;5;15;14;9;9;8;8;11
5635061;"mattt/GroundControl";"Objective-C";"2012-08-31T23:13:59+00:00";1853;372;4;9;7;9;5;6;5;8;1;3;2;8;6;5;5;6;12;5;1;5;7;5;8;4;8;13;6;11;9;13;4;12;8;5;4;6;9;3;5;8;2;5;4;2;50;14;8;9;5;3;4;6
131505;"seattlerb/minitest";"Ruby";"2009-02-18T07:40:21+00:00";1853;453;12;7;9;6;14;8;8;7;3;8;9;8;3;11;9;43;12;8;10;6;8;12;6;7;6;10;14;7;5;7;13;10;11;9;4;10;9;8;18;13;4;10;2;5;3;6;6;5;5;10;6;3
4529935;"michaelficarra/CoffeeScriptRedux";"CoffeeScript";"2012-06-02T14:51:24+00:00";1852;164;3;3;3;2;5;2;4;6;3;4;4;4;2;5;2;2;5;1;3;3;4;5;3;3;6;3;3;3;5;5;4;7;4;3;1;3;3;3;2;5;2;3;2;0;5;1;2;0;1;2;3;2
16194327;"adamschwartz/magic-of-css";"HTML";"2014-01-24T03:50:52+00:00";1852;291;2;4;4;3;22;3;3;7;5;3;2;7;2;3;11;5;1;4;5;3;3;4;6;2;2;4;4;4;5;2;9;18;6;3;11;5;5;9;14;4;6;2;8;6;2;11;8;8;6;3;6;6
5198041;"Netflix/eureka";"Java";"2012-07-26T22:23:07+00:00";1851;930;13;16;9;9;12;17;14;17;8;7;11;23;17;11;13;12;20;7;17;10;22;13;18;17;16;13;22;19;12;19;27;16;19;37;24;17;24;18;25;22;23;14;27;18;22;14;21;16;27;32;23;30
6768710;"redmine/redmine";"Ruby";"2012-11-19T22:47:09+00:00";1851;600;11;16;11;14;13;12;7;7;10;14;12;7;8;7;14;12;12;8;9;7;8;14;12;20;13;16;14;13;14;14;15;10;11;8;5;11;9;13;9;17;10;10;10;10;12;8;11;13;12;9;21;17
25480048;"xat/castnow";"JavaScript";"2014-10-20T18:20:19+00:00";1850;658;19;12;10;13;14;6;17;16;10;13;10;4;6;7;18;8;9;5;8;27;8;9;16;11;11;19;19;14;13;13;12;15;9;29;20;17;14;12;11;16;11;8;12;10;10;13;20;10;24;9;11;0
19681341;"mdo/wtf-forms";"CSS";"2014-05-12T00:43:19+00:00";1849;361;2;5;8;1;3;3;7;4;6;0;2;3;5;3;3;4;9;71;28;7;8;12;10;16;6;4;1;10;7;6;6;5;4;3;1;1;9;7;5;6;7;6;5;1;4;12;6;6;1;5;4;3
2536618;"top-think/thinkphp";"PHP";"2011-10-08T03:25:03+00:00";1849;868;10;16;16;13;18;19;20;14;11;11;18;13;13;9;17;16;10;12;20;15;17;14;11;15;14;13;18;21;19;18;21;18;21;23;20;21;24;18;12;13;17;7;12;18;19;20;32;15;16;30;20;20
383715;"danvk/dygraphs";"JavaScript";"2009-11-24T10:26:21+00:00";1849;374;11;6;2;7;3;14;11;15;4;5;13;3;5;7;5;8;4;7;4;6;8;5;1;8;2;6;7;8;2;7;3;1;6;5;10;6;10;2;6;8;11;7;11;3;7;10;8;6;31;12;8;9
17033786;"mattt/Ono";"Objective-C";"2014-02-20T20:05:54+00:00";1848;525;11;6;7;8;13;13;3;6;7;4;9;9;9;11;11;8;7;12;13;12;40;26;13;7;11;9;8;8;13;17;8;16;14;13;6;6;8;9;12;9;4;2;8;11;7;14;5;9;5;8;14;6
7248956;"ValveSoftware/steam-for-linux";"null";"2012-12-19T23:08:06+00:00";1848;241;6;4;3;3;2;4;3;5;8;2;3;3;4;4;7;6;4;2;6;1;4;5;7;4;2;3;4;7;1;6;5;2;4;4;3;9;12;7;6;3;3;10;10;5;4;1;6;5;3;3;4;9
8296218;"yairEO/fancyInput";"CSS";"2013-02-19T18:10:33+00:00";1848;109;3;2;3;3;2;3;3;1;2;6;0;2;2;3;3;3;4;2;3;4;1;0;1;3;0;0;2;2;1;1;1;1;1;1;1;0;0;0;2;7;2;2;1;4;2;3;1;8;2;3;1;1
6002151;"sobri909/MGBoxKit";"Objective-C";"2012-09-28T19:38:14+00:00";1847;191;2;4;2;3;3;4;3;15;10;4;9;3;4;5;3;5;3;5;5;5;5;4;4;7;5;2;5;2;1;3;0;0;1;5;3;0;2;11;1;1;1;3;5;1;2;1;2;4;0;5;2;6
6869690;"dresende/node-orm2";"JavaScript";"2012-11-26T17:49:45+00:00";1846;565;8;7;14;9;4;6;11;12;13;8;10;11;10;11;8;13;8;7;13;8;18;5;13;12;10;11;23;7;7;12;13;17;11;5;7;20;16;9;9;18;13;8;19;9;9;15;14;14;11;8;7;4
30108534;"saulmm/Material-Movies";"Java";"2015-01-31T09:52:23+00:00";1846;1076;25;36;21;17;13;13;17;19;16;13;13;15;19;17;17;6;24;29;13;18;20;12;16;8;18;96;39;16;28;52;27;31;20;11;15;23;27;25;22;23;15;14;16;18;30;11;17;14;13;12;13;13
2833881;"beefproject/beef";"JavaScript";"2011-11-23T06:53:25+00:00";1846;855;8;17;14;10;19;19;21;19;28;30;17;17;20;23;20;25;14;16;15;12;16;10;12;6;20;9;7;16;8;11;11;14;18;19;10;9;16;17;20;17;15;14;28;14;10;17;21;16;32;19;12;27
4173871;"ring-clojure/ring";"Clojure";"2012-04-29T11:15:06+00:00";1844;477;3;15;14;11;9;12;11;3;8;9;8;8;6;12;6;6;9;9;7;14;11;11;7;11;6;4;10;11;9;14;9;11;11;13;8;7;6;7;8;10;16;5;12;8;8;7;14;8;7;13;6;9
1383170;"nodegit/nodegit";"JavaScript";"2011-02-18T16:42:46+00:00";1843;826;7;10;15;16;19;14;19;9;10;5;11;9;13;13;11;5;10;14;9;6;18;36;11;7;16;9;61;19;18;15;12;23;14;28;8;11;16;24;23;12;20;17;14;13;16;11;28;16;20;29;20;16
6247705;"stretchr/testify";"Go";"2012-10-16T16:43:17+00:00";1841;909;17;11;10;12;10;22;20;19;16;12;17;19;19;19;17;19;21;19;13;21;12;12;11;19;18;21;15;18;8;16;13;22;24;16;17;11;17;16;8;27;13;18;15;19;22;19;18;24;30;22;24;31
5279985;"fivesheep/chnroutes";"Python";"2012-08-03T01:26:53+00:00";1840;731;17;7;23;16;7;12;12;18;12;10;19;14;17;22;24;12;21;18;25;15;15;11;19;17;9;16;9;15;13;10;20;16;18;13;11;8;12;14;9;9;14;6;18;13;6;7;17;16;11;18;11;9
3925242;"bkaradzic/bgfx";"C++";"2012-04-04T03:39:04+00:00";1840;915;10;51;14;15;8;12;14;19;10;13;10;6;21;30;14;11;21;13;25;11;7;14;12;7;10;11;12;15;13;42;13;21;13;20;10;19;21;15;16;20;21;31;36;36;15;16;20;16;12;25;17;31
2622727;"kevinsawicki/http-request";"Java";"2011-10-21T19:54:58+00:00";1839;499;13;9;7;16;12;7;11;10;14;6;10;11;8;12;11;4;5;6;4;10;9;8;4;7;17;13;10;6;5;9;11;3;6;14;7;7;11;17;15;6;10;5;10;13;11;19;5;10;15;5;11;14
10696042;"davidjbradshaw/iframe-resizer";"JavaScript";"2013-06-14T19:18:32+00:00";1839;801;17;21;19;13;15;15;21;15;11;10;24;14;14;13;14;9;21;14;17;16;14;16;11;13;16;17;14;20;22;9;16;10;20;9;12;10;20;19;13;16;18;14;17;16;19;16;17;16;13;17;18;10
11102909;"buaazp/zimg";"C";"2013-07-01T18:10:12+00:00";1839;225;5;7;5;5;5;1;4;3;6;7;2;5;4;5;4;6;6;4;5;4;5;2;5;7;2;4;6;7;3;5;2;3;5;6;6;8;5;3;3;3;0;4;5;4;4;7;2;5;3;3;4;1
15397085;"avast/android-butterknife-zelezny";"Java";"2013-12-23T14:24:08+00:00";1839;1129;22;15;12;27;79;28;22;22;31;34;35;17;16;17;25;18;16;16;37;17;22;22;26;18;23;25;16;13;12;30;9;16;12;21;17;18;30;22;18;19;8;17;16;23;22;20;21;23;31;30;19;4
14173176;"EsotericSoftware/kryo";"HTML";"2013-11-06T13:24:03+00:00";1838;817;13;16;13;10;11;13;12;11;16;21;15;11;12;13;14;15;8;13;24;16;14;17;13;17;14;17;13;14;12;14;20;22;16;17;9;11;34;18;10;17;22;9;27;9;14;13;27;16;16;24;25;19
14964923;"olefredrik/FoundationPress";"PHP";"2013-12-05T20:31:08+00:00";1838;705;23;14;13;17;21;17;16;17;8;6;9;10;19;14;15;8;12;11;17;17;14;19;15;11;15;7;18;15;9;25;8;15;17;17;5;8;15;8;15;6;14;14;19;18;16;7;13;10;16;11;13;8
9360778;"wrobstory/vincent";"Python";"2013-04-11T02:44:53+00:00";1837;476;2;5;7;4;9;2;6;4;8;2;6;5;6;6;5;5;15;4;5;2;5;4;3;4;2;5;6;3;3;4;4;8;3;6;7;4;5;5;1;2;9;2;5;8;9;0;8;5;13;4;4;217
19102739;"zxlie/WeixinApi";"HTML";"2014-04-24T09:20:17+00:00";1837;363;9;7;13;4;12;13;9;10;5;11;8;13;6;9;6;10;12;6;5;7;7;2;2;6;3;4;5;6;6;4;7;5;4;4;9;7;10;8;7;4;4;3;8;9;9;5;7;8;5;4;7;9
10489882;"nginx-boilerplate/nginx-boilerplate";"Nginx";"2013-06-04T22:05:46+00:00";1836;175;5;3;4;0;0;4;1;1;1;3;1;1;4;1;1;3;4;1;3;1;1;1;1;2;0;1;2;2;0;2;0;3;1;1;3;21;7;7;3;7;12;6;4;6;4;6;2;3;3;12;4;6
1419138;"jakubpawlowicz/clean-css";"JavaScript";"2011-02-27T21:05:18+00:00";1836;638;16;16;11;16;15;12;9;13;7;20;15;18;13;6;13;15;7;13;11;16;18;15;15;8;11;13;14;13;8;11;17;15;11;4;10;9;7;9;16;12;11;5;9;12;7;15;11;12;19;14;9;16
5683140;"NLPchina/ansj_seg";"Java";"2012-09-05T05:56:24+00:00";1834;664;13;7;16;11;12;16;11;10;11;8;5;8;16;15;10;13;18;9;14;12;12;13;4;8;13;12;11;10;12;9;15;17;18;9;12;9;13;12;15;16;4;4;5;17;22;21;23;19;16;22;13;23
31394531;"RickWong/react-isomorphic-starterkit";"JavaScript";"2015-02-26T23:35:40+00:00";1833;1127;29;17;24;25;22;13;18;26;20;20;22;19;22;8;28;23;25;21;22;14;20;22;22;18;29;15;23;17;30;31;23;26;22;19;21;29;34;26;25;22;14;28;27;23;18;20;20;19;13;16;14;23
17154573;"php-pm/php-pm";"PHP";"2014-02-24T23:25:40+00:00";1833;1416;2;3;6;0;5;7;2;4;3;1;4;3;3;4;2;15;11;7;2;7;5;1;1;3;6;17;8;12;3;2;6;5;1;1;4;7;11;8;6;2;6;5;8;4;5;6;534;367;89;39;65;88
3238243;"Fyrd/caniuse";"JavaScript";"2012-01-22T05:30:41+00:00";1833;758;6;6;15;17;19;11;14;11;21;17;9;21;19;9;16;17;17;11;22;20;15;6;13;17;12;19;16;22;11;12;14;19;14;14;6;11;19;19;13;8;18;16;10;14;17;13;14;18;16;21;9;14
3912538;"alexbw/novocaine";"Objective-C";"2012-04-02T23:00:09+00:00";1832;275;6;10;10;7;9;4;3;7;5;6;7;6;1;3;2;2;1;1;3;9;4;4;3;6;5;2;7;8;6;6;4;6;5;5;3;2;8;5;3;4;10;8;10;5;8;11;2;9;0;2;4;8
17341429;"liabru/jquery-match-height";"JavaScript";"2014-03-02T16:28:24+00:00";1832;713;26;11;16;28;11;13;8;16;18;12;10;11;10;20;20;8;12;16;14;16;14;12;12;14;9;12;14;17;13;11;11;17;15;19;7;5;13;15;19;16;14;16;10;9;6;13;11;14;14;16;10;19
8239165;"PrideChung/FontAwesomeKit";"Objective-C";"2013-02-16T17:44:05+00:00";1831;1098;10;4;8;6;36;83;15;30;18;11;14;12;70;144;38;30;19;18;27;24;13;13;15;13;14;18;36;13;17;25;13;13;16;13;13;12;11;25;12;17;12;10;10;15;16;10;12;19;11;17;14;13
17161821;"t32k/stylestats";"JavaScript";"2014-02-25T04:53:08+00:00";1830;205;7;1;4;2;1;1;4;5;5;3;6;9;0;2;13;4;36;8;4;4;2;2;5;4;4;2;4;6;1;3;0;2;0;1;1;3;7;5;2;0;5;3;2;2;5;1;2;6;0;0;3;3
1857825;"s3tools/s3cmd";"Python";"2011-06-07T02:08:24+00:00";1830;533;9;11;17;10;12;10;10;9;15;13;7;8;13;9;12;11;8;12;8;10;18;8;8;11;13;3;11;2;5;4;14;6;7;13;6;9;5;10;11;9;15;9;18;12;12;13;16;9;9;11;8;14
14414107;"danielgtaylor/aglio";"CoffeeScript";"2013-11-15T03:24:36+00:00";1830;956;33;19;16;22;14;16;18;25;25;16;13;19;17;13;12;16;15;16;11;16;15;17;9;11;15;16;26;17;27;18;11;16;16;21;9;8;12;19;22;25;37;26;27;14;22;21;20;20;10;26;17;34
5374914;"NanoHttpd/nanohttpd";"Java";"2012-08-10T21:52:42+00:00";1829;812;19;18;13;12;10;17;11;13;31;11;13;11;11;18;21;12;11;11;9;12;19;14;12;14;12;19;31;44;21;17;10;16;24;13;27;15;13;10;15;10;16;8;21;10;16;11;16;10;21;20;7;16
780266;"Leonidas-from-XIV/node-xml2js";"CoffeeScript";"2010-07-17T09:05:57+00:00";1829;612;14;10;9;8;8;13;8;7;9;7;14;17;13;14;11;7;9;14;6;9;6;14;8;10;15;11;20;11;15;15;4;10;12;11;5;10;11;14;18;16;10;8;21;15;14;15;14;19;15;13;14;11
3566571;"bcosca/fatfree";"PHP";"2012-02-28T00:35:21+00:00";1827;311;2;4;5;7;7;8;5;14;8;4;2;11;6;9;6;6;6;2;2;7;3;6;8;3;9;5;5;5;9;9;4;5;8;4;2;4;5;8;12;4;9;5;4;8;4;8;9;3;7;3;5;7
2458933;"iambus/xunlei-lixian";"Python";"2011-09-26T08:16:26+00:00";1826;217;4;1;3;4;3;6;2;4;3;4;3;3;2;2;2;1;5;2;7;3;17;0;5;6;1;3;5;16;3;3;4;6;2;4;5;1;0;4;1;4;1;5;7;2;5;9;6;6;4;6;10;2
21282280;"Khan/style-guides";"Shell";"2014-06-27T16:40:17+00:00";1826;1804;1;0;3;2;0;0;2;2;1;2;1;1;2;3;2;0;3;0;4;1;1;1;1;126;64;1034;181;76;52;33;32;34;11;16;5;7;6;9;6;5;8;8;8;10;7;5;5;7;3;5;4;4
9056142;"puniverse/quasar";"Java";"2013-03-27T14:51:24+00:00";1825;920;11;6;5;22;37;18;12;15;20;23;14;16;8;11;11;11;11;15;13;17;16;19;12;3;7;10;15;17;14;6;12;15;13;7;13;12;9;9;173;62;11;12;17;20;21;17;18;17;15;7;18;7
1824050;"Wizcorp/phonegap-facebook-plugin";"Java";"2011-05-31T01:02:23+00:00";1825;340;12;4;10;7;10;5;14;5;3;6;9;7;3;13;3;5;9;6;7;6;13;8;2;6;11;11;5;10;11;4;4;5;3;4;5;5;5;8;7;4;8;2;7;2;6;5;9;5;9;6;4;2
2579069;"okfn/recline";"JavaScript";"2011-10-14T21:44:30+00:00";1824;178;7;3;4;7;7;4;8;8;4;4;4;7;2;2;5;3;6;3;1;3;3;4;3;1;2;3;2;4;5;3;1;3;1;2;4;1;5;4;2;4;2;3;2;2;2;4;2;1;1;3;4;3
10924145;"nicolaskruchten/pivottable";"JavaScript";"2013-06-25T00:34:52+00:00";1824;563;12;14;7;7;11;11;4;7;9;2;10;7;13;10;8;7;11;10;16;21;16;18;9;7;12;5;10;13;25;10;14;18;4;8;8;3;10;8;21;12;12;10;16;10;11;16;5;11;10;11;13;10
775386;"qTip2/qTip2";"JavaScript";"2010-07-14T20:41:34+00:00";1824;205;5;4;4;8;8;4;4;1;2;2;4;4;1;2;8;2;4;2;4;3;2;6;5;3;7;9;4;4;3;0;3;6;2;9;2;2;5;2;4;5;2;3;1;6;6;3;6;4;3;5;3;4
812328;"jeffkaufman/icdiff";"Python";"2010-08-02T13:55:38+00:00";1824;255;0;3;2;6;5;4;4;7;4;4;4;5;5;2;6;3;3;22;10;6;7;4;9;4;5;2;3;5;4;2;4;7;4;4;2;6;1;2;5;5;6;6;8;9;8;2;11;6;3;2;4;0
3180884;"peterbraden/node-opencv";"C++";"2012-01-14T22:59:50+00:00";1823;632;11;12;17;17;6;14;14;12;14;9;5;11;10;15;7;9;12;6;11;9;21;19;14;16;17;5;11;9;17;12;10;16;7;9;14;9;8;10;9;9;18;12;13;18;11;8;16;10;12;17;12;22
29575447;"paulirish/memory-stats.js";"JavaScript";"2015-01-21T06:34:33+00:00";1823;277;6;3;5;12;2;7;2;8;5;9;9;7;5;4;2;7;6;2;4;4;7;2;6;1;8;6;7;2;6;1;1;6;1;5;1;39;24;7;5;3;2;6;2;2;1;2;2;1;2;4;3;3
29782400;"h6ah4i/android-advancedrecyclerview";"Java";"2015-01-24T16:14:39+00:00";1822;1407;23;20;24;30;24;27;21;30;31;20;21;50;30;18;25;28;31;21;18;32;22;18;21;24;20;35;18;35;40;25;29;29;25;42;17;22;22;27;22;20;28;16;27;21;31;21;35;41;36;38;34;42
28538501;"STRML/react-grid-layout";"JavaScript";"2014-12-27T14:28:40+00:00";1821;1177;22;6;32;17;9;9;17;6;13;17;20;11;18;22;13;12;22;19;22;16;26;19;16;22;25;24;30;15;38;25;20;26;31;11;12;8;19;22;17;26;13;31;35;28;24;23;66;39;41;47;30;45
2655877;"postaljs/postal.js";"JavaScript";"2011-10-27T04:40:05+00:00";1821;556;18;27;16;11;12;10;16;12;28;8;13;12;17;9;7;7;19;19;12;10;4;10;13;10;8;11;9;5;9;5;1;7;13;6;4;6;6;9;12;8;8;13;15;11;10;9;10;7;8;7;10;9
7705565;"brandonhilkert/sucker_punch";"Ruby";"2013-01-19T16:34:19+00:00";1821;454;2;12;10;11;9;10;8;9;6;5;10;3;10;0;12;3;9;7;4;10;11;7;7;6;1;3;3;6;8;2;3;7;2;12;9;7;16;9;12;37;7;10;33;22;11;13;10;8;5;4;6;7
22585805;"enaqx/awesome-pentest";"null";"2014-08-03T23:13:53+00:00";1820;1559;5;18;30;15;11;12;9;13;10;6;9;6;6;10;12;10;15;7;9;7;12;526;165;29;34;26;37;18;15;13;10;8;15;10;19;12;15;14;20;17;14;13;21;17;10;16;27;28;30;22;91;35
610547;"velesin/jasmine-jquery";"JavaScript";"2010-04-14T18:08:32+00:00";1820;254;4;4;3;4;4;9;3;7;4;5;4;5;8;3;5;8;3;8;9;5;3;3;7;6;7;7;6;7;1;9;1;7;9;6;3;2;4;5;3;7;3;5;9;3;2;3;3;4;0;3;7;4
1774509;"joehewitt/scrollability";"JavaScript";"2011-05-20T02:24:43+00:00";1820;37;3;0;1;0;0;0;1;3;2;0;1;3;1;2;0;0;2;0;0;0;0;0;1;0;1;1;0;1;0;0;1;1;0;0;1;0;1;0;0;2;0;0;3;0;0;1;0;0;0;0;4;0
7512484;"ArduPilot/ardupilot";"C++";"2013-01-09T00:58:52+00:00";1819;739;13;13;23;19;13;22;24;16;8;12;17;11;6;16;12;9;14;17;11;11;13;6;13;10;15;16;10;18;10;13;16;14;20;17;10;13;19;14;7;18;13;18;14;12;18;11;16;16;20;12;18;12
19696006;"playcanvas/engine";"JavaScript";"2014-05-12T11:24:30+00:00";1818;626;7;10;12;13;9;15;10;11;12;13;22;9;4;8;5;16;8;14;9;14;7;11;5;9;78;9;9;11;10;6;31;8;10;8;7;16;9;10;12;14;10;17;11;7;11;12;8;14;9;16;9;1
10999192;"youyudehexie/node123";"null";"2013-06-27T14:36:36+00:00";1818;769;9;12;9;11;50;38;18;12;6;7;12;16;17;13;10;9;11;12;7;14;18;20;18;6;25;15;10;18;12;24;26;11;19;11;12;18;15;19;20;14;6;7;15;12;10;20;22;12;9;11;7;14
489928;"ciaranj/node-oauth";"JavaScript";"2010-01-26T22:22:12+00:00";1818;317;6;4;11;8;4;6;8;2;2;4;4;11;3;11;4;5;4;2;5;4;6;9;4;7;4;8;1;7;8;8;15;8;7;5;3;6;5;5;9;9;7;4;7;5;8;12;8;4;5;3;5;7
3354338;"Todd-Davies/ProgressWheel";"Java";"2012-02-04T18:13:30+00:00";1817;494;9;9;7;14;15;10;11;6;9;14;8;9;4;14;16;12;10;7;5;10;8;5;7;12;10;11;15;8;8;11;17;10;14;6;6;2;8;8;8;9;3;2;8;7;7;8;12;7;7;18;12;21
1613665;"jkaving/intellij-colors-solarized";"Shell";"2011-04-14T10:41:53+00:00";1816;574;12;12;13;8;8;10;17;3;14;7;10;15;13;10;16;16;8;12;6;9;9;10;8;7;5;12;12;10;10;12;7;14;9;15;8;7;10;9;21;13;18;9;13;9;19;9;15;13;11;9;10;12
4237727;"panique/huge";"PHP";"2012-05-06T01:04:43+00:00";1814;330;4;2;4;11;4;9;6;9;8;8;10;14;7;10;1;9;11;12;6;2;4;9;8;5;8;7;10;9;6;6;5;2;5;9;5;2;3;5;4;5;2;4;8;5;2;6;6;8;7;3;7;8
29458939;"dasdom/BreakOutToRefresh";"Swift";"2015-01-19T07:27:38+00:00";1813;624;6;20;5;3;3;7;10;11;10;6;6;11;7;9;7;5;3;5;7;3;9;5;25;11;5;7;7;8;4;5;10;19;8;6;9;12;9;8;6;7;2;6;78;18;138;15;9;6;12;9;5;2
32707901;"electron-userland/electron-packager";"JavaScript";"2015-03-23T02:54:14+00:00";1813;1747;13;21;47;34;13;24;22;17;18;23;17;31;31;34;18;27;19;20;28;18;40;21;20;22;34;34;49;29;24;31;20;35;26;25;32;25;37;39;68;54;99;39;59;63;43;38;36;61;45;39;35;50
647892;"jakerella/jquery-mockjax";"JavaScript";"2010-05-05T06:18:23+00:00";1813;322;16;4;7;5;2;6;11;5;7;9;10;6;3;3;7;12;6;10;8;6;1;8;5;7;5;9;7;7;3;7;9;7;9;4;3;4;6;8;8;5;1;4;8;7;5;6;2;4;7;5;7;1
6365284;"contiki-os/contiki";"C";"2012-10-24T05:59:36+00:00";1811;533;15;10;8;9;8;9;7;8;4;10;7;8;12;4;13;9;12;51;9;10;8;10;2;7;12;6;11;14;10;6;9;6;8;17;13;12;10;9;15;14;6;4;13;8;14;8;9;8;14;10;6;11
14037931;"angular-ui-tree/angular-ui-tree";"JavaScript";"2013-11-01T07:28:24+00:00";1811;794;12;10;18;26;14;26;21;13;12;12;19;28;15;16;16;16;28;17;19;12;21;11;12;16;17;13;15;26;18;17;18;14;6;11;6;6;14;13;14;12;14;11;14;7;14;13;17;10;20;12;16;16
11906109;"rFlex/SCRecorder";"Objective-C";"2013-08-05T18:55:14+00:00";1810;918;17;9;11;16;21;19;16;8;17;19;24;8;22;20;15;26;21;28;18;14;11;10;15;13;14;19;18;13;20;39;13;16;15;33;26;19;14;22;12;19;8;21;20;22;31;30;17;15;2;26;15;1
303975;"clientIO/joint";"JavaScript";"2009-09-11T11:17:53+00:00";1809;387;7;11;8;12;11;9;14;10;14;6;10;14;15;5;4;7;9;8;7;12;6;5;3;5;4;8;7;6;2;4;3;5;6;8;7;5;6;6;6;5;1;9;8;10;6;2;8;6;20;4;5;8
1459486;"JetBrains/ideavim";"Java";"2011-03-09T15:22:27+00:00";1809;779;18;10;14;16;13;11;33;14;13;9;10;13;11;14;13;15;23;12;11;11;17;9;15;16;9;15;13;17;19;10;16;17;21;13;20;12;17;16;17;17;18;12;29;10;14;9;20;12;16;18;11;20
1569010;"ender-js/Ender";"JavaScript";"2011-04-04T20:43:08+00:00";1809;131;2;5;2;2;3;2;3;1;1;3;2;3;2;5;0;3;0;3;4;18;9;8;2;3;1;1;2;1;1;2;3;3;6;1;2;1;4;0;2;0;0;0;1;1;4;3;2;0;1;0;0;3
14224695;"sequelpro/sequelpro";"Objective-C";"2013-11-08T05:27:37+00:00";1807;867;4;10;7;14;7;16;21;23;10;12;7;10;6;14;18;13;25;9;5;18;16;14;30;30;15;18;8;17;14;21;11;13;11;10;17;9;21;7;15;17;22;28;35;45;12;18;16;11;19;64;24;10
108536;"feedjira/feedjira";"Ruby";"2009-01-16T04:02:30+00:00";1807;140;6;0;2;6;4;2;2;5;3;4;4;2;1;3;2;1;2;5;3;3;3;3;2;3;3;3;1;4;3;4;2;2;3;5;2;1;1;3;4;0;2;0;5;4;2;2;1;5;1;0;4;2
580566;"sehmaschine/django-grappelli";"HTML";"2010-03-26T12:25:59+00:00";1807;345;7;4;7;11;5;6;4;9;8;8;9;6;2;8;5;6;7;5;4;17;7;6;7;6;10;4;3;7;5;12;6;5;3;4;5;10;5;6;8;8;2;6;5;12;10;10;7;6;9;4;6;3
8986217;"koreader/koreader";"Lua";"2013-03-24T13:09:42+00:00";1807;726;8;9;15;17;13;9;14;11;14;14;9;10;10;8;12;12;13;15;15;12;16;11;8;20;19;29;33;16;9;14;18;9;13;11;6;14;19;11;13;11;18;20;19;17;14;18;12;9;11;11;20;17
19429698;"WhisperSystems/Signal-iOS";"C";"2014-05-04T15:42:40+00:00";1807;889;5;8;11;5;9;9;10;16;5;6;28;21;17;9;6;4;25;11;13;6;5;6;6;8;7;5;17;72;25;24;14;51;19;9;24;28;13;23;16;15;11;6;14;55;32;16;21;24;19;52;18;10
16038543;"soulwire/fit.js";"JavaScript";"2014-01-19T02:27:45+00:00";1806;87;0;0;2;2;1;4;1;1;1;1;1;3;0;2;3;2;2;2;2;3;1;1;1;0;2;1;3;3;0;3;1;3;1;2;3;0;1;1;0;0;1;7;1;1;5;2;3;2;2;1;1;1
9654171;"gritzko/swarm";"JavaScript";"2013-04-24T17:58:24+00:00";1806;621;3;6;11;14;10;10;12;12;27;15;19;16;5;13;11;7;25;18;15;12;6;10;12;15;9;11;13;31;10;12;8;19;19;27;13;10;14;7;9;3;13;8;15;21;10;15;4;3;4;2;4;3
9764362;"apotonick/reform";"Ruby";"2013-04-30T05:02:35+00:00";1806;389;10;6;12;16;14;10;10;5;2;10;32;17;11;11;2;7;5;6;5;10;6;2;9;5;4;5;10;5;5;8;5;4;7;5;10;6;5;7;10;5;9;5;6;4;4;7;8;9;2;4;5;2
15010937;"foru17/front-end-collect";"JavaScript";"2013-12-07T18:48:54+00:00";1805;1042;21;14;14;12;75;46;21;12;16;9;21;20;9;9;11;10;11;25;9;22;15;19;13;12;21;24;17;17;25;16;15;24;20;21;24;14;11;22;22;26;12;6;20;24;32;20;32;28;30;22;20;31
688157;"devbridge/jQuery-Autocomplete";"JavaScript";"2010-05-26T21:38:36+00:00";1805;631;10;10;7;14;14;22;11;11;17;18;8;14;14;10;17;10;14;12;14;11;18;15;20;7;9;11;10;11;5;13;13;15;15;13;4;7;11;14;14;14;11;6;6;12;16;10;10;9;10;13;10;21
25940829;"google/nogotofail";"Python";"2014-10-29T20:50:54+00:00";1804;274;4;3;4;2;7;4;6;5;5;9;4;5;3;2;3;5;7;5;2;5;4;4;4;3;2;4;1;7;2;1;35;14;8;7;6;8;6;7;3;7;5;2;3;6;5;5;4;5;2;4;3;7
21233191;"ipfs/go-ipfs";"Go";"2014-06-26T08:14:34+00:00";1804;1305;4;10;8;6;29;18;10;16;9;8;7;6;5;10;15;10;11;8;9;268;64;23;26;79;33;41;28;18;20;15;16;21;21;23;46;12;15;18;8;27;14;20;40;21;10;19;16;77;26;14;12;15
29792543;"jonathanslenders/pyvim";"Python";"2015-01-24T21:38:35+00:00";1803;1271;691;96;33;22;12;10;3;7;8;4;4;3;7;3;8;3;3;5;5;2;2;3;2;9;2;4;20;7;5;3;2;6;2;6;1;37;83;25;12;14;7;5;14;7;5;9;5;21;3;7;3;11
1812190;"russross/blackfriday";"Go";"2011-05-27T22:28:58+00:00";1803;587;18;15;14;11;11;7;7;16;7;14;13;19;7;13;7;8;10;9;9;9;8;16;10;12;15;7;10;18;8;13;17;7;8;9;20;13;13;8;6;15;6;6;11;14;12;14;14;5;13;15;11;9
20609191;"mephux/komanda";"JavaScript";"2014-06-08T04:23:33+00:00";1802;203;6;1;3;3;1;1;2;2;3;4;4;4;4;0;0;0;1;6;1;2;2;1;3;1;4;4;2;5;1;1;1;0;93;6;2;0;2;0;2;1;2;3;2;1;1;0;2;2;5;2;2;2
480080;"openresty/openresty";"C";"2010-01-20T03:57:59+00:00";1802;964;5;4;9;6;4;6;9;6;8;6;20;9;11;9;11;6;7;3;10;9;7;6;9;5;12;9;11;14;17;19;19;21;20;18;12;178;58;17;16;28;27;24;23;19;22;27;44;35;18;21;26;24
849692;"ZipArchive/ZipArchive";"C";"2010-08-19T20:28:21+00:00";1802;803;5;10;18;12;8;12;10;14;15;9;19;12;26;9;14;19;16;14;10;14;18;13;12;17;8;13;18;15;18;15;21;21;15;10;19;18;14;21;15;17;13;10;17;22;12;22;15;21;18;19;22;28
4882726;"Sephiroth87/ODRefreshControl";"Objective-C";"2012-07-04T09:22:14+00:00";1802;629;5;177;38;13;11;4;7;7;4;7;12;10;7;3;11;9;6;11;5;23;5;10;4;6;17;9;12;7;7;12;5;10;13;10;4;3;3;4;7;5;10;1;2;6;16;15;8;12;8;7;9;12
17781107;"geelen/x-gif";"HTML";"2014-03-15T17:29:34+00:00";1801;222;4;9;22;3;5;7;6;1;8;3;3;6;5;2;7;4;14;4;1;5;2;3;2;2;5;2;7;2;2;3;1;5;3;2;1;3;5;3;3;6;1;3;7;5;8;7;1;3;2;1;0;3
29143975;"leichunfeng/MVVMReactiveCocoa";"Objective-C";"2015-01-12T16:12:54+00:00";1801;1795;1;0;0;0;10;7;2;4;170;43;19;11;15;127;38;14;88;25;10;14;62;9;24;3;19;27;21;15;22;23;19;35;20;36;22;221;56;25;21;8;3;21;14;60;24;112;75;87;31;42;36;4
3342539;"ChiperSoft/Kalendae";"JavaScript";"2012-02-03T07:26:02+00:00";1800;134;3;2;5;2;2;3;6;6;3;3;3;2;2;1;4;3;3;3;1;1;3;1;2;1;2;5;1;3;0;4;3;3;2;2;0;0;1;5;8;1;2;1;2;2;2;5;2;1;4;3;4;1
1932;"dchelimsky/rspec";"Ruby";"2008-02-29T23:32:44+00:00";1800;45;1;1;1;1;0;0;1;0;1;2;0;0;1;2;1;1;0;0;0;0;1;1;0;1;2;1;1;1;1;1;3;1;1;2;1;0;1;1;0;0;0;2;1;2;1;3;0;1;0;1;1;0
1578548;"mozilla/persona";"JavaScript";"2011-04-06T18:28:20+00:00";1799;163;0;4;3;4;2;0;2;2;3;1;3;2;4;1;0;0;2;0;0;0;2;4;2;0;2;6;3;3;4;0;2;3;13;4;7;0;2;35;8;4;5;3;0;2;2;4;2;3;0;1;2;2
16226063;"facebook/conceal";"Java";"2014-01-25T06:22:49+00:00";1798;695;11;17;14;14;13;15;22;7;12;16;12;11;7;13;19;14;10;12;12;12;18;15;11;9;9;17;23;15;13;11;8;19;12;14;11;4;15;12;16;13;9;5;15;11;14;14;14;14;12;24;18;17
2918243;"interconnectit/Search-Replace-DB";"PHP";"2011-12-05T17:09:20+00:00";1797;445;14;7;9;7;12;13;9;19;9;6;6;9;15;10;8;9;6;7;5;5;6;13;6;7;6;10;10;8;8;11;7;8;14;6;4;7;4;10;15;15;12;9;7;9;9;8;4;6;7;5;8;1
854624;"allmarkedup/purl";"JavaScript";"2010-08-22T12:08:06+00:00";1797;133;3;3;5;0;5;4;3;3;2;3;1;3;1;1;3;4;3;1;2;2;5;3;1;1;4;6;1;1;3;5;3;3;5;0;5;1;1;2;4;4;0;2;3;0;3;2;3;2;1;1;2;4
13269483;"MojoJolo/textteaser";"Scala";"2013-10-02T11:36:18+00:00";1797;107;4;3;2;1;1;2;1;4;1;3;0;1;3;2;0;3;4;2;0;0;1;4;2;1;2;6;2;1;3;7;2;3;3;5;1;0;1;0;4;1;2;0;0;1;5;2;2;1;2;0;4;2
29371034;"micro/micro";"Go";"2015-01-16T22:35:14+00:00";1796;1760;2;4;2;5;4;0;1;2;2;5;2;1;1;3;2;0;1;0;9;1;1;2;2;3;6;2;9;6;6;7;3;12;3;3;7;110;323;22;18;32;57;14;29;26;250;27;15;489;73;49;44;63
9514413;"ankane/groupdate";"Ruby";"2013-04-18T05:39:03+00:00";1795;486;2;11;5;7;4;5;7;5;5;4;7;5;8;11;7;4;10;9;3;40;11;6;5;60;28;12;8;11;10;9;12;12;5;4;5;5;6;8;9;9;9;12;10;10;4;6;6;7;12;2;4;10
6636672;"unconed/MathBox.js";"JavaScript";"2012-11-11T08:17:04+00:00";1795;287;6;9;4;12;1;7;9;5;6;8;2;4;6;5;4;3;7;9;8;71;7;5;25;1;2;2;3;2;4;1;2;3;1;4;0;1;2;1;4;3;1;1;2;1;2;1;6;6;3;3;0;2
4755480;"tjerkw/Android-SlideExpandableListView";"Java";"2012-06-22T20:28:16+00:00";1794;374;11;8;7;11;9;8;12;10;10;12;3;12;6;7;8;8;6;8;6;9;4;13;4;5;7;7;11;7;7;6;2;7;8;10;5;5;6;7;7;2;7;0;11;7;6;7;4;6;3;5;5;12
26239715;"LaunchKit/SketchToAppStore";"null";"2014-11-05T21:04:33+00:00";1794;504;9;9;14;9;9;4;8;6;4;10;13;8;6;7;14;14;2;4;4;5;10;12;9;7;8;10;9;22;13;5;6;12;10;12;7;7;15;7;10;14;13;9;19;14;9;11;12;7;9;7;8;22
19935788;"tmux-plugins/tpm";"Shell";"2014-05-19T09:18:38+00:00";1794;1313;18;14;28;16;16;16;5;7;10;12;13;24;27;68;193;39;24;18;22;92;19;17;18;24;21;23;26;23;17;16;14;19;18;18;12;19;20;18;23;37;16;19;19;21;16;27;28;25;33;30;15;0
714959;"ervandew/supertab";"VimL";"2010-06-11T03:28:37+00:00";1794;439;5;9;8;4;4;7;3;5;5;10;9;9;5;9;10;7;12;6;7;11;6;9;6;10;8;9;14;12;5;8;10;7;10;11;10;9;10;13;10;6;9;7;9;10;13;12;13;5;8;12;4;9
1271583;"jokkedk/webgrind";"Python";"2011-01-19T17:13:31+00:00";1794;332;5;9;6;7;10;5;4;5;3;6;7;3;11;8;8;9;9;7;3;10;10;8;2;4;6;4;5;10;12;8;2;7;7;9;2;2;3;3;8;10;4;4;4;6;10;8;8;4;4;8;8;7
31442355;"Netflix/vector";"JavaScript";"2015-02-27T22:41:44+00:00";1792;735;43;31;26;19;22;8;10;25;17;9;13;17;12;8;8;5;19;12;8;5;4;18;7;16;19;11;20;18;20;12;15;26;13;10;3;8;5;7;8;14;9;10;10;12;17;27;9;8;24;8;22;8
33293613;"luin/ioredis";"JavaScript";"2015-04-02T06:42:46+00:00";1792;1336;110;45;70;65;23;19;39;18;14;18;32;36;35;28;16;27;17;34;18;20;19;26;27;14;13;14;21;21;17;20;20;12;17;12;15;17;16;43;35;26;14;9;19;19;17;18;23;25;17;24;32;30
1924847;"honza/vim-snippets";"Python";"2011-06-20T17:42:05+00:00";1792;507;8;9;13;6;7;9;9;15;9;6;7;4;12;8;4;15;11;11;10;4;3;8;10;5;9;12;18;13;13;12;11;10;10;3;10;8;8;16;16;9;7;10;18;11;14;4;19;13;5;9;14;2
2883201;"ttezel/twit";"JavaScript";"2011-11-30T13:15:31+00:00";1792;547;6;11;10;11;10;10;13;5;10;8;6;13;8;9;9;13;10;12;16;10;4;6;10;9;10;16;8;15;11;9;7;8;9;7;10;4;12;13;6;13;13;6;20;13;15;15;7;26;8;11;10;16
7400568;"javallone/regexper";"JavaScript";"2013-01-02T00:27:10+00:00";1791;45;1;1;3;1;1;2;2;1;2;0;1;0;1;0;0;0;0;1;0;0;0;0;0;0;1;1;0;1;1;0;2;0;0;2;1;1;2;2;1;0;2;2;0;0;2;0;0;3;2;1;1;0
18496166;"gentilkiwi/mimikatz";"C";"2014-04-06T18:30:02+00:00";1790;1041;19;21;12;21;15;9;13;11;18;9;20;16;11;25;25;14;18;5;12;21;22;11;14;21;25;12;14;15;23;17;13;16;14;22;13;21;21;17;16;24;27;18;26;26;35;79;21;20;21;21;38;43
22338518;"Squirrel/Squirrel.Windows";"C++";"2014-07-28T10:10:39+00:00";1789;1016;25;21;7;13;21;12;13;10;16;19;9;20;14;16;17;9;121;39;26;16;12;17;12;28;15;20;24;20;23;13;9;15;18;12;14;20;22;21;15;11;16;28;25;21;14;21;21;22;16;18;26;3
11315781;"ideaismobile/IDMPhotoBrowser";"Objective-C";"2013-07-10T15:26:15+00:00";1789;918;9;12;17;23;20;18;10;10;10;13;11;8;19;11;20;30;23;8;13;13;12;14;10;12;12;22;15;17;23;14;15;16;15;51;41;24;18;10;15;10;12;4;18;10;27;16;18;35;33;18;47;16
2643120;"simsalabim/sisyphus";"JavaScript";"2011-10-25T12:12:58+00:00";1789;161;4;3;5;4;2;6;6;2;4;3;4;1;3;4;5;5;3;11;1;1;2;3;3;1;3;4;4;4;2;2;3;5;2;1;0;2;4;3;3;6;2;2;1;1;3;2;3;1;4;3;3;2
32054;"toland/qlmarkdown";"C";"2008-07-08T00:48:19+00:00";1788;423;4;6;23;6;6;10;5;4;8;3;8;5;6;7;4;4;3;6;5;5;5;12;6;6;10;11;9;16;3;4;30;27;16;12;6;2;11;9;9;6;11;5;7;7;7;6;8;3;4;13;8;6
3659275;"numba/numba";"Python";"2012-03-08T11:12:43+00:00";1787;380;5;4;7;1;8;6;8;4;4;3;7;10;10;7;4;4;10;8;7;6;9;8;8;5;4;4;8;12;8;7;5;10;4;20;12;6;8;24;8;12;6;3;12;7;8;10;1;5;2;3;8;10
2567475;"gameplay3d/GamePlay";"C++";"2011-10-13T05:46:41+00:00";1786;451;9;6;7;6;3;4;8;8;9;7;13;10;10;8;16;5;8;10;10;3;4;8;6;3;13;8;5;11;14;12;15;4;8;6;5;12;13;11;10;11;9;7;16;10;12;11;5;8;9;7;8;10
13300645;"lucadegasperi/oauth2-server-laravel";"PHP";"2013-10-03T14:35:38+00:00";1786;976;12;12;20;10;12;13;10;9;19;21;10;12;20;19;25;21;86;29;27;12;17;9;16;14;23;18;18;32;18;19;20;12;15;16;25;13;24;16;21;19;14;13;17;16;25;19;14;29;19;18;15;13
667163;"github/github-services";"Ruby";"2010-05-14T20:07:36+00:00";1786;210;5;2;4;8;4;6;3;3;6;5;3;2;4;6;1;6;9;7;2;7;1;4;5;4;4;2;2;4;2;4;8;4;3;5;3;7;6;3;3;1;3;6;2;5;2;5;3;4;4;4;4;0
25280332;"NervanaSystems/neon";"Python";"2014-10-16T01:00:17+00:00";1785;1770;0;541;112;65;23;38;24;17;8;13;6;9;33;13;6;9;7;14;15;68;26;18;20;21;19;22;23;20;47;42;21;22;24;22;16;15;8;31;31;28;29;20;14;18;44;28;24;19;16;16;19;26
7374322;"appsquickly/Typhoon";"Objective-C";"2012-12-30T06:54:24+00:00";1785;612;16;11;4;14;7;5;8;18;12;18;8;8;13;49;14;11;9;6;6;7;13;15;12;16;11;10;14;18;14;8;9;10;14;6;11;7;4;12;10;14;12;9;10;12;12;6;9;13;21;13;15;8
8883822;"wagerfield/flat-surface-shader";"JavaScript";"2013-03-19T16:53:21+00:00";1785;376;13;11;10;3;38;7;7;7;7;3;5;4;2;6;15;6;8;11;7;7;5;4;2;3;3;9;8;9;2;3;8;1;5;9;5;6;6;4;3;5;2;9;10;3;8;6;3;10;27;10;7;4
1911958;"jteeuwen/go-bindata";"Go";"2011-06-17T16:10:30+00:00";1784;812;13;17;13;11;11;18;8;18;9;14;13;11;9;6;7;16;18;9;8;18;13;14;10;13;14;13;13;23;18;17;21;24;14;17;7;17;21;14;18;28;14;13;20;15;20;26;22;21;15;19;26;25
19748680;"gliderlabs/logspout";"Go";"2014-05-13T17:26:30+00:00";1784;857;38;35;19;15;22;9;9;21;18;14;18;15;19;5;13;12;11;11;9;11;20;12;12;12;16;8;26;20;14;25;19;21;20;8;17;20;19;19;13;15;19;18;15;19;17;19;20;15;12;9;19;15
28014980;"shaojiankui/iOS-Categories";"Objective-C";"2014-12-15T01:21:32+00:00";1784;1670;153;154;119;70;82;35;26;24;15;11;14;12;17;10;13;19;18;68;48;26;17;26;80;48;14;16;23;11;17;26;18;27;16;12;20;19;18;25;47;43;20;8;24;19;21;19;22;17;9;16;24;14
11588127;"VerbalExpressions/PHPVerbalExpressions";"PHP";"2013-07-22T17:55:17+00:00";1784;956;10;7;1;2;0;4;8;3;2;0;2;3;3;1;9;4;0;1;1;1;0;0;1;0;0;1;1;3;2;0;0;1;2;0;158;360;164;84;40;18;6;8;7;2;11;6;3;2;1;5;6;2
24872332;"scotch-io/scotch-box";"PHP";"2014-10-07T01:23:03+00:00";1783;1210;15;21;13;26;29;14;17;12;9;21;12;43;43;37;29;23;18;15;21;28;20;15;16;27;24;19;19;46;26;31;31;29;19;25;18;20;23;20;21;30;28;23;38;30;24;21;19;20;25;21;11;25
10665180;"youknowone/UI7Kit";"Objective-C";"2013-06-13T11:57:15+00:00";1782;36;1;1;1;2;1;0;1;1;0;0;4;1;1;1;1;0;0;0;1;1;0;2;0;0;1;0;0;1;1;2;0;2;0;0;2;1;0;0;0;2;1;0;0;1;0;0;0;0;1;1;0;0
5023209;"AFNetworking/AFIncrementalStore";"null";"2012-07-13T18:18:49+00:00";1782;22;1;0;0;1;0;0;0;0;0;1;0;1;1;0;0;0;1;1;0;2;0;1;0;0;0;0;0;1;0;2;0;0;4;0;0;0;0;1;0;0;0;0;0;0;1;1;1;0;0;0;1;0
7352215;"Valve/fingerprintjs";"JavaScript";"2012-12-28T08:53:28+00:00";1782;333;7;8;8;11;6;10;7;7;12;9;7;10;3;3;7;2;5;6;4;7;6;6;7;7;7;5;3;9;8;6;4;8;4;5;8;7;6;12;9;5;3;2;7;7;8;4;7;5;2;6;8;3
68;"macournoyer/thin";"Ruby";"2008-01-19T05:39:04+00:00";1782;249;8;1;9;7;3;1;5;3;4;6;5;3;6;3;3;5;8;3;6;1;6;7;5;5;4;4;4;4;6;7;7;2;4;7;5;3;4;4;6;4;3;3;8;7;5;7;4;5;5;6;6;2
385260;"danwrong/restler";"JavaScript";"2009-11-25T14:27:22+00:00";1782;308;1;6;4;5;4;5;10;2;4;8;5;10;4;9;10;5;6;5;4;8;1;1;9;7;9;3;6;8;9;7;6;7;4;4;9;3;5;6;2;5;11;3;4;9;8;8;6;4;7;5;10;7
12180649;"nicolaschengdev/WYPopoverController";"Objective-C";"2013-08-17T15:04:48+00:00";1781;414;10;13;7;4;12;14;12;7;9;8;18;9;12;11;9;6;8;6;0;5;9;11;9;4;8;13;7;6;7;12;7;8;5;11;4;5;7;14;6;5;2;2;8;11;8;9;4;5;4;3;6;14
15153572;"HubSpot/drop";"CSS";"2013-12-13T03:03:52+00:00";1781;893;5;4;6;5;5;5;6;4;7;2;5;2;7;4;6;4;45;96;36;17;4;6;9;14;5;52;37;21;32;11;7;10;34;11;13;10;17;22;61;33;22;20;19;29;17;10;36;15;14;10;7;14
3537312;"slevithan/xregexp";"JavaScript";"2012-02-24T16:16:50+00:00";1781;609;5;6;3;7;3;3;15;6;7;3;9;7;5;9;5;5;11;17;5;8;4;151;100;7;8;3;9;6;10;11;5;9;7;8;10;6;5;6;4;6;7;13;3;7;11;6;8;13;6;4;3;14
7136348;"laurentj/slimerjs";"JavaScript";"2012-12-12T19:29:21+00:00";1781;419;3;7;7;3;13;6;2;7;4;3;11;12;5;9;7;7;5;8;9;11;5;7;6;11;11;12;7;9;4;11;14;6;8;6;6;5;8;12;10;11;6;8;16;8;20;11;12;6;5;4;4;11
25935703;"jonathantribouharet/JTCalendar";"Objective-C";"2014-10-29T18:39:06+00:00";1781;900;13;14;25;11;9;11;20;14;14;18;12;16;23;32;18;14;76;17;12;25;11;15;11;17;16;14;13;19;11;21;18;11;12;20;16;9;16;15;15;21;11;7;18;22;21;13;23;23;15;11;19;22
984742;"Yelp/mrjob";"Python";"2010-10-13T18:35:21+00:00";1780;389;9;5;10;8;2;5;9;2;10;0;6;6;8;5;4;7;2;6;4;3;2;7;5;7;11;5;8;5;8;7;1;2;7;6;7;2;5;4;3;10;11;1;8;13;7;5;5;3;5;7;4;97
1557647;"ded/reqwest";"JavaScript";"2011-04-01T22:11:21+00:00";1780;844;12;13;17;12;28;32;21;19;14;18;25;22;11;25;28;16;18;19;23;13;9;10;11;12;16;20;18;17;16;12;14;19;14;13;12;11;23;12;9;19;7;7;16;10;14;21;14;18;21;19;12;12
15597672;"terrymun/Fluidbox";"HTML";"2014-01-03T00:50:19+00:00";1779;377;10;21;11;8;7;8;10;10;3;6;5;6;3;16;4;7;8;6;9;7;5;6;7;5;12;8;4;12;9;14;1;7;13;11;3;3;7;8;8;4;5;10;3;5;3;7;3;11;2;6;3;7
143489;"DatabaseCleaner/database_cleaner";"Ruby";"2009-03-05T06:08:15+00:00";1779;324;3;5;8;7;5;4;3;4;5;3;7;9;5;5;6;3;3;7;7;13;8;3;5;2;9;8;7;9;6;5;9;11;8;5;8;7;8;10;6;3;7;4;5;9;4;12;4;7;3;5;7;8
19438;"hadley/ggplot2";"R";"2008-05-25T01:21:32+00:00";1778;564;7;12;8;8;5;6;9;12;8;13;10;9;11;14;17;15;14;10;5;14;6;11;8;5;15;14;10;11;7;9;15;10;15;13;20;19;9;9;6;13;7;11;8;6;10;14;21;10;12;9;11;13
961036;"hibernate/hibernate-orm";"Java";"2010-10-04T16:15:52+00:00";1778;606;9;5;10;12;12;9;9;9;9;10;10;9;8;9;8;12;17;9;3;13;6;8;11;7;4;18;5;14;7;13;21;16;9;14;12;46;12;15;18;4;9;16;12;14;9;15;14;17;19;11;16;2
2275501;"MattWilcox/Adaptive-Images";"HTML";"2011-08-26T17:31:26+00:00";1777;124;1;3;0;4;2;12;6;4;3;3;3;5;4;1;2;1;4;2;2;3;2;1;2;0;0;2;1;1;4;2;2;2;2;2;3;2;3;3;3;0;1;2;3;3;3;1;2;2;3;0;1;1
2857233;"jaredallard/nexe";"JavaScript";"2011-11-26T19:12:16+00:00";1777;708;53;13;13;4;6;13;10;16;11;13;15;14;8;8;11;17;5;11;8;14;19;12;11;16;27;12;10;11;13;12;12;13;13;9;7;8;11;12;8;13;16;13;11;26;7;22;17;10;10;21;17;26
9904556;"douban/DOUAudioStreamer";"Objective-C";"2013-05-07T05:21:40+00:00";1776;980;3;9;5;108;54;25;8;22;12;14;12;6;12;12;5;14;12;7;11;7;19;13;8;7;8;20;8;12;8;49;15;13;15;106;68;20;22;7;8;14;10;4;18;20;10;16;20;9;33;6;21;15
23680678;"tymondesigns/jwt-auth";"PHP";"2014-09-04T21:50:50+00:00";1775;1548;17;18;26;30;17;23;22;29;30;24;33;25;30;24;24;29;33;12;19;20;21;21;22;33;41;31;25;25;23;33;26;29;38;23;33;29;43;46;46;31;23;20;42;42;30;56;41;35;34;34;44;43
20433009;"CocoaChina-editors/Welcome-to-Swift";"null";"2014-06-03T07:08:31+00:00";1774;959;5;8;5;10;10;7;39;9;11;10;217;42;33;29;29;23;10;18;15;14;17;11;8;15;15;16;19;12;8;15;11;9;12;10;16;11;22;9;18;10;10;0;15;8;14;7;10;14;13;15;29;16
29138050;"Yalantis/Pull-to-Refresh.Rentals-iOS";"Objective-C";"2015-01-12T14:02:55+00:00";1773;713;19;39;39;27;41;32;28;17;18;24;10;15;9;12;17;22;11;12;9;13;10;12;9;9;17;9;16;6;5;9;18;10;10;9;9;10;11;7;11;5;1;3;6;11;8;8;14;13;12;10;9;2
68647;"raganwald-deprecated/homoiconic";"Ruby";"2008-10-28T02:36:02+00:00";1773;98;2;2;1;3;4;0;4;1;2;1;5;3;1;2;6;3;3;7;2;3;0;0;4;0;3;1;3;2;4;1;2;1;1;1;0;2;0;0;6;1;0;1;2;1;0;2;1;1;2;0;1;0
17615287;"ValveSoftware/ToGL";"C++";"2014-03-11T02:03:10+00:00";1773;128;3;2;3;5;3;3;3;4;2;2;4;2;4;3;2;0;4;0;3;3;1;3;3;1;0;5;0;2;6;2;0;4;2;1;4;5;2;4;0;3;2;3;4;0;2;1;2;2;3;1;3;2
1714530;"pakerfeldt/android-viewflow";"Java";"2011-05-07T06:09:24+00:00";1773;214;4;5;3;9;5;6;5;4;1;8;1;8;7;5;4;6;2;3;5;1;5;3;4;3;7;1;6;6;2;6;6;3;3;1;5;4;8;5;3;6;1;1;4;4;1;2;3;3;3;6;3;4
6763587;"PrestaShop/PrestaShop";"PHP";"2012-11-19T16:41:31+00:00";1772;680;7;12;14;7;12;7;11;12;12;11;7;53;11;14;19;15;14;12;19;13;11;12;9;20;10;11;16;7;12;13;9;14;18;7;5;10;6;14;8;17;18;8;19;17;18;17;15;7;17;17;15;1
159643;"SelfControlApp/selfcontrol";"Objective-C";"2009-03-26T01:55:07+00:00";1772;417;12;6;4;4;5;6;6;5;3;2;4;1;6;6;2;1;10;5;23;5;13;6;7;6;6;8;7;6;7;8;12;7;6;4;8;11;19;10;10;9;21;16;11;6;10;7;4;19;14;8;9;6
1367484;"Behat/Behat";"PHP";"2011-02-15T00:02:39+00:00";1772;363;2;7;7;5;8;7;12;6;8;10;7;7;9;5;7;3;6;4;5;10;7;6;13;5;8;7;6;6;7;10;5;2;5;8;5;6;2;12;9;4;4;5;6;8;7;8;7;9;13;13;13;2
5269397;"iamceege/tooltipster";"JavaScript";"2012-08-02T07:03:50+00:00";1771;552;13;11;17;5;13;8;10;9;4;13;7;11;15;14;12;9;17;11;20;16;12;10;18;13;13;12;9;13;6;6;11;7;8;12;13;5;11;10;8;15;9;8;5;12;8;11;7;11;8;10;8;8
5847275;"gruntjs/grunt-contrib-watch";"JavaScript";"2012-09-17T20:58:42+00:00";1771;366;5;8;6;11;5;9;10;10;7;13;6;8;11;8;5;5;7;10;6;8;7;6;8;6;4;6;9;8;6;9;5;5;3;9;5;6;4;6;8;6;6;6;11;7;4;7;9;2;12;8;8;2
24338948;"kumailht/flakes";"CSS";"2014-09-22T17:51:15+00:00";1771;148;3;11;3;2;4;2;4;4;5;2;4;1;6;1;2;2;2;6;4;0;1;1;2;2;5;1;4;1;5;0;1;2;3;2;3;3;0;3;5;5;4;1;5;1;2;3;4;3;2;1;4;1
14410778;"bosun-monitor/bosun";"Go";"2013-11-15T00:12:27+00:00";1770;902;9;9;8;3;10;11;9;8;11;15;13;11;244;36;23;11;15;18;12;9;6;17;7;15;5;13;14;16;13;13;7;14;15;11;5;5;14;4;13;11;8;2;55;23;28;21;11;8;11;13;8;11
27852036;"Malinskiy/SuperRecyclerView";"Java";"2014-12-11T03:20:17+00:00";1770;982;22;18;12;21;17;15;13;19;10;27;19;18;26;27;24;24;24;26;27;23;16;18;17;22;27;17;20;35;26;17;17;17;17;18;9;12;13;18;16;11;11;10;14;17;16;14;22;21;28;20;15;19
5199579;"ma6174/vim";"VimL";"2012-07-27T02:03:42+00:00";1770;983;22;21;20;22;13;19;25;17;17;21;17;17;20;18;11;13;24;21;12;18;20;16;13;13;28;31;19;21;22;16;22;15;20;24;24;13;22;22;20;20;10;4;13;23;23;20;23;25;20;17;20;16
512295;"grails/grails-core";"Java";"2010-02-10T23:57:57+00:00";1770;510;8;12;9;7;13;10;9;12;5;15;13;14;6;5;9;7;6;7;3;6;8;8;9;8;3;9;6;8;8;10;7;16;6;6;5;6;6;66;13;18;9;6;12;10;9;7;14;6;6;11;10;8
10828733;"chancejs/chancejs";"JavaScript";"2013-06-20T20:26:22+00:00";1769;618;13;8;11;13;8;7;12;20;9;11;9;10;8;9;10;5;6;12;12;14;9;12;14;9;11;15;16;14;11;8;7;22;35;35;9;17;10;8;9;11;8;12;13;11;8;10;9;9;6;15;15;13
3457006;"mudcube/MIDI.js";"JavaScript";"2012-02-16T04:39:42+00:00";1769;462;11;7;19;15;11;10;12;7;5;7;13;12;6;7;8;5;7;9;2;10;9;7;4;17;11;11;7;9;9;7;7;11;17;11;4;5;5;7;7;8;10;4;15;10;8;8;11;9;5;9;8;9
1282541;"batmanjs/batman";"CoffeeScript";"2011-01-22T18:27:42+00:00";1769;36;0;0;1;0;1;2;0;0;1;1;2;3;0;1;0;0;0;0;0;0;0;2;1;0;1;0;0;1;0;0;1;1;2;0;0;0;0;2;1;2;1;1;2;1;1;1;0;1;1;0;1;0
1361963;"tomasr/molokai";"VimL";"2011-02-13T15:14:22+00:00";1769;585;12;14;11;8;10;9;8;9;13;12;7;8;8;9;9;7;14;4;19;7;11;10;13;27;16;12;6;10;20;14;8;7;19;10;14;3;6;15;10;11;10;15;12;12;15;14;8;14;6;15;10;14
6750158;"mgechev/javascript-algorithms";"JavaScript";"2012-11-18T19:11:57+00:00";1769;818;9;8;12;18;7;18;8;11;10;9;10;16;17;46;20;22;15;15;15;19;15;15;10;23;18;18;17;14;21;17;16;17;15;10;12;9;14;20;20;18;17;17;15;26;13;11;24;9;17;14;14;17
10697613;"Netflix/ice";"Java";"2013-06-14T20:56:13+00:00";1768;499;5;5;11;9;1;8;13;16;2;10;9;6;4;10;9;1;2;9;10;15;4;16;48;12;22;12;10;10;12;8;7;5;8;9;4;5;12;16;11;6;2;6;9;10;11;15;14;5;8;13;5;9
922017;"sstephenson/eco";"CoffeeScript";"2010-09-19T05:01:25+00:00";1768;89;2;3;3;0;1;5;5;1;3;1;1;1;2;3;0;1;2;0;1;2;2;2;4;3;0;1;1;4;1;1;2;0;1;1;1;0;1;3;2;3;1;3;1;2;1;5;0;1;0;1;3;1
967060;"murtaugh/HTML5-Reset";"CSS";"2010-10-06T17:34:42+00:00";1768;270;4;8;3;7;6;4;3;6;3;6;2;2;10;5;5;4;3;5;9;5;7;5;2;6;8;3;8;1;7;9;9;5;3;6;9;6;9;5;1;5;6;7;3;5;5;6;5;3;6;3;3;4
2296970;"webdriverio/webdriverio";"JavaScript";"2011-08-30T19:02:35+00:00";1768;935;6;3;7;13;5;19;17;9;14;15;24;26;14;13;19;21;12;13;22;21;18;27;22;20;14;19;8;28;18;18;29;24;20;22;18;16;14;18;22;27;21;29;14;13;26;21;21;17;21;20;22;15
11671333;"Quartz/Chartbuilder";"JavaScript";"2013-07-25T21:20:50+00:00";1767;355;3;5;1;3;2;1;2;1;67;13;10;4;6;2;51;4;6;3;6;1;2;4;1;4;4;4;8;4;3;3;6;6;14;16;9;3;2;5;3;4;5;4;7;4;4;2;2;5;3;11;8;4
23418517;"apache/hadoop";"Java";"2014-08-28T07:00:08+00:00";1767;1201;21;18;18;29;23;21;15;22;29;23;10;24;22;23;11;19;20;26;36;21;21;15;26;32;23;26;25;18;30;27;23;22;20;15;26;20;25;19;25;25;20;15;22;22;23;37;30;32;31;19;28;28
32844456;"java-decompiler/jd-gui";"Groovy";"2015-03-25T05:28:41+00:00";1767;1591;31;43;27;54;29;30;84;31;42;23;35;33;29;25;19;22;23;30;27;27;34;27;17;22;23;26;38;31;47;28;26;29;35;28;25;28;34;26;31;29;20;22;27;17;28;36;39;30;34;30;28;32
5553935;"voronianski/jquery.avgrund.js";"JavaScript";"2012-08-25T18:36:52+00:00";1766;180;5;3;3;1;6;4;3;9;5;3;6;2;5;1;4;2;2;2;3;5;1;0;3;1;4;0;2;3;4;5;6;2;3;6;10;1;4;5;6;3;3;2;2;5;3;6;5;5;2;3;1;0
5266284;"postmodern/chruby";"Shell";"2012-08-01T23:46:08+00:00";1765;349;6;5;3;4;5;9;8;5;2;4;4;5;6;6;3;8;3;0;4;6;3;3;4;5;6;4;6;8;6;7;6;7;5;6;55;23;11;7;9;5;7;5;7;6;8;6;3;4;5;5;8;3
7008068;"tenXer/xcharts";"JavaScript";"2012-12-04T22:26:34+00:00";1765;124;5;4;4;7;5;4;3;2;5;2;5;0;1;2;4;3;2;1;3;1;1;5;2;5;2;2;0;3;3;2;4;1;5;1;0;1;1;1;2;1;1;3;2;0;1;4;5;1;0;1;0;1
20944181;"tomknig/TOMSMorphingLabel";"Objective-C";"2014-06-18T00:43:14+00:00";1764;214;4;7;3;6;5;10;4;5;6;6;5;5;6;5;9;7;9;3;6;4;4;4;2;3;7;3;4;7;5;6;5;1;1;2;2;6;2;0;3;4;1;3;1;2;2;3;2;2;3;2;4;3
790031;"openstack/nova";"Python";"2010-07-22T02:04:27+00:00";1764;314;9;7;5;8;3;3;2;8;3;4;11;7;8;4;6;5;6;8;5;8;6;5;9;1;5;6;10;10;6;4;6;10;2;5;7;5;7;3;4;5;5;7;9;3;5;5;9;4;6;7;8;10
18827225;"stormzhang/9GAG";"Java";"2014-04-16T04:47:23+00:00";1763;741;6;10;17;10;18;13;18;13;13;15;15;19;13;15;13;10;8;17;13;9;12;13;4;11;10;18;20;16;15;13;12;17;10;10;10;5;12;19;17;18;8;4;19;17;17;18;39;19;22;15;17;19
1606665;"xoxco/jQuery-Tags-Input";"JavaScript";"2011-04-12T22:37:05+00:00";1761;341;8;10;4;9;9;10;8;5;9;7;5;6;7;6;9;5;7;9;9;7;4;9;2;2;7;3;5;7;3;11;6;8;9;8;6;2;6;9;4;5;4;3;4;6;8;5;5;13;4;13;4;7
3651143;"chef/bento";"Shell";"2012-03-07T16:35:05+00:00";1761;472;3;5;6;8;3;8;6;8;5;5;10;8;5;9;5;9;12;11;13;10;6;15;13;17;20;9;8;6;10;11;11;10;12;4;14;10;13;13;11;13;7;7;11;11;6;3;5;5;9;15;8;10
2886409;"tmort/Socialite";"HTML";"2011-11-30T21:05:46+00:00";1760;65;1;1;3;3;3;0;2;0;0;1;4;1;4;1;0;2;0;1;3;1;2;1;0;3;1;0;0;4;1;2;0;0;2;1;0;0;1;1;2;0;0;1;0;3;1;0;4;0;2;0;1;1
23393132;"Ranks/emojione";"HTML";"2014-08-27T14:41:53+00:00";1760;918;11;13;8;15;13;9;8;14;6;10;23;12;8;10;8;9;16;17;16;11;10;10;18;12;10;24;20;18;13;18;14;11;17;22;36;32;39;32;19;29;30;35;29;19;18;23;24;20;20;25;14;20
602604;"pegjs/pegjs";"JavaScript";"2010-04-09T15:27:18+00:00";1760;448;7;6;9;13;12;10;9;10;7;9;5;6;10;6;7;13;10;12;9;7;10;5;10;4;9;7;6;8;5;7;9;11;10;10;8;5;7;10;18;11;5;5;3;21;10;13;6;11;8;5;9;5
241458;"pybrain/pybrain";"Python";"2009-07-02T10:34:58+00:00";1759;596;3;4;5;15;11;21;18;20;13;11;4;9;9;7;8;12;16;9;7;9;14;12;9;5;12;13;18;9;8;16;7;8;15;21;9;13;12;10;20;8;9;12;15;6;10;17;13;17;10;12;13;12
437011;"zfsonlinux/zfs";"C";"2009-12-14T20:20:34+00:00";1759;433;5;5;10;11;6;3;6;9;5;7;6;8;5;5;5;6;7;6;6;20;20;5;16;12;7;6;5;5;13;5;7;3;6;6;8;11;13;8;5;6;6;7;10;16;6;14;6;22;7;10;8;13
2724003;"tbranyen/backbone.layoutmanager";"JavaScript";"2011-11-07T03:48:13+00:00";1759;114;0;9;15;5;4;6;3;4;5;2;1;3;4;1;1;1;1;3;2;2;0;5;0;4;1;1;3;2;2;1;1;3;2;1;1;2;1;0;1;0;1;4;1;1;0;0;2;1;0;1;0;0
184604;"yusuke/twitter4j";"Java";"2009-04-24T15:25:00+00:00";1758;303;6;8;6;5;5;5;8;5;9;3;7;3;2;4;7;4;7;4;4;13;8;5;14;6;4;7;7;7;5;3;4;2;3;3;5;5;5;5;8;6;5;3;10;7;5;10;9;6;8;5;3;5
13601190;"aheinze/cockpit";"JavaScript";"2013-10-15T20:22:20+00:00";1758;408;6;6;13;4;7;6;5;2;2;2;9;12;6;8;5;6;7;7;7;9;5;12;7;15;6;9;3;9;8;13;7;9;7;7;5;4;4;7;12;8;12;7;9;8;11;15;8;15;8;10;10;9
4723248;"openlayers/ol3";"JavaScript";"2012-06-20T06:53:59+00:00";1758;664;13;19;12;16;10;12;12;16;8;11;24;16;9;7;15;17;12;9;5;10;15;9;11;21;12;11;13;19;20;14;13;11;8;12;10;12;19;14;6;17;11;5;15;14;10;6;18;15;8;16;9;17
547494;"caolan/nodeunit";"JavaScript";"2010-03-04T21:56:13+00:00";1757;288;7;6;4;7;8;3;4;6;7;7;9;9;5;4;4;8;4;4;3;6;4;0;4;9;2;11;10;7;2;5;3;3;8;6;4;2;5;6;11;6;7;1;5;10;6;9;3;9;5;5;2;3
4118920;"clojure-emacs/cider";"Emacs Lisp";"2012-04-23T22:53:44+00:00";1757;531;6;13;7;13;8;3;16;17;14;11;11;7;13;5;12;8;12;10;11;15;13;10;7;9;11;8;11;5;5;11;9;18;13;13;7;12;6;13;10;11;8;14;11;8;13;11;9;8;4;6;13;12
29461626;"Yalantis/Side-Menu.iOS";"Swift";"2015-01-19T08:45:06+00:00";1757;778;20;47;31;19;12;18;20;19;15;15;18;14;17;22;13;18;18;14;13;16;12;12;12;14;18;20;20;13;13;9;13;7;13;12;11;9;16;10;11;10;7;10;14;11;7;9;17;11;12;21;23;2
12560434;"olov/ng-annotate";"JavaScript";"2013-09-03T09:52:01+00:00";1757;643;11;13;18;17;13;9;9;13;14;14;12;24;18;14;13;12;21;9;11;15;16;11;10;11;9;13;11;15;13;19;13;14;12;16;14;8;11;11;4;9;18;8;11;5;10;15;8;11;7;10;5;15
1566536;"klein/klein.php";"PHP";"2011-04-04T10:47:14+00:00";1756;334;9;5;7;3;6;5;4;9;2;6;7;7;3;3;5;9;12;14;7;10;5;7;2;7;4;3;5;8;4;3;7;8;5;3;4;8;4;12;10;8;6;7;9;8;13;5;7;11;7;4;6;1
3089049;"zenorocha/browser-diet";"CSS";"2012-01-02T18:05:59+00:00";1756;387;6;25;4;5;4;7;8;1;3;9;4;4;12;9;6;5;7;3;8;3;3;56;25;13;11;10;9;8;6;5;8;1;3;3;6;4;8;10;6;3;6;5;7;1;2;8;7;4;4;5;6;1
3313788;"revolunet/sublimetext-markdown-preview";"Python";"2012-01-31T10:21:41+00:00";1756;466;8;8;7;9;8;11;9;7;9;6;5;8;7;8;6;12;7;6;11;9;11;13;12;11;11;7;11;9;10;8;11;4;8;13;8;4;13;10;11;11;9;5;16;8;10;18;4;10;8;6;10;5
555374;"dahlbyk/posh-git";"PowerShell";"2010-03-10T03:52:24+00:00";1756;478;7;5;11;12;5;5;7;7;9;11;8;4;8;13;14;4;6;9;16;12;3;11;13;12;8;9;8;13;8;14;11;7;7;13;6;4;11;10;6;10;7;13;5;10;8;7;14;9;19;10;8;11
20505904;"OculusVR/RakNet";"HTML";"2014-06-05T00:25:34+00:00";1756;526;9;13;13;13;10;6;9;12;13;15;5;7;13;6;11;9;8;8;7;15;7;7;6;7;9;3;11;7;5;2;8;6;6;11;6;8;16;6;15;9;6;9;11;12;17;11;36;16;20;12;9;10
22493222;"emacs-tw/awesome-emacs";"Emacs Lisp";"2014-08-01T02:51:10+00:00";1755;1102;20;31;27;14;13;13;17;13;22;13;16;12;49;24;22;22;22;21;15;26;23;23;11;26;22;22;21;19;20;22;22;17;17;20;22;17;28;35;22;24;22;13;23;20;19;24;28;18;13;24;29;24
1748446;"splitrb/split";"Ruby";"2011-05-14T18:05:47+00:00";1755;314;4;10;12;8;8;6;8;4;2;3;3;6;5;3;2;10;5;3;7;6;5;7;8;5;8;8;4;10;6;2;2;6;3;4;4;6;7;7;7;6;2;8;10;5;8;9;2;6;2;11;13;8
3640925;"michael/github";"JavaScript";"2012-03-06T18:08:53+00:00";1755;517;9;6;5;6;10;6;9;6;12;9;7;7;5;7;17;6;9;12;8;13;8;7;5;8;14;14;8;12;10;19;6;9;12;6;6;11;13;12;12;28;13;12;4;15;14;9;8;11;10;11;13;8
13258039;"KeepSafe/aiohttp";"Python";"2013-10-01T23:04:01+00:00";1755;1053;19;11;14;8;12;10;11;50;18;15;10;18;16;12;24;15;9;23;13;16;27;17;12;13;20;24;24;27;14;17;16;17;26;54;25;17;23;22;26;25;21;21;30;25;14;19;21;23;14;20;25;50
32806331;"jgrahamc/httpdiff";"Go";"2015-03-24T15:11:17+00:00";1754;202;15;57;9;5;1;4;5;6;2;3;3;6;2;3;5;5;2;1;0;3;1;1;0;0;0;12;7;2;3;1;4;3;2;3;1;0;0;2;4;0;0;1;1;0;2;1;1;1;3;7;2;0
13236289;"facebook/ios-snapshot-test-case";"Objective-C";"2013-10-01T06:15:56+00:00";1753;563;11;14;24;13;12;26;9;10;11;5;10;17;7;6;5;8;9;13;10;10;16;8;11;9;11;9;13;18;9;6;2;5;5;10;6;9;8;8;12;7;11;7;10;10;17;19;12;13;10;10;16;16
16287;"jeresig/processing-js";"Java";"2008-05-12T18:19:10+00:00";1753;103;3;1;2;1;4;3;2;1;3;4;2;5;0;6;1;3;0;1;1;2;4;1;3;0;2;1;5;1;0;1;0;0;2;5;2;1;3;1;1;2;1;0;4;1;1;3;3;2;3;2;2;1
671825;"Graylog2/graylog2-server";"Java";"2010-05-17T21:27:02+00:00";1753;507;4;5;4;2;2;7;5;7;1;5;4;4;3;9;3;4;4;5;8;6;6;10;3;7;7;3;6;5;12;5;8;9;9;4;4;7;7;14;6;8;22;31;23;27;19;21;26;16;28;20;21;21
736638;"tj/dox";"JavaScript";"2010-06-23T22:54:55+00:00";1751;314;5;11;14;12;7;8;5;6;5;6;7;10;5;2;11;4;4;6;6;6;4;8;4;5;6;7;1;1;4;3;9;6;2;5;2;5;3;7;10;1;6;4;3;6;5;7;10;3;13;9;1;14
912;"collectiveidea/awesome_nested_set";"Ruby";"2008-02-21T16:03:25+00:00";1750;216;21;1;3;4;6;6;3;4;3;3;5;3;2;2;5;3;6;5;4;3;4;5;0;3;1;2;2;7;5;4;1;2;2;3;2;3;5;1;4;1;9;2;5;5;4;7;6;5;4;4;9;7
2125665;"etsy/deployinator";"Ruby";"2011-07-29T19:32:38+00:00";1750;148;4;3;5;2;1;2;6;5;4;5;3;1;6;1;8;2;2;5;4;2;2;2;3;2;2;3;2;4;2;5;4;3;1;1;1;2;0;3;3;3;4;8;1;1;2;2;3;1;1;2;3;1
446949;"tobytailor/gordon";"JavaScript";"2009-12-23T12:19:07+00:00";1748;31;0;3;0;0;1;1;0;1;0;2;2;0;1;0;0;1;0;0;1;0;0;0;0;0;0;0;0;1;0;0;0;1;4;1;1;1;1;1;0;1;0;1;1;0;2;0;2;0;0;0;0;0
1988141;"pkyeck/socket.IO-objc";"Objective-C";"2011-07-02T16:16:40+00:00";1747;225;11;5;5;5;8;4;5;3;2;8;4;6;1;3;7;4;7;7;5;4;1;9;1;1;4;3;1;7;5;4;4;2;6;2;2;2;5;8;4;4;4;2;5;3;4;5;3;3;2;4;8;3
7190749;"totaljs/framework";"JavaScript";"2012-12-16T13:12:02+00:00";1746;426;7;4;5;4;4;4;3;5;14;3;4;5;4;24;11;16;11;8;20;10;12;11;8;7;4;11;10;9;10;9;11;8;4;7;8;13;9;8;5;11;10;2;10;9;7;9;6;7;7;9;4;5
12656803;"MiniProfiler/rack-mini-profiler";"Ruby";"2013-09-06T23:32:44+00:00";1746;857;7;8;66;28;24;33;16;17;13;10;18;30;25;50;30;15;13;11;14;4;6;10;12;10;13;18;5;9;10;12;9;11;10;5;6;33;19;10;10;35;23;11;28;15;10;14;11;16;15;6;8;15
14303048;"mamedev/mame";"C++";"2013-11-11T14:32:13+00:00";1746;1438;8;54;58;213;19;6;13;12;5;8;9;9;5;8;12;9;4;4;8;9;8;7;8;9;12;15;5;6;3;7;6;9;9;10;19;14;7;12;7;8;11;9;8;490;161;26;23;17;18;10;11;0
15532991;"houtianze/bypy";"Python";"2013-12-30T17:47:38+00:00";1746;915;43;17;9;7;17;12;10;6;10;7;13;16;18;11;11;15;16;19;12;18;53;15;17;18;12;13;19;17;16;26;14;19;16;19;18;26;23;23;18;12;17;36;13;25;23;16;15;18;28;29;13;1
10444562;"JohnPersano/SuperToasts";"Java";"2013-06-03T00:56:14+00:00";1745;528;13;14;9;13;18;12;17;13;10;15;5;12;16;4;12;8;9;7;9;6;6;12;4;8;2;7;16;6;6;9;9;14;8;8;12;13;7;14;12;9;5;3;14;5;15;14;9;11;10;17;14;7
1881749;"lrsjng/h5ai";"JavaScript";"2011-06-11T16:53:41+00:00";1745;471;6;10;14;7;18;10;12;5;6;6;7;9;1;7;3;4;9;9;13;4;7;7;11;8;9;4;8;12;11;9;6;13;9;15;14;11;7;18;12;8;5;14;6;10;9;5;11;14;15;3;7;13
2124683;"mashery/iodocs";"JavaScript";"2011-07-29T16:02:42+00:00";1745;268;8;8;5;8;6;6;6;3;6;8;5;5;5;6;4;10;7;7;7;11;6;4;4;2;2;2;6;9;7;3;6;3;6;3;2;4;5;5;5;4;4;0;3;3;10;9;3;3;5;3;1;5
18348651;"OpenRCT2/OpenRCT2";"C";"2014-04-01T23:32:25+00:00";1745;903;3;1;5;8;13;5;26;12;37;4;5;15;10;13;13;24;9;13;27;18;39;11;32;8;10;4;7;9;11;21;8;19;33;26;27;20;44;13;23;21;11;22;36;35;7;11;7;27;23;23;32;22
1844503;"RolifyCommunity/rolify";"Ruby";"2011-06-03T20:54:40+00:00";1744;397;10;5;8;7;5;10;8;11;16;8;12;9;7;8;8;3;4;8;6;5;8;8;9;5;6;11;7;9;7;9;6;4;9;8;5;8;8;6;10;5;3;7;9;6;11;9;2;11;10;3;11;9
2727;"minimagick/minimagick";"Ruby";"2008-03-06T01:35:38+00:00";1742;335;4;4;8;10;6;8;13;9;3;9;5;5;7;5;6;4;2;2;8;4;4;4;4;4;5;8;7;12;6;7;7;8;2;7;5;8;8;9;8;9;5;7;7;6;6;9;5;11;6;4;8;7
5893828;"bshaffer/oauth2-server-php";"PHP";"2012-09-20T22:22:53+00:00";1741;594;7;13;20;12;17;14;9;13;8;9;10;7;8;7;13;15;12;12;8;15;11;16;9;8;12;13;15;12;11;8;7;11;12;29;11;10;10;9;8;7;12;10;3;6;7;21;21;7;13;11;16;9
24743779;"timehop/sticky-headers-recyclerview";"Java";"2014-10-03T01:57:46+00:00";1741;1238;12;11;6;10;11;11;11;9;5;12;12;14;18;12;7;11;12;20;65;159;32;17;20;11;27;12;19;34;27;20;17;18;20;28;34;30;27;22;24;21;22;8;29;29;47;23;44;42;30;22;24;30
4090287;"paulmillr/chokidar";"JavaScript";"2012-04-20T19:17:49+00:00";1740;907;12;11;11;17;17;7;17;13;17;14;6;14;22;8;18;17;14;21;23;15;18;7;20;25;14;17;19;21;22;19;14;11;12;19;12;21;22;26;22;23;17;17;17;22;31;24;24;18;25;18;10;26
1502338;"mdo/preboot";"CSS";"2011-03-20T05:51:23+00:00";1739;115;2;8;2;2;3;3;3;1;1;2;4;3;3;3;3;0;6;0;2;1;4;1;1;5;6;2;1;1;0;0;1;3;1;2;2;1;1;2;1;1;3;1;0;4;3;1;3;5;1;1;5;0
13286687;"amscanne/huptime";"Python";"2013-10-03T00:20:13+00:00";1739;196;5;6;1;5;2;1;3;1;3;1;0;0;3;0;1;1;2;0;1;4;3;2;1;0;2;5;3;2;3;1;1;11;4;1;1;1;40;30;15;3;5;4;0;1;1;2;3;2;6;1;1;1
9228086;"trulia/hologram";"Ruby";"2013-04-04T21:07:57+00:00";1738;582;27;10;7;12;9;9;6;12;10;11;7;5;8;7;7;28;16;6;10;15;13;10;12;9;9;14;6;8;7;10;14;13;7;12;3;9;12;12;11;11;7;16;17;9;14;9;9;9;9;11;7;41
2967938;"blueimp/JavaScript-Load-Image";"JavaScript";"2011-12-12T22:22:36+00:00";1737;633;9;11;13;15;7;16;9;13;6;12;10;13;9;13;18;13;12;15;6;10;11;10;7;16;16;8;15;15;18;10;8;16;11;17;7;5;12;12;15;11;10;8;19;15;13;15;17;13;14;17;12;10
3373788;"danielamitay/DACircularProgress";"Objective-C";"2012-02-07T02:54:28+00:00";1737;473;7;14;7;9;6;7;4;6;9;9;10;8;7;12;12;12;18;7;10;8;9;9;5;11;7;19;4;8;11;11;4;9;11;13;8;4;5;9;9;8;16;3;13;4;15;14;12;7;9;5;17;2
22789601;"square/moshi";"Java";"2014-08-09T15:58:42+00:00";1737;1366;13;5;13;5;7;9;25;222;60;29;16;16;33;6;12;17;17;149;25;23;26;13;13;19;39;19;27;23;17;18;13;20;11;12;10;11;15;19;81;26;17;9;20;15;24;11;22;14;19;23;32;26
31936600;"documentationjs/documentation";"JavaScript";"2015-03-10T03:34:09+00:00";1737;1652;0;3;2;2;0;0;5;9;72;9;33;23;14;5;1;2;2;4;6;17;8;6;28;13;15;2;197;182;65;35;19;346;219;29;14;9;23;13;32;37;16;12;12;10;8;24;11;18;6;13;10;11
5890857;"sindresorhus/pure";"Shell";"2012-09-20T18:14:58+00:00";1736;733;8;8;4;28;35;9;9;10;9;70;20;8;28;26;16;13;4;28;17;17;11;17;16;9;11;20;10;13;10;4;11;16;13;4;6;6;7;18;15;10;10;18;13;13;8;16;10;8;11;13;7;12
19421170;"mihaip/dex-method-counts";"Java";"2014-05-04T07:22:05+00:00";1735;1166;11;8;19;16;14;17;13;13;21;20;59;26;31;30;31;15;25;28;15;14;17;24;18;27;30;26;27;20;20;30;30;46;18;23;17;16;27;24;27;21;17;7;24;31;29;17;31;12;19;21;23;21
17052858;"Wisembly/basil.js";"JavaScript";"2014-02-21T10:19:45+00:00";1734;207;2;2;2;1;1;1;1;2;10;11;5;3;3;1;2;5;3;2;4;5;8;1;2;4;7;6;2;3;4;2;4;1;2;0;2;2;6;3;1;4;1;1;1;3;1;28;17;2;7;5;10;1
15491874;"reark/reark";"Java";"2013-12-28T12:09:31+00:00";1733;1486;8;37;105;74;290;38;34;23;42;31;18;21;20;11;26;15;19;16;25;20;17;22;10;28;28;30;21;12;20;21;41;13;23;13;11;19;15;50;18;15;15;11;20;14;17;19;10;14;23;11;12;20
1593731;"fqrouter/fqrouter";"Java";"2011-04-10T03:04:06+00:00";1733;455;13;8;11;12;12;10;9;7;9;12;13;10;8;10;8;12;23;15;19;5;6;13;9;11;7;16;7;10;8;30;14;7;12;6;5;8;5;9;4;3;2;2;6;3;3;6;3;3;5;1;3;2
512431;"j4mie/idiorm";"PHP";"2010-02-11T01:34:57+00:00";1732;247;3;7;4;5;3;9;7;5;3;3;7;6;5;4;5;3;2;6;4;8;7;5;3;6;8;8;5;2;5;7;4;1;6;4;1;1;8;1;7;5;8;10;2;4;1;6;5;0;3;6;5;4
976103;"guard/guard-livereload";"HTML";"2010-10-10T10:32:56+00:00";1732;273;5;8;7;3;9;11;5;7;7;3;3;8;6;7;7;7;3;7;5;4;3;1;5;5;7;9;2;6;9;4;6;5;0;5;2;2;5;6;4;4;8;3;5;4;7;7;6;5;5;4;4;3
203076;"grosser/parallel_tests";"Ruby";"2009-05-17T10:54:32+00:00";1731;344;7;2;8;8;9;2;6;6;2;6;2;2;6;6;3;7;11;11;11;5;10;6;8;6;8;5;7;11;2;4;12;8;6;2;4;4;5;6;7;3;5;3;9;6;31;7;7;3;9;4;9;7
11008076;"stanfordnlp/CoreNLP";"Java";"2013-06-27T21:13:49+00:00";1731;1006;13;13;10;20;16;11;9;14;15;13;16;20;17;13;14;17;6;11;11;15;19;14;22;38;27;19;30;16;21;18;15;16;25;13;18;12;25;28;20;24;15;23;25;28;31;29;23;28;25;24;29;32
3991627;"douban/dpark";"Python";"2012-04-11T08:35:06+00:00";1731;455;10;7;5;9;14;3;9;2;3;9;8;8;11;5;8;4;4;6;3;9;8;1;3;5;2;7;9;15;4;11;7;5;19;9;11;4;10;3;47;11;12;6;3;6;13;9;11;7;11;10;11;28
15966619;"paradoxxxzero/butterfly";"CoffeeScript";"2014-01-16T12:01:44+00:00";1731;367;6;9;4;10;2;6;8;7;6;4;7;4;7;10;6;7;2;10;6;4;8;5;6;12;2;5;8;8;6;12;5;7;6;4;11;5;5;4;7;7;2;7;8;9;5;15;16;15;6;10;7;9
22777776;"kriskowal/gtor";"JavaScript";"2014-08-09T03:14:46+00:00";1731;658;10;7;17;10;15;24;11;9;26;26;12;8;15;11;5;14;3;11;9;79;7;6;24;16;6;7;7;17;12;18;15;5;12;5;8;28;16;8;11;9;12;13;6;5;11;8;8;5;7;5;4;15
20968699;"chrisbanes/philm";"Java";"2014-06-18T16:08:18+00:00";1730;686;15;14;10;26;23;13;40;15;26;16;17;8;8;10;11;15;15;9;20;10;9;4;3;7;5;7;101;11;12;6;10;6;7;9;5;12;13;11;3;10;8;3;10;11;7;10;10;15;7;14;8;11
21924882;"daltoniam/Starscream";"Swift";"2014-07-17T01:52:40+00:00";1729;1066;12;6;9;11;29;16;21;19;8;11;12;7;74;14;12;12;16;49;26;14;16;9;12;16;13;14;25;16;20;24;19;35;16;18;17;18;17;16;29;71;27;22;28;22;17;10;26;19;28;13;34;21
148903;"incanter/incanter";"Clojure";"2009-03-12T02:58:47+00:00";1729;283;3;4;4;9;3;4;1;3;6;4;2;2;5;8;3;6;1;5;5;5;4;7;5;7;9;9;8;5;6;6;2;6;12;3;7;2;3;4;6;10;8;5;3;7;7;6;8;8;7;4;8;8
841589;"imatix/zguide";"PHP";"2010-08-16T17:31:00+00:00";1729;346;4;7;10;6;13;3;13;6;4;7;7;8;6;4;8;8;7;4;4;1;7;5;6;4;8;5;7;10;4;11;11;8;7;6;10;9;4;8;7;5;1;6;8;7;4;6;7;8;14;4;9;0
6824538;"suprb/Nested";"JavaScript";"2012-11-23T08:48:58+00:00";1728;173;4;15;10;7;4;2;1;4;3;4;1;2;4;3;6;1;12;10;8;7;2;1;2;1;5;3;1;3;3;2;0;3;2;5;4;0;2;1;4;2;2;0;0;1;1;5;0;2;0;3;4;1
27015948;"vvo/gifify";"JavaScript";"2014-11-22T23:25:23+00:00";1728;497;4;16;2;7;14;24;7;9;6;2;3;11;11;1;4;4;4;35;11;9;5;10;5;14;1;10;4;11;12;6;8;3;4;8;3;11;10;8;14;6;7;5;31;18;24;14;10;7;11;12;14;7
31618003;"bevacqua/fuzzysearch";"JavaScript";"2015-03-03T19:52:53+00:00";1728;1077;7;1;3;1;4;3;2;1;1;2;4;11;799;13;16;10;12;4;6;6;4;8;5;5;5;8;11;3;2;6;6;6;7;3;1;6;8;4;7;8;17;4;4;4;3;4;4;5;5;6;2;0
19438373;"facebookarchive/fb-flo";"JavaScript";"2014-05-04T23:15:51+00:00";1727;198;2;9;1;10;2;1;4;7;4;3;5;16;5;1;2;4;3;3;3;7;4;5;2;6;6;6;4;10;1;0;5;5;6;3;1;1;4;5;2;1;0;5;2;3;2;1;4;2;5;4;0;1
15737031;"mariohahn/MHVideoPhotoGallery";"Objective-C";"2014-01-08T14:05:52+00:00";1726;657;8;12;11;19;10;22;22;21;34;47;11;14;11;15;20;9;14;8;6;16;8;11;8;10;19;12;12;14;5;14;23;19;10;7;10;8;8;8;13;7;10;2;10;11;8;14;10;4;5;7;12;8
19866730;"citra-emu/citra";"C++";"2014-05-16T18:33:15+00:00";1726;996;16;13;37;28;13;11;15;20;18;9;16;18;15;26;10;17;14;24;21;12;19;21;15;16;24;18;13;20;18;8;8;21;12;15;24;36;20;14;20;24;24;22;23;21;32;28;19;18;24;22;24;20
28232663;"dotnet/orleans";"C#";"2014-12-19T14:32:50+00:00";1726;878;18;22;15;17;14;17;12;7;21;9;18;10;14;4;11;7;15;6;6;16;13;13;13;19;47;27;17;15;35;14;17;6;10;24;12;12;13;56;20;13;14;31;21;14;21;12;13;17;21;16;24;19
815741;"nathansearles/Slides";"CSS";"2010-08-03T22:47:01+00:00";1726;161;2;4;2;4;2;5;4;5;2;1;2;6;4;0;1;1;4;4;5;3;4;5;2;4;3;2;3;7;1;5;2;2;5;4;5;0;2;3;3;4;4;1;0;4;2;5;5;1;4;3;2;3
891574;"htty/htty";"Ruby";"2010-09-06T15:23:37+00:00";1726;1008;0;0;1;1;0;0;1;0;0;0;0;1;0;0;0;0;0;3;3;832;66;11;15;8;5;8;1;12;4;4;6;0;2;3;0;1;1;1;0;2;0;1;2;0;0;0;1;0;1;1;10;0
18610390;"YabataDesign/afterglow-theme";"JavaScript";"2014-04-09T19:35:32+00:00";1725;535;11;9;14;28;12;42;20;19;12;11;19;18;8;9;10;11;6;5;10;7;9;3;2;5;5;7;10;14;9;8;6;8;10;6;3;4;7;14;7;4;11;7;12;14;8;12;7;7;9;7;13;6
15035229;"supermarin/xcpretty";"Ruby";"2013-12-09T01:31:14+00:00";1725;702;9;8;9;11;11;6;9;14;9;17;4;7;11;9;10;15;18;11;15;12;5;5;7;13;12;20;16;23;12;18;11;9;32;16;8;13;53;22;7;9;9;17;13;10;31;17;6;19;13;16;6;19
13504233;"robb/RBBAnimation";"Objective-C";"2013-10-11T16:49:57+00:00";1724;419;8;14;22;11;11;12;5;12;13;9;9;11;12;9;8;3;7;9;7;11;8;7;2;5;9;7;5;8;9;12;4;4;7;6;4;8;9;7;7;8;5;3;7;7;5;7;4;8;7;7;11;9
16750251;"Jahaja/psdash";"Python";"2014-02-12T00:04:05+00:00";1724;393;7;8;3;7;8;6;4;2;4;10;9;9;6;14;16;8;4;3;8;2;11;6;4;3;4;7;5;7;3;8;43;23;9;6;6;2;7;12;9;4;8;4;9;6;8;5;5;5;8;8;4;6
18655678;"GitbookIO/editor-legacy";"JavaScript";"2014-04-10T23:32:58+00:00";1723;195;8;14;27;8;19;11;11;5;0;4;4;3;4;6;5;4;3;8;6;0;1;1;2;2;2;4;1;1;1;0;3;1;2;1;0;2;4;1;1;3;0;0;0;2;1;0;1;1;1;3;1;2
7469800;"tpope/vim-sensible";"VimL";"2013-01-06T16:35:33+00:00";1723;709;7;9;12;10;7;15;18;7;12;9;11;12;17;18;12;13;14;9;5;14;12;11;14;21;13;9;13;21;21;12;7;14;8;8;6;12;6;10;7;10;5;12;9;12;100;26;14;15;6;16;17;11
7877397;"jmoiron/sqlx";"Go";"2013-01-28T19:40:00+00:00";1722;840;12;32;8;17;12;7;11;19;23;12;14;13;12;19;12;12;2;18;12;8;9;34;25;11;19;31;28;23;17;15;9;11;15;12;18;14;16;12;21;17;15;17;19;12;19;20;19;13;12;33;9;20
9372404;"djaiss/mapsicon";"Python";"2013-04-11T14:36:39+00:00";1722;51;1;3;1;0;0;0;0;0;3;2;1;2;3;0;1;1;0;2;1;1;0;0;1;0;0;2;0;1;0;0;2;3;0;0;0;0;0;0;2;1;2;1;0;2;2;4;3;2;0;0;1;0
11054453;"lipis/bootstrap-social";"HTML";"2013-06-29T15:18:38+00:00";1721;739;13;20;8;21;24;19;10;14;16;13;17;12;11;8;6;13;20;14;12;12;33;11;12;7;13;19;9;15;12;17;15;10;14;11;10;12;20;17;11;13;7;12;17;13;11;22;14;15;15;15;23;11
1111874;"sylvinus/node-crawler";"JavaScript";"2010-11-25T11:47:19+00:00";1721;565;16;14;16;6;10;16;11;8;6;9;9;11;14;13;10;15;7;12;12;7;17;11;8;6;8;7;8;10;12;11;11;9;12;6;9;8;14;14;17;14;6;11;14;14;13;10;17;8;14;8;13;3
30091667;"remind101/empire";"Go";"2015-01-30T21:32:09+00:00";1721;1721;0;0;0;1;0;0;0;839;108;34;19;27;41;61;24;6;15;15;18;11;10;5;7;123;22;27;15;16;7;5;15;8;10;17;7;7;12;13;22;23;12;16;12;21;9;7;1;9;15;15;9;5
5987222;"airbnb/polyglot.js";"JavaScript";"2012-09-27T19:10:37+00:00";1721;577;7;8;7;14;11;30;14;10;10;9;8;5;10;13;16;10;8;16;12;11;8;9;5;9;6;8;9;6;6;7;5;53;15;32;15;4;13;7;7;8;6;9;7;12;5;14;9;7;15;12;13;7
22452767;"mitro-co/mitro";"HTML";"2014-07-31T02:13:29+00:00";1721;237;5;6;3;4;6;2;4;9;8;3;45;33;7;7;5;7;8;3;3;5;2;5;8;14;5;2;1;1;0;4;0;1;0;1;1;1;1;1;2;3;1;1;1;0;1;0;0;2;2;1;2;0
9489675;"objectivehtml/FlipClock";"JavaScript";"2013-04-17T05:06:42+00:00";1720;416;8;12;12;8;4;9;16;8;5;4;5;2;4;17;12;5;7;6;8;5;11;7;4;9;6;6;13;7;9;19;10;8;12;7;4;9;12;8;4;5;2;10;6;6;2;8;7;3;12;8;17;8
6566489;"10up/sanitize.css";"CSS";"2012-11-06T17:50:26+00:00";1720;676;7;31;8;26;14;13;12;6;6;10;4;11;18;11;5;14;4;6;7;11;10;28;33;42;14;23;19;12;29;4;7;13;21;18;15;6;5;7;10;7;16;11;9;6;17;9;9;5;4;10;9;24
2574361;"rickharrison/validate.js";"JavaScript";"2011-10-14T05:05:04+00:00";1720;362;5;0;5;4;7;9;14;6;6;3;5;7;5;12;8;7;4;5;7;8;7;10;8;4;4;7;5;6;9;5;7;8;5;9;3;6;12;11;6;11;9;4;11;4;9;9;10;8;6;13;5;4
732593;"cloudera/hue";"Python";"2010-06-21T19:46:51+00:00";1719;630;13;12;12;8;8;11;8;12;12;16;14;10;12;9;15;12;11;5;9;14;15;7;8;22;13;11;15;19;11;11;12;8;15;16;9;18;10;13;14;11;5;14;12;14;14;12;11;13;20;15;19;0
6631214;"markmarkoh/datamaps";"JavaScript";"2012-11-10T19:04:40+00:00";1719;593;6;9;9;21;14;10;11;13;10;10;7;23;10;11;21;12;14;8;14;3;9;10;11;5;9;12;17;12;10;10;11;10;13;10;9;7;9;8;14;14;13;4;10;19;10;8;15;11;10;13;17;17
15279980;"Qihoo360/Atlas";"C";"2013-12-18T10:14:57+00:00";1718;931;15;29;40;25;29;19;30;16;16;10;22;30;31;29;16;23;30;25;14;11;17;10;12;8;15;12;17;24;14;14;13;15;10;15;11;16;16;18;14;13;11;4;18;18;20;14;11;15;20;13;20;23
2810292;"pbatard/rufus";"C";"2011-11-19T19:12:05+00:00";1717;990;9;9;7;14;17;20;18;22;26;13;14;14;16;31;16;19;19;16;24;18;13;22;18;20;20;23;19;19;19;18;21;23;12;25;25;27;37;13;20;20;12;12;30;21;17;24;14;20;23;17;17;27
21641241;"Masterminds/glide";"Go";"2014-07-09T06:02:50+00:00";1717;1539;6;1;1;0;2;1;4;7;1;1;4;3;0;0;0;1;82;69;21;16;9;20;18;23;15;21;18;29;16;34;28;13;39;73;66;15;17;30;16;34;24;97;130;138;57;47;72;43;39;66;41;31
28071175;"cuber/ngx_http_google_filter_module";"C";"2014-12-16T04:58:40+00:00";1717;1071;3;29;47;22;9;24;69;37;35;53;15;17;37;21;17;11;25;12;23;23;13;16;13;13;17;18;20;14;11;15;12;12;10;13;15;15;22;25;14;30;13;17;26;12;21;20;8;20;23;31;21;12
16621659;"real-logic/Aeron";"Java";"2014-02-07T17:16:58+00:00";1716;735;24;11;6;7;8;14;11;7;16;27;37;16;7;5;14;13;10;19;8;8;12;24;14;16;14;10;10;12;13;31;13;16;7;11;9;7;10;23;24;12;7;11;5;19;19;11;8;16;20;16;17;30
7116973;"fnakstad/angular-client-side-auth";"JavaScript";"2012-12-11T18:22:15+00:00";1716;193;4;4;3;5;3;4;5;3;3;2;3;3;7;5;1;2;4;1;7;2;7;3;3;3;5;2;4;4;7;4;4;4;2;1;2;1;5;5;8;3;4;3;2;4;4;4;7;6;2;3;6;0
7258278;"jonls/redshift";"C";"2012-12-20T13:42:26+00:00";1715;932;11;8;10;12;7;11;12;12;16;8;19;9;18;10;11;18;14;15;13;12;12;10;10;18;16;10;18;19;32;44;20;18;19;17;12;23;33;38;37;20;25;35;16;25;16;12;20;23;21;22;19;26
33361723;"rse/es6-features";"HTML";"2015-04-03T12:11:33+00:00";1715;1273;9;8;11;7;17;6;9;52;25;17;14;29;18;10;21;12;13;20;27;36;23;29;35;22;24;27;24;15;40;35;31;24;32;31;25;21;23;37;33;24;25;31;17;25;27;33;25;27;38;39;30;40
545937;"technicalpickles/homesick";"Ruby";"2010-03-04T05:22:50+00:00";1715;245;6;8;6;6;1;7;5;3;8;7;7;2;4;2;13;1;2;4;3;1;5;7;5;2;3;4;3;5;7;4;7;6;4;2;3;3;5;5;3;2;1;7;9;5;3;2;4;2;4;4;15;8
27388642;"nfarina/homebridge";"JavaScript";"2014-12-01T16:37:39+00:00";1714;1671;0;10;3;3;8;17;10;12;29;12;27;18;8;18;10;16;16;13;9;16;25;16;29;24;49;41;23;22;29;37;33;155;176;84;68;59;53;40;28;35;39;46;37;52;36;24;31;34;27;24;38;2
23506840;"litten/hexo-theme-yilia";"CSS";"2014-08-31T04:59:32+00:00";1713;1460;18;24;13;16;14;21;17;23;23;28;35;30;36;35;24;38;26;35;26;14;22;18;10;22;31;23;30;27;20;31;24;36;25;32;29;29;27;40;30;19;17;15;34;31;38;48;49;39;48;36;43;41
23741141;"chengr28/RevokeChinaCerts";"Batchfile";"2014-09-06T17:56:38+00:00";1713;548;18;4;10;3;7;3;4;6;10;12;5;7;12;2;11;10;12;16;7;5;7;10;59;17;8;7;26;10;5;14;12;3;8;5;3;19;18;21;8;14;9;7;28;4;6;3;18;8;6;9;8;4
23502577;"pushtorefresh/storio";"Java";"2014-08-30T23:23:41+00:00";1712;1490;9;7;15;2;4;5;2;5;6;191;303;78;80;33;80;64;21;12;16;25;15;16;10;11;15;14;18;15;9;8;10;20;18;12;16;16;17;21;19;41;34;13;18;17;18;11;30;15;16;11;16;12
5022564;"jsdelivr/jsdelivr";"null";"2012-07-13T17:25:24+00:00";1712;460;10;7;9;4;11;9;8;11;9;3;5;9;8;16;6;5;14;10;20;6;11;11;7;5;2;9;7;10;8;14;5;9;9;11;8;10;8;4;9;10;8;8;10;11;6;11;6;5;17;9;15;7
15259244;"bitpay/bitcore";"JavaScript";"2013-12-17T16:10:28+00:00";1711;270;1;3;5;8;6;10;6;3;4;4;4;5;3;4;2;4;10;7;6;4;5;4;2;9;4;8;6;9;4;4;2;5;6;10;9;7;16;2;4;6;5;1;8;5;4;2;3;3;8;3;2;5
4729944;"rstudio/shiny";"R";"2012-06-20T18:45:11+00:00";1710;603;10;10;15;9;13;13;18;14;13;16;18;17;8;13;16;11;11;5;11;10;11;11;10;9;7;10;9;12;7;17;18;10;15;9;10;7;11;12;17;12;8;8;7;7;17;15;10;15;19;9;5;8
4011054;"jubos/fake-s3";"Ruby";"2012-04-13T01:03:08+00:00";1710;391;11;5;6;4;6;8;5;4;7;4;5;10;7;6;12;10;6;10;6;3;8;5;7;11;7;5;5;16;14;4;21;6;7;14;6;4;3;8;4;8;8;20;9;10;5;5;4;7;7;7;4;7
10603681;"etsy/skyline";"Python";"2013-06-10T15:44:49+00:00";1710;322;14;9;5;5;4;6;6;4;8;12;15;9;6;10;13;9;13;5;4;10;6;4;5;10;4;5;9;7;1;0;1;4;4;2;1;6;2;42;3;2;3;3;4;0;6;3;4;3;3;2;5;1
10955751;"apotonick/trailblazer";"Ruby";"2013-06-26T02:03:42+00:00";1710;720;10;40;19;16;10;47;24;17;13;18;10;7;12;15;12;7;8;10;11;20;28;19;16;12;19;7;9;10;12;17;10;5;5;16;23;9;11;11;12;11;12;8;14;16;12;2;11;11;9;11;16;10
25306;"pieter/gitx";"Objective-C";"2008-06-14T17:57:35+00:00";1710;51;0;1;2;0;1;0;0;1;1;0;0;3;1;1;1;0;0;0;1;0;1;0;0;2;0;3;2;7;2;0;1;1;2;1;0;0;1;1;0;1;1;1;0;2;1;0;3;3;1;0;0;1
19632435;"android-cn/android-dev-com";"null";"2014-05-10T03:31:23+00:00";1709;927;15;16;16;16;21;12;10;18;17;15;25;15;22;21;24;23;23;21;17;13;21;11;13;10;24;26;20;29;18;18;18;19;17;14;13;11;25;23;14;20;19;5;12;20;22;21;18;15;15;21;14;21
4808664;"uxebu/bonsai";"JavaScript";"2012-06-27T13:35:13+00:00";1708;241;4;3;3;5;2;3;3;7;3;3;2;6;29;16;5;0;7;5;3;5;3;3;2;4;4;5;8;4;2;4;3;5;5;3;2;3;2;5;1;5;4;4;4;4;1;7;6;2;5;6;8;3
17571013;"shu223/AnimatedTransitionGallery";"Objective-C";"2014-03-09T18:48:28+00:00";1707;546;7;9;11;10;8;6;10;4;5;14;5;6;5;8;11;3;3;6;8;6;39;20;5;14;4;7;7;10;5;5;8;7;6;8;6;8;86;5;17;5;6;3;14;8;10;13;12;14;9;9;17;14
22434128;"ChristianKienle/Core-Data-Editor";"Objective-C";"2014-07-30T15:42:04+00:00";1707;319;8;9;6;8;6;10;7;12;15;3;11;9;7;5;8;5;9;7;11;3;3;6;1;4;13;6;10;7;5;8;0;2;3;8;2;3;6;3;10;4;7;2;5;4;2;5;2;2;1;11;13;2
668622;"thiagopradi/octopus";"Ruby";"2010-05-15T20:19:59+00:00";1707;363;14;11;9;11;4;5;4;4;12;9;9;8;6;13;4;8;5;5;3;9;5;7;3;13;7;6;6;9;7;5;7;6;8;4;2;2;5;9;6;10;5;7;5;6;9;8;9;5;7;5;8;9
1241677;"WebKit/webkit";"null";"2011-01-11T13:50:19+00:00";1707;548;7;11;12;30;10;9;11;10;4;9;9;10;4;11;17;11;11;8;5;10;20;14;7;10;11;12;6;11;10;4;7;10;12;13;13;6;18;18;11;12;11;4;8;18;6;6;11;6;10;11;13;10
9131292;"jenssegers/laravel-mongodb";"PHP";"2013-03-31T14:31:04+00:00";1707;756;15;15;9;12;13;8;22;16;16;11;12;14;11;16;12;8;9;17;12;15;15;17;13;20;12;17;17;20;8;14;16;23;11;18;12;9;13;12;18;16;10;14;18;23;17;19;21;12;15;13;16;14
325827;"msysgit/msysgit";"C";"2009-10-03T21:15:00+00:00";1706;361;7;21;11;11;14;11;21;11;11;9;7;11;7;13;11;6;10;9;3;7;3;5;4;4;6;1;5;8;4;2;5;7;5;6;5;3;4;1;1;6;3;0;3;4;11;7;8;6;10;3;4;6
22475123;"amark/gun";"JavaScript";"2014-07-31T15:52:10+00:00";1706;1068;3;8;1;3;1;1;4;4;2;9;3;8;19;14;9;5;11;73;195;47;21;24;13;24;13;10;31;21;18;15;16;13;15;35;15;15;16;21;10;42;40;10;10;24;15;39;14;16;41;23;13;15
23673618;"paypal/accessible-html5-video-player";"JavaScript";"2014-09-04T18:11:53+00:00";1706;257;5;2;3;9;3;1;6;8;2;7;3;6;3;7;6;2;4;7;4;4;6;1;3;6;3;3;9;3;5;4;8;6;5;3;5;8;4;9;6;5;6;1;2;5;5;6;9;8;8;5;5;3
28043506;"Mozharovsky/CVCalendar";"Swift";"2014-12-15T15:46:22+00:00";1705;1282;11;11;8;10;8;12;9;10;9;9;12;7;12;13;12;6;16;10;13;8;12;23;10;101;183;68;56;28;25;24;14;14;12;12;17;21;70;112;17;31;12;34;29;22;17;21;18;14;17;21;21;0
5957708;"twitter/summingbird";"Scala";"2012-09-25T22:38:35+00:00";1703;266;3;5;7;4;1;3;7;5;7;5;2;5;5;6;9;8;4;3;4;4;3;2;3;8;4;9;5;7;6;7;35;8;10;2;4;2;2;2;3;3;4;4;3;2;4;6;5;4;2;6;2;2
6488049;"fex-team/ueditor";"JavaScript";"2012-11-01T10:42:27+00:00";1703;796;11;11;28;12;10;13;15;15;14;9;25;11;11;10;12;12;16;16;15;20;15;11;10;9;15;13;20;13;12;15;14;16;17;14;14;18;18;19;28;17;12;5;20;16;20;9;25;19;21;14;19;22
2520429;"toji/gl-matrix";"JavaScript";"2011-10-05T16:33:45+00:00";1703;449;11;8;9;2;2;9;6;5;8;6;9;12;9;15;15;5;6;11;15;4;5;7;2;10;7;11;10;4;7;8;5;16;7;9;8;11;12;12;7;12;6;9;13;9;11;6;11;8;9;14;8;8
4128408;"BlueSpire/Durandal";"JavaScript";"2012-04-24T18:50:59+00:00";1703;192;3;7;4;3;3;2;2;5;7;6;6;6;7;2;2;3;5;5;2;3;8;3;3;1;4;0;7;8;2;5;4;6;3;3;2;2;2;4;4;0;4;1;4;2;3;7;2;3;1;5;3;3
2269868;"mozilla/rr";"C++";"2011-08-25T18:59:32+00:00";1702;943;2;7;4;21;3;3;2;2;4;0;2;25;9;1;5;6;1;3;3;5;4;1;1;3;3;47;133;27;10;5;9;19;9;10;7;9;6;11;6;7;4;19;7;32;324;45;18;15;17;3;11;13
16393248;"nnhubbard/ZSSRichTextEditor";"Objective-C";"2014-01-30T22:39:12+00:00";1702;554;7;8;7;5;6;11;9;7;5;7;17;13;6;20;14;11;14;12;9;7;9;8;5;9;12;16;14;15;14;13;5;8;7;5;8;17;12;28;5;6;6;7;9;7;9;13;16;18;18;11;17;12
21894635;"quozd/awesome-dotnet";"null";"2014-07-16T09:32:12+00:00";1702;1124;20;12;18;42;27;22;6;19;11;16;25;5;9;13;15;13;28;12;13;13;14;16;30;21;17;12;22;31;21;14;17;39;26;13;52;50;34;21;27;28;26;26;31;25;18;14;19;18;21;34;26;22
183303;"hassox/warden";"Ruby";"2009-04-23T04:47:23+00:00";1701;247;7;4;7;1;10;1;0;2;6;7;4;4;6;3;3;1;3;9;8;5;5;6;5;4;7;3;6;3;4;3;3;0;7;3;4;6;4;5;6;9;6;4;10;7;8;5;3;2;6;3;7;2
11783583;"csscomb/csscomb.js";"JavaScript";"2013-07-31T05:52:35+00:00";1701;475;5;9;8;11;11;10;11;4;5;12;7;8;6;8;10;7;13;11;4;5;14;8;11;6;10;11;5;8;7;8;15;4;5;15;6;6;13;5;5;8;9;8;7;10;7;8;10;10;34;11;9;17
1904718;"tylertate/semantic.gs";"CSS";"2011-06-16T08:54:44+00:00";1700;100;1;2;4;2;2;6;6;5;5;5;2;1;1;5;1;1;1;2;5;0;0;2;2;2;2;2;1;2;0;1;2;1;3;1;1;0;3;2;2;1;0;0;2;3;0;1;0;2;0;1;1;3
2072864;"jonikorpi/Golden-Grid-System";"CSS";"2011-07-19T15:41:53+00:00";1700;57;2;1;1;1;0;3;0;3;5;1;1;2;4;0;1;3;1;3;0;2;2;0;0;1;0;1;0;1;1;2;0;1;2;1;0;1;0;1;1;0;0;1;0;1;1;1;1;2;0;1;0;0
723523;"wbotelhos/raty";"JavaScript";"2010-06-16T06:41:28+00:00";1700;382;5;9;12;8;8;7;6;10;12;8;12;7;10;8;5;8;12;8;10;5;11;5;7;13;11;8;6;12;11;8;9;9;5;4;1;6;7;8;2;10;1;2;6;4;6;6;3;8;7;5;3;8
2337256;"dotless-de/vagrant-vbguest";"Ruby";"2011-09-06T20:41:41+00:00";1699;430;9;7;7;5;4;2;4;7;6;3;7;9;11;14;9;10;3;4;4;5;7;13;12;10;7;6;4;11;11;14;8;7;12;11;11;7;9;11;3;10;14;12;8;14;9;13;11;5;12;7;3;8
3565909;"raspberrypi/firmware";"C";"2012-02-27T23:06:53+00:00";1699;432;10;6;14;5;4;4;8;4;15;2;6;5;6;4;7;11;7;7;9;8;9;4;7;15;3;6;8;6;7;5;9;14;6;8;9;10;4;7;13;5;12;7;8;7;10;18;15;11;15;11;11;10
3351871;"qbittorrent/qBittorrent";"C++";"2012-02-04T09:37:46+00:00";1698;862;11;16;31;20;13;14;12;10;7;18;13;12;11;16;5;18;19;13;18;8;14;13;16;31;23;22;18;19;9;21;23;17;18;9;24;22;15;14;33;18;17;14;20;13;12;16;13;17;24;14;13;25
17101828;"swirldev/swirl_courses";"R";"2014-02-23T04:48:04+00:00";1698;835;18;29;20;10;8;20;17;14;16;8;25;18;19;20;31;24;15;14;8;24;17;7;13;12;14;9;11;15;13;15;13;5;21;17;6;11;24;15;14;21;20;49;25;14;7;16;15;13;16;9;10;10
21258726;"lynndylanhurley/ng-token-auth";"CoffeeScript";"2014-06-27T00:04:50+00:00";1697;540;12;20;18;9;10;16;6;14;9;11;9;13;24;15;15;6;14;12;13;9;13;11;10;8;7;9;10;8;7;7;13;8;11;9;5;10;11;9;7;12;10;6;6;15;9;5;9;13;10;3;4;10
3019537;"linuxmint/Cinnamon";"JavaScript";"2011-12-20T13:15:22+00:00";1697;423;10;6;11;8;3;16;8;8;4;11;5;8;3;8;9;4;9;6;16;9;12;5;10;7;9;14;10;9;3;7;11;7;13;7;3;1;3;10;8;5;4;10;7;15;5;11;7;8;13;11;9;7
3618686;"katspaugh/wavesurfer.js";"JavaScript";"2012-03-04T14:38:02+00:00";1697;737;15;21;7;16;14;16;6;27;102;32;23;7;16;9;12;16;12;8;8;11;9;12;14;18;9;12;5;13;12;9;7;11;16;6;6;8;9;8;18;15;13;10;11;14;14;10;11;8;14;11;10;16
1314319;"instructure/canvas-lms";"Ruby";"2011-02-01T00:08:40+00:00";1697;316;7;7;4;6;8;9;7;4;4;3;5;7;1;3;7;6;8;5;6;6;9;6;3;8;5;3;11;8;10;5;2;8;3;2;6;4;5;7;5;3;6;13;8;8;10;4;6;7;9;7;8;4
8915285;"Unknwon/go-fundamental-programming";"Go";"2013-03-20T21:54:32+00:00";1697;642;10;17;9;12;7;10;12;4;6;7;13;8;12;12;9;13;12;4;12;11;43;16;11;4;9;14;10;18;13;8;18;17;11;12;10;17;13;13;13;20;5;3;12;21;10;15;17;15;10;14;12;18
32631353;"Clans/FloatingActionButton";"Java";"2015-03-21T12:36:16+00:00";1696;1373;11;37;38;25;37;27;23;27;14;16;18;31;20;17;23;20;11;27;27;16;106;40;15;21;27;29;30;20;26;28;18;22;25;14;24;15;32;24;29;31;15;31;32;25;31;27;31;27;31;28;25;29
14083440;"xdan/datetimepicker";"JavaScript";"2013-11-03T10:10:07+00:00";1695;799;12;26;17;18;16;11;11;13;6;11;21;18;10;20;15;17;13;24;11;11;18;15;10;14;12;14;12;14;19;13;10;22;17;20;21;13;28;15;14;10;18;7;11;25;16;19;17;12;13;13;20;16
1735848;"codebrew/backbone-rails";"Ruby";"2011-05-11T23:18:08+00:00";1695;68;4;2;1;2;1;1;0;3;5;0;0;1;1;4;0;1;3;3;0;2;1;2;2;1;2;1;1;1;0;0;4;2;2;1;0;2;0;3;0;2;0;0;1;1;1;1;0;2;0;0;1;0
23823503;"kyleduo/SwitchButton";"Java";"2014-09-09T07:20:43+00:00";1694;1230;5;8;8;8;9;5;12;6;8;13;9;11;11;8;6;64;25;9;12;4;7;13;4;14;11;7;9;52;37;16;20;21;104;29;10;6;26;17;15;19;16;4;14;19;23;25;24;23;296;48;33;27
6648028;"Bitmessage/PyBitmessage";"Python";"2012-11-12T03:36:43+00:00";1694;220;1;4;6;7;4;1;8;5;3;8;5;2;4;1;4;1;6;3;4;8;5;1;5;5;6;0;4;9;1;5;3;14;2;2;6;4;4;4;3;3;3;4;6;3;7;5;5;3;5;3;3;2
1469491;"etsy/logster";"Python";"2011-03-11T20:34:13+00:00";1694;258;7;3;6;2;18;13;10;3;4;4;8;4;5;7;2;4;5;2;1;6;4;9;6;4;6;3;1;9;5;7;7;8;3;2;2;3;5;1;4;1;5;6;2;7;4;2;5;3;4;6;6;4
3046507;"paulmillr/es6-shim";"JavaScript";"2011-12-25T00:29:07+00:00";1693;620;10;26;14;6;13;10;16;21;11;7;14;13;9;7;13;7;9;9;15;20;10;7;7;9;12;15;7;16;10;14;10;12;12;18;5;15;7;16;19;12;12;7;17;13;6;17;12;13;12;14;5;9
25739007;"gajus/swing";"JavaScript";"2014-10-25T17:00:26+00:00";1693;309;4;4;5;10;9;5;4;9;2;6;5;4;3;4;2;4;13;6;13;4;5;8;2;7;8;2;5;7;5;11;14;10;8;6;5;7;1;5;5;2;11;8;6;3;6;6;5;6;7;2;7;3
27729907;"grpc/grpc-go";"Go";"2014-12-08T18:59:34+00:00";1693;856;12;12;12;8;11;5;12;14;10;10;14;8;6;12;16;8;17;26;14;9;13;14;30;26;14;29;24;13;18;21;8;9;15;11;15;29;16;19;30;24;16;15;22;27;25;16;21;19;19;33;24;5
9378371;"gilesbowkett/rewind";"Shell";"2013-04-11T19:22:27+00:00";1693;1543;1;0;0;0;0;0;0;2;1172;176;52;14;11;10;6;5;3;3;2;2;1;1;2;1;1;3;1;2;3;1;3;3;1;0;1;0;0;1;0;1;0;0;2;0;3;1;1;2;39;8;0;2
23021810;"Urigo/angular-meteor";"JavaScript";"2014-08-16T16:13:15+00:00";1693;1252;20;19;30;47;36;23;17;67;31;20;35;31;25;24;20;38;35;25;26;30;24;28;23;28;30;35;29;32;28;25;15;14;18;19;13;19;24;16;22;21;29;15;22;18;7;18;16;11;18;9;12;15
16504076;"douban/code";"CSS";"2014-02-04T06:21:12+00:00";1692;1097;0;4;2;1;0;0;0;1;1;1;1;1;1;4;2;2;1;2;0;2;3;1;0;4;1;0;4;1;1;2;1;64;734;87;20;8;19;18;9;12;20;6;14;13;8;2;4;4;3;1;2;5
2519670;"1602/jugglingdb";"JavaScript";"2011-10-05T14:46:25+00:00";1692;171;6;4;6;4;4;4;6;1;5;2;4;5;3;2;6;4;3;2;5;8;2;2;5;2;2;4;5;6;3;6;1;2;1;2;2;3;4;3;4;3;2;2;3;4;2;3;1;2;0;1;2;3
3267913;"marcelduran/yslow";"JavaScript";"2012-01-25T19:55:13+00:00";1692;258;6;6;5;6;5;3;5;2;5;4;4;6;9;8;9;4;3;1;8;2;2;5;6;6;2;8;7;12;4;4;2;3;7;6;3;3;2;4;5;3;4;6;11;5;6;9;4;3;6;3;4;2
761653;"phpDocumentor/phpDocumentor2";"PHP";"2010-07-07T12:07:55+00:00";1692;312;3;9;8;3;5;5;3;4;9;7;4;6;8;7;5;5;5;7;4;3;5;8;4;4;5;3;6;4;6;7;8;5;3;10;6;8;11;2;10;11;6;5;2;9;5;5;7;9;9;8;6;5
8962069;"firebase/angularfire";"JavaScript";"2013-03-22T22:18:38+00:00";1692;395;6;7;8;7;4;8;22;10;10;15;7;6;8;8;8;3;6;11;10;7;5;4;3;7;7;10;7;8;6;5;10;5;5;10;9;8;9;7;7;6;5;2;9;9;7;10;8;7;9;6;6;8
5728045;"ragunathjawahar/android-saripaar";"Java";"2012-09-08T11:52:30+00:00";1691;899;13;9;11;13;6;6;7;10;6;7;19;8;16;9;13;49;246;29;22;14;8;13;7;13;16;13;15;18;11;19;10;18;16;17;11;8;11;10;13;9;15;6;10;21;10;5;9;13;12;10;7;12
15407808;"kennyledet/Algorithm-Implementations";"Lua";"2013-12-24T00:39:48+00:00";1691;341;7;9;5;4;4;7;6;8;5;4;5;6;6;4;6;7;3;5;2;5;5;5;4;5;5;7;4;10;5;2;2;5;13;5;38;16;12;5;3;17;8;8;7;4;7;3;7;5;3;4;3;6
3156820;"freedomofpress/securedrop";"Python";"2012-01-11T19:57:55+00:00";1690;278;13;6;1;2;2;4;3;5;6;6;2;6;2;6;4;5;6;8;5;4;1;1;27;7;9;4;5;12;11;9;9;9;5;2;8;3;5;3;3;4;2;4;5;4;4;7;6;2;2;4;1;4
108051;"mongodb/mongo-python-driver";"Python";"2009-01-15T15:18:06+00:00";1690;281;6;6;3;8;7;5;11;4;4;1;3;1;4;2;4;8;7;5;4;6;4;7;10;4;5;9;5;4;7;9;10;4;6;4;5;3;5;9;9;9;9;1;4;5;7;4;5;2;4;5;2;6
108625;"Shougo/neocomplcache.vim";"VimL";"2009-01-16T08:21:00+00:00";1690;121;1;3;2;4;2;1;4;2;0;2;3;2;1;2;5;1;4;1;2;7;2;0;1;1;3;5;2;5;1;5;5;4;2;3;0;6;4;2;1;1;3;1;0;1;2;3;2;2;0;3;2;0
1409544;"thoughtbot/capybara-webkit";"Ruby";"2011-02-25T03:46:54+00:00";1690;212;6;1;4;2;1;6;3;5;8;7;7;6;2;5;3;3;4;2;0;5;5;2;7;5;2;5;4;6;2;7;2;4;5;1;3;3;8;6;0;5;2;2;5;6;5;2;4;3;8;6;5;2
26206274;"alibaba/RocketMQ";"Java";"2014-11-05T06:19:56+00:00";1690;1249;18;15;30;29;19;12;20;7;13;16;20;23;22;21;15;17;27;14;13;17;21;12;5;12;20;15;27;26;28;34;33;21;17;20;27;25;51;31;34;26;27;9;27;40;31;33;32;46;36;34;31;50
19173633;"PeterDing/iScript";"Python";"2014-04-26T09:16:50+00:00";1689;1068;26;11;8;12;11;13;15;8;16;12;19;19;11;12;11;12;20;17;13;28;15;29;38;38;15;29;30;26;22;33;21;28;32;15;20;21;29;29;18;20;12;24;33;23;28;11;21;23;27;28;20;16
161859;"dennisreimann/ioctocat";"Objective-C";"2009-03-28T17:25:03+00:00";1689;139;3;2;5;0;5;2;1;0;4;2;2;1;2;1;2;2;2;4;4;3;5;7;3;4;1;4;0;4;1;4;3;2;4;1;0;2;3;6;4;3;1;1;5;3;6;1;3;2;0;1;4;4
13765233;"FrDH/jQuery.mmenu";"CSS";"2013-10-22T06:49:48+00:00";1688;540;17;21;7;13;9;12;7;11;9;16;12;14;9;11;8;9;15;6;8;7;7;5;12;8;11;4;21;12;14;27;28;13;7;6;7;7;7;5;8;16;6;5;5;13;9;9;10;10;1;8;7;11
22293502;"luster-io/impulse";"JavaScript";"2014-07-26T18:32:40+00:00";1688;81;5;3;4;2;1;4;1;1;3;1;1;5;0;3;0;5;4;3;5;1;3;2;2;0;1;2;2;1;2;4;0;0;1;0;0;0;1;0;0;2;0;0;2;1;0;0;0;0;1;1;0;1
2063261;"scalessec/Toast";"Objective-C";"2011-07-17T21:22:57+00:00";1688;705;9;8;19;16;12;13;13;10;9;15;12;5;6;8;9;15;10;8;14;14;13;6;9;8;9;7;11;20;13;17;7;21;22;26;12;8;22;14;14;12;7;8;14;20;22;19;27;19;25;15;20;13
1579721;"zk00006/OpenTLD";"Matlab";"2011-04-06T22:54:01+00:00";1686;200;5;1;2;2;4;3;1;5;5;4;5;3;5;2;3;6;4;5;1;3;9;7;3;3;6;4;3;7;1;0;3;2;2;4;4;3;1;5;3;1;4;5;6;2;5;7;2;6;5;5;9;4
3322086;"gkz/LiveScript";"LiveScript";"2012-02-01T05:07:14+00:00";1686;321;9;8;12;5;12;4;6;4;5;2;9;8;6;2;5;5;4;5;5;10;7;6;6;4;5;8;3;6;6;10;5;3;7;9;8;13;3;3;8;4;8;3;5;7;7;4;7;5;7;6;7;5
1938370;"Mottie/tablesorter";"JavaScript";"2011-06-22T23:16:39+00:00";1685;371;4;8;5;9;5;7;8;11;10;7;8;6;8;3;11;5;9;12;4;4;7;2;4;2;11;7;11;10;8;6;7;4;6;12;5;7;7;6;7;10;7;7;5;3;12;10;11;6;4;8;10;5
1955800;"jflesch/paperwork";"Python";"2011-06-26T13:47:56+00:00";1685;1298;2;2;0;1;5;3;1;2;0;2;2;0;1;3;2;0;2;1;0;2;4;9;4;2;1;3;0;3;2;31;2;2;3;1;2;2;3;0;1;3;4;3;975;123;21;14;8;2;6;22;4;7
2200856;"MarlinFirmware/Marlin";"C";"2011-08-13T08:07:20+00:00";1685;556;13;10;6;7;12;6;4;9;5;14;10;9;7;14;6;7;6;6;9;11;16;14;10;8;9;6;6;13;11;20;11;7;11;15;17;10;6;12;10;15;14;16;14;13;15;10;5;12;15;18;16;10
2835111;"pyinstaller/pyinstaller";"Python";"2011-11-23T11:05:56+00:00";1684;921;7;22;15;16;12;14;24;13;17;21;13;19;13;20;16;16;20;12;15;25;19;14;10;32;21;25;23;9;10;18;15;11;7;22;10;10;48;71;16;23;18;8;18;14;20;12;18;12;12;21;9;15
3299208;"videolan/vlc";"C";"2012-01-29T19:30:36+00:00";1684;923;11;24;13;8;8;13;8;14;17;15;25;17;10;14;6;12;18;19;8;12;15;15;18;12;17;17;20;15;16;26;29;20;25;14;18;38;22;21;14;18;30;13;17;18;23;22;27;25;22;12;21;31
885487;"maccman/juggernaut";"JavaScript";"2010-09-03T11:46:02+00:00";1684;41;0;1;4;0;2;1;3;0;0;1;0;3;0;1;2;1;1;2;0;0;0;3;0;1;1;1;1;1;0;0;1;0;0;0;0;1;1;2;0;0;0;2;2;0;0;0;1;0;0;0;1;0
7251195;"biometrics/openbr";"C++";"2012-12-20T02:52:37+00:00";1684;514;9;8;6;5;7;9;5;6;7;2;9;5;7;6;6;4;2;6;5;9;3;5;7;7;4;8;9;8;12;2;5;4;10;8;3;13;5;9;10;10;6;6;4;3;10;12;5;2;6;5;147;43
4960119;"jaredhanson/oauth2orize";"JavaScript";"2012-07-09T15:26:52+00:00";1682;495;8;7;8;9;7;9;15;10;13;12;8;8;14;10;7;10;10;7;3;10;10;8;7;12;15;9;13;15;11;13;4;7;9;4;10;11;11;13;7;7;7;11;12;18;10;13;10;8;7;3;13;2
8336642;"Huddle/Resemble.js";"JavaScript";"2013-02-21T14:25:27+00:00";1682;533;12;16;9;7;8;12;18;5;13;9;8;11;8;6;12;10;15;5;11;7;8;9;17;10;9;9;17;19;11;15;9;5;5;6;9;7;13;18;10;5;8;6;14;10;13;15;6;12;7;12;9;8
481220;"kchmck/vim-coffee-script";"VimL";"2010-01-20T21:36:21+00:00";1682;166;3;7;4;2;8;1;1;3;5;2;3;5;1;7;6;2;4;5;5;4;3;5;1;3;5;4;2;2;4;6;4;2;3;1;4;3;2;2;2;2;2;3;0;4;1;2;1;5;3;1;2;4
10649374;"elixir-lang/ecto";"Elixir";"2013-06-12T18:42:06+00:00";1682;1035;17;12;11;13;15;12;18;15;77;19;15;9;7;16;12;11;14;49;32;15;21;17;18;15;22;22;15;18;12;18;26;20;15;25;16;23;19;16;26;23;23;21;24;18;22;18;33;23;11;22;18;26
10980729;"ValveSoftware/source-sdk-2013";"C++";"2013-06-26T22:21:13+00:00";1682;296;10;6;8;3;8;6;10;13;9;5;5;6;1;2;4;8;3;5;7;5;4;4;8;7;8;4;5;3;3;1;1;1;6;4;3;3;13;10;4;4;4;9;8;4;6;4;10;4;13;2;6;6
9426192;"iBaa/PlexConnect";"Python";"2013-04-14T08:02:23+00:00";1681;272;3;5;3;7;3;4;6;8;8;5;7;4;5;5;9;6;9;4;2;15;8;6;10;4;5;5;8;12;9;10;6;3;6;2;3;4;3;3;6;2;5;6;6;6;3;2;2;4;2;1;2;0
10844991;"PomepuyN/BlurEffectForAndroidDesign";"Java";"2013-06-21T15:05:24+00:00";1681;564;9;11;64;16;7;12;7;47;13;8;6;4;14;12;15;9;10;13;11;9;17;12;6;4;10;9;11;9;2;8;11;9;5;7;5;9;9;6;10;12;4;2;5;11;8;7;12;14;16;7;4;6
1168065;"nginx/nginx-releases";"C";"2010-12-14T13:43:17+00:00";1681;288;28;24;26;30;25;17;31;19;9;2;2;5;2;0;2;1;3;2;2;2;2;3;3;2;0;5;1;6;1;4;2;3;1;4;2;3;1;1;1;3;2;2;1;0;0;0;1;0;1;0;0;1
4782634;"ircmaxell/password_compat";"PHP";"2012-06-25T14:21:11+00:00";1680;347;7;10;7;6;7;8;5;11;5;13;10;13;6;8;3;6;5;4;11;8;14;3;4;4;14;6;9;3;7;12;4;9;5;3;6;9;8;2;3;5;5;8;9;3;5;8;3;5;8;3;6;1
6209805;"Spaceman-Labs/SMPageControl";"Objective-C";"2012-10-14T02:29:54+00:00";1680;274;3;4;4;7;4;9;7;5;9;2;3;10;7;1;2;10;3;4;3;7;6;5;5;1;13;12;7;9;5;3;2;17;4;2;4;4;4;8;4;6;4;2;3;7;1;2;5;5;3;4;8;5
5744149;"mattt/CargoBay";"Objective-C";"2012-09-10T02:50:12+00:00";1679;248;4;6;3;10;9;5;7;8;3;6;3;6;10;4;5;5;6;4;13;8;6;2;2;3;7;4;3;6;3;2;4;10;6;5;1;2;3;5;3;2;7;1;1;3;9;1;3;4;4;1;6;4
21476229;"deanmalmgren/textract";"HTML";"2014-07-03T20:36:59+00:00";1679;152;0;4;6;4;3;4;4;1;7;0;1;2;4;2;0;1;1;5;4;1;1;2;1;4;2;6;4;5;5;1;2;5;1;3;0;3;1;4;2;2;2;3;6;1;3;2;4;8;6;1;4;4
214605;"voldemort/voldemort";"Java";"2009-05-31T03:27:10+00:00";1678;253;1;5;2;4;6;3;2;8;1;5;4;9;4;8;5;9;7;6;3;2;3;4;3;8;9;8;10;6;0;6;8;3;3;4;10;3;4;2;5;5;3;4;4;1;9;2;6;4;8;4;4;6
10825334;"blueimp/Gallery";"JavaScript";"2013-06-20T17:24:02+00:00";1678;582;11;8;11;12;9;9;7;14;10;6;7;9;11;7;7;14;6;14;6;18;7;10;10;13;17;7;11;16;9;13;14;7;8;18;14;13;11;14;19;16;6;12;10;11;11;13;17;12;10;9;12;16
15680192;"JakeWharton/scalpel";"Java";"2014-01-06T17:26:01+00:00";1678;703;8;6;6;5;9;4;11;15;6;6;3;14;14;9;3;3;6;8;17;9;9;8;3;9;14;39;12;9;9;11;136;49;17;22;6;21;15;9;12;7;9;11;7;10;23;12;8;15;11;3;15;0
20668562;"cymcsg/UltimateAndroid";"Java";"2014-06-10T01:42:20+00:00";1677;686;18;12;22;17;16;11;20;11;15;12;17;11;13;14;13;22;17;17;16;9;17;10;8;12;5;19;27;14;9;13;14;7;16;19;16;9;10;7;15;11;7;3;10;6;14;13;14;9;12;15;13;9
3749321;"Unblocker/Unblock-Youku";"JavaScript";"2012-03-17T17:20:13+00:00";1677;755;8;9;9;4;7;8;3;10;5;8;6;7;3;17;13;20;7;16;8;15;13;9;10;15;9;5;16;10;15;16;12;11;18;13;14;17;19;11;13;17;102;29;31;23;19;14;15;22;18;17;8;11
1297957;"Glimpse/Glimpse";"C#";"2011-01-27T04:46:44+00:00";1676;517;12;4;5;8;7;22;11;14;13;10;14;47;17;8;11;12;11;3;6;13;17;5;9;14;8;5;4;8;6;14;11;11;10;13;6;7;15;12;10;8;6;6;2;6;10;8;4;7;5;10;4;8
468501;"ryanb/nested_form";"Ruby";"2010-01-12T06:57:26+00:00";1675;165;1;3;1;3;5;4;1;4;2;5;3;3;1;2;2;2;3;1;2;7;5;4;2;9;3;2;3;4;2;2;3;4;3;2;3;3;3;6;2;2;1;4;4;2;0;6;4;5;5;5;2;5
2341302;"cuckoosandbox/cuckoo";"Python";"2011-09-07T12:12:38+00:00";1674;730;14;10;17;9;20;10;20;18;12;14;12;13;27;7;14;10;9;11;9;7;10;14;9;10;14;17;4;15;5;13;8;13;14;14;20;8;22;20;40;11;16;10;23;14;13;15;12;12;17;19;18;17
3058811;"schneems/wicked";"Ruby";"2011-12-27T20:25:29+00:00";1674;288;9;5;3;5;3;8;4;5;7;2;3;7;4;13;7;11;6;4;5;3;4;4;7;5;2;5;10;9;5;5;5;5;7;7;3;7;4;7;4;10;3;3;6;5;5;6;7;3;5;4;5;7
9866547;"jaunesarmiento/fries";"CSS";"2013-05-05T09:36:31+00:00";1673;29;0;3;1;1;0;0;2;0;1;0;0;2;1;0;1;1;0;2;0;1;0;0;2;2;0;0;2;1;1;0;0;0;0;0;0;1;0;0;0;1;0;0;0;0;0;2;0;1;0;0;0;0
16031396;"raphaelcruzeiro/jquery-notebook";"JavaScript";"2014-01-18T18:36:35+00:00";1672;108;2;1;3;3;5;5;1;2;1;5;0;4;4;2;1;0;1;2;2;2;3;3;1;1;0;7;3;2;1;2;2;2;2;3;0;0;1;2;1;2;1;1;5;4;3;3;1;1;0;2;1;2
65646;"kraih/mojo";"Perl";"2008-10-21T07:50:26+00:00";1672;249;7;11;2;0;3;6;5;6;3;5;6;2;4;5;8;2;6;1;7;4;2;3;3;3;7;4;3;3;1;7;1;5;5;5;3;3;3;7;7;7;8;5;5;8;6;6;3;6;6;7;7;7
412126;"scambra/devise_invitable";"Ruby";"2009-12-09T23:11:54+00:00";1672;270;7;4;7;10;4;4;7;5;5;3;4;11;8;7;7;7;2;7;6;3;4;8;11;14;1;1;4;4;2;5;1;4;4;2;5;8;3;9;7;6;7;3;3;4;4;1;3;2;8;2;8;4
456545;"samuraisam/pyapns";"Python";"2010-01-03T01:45:30+00:00";1672;225;6;6;0;3;3;5;3;4;5;6;5;2;5;7;2;6;3;7;2;3;8;9;1;5;3;3;5;5;2;32;7;7;7;1;2;2;3;4;4;4;3;3;5;5;0;1;4;2;2;1;2;0
15964081;"trevorlinton/webkit.js";"C++";"2014-01-16T09:54:37+00:00";1670;125;3;2;1;3;0;4;1;2;1;3;5;6;2;3;2;5;3;2;0;0;2;5;1;4;1;0;3;1;1;0;4;3;1;1;3;10;2;3;2;2;1;3;1;1;0;7;4;3;3;1;3;1
294972;"fnando/i18n-js";"JavaScript";"2009-09-02T03:35:45+00:00";1669;339;1;9;3;13;5;5;7;6;6;5;8;8;7;5;5;7;7;7;10;5;7;6;13;7;1;5;7;10;3;5;7;8;10;2;7;4;13;6;2;6;10;9;6;5;6;5;5;7;11;7;6;4
10873724;"joelittlejohn/jsonschema2pojo";"Java";"2013-06-22T22:28:53+00:00";1668;912;15;12;18;22;15;14;14;18;12;12;13;14;20;15;16;16;18;22;13;20;14;16;13;11;23;16;29;14;12;12;17;23;14;10;12;20;35;26;15;22;15;16;23;21;12;22;25;28;23;23;18;13
4415704;"at-import/breakpoint";"CSS";"2012-05-23T03:43:02+00:00";1668;379;7;11;6;8;4;9;2;8;3;7;5;5;8;10;7;7;3;7;7;4;10;6;8;7;16;6;4;10;3;10;4;8;6;6;7;3;7;6;12;11;8;8;7;6;6;4;10;15;18;7;7;5
4224042;"roundcube/roundcubemail";"PHP";"2012-05-04T11:19:01+00:00";1667;391;14;6;6;7;11;5;4;9;12;5;5;3;3;7;5;6;7;5;7;7;2;1;8;3;6;3;11;10;1;4;3;2;8;9;10;6;9;6;6;2;7;5;5;5;7;1;8;42;21;13;18;15
11534941;"bootstrap-tagsinput/bootstrap-tagsinput";"JavaScript";"2013-07-19T18:57:37+00:00";1667;661;14;17;19;15;12;17;30;10;16;12;17;21;13;14;10;14;11;14;8;14;13;16;12;8;16;11;14;19;13;15;7;12;12;11;6;3;16;19;8;8;8;9;7;7;11;16;8;10;11;13;12;12
2300485;"feross/SpoofMAC";"Python";"2011-08-31T08:43:43+00:00";1667;530;8;2;4;8;9;8;6;4;12;10;13;8;8;10;10;14;8;3;18;5;42;6;11;9;5;4;2;10;13;11;5;5;68;29;10;19;8;13;4;6;8;4;2;7;2;10;7;8;5;10;9;10
3116607;"specta/specta";"Objective-C";"2012-01-06T08:15:03+00:00";1667;514;12;16;6;14;16;20;12;7;8;15;10;7;22;27;20;8;8;9;9;3;8;10;3;7;9;7;11;6;8;14;17;4;9;5;6;10;8;9;10;13;6;3;10;13;6;7;10;12;3;11;3;7
3540290;"0rpc/zerorpc-python";"Python";"2012-02-24T22:15:23+00:00";1667;255;7;4;1;10;4;6;3;3;2;4;2;1;6;17;2;2;6;3;8;4;1;8;4;3;2;4;7;2;4;9;6;9;4;0;4;5;4;2;8;12;5;3;4;6;5;6;5;5;11;6;3;3
3758878;"flask-admin/flask-admin";"Python";"2012-03-18T23:21:57+00:00";1667;661;13;10;7;5;12;8;8;8;135;14;9;8;4;10;12;8;8;25;6;10;4;16;14;6;12;10;13;15;5;13;9;9;10;9;9;8;8;14;15;7;10;5;8;11;14;9;8;10;15;12;14;19
23689830;"yeasy/docker_practice";"Shell";"2014-09-05T04:06:39+00:00";1667;629;13;14;12;10;11;16;14;10;14;9;12;6;12;10;20;12;14;8;12;10;7;12;4;5;5;14;14;11;4;17;10;18;14;7;18;12;15;15;19;18;16;7;13;13;13;17;13;14;12;12;7;14
10132053;"0xced/XCDYouTubeKit";"Objective-C";"2013-05-17T20:59:57+00:00";1666;620;14;15;7;10;9;9;9;6;26;14;8;6;6;11;11;9;35;8;6;7;13;8;6;15;8;21;7;15;12;11;18;10;20;16;12;10;7;17;13;16;18;12;7;16;12;13;12;14;12;6;8;9
2280086;"kennethreitz/envoy";"Python";"2011-08-27T17:29:37+00:00";1666;197;2;2;3;5;5;2;1;2;2;4;7;5;3;4;1;5;3;4;7;3;1;6;5;2;3;5;3;4;1;3;3;7;3;4;2;6;3;3;5;2;5;1;2;5;7;12;4;2;6;3;2;7
9952134;"python-visualization/folium";"Python";"2013-05-09T04:21:35+00:00";1665;1004;3;5;2;3;7;3;1;2;5;0;2;3;6;8;6;31;11;7;1;7;3;2;4;2;34;8;7;13;18;13;16;5;13;5;315;46;24;21;62;28;23;28;13;28;27;18;46;32;10;7;14;6
313542;"kswedberg/jquery-smooth-scroll";"JavaScript";"2009-09-21T19:55:10+00:00";1664;306;6;11;3;9;7;6;7;7;6;5;3;8;5;9;4;9;4;4;9;8;2;4;2;6;6;4;7;5;7;7;8;6;7;5;5;4;9;4;8;2;6;5;9;3;8;8;4;5;7;6;7;0
29099264;"MengTo/DesignerNewsApp";"Objective-C";"2015-01-11T17:20:01+00:00";1664;728;8;11;37;43;15;13;16;18;17;12;17;6;11;12;51;24;14;15;8;12;16;14;11;9;12;15;10;12;9;14;9;13;8;10;14;12;11;16;10;11;13;6;16;6;11;7;16;11;9;11;12;14
1563595;"cliftonc/calipso";"JavaScript";"2011-04-03T17:28:25+00:00";1664;140;4;5;6;2;4;2;5;3;5;2;2;0;3;2;2;0;1;1;1;2;4;1;3;1;4;0;2;3;2;2;11;1;5;3;0;1;3;5;3;2;0;3;3;6;1;1;6;4;3;0;1;4
1514130;"nst/RuntimeBrowser";"Objective-C";"2011-03-22T23:54:06+00:00";1663;622;30;14;4;5;9;19;11;16;8;3;9;31;13;6;6;9;6;9;11;12;16;20;10;8;10;16;9;18;17;13;12;8;16;12;9;10;16;13;16;13;4;5;9;10;15;9;21;5;13;13;12;13
21592194;"panicinc/PunchClock";"Objective-C";"2014-07-08T00:36:30+00:00";1663;134;1;5;3;4;0;6;6;3;3;2;5;4;6;2;6;2;0;2;1;2;2;5;4;3;5;2;3;3;4;4;3;2;4;2;1;1;0;1;2;1;1;3;1;1;1;2;4;2;0;0;3;1
21876647;"bradfitz/http2";"Go";"2014-07-15T21:31:33+00:00";1663;758;227;75;28;20;18;12;19;49;23;14;19;8;8;13;10;15;23;29;17;16;7;9;4;5;8;6;4;3;2;3;5;4;1;1;1;5;7;3;4;4;1;1;0;4;4;5;5;3;1;2;2;1
4946406;"mher/flower";"Python";"2012-07-08T13:35:09+00:00";1663;526;15;11;24;4;13;9;7;7;14;3;13;18;11;12;7;9;7;13;10;9;15;9;3;11;7;6;20;13;9;9;4;15;12;9;11;4;8;13;9;8;12;10;9;7;8;9;8;6;8;13;11;14
7122663;"twitter/secureheaders";"Ruby";"2012-12-12T01:41:57+00:00";1663;349;11;5;29;3;3;3;3;1;2;6;5;4;5;12;3;7;0;15;14;6;6;7;9;5;14;7;6;7;3;9;9;6;6;4;3;3;9;7;4;1;2;9;7;8;8;5;5;9;3;2;22;7
1267753;"KnpLabs/Gaufrette";"PHP";"2011-01-18T17:02:25+00:00";1663;290;4;11;4;2;12;4;5;4;6;7;2;8;4;6;3;4;3;11;8;8;3;5;7;8;3;5;7;7;6;6;7;4;6;2;4;2;6;10;3;7;5;6;4;2;7;8;4;4;9;2;7;8
16191201;"siacs/Conversations";"Java";"2014-01-24T01:07:34+00:00";1662;722;17;14;13;16;17;13;22;13;14;17;14;14;5;7;7;12;18;17;17;21;12;10;15;18;25;13;15;15;12;18;10;12;14;9;9;9;17;14;14;13;15;10;13;19;6;8;28;13;9;16;9;14
15509440;"akkadotnet/akka.net";"C#";"2013-12-29T14:17:38+00:00";1662;931;27;23;23;26;17;15;12;13;17;6;20;20;35;27;18;20;31;24;12;23;14;25;22;22;22;20;16;32;41;13;15;22;12;9;15;10;16;27;16;19;10;7;15;14;19;17;13;9;9;6;7;8
2630230;"domchristie/to-markdown";"JavaScript";"2011-10-23T10:35:39+00:00";1662;693;8;13;6;10;18;12;28;4;15;12;5;9;7;8;10;9;16;14;10;37;10;6;16;11;21;9;12;15;15;19;16;12;12;9;14;10;21;7;8;12;31;8;12;31;7;19;22;15;19;10;6;7
33925743;"Draveness/DKNightVersion";"Objective-C";"2015-04-14T10:32:43+00:00";1662;1647;294;172;111;88;68;22;17;19;18;22;19;10;9;31;9;14;5;29;19;37;12;15;12;7;18;16;30;17;16;19;17;11;103;26;23;13;17;21;18;20;5;5;20;18;20;28;17;16;30;12;14;18
6160754;"McPants/jquery.shapeshift";"CoffeeScript";"2012-10-10T16:50:54+00:00";1661;136;3;2;1;2;2;3;2;1;1;4;5;1;0;3;4;5;2;5;3;5;3;5;3;1;1;3;3;4;1;2;4;1;1;2;0;2;5;3;3;6;3;1;3;0;3;5;1;3;5;0;1;4
7864067;"groundworkcss/groundwork";"HTML";"2013-01-28T06:01:29+00:00";1661;110;1;2;1;2;3;0;0;3;6;3;1;1;3;4;1;5;4;3;2;4;4;3;0;0;1;3;2;2;3;1;2;1;2;1;1;2;7;2;1;4;3;4;2;0;0;2;1;1;1;2;3;0
8071542;"slightlyoff/ServiceWorker";"HTML";"2013-02-07T11:23:04+00:00";1661;559;9;10;8;4;12;6;14;7;6;11;8;13;4;6;6;3;5;5;8;3;12;10;5;4;5;9;7;35;23;18;11;11;13;7;9;15;12;11;10;44;14;6;15;9;8;11;13;12;15;10;14;13
4640263;"dbushell/Nestable";"JavaScript";"2012-06-12T17:06:29+00:00";1660;337;4;6;8;5;6;7;4;7;7;5;8;7;11;5;8;2;4;9;6;1;2;7;9;6;5;5;7;13;5;10;6;6;8;7;8;3;6;9;5;4;4;6;7;8;5;4;7;7;13;6;11;8
20839462;"somebee/imba";"JavaScript";"2014-06-14T18:58:32+00:00";1660;1657;0;0;0;0;0;0;0;0;0;0;0;0;0;0;2;1;591;100;27;8;4;4;4;6;2;0;4;4;3;1;4;0;2;4;3;2;140;516;84;21;15;39;22;8;5;4;4;6;6;3;2;6
16238673;"fguillot/kanboard";"PHP";"2014-01-25T19:58:30+00:00";1659;996;13;13;16;9;8;11;9;7;8;13;7;14;8;9;9;9;17;16;58;37;25;16;31;83;32;18;21;17;13;12;14;12;23;22;8;17;14;20;49;42;21;14;16;12;23;19;17;21;19;16;22;16
33134213;"wasabeef/richeditor-android";"Java";"2015-03-30T16:19:20+00:00";1659;751;20;12;21;7;12;18;4;18;11;9;11;10;27;9;14;15;11;13;10;11;9;6;10;17;12;8;18;14;37;18;17;12;18;16;16;21;23;17;9;12;4;16;12;22;23;15;18;14;18;14;22;0
3765120;"hojberg/cssarrowplease";"JavaScript";"2012-03-19T15:16:38+00:00";1659;200;7;4;3;4;5;5;6;3;4;2;1;3;4;5;8;9;1;3;2;2;6;1;2;6;5;5;6;3;3;8;5;2;5;2;5;1;2;3;2;3;0;3;6;4;6;8;7;3;4;1;2;0
25670686;"rtfeldman/seamless-immutable";"JavaScript";"2014-10-24T03:53:10+00:00";1658;1237;19;19;12;8;26;13;15;14;7;17;21;28;21;8;16;24;18;32;15;28;18;24;38;78;26;14;25;34;20;16;85;23;12;24;25;21;35;18;20;22;24;27;12;22;29;28;26;30;22;28;24;26
19452228;"DTVD/rainbowstream";"Python";"2014-05-05T10:24:10+00:00";1658;522;10;9;12;11;10;7;9;10;10;10;5;6;11;15;14;14;14;9;9;6;9;12;5;3;6;10;7;9;15;7;21;6;12;4;6;7;16;8;11;21;6;4;18;17;14;8;7;14;15;15;8;0
5105986;"zh-google-styleguide/zh-google-styleguide";"Makefile";"2012-07-19T05:50:54+00:00";1657;839;8;11;8;7;8;5;8;4;2;10;6;1;14;60;36;22;22;24;17;30;10;24;14;17;13;27;12;20;23;20;17;16;14;13;14;13;22;21;15;21;8;5;13;15;18;12;16;21;28;13;24;17
504028;"django-compressor/django-compressor";"Python";"2010-02-05T15:48:14+00:00";1657;233;5;3;9;5;6;7;5;5;6;4;3;2;8;3;5;3;5;5;7;6;2;3;4;5;6;1;3;5;4;5;2;2;5;3;4;4;3;2;4;6;4;5;5;2;5;8;7;2;2;2;9;7
1605598;"bulletphysics/bullet3";"C++";"2011-04-12T18:45:08+00:00";1657;681;6;17;14;18;12;15;13;14;8;13;17;15;12;12;10;8;15;10;10;14;12;10;14;15;16;15;17;9;9;13;13;12;13;11;16;12;9;11;17;13;17;15;15;15;12;15;12;8;24;8;12;18
13198211;"python/cpython";"Python";"2013-09-29T19:14:18+00:00";1656;1114;14;16;18;15;8;22;16;11;12;15;12;18;7;9;16;11;13;16;10;21;15;20;9;8;16;20;13;22;16;13;16;40;23;35;23;75;89;35;33;26;42;22;32;34;17;19;29;24;17;15;16;20
34877308;"paragonie/awesome-appsec";"PHP";"2015-04-30T21:18:31+00:00";1656;1654;210;160;29;13;15;9;194;31;5;13;79;25;11;2;57;125;55;16;18;14;14;23;20;34;13;19;8;12;31;12;9;20;7;14;34;13;10;39;18;9;17;11;53;27;8;9;9;8;37;11;13;11
26014537;"addyosmani/tmi";"JavaScript";"2014-10-31T12:01:59+00:00";1655;113;0;2;5;5;2;3;6;9;4;2;1;3;2;1;7;4;0;1;3;0;2;3;0;3;3;3;2;3;1;2;2;2;3;2;2;1;0;2;0;2;0;0;1;1;2;0;0;2;1;5;0;3
1234795;"1602/compound";"JavaScript";"2011-01-09T09:48:00+00:00";1654;62;3;0;3;0;1;2;1;0;3;0;1;5;1;1;2;2;1;0;0;2;0;1;2;4;1;0;2;1;2;1;2;0;2;2;0;0;2;0;1;0;1;1;1;2;1;1;3;1;0;0;0;0
1876926;"documentcloud/visualsearch";"JavaScript";"2011-06-10T17:01:17+00:00";1653;160;4;2;4;3;3;1;2;5;4;2;4;8;3;1;2;2;3;1;8;1;2;5;3;17;4;5;1;1;2;2;3;1;1;1;5;1;0;2;3;5;3;2;4;4;4;3;1;0;2;6;3;1
3625126;"quil/quil";"Clojure";"2012-03-05T08:20:54+00:00";1653;422;19;6;9;9;13;13;5;9;8;11;12;6;4;7;8;1;3;6;7;5;4;4;7;3;6;3;10;10;5;7;10;15;18;13;6;9;3;12;9;7;8;8;10;10;10;13;8;6;9;11;5;2
537622;"appcelerator/KitchenSink";"JavaScript";"2010-02-26T17:35:43+00:00";1652;35;1;1;1;3;1;2;0;2;0;1;3;0;1;1;0;0;1;1;0;4;0;1;0;0;0;1;0;2;1;0;0;0;0;1;0;0;1;0;0;0;0;1;0;0;1;0;1;0;0;0;1;1
12933281;"go-qml/qml";"Go";"2013-09-18T20:04:44+00:00";1652;370;13;4;8;12;2;8;9;6;6;32;11;7;6;10;5;6;7;11;12;5;4;8;7;6;7;8;4;7;4;6;5;6;5;7;6;7;8;3;5;4;3;3;11;5;2;8;7;12;5;6;7;4
15494508;"fideloper/Vaprobash";"Shell";"2013-12-28T15:37:09+00:00";1651;458;8;16;11;12;10;4;25;11;2;11;16;13;12;4;8;9;9;14;13;7;6;9;12;8;11;14;9;5;11;3;16;8;7;11;5;6;7;9;7;12;10;5;3;6;5;6;8;6;2;2;8;6
23715455;"letsgetrandy/brototype";"JavaScript";"2014-09-05T19:22:23+00:00";1651;257;5;1;4;9;0;5;10;9;3;36;11;6;2;2;7;4;16;10;3;3;3;5;5;4;5;1;2;1;1;4;2;20;10;2;1;1;4;2;3;9;6;3;3;1;3;1;0;3;1;2;1;2
24139593;"alamkanak/Android-Week-View";"Java";"2014-09-17T10:07:12+00:00";1651;704;15;11;16;11;17;9;5;9;13;12;8;19;19;9;14;11;11;11;10;12;11;10;9;11;9;17;26;11;8;9;7;7;42;46;14;15;11;13;25;14;13;9;5;8;11;13;17;16;19;8;11;17
386126;"premailer/premailer";"Ruby";"2009-11-26T05:31:46+00:00";1651;321;7;8;9;11;3;5;14;4;7;2;4;4;3;8;4;10;10;5;4;9;2;2;6;6;4;3;14;11;3;8;4;5;3;2;3;5;4;17;9;4;6;4;10;8;4;10;6;5;4;5;5;8
932626;"facebook/pfff";"OCaml";"2010-09-23T05:13:55+00:00";1651;441;9;6;68;17;15;3;17;1;7;10;4;4;4;3;10;9;8;19;10;4;8;5;8;14;4;6;8;9;5;10;5;3;8;7;5;14;4;5;5;7;1;7;7;4;10;6;7;5;7;6;6;7
1303411;"keithclark/selectivizr";"JavaScript";"2011-01-28T16:43:11+00:00";1651;158;2;5;11;5;5;3;1;3;2;3;7;4;2;3;2;2;3;3;6;5;3;4;4;2;5;4;3;6;1;3;3;2;4;2;1;1;2;1;2;6;3;1;0;2;1;1;0;5;0;3;3;3
10270722;"google/go-github";"Go";"2013-05-24T16:42:58+00:00";1650;624;18;8;6;8;17;14;5;11;8;6;12;4;9;8;25;14;9;10;7;5;9;5;9;13;12;5;10;18;8;17;15;10;9;11;10;12;15;11;15;9;13;13;14;14;13;13;21;17;37;11;16;15
2659467;"huboard/huboard";"null";"2011-10-27T16:18:39+00:00";1650;149;6;4;1;8;0;5;10;4;5;4;5;6;5;7;1;6;4;1;1;1;3;4;6;3;1;4;3;2;3;1;1;3;1;2;4;1;0;1;2;2;2;2;1;2;0;3;3;1;4;0;0;0
4844734;"wesm/pydata-book";"Jupyter Notebook";"2012-06-30T18:39:12+00:00";1650;821;15;13;15;12;8;12;15;16;19;7;8;14;11;20;12;6;19;12;17;12;15;14;13;13;15;14;19;14;10;12;23;13;14;22;14;17;13;20;15;24;11;12;17;28;20;24;26;19;15;27;19;26
4190976;"ziahamza/webui-aria2";"JavaScript";"2012-05-01T09:15:18+00:00";1649;948;13;11;9;7;7;12;9;6;8;19;11;13;9;13;6;7;4;15;11;8;9;8;10;19;9;11;21;11;19;21;18;27;36;20;24;20;21;27;22;27;16;24;25;38;29;25;28;22;30;81;23;29
28800891;"browserhtml/browserhtml";"JavaScript";"2015-01-05T06:39:24+00:00";1649;994;2;5;5;5;4;4;10;6;4;24;9;2;2;4;1;40;12;3;1;1;2;1;2;7;5;3;4;3;1;12;2;7;13;3;1;6;13;6;6;6;9;9;30;14;4;428;108;58;32;36;16;3
912604;"tobie/ua-parser";"Java";"2010-09-15T14:09:21+00:00";1649;243;9;9;4;8;6;10;2;1;6;4;5;6;3;4;8;4;6;3;5;4;4;8;6;4;3;6;2;8;3;6;2;8;8;5;0;1;5;3;3;4;5;2;3;2;4;4;7;1;6;3;5;5
16249185;"DanMcInerney/wifijammer";"Python";"2014-01-26T07:54:39+00:00";1649;290;2;4;8;2;5;6;4;3;4;5;2;5;3;4;3;10;5;5;5;3;3;6;8;4;5;11;4;6;5;10;3;3;9;9;4;6;5;6;3;8;4;6;13;6;7;7;5;8;7;11;6;4
2216249;"cplusplus/draft";"TeX";"2011-08-16T14:43:17+00:00";1648;510;11;8;11;10;10;16;7;9;10;8;6;10;11;8;11;13;8;8;13;11;9;20;10;9;8;9;9;11;12;9;6;16;4;6;7;12;5;10;9;6;7;5;17;11;11;10;10;7;15;6;8;17
9414021;"clinical-meteor/cookbook";"Shell";"2013-04-13T13:28:39+00:00";1648;620;16;15;17;46;30;13;18;14;8;13;10;11;21;15;9;17;15;6;10;14;9;16;16;24;20;10;13;5;13;25;8;9;12;9;12;8;5;7;14;19;5;2;7;4;4;3;5;6;2;2;4;4
12658090;"tjunnone/npm-check-updates";"JavaScript";"2013-09-07T01:36:03+00:00";1648;1165;11;8;13;13;8;10;13;17;20;14;10;12;10;17;20;20;19;17;20;20;23;21;21;26;36;32;21;26;26;29;21;25;23;20;31;15;37;34;31;36;33;28;28;25;39;25;24;25;27;24;34;27
128823;"plasticboy/vim-markdown";"VimL";"2009-02-14T12:56:25+00:00";1648;571;11;9;10;8;10;8;13;6;10;7;10;10;9;10;6;10;7;10;6;10;11;15;5;12;14;13;6;10;9;13;10;10;14;6;7;11;7;8;15;13;11;7;19;46;22;15;12;8;10;15;9;8
901663;"libgit2/rugged";"C";"2010-09-10T16:18:17+00:00";1647;271;6;1;8;8;5;4;5;3;1;5;6;2;4;5;6;8;7;3;4;4;6;1;6;6;1;4;6;7;6;2;3;4;2;20;8;4;6;7;3;8;4;5;4;5;6;4;8;7;6;6;7;4
3506930;"CreateJS/PreloadJS";"JavaScript";"2012-02-21T18:48:33+00:00";1647;428;5;7;14;7;17;5;10;5;12;9;6;6;7;8;4;7;8;9;7;5;4;9;5;12;8;9;3;11;11;5;10;7;12;16;5;5;8;9;13;10;9;7;8;9;10;10;12;6;3;12;6;6
5803599;"NYTimes/backbone.stickit";"JavaScript";"2012-09-14T01:54:49+00:00";1647;237;2;2;7;9;4;5;5;7;8;6;4;7;5;10;2;4;3;7;5;2;6;8;2;5;4;9;2;4;4;7;4;9;6;2;2;2;3;5;5;2;2;2;5;0;2;2;7;2;6;4;5;5
4473517;"Countly/countly-server";"JavaScript";"2012-05-28T18:48:40+00:00";1646;440;11;12;4;7;8;8;6;5;7;9;6;6;3;9;6;11;15;18;10;8;16;8;8;8;6;12;14;11;10;6;5;7;8;3;6;7;5;5;7;10;10;9;11;9;12;15;4;13;8;8;9;1
6659216;"FrozenNode/Laravel-Administrator";"PHP";"2012-11-12T19:33:49+00:00";1646;526;8;10;18;6;9;9;9;13;7;2;12;9;9;11;8;8;19;15;14;8;9;14;5;11;15;7;10;11;7;13;12;6;6;8;14;11;11;11;9;6;7;6;13;8;12;11;12;17;11;9;8;12
1844543;"jeff-optimizely/Guiders-JS";"JavaScript";"2011-06-03T21:02:07+00:00";1646;38;2;1;1;1;0;1;0;1;2;1;1;0;1;1;0;1;1;2;2;1;0;0;1;0;1;0;1;1;1;0;0;2;2;0;1;0;1;0;1;1;0;0;0;1;1;1;1;0;1;0;0;0
1215215;"Bukkit/Bukkit";"Java";"2011-01-02T23:47:25+00:00";1646;143;2;2;1;2;1;4;1;0;4;2;3;3;3;1;2;1;2;5;3;0;0;2;1;4;2;0;3;2;2;0;0;2;3;8;2;7;3;3;7;1;4;4;3;2;3;4;5;12;6;3;3;0
10028006;"Shougo/neocomplete.vim";"VimL";"2013-05-13T08:57:51+00:00";1646;689;15;13;15;13;10;9;9;10;13;7;12;15;13;12;12;18;14;12;12;13;12;9;18;8;13;13;19;11;19;11;13;16;19;12;13;13;10;12;9;14;12;15;14;16;15;14;17;11;18;18;25;3
11481338;"zloirock/core-js";"JavaScript";"2013-07-17T16:32:27+00:00";1646;1220;22;16;24;20;19;23;17;29;16;14;12;23;39;22;24;17;25;26;28;19;29;32;18;18;18;23;21;26;27;14;20;23;35;25;21;31;14;23;28;19;20;14;22;24;30;20;39;21;32;29;37;32
5418182;"rails/rails-dev-box";"Shell";"2012-08-14T20:25:03+00:00";1645;327;11;7;11;8;9;9;6;4;4;12;5;4;10;6;3;9;6;6;4;9;7;5;12;7;5;5;5;5;4;12;10;5;6;5;2;3;4;7;5;4;9;10;5;7;4;5;8;5;5;3;1;4
10054176;"Nyr/openvpn-install";"Shell";"2013-05-14T12:03:29+00:00";1644;1181;15;26;19;24;15;6;21;20;19;23;17;29;17;19;20;20;14;21;17;21;27;13;15;21;21;16;24;26;13;32;24;37;18;29;13;30;24;30;29;19;27;31;25;26;28;37;30;30;32;25;28;18
29109209;"babel/babel-sublime";"JavaScript";"2015-01-11T22:55:01+00:00";1644;1230;65;20;23;28;27;26;27;16;13;24;16;24;29;22;18;18;24;23;26;18;34;21;26;34;22;25;26;30;17;21;18;17;11;23;18;14;25;20;26;23;16;21;40;35;24;20;19;32;17;15;32;21
4127307;"cartalyst/sentry";"PHP";"2012-04-24T17:05:48+00:00";1643;167;8;4;7;8;6;7;5;7;0;5;1;0;5;4;3;3;5;4;1;2;3;4;4;1;2;5;3;6;3;3;4;1;3;1;0;2;5;3;2;3;3;0;0;3;7;3;0;0;1;2;2;3
18258282;"rasbt/pattern_classification";"Jupyter Notebook";"2014-03-30T05:34:34+00:00";1643;682;4;7;6;17;8;30;8;6;11;14;8;9;93;18;12;13;11;10;16;8;14;17;6;6;9;8;14;10;10;5;6;12;4;16;8;10;15;9;18;10;14;13;13;11;17;7;11;13;13;13;17;24
20617245;"kymjs/KJFrameForAndroid";"Java";"2014-06-08T13:30:46+00:00";1642;824;8;16;17;21;16;18;20;10;7;14;11;8;24;18;12;16;13;10;9;30;20;26;13;20;37;22;20;19;22;15;14;20;17;26;21;16;16;10;29;14;6;3;16;12;12;20;9;10;12;8;9;12
16309;"ledger/ledger";"C++";"2008-05-12T19:39:49+00:00";1642;471;5;8;7;13;6;2;4;1;2;9;2;4;5;7;4;8;1;6;4;4;3;10;4;5;6;4;134;16;5;3;7;8;3;2;12;11;8;5;1;6;5;10;22;11;9;6;12;9;2;11;19;0
1316917;"nicklockwood/iVersion";"Objective-C";"2011-02-01T17:10:10+00:00";1642;366;3;8;7;6;3;4;7;4;8;6;13;12;10;6;7;8;8;7;5;6;7;7;7;6;7;14;5;4;9;9;5;10;11;4;11;4;11;6;6;11;4;2;10;7;8;3;7;7;6;6;7;7
27046;"radiant/radiant";"Ruby";"2008-06-20T15:28:43+00:00";1641;85;1;2;3;3;0;4;1;3;2;4;2;0;1;1;0;1;3;0;3;0;1;1;0;1;0;2;2;2;2;2;2;1;2;0;4;4;1;1;0;1;2;1;2;5;1;2;0;4;2;1;0;2
14666940;"diegonetto/generator-ionic";"JavaScript";"2013-11-24T18:51:40+00:00";1641;655;15;22;18;24;9;19;20;8;19;19;13;14;11;22;11;11;11;19;15;12;7;15;11;9;12;16;14;18;11;18;14;9;7;12;13;8;11;10;13;8;5;7;14;5;11;13;14;5;9;6;8;10
5262776;"jch/html-pipeline";"Ruby";"2012-08-01T18:07:58+00:00";1640;221;2;6;2;12;3;5;5;2;1;4;3;5;5;4;4;3;4;6;3;3;3;6;6;5;2;7;7;5;6;1;7;3;6;1;3;2;1;7;2;4;4;2;2;1;5;9;8;4;5;1;7;7
16960472;"emirozer/fake2db";"Python";"2014-02-18T19:14:28+00:00";1640;118;2;3;3;1;4;0;1;3;14;3;2;3;0;3;0;4;1;4;0;5;3;2;1;4;1;4;0;2;0;1;1;3;3;4;3;3;1;3;3;4;2;0;0;1;2;2;1;0;1;1;3;3
17378541;"rdio/jsfmt";"JavaScript";"2014-03-03T20:12:52+00:00";1640;212;2;3;1;1;2;1;4;4;3;2;5;1;2;4;8;2;4;3;2;3;4;5;14;5;3;4;11;2;5;5;10;3;5;1;2;5;6;7;7;2;7;8;5;7;5;4;3;3;1;4;0;2
16469697;"mps-youtube/mps-youtube";"Python";"2014-02-03T04:17:46+00:00";1639;707;15;29;19;24;15;11;9;12;7;7;11;7;10;8;9;10;12;12;12;19;13;6;4;6;13;17;6;61;36;11;16;12;12;10;12;17;13;10;17;19;9;17;9;21;12;11;19;3;12;12;13;0
21477588;"vorillaz/devicons";"CSS";"2014-07-03T21:31:04+00:00";1639;243;18;9;3;2;4;1;8;4;10;4;1;3;11;5;1;4;1;7;2;1;2;3;5;4;2;2;2;4;4;5;5;8;6;7;3;0;3;4;6;7;5;4;5;11;4;10;11;3;1;2;4;2
22298954;"trueinteractions/tint2";"JavaScript";"2014-07-26T23:44:56+00:00";1639;147;5;5;8;2;6;2;1;2;1;3;2;3;3;3;0;1;1;2;3;2;0;3;1;7;11;6;3;3;4;3;1;2;7;4;3;5;0;1;1;2;3;3;2;2;2;2;3;1;5;0;1;1
13889021;"noamraph/tqdm";"Python";"2013-10-26T18:50:04+00:00";1639;605;2;6;5;0;7;4;2;0;3;3;5;5;7;4;12;7;12;1;4;8;6;6;11;12;5;7;6;7;4;5;7;7;8;5;226;29;22;9;19;18;6;8;8;12;8;7;9;2;6;8;5;10
4380969;"ModuleLoader/es6-module-loader";"JavaScript";"2012-05-19T21:11:56+00:00";1639;781;14;11;20;17;14;22;18;9;14;22;15;10;11;15;12;20;18;15;9;16;16;14;7;8;11;14;15;22;14;17;21;15;14;10;24;23;19;15;13;11;13;17;16;14;19;23;16;10;13;14;9;12
8445535;"erichoracek/MSCollectionViewCalendarLayout";"Objective-C";"2013-02-27T00:40:16+00:00";1638;434;9;13;11;4;5;13;6;10;9;6;5;14;6;9;9;7;12;10;5;8;4;9;3;6;2;7;11;20;8;11;9;10;12;8;8;6;9;17;7;8;12;7;4;4;10;7;9;9;5;8;9;4
19680412;"BinaryMuse/fluxxor";"JavaScript";"2014-05-11T23:44:47+00:00";1638;532;18;25;16;22;21;18;10;11;17;13;11;9;24;12;11;10;11;13;6;10;19;9;16;22;14;11;16;11;7;8;11;14;5;8;5;4;5;5;5;9;4;3;4;2;4;2;1;6;4;1;6;3
27522259;"golang/mobile";"Go";"2014-12-04T04:03:35+00:00";1637;1054;12;25;9;14;54;27;11;13;11;35;33;37;57;24;21;21;67;31;22;24;17;12;14;15;15;12;14;15;19;21;21;19;20;15;19;15;16;22;13;15;9;12;23;18;12;12;21;9;9;15;20;17
1733272;"mobolic/facebook-sdk";"Python";"2011-05-11T13:38:27+00:00";1637;347;4;8;4;6;7;6;6;5;5;9;11;5;12;4;10;4;7;5;2;7;8;10;7;7;7;2;5;11;9;7;1;7;5;7;10;3;9;3;6;10;3;5;12;13;8;5;9;8;6;7;5;5
1172597;"thoughtbot/shoulda-matchers";"Ruby";"2010-12-15T22:41:52+00:00";1637;503;7;12;13;15;12;9;8;7;6;6;9;9;8;14;9;15;11;9;5;7;8;11;6;7;11;10;10;13;9;12;8;10;11;13;5;9;7;16;14;10;6;7;13;10;11;11;9;13;5;6;12;9
1217831;"camlistore/camlistore";"Go";"2011-01-03T22:42:09+00:00";1636;372;9;9;11;7;7;4;9;12;7;5;5;4;4;6;8;4;10;9;6;4;9;11;10;8;15;5;4;8;7;6;4;7;9;11;1;4;8;7;6;3;4;1;14;8;4;8;11;5;9;11;5;9
16386099;"expressjs/multer";"JavaScript";"2014-01-30T18:16:04+00:00";1636;1099;12;16;9;17;15;15;11;7;18;12;16;18;19;21;19;21;19;17;15;26;16;19;26;25;15;26;29;25;30;20;27;18;24;16;21;14;25;23;24;27;20;32;31;23;35;22;25;31;25;31;28;23
4202986;"kentnguyen/KNSemiModalViewController";"Objective-C";"2012-05-02T12:58:43+00:00";1635;274;9;10;4;3;3;9;6;3;2;9;6;10;7;3;5;4;5;3;4;5;5;3;5;6;6;5;7;10;3;6;4;2;2;3;3;4;7;2;19;5;5;0;7;5;7;3;3;7;5;5;8;2
11766695;"robotmedia/RMStore";"C";"2013-07-30T14:14:39+00:00";1635;419;10;13;4;10;8;5;9;9;8;2;9;6;5;4;6;4;9;3;11;5;3;3;8;8;13;6;6;4;3;13;2;8;10;6;5;4;8;16;9;11;7;13;5;14;13;14;15;15;7;12;8;10
11758247;"leafo/sticky-kit";"HTML";"2013-07-30T06:33:45+00:00";1634;524;11;8;13;16;9;5;2;7;23;10;10;8;11;11;8;16;12;9;10;9;13;8;11;11;8;9;11;16;8;14;6;12;7;10;7;4;6;10;16;11;4;11;9;8;16;12;8;10;7;16;10;7
12779699;"thx/RAP";"JavaScript";"2013-09-12T09:18:22+00:00";1634;1466;11;11;13;15;11;9;7;11;7;16;8;8;16;11;12;36;21;12;6;10;10;14;8;11;8;24;11;27;25;19;36;35;34;31;29;32;28;26;34;68;95;7;43;52;58;58;85;47;40;92;67;61
23207451;"gabrielemariotti/RecyclerViewItemAnimators";"Java";"2014-08-22T00:24:43+00:00";1634;994;6;14;8;20;9;18;5;35;14;17;24;10;12;14;16;89;25;16;22;19;18;14;11;7;20;25;22;17;18;33;25;22;19;17;23;11;29;15;16;17;12;6;21;27;7;25;20;24;22;20;16;22
7764585;"square/spoon";"HTML";"2013-01-23T00:29:36+00:00";1634;584;18;16;14;17;13;11;12;10;7;15;15;20;15;9;15;5;11;9;7;13;14;10;5;12;13;11;10;11;13;12;10;7;16;9;7;11;11;5;11;11;6;9;8;11;9;11;9;16;17;8;8;11
2114213;"PyMySQL/PyMySQL";"Python";"2011-07-27T17:38:47+00:00";1634;672;9;16;7;13;10;10;8;7;8;12;5;6;10;16;6;10;12;15;17;12;10;15;9;8;10;12;17;17;11;11;13;16;11;14;16;9;18;24;13;15;11;3;16;16;9;20;22;14;27;16;23;17
27561102;"stamparm/maltrail";"Python";"2014-12-04T21:33:46+00:00";1634;1610;0;0;0;0;0;1;1;0;1;0;2;1;0;0;0;0;0;1;0;0;0;0;0;0;0;2;14;2;3;3;0;10;147;613;75;43;66;58;12;24;15;215;177;30;14;22;11;10;12;9;11;5
3318027;"id-Software/Quake-III-Arena";"C";"2012-01-31T19:39:13+00:00";1633;432;15;5;8;6;7;10;5;14;6;6;8;8;6;4;6;8;7;14;7;10;5;3;6;8;7;7;5;10;4;6;8;8;13;7;10;5;9;4;11;14;5;11;7;14;11;10;7;10;12;12;8;15
2897853;"burnash/gspread";"Python";"2011-12-02T10:46:20+00:00";1632;627;11;11;8;16;21;10;14;12;10;8;10;14;12;7;6;11;17;15;14;17;13;12;9;14;21;15;11;12;9;11;11;12;6;11;12;8;5;9;7;18;12;9;14;16;13;10;10;13;13;15;19;13
3869830;"yahoo/mojito";"JavaScript";"2012-03-29T19:41:48+00:00";1632;63;3;1;3;1;0;1;1;0;0;0;1;2;0;2;2;0;0;0;0;2;2;2;0;0;0;1;0;3;2;1;3;1;1;5;3;3;0;0;3;0;3;0;0;1;1;1;0;1;3;0;3;1
1364139;"grantland/android-autofittextview";"Java";"2011-02-14T06:00:52+00:00";1632;821;21;9;8;14;83;22;17;13;11;12;17;12;12;13;17;15;15;11;15;11;16;8;6;15;22;13;8;19;14;10;19;12;12;10;12;18;17;20;15;16;15;21;12;11;18;16;18;17;19;19;23;2
4939243;"macbre/phantomas";"JavaScript";"2012-07-07T16:28:54+00:00";1632;367;8;7;11;12;5;4;15;6;7;11;11;5;3;2;9;9;7;12;3;4;4;6;3;5;5;3;9;18;6;6;6;8;4;9;5;4;5;4;9;3;8;7;5;18;6;4;6;10;10;9;3;8
451490;"digitalBush/jquery.maskedinput";"JavaScript";"2009-12-28T21:29:29+00:00";1631;320;4;12;6;10;6;6;7;12;6;14;8;8;6;3;6;5;11;4;3;7;9;4;3;2;5;2;6;3;3;5;4;6;6;8;7;0;4;12;1;11;7;9;4;6;7;5;6;5;2;8;11;5
1570209;"tj/nib";"CSS";"2011-04-05T01:42:41+00:00";1630;249;11;5;5;10;9;11;7;4;7;4;1;4;9;4;6;4;4;4;4;4;3;2;3;2;3;2;8;5;8;5;4;1;3;2;1;1;3;7;7;4;3;5;7;6;4;2;5;9;7;4;5;1
21428312;"twbs/bootlint";"JavaScript";"2014-07-02T14:55:13+00:00";1630;602;7;18;18;13;10;36;13;17;15;12;15;15;15;9;6;15;12;10;12;12;5;9;10;11;13;13;7;10;9;13;6;11;7;8;13;10;5;10;9;14;12;5;9;12;10;14;15;11;12;8;7;14
19467101;"airbnb/airpal";"Java";"2014-05-05T18:51:30+00:00";1629;789;13;14;13;9;92;37;20;9;15;42;23;12;16;11;10;6;9;16;17;74;21;10;11;11;11;11;6;16;11;6;9;10;10;4;7;11;16;8;11;8;5;9;18;13;10;6;13;10;11;17;11;0
21467110;"spacy-io/spaCy";"HTML";"2014-07-03T15:15:40+00:00";1628;816;10;8;8;2;6;4;3;14;9;11;8;6;11;12;9;9;48;13;67;25;11;12;62;19;15;14;13;11;5;6;15;14;5;10;12;10;10;13;13;16;7;16;66;12;14;18;11;11;16;34;21;21
2466605;"wuub/SublimeREPL";"Python";"2011-09-27T09:18:13+00:00";1628;426;8;11;14;5;8;9;6;11;2;10;8;9;11;7;10;7;6;5;16;8;8;8;6;9;7;6;5;4;7;3;13;4;8;7;6;6;7;9;10;10;6;7;12;15;11;7;14;5;11;7;11;6
12663196;"nosir/obelisk.js";"JavaScript";"2013-09-07T10:25:45+00:00";1628;161;1;4;2;2;5;3;1;2;4;2;4;3;0;7;14;11;3;3;2;1;0;1;2;2;2;4;3;7;2;2;1;3;0;2;1;6;5;1;4;2;6;5;0;5;5;2;3;1;1;3;3;3
42;"technoweenie/restful-authentication";"Ruby";"2008-01-14T14:44:23+00:00";1628;27;0;0;0;0;0;0;1;0;0;0;2;1;1;0;0;0;0;1;0;0;0;1;0;0;1;2;1;1;0;0;0;1;0;1;4;0;0;0;2;0;0;0;0;0;2;4;1;0;0;0;0;0
8448893;"qinjx/30min_guides";"null";"2013-02-27T04:49:06+00:00";1628;956;17;12;23;14;19;12;11;19;12;19;17;14;14;16;18;18;21;9;16;23;15;28;14;12;16;20;26;19;17;26;16;23;20;17;16;11;19;21;20;15;14;6;19;19;26;24;25;24;31;23;25;25
24284165;"matthewpalmer/Locksmith";"Swift";"2014-09-21T06:39:20+00:00";1627;1484;2;4;6;2;8;4;9;4;7;3;7;13;7;5;6;5;9;6;316;259;146;77;43;43;27;24;10;13;17;18;15;21;17;14;22;10;24;21;21;23;11;17;21;14;17;13;17;18;17;15;15;21
3217621;"phpmyadmin/phpmyadmin";"PHP";"2012-01-19T13:21:52+00:00";1627;492;9;7;10;10;9;11;9;3;6;3;7;3;13;12;7;22;7;10;11;4;7;10;11;7;14;8;16;10;15;10;5;14;12;12;9;6;11;18;10;10;10;11;10;7;8;13;9;10;5;8;7;6
85953;"gitextensions/gitextensions";"C#";"2008-12-06T09:18:59+00:00";1627;470;5;9;10;7;1;16;9;7;4;7;6;5;9;8;7;7;9;12;8;15;12;8;10;9;10;9;12;6;11;9;10;13;11;11;11;4;10;10;10;7;10;10;15;9;7;10;9;6;7;15;11;7
212010;"mongomapper/mongomapper";"Ruby";"2009-05-27T22:55:25+00:00";1627;39;2;0;1;2;2;0;0;1;0;0;3;0;0;2;0;3;0;0;2;0;3;0;1;0;0;1;0;1;1;0;0;1;0;0;0;4;2;1;0;1;0;0;1;0;2;0;1;1;0;0;0;0
20571593;"httpswift/swifter";"C";"2014-06-06T17:07:31+00:00";1626;1284;4;6;3;11;2;8;47;34;231;35;15;8;14;13;7;10;4;16;3;9;7;9;10;44;92;20;19;17;12;13;17;66;57;46;36;17;21;19;30;39;22;9;44;32;16;12;9;14;8;12;16;19
8822274;"superherojs/superherojs";"HTML";"2013-03-16T17:11:55+00:00";1626;215;5;5;3;3;3;3;3;6;4;0;5;3;2;4;3;3;3;3;6;8;3;8;1;1;4;3;2;4;2;1;0;3;5;9;3;1;2;2;3;2;3;13;17;11;5;3;2;6;4;5;7;5
1446474;"pypa/virtualenv";"Python";"2011-03-06T14:33:27+00:00";1626;443;5;6;10;10;10;12;4;5;5;5;6;10;6;8;7;4;10;8;2;6;2;10;5;7;4;10;13;11;11;9;11;13;10;2;6;10;11;6;15;10;17;7;7;18;7;16;6;12;7;9;12;10
14815748;"intentkit/IntentKit";"Objective-C";"2013-11-30T05:15:54+00:00";1625;234;4;10;3;4;2;8;8;3;8;3;7;9;9;11;5;8;4;3;12;2;1;3;2;4;5;4;6;6;2;2;1;10;3;4;2;4;5;4;6;4;1;0;5;0;4;5;4;3;2;2;4;3
17940105;"cowbell/sharedrop";"JavaScript";"2014-03-20T11:29:45+00:00";1624;330;1;4;8;6;5;6;4;8;0;1;3;8;6;4;1;3;3;2;4;2;5;5;3;3;6;2;5;3;5;2;3;6;8;4;28;45;20;7;3;11;6;6;5;5;14;7;6;8;6;8;3;3
1314976;"cujojs/curl";"JavaScript";"2011-02-01T04:07:47+00:00";1624;248;4;7;5;7;4;6;3;9;6;5;6;4;3;4;5;2;7;6;4;6;6;3;4;4;5;7;6;4;3;3;6;6;3;3;4;3;6;6;6;9;4;3;5;9;4;7;3;4;3;2;1;3
2185269;"busyloop/lolcat";"Ruby";"2011-08-10T13:33:42+00:00";1624;569;5;12;13;13;8;11;10;25;32;4;11;6;5;7;11;9;10;11;7;5;6;8;8;8;21;8;5;19;8;23;30;22;11;2;1;7;11;14;10;11;11;5;8;13;13;11;11;15;14;5;5;10
16737591;"Haneke/Haneke";"Objective-C";"2014-02-11T16:45:52+00:00";1623;430;7;6;10;12;9;8;5;9;10;9;7;7;8;46;18;7;13;9;10;9;8;6;4;4;7;5;10;8;4;4;8;9;10;8;4;7;7;8;4;10;4;3;15;8;10;9;6;3;5;7;5;1
1184678;"nicolasff/webdis";"C";"2010-12-20T16:17:29+00:00";1623;332;7;5;31;29;6;2;6;6;3;9;6;9;4;3;4;6;3;2;6;6;15;4;5;2;9;8;5;9;6;5;4;5;3;4;8;4;5;9;2;4;2;9;11;4;3;4;8;4;4;3;10;1
924551;"rabbitmq/rabbitmq-server";"Erlang";"2010-09-20T10:29:16+00:00";1622;854;14;19;7;16;8;9;15;11;11;18;11;13;13;16;12;12;7;21;8;17;15;9;19;21;20;19;19;14;16;20;18;17;18;22;27;26;11;19;30;16;20;18;16;13;26;23;13;24;20;20;25;2
12537898;"BYVoid/Batsh";"OCaml";"2013-09-02T10:45:45+00:00";1622;283;6;20;9;0;4;4;6;3;4;6;5;17;4;3;3;3;10;7;4;5;6;2;10;3;2;8;7;5;5;2;5;4;5;3;10;8;6;3;8;0;3;1;8;3;6;6;3;13;5;3;6;1
14247776;"square/mortar";"Java";"2013-11-09T00:01:50+00:00";1622;793;14;24;15;16;9;15;23;18;14;15;16;28;21;27;17;11;11;16;26;12;13;14;11;17;22;16;10;12;8;14;17;14;12;18;9;11;17;12;14;12;13;8;14;19;9;13;21;13;19;8;16;19
27305804;"fcambus/nginx-resources";"null";"2014-11-29T15:15:57+00:00";1622;406;9;7;6;1;4;3;4;5;2;4;6;8;4;6;8;40;15;8;11;5;4;3;15;15;4;3;8;5;10;7;4;9;8;10;6;14;6;12;4;12;16;9;2;7;6;8;7;8;7;5;7;9
23061798;"scylladb/seastar";"C++";"2014-08-18T07:01:07+00:00";1621;1303;14;13;6;5;6;2;2;1;4;1;14;9;2;1;3;6;8;14;3;2;422;55;23;85;123;45;25;37;34;12;15;12;14;6;13;32;39;7;12;10;6;18;13;15;8;13;14;11;20;14;32;2
13926404;"getredash/redash";"Python";"2013-10-28T13:19:39+00:00";1620;1304;50;43;108;31;16;29;28;45;15;15;16;17;29;20;11;15;9;13;12;13;8;24;14;33;52;17;61;9;21;14;17;13;12;10;31;47;37;26;30;28;15;28;24;15;20;26;16;47;25;28;19;2
2606253;"ndbroadbent/scm_breeze";"Shell";"2011-10-19T13:51:49+00:00";1620;555;4;7;6;9;15;4;0;9;4;1;3;4;11;0;4;5;7;4;5;1;2;4;4;7;6;7;4;224;57;4;12;10;7;23;3;5;4;13;6;3;3;5;3;4;1;3;7;6;2;3;7;3
22031986;"jtblin/angular-chart.js";"JavaScript";"2014-07-20T11:38:56+00:00";1618;1055;22;22;16;10;17;16;11;21;13;16;22;10;27;23;16;23;26;20;18;15;24;28;27;20;17;16;23;23;22;30;25;25;20;26;18;13;16;19;18;23;22;14;20;20;27;19;27;29;15;27;21;17
109596;"chef/cookbooks";"null";"2009-01-18T01:04:19+00:00";1617;9;0;1;0;0;0;2;0;0;0;0;0;1;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;1;0;0;0;1;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;1
1099265;"cython/cython";"Python";"2010-11-21T07:44:20+00:00";1617;542;13;9;13;7;10;6;15;9;9;8;11;11;8;7;9;9;6;10;4;9;12;10;14;11;9;8;13;9;12;14;7;11;6;11;13;7;10;10;7;9;10;10;10;18;11;20;25;10;12;7;13;10
7040174;"puls/objc-TimesSquare";"Objective-C";"2012-12-06T17:53:05+00:00";1617;159;9;4;4;6;4;12;4;2;7;7;2;3;6;9;3;0;2;2;1;5;2;2;1;1;3;1;4;6;2;2;0;1;5;2;2;4;1;2;5;1;2;0;0;0;4;1;2;3;5;1;1;1
8939969;"ququplay/jquery-mobile-flat-ui-theme";"CSS";"2013-03-21T22:23:01+00:00";1616;120;4;1;7;1;2;4;2;5;3;8;1;7;4;2;2;5;0;5;0;4;2;0;1;1;2;4;1;1;3;2;2;2;0;1;3;0;3;3;1;3;0;2;3;1;2;0;1;0;2;1;2;4
5254650;"elastic/logstash-forwarder";"Go";"2012-08-01T03:44:25+00:00";1615;453;13;16;20;18;10;14;14;15;10;17;12;13;7;8;18;15;12;12;9;14;10;18;11;9;15;8;10;6;7;6;3;2;4;5;6;3;4;8;8;6;3;2;2;5;3;3;6;3;2;5;2;1
4696667;"minikomi/Bootstrap-Form-Builder";"JavaScript";"2012-06-18T02:44:55+00:00";1613;279;6;5;8;4;8;5;7;3;5;3;2;7;3;7;3;8;4;7;4;5;4;7;4;4;4;5;2;5;6;10;4;4;5;6;6;6;9;2;7;8;2;5;7;7;6;7;9;6;8;2;4;4
5248178;"twittem/wp-bootstrap-navwalker";"PHP";"2012-07-31T16:06:31+00:00";1613;486;15;11;10;16;5;9;3;11;15;4;8;8;6;11;12;12;11;13;11;13;9;5;10;9;8;5;13;11;10;5;10;10;9;11;7;13;5;6;10;10;9;11;8;6;4;11;7;7;8;11;20;4
29076092;"addyosmani/es6-equivalents-in-es5";"null";"2015-01-11T00:18:04+00:00";1613;932;14;12;9;7;6;7;7;3;3;6;21;13;7;7;11;284;24;28;14;18;30;26;13;11;15;7;13;17;13;15;17;13;11;13;10;17;14;11;14;11;10;7;11;5;12;15;15;13;13;9;10;20
27949922;"hothero/awesome-rails-gem";"Ruby";"2014-12-13T04:59:49+00:00";1612;1552;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;65;108;622;183;78;78;32;24;17;20;11;10;5;13;6;10;17;19;20;27;12;13;8;28;23;9;14;26;15;11;6;11;11
9108797;"krisleech/wisper";"Ruby";"2013-03-29T23:48:32+00:00";1612;466;12;8;10;5;2;16;20;15;24;4;10;9;11;8;12;8;10;16;10;6;16;11;8;14;9;8;7;11;4;8;6;2;6;6;15;3;7;5;6;6;7;10;9;6;10;12;6;7;9;5;5;6
20153919;"runtimejs/runtime";"C++";"2014-05-25T12:26:29+00:00";1612;608;18;0;2;4;3;6;3;6;1;8;1;2;2;3;1;2;1;4;3;2;218;100;21;10;4;5;6;5;3;3;15;7;11;11;4;4;5;4;15;18;9;5;15;5;2;5;2;7;4;3;3;7
160999;"apache/zookeeper";"Java";"2009-03-27T15:41:56+00:00";1612;771;5;20;11;11;15;16;17;11;12;8;5;21;10;12;14;11;25;22;15;16;13;12;5;13;14;18;12;21;17;11;14;26;16;20;20;9;13;15;16;17;13;5;17;10;18;23;19;17;22;10;19;19
10418430;"angulartics/angulartics";"JavaScript";"2013-06-01T05:59:41+00:00";1612;587;19;15;18;17;12;12;12;14;10;10;11;20;12;21;11;11;10;10;15;13;9;14;10;6;4;5;17;13;12;8;9;13;12;12;12;4;7;15;12;8;8;7;12;11;9;8;7;7;12;10;11;10
19246629;"viewfinderco/viewfinder";"Python";"2014-04-28T17:01:53+00:00";1611;236;3;4;4;3;1;7;6;3;1;2;2;4;8;9;2;7;4;1;3;3;8;3;5;5;6;2;7;6;10;5;5;3;2;3;6;5;11;4;7;5;2;11;2;10;2;0;4;3;4;6;7;0
23930335;"CppCon/CppCon2014";"C++";"2014-09-11T18:24:44+00:00";1611;378;7;9;16;8;6;9;7;14;10;9;8;7;1;8;10;6;11;5;5;5;7;8;11;18;10;10;11;3;5;6;8;6;10;5;7;2;8;5;2;5;4;3;10;9;3;5;7;4;7;9;5;4
17821467;"sparanoid/chinese-copywriting-guidelines";"CoffeeScript";"2014-03-17T08:27:16+00:00";1610;512;7;15;9;11;6;12;12;7;9;5;11;12;7;11;8;8;15;8;8;10;6;6;14;12;10;7;5;6;3;15;16;9;9;8;15;9;4;4;4;10;8;22;11;10;6;6;43;14;9;8;12;0
24094708;"keendreams/keen";"C";"2014-09-16T10:09:34+00:00";1610;75;2;1;1;1;1;3;0;3;1;0;1;1;0;1;2;1;0;0;0;3;5;2;1;4;0;1;1;2;1;5;1;3;2;5;4;2;3;1;0;3;0;0;0;1;2;2;0;0;1;0;0;1
32313383;"pxb1988/dex2jar";"Java";"2015-03-16T09:13:07+00:00";1610;1485;30;37;28;30;25;22;31;27;23;30;25;30;30;24;23;22;28;30;24;22;34;18;30;23;27;44;25;58;28;28;31;26;39;32;28;36;27;26;35;24;19;38;35;27;31;24;32;31;27;24;35;2
12796207;"square/flow";"Java";"2013-09-12T22:20:16+00:00";1610;766;18;14;16;7;10;19;22;16;13;15;9;13;11;13;10;11;12;13;14;14;14;8;16;13;21;3;7;13;10;10;14;13;13;15;9;6;10;11;11;17;15;8;56;26;25;26;26;13;21;10;15;21
3432848;"ccoenraets/backbone-directory";"PHP";"2012-02-13T18:40:19+00:00";1610;83;0;3;0;4;2;0;1;4;1;4;0;3;1;2;5;2;0;3;3;6;1;3;0;1;3;0;2;3;1;2;1;2;1;0;1;0;3;0;5;1;3;1;0;0;1;0;3;0;0;0;1;0
23500865;"hyperium/hyper";"Rust";"2014-08-30T21:14:33+00:00";1608;1002;25;18;54;46;22;20;22;19;20;17;18;15;17;19;16;27;17;22;19;19;16;11;8;12;15;17;22;14;16;17;17;14;28;31;18;19;11;14;21;14;12;16;19;16;15;15;23;23;21;14;19;22
761438;"Simbul/baker";"Objective-C";"2010-07-07T09:24:17+00:00";1608;42;2;0;2;1;3;0;0;0;0;1;0;0;0;1;0;1;1;3;1;0;0;2;1;1;2;1;0;3;0;2;2;3;0;0;0;0;2;2;0;0;0;0;1;0;0;1;0;1;0;0;2;0
8921879;"tildeio/htmlbars";"JavaScript";"2013-03-21T05:32:02+00:00";1607;264;12;13;8;7;7;9;3;7;2;8;8;3;8;4;8;5;5;7;5;2;8;11;4;6;4;4;9;6;5;1;6;3;6;8;5;2;3;4;0;4;3;3;3;4;2;3;6;2;1;5;1;1
7342218;"justspamjustin/junior";"CSS";"2012-12-27T15:38:20+00:00";1606;66;2;3;2;1;0;4;2;3;0;4;0;0;1;1;1;0;0;2;2;0;1;2;3;1;2;0;0;4;2;2;0;3;0;3;2;1;0;2;1;1;0;1;1;1;1;0;2;0;0;2;0;0
11098077;"sb2nov/mac-setup";"JavaScript";"2013-07-01T14:57:31+00:00";1606;965;25;17;16;18;9;15;16;14;14;10;12;16;12;12;10;23;21;22;12;22;22;24;13;20;22;18;22;23;22;17;20;15;25;20;18;14;20;15;19;28;19;26;20;26;23;22;21;26;19;20;27;3
14155824;"vizicities/vizicities";"JavaScript";"2013-11-05T22:18:05+00:00";1606;201;3;2;3;2;5;2;1;1;7;4;4;2;5;5;1;5;1;3;7;2;3;3;4;4;1;6;3;2;1;7;3;4;0;2;3;3;3;1;1;3;4;3;5;5;8;13;8;8;3;13;5;4
5243041;"revolunet/JSbooks";"CSS";"2012-07-31T08:03:56+00:00";1605;375;3;6;5;6;3;5;4;7;3;4;5;7;5;7;3;3;14;6;8;7;6;9;10;6;9;14;8;6;4;6;5;12;13;15;5;10;17;9;4;8;7;6;13;2;10;12;6;5;6;7;8;6
481040;"benedmunds/CodeIgniter-Ion-Auth";"PHP";"2010-01-20T19:19:39+00:00";1605;289;4;9;4;6;8;3;3;4;9;9;8;4;12;8;5;4;5;5;5;5;4;3;4;7;6;4;8;7;7;5;8;2;6;8;0;4;6;5;4;11;4;4;3;3;5;3;10;4;7;9;5;3
627735;"vrana/adminer";"PHP";"2010-04-25T08:30:07+00:00";1605;560;7;9;8;6;8;3;9;5;9;4;6;10;9;7;15;10;3;15;13;15;6;7;7;11;86;16;8;11;13;16;5;6;6;3;13;4;5;6;10;10;15;28;12;10;14;5;8;8;8;8;12;12
25251845;"krzysztofzablocki/KZBootstrap";"Objective-C";"2014-10-15T11:33:14+00:00";1604;365;4;9;9;7;9;8;1;6;5;6;5;11;15;9;10;6;7;8;5;5;7;4;4;10;10;11;8;8;6;24;3;8;8;7;7;10;14;8;6;2;7;6;3;4;6;2;2;3;4;9;6;3
26854025;"lumapps/lumX";"HTML";"2014-11-19T09:28:58+00:00";1604;601;23;21;24;17;17;14;8;26;7;21;12;8;12;12;8;10;13;10;5;11;16;10;10;9;13;7;7;8;13;8;6;12;10;5;2;4;13;7;4;3;4;4;8;16;19;23;22;12;9;18;10;10
5757727;"Codiad/Codiad";"PHP";"2012-09-11T00:12:37+00:00";1603;532;19;5;9;7;2;10;5;2;8;12;8;7;7;14;15;14;9;11;11;12;13;13;14;18;12;8;10;11;14;12;9;13;12;9;9;12;13;8;6;8;12;13;9;9;1;14;11;5;9;10;16;12
6958220;"nicolashery/mac-dev-setup";"Shell";"2012-12-01T19:16:53+00:00";1603;914;16;16;14;15;14;16;17;18;34;19;21;16;14;16;12;27;22;22;10;20;18;12;18;23;22;19;23;24;18;10;14;7;13;11;18;27;19;21;25;23;14;15;20;12;12;17;18;13;15;23;13;18
12612360;"vitalets/angular-xeditable";"JavaScript";"2013-09-05T07:50:46+00:00";1603;577;11;11;12;13;14;12;12;4;5;17;13;10;11;17;14;9;9;6;10;13;5;9;10;9;12;13;6;9;10;10;8;7;9;10;10;5;13;11;17;13;5;14;7;29;30;8;13;8;13;14;7;10
15263202;"carlsednaoui/ouibounce";"JavaScript";"2013-12-17T19:00:39+00:00";1603;442;8;11;11;13;6;9;11;4;12;5;8;11;8;9;7;11;10;7;12;4;6;9;12;9;15;8;13;11;9;9;10;7;8;8;6;5;9;5;4;6;11;3;9;6;10;12;5;9;9;6;7;9
2813939;"randym/axlsx";"Ruby";"2011-11-20T14:15:45+00:00";1603;346;7;7;3;3;7;7;10;12;4;8;6;5;13;9;8;6;9;9;9;2;6;1;3;4;6;3;12;8;5;10;8;8;10;4;4;3;11;5;8;6;5;3;2;4;10;8;8;6;3;11;14;3
13336839;"jamiewilson/predawn";"JavaScript";"2013-10-04T23:21:37+00:00";1602;550;5;6;11;93;27;20;21;9;17;19;7;13;1;6;7;8;9;9;11;5;12;4;5;11;13;18;11;14;3;13;10;4;6;9;2;3;7;7;7;4;7;13;8;10;5;8;6;7;3;4;9;3
30870954;"AlessandroZ/LaZagne";"Python";"2015-02-16T14:10:02+00:00";1602;1505;163;22;522;346;35;20;65;18;9;9;4;4;7;3;9;4;2;6;3;6;22;3;11;9;4;13;5;2;3;7;6;6;4;2;32;11;9;6;1;13;4;5;6;23;12;2;4;10;3;6;4;0
3677872;"roidrage/lograge";"Ruby";"2012-03-10T06:24:57+00:00";1602;462;6;6;13;4;13;6;12;8;7;5;9;14;12;7;6;5;12;13;5;5;10;11;9;13;9;10;4;5;2;8;12;13;26;22;16;8;7;9;6;9;1;6;9;7;9;9;4;7;7;6;11;9
7480345;"robovm/robovm";"Java";"2013-01-07T10:06:13+00:00";1601;301;3;3;4;11;4;5;4;5;6;14;4;11;8;9;2;5;4;2;7;5;7;3;10;3;12;20;8;4;3;6;7;8;6;1;3;2;5;18;2;2;3;2;8;1;3;2;4;6;3;15;7;1
7810676;"jakiestfu/Behave.js";"JavaScript";"2013-01-25T00:48:20+00:00";1601;113;3;3;4;3;3;0;2;4;1;2;2;1;1;0;1;2;2;9;2;2;0;1;1;0;2;5;1;3;2;1;4;3;2;5;4;4;2;1;1;2;1;5;3;1;0;0;1;3;3;2;2;1
497608;"coresmart/persistencejs";"JavaScript";"2010-02-01T16:45:45+00:00";1601;176;7;5;1;8;4;2;4;4;7;2;2;4;5;0;9;8;4;1;5;6;4;1;4;9;4;3;4;2;5;1;4;2;2;4;1;2;1;3;3;3;2;2;2;2;3;3;2;2;3;1;4;0
19715785;"jonathantneal/svg4everybody";"JavaScript";"2014-05-12T21:18:05+00:00";1601;789;9;14;10;15;10;10;11;15;9;6;11;8;8;15;25;9;10;29;12;14;11;20;16;13;9;17;18;11;28;12;32;12;36;10;12;9;23;25;16;14;19;16;14;14;11;21;7;15;18;15;18;27
2295723;"ylechelle/OpenUDID";"Objective-C";"2011-08-30T15:40:28+00:00";1600;300;1;2;2;5;3;4;5;4;1;2;7;8;4;4;6;6;7;2;3;8;6;7;5;6;6;5;6;9;9;6;9;15;3;10;6;9;11;9;6;4;1;1;5;14;3;5;11;3;7;7;6;6
9433979;"aphyr/jepsen";"Clojure";"2013-04-14T19:20:27+00:00";1599;752;10;30;16;6;8;5;13;6;26;12;12;15;11;10;11;14;22;14;39;5;13;11;11;11;6;36;12;13;11;20;15;6;11;10;9;17;22;15;11;15;8;28;16;18;11;8;15;11;9;21;33;14
791299;"mono/monodevelop";"C#";"2010-07-22T16:09:08+00:00";1599;326;8;3;9;7;9;5;4;6;9;3;5;4;5;9;2;12;3;6;5;5;3;4;6;6;9;4;14;5;8;8;4;6;5;7;5;6;8;5;7;4;10;6;6;9;7;5;9;6;10;7;2;6
764708;"wildfly/wildfly";"Java";"2010-07-08T20:46:07+00:00";1598;287;6;8;2;9;3;7;5;2;0;4;11;5;6;6;4;6;2;4;7;5;5;4;2;6;5;2;4;6;5;3;7;2;5;7;9;4;4;10;8;9;14;6;4;8;8;8;5;3;7;4;7;4
4994614;"wpscanteam/wpscan";"Ruby";"2012-07-11T20:27:47+00:00";1598;683;18;12;19;10;8;11;9;6;22;13;12;11;13;8;5;12;9;15;10;8;8;12;9;12;12;17;22;19;12;10;9;9;23;12;9;20;24;14;9;11;14;9;18;17;16;25;12;10;16;13;19;10
20206508;"hummingbird-me/hummingbird";"JavaScript";"2014-05-27T04:05:08+00:00";1597;307;5;6;0;10;2;5;2;4;6;7;4;5;3;2;4;8;8;5;7;7;8;6;4;2;10;2;7;4;6;8;1;6;8;10;10;10;13;6;5;9;7;6;12;2;5;3;5;4;11;1;6;10
1099206;"pa7/nude.js";"JavaScript";"2010-11-21T06:50:41+00:00";1597;274;9;7;9;4;8;20;10;6;7;6;2;5;4;3;1;6;3;6;5;2;4;1;5;5;49;8;4;3;7;3;5;4;2;1;2;3;4;6;2;5;3;0;4;2;3;1;2;2;2;5;1;3
11535888;"BootstrapCMS/CMS";"PHP";"2013-07-19T19:50:13+00:00";1597;995;14;18;16;23;19;24;13;16;13;13;9;15;16;7;14;19;39;27;26;12;28;28;28;12;24;29;23;22;22;26;20;30;21;19;24;21;15;17;15;12;11;7;20;17;22;12;15;30;18;23;17;14
3021499;"thedjpetersen/subway";"JavaScript";"2011-12-20T18:15:14+00:00";1596;49;0;2;1;1;4;1;1;3;2;2;0;0;1;0;2;1;1;2;1;0;2;0;0;0;2;2;0;4;0;0;0;1;0;0;1;0;2;0;0;0;2;0;2;1;1;1;0;2;1;0;0;0
761350;"ztellman/aleph";"Clojure";"2010-07-07T08:02:58+00:00";1596;324;9;6;6;7;7;5;11;8;11;3;6;2;4;4;5;3;4;6;8;3;8;4;11;8;4;5;7;3;6;6;3;5;3;3;8;5;9;3;5;4;4;8;13;16;8;7;7;4;5;7;14;3
16896584;"nikic/FastRoute";"PHP";"2014-02-16T23:16:45+00:00";1596;799;27;29;22;10;9;19;6;19;20;21;14;11;13;14;9;6;7;24;16;9;14;12;9;6;11;13;17;22;9;15;20;11;11;27;15;13;10;16;27;19;12;10;21;12;22;15;22;16;26;18;13;10
17420913;"rust-lang/cargo";"Rust";"2014-03-04T23:20:42+00:00";1595;638;15;15;20;42;19;13;14;12;14;15;9;15;10;19;7;10;14;9;12;5;10;7;18;19;2;13;12;7;12;13;7;7;7;13;10;8;11;8;8;18;15;11;7;10;9;14;15;16;9;11;9;13
12719776;"witheve/Eve";"Clojure";"2013-09-10T03:52:06+00:00";1594;1592;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;2;1038;41;18;18;14;14;25;15;14;22;15;14;11;11;14;11;23;53;11;9;14;14;21;59;8;7;8;10;8;12;7;6;7;5;7;5
34817922;"commercialhaskell/stack";"Haskell";"2015-04-29T20:56:42+00:00";1594;1594;0;0;0;0;2;2;284;69;129;67;37;42;35;12;22;26;46;21;59;58;27;13;28;24;33;47;25;21;30;29;22;33;16;18;15;13;20;22;21;15;23;19;24;21;13;16;11;19;17;14;16;18
6755841;"sshwsfc/xadmin";"Python";"2012-11-19T06:21:50+00:00";1593;352;10;2;5;7;6;7;8;7;12;5;11;12;4;3;4;6;7;5;3;4;9;4;10;5;6;3;4;3;3;10;7;2;8;4;7;9;7;5;6;5;6;9;7;9;21;9;9;6;6;13;12;0
8494263;"jordansinger/Hook.js";"JavaScript";"2013-03-01T04:19:57+00:00";1593;100;1;1;0;2;2;3;2;1;2;4;3;3;3;2;1;0;1;1;3;4;2;3;0;0;1;2;1;4;3;2;2;4;4;3;0;1;1;1;2;2;0;2;2;0;1;4;3;2;0;4;3;2
130473;"wojodesign/simplecart-js";"JavaScript";"2009-02-17T00:30:07+00:00";1593;135;0;1;3;3;3;4;1;2;1;3;3;0;6;2;3;5;2;1;4;0;1;2;3;2;3;3;2;2;8;5;5;2;1;0;3;1;2;5;4;4;1;3;2;2;3;4;5;2;3;0;2;3
1597789;"melonjs/melonJS";"CSS";"2011-04-11T07:03:14+00:00";1593;290;8;8;19;2;3;13;2;7;6;11;6;2;9;8;4;6;2;7;7;2;3;2;7;3;2;6;5;6;7;3;5;7;2;8;4;6;6;4;4;7;0;5;9;3;6;5;8;4;5;8;8;0
28463126;"kishikawakatsumi/KeychainAccess";"Swift";"2014-12-24T22:04:11+00:00";1592;1230;6;12;12;10;20;62;18;17;14;12;17;8;63;84;27;23;18;19;17;18;24;13;13;18;24;26;39;24;21;19;19;21;14;18;17;20;30;17;22;39;25;12;21;42;28;26;31;37;17;22;25;29
18190835;"intuit/LocationManager";"Objective-C";"2014-03-27T20:45:12+00:00";1592;712;10;15;11;6;8;13;12;13;12;11;15;20;43;16;9;17;23;14;21;12;25;13;12;8;12;12;9;17;9;21;14;14;21;9;8;6;3;11;19;10;9;4;15;15;16;13;12;9;10;21;21;13
93580;"swiftmailer/swiftmailer";"PHP";"2008-12-19T08:31:03+00:00";1592;336;9;8;5;8;4;6;7;9;8;7;8;8;5;1;2;5;5;3;4;9;11;4;8;2;10;6;7;7;7;9;5;4;10;10;2;4;7;7;10;6;5;2;5;9;7;5;11;7;6;9;8;5
28407613;"ceolter/ag-grid";"JavaScript";"2014-12-23T16:20:14+00:00";1591;1175;14;26;15;10;15;27;14;18;17;14;17;18;27;21;26;38;22;27;23;12;28;32;38;42;40;40;37;25;20;23;16;12;15;15;11;15;21;26;22;38;28;32;23;30;33;30;14;13;8;18;14;15
293477;"pangloss/vim-javascript";"VimL";"2009-08-31T17:55:37+00:00";1590;488;13;7;5;7;7;9;8;12;8;6;13;7;13;8;8;14;12;12;9;10;10;10;9;9;7;4;6;9;11;12;9;6;9;8;11;10;12;11;12;10;5;11;14;10;12;14;7;7;8;15;12;0
16667693;"prasmussen/chrome-cli";"Objective-C";"2014-02-09T14:20:08+00:00";1590;150;3;3;3;1;0;1;2;1;0;2;4;3;2;2;0;5;4;0;3;1;3;2;3;2;0;2;3;4;3;3;10;3;5;4;4;0;4;1;3;4;0;2;3;0;4;5;3;3;4;5;4;14
10044221;"terryworona/TWMessageBarManager";"Objective-C";"2013-05-14T00:39:05+00:00";1589;300;5;10;4;3;7;11;8;4;5;9;7;6;6;12;6;8;5;6;13;3;3;10;4;3;8;4;5;3;6;14;2;5;5;11;7;4;4;6;4;4;3;4;4;6;2;5;4;5;5;3;5;4
13106596;"rowanmanning/joblint";"JavaScript";"2013-09-25T22:03:40+00:00";1588;155;4;1;0;1;0;1;1;6;2;18;5;8;1;8;10;21;1;1;0;4;1;2;7;2;2;0;3;3;2;1;1;1;1;0;1;1;1;2;1;3;5;2;2;0;2;2;6;0;0;1;2;5
20502024;"newrelic/centurion";"Ruby";"2014-06-04T21:44:12+00:00";1588;335;13;5;14;11;3;8;7;11;13;16;22;6;7;6;4;0;9;7;5;30;7;5;1;2;1;5;5;8;4;4;5;3;4;3;1;3;7;4;6;5;5;8;3;4;7;7;3;6;3;2;3;4
12799336;"HubSpot/BuckyClient";"CoffeeScript";"2013-09-13T02:04:13+00:00";1587;232;3;2;2;6;5;4;1;1;7;7;2;3;3;3;6;6;3;2;5;0;5;4;10;6;4;0;7;7;6;5;6;2;2;5;5;4;5;6;7;5;2;6;3;8;2;6;3;9;5;6;4;6
4268140;"moment/moment-timezone";"JavaScript";"2012-05-09T03:51:49+00:00";1587;565;15;10;5;16;5;7;6;14;15;5;12;5;15;13;9;13;19;16;15;12;14;7;8;17;13;5;12;14;18;12;10;8;10;13;7;8;8;7;7;10;10;16;8;10;10;11;8;6;12;10;14;15
1390405;"rubysherpas/forem";"Ruby";"2011-02-20T21:16:22+00:00";1586;178;2;1;3;5;4;3;5;5;2;6;2;2;4;3;3;8;2;2;2;6;4;4;3;2;6;2;6;4;2;3;7;4;5;2;5;2;1;5;5;3;3;3;2;2;2;1;0;4;3;5;2;6
3228110;"simon-weber/gmusicapi";"Python";"2012-01-20T17:19:12+00:00";1585;422;5;5;9;11;12;9;5;10;6;11;9;5;6;6;3;8;7;8;6;11;4;11;8;9;8;18;13;9;4;12;10;12;6;13;7;7;7;9;3;7;11;7;11;12;15;2;6;6;2;7;4;10
698944;"cyu/rack-cors";"JavaScript";"2010-06-02T10:14:29+00:00";1584;533;15;11;14;11;12;15;13;14;11;10;11;6;13;7;11;10;14;11;7;14;12;5;7;10;7;7;13;9;12;13;8;12;16;6;8;9;13;12;10;9;6;5;14;15;9;7;8;10;10;5;11;5
4242230;"PHPOffice/PHPWord";"PHP";"2012-05-06T16:04:30+00:00";1584;635;7;6;7;15;10;14;12;8;22;12;14;10;13;15;19;11;5;16;8;11;8;8;16;6;22;16;13;13;12;22;13;6;12;5;9;8;11;15;7;17;10;8;10;10;18;16;17;13;13;16;15;15
1699826;"wakaleo/game-of-life";"XSLT";"2011-05-04T05:44:07+00:00";1583;112;2;4;1;2;1;2;4;2;2;1;2;1;2;4;1;3;1;1;0;0;2;1;0;2;4;1;2;6;3;5;1;3;1;1;3;0;1;2;2;1;2;0;1;3;2;7;5;3;3;3;2;4
2197202;"satyan/sugar";"Java";"2011-08-12T13:44:41+00:00";1583;734;12;10;23;12;13;14;12;8;14;14;20;18;14;9;11;24;9;5;10;16;15;14;12;6;17;11;6;14;11;11;17;16;14;11;8;7;20;17;12;13;23;10;12;17;19;22;14;18;20;22;18;19
19296225;"siddontang/ledisdb";"Go";"2014-04-30T00:43:09+00:00";1583;512;24;10;13;22;8;13;13;9;5;10;6;13;11;14;8;10;10;8;7;18;11;8;6;7;8;6;5;11;6;7;8;8;6;4;14;4;8;11;11;6;10;6;11;8;7;16;17;7;13;13;6;11
6313;"insoshi/insoshi";"Ruby";"2008-04-02T19:19:05+00:00";1583;39;1;1;0;1;0;0;1;1;0;2;1;0;1;0;0;1;1;0;0;1;1;1;0;3;1;1;3;1;0;1;1;0;1;0;0;0;1;1;0;1;0;0;2;2;1;0;1;2;0;0;0;2
14210523;"yargs/yargs";"JavaScript";"2013-11-07T17:25:51+00:00";1583;977;16;12;9;15;14;18;8;14;13;11;7;15;12;19;40;26;20;22;10;11;26;8;9;13;29;17;11;22;36;22;16;19;21;15;21;21;18;28;25;21;18;15;26;23;18;24;27;21;26;24;21;24
5932749;"ternjs/acorn";"JavaScript";"2012-09-24T10:05:00+00:00";1582;647;7;13;19;13;10;16;6;14;15;12;14;13;6;11;10;19;10;11;10;10;13;7;17;9;10;14;10;11;15;7;7;17;15;10;9;13;17;8;9;14;8;8;15;11;20;13;31;29;18;7;16;0
90981;"sixohsix/twitter";"Python";"2008-12-15T21:11:26+00:00";1582;326;5;6;8;10;5;2;2;3;7;6;7;7;5;5;6;2;2;13;3;6;9;2;5;8;3;5;3;7;9;7;10;7;6;8;4;3;5;12;7;7;8;9;5;5;9;8;7;7;8;9;7;7
20778549;"zurb/foundation-apps";"CSS";"2014-06-12T18:35:41+00:00";1582;459;24;18;17;8;12;15;8;14;7;7;14;3;7;7;9;4;5;7;3;9;3;7;8;9;6;2;6;5;2;16;13;10;11;13;4;7;11;11;16;9;13;3;5;7;9;10;7;9;11;7;7;4
10729350;"mintchaos/flippant.js";"JavaScript";"2013-06-17T03:22:11+00:00";1581;90;0;8;16;4;1;3;3;3;4;0;4;4;2;0;2;0;1;1;1;0;0;2;0;1;2;1;1;3;2;1;3;1;1;0;0;4;0;0;2;0;1;0;2;1;0;1;0;3;1;0;0;0
14434734;"devttys0/binwalk";"Python";"2013-11-15T20:45:40+00:00";1581;715;23;11;8;9;10;10;9;10;9;12;9;10;11;7;20;10;12;9;16;5;8;5;19;14;15;10;11;12;9;17;10;10;11;8;51;28;16;15;14;11;11;5;5;12;15;13;13;14;15;20;28;50
439166;"lifo/cramp";"JavaScript";"2009-12-16T12:59:59+00:00";1580;62;0;3;7;2;4;1;5;2;2;1;4;3;2;1;2;1;1;0;0;3;1;1;2;0;1;1;0;2;0;1;0;0;0;1;0;1;0;0;0;0;0;0;0;0;1;0;0;0;2;0;2;2
1212717;"apotonick/roar";"Ruby";"2011-01-01T18:22:16+00:00";1580;257;9;5;6;6;5;7;7;4;4;3;7;5;9;1;1;4;6;4;7;12;5;5;6;5;8;5;2;4;3;5;7;2;3;4;3;3;4;1;3;6;2;3;9;4;3;6;4;7;5;8;4;6
5465143;"gobackspaces/DLCImagePickerController";"Objective-C";"2012-08-18T18:43:44+00:00";1580;142;3;0;2;3;1;5;3;7;2;3;6;2;3;1;4;5;2;2;3;1;4;3;1;1;1;0;3;1;5;1;3;1;4;7;4;4;3;0;4;2;3;2;0;3;4;4;3;2;3;4;1;3
6701057;"emicklei/go-restful";"Go";"2012-11-15T07:31:43+00:00";1579;599;17;17;11;10;11;11;7;9;10;10;12;13;12;5;10;13;6;11;26;16;10;14;9;5;10;11;13;12;16;9;18;10;9;9;7;9;15;10;10;11;9;4;23;15;12;8;15;16;9;10;11;13
15902954;"soundcloud/roshi";"Go";"2014-01-14T13:33:55+00:00";1578;445;6;3;39;28;8;11;13;8;5;4;6;6;7;4;35;9;10;5;11;8;8;7;8;3;6;3;5;8;13;4;6;9;6;6;6;5;8;5;6;14;2;4;2;6;4;8;15;6;6;11;11;8
22905414;"summerblue/phphub";"PHP";"2014-08-13T06:39:37+00:00";1578;818;7;16;13;8;12;17;9;12;10;17;7;4;11;14;10;12;10;6;6;8;14;17;7;18;10;18;16;6;11;10;15;134;54;24;11;15;13;12;8;20;9;6;14;10;26;12;18;15;13;18;19;16
32157172;"gfwlist/gfwlist";"null";"2015-03-13T13:24:56+00:00";1577;1560;0;0;0;0;0;3;0;1;3;4;1;3;9;39;26;32;83;82;78;55;50;39;40;38;35;46;39;27;27;30;21;33;23;31;34;21;26;27;43;25;36;24;39;23;42;42;28;50;48;54;55;45
33155818;"typcn/bilibili-mac-client";"Objective-C";"2015-03-31T00:32:58+00:00";1576;1376;10;24;20;10;18;2;8;10;6;5;5;5;9;8;5;6;11;15;12;6;19;11;15;55;226;58;28;45;18;17;13;47;19;25;20;15;71;41;37;38;21;15;37;46;25;22;28;33;46;40;29;21
6015874;"boxen/boxen";"Ruby";"2012-09-30T04:28:33+00:00";1576;103;3;2;1;6;1;5;3;5;3;3;1;4;5;3;3;1;5;6;2;5;0;1;1;0;2;3;2;1;0;2;1;2;1;1;2;1;0;1;1;2;6;1;0;1;0;0;1;0;1;1;0;1
20619775;"mattdonnelly/Swifter";"Swift";"2014-06-08T15:35:34+00:00";1575;349;7;3;6;4;6;8;13;6;9;6;4;4;5;8;16;22;17;6;8;6;3;9;4;7;9;9;3;9;10;7;8;8;9;3;2;5;6;5;2;3;2;7;12;9;2;6;6;2;8;2;5;3
21294600;"huangz1990/redis-3.0-annotated";"C";"2014-06-28T02:40:10+00:00";1574;689;11;14;12;6;13;10;14;6;7;12;14;13;16;9;17;9;15;12;6;11;18;16;8;10;12;13;13;13;11;13;15;12;11;7;12;16;15;38;21;14;16;5;16;18;12;14;16;21;12;14;16;14
1723225;"Khan/khan-exercises";"HTML";"2011-05-09T15:40:15+00:00";1574;101;1;3;2;0;2;4;4;2;2;1;4;2;2;1;2;3;1;3;3;7;2;3;3;4;3;1;5;2;1;1;0;4;2;2;2;0;2;1;1;3;0;0;0;0;2;0;4;3;1;0;0;0
8108230;"shyamseshadri/angularjs-book";"JavaScript";"2013-02-09T09:45:28+00:00";1574;347;11;6;10;8;7;12;6;9;4;10;5;3;11;9;10;5;8;5;12;2;8;6;6;10;7;11;5;6;3;6;8;7;8;6;4;6;8;5;5;7;7;3;6;4;2;4;9;5;6;6;3;7
8138462;"yeoman/yo";"JavaScript";"2013-02-11T13:24:05+00:00";1574;664;8;7;16;9;12;9;11;13;11;8;10;10;11;12;16;18;15;10;12;24;11;7;15;11;14;15;17;21;9;20;17;7;17;20;20;21;15;16;11;17;6;20;10;10;15;10;10;9;8;11;10;2
8560576;"pedestal/pedestal";"Clojure";"2013-03-04T17:18:45+00:00";1574;287;8;3;5;9;3;6;6;14;2;5;8;2;3;7;2;8;3;1;5;7;7;13;7;11;3;2;6;6;6;6;6;9;6;7;3;4;6;6;5;8;5;7;4;3;5;7;3;4;6;2;6;1
1367055;"mapbox/node-sqlite3";"PLpgSQL";"2011-02-14T21:50:01+00:00";1574;551;8;15;7;12;12;5;4;6;5;7;10;11;6;9;12;6;13;5;7;15;10;12;9;11;7;17;10;11;9;12;13;12;11;15;9;9;9;20;11;13;10;15;8;11;6;13;16;8;19;15;10;15
66801;"publify/publify";"Ruby";"2008-10-23T14:45:23+00:00";1573;213;4;4;6;5;7;6;2;4;7;4;3;7;0;7;3;1;7;4;9;3;2;5;3;4;3;4;5;2;2;1;2;3;0;1;3;1;3;5;4;4;3;6;1;1;4;2;4;10;9;12;6;5
21994526;"dspinellis/unix-history-repo";"null";"2014-07-18T21:07:39+00:00";1573;1511;6;2;2;330;113;143;29;14;173;15;39;10;4;4;4;0;0;3;3;5;82;14;3;1;2;3;0;12;7;2;3;5;5;4;33;8;5;1;4;245;75;29;10;3;9;12;1;1;14;7;5;7
5780416;"NLog/NLog";"C#";"2012-09-12T13:49:29+00:00";1573;670;14;7;16;15;11;6;24;18;24;17;11;15;7;10;8;10;16;8;20;11;12;15;7;8;16;10;11;18;15;12;10;11;10;13;17;14;13;12;11;11;18;8;6;19;18;9;17;11;13;13;13;11
6385825;"kolyvan/kxmovie";"Objective-C";"2012-10-25T10:51:16+00:00";1573;828;10;17;9;12;10;13;18;5;13;8;13;13;8;12;12;14;15;11;13;6;12;14;14;16;18;16;18;19;19;20;21;23;16;13;35;19;21;17;22;7;12;4;25;22;19;20;28;17;18;25;20;26
7448148;"leapmotion/leapjs";"JavaScript";"2013-01-04T22:13:20+00:00";1573;147;1;1;0;0;3;5;4;6;3;0;3;0;2;5;1;5;2;1;4;6;6;1;1;2;0;2;1;5;2;3;3;4;2;1;1;1;7;4;2;2;2;1;7;6;2;3;9;6;4;1;2;2
9243402;"coteditor/CotEditor";"Objective-C";"2013-04-05T14:51:28+00:00";1573;489;19;7;2;3;1;3;3;4;3;8;4;16;6;9;2;3;2;4;5;6;4;4;4;4;98;114;17;6;11;4;7;3;2;7;3;3;27;12;2;1;1;6;2;3;6;4;4;3;5;3;2;7
9474098;"for-GET/know-your-http-well";"Emacs Lisp";"2013-04-16T14:15:38+00:00";1573;145;1;2;3;4;1;2;1;1;4;2;6;1;0;2;4;4;1;0;5;2;1;0;2;0;4;3;8;5;1;3;2;6;6;5;5;2;4;3;5;2;3;1;5;3;1;3;2;4;3;3;2;2
12335495;"feedbin/feedbin";"Ruby";"2013-08-24T00:31:31+00:00";1573;214;2;2;1;2;0;0;3;5;7;1;6;5;4;7;8;3;7;8;1;5;7;5;5;3;3;3;2;4;4;4;4;3;2;3;4;7;8;4;3;2;3;2;8;4;3;8;9;4;2;5;4;5
28011613;"meteoric/meteor-ionic";"JavaScript";"2014-12-14T23:13:54+00:00";1573;870;39;23;28;44;19;22;30;18;30;23;22;17;31;25;20;19;31;21;24;20;14;28;25;21;16;30;18;20;18;26;14;12;4;12;4;5;8;8;14;7;6;10;3;5;3;7;3;8;5;4;4;2
33344739;"worker8/TourGuide";"Java";"2015-04-03T03:38:42+00:00";1572;1572;0;0;0;0;0;0;0;0;0;208;344;368;91;36;36;32;18;25;25;14;11;14;12;9;15;10;16;15;9;9;11;9;9;9;9;11;9;11;6;14;31;6;6;15;5;20;16;8;13;18;9;10
2539060;"titoBouzout/SideBarEnhancements";"Python";"2011-10-08T17:07:01+00:00";1571;367;8;4;6;12;4;11;6;13;12;9;3;4;2;9;5;10;5;7;7;11;11;8;2;3;7;5;1;10;6;3;5;5;7;5;8;8;8;5;4;4;7;6;9;10;13;7;4;11;10;11;8;8
18107045;"mgechev/angularjs-in-patterns";"JavaScript";"2014-03-25T16:12:16+00:00";1571;643;9;18;19;9;23;11;7;11;15;5;12;19;18;12;18;8;11;10;11;13;15;7;8;13;7;15;13;16;17;18;18;15;22;9;7;11;12;18;11;15;11;8;6;13;6;12;8;5;10;14;18;6
14106955;"cambecc/earth";"JavaScript";"2013-11-04T10:40:52+00:00";1570;524;7;5;10;4;8;9;3;6;3;20;10;10;5;19;10;17;9;14;10;6;12;14;6;9;54;22;10;10;9;6;13;13;6;7;10;5;13;9;16;8;16;7;4;10;9;11;10;7;2;4;7;0
8066758;"Circa75/dropplets";"PHP";"2013-02-07T04:56:29+00:00";1570;208;11;7;2;10;7;7;2;1;3;2;12;3;3;4;5;4;3;2;5;2;0;4;2;5;1;2;8;5;2;2;2;1;3;4;6;6;4;4;3;5;3;2;2;5;2;5;6;1;7;4;4;3
6710201;"fooplugins/FooTable";"JavaScript";"2012-11-15T19:27:20+00:00";1569;299;3;13;6;5;2;6;7;7;10;7;4;9;6;11;6;5;8;9;10;6;6;4;4;12;2;8;8;6;3;8;5;5;4;6;2;4;5;3;2;6;3;5;2;5;6;3;8;4;4;5;4;7
2150;"brynary/webrat";"Ruby";"2008-03-02T20:09:28+00:00";1569;20;0;0;0;1;0;0;0;0;0;1;0;0;0;1;0;0;1;1;0;0;0;0;0;1;1;0;0;2;0;0;1;0;0;0;0;0;2;2;0;0;1;1;0;0;0;0;0;2;0;1;0;1
165894;"phacility/xhprof";"PHP";"2009-04-02T05:04:34+00:00";1568;280;5;6;10;4;6;7;2;8;7;4;7;6;3;7;7;9;12;9;5;8;6;6;3;5;6;2;4;6;3;5;9;4;5;3;3;4;2;6;5;5;8;2;6;2;8;2;4;4;6;6;3;5
324077;"PyCQA/pycodestyle";"Python";"2009-10-02T00:43:37+00:00";1568;403;6;7;4;9;7;4;6;7;20;2;14;10;18;3;7;4;9;6;6;6;8;5;9;8;7;7;4;7;8;4;3;4;2;5;9;8;4;6;7;12;12;8;10;4;10;8;6;33;8;11;9;2
229141;"mattgallagher/AudioStreamer";"Objective-C";"2009-06-17T00:30:27+00:00";1567;259;4;7;4;6;2;2;4;6;3;5;4;5;7;4;3;3;4;2;4;5;8;5;4;8;2;10;4;7;5;8;7;3;6;11;12;5;8;3;0;7;5;5;7;5;5;5;3;0;1;6;4;6
13346571;"facebook/regenerator";"JavaScript";"2013-10-05T14:37:03+00:00";1567;467;4;11;11;14;11;7;5;4;9;9;5;7;3;7;1;9;5;11;11;5;5;6;7;3;10;19;1;11;16;20;14;13;13;11;12;8;3;9;15;8;2;4;11;14;3;10;14;21;5;7;9;14
3373793;"danielamitay/DAKeyboardControl";"Objective-C";"2012-02-07T02:55:11+00:00";1567;217;5;3;6;2;4;9;3;7;6;5;5;7;7;1;4;7;4;5;3;3;5;6;3;7;4;5;5;4;2;2;1;3;6;5;7;4;8;4;4;8;1;5;1;2;3;1;1;3;2;0;2;7
32215970;"mobxjs/mobx";"JavaScript";"2015-03-14T14:31:38+00:00";1566;1542;0;0;0;0;0;0;0;0;7;9;6;5;6;16;2;3;32;15;6;3;12;4;3;9;9;4;5;19;23;13;12;13;20;10;8;21;16;13;34;32;15;17;17;377;132;68;37;19;27;52;210;181
12274152;"itchyny/lightline.vim";"VimL";"2013-08-21T15:45:53+00:00";1566;555;10;8;10;15;6;4;2;7;8;10;8;4;3;7;8;6;10;4;4;6;4;5;10;15;42;9;19;11;15;8;7;16;13;8;8;7;10;12;10;10;13;10;22;18;22;16;15;11;8;14;14;13
19033749;"asciimoo/drawille";"Python";"2014-04-22T14:54:01+00:00";1566;210;2;4;3;4;3;1;2;2;2;2;14;7;2;2;3;3;4;4;5;4;3;1;2;4;4;5;3;7;3;3;4;3;9;4;3;1;3;9;5;3;2;9;0;5;4;2;5;10;4;8;3;6
20632410;"DaveWoodCom/XCGLogger";"Swift";"2014-06-09T02:41:57+00:00";1566;945;6;12;22;11;11;9;12;22;12;15;7;17;13;12;14;17;19;26;34;19;13;27;10;17;15;20;14;16;21;14;11;24;22;7;19;19;53;28;21;16;18;21;17;35;22;18;17;22;25;19;19;15
22462204;"sd6352051/NiftyDialogEffects";"Java";"2014-07-31T08:31:54+00:00";1565;494;7;12;11;14;14;5;4;11;11;12;7;13;3;8;11;10;8;8;12;7;7;7;1;7;9;10;19;6;12;11;2;7;4;12;7;11;6;11;12;10;10;0;12;10;10;15;10;10;17;13;16;12
3013517;"polarmobile/coffeescript-style-guide";"null";"2011-12-19T17:07:58+00:00";1564;264;6;6;12;9;6;5;6;6;9;8;5;4;5;7;5;7;4;3;4;4;7;6;3;5;6;5;8;5;7;4;4;2;7;8;8;3;2;6;5;2;3;1;3;4;3;5;5;1;7;2;6;0
14586398;"flavienlaurent/NotBoringActionBar";"Java";"2013-11-21T12:01:28+00:00";1564;320;5;17;10;12;11;2;3;7;8;3;10;7;4;9;7;11;9;10;1;5;6;7;6;3;4;11;8;8;3;9;5;8;7;3;6;6;4;7;2;3;1;1;5;6;4;6;5;6;3;8;3;5
14842730;"devinhunt/typebase.css";"HTML";"2013-12-01T17:18:53+00:00";1563;1142;2;3;4;0;3;6;8;0;2;2;3;1;6;6;2;5;5;3;3;0;7;31;328;572;31;10;13;5;5;7;3;3;7;2;2;2;5;2;2;3;7;2;2;5;5;1;2;5;5;0;3;1
17150993;"dm77/barcodescanner";"Java";"2014-02-24T21:14:09+00:00";1563;1097;10;12;9;10;15;10;9;15;17;12;20;17;12;169;93;28;11;11;14;20;15;26;15;12;17;15;18;18;15;19;12;21;15;24;20;17;15;13;16;19;7;9;10;11;13;21;13;20;11;71;28;27
4392409;"VitaliyRodnenko/geeknote";"Python";"2012-05-21T10:47:50+00:00";1563;483;8;8;10;7;12;10;17;11;8;7;6;11;9;6;9;8;10;7;8;10;4;8;26;12;7;13;9;6;8;9;6;10;8;7;8;11;15;8;10;9;10;8;6;7;7;7;7;17;17;15;6;0
17727070;"iconic/open-iconic";"CSS";"2014-03-13T21:41:24+00:00";1562;467;10;5;10;14;5;5;13;10;12;9;9;5;11;13;11;4;17;16;9;8;12;7;9;11;10;10;10;8;7;7;9;8;10;3;5;7;4;9;5;17;13;4;7;8;8;10;9;6;8;6;10;14
9385519;"fantasyland/fantasy-land";"JavaScript";"2013-04-12T03:10:22+00:00";1562;977;7;15;15;6;12;11;53;15;14;11;10;18;16;27;22;24;24;17;17;13;12;17;16;10;12;18;31;19;17;10;8;15;15;14;15;22;27;19;23;25;19;12;20;25;24;18;34;30;22;17;23;41
25423296;"amulyakhare/TextDrawable";"Java";"2014-10-19T09:56:45+00:00";1562;865;14;11;11;26;16;25;9;31;16;6;18;22;10;9;12;19;18;28;12;12;83;26;14;18;14;17;12;14;6;12;11;9;11;14;18;13;15;21;16;13;12;13;17;19;15;13;10;24;18;15;9;18
299333;"scrod/nv";"Objective-C";"2009-09-06T18:52:39+00:00";1561;176;1;1;2;1;3;3;2;3;4;5;5;3;6;1;4;2;2;5;3;2;6;3;3;2;1;6;2;1;8;3;5;2;3;5;4;3;5;5;3;5;3;2;6;2;0;6;1;8;4;2;5;4
5460375;"hakimel/Avgrund";"CSS";"2012-08-18T05:13:11+00:00";1561;100;4;2;3;3;1;2;2;3;3;1;0;0;3;1;3;1;1;3;2;2;4;0;0;0;1;2;2;2;2;4;3;3;1;0;2;1;1;0;1;1;4;1;0;3;1;5;6;3;1;2;3;1
6160121;"scripted-editor/scripted";"JavaScript";"2012-10-10T16:07:12+00:00";1561;50;0;4;2;1;0;2;1;1;1;1;0;0;1;1;0;2;1;2;1;0;0;0;2;0;0;0;3;3;0;1;0;3;1;0;0;0;2;1;0;1;1;0;0;4;0;1;1;0;2;1;0;2
6203428;"zcbenz/nw-sample-apps";"JavaScript";"2012-10-13T13:46:39+00:00";1561;467;11;13;15;12;8;11;12;15;11;8;12;14;6;7;7;8;2;5;8;15;6;8;10;5;15;11;13;8;12;10;8;11;8;8;13;9;11;11;7;10;5;7;4;8;10;3;4;12;5;4;7;4
7812624;"cferdinandi/smooth-scroll";"JavaScript";"2013-01-25T03:15:05+00:00";1561;726;9;14;19;12;13;14;14;14;13;8;7;20;9;9;13;10;9;9;15;18;7;7;11;9;7;8;26;15;12;15;14;17;16;7;10;17;30;21;17;34;17;19;14;17;14;20;9;19;14;9;10;15
14238949;"elastic/elasticsearch-rails";"Ruby";"2013-11-08T17:00:19+00:00";1561;509;11;12;13;16;22;9;10;7;6;8;10;10;12;11;4;14;18;13;8;8;19;6;6;8;11;8;10;8;9;3;8;9;10;10;2;5;10;10;14;11;11;7;9;14;8;10;3;11;1;22;6;8
14049216;"cockpit-project/cockpit";"C";"2013-11-01T17:36:46+00:00";1560;612;4;5;6;5;14;7;2;5;4;6;104;11;13;11;4;6;15;3;13;13;15;11;3;8;9;17;8;16;12;8;6;12;7;6;18;9;11;7;7;18;13;10;7;11;22;20;19;8;15;10;8;10
73886;"tuupola/jquery_jeditable";"JavaScript";"2008-11-10T13:57:37+00:00";1559;117;1;2;3;1;2;6;3;2;0;1;1;2;7;2;1;5;5;6;2;2;4;2;2;2;2;3;3;1;3;2;1;1;4;4;0;3;4;0;0;4;1;3;3;1;1;1;1;3;1;1;2;0
16582463;"antirez/sds";"C";"2014-02-06T14:58:09+00:00";1559;332;14;7;23;2;2;5;4;5;3;6;3;3;7;7;5;3;4;5;2;7;2;8;1;5;3;11;15;14;10;6;8;10;5;4;9;8;21;5;11;3;5;7;1;3;3;4;9;6;3;4;7;4
17448603;"jxcore/jxcore";"JavaScript";"2014-03-05T17:22:03+00:00";1559;962;17;24;26;19;23;12;19;14;20;14;12;11;13;19;29;23;18;15;13;18;16;11;19;15;16;24;22;17;19;17;16;21;33;32;24;39;19;18;30;24;15;11;16;16;24;16;13;15;14;9;14;8
29152618;"angular/material-start";"JavaScript";"2015-01-12T19:26:04+00:00";1558;1168;25;41;22;32;25;22;30;26;28;14;16;31;20;13;18;20;14;11;13;17;24;19;15;24;21;26;24;14;20;22;17;25;27;44;28;35;31;21;21;19;29;18;30;17;29;19;21;23;12;24;15;16
5362507;"adobe-fonts/source-sans-pro";"Makefile";"2012-08-09T23:13:18+00:00";1558;480;5;10;5;8;9;21;22;15;10;8;7;10;10;7;5;11;4;9;17;11;7;7;12;15;4;8;6;9;10;18;8;8;7;4;9;11;9;10;10;7;6;8;8;13;10;10;11;11;6;6;3;5
6820011;"drublic/css-modal";"JavaScript";"2012-11-22T23:09:26+00:00";1558;223;6;5;3;2;5;1;7;7;0;6;5;3;2;7;2;3;7;2;6;3;1;2;4;3;5;3;3;7;6;6;5;4;4;2;4;6;6;3;4;6;2;7;5;4;4;5;9;10;4;5;1;1
6893638;"morhetz/gruvbox";"VimL";"2012-11-28T00:37:31+00:00";1558;1026;7;2;8;14;14;8;5;5;12;11;4;6;8;9;9;12;8;37;19;22;26;33;21;34;17;20;35;43;20;17;29;24;12;16;19;15;30;24;21;26;24;28;20;30;20;26;32;29;19;33;26;37
683939;"thoughtbot/factory_girl_rails";"Ruby";"2010-05-24T20:27:03+00:00";1557;353;4;5;4;6;16;2;5;3;8;6;5;2;4;5;6;9;13;11;5;3;12;15;6;8;2;5;6;9;4;13;7;10;7;8;7;10;7;7;6;3;7;6;9;4;4;8;7;5;3;3;11;12
2014561;"romainguy/ViewServer";"Java";"2011-07-07T20:48:14+00:00";1557;622;15;18;13;11;6;10;10;6;12;41;18;13;9;9;13;8;8;6;12;12;10;8;8;5;14;9;9;14;12;14;16;13;6;15;13;13;12;8;15;17;7;7;10;11;7;8;13;15;16;17;20;10
4119458;"PixarAnimationStudios/OpenSubdiv";"C++";"2012-04-24T00:12:00+00:00";1556;194;3;0;4;3;4;2;2;1;16;6;5;4;2;5;5;10;4;0;3;2;5;6;3;4;1;8;5;2;2;1;2;2;3;5;4;1;1;3;2;4;1;2;4;3;4;2;4;8;6;6;5;4
5283216;"oyvindeh/ucss";"JavaScript";"2012-08-03T08:53:05+00:00";1556;60;0;1;4;2;2;0;0;1;0;1;1;1;4;0;0;2;2;2;2;0;1;0;1;0;0;1;2;2;0;1;0;0;2;0;2;4;0;0;3;4;5;0;1;1;1;0;1;1;0;0;0;2
7530454;"octokit/octokit.objc";"Objective-C";"2013-01-09T22:42:53+00:00";1556;425;10;9;7;5;10;28;11;12;9;14;4;7;6;8;9;13;7;11;9;19;7;5;6;7;7;6;11;9;11;6;4;10;13;8;8;7;7;6;7;7;4;3;2;4;6;6;9;4;6;8;8;5
25706953;"acdlite/flummox";"JavaScript";"2014-10-24T20:35:42+00:00";1555;821;36;184;88;46;42;47;36;18;20;15;20;18;19;5;10;10;5;4;6;6;7;8;10;9;3;5;5;6;6;7;10;10;10;9;6;4;9;3;6;8;1;8;3;5;5;1;2;4;4;1;5;6
5746963;"nvie/pip-tools";"Python";"2012-09-10T08:50:26+00:00";1555;540;8;6;4;6;6;9;7;6;10;6;5;12;7;29;17;6;12;5;14;5;10;11;11;11;10;12;5;11;5;6;9;6;8;4;2;22;9;12;17;12;10;9;16;54;12;11;21;5;13;9;6;1
6282442;"cloudera/Impala";"C++";"2012-10-18T17:12:11+00:00";1555;343;7;4;5;14;9;8;9;5;10;2;5;3;12;4;1;2;4;7;5;6;11;8;6;4;14;5;8;10;4;8;11;8;7;8;4;2;7;3;5;9;4;6;9;6;11;9;4;5;10;7;4;4
117302;"rtomayko/tilt";"Ruby";"2009-01-29T13:49:29+00:00";1555;170;6;0;2;3;3;5;5;3;2;1;3;4;1;2;1;1;5;8;4;3;1;3;4;4;4;2;6;2;5;1;3;3;5;1;0;4;5;3;5;3;4;0;5;4;5;6;5;3;2;5;2;3
253952;"bitstadium/QuincyKit";"Objective-C";"2009-07-17T21:30:58+00:00";1555;169;6;8;5;3;4;4;2;6;4;4;6;5;4;1;3;4;4;7;1;6;4;4;1;5;0;1;2;6;3;0;2;1;4;0;3;2;2;5;4;3;4;0;0;2;3;2;3;3;5;1;4;3
12384353;"davemorrissey/subsampling-scale-image-view";"Java";"2013-08-26T16:45:25+00:00";1554;1146;15;11;21;35;22;25;21;16;19;13;15;11;21;14;18;22;29;14;28;31;195;18;20;9;14;27;24;19;19;32;18;12;16;24;16;20;28;17;19;9;9;13;11;22;14;16;18;25;17;19;24;1
13484298;"haxiomic/GPU-Fluid-Experiments";"Haxe";"2013-10-10T22:15:05+00:00";1554;542;2;4;212;58;14;16;11;11;3;7;11;7;5;9;2;6;11;4;2;5;5;2;6;6;10;3;4;3;2;5;6;3;5;3;2;2;0;4;1;8;6;9;8;1;0;2;8;11;4;3;5;5
12829123;"toddmotto/fireshell";"JavaScript";"2013-09-14T12:42:34+00:00";1553;137;0;1;1;5;2;0;4;3;4;3;4;5;4;2;4;0;2;4;2;5;8;5;0;5;3;2;3;2;0;5;0;5;0;1;2;4;2;1;5;0;2;0;2;3;3;5;1;4;2;3;3;1
12169108;"google/closure-library";"JavaScript";"2013-08-16T21:54:05+00:00";1552;738;23;15;7;11;17;14;12;10;16;9;14;13;14;22;15;16;12;15;14;16;8;26;8;13;8;19;16;19;20;19;13;16;15;18;14;8;13;16;10;14;11;15;18;9;15;17;10;17;9;16;12;11
325927;"ChicagoBoss/ChicagoBoss";"Erlang";"2009-10-04T00:23:39+00:00";1552;248;16;3;9;7;4;5;6;5;5;5;2;5;1;1;4;9;1;6;5;5;6;4;2;4;5;3;5;4;6;7;3;6;9;2;6;3;4;5;8;7;3;8;5;4;2;4;4;4;4;4;2;1
6413676;"websanova/js-url";"JavaScript";"2012-10-27T04:04:13+00:00";1552;178;2;4;4;1;2;4;2;6;2;3;3;0;3;5;5;2;3;1;10;3;4;0;4;3;5;7;2;2;2;3;1;3;3;4;5;5;3;3;2;3;3;2;11;0;3;6;3;2;4;4;2;9
5679888;"luisobo/Nocilla";"Objective-C";"2012-09-04T23:07:34+00:00";1551;343;7;8;5;6;10;8;5;2;4;8;5;5;9;7;6;7;6;3;6;2;6;3;1;6;9;10;6;13;11;11;9;8;4;3;4;5;2;27;12;7;6;4;5;5;11;11;3;3;6;4;4;5
8560989;"bjankord/Style-Guide-Boilerplate";"PHP";"2013-03-04T17:41:26+00:00";1551;244;7;2;3;5;3;3;4;1;9;8;4;3;8;7;6;8;6;8;2;1;4;3;6;3;5;2;4;8;8;2;4;6;5;5;2;9;6;5;5;7;1;2;2;12;6;5;3;6;3;3;3;1
1199632;"schematics/schematics";"Python";"2010-12-27T02:25:29+00:00";1551;232;9;5;1;4;6;6;8;2;6;2;10;5;2;6;1;6;0;6;3;7;2;3;3;2;1;6;3;5;4;3;3;3;2;13;2;1;5;3;12;14;7;4;4;3;1;6;3;4;5;8;2;0
799844;"cloudhead/node-static";"JavaScript";"2010-07-27T04:27:12+00:00";1550;292;3;7;5;9;4;2;5;1;3;2;4;14;8;6;7;3;4;7;5;8;4;2;5;6;8;5;6;13;4;4;6;5;2;7;6;7;4;7;1;5;3;2;5;6;5;9;7;11;7;7;9;7
4894175;"rendro/easy-pie-chart";"JavaScript";"2012-07-04T23:02:25+00:00";1550;385;8;9;8;6;8;4;7;4;10;6;11;6;12;7;7;8;5;7;13;5;7;8;10;5;8;7;7;10;3;6;5;6;14;7;12;4;9;6;7;6;9;4;8;8;13;4;3;10;4;8;9;7
8574898;"huangz1990/annotated_redis_source";"C";"2013-03-05T08:05:08+00:00";1550;260;8;9;5;2;2;6;4;4;4;2;5;6;2;5;7;5;7;3;4;5;9;6;2;5;7;3;4;7;1;5;7;5;6;5;7;7;8;5;11;7;6;0;6;1;3;2;4;6;6;2;6;6
12735429;"dobtco/formbuilder";"JavaScript";"2013-09-10T17:06:06+00:00";1550;244;9;7;5;3;6;6;7;4;3;3;4;4;5;4;8;6;3;7;5;6;4;3;5;6;9;4;7;6;3;2;4;4;4;3;2;1;3;7;5;5;8;6;4;3;7;4;3;1;3;6;5;2
5896437;"mmcgrana/gobyexample";"CSS";"2012-09-21T03:47:46+00:00";1549;602;13;12;17;5;13;11;9;8;11;3;14;9;8;8;11;13;9;9;90;19;10;8;14;6;8;6;9;8;12;12;7;7;5;5;6;5;12;8;8;10;8;2;15;12;35;14;5;10;11;11;12;9
4164796;"obfuscurity/tasseo";"JavaScript";"2012-04-28T03:51:19+00:00";1549;114;0;2;4;6;2;4;5;2;3;0;3;3;2;6;1;3;2;2;4;2;1;2;4;1;1;1;2;2;1;1;1;1;2;2;2;2;1;3;1;2;2;4;2;2;0;2;2;2;1;1;4;3
31404980;"constabulary/gb";"Go";"2015-02-27T05:30:43+00:00";1547;1530;357;228;103;37;48;27;78;28;35;26;13;19;13;9;11;17;24;13;16;27;10;23;15;9;19;9;12;15;20;14;8;17;13;18;8;7;14;13;23;13;6;15;8;9;9;5;13;7;10;9;13;17
24053722;"gocardless/angularjs-style-guide";"null";"2014-09-15T11:25:12+00:00";1547;128;6;6;0;4;2;6;1;1;1;4;3;4;2;2;5;1;1;1;3;1;3;3;4;5;3;2;4;3;1;3;1;4;1;0;2;2;0;2;2;0;2;4;1;2;0;2;2;7;1;7;1;0
8473240;"scriptcs/scriptcs";"C#";"2013-02-28T06:27:22+00:00";1546;344;9;6;7;10;5;2;5;7;4;5;5;7;8;4;6;5;7;5;8;7;4;5;4;5;6;8;6;11;6;10;7;9;7;10;2;6;3;9;2;17;14;5;7;3;8;3;5;6;5;14;6;9
14460330;"mitchellh/gox";"Go";"2013-11-17T03:11:35+00:00";1546;592;28;19;6;10;15;9;9;23;13;9;2;8;13;7;5;7;34;25;10;6;4;13;10;14;4;11;8;10;11;12;9;10;8;9;11;12;22;6;7;15;13;9;5;13;8;16;13;8;12;6;9;16
885517;"Atlantic18/DoctrineExtensions";"PHP";"2010-09-03T12:08:12+00:00";1546;305;7;8;8;6;11;5;2;3;8;7;9;3;6;6;11;9;2;6;4;1;6;10;5;3;5;9;6;8;4;7;8;7;4;4;7;2;6;8;5;6;7;16;6;3;8;2;2;4;4;5;4;2
3708934;"gurgeh/selfspy";"Python";"2012-03-13T16:56:20+00:00";1546;272;6;2;3;3;3;4;2;4;4;4;3;3;3;3;4;2;2;2;17;4;4;4;6;4;3;2;5;4;3;7;3;10;3;4;3;2;4;8;31;38;6;5;1;9;5;4;5;3;1;2;2;3
10634239;"clojure-cookbook/clojure-cookbook";"Clojure";"2013-06-12T01:11:34+00:00";1544;362;10;9;4;4;6;10;6;2;8;6;5;12;10;8;9;8;7;7;5;7;8;6;7;4;8;8;6;6;4;11;2;13;9;6;5;5;10;5;6;2;7;8;4;6;4;10;11;7;9;7;10;5
15884926;"hishamhm/htop";"C";"2014-01-13T22:58:20+00:00";1544;1148;2;5;5;6;10;9;5;3;6;5;19;9;4;10;8;10;11;13;8;8;5;3;13;10;8;8;7;9;12;7;20;11;14;16;15;6;20;17;10;14;12;501;92;31;25;26;14;13;14;14;11;14
20146448;"cwRichardKim/TinderSimpleSwipeCards";"Objective-C";"2014-05-25T04:21:33+00:00";1544;702;9;15;29;14;17;15;15;6;14;20;23;9;11;20;15;14;17;16;18;14;18;17;12;7;9;10;9;13;10;29;12;8;7;10;17;12;9;8;9;7;9;10;16;11;8;14;7;15;10;24;12;22
5389577;"aemkei/jsfuck";"JavaScript";"2012-08-12T15:46:14+00:00";1544;845;97;112;7;9;6;5;6;6;5;4;18;7;8;9;12;9;3;5;7;7;7;1;2;4;7;6;4;15;7;3;20;45;10;5;7;9;6;6;14;4;120;22;18;14;49;18;20;18;21;6;12;3
8449386;"devopsgroup-io/vagrant-digitalocean";"Ruby";"2013-02-27T05:33:06+00:00";1543;277;7;6;5;9;3;6;4;12;3;7;7;8;3;7;8;7;8;4;4;2;7;6;3;8;7;5;9;6;7;4;3;6;2;6;4;6;5;3;4;7;3;3;4;9;1;5;7;2;2;5;4;4
19540706;"xicilion/fibjs";"C++";"2014-05-07T15:52:46+00:00";1543;284;5;9;11;6;2;5;9;4;7;4;9;7;6;4;6;2;6;6;3;5;5;1;1;1;4;4;21;6;1;1;11;3;5;5;6;7;13;8;12;6;3;5;8;1;4;0;1;7;5;8;2;3
695611;"etianen/django-reversion";"Python";"2010-05-31T15:32:25+00:00";1543;277;8;6;7;4;6;7;3;7;2;5;6;4;3;5;2;6;4;6;8;4;7;5;8;6;4;2;9;8;8;6;5;3;6;1;3;5;8;9;4;6;5;8;6;4;7;8;5;9;1;2;5;1
30810457;"hephaest0s/usbkill";"Python";"2015-02-14T22:14:30+00:00";1543;1542;23;861;159;29;9;21;8;6;9;21;4;11;4;2;2;4;9;2;2;1;17;2;3;2;13;4;5;8;5;2;2;3;2;1;1;5;24;19;32;16;9;7;10;10;9;7;4;107;8;3;8;7
923028;"voormedia/rails-erd";"Ruby";"2010-09-19T18:51:11+00:00";1542;484;9;12;16;8;13;7;12;10;10;12;10;6;5;5;11;10;4;7;11;10;6;17;11;7;10;12;8;7;9;9;9;6;8;5;3;6;12;8;13;14;9;12;5;7;6;8;10;13;12;9;6;19
16251363;"maciejczyzewski/retter";"C";"2014-01-26T10:40:03+00:00";1542;204;3;4;14;14;5;5;3;1;5;2;3;0;1;0;8;8;1;1;1;3;6;7;4;2;7;4;9;4;1;2;4;4;5;3;3;1;6;6;5;3;2;2;5;4;2;4;3;3;3;3;2;3
2217282;"sightmachine/SimpleCV";"Python";"2011-08-16T18:04:07+00:00";1541;307;4;2;3;7;4;3;4;8;6;9;5;4;2;9;13;4;5;3;11;4;5;5;8;4;7;5;7;2;9;7;5;8;3;2;5;5;7;5;8;7;1;6;9;9;8;10;4;8;10;4;8;6
12858211;"marcoarment/FCModel";"Objective-C";"2013-09-16T04:05:35+00:00";1541;218;5;2;4;8;4;1;7;2;3;10;4;10;5;1;5;1;3;1;5;2;6;2;24;10;6;2;4;3;5;1;1;3;2;1;5;7;1;2;0;1;1;2;2;3;3;5;2;20;4;4;3;0
684382;"bigbluebutton/bigbluebutton";"Java";"2010-05-25T01:42:41+00:00";1541;261;8;10;10;5;5;3;4;9;3;7;2;4;5;4;3;2;4;4;8;5;3;3;3;8;6;4;8;6;4;4;7;4;3;4;5;3;5;5;4;3;9;4;1;11;2;5;8;8;5;6;3;2
2063927;"andrewrk/groovebasin";"JavaScript";"2011-07-18T01:11:02+00:00";1540;198;4;5;3;5;8;2;1;0;6;5;3;2;4;6;3;7;8;3;13;3;5;3;2;7;4;3;1;2;3;0;0;7;3;2;4;2;2;2;5;6;4;6;4;1;5;2;3;3;4;3;7;2
2606078;"IanLunn/jQuery-Parallax";"CSS";"2011-10-19T13:21:31+00:00";1540;149;4;5;9;4;3;7;9;2;4;3;1;5;4;6;1;3;1;0;4;3;3;1;2;1;1;3;4;4;3;2;1;3;2;4;2;1;2;3;1;4;3;2;0;2;1;5;1;6;1;2;0;1
5787154;"mattdiamond/Recorderjs";"JavaScript";"2012-09-12T22:58:59+00:00";1540;541;8;8;12;6;15;13;11;9;16;8;11;8;8;8;10;7;8;11;10;12;9;10;4;11;6;12;10;8;8;10;9;11;12;10;10;10;10;13;5;15;12;19;6;14;17;8;9;7;16;9;12;20
7942013;"brutaldesign/swipebox";"JavaScript";"2013-01-31T17:52:02+00:00";1540;356;12;7;7;6;6;11;5;4;3;6;7;7;9;10;7;7;6;10;9;5;7;4;5;6;4;3;7;6;8;8;5;6;11;7;5;6;4;7;9;18;9;8;3;4;4;7;8;7;3;3;9;11
18901345;"bhauman/lein-figwheel";"Clojure";"2014-04-18T03:20:56+00:00";1540;936;48;27;17;6;5;19;35;13;11;41;29;16;5;11;15;14;17;49;22;23;24;20;17;13;16;14;13;17;13;28;18;27;13;17;28;14;22;12;16;23;12;14;18;17;11;11;7;11;12;14;10;11
10440209;"flavienlaurent/datetimepicker";"Java";"2013-06-02T18:22:24+00:00";1540;560;13;16;13;22;17;19;17;13;9;9;11;12;10;6;16;10;71;14;12;9;9;11;8;9;9;14;7;7;9;4;9;10;8;11;2;4;6;11;6;7;3;1;7;18;4;6;5;7;7;5;8;9
25459400;"naver/pinpoint";"Java";"2014-10-20T09:27:22+00:00";1540;1130;2;7;20;10;5;4;8;3;6;4;9;8;7;3;5;7;4;6;8;20;11;2;5;9;6;10;7;6;9;11;8;15;9;96;298;82;47;45;24;23;4;24;22;25;17;18;16;26;49;36;20;4
26189434;"yahoo/fluxible";"JavaScript";"2014-11-04T21:25:38+00:00";1539;892;38;24;23;33;29;35;27;27;29;33;33;34;26;18;24;16;15;19;15;11;14;7;13;12;7;21;9;21;8;9;10;14;18;16;8;10;11;12;10;15;29;8;5;9;12;18;8;11;8;10;8;12
239001;"rspec/rspec";"Ruby";"2009-06-29T16:13:38+00:00";1539;312;8;3;5;6;4;6;10;6;9;9;5;8;11;3;6;0;7;8;4;8;5;4;8;10;4;9;7;6;3;8;8;2;9;1;3;8;9;8;5;9;3;4;5;9;7;7;8;3;7;3;4;0
365027;"getify/LABjs";"HTML";"2009-11-08T06:57:37+00:00";1539;292;2;5;7;5;7;7;5;2;5;2;2;7;7;12;4;8;4;4;5;4;4;5;6;4;6;7;5;9;7;7;5;6;1;7;3;8;5;3;10;5;5;6;7;10;6;7;7;3;1;10;9;4
416272;"RobotiumTech/robotium";"Java";"2009-12-10T12:51:14+00:00";1539;654;7;9;14;8;13;4;1;2;7;6;5;3;9;9;4;5;7;13;14;20;14;11;10;13;21;18;10;22;15;18;14;19;15;10;25;12;14;14;14;13;12;10;17;15;21;16;19;12;18;13;20;19
25601444;"mikepenz/LollipopShowcase";"Java";"2014-10-22T19:57:16+00:00";1538;680;29;30;26;22;16;27;15;17;10;8;10;24;15;12;14;11;8;19;13;12;19;9;8;12;9;18;12;16;10;9;7;10;14;12;11;8;11;7;14;7;6;6;7;10;8;14;11;9;11;14;9;14
30953633;"mohebifar/lebab";"JavaScript";"2015-02-18T05:36:49+00:00";1538;789;18;19;7;6;4;5;3;4;2;1;2;2;2;0;0;2;7;1;3;6;3;2;7;6;1;2;3;4;3;2;3;4;5;227;65;98;23;11;10;10;3;2;8;9;7;90;9;11;21;19;17;10
262644;"kohana/kohana";"PHP";"2009-07-28T16:09:23+00:00";1537;153;2;1;1;0;2;0;1;5;0;1;3;6;0;5;2;3;7;2;2;5;5;4;3;3;3;2;2;8;3;1;3;4;2;4;2;1;3;2;4;2;2;2;3;2;5;5;7;6;3;4;4;1
7139407;"maurycyw/StaggeredGridView";"Java";"2012-12-12T23:12:15+00:00";1537;307;8;11;10;8;11;8;5;6;11;6;6;6;5;12;12;6;5;10;6;6;3;5;4;6;6;4;5;5;1;8;2;7;7;8;1;8;8;2;5;2;3;0;7;4;6;7;3;3;7;3;4;5
3390543;"jasondavies/d3-cloud";"JavaScript";"2012-02-08T19:38:01+00:00";1537;470;8;6;9;11;6;11;9;3;11;20;10;12;11;8;5;7;4;6;5;4;10;4;10;14;10;6;10;14;7;8;8;13;9;4;1;13;11;9;8;9;13;13;9;11;5;13;5;8;6;13;16;14
15381078;"ondras/my-mind";"JavaScript";"2013-12-22T19:47:17+00:00";1537;128;2;2;4;0;1;1;2;8;3;2;3;1;3;5;4;0;1;3;1;3;2;0;0;5;1;1;3;3;4;2;2;3;3;4;3;0;1;3;2;0;6;0;0;4;4;2;6;6;3;0;4;2
7056202;"cppformat/cppformat";"C++";"2012-12-07T16:26:46+00:00";1536;713;12;25;18;8;9;11;8;9;11;9;9;7;2;9;7;14;7;10;9;26;10;8;8;10;4;15;18;14;23;10;9;36;10;9;10;6;8;20;17;12;19;10;12;11;10;9;38;17;17;36;38;19
213238;"gabordemooij/redbean";"PHP";"2009-05-29T07:39:09+00:00";1536;236;6;0;1;4;7;7;4;6;4;4;7;5;9;4;4;3;4;5;1;8;2;1;4;8;5;2;2;6;4;1;4;1;4;11;2;2;4;3;11;3;4;6;4;4;1;4;17;10;3;3;3;4
809532;"mattgemmell/MGSplitViewController";"Objective-C";"2010-07-31T17:57:55+00:00";1536;87;1;2;3;2;0;3;1;4;4;3;1;0;3;1;5;1;2;2;2;1;1;3;2;0;0;3;3;5;1;1;1;2;0;1;1;0;2;0;1;3;0;2;1;2;2;2;3;0;2;1;1;0
3786237;"hazelcast/hazelcast";"Java";"2012-03-21T12:25:18+00:00";1536;478;7;5;10;10;6;8;8;19;8;6;6;10;4;12;3;5;6;8;7;6;7;6;6;7;15;9;11;11;16;8;7;10;7;3;6;4;14;10;9;20;19;11;12;8;11;9;9;8;12;12;9;18
11594840;"plumatic/schema";"Clojure";"2013-07-22T23:26:46+00:00";1535;629;9;5;15;9;6;4;7;14;9;13;11;14;6;8;6;13;10;20;22;14;14;34;12;14;19;11;4;13;17;8;13;19;11;43;10;7;11;9;6;16;11;11;12;9;6;8;4;10;6;4;10;32
27169238;"Ramotion/paper-switch";"Swift";"2014-11-26T09:26:50+00:00";1534;757;10;11;10;4;6;8;6;6;17;10;7;12;14;7;12;10;8;9;5;10;4;17;3;7;8;6;9;9;11;11;12;9;66;7;17;11;12;12;25;11;81;44;34;25;14;17;28;8;17;10;22;8
24507006;"pixie-lang/pixie";"Python";"2014-09-26T16:35:23+00:00";1534;550;5;35;15;11;4;8;7;2;3;5;5;3;5;15;11;5;12;6;8;7;3;21;28;57;14;16;22;15;8;5;10;9;19;10;5;6;12;8;9;4;12;7;14;10;5;11;11;5;6;7;1;8
17335035;"kartik-v/bootstrap-fileinput";"JavaScript";"2014-03-02T09:52:16+00:00";1533;903;16;13;28;29;23;16;11;17;17;16;19;17;10;12;15;15;18;14;22;22;21;18;11;20;10;19;15;21;17;18;16;19;20;18;7;5;26;17;16;16;12;12;10;28;23;24;19;21;22;17;18;17
14902556;"offensive-security/exploit-database";"C";"2013-12-03T18:50:07+00:00";1533;882;8;7;15;9;13;10;252;41;18;14;16;14;13;12;10;16;18;10;17;14;9;10;8;6;6;7;13;23;14;16;9;20;10;4;8;11;10;10;5;13;8;12;18;11;12;8;12;12;14;12;13;11
1743096;"lloyd/JSONSelect";"JavaScript";"2011-05-13T12:03:48+00:00";1533;157;3;4;5;4;3;2;1;3;3;2;4;5;12;5;1;4;1;3;2;3;1;4;4;2;6;4;2;2;2;2;1;5;2;3;2;5;3;3;0;2;2;1;1;3;1;1;4;2;6;4;4;3
3319040;"id-Software/DOOM";"C";"2012-01-31T21:28:06+00:00";1533;690;18;9;4;5;6;8;12;32;11;148;11;16;12;9;9;8;8;10;6;9;8;2;11;6;10;7;18;10;5;9;11;5;12;7;13;8;26;12;17;11;11;7;7;8;9;17;7;12;13;10;9;21
1308974;"smcllns/css-social-buttons";"CSS";"2011-01-30T13:59:31+00:00";1533;135;2;3;5;7;4;1;6;4;4;1;5;1;2;2;1;4;1;0;5;6;3;3;1;2;3;2;2;1;1;1;2;2;3;3;0;3;2;2;3;4;2;1;3;4;1;3;6;1;2;1;3;1
38617;"sqlcipher/sqlcipher";"C";"2008-07-30T17:20:41+00:00";1532;577;10;9;7;13;8;9;9;15;11;12;5;11;10;16;8;9;9;2;6;15;14;11;8;7;12;7;14;17;14;12;11;10;8;16;14;9;9;14;10;21;10;11;11;8;15;16;9;9;19;19;7;11
14063942;"thoughtbot/gitsh";"Ruby";"2013-11-02T09:33:38+00:00";1532;276;0;2;2;4;6;1;0;3;5;3;4;2;3;3;6;6;7;5;2;10;2;7;5;19;8;1;5;8;5;10;6;4;2;3;0;5;8;4;21;9;7;5;9;5;23;7;3;6;3;0;2;0
444184;"igrigorik/em-websocket";"Ruby";"2009-12-21T00:32:43+00:00";1531;189;7;3;5;4;3;3;3;3;5;2;4;8;4;1;5;4;4;3;2;5;5;3;0;3;4;3;5;6;0;5;3;2;2;3;5;8;4;4;2;5;5;3;3;2;1;4;5;7;3;3;2;1
1368189;"FransBouma/Massive";"C#";"2011-02-15T05:16:37+00:00";1531;178;5;6;5;4;2;6;4;2;5;0;1;2;1;0;8;4;7;7;1;2;2;0;1;3;1;7;5;1;1;2;3;4;4;5;1;5;2;7;7;1;3;7;4;4;6;3;4;3;0;3;6;1
22514647;"js-next/react-style";"JavaScript";"2014-08-01T15:01:02+00:00";1531;813;13;15;40;24;24;23;17;13;18;26;26;24;20;17;14;14;44;32;10;13;17;22;14;10;7;27;24;18;12;26;18;11;13;5;15;6;10;11;5;16;9;13;5;6;10;8;9;11;7;4;11;6
22628919;"darknessomi/musicbox";"Python";"2014-08-05T03:28:24+00:00";1531;1249;11;7;13;18;9;7;14;12;14;8;11;12;10;10;18;15;13;8;12;16;10;14;9;13;18;16;19;17;37;14;24;23;14;14;25;17;102;92;45;41;26;22;21;33;39;46;48;40;40;55;43;34
7377298;"alexdrone/ios-fontawesome";"Objective-C";"2012-12-30T14:55:43+00:00";1531;430;8;8;4;11;11;4;7;10;9;9;14;9;8;13;9;10;13;10;22;10;19;9;3;5;5;10;6;10;13;14;12;4;12;5;9;7;4;10;5;4;4;3;3;5;7;7;6;7;6;4;6;7
2966405;"simplebits/Pears";"PHP";"2011-12-12T18:32:07+00:00";1531;45;2;4;0;1;1;1;2;0;2;0;2;1;0;1;2;0;0;0;0;0;4;0;1;1;1;1;1;1;1;1;0;2;0;0;0;2;1;3;0;0;0;0;2;0;0;0;0;0;2;0;1;1
2126953;"AssetSync/asset_sync";"Ruby";"2011-07-30T00:18:02+00:00";1530;158;2;3;8;3;2;3;4;1;4;4;3;4;4;1;4;2;1;4;5;5;4;1;2;3;2;0;7;5;1;3;1;3;2;4;2;0;6;5;2;4;2;4;7;0;3;3;0;3;2;3;3;4
17148588;"WhisperSystems/Signal-Desktop";"JavaScript";"2014-02-24T19:53:36+00:00";1530;1160;10;5;3;6;4;5;3;3;13;9;6;9;11;7;1;7;8;7;7;8;3;10;4;7;14;6;62;20;24;21;255;45;36;48;29;24;20;13;22;20;21;24;33;26;26;19;20;28;105;21;20;2
22310064;"fians/marka";"CSS";"2014-07-27T12:10:33+00:00";1530;73;4;1;2;2;1;0;1;2;1;1;5;5;0;2;0;7;0;2;0;3;0;1;1;3;0;0;3;2;0;0;1;1;0;2;0;1;1;1;0;1;1;1;2;0;2;1;0;3;3;1;1;1
27417231;"aui/font-spider";"JavaScript";"2014-12-02T05:43:54+00:00";1530;713;7;8;11;13;7;10;10;11;21;15;8;8;5;25;13;18;16;14;13;18;11;61;12;11;8;18;12;14;18;12;14;8;8;11;10;12;12;16;12;18;13;4;9;8;19;27;16;14;16;16;6;16
4373698;"caolan/jam";"JavaScript";"2012-05-18T21:24:14+00:00";1529;106;3;2;6;6;3;2;1;1;2;4;1;2;0;3;3;1;2;1;0;3;0;3;4;1;0;0;2;3;5;2;0;4;2;3;1;1;2;3;1;1;3;1;2;1;1;5;2;1;1;1;2;2
3638663;"xyfeng/XYPieChart";"Objective-C";"2012-03-06T14:26:28+00:00";1528;307;3;7;5;5;3;6;3;4;4;10;4;4;5;7;7;5;11;8;3;4;5;5;4;5;5;8;7;11;6;14;6;10;11;3;5;2;9;11;3;3;4;2;2;12;5;6;10;8;2;3;6;6
3990459;"farbrausch/fr_public";"C++";"2012-04-11T05:28:30+00:00";1528;172;4;2;8;7;2;3;1;8;3;1;5;5;2;3;8;3;4;2;0;7;1;2;1;7;3;2;1;3;2;2;0;3;3;2;4;2;2;3;1;5;1;1;2;2;2;5;3;3;7;4;4;11
33564268;"delight-im/FreeGeoDB";"PHP";"2015-04-07T19:40:03+00:00";1528;1522;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;0;0;0;0;0;0;1014;333;86;19;19;7;3;4;1;2;2;3;3;1;0;2;0;1;1;3;1;2;0;4;0;6;0;2;0;1;1
16093309;"graphsketcher/GraphSketcher";"Objective-C";"2014-01-21T05:11:18+00:00";1528;113;2;4;4;1;1;4;3;1;1;3;4;0;5;2;4;2;0;2;2;3;0;2;3;3;1;1;2;4;1;0;4;1;3;3;0;1;3;3;2;3;0;3;1;4;3;2;3;1;2;2;4;0
22944288;"gavinbunney/Toucan";"Swift";"2014-08-14T06:56:20+00:00";1528;1054;6;5;13;9;7;8;2;2;8;10;8;95;84;25;63;169;58;24;23;18;13;17;8;6;21;20;11;19;22;13;12;17;11;9;16;12;8;13;15;12;7;10;16;18;6;12;18;8;13;9;14;11
20101515;"giampaolo/psutil";"Python";"2014-05-23T14:01:48+00:00";1527;830;12;9;12;12;13;12;10;50;16;12;14;16;8;17;13;8;9;8;24;13;13;12;14;8;15;11;11;19;13;13;52;18;13;19;12;5;14;24;34;11;8;16;22;16;18;26;10;25;28;11;19;12
5968664;"github/objective-c-style-guide";"null";"2012-09-26T16:21:16+00:00";1527;326;11;35;5;15;7;7;9;9;1;3;7;8;9;6;8;5;4;8;3;4;5;1;7;8;7;5;4;7;2;5;7;4;8;5;7;4;4;8;3;7;1;1;8;4;1;4;13;6;4;6;2;4
11920542;"HangfireIO/Hangfire";"C#";"2013-08-06T09:43:04+00:00";1527;690;8;16;9;14;16;13;8;13;22;14;11;12;15;11;20;18;11;11;6;14;13;12;9;8;16;12;14;12;7;17;12;16;15;7;9;15;20;15;18;8;14;14;21;14;14;17;14;10;10;21;13;11
25573672;"JakeWharton/Telecine";"Java";"2014-10-22T09:39:53+00:00";1527;578;6;8;10;3;3;11;7;6;5;9;9;8;98;20;15;9;7;9;8;4;6;5;5;7;6;10;25;5;9;17;12;7;10;9;9;12;6;14;11;11;6;4;14;5;6;16;10;11;20;12;10;13
2870911;"MvvmCross/MvvmCross";"C#";"2011-11-28T22:45:55+00:00";1527;406;5;7;8;8;8;6;11;9;5;10;9;15;5;7;4;7;5;15;10;7;9;4;1;9;3;4;5;7;5;10;5;5;7;9;2;4;5;5;13;7;6;6;2;9;15;14;11;8;20;15;9;11
5627139;"jneen/rouge";"Ruby";"2012-08-31T09:54:51+00:00";1526;627;6;5;2;17;8;5;3;4;10;3;5;8;6;7;5;6;16;11;8;18;10;8;3;6;6;12;15;10;7;9;9;14;6;4;9;10;8;8;7;10;108;40;24;15;13;16;9;27;12;17;11;11
3151695;"jmpressjs/jmpress.js";"JavaScript";"2012-01-11T06:35:34+00:00";1525;95;1;4;3;5;4;4;0;1;5;4;0;5;3;3;1;1;3;2;1;3;2;2;1;0;1;1;2;2;0;2;1;0;2;1;1;0;1;0;2;3;1;0;2;2;2;4;1;0;1;2;1;2
23431996;"gilbitron/Ideal-Image-Slider";"JavaScript";"2014-08-28T14:57:33+00:00";1525;186;1;2;7;4;1;1;3;1;2;3;2;2;5;2;5;5;1;4;7;4;2;5;1;3;3;4;2;2;8;13;4;6;2;3;4;1;2;2;5;3;2;3;6;8;2;6;4;3;2;4;3;6
1093060;"OpenELEC/OpenELEC.tv";"Makefile";"2010-11-18T22:06:47+00:00";1525;251;1;4;6;6;2;7;4;4;5;7;5;4;5;2;3;3;5;2;5;1;1;4;5;4;3;5;8;4;3;5;6;5;1;8;3;1;1;3;4;12;2;6;8;11;12;9;5;8;7;3;8;5
3006066;"milessabin/shapeless";"Scala";"2011-12-18T13:36:38+00:00";1523;514;9;4;13;6;17;9;14;17;9;6;4;6;9;10;4;13;5;7;3;7;2;6;13;9;5;7;9;18;8;10;25;10;12;8;6;12;8;9;11;6;7;6;13;9;21;10;5;17;17;13;12;18
133684;"slick/slick";"Scala";"2009-02-20T22:51:53+00:00";1522;414;9;14;10;5;7;9;6;12;8;12;8;6;7;6;4;16;7;8;6;9;7;7;8;7;10;10;3;10;2;9;5;12;6;11;4;6;10;8;7;8;12;4;6;10;6;7;9;5;3;7;6;20
2551705;"rochal/jQuery-slimScroll";"JavaScript";"2011-10-10T23:01:00+00:00";1522;461;9;7;9;7;13;10;7;10;2;14;11;4;8;11;5;11;6;11;5;13;13;12;9;5;20;10;3;12;6;9;13;7;3;11;11;4;9;9;9;10;3;9;6;14;8;5;7;7;13;10;12;9
11204323;"guo-yu/douban.fm";"JavaScript";"2013-07-05T16:59:22+00:00";1522;253;9;9;7;3;2;9;4;4;4;9;7;1;6;5;5;9;2;9;3;9;1;4;0;3;6;6;1;10;3;4;6;6;5;5;2;3;6;9;5;2;2;0;3;1;5;5;6;5;12;6;2;3
3829913;"websocket-rails/websocket-rails";"Ruby";"2012-03-26T05:23:16+00:00";1521;357;12;20;9;9;9;12;8;10;9;8;13;10;8;7;6;5;8;3;6;2;5;8;3;9;10;9;8;6;4;7;4;5;8;2;8;3;7;7;7;8;2;1;5;0;6;8;9;6;5;6;7;0
3878981;"d3/d3-plugins";"JavaScript";"2012-03-30T17:18:53+00:00";1521;357;13;9;8;7;7;10;10;5;8;15;7;5;7;4;7;2;6;6;6;6;4;6;4;7;6;5;7;10;7;10;10;7;9;6;3;13;6;8;11;8;4;1;8;5;2;7;9;7;6;4;7;2
612595;"aino/galleria";"JavaScript";"2010-04-15T21:11:51+00:00";1521;89;0;2;2;0;1;5;2;1;3;2;1;1;1;1;2;0;1;5;2;3;1;1;1;2;1;3;4;2;0;1;1;0;3;5;2;1;3;1;1;1;1;3;0;1;2;1;1;2;5;1;1;2
835466;"playframework/play1";"Python";"2010-08-13T10:08:50+00:00";1520;62;2;1;0;1;0;2;1;0;0;0;1;3;1;0;2;2;0;1;3;3;1;2;1;0;0;0;1;2;3;2;0;0;0;0;1;1;1;1;1;3;0;1;2;1;4;3;0;1;3;1;2;1
16049833;"michaelbromley/angularUtils";"JavaScript";"2014-01-19T16:47:02+00:00";1520;864;12;13;12;16;13;17;26;17;20;20;13;23;19;18;21;18;9;22;28;16;18;25;17;11;20;17;13;23;17;20;14;20;12;18;14;7;10;19;17;17;10;15;22;11;20;10;18;14;13;12;21;16
28906288;"zxh0/jvm.go";"Go";"2015-01-07T08:46:46+00:00";1520;242;9;2;6;8;4;3;4;3;6;4;3;3;4;2;0;3;6;2;2;4;2;1;4;3;1;3;2;3;3;39;11;9;5;8;6;6;5;4;3;7;2;2;2;4;1;6;7;2;3;4;2;4
9908495;"codrops/PageTransitions";"CSS";"2013-05-07T09:31:31+00:00";1520;361;6;3;8;16;12;5;12;5;7;3;4;5;3;5;10;6;6;5;5;10;10;9;10;8;5;5;10;7;6;12;10;7;12;3;5;3;4;10;9;4;6;3;14;4;4;3;4;7;7;7;11;6
4467228;"krisk/Fuse";"JavaScript";"2012-05-28T04:31:06+00:00";1519;502;11;13;10;9;6;4;7;11;7;10;9;10;3;9;10;11;9;14;12;6;6;4;10;12;3;16;8;12;9;8;9;22;10;12;10;7;10;5;7;12;13;16;12;13;8;9;11;13;14;13;7;0
7345199;"techpines/express.io";"JavaScript";"2012-12-27T19:57:31+00:00";1518;334;14;12;13;4;6;13;11;7;8;3;4;3;5;2;6;12;7;11;4;8;4;7;12;6;3;10;10;14;11;11;8;12;5;5;10;5;0;2;4;3;2;3;3;8;4;4;1;2;4;4;3;1
7396792;"yusugomori/DeepLearning";"Java";"2013-01-01T16:23:53+00:00";1518;597;11;12;16;14;7;10;10;11;8;17;11;8;8;5;11;13;13;12;13;10;12;4;9;11;13;16;8;12;7;7;13;8;16;17;9;8;11;8;9;14;3;6;12;11;10;16;24;12;13;17;31;10
916313;"Automattic/knox";"JavaScript";"2010-09-16T18:05:43+00:00";1518;186;4;5;2;4;3;2;3;2;5;2;2;5;3;3;4;3;4;2;5;2;4;6;1;7;4;4;7;2;2;5;7;5;3;6;2;2;2;2;3;2;4;2;4;7;3;3;5;3;4;3;3;4
1209304;"ericjohnson/canabalt-ios";"Objective-C";"2010-12-30T19:54:18+00:00";1518;145;21;3;0;1;0;0;5;32;5;0;1;0;0;1;3;1;0;2;4;4;2;2;0;2;1;1;2;4;1;2;1;1;0;2;0;1;2;0;3;2;3;15;4;1;3;1;0;1;1;2;1;1
2738194;"treeio/treeio";"Python";"2011-11-08T23:54:53+00:00";1518;82;1;1;1;2;4;2;2;3;5;2;2;2;4;3;0;4;0;0;2;4;1;1;1;4;3;0;3;3;1;1;0;0;2;1;0;0;2;0;2;3;1;1;0;1;1;3;1;0;0;0;0;2
2787839;"axkibe/lsyncd";"Lua";"2011-11-16T13:03:41+00:00";1518;582;4;11;11;7;10;3;3;5;4;5;5;15;15;12;10;10;8;8;7;12;20;58;17;13;14;11;16;13;12;8;12;9;6;5;5;12;16;14;10;10;9;8;7;8;17;9;17;11;11;13;18;8
19165364;"danluu/debugging-stories";"null";"2014-04-26T01:04:01+00:00";1518;1509;0;0;0;2;0;0;0;0;0;0;0;0;0;0;34;12;452;774;58;19;17;8;7;10;10;9;5;3;7;2;7;5;1;9;4;6;10;2;9;4;3;1;4;1;1;1;0;3;3;0;4;2
16677302;"katiefenn/parker";"JavaScript";"2014-02-09T22:21:09+00:00";1517;496;80;29;9;8;10;10;5;6;21;7;5;10;3;23;3;4;5;9;4;18;6;2;6;2;8;3;8;6;10;7;9;15;11;7;3;2;4;4;8;6;19;25;11;7;6;9;2;4;2;6;2;7
11827104;"atom/vim-mode";"CoffeeScript";"2013-08-01T20:37:14+00:00";1517;641;16;16;9;16;10;12;5;6;44;20;23;13;21;11;7;12;4;10;9;8;18;14;6;13;5;12;17;10;20;20;7;15;9;6;10;4;7;14;15;11;17;6;13;11;9;14;9;9;10;10;13;15
6268419;"posativ/isso";"Python";"2012-10-17T20:46:45+00:00";1517;365;4;13;7;8;8;10;9;4;7;7;5;2;9;5;11;11;1;8;4;2;7;5;1;10;6;2;3;5;8;4;3;2;4;3;10;16;12;19;5;9;13;6;15;2;6;11;5;7;9;6;8;8
4434405;"smore-inc/clippy.js";"JavaScript";"2012-05-24T15:24:58+00:00";1516;286;5;1;0;1;2;7;3;5;1;0;3;2;3;5;6;4;3;1;3;4;1;7;2;4;0;1;1;7;0;7;4;6;4;2;2;2;6;1;4;4;3;7;17;4;2;5;5;2;6;3;1;107
70121;"RubyMoney/money";"Ruby";"2008-10-31T15:05:03+00:00";1516;288;4;4;7;3;6;8;8;8;5;6;10;8;7;4;5;16;4;2;8;6;7;3;2;4;2;7;4;7;3;4;9;3;4;9;6;2;7;8;2;8;1;4;7;3;2;5;7;6;4;2;4;13
1755328;"JacksonTian/eventproxy";"JavaScript";"2011-05-16T13:27:27+00:00";1516;589;8;4;12;10;10;15;8;8;10;15;8;12;17;12;9;16;8;7;7;16;16;8;9;12;12;13;18;12;12;7;8;11;12;17;11;16;8;14;10;12;4;4;16;11;11;14;17;18;18;14;11;1
5808540;"videlalvaro/gifsockets";"Java";"2012-09-14T11:39:00+00:00";1515;142;3;2;3;3;0;3;0;1;0;1;2;1;0;1;1;0;2;4;4;0;0;10;3;1;3;4;0;3;1;2;2;0;4;23;12;1;5;1;0;2;1;1;1;2;8;3;2;11;1;1;1;2
23072533;"b3log/wide";"JavaScript";"2014-08-18T13:40:25+00:00";1515;609;4;7;3;2;8;5;6;5;7;4;16;29;14;11;9;3;12;6;9;17;6;105;22;7;12;11;7;5;6;9;11;18;9;3;13;20;12;8;6;29;9;15;10;9;5;13;11;7;10;13;11;0
3041887;"goldmansachs/gs-collections";"Java";"2011-12-23T19:17:17+00:00";1515;459;6;5;17;27;7;12;10;7;7;4;2;5;9;20;8;15;3;5;9;11;13;6;9;11;15;7;15;8;6;11;13;13;8;5;4;8;15;17;7;20;5;6;3;9;1;3;9;5;4;6;3;5
32834215;"sockeqwe/mosby";"Java";"2015-03-25T00:59:19+00:00";1515;1273;13;5;5;26;91;31;16;8;18;15;13;14;24;21;23;16;10;13;19;16;14;14;20;18;14;21;22;16;15;18;17;22;22;23;14;22;24;19;21;24;33;20;21;28;34;51;36;42;43;43;81;64
8981131;"mizzy/serverspec";"Ruby";"2013-03-24T04:15:25+00:00";1514;412;4;4;6;7;8;8;7;11;7;6;5;11;12;8;5;1;6;10;2;8;8;5;3;13;11;6;12;12;14;8;9;7;9;10;5;3;11;8;11;9;10;13;8;9;6;7;11;5;10;10;10;3
14744648;"nmattisson/DropdownMenu";"Objective-C";"2013-11-27T11:02:19+00:00";1514;550;9;15;15;13;13;15;11;15;8;13;9;11;15;18;13;17;5;18;14;17;10;12;13;8;8;14;11;19;12;14;11;3;13;9;5;4;8;9;6;8;2;6;8;9;4;8;8;7;8;9;12;8
367591;"nateware/redis-objects";"Ruby";"2009-11-10T14:32:02+00:00";1514;219;4;6;8;2;5;2;8;4;6;3;3;4;4;9;4;3;2;3;2;9;5;2;5;3;3;5;10;3;6;1;4;4;4;3;1;6;7;1;2;5;2;4;2;5;5;3;6;2;6;4;4;5
1219305;"direnv/direnv";"Go";"2011-01-04T12:46:15+00:00";1513;572;11;8;4;5;7;14;6;6;13;4;12;6;7;9;7;8;10;7;4;9;8;8;6;4;13;7;6;8;46;27;10;4;16;6;10;14;10;15;10;14;14;15;12;7;18;9;9;9;14;17;32;17
33621458;"box/t3js";"JavaScript";"2015-04-08T17:27:00+00:00";1513;414;74;34;24;21;25;10;15;6;10;7;4;5;7;5;7;10;4;3;0;4;2;6;11;12;8;2;7;1;3;11;2;3;6;2;2;3;3;0;2;1;4;8;4;2;3;3;2;9;6;3;3;5
11994902;"huichen/wukong";"Go";"2013-08-09T06:45:11+00:00";1512;836;4;9;1;6;33;74;8;3;2;4;10;1;3;3;6;3;8;10;118;61;39;11;18;8;6;15;6;13;11;13;13;12;18;14;6;11;10;11;6;10;10;3;6;9;9;11;7;36;6;13;68;40
182410;"stephencelis/ghi";"Ruby";"2009-04-22T04:36:23+00:00";1511;269;5;3;3;6;5;2;2;2;1;2;3;3;6;5;1;2;4;3;6;5;0;2;2;5;5;7;2;4;9;1;33;11;2;10;7;3;4;7;8;15;9;9;3;8;8;4;2;2;3;8;3;4
230249;"DmitryBaranovskiy/g.raphael";"JavaScript";"2009-06-18T06:35:16+00:00";1511;60;4;1;0;1;2;0;1;0;3;0;2;2;3;0;0;3;1;1;2;0;0;1;2;2;1;3;0;2;1;0;1;2;1;2;0;0;0;1;1;0;1;1;2;1;1;2;1;1;1;2;1;0
241560;"savonrb/savon";"Ruby";"2009-07-02T13:19:34+00:00";1511;194;4;5;3;6;1;6;3;6;1;6;2;4;4;3;3;5;2;2;6;3;1;2;6;1;4;4;9;2;4;6;5;4;4;4;4;0;2;2;4;2;4;2;3;3;8;5;4;4;4;3;5;4
27587921;"Day8/re-frame";"Clojure";"2014-12-05T11:08:39+00:00";1511;1132;16;19;20;17;26;33;19;6;28;20;65;73;27;14;29;21;23;12;13;13;28;17;14;9;33;15;24;22;11;13;15;23;26;20;53;21;29;16;21;17;12;15;20;21;17;19;21;24;11;15;23;13
17293434;"sachinchoolur/lightGallery";"JavaScript";"2014-02-28T17:10:09+00:00";1511;1185;8;9;3;8;8;3;6;7;7;7;4;5;6;7;10;9;7;287;106;19;19;15;22;17;10;14;26;18;11;16;19;15;23;24;29;15;19;27;14;27;30;21;30;27;27;26;22;22;22;15;16;21
11221453;"rails-assets/rails-assets";"Ruby";"2013-07-06T17:09:37+00:00";1510;304;7;9;9;8;9;13;9;7;13;6;5;10;9;9;6;6;5;6;5;6;8;9;7;8;5;3;3;5;4;8;5;1;4;6;6;3;4;6;12;2;4;4;2;10;0;6;4;5;1;0;1;1
8419933;"angular-ui/ui-utils";"JavaScript";"2013-02-25T22:39:14+00:00";1510;185;13;15;18;12;10;9;13;11;10;4;8;3;3;2;1;0;1;2;2;1;3;2;0;2;2;4;0;4;1;3;0;1;0;1;0;1;3;1;2;3;2;0;0;3;0;2;1;0;1;2;1;2
96577;"rgrove/sanitize";"HTML";"2008-12-25T06:03:43+00:00";1510;193;1;1;3;5;3;2;3;5;3;5;5;5;6;4;3;6;4;5;3;0;3;7;1;3;7;6;6;2;4;1;0;2;2;4;3;0;3;13;8;5;4;1;4;2;4;2;4;5;5;2;4;4
114102;"grbl/grbl";"C";"2009-01-24T23:47:13+00:00";1510;600;14;11;5;6;7;24;6;11;6;8;7;11;16;9;8;13;9;7;4;9;12;6;11;18;12;14;8;9;10;6;10;10;15;9;11;15;21;4;22;15;13;17;12;24;17;9;11;12;18;11;12;15
514380;"AliasIO/Wappalyzer";"JavaScript";"2010-02-12T04:13:51+00:00";1510;717;17;44;18;9;6;7;4;23;17;10;17;11;14;6;19;5;8;11;10;11;14;9;10;17;23;10;13;20;8;6;18;9;11;29;12;9;12;9;13;12;15;14;18;16;30;17;16;9;12;14;12;13
3316953;"twitter/effectivescala";"Modelica";"2012-01-31T17:35:25+00:00";1510;334;3;9;6;8;5;5;7;9;1;12;8;6;4;6;7;5;10;4;8;3;8;5;5;6;7;7;4;8;11;9;8;4;2;8;4;5;6;10;7;4;5;6;10;5;4;7;7;4;13;5;8;6
111336;"mileszs/ack.vim";"VimL";"2009-01-20T21:43:47+00:00";1509;302;3;8;7;3;8;10;9;5;5;6;4;10;6;4;4;7;7;5;4;8;5;8;6;8;7;5;7;6;8;8;2;10;3;6;1;6;9;8;3;7;4;3;4;2;5;6;4;3;8;8;5;4
32005403;"ecomfe/fontmin";"JavaScript";"2015-03-11T08:01:49+00:00";1509;779;19;51;35;13;17;19;19;5;28;10;13;22;9;8;12;22;8;8;9;11;13;9;31;5;8;10;8;20;5;9;12;8;5;3;10;6;15;7;13;21;4;3;11;5;14;105;18;15;11;12;12;13
32944298;"Z3Prover/z3";"C++";"2015-03-26T18:16:07+00:00";1509;631;20;13;14;53;9;15;16;19;10;9;7;11;7;3;12;7;4;8;35;9;5;11;11;15;16;10;16;14;6;14;14;10;12;13;7;16;8;7;13;5;6;10;10;12;8;16;14;8;5;8;11;19
32292629;"cparnot/ASCIImage";"Objective-C";"2015-03-16T00:47:53+00:00";1508;146;9;19;19;5;2;5;4;1;2;4;4;4;2;4;2;2;0;2;3;0;3;2;0;2;4;3;2;1;3;3;1;0;5;2;2;1;0;4;1;1;1;0;1;1;1;0;4;2;1;2;0;0
10296238;"HouzuoGuo/tiedot";"Go";"2013-05-26T10:03:49+00:00";1508;324;7;6;8;5;8;7;7;4;2;1;9;1;8;8;7;7;7;6;7;5;7;4;7;6;4;5;6;3;1;9;11;10;9;5;5;5;13;9;4;9;2;11;8;4;5;6;5;6;5;7;5;8
1369824;"css/csso";"JavaScript";"2011-02-15T15:31:37+00:00";1508;458;3;4;4;4;3;4;3;2;4;3;6;8;3;2;4;4;15;15;8;8;3;10;12;12;15;12;19;11;3;5;9;5;10;8;5;5;6;12;10;8;18;14;9;17;16;13;23;22;12;9;11;7
803270;"mikechambers/as3corelib";"ActionScript";"2010-07-28T17:05:33+00:00";1507;77;0;2;2;0;4;3;2;1;1;1;1;0;1;1;1;1;2;2;1;0;1;0;0;3;1;2;2;2;0;2;1;1;0;0;3;2;3;4;1;0;1;0;1;1;2;1;3;4;3;2;1;4
18992193;"bytedeco/javacpp";"Java";"2014-04-21T12:47:21+00:00";1507;1335;4;5;3;3;4;7;3;8;35;56;8;6;1;3;4;8;3;4;1;6;6;2;7;4;61;9;5;11;6;5;4;9;6;10;2;3;7;3;7;7;494;322;32;29;18;38;14;8;7;15;10;2
20433174;"Lax/iOS-Swift-Demos";"Swift";"2014-06-03T07:15:28+00:00";1507;648;12;11;10;7;11;12;13;9;10;10;13;13;18;12;19;15;8;10;9;13;18;14;12;12;14;16;14;18;10;9;12;14;19;11;11;19;16;16;10;19;14;3;14;15;9;8;14;7;11;9;16;9
3295176;"paulasmuth/recommendify";"Ruby";"2012-01-29T03:56:10+00:00";1507;101;1;2;3;2;1;1;2;2;4;1;3;2;1;2;1;2;3;3;2;1;1;0;4;2;5;2;2;3;1;4;2;3;1;0;1;1;1;1;3;4;2;1;0;3;2;1;1;2;3;5;1;0
7193433;"Addepar/ember-table";"JavaScript";"2012-12-16T18:10:18+00:00";1507;196;9;9;1;5;4;10;2;3;5;3;3;2;4;5;3;5;2;3;4;1;2;8;3;0;3;5;3;13;6;3;4;3;3;1;1;2;3;4;3;2;5;3;3;5;5;4;3;4;1;2;2;4
7987634;"Engelberg/instaparse";"Clojure";"2013-02-03T07:19:34+00:00";1506;360;7;6;3;1;6;6;6;10;5;5;7;7;2;4;4;4;4;17;18;16;13;7;3;4;9;7;5;5;9;12;7;5;7;4;4;6;6;20;7;10;1;5;2;6;7;8;3;6;10;4;12;8
31040213;"orhanobut/hawk";"Java";"2015-02-19T22:25:23+00:00";1506;649;9;10;11;7;7;14;9;5;6;75;16;13;16;14;12;14;6;11;9;9;10;9;8;23;10;9;13;14;11;8;11;15;13;14;14;10;20;8;11;14;5;8;8;10;21;10;14;18;10;11;9;7
1942140;"galetahub/ckeditor";"Ruby";"2011-06-23T15:04:32+00:00";1506;327;6;6;4;9;1;5;8;9;7;3;14;12;7;4;4;4;7;8;9;8;9;9;5;8;5;9;1;5;4;6;6;8;6;8;7;6;6;12;9;5;4;5;2;5;9;8;0;6;5;2;6;6
13970153;"rasbt/python_reference";"Jupyter Notebook";"2013-10-29T22:04:12+00:00";1506;327;2;6;7;2;5;3;2;10;6;12;4;6;16;9;11;8;8;11;3;6;4;5;7;8;7;3;7;9;9;7;15;3;5;3;7;5;4;4;6;10;1;4;5;6;3;11;8;5;4;3;3;9
29906842;"owainlewis/awesome-artificial-intelligence";"null";"2015-01-27T09:27:48+00:00";1505;827;5;41;15;28;18;11;4;5;14;9;9;4;9;4;23;11;3;32;7;79;23;15;16;16;13;9;11;8;12;7;8;7;9;33;14;17;11;18;14;19;33;18;14;16;18;23;15;13;17;30;9;10
32481278;"brennerm/PyTricks";"Python";"2015-03-18T20:02:56+00:00";1504;545;20;9;14;6;44;2;4;2;4;6;3;2;29;6;3;0;2;3;2;2;2;0;2;4;1;1;3;5;6;1;84;34;22;6;8;4;35;52;33;9;7;6;3;6;10;4;6;2;6;7;7;6
11225167;"dan-silver/ElementTransitions";"CSS";"2013-07-06T22:13:33+00:00";1504;104;6;6;2;3;7;2;6;2;4;6;5;4;2;3;1;0;4;0;1;4;1;2;1;0;2;0;1;3;1;1;1;1;2;1;0;0;1;0;0;3;3;2;2;1;1;0;0;1;0;0;2;3
7428932;"DanMcInerney/LANs.py";"Python";"2013-01-03T19:33:52+00:00";1503;193;1;5;3;0;17;14;4;4;4;2;3;0;2;4;2;5;4;3;6;3;4;5;2;2;2;3;10;5;4;4;4;0;5;0;2;0;3;7;4;5;6;2;5;5;5;5;2;1;1;0;2;2
990035;"tomahawk-player/tomahawk";"C++";"2010-10-15T14:21:17+00:00";1503;484;15;5;9;16;19;11;15;7;9;8;8;9;3;7;1;7;35;5;5;5;9;2;8;10;5;11;4;6;13;15;5;5;12;14;7;6;7;13;11;8;4;13;10;10;8;8;9;8;15;11;12;6
745998;"visionmedia/masteringnode";"JavaScript";"2010-06-29T02:52:43+00:00";1501;222;4;3;9;5;3;16;3;2;2;4;4;4;1;5;7;3;4;3;4;2;2;5;1;4;2;6;4;6;4;6;4;7;7;5;3;9;3;4;2;6;3;3;4;3;3;2;7;4;4;3;3;5
1219074;"openannotation/annotator";"JavaScript";"2011-01-04T10:40:39+00:00";1501;309;6;8;7;14;9;5;8;5;5;3;3;11;7;3;6;4;2;2;5;6;10;7;3;6;6;5;6;9;5;6;4;5;11;4;2;5;2;8;7;5;7;4;8;8;10;8;3;8;5;5;3;5
966;"stevedekorte/io";"C";"2008-02-22T08:41:30+00:00";1500;309;6;6;5;8;14;4;2;4;6;9;6;2;4;5;4;7;11;4;3;1;2;9;10;5;5;5;2;4;6;26;5;7;11;4;9;8;3;7;4;2;6;5;6;1;5;4;3;5;6;4;12;7
172460;"rentzsch/jrswizzle";"Objective-C";"2009-04-10T02:44:13+00:00";1500;507;11;8;10;8;7;4;6;5;9;11;10;12;13;6;5;12;4;10;7;7;8;7;7;9;6;8;8;8;12;11;12;14;7;8;9;11;6;6;30;24;13;1;18;11;8;12;13;11;12;7;11;14
7243612;"WhiteHouse/api-standards";"null";"2012-12-19T16:26:08+00:00";1500;586;5;10;4;9;4;8;4;8;8;6;14;8;50;14;40;8;3;9;5;10;6;12;12;10;10;6;5;6;8;5;11;7;5;5;5;13;9;8;8;17;7;19;23;13;17;22;16;19;8;17;15;15
7304609;"zensh/jsgen";"JavaScript";"2012-12-24T08:42:21+00:00";1500;283;11;7;11;6;8;11;7;4;3;6;6;11;5;8;8;11;7;6;4;6;11;3;2;3;4;5;5;7;2;2;2;3;8;2;8;8;7;5;2;7;1;5;9;2;5;3;4;2;3;5;2;0
19868085;"rlabbe/Kalman-and-Bayesian-Filters-in-Python";"Jupyter Notebook";"2014-05-16T19:24:36+00:00";1500;986;6;4;8;7;4;9;2;9;7;10;7;9;7;7;4;298;49;18;16;12;12;9;3;8;21;13;21;17;6;12;21;10;9;33;12;5;34;38;16;17;10;11;12;15;19;15;16;22;13;11;11;21
850139;"HumbleSoftware/envisionjs";"JavaScript";"2010-08-19T23:58:52+00:00";1499;114;4;1;2;2;5;4;3;3;3;3;5;1;2;2;2;3;1;3;2;2;2;0;3;1;1;2;0;2;1;4;0;5;1;0;3;1;1;3;6;1;2;2;3;2;2;2;0;3;4;2;2;0
15216217;"fex-team/kityminder";"JavaScript";"2013-12-16T03:28:40+00:00";1499;468;13;10;13;11;15;15;13;18;11;14;7;6;11;12;10;10;12;17;10;4;5;3;8;12;4;9;7;5;6;8;10;4;5;8;6;16;8;10;3;8;3;7;8;8;9;7;14;8;4;9;11;3
3678981;"sripathikrishnan/redis-rdb-tools";"Python";"2012-03-10T11:09:12+00:00";1499;423;7;10;6;10;5;10;6;8;7;4;3;10;10;3;6;9;9;7;7;8;8;9;3;7;9;12;9;10;9;10;11;7;10;13;13;9;7;10;9;9;8;6;14;9;6;13;5;10;3;8;4;8
1527969;"twitter/util";"Scala";"2011-03-26T01:23:21+00:00";1498;419;14;8;11;7;6;12;6;9;7;7;13;5;9;5;8;8;7;9;14;14;5;2;8;7;12;7;6;9;11;11;14;8;5;6;5;4;6;6;5;4;7;3;11;8;5;13;10;9;9;9;8;7
2310149;"jquery-boilerplate/jquery-patterns";"JavaScript";"2011-09-01T20:28:13+00:00";1498;196;1;4;3;2;4;6;8;2;3;2;4;4;4;3;4;3;5;6;7;3;3;3;3;5;4;3;2;2;7;8;3;1;7;5;4;2;3;3;3;4;7;1;4;1;4;7;6;2;3;5;2;1
3287270;"farhadi/html5sortable";"HTML";"2012-01-27T23:43:41+00:00";1498;201;4;8;6;7;6;6;2;0;3;1;7;3;11;9;6;4;2;4;7;4;2;2;2;3;4;0;4;5;8;3;3;2;3;2;3;1;6;3;3;3;1;2;6;3;4;4;5;2;4;2;2;4
629921;"bobthecow/git-flow-completion";"Shell";"2010-04-26T17:04:21+00:00";1498;345;10;7;2;11;7;4;6;2;5;10;8;7;6;6;6;7;7;12;5;6;12;3;5;6;5;6;6;5;9;7;4;3;5;5;7;5;12;8;5;3;7;7;14;6;8;9;8;10;13;5;2;1
7270538;"dae/anki";"Python";"2012-12-21T08:03:31+00:00";1498;636;13;11;7;9;7;8;9;19;12;6;6;7;10;9;14;9;7;14;13;9;15;13;19;12;16;15;5;10;13;16;9;14;24;23;13;13;14;10;10;14;12;13;22;18;14;10;11;11;10;13;16;9
25979092;"lzyzsd/CircleProgress";"Java";"2014-10-30T16:14:42+00:00";1498;800;9;13;13;15;9;17;10;15;14;10;13;17;16;18;12;14;21;14;15;17;17;16;10;14;8;12;16;14;20;19;19;11;8;14;31;15;15;16;27;17;14;8;10;18;18;15;14;25;15;18;22;22
460173;"vowsjs/vows";"JavaScript";"2010-01-06T02:30:36+00:00";1497;91;4;1;2;2;3;0;4;1;1;0;3;0;3;2;1;1;1;3;2;1;5;1;2;3;0;3;2;1;2;0;1;5;1;3;1;0;0;4;3;0;2;3;2;4;3;1;0;0;2;0;1;1
232390;"vanilla/vanilla";"PHP";"2009-06-21T01:41:25+00:00";1496;251;9;8;10;14;5;8;2;5;6;8;4;2;11;4;4;3;7;3;5;8;7;3;3;8;4;2;1;5;1;2;3;4;2;6;4;4;4;4;5;3;4;5;4;3;5;6;2;3;4;5;3;6
26951178;"maxogden/screencat";"CSS";"2014-11-21T08:04:37+00:00";1496;1084;62;51;29;18;17;18;8;18;20;24;15;20;24;27;15;18;17;14;18;20;9;19;12;28;52;27;31;51;22;20;14;23;14;7;7;10;19;19;12;19;15;12;29;17;32;17;18;25;6;15;11;19
14686919;"abpetkov/switchery";"JavaScript";"2013-11-25T13:57:40+00:00";1496;335;9;6;13;10;7;5;8;3;7;5;7;7;6;5;15;13;5;6;3;8;6;6;6;6;8;8;6;6;10;8;7;5;6;5;2;5;3;8;4;5;1;8;9;13;6;4;7;3;4;7;5;0
22037702;"JonasGessner/JGProgressHUD";"Objective-C";"2014-07-20T16:40:19+00:00";1495;537;6;9;14;10;10;6;18;12;10;19;15;11;10;15;18;12;14;16;13;8;10;11;5;9;10;12;7;12;9;14;14;10;7;7;7;8;14;10;8;6;5;8;16;8;7;7;7;14;10;8;9;2
7765403;"zmap/zmap";"C";"2013-01-23T01:30:09+00:00";1495;315;8;6;8;10;4;5;3;6;3;3;3;6;7;4;6;2;4;6;3;8;8;6;8;7;12;7;7;6;7;5;6;6;18;4;12;5;5;5;8;7;7;1;8;4;6;2;12;1;9;3;2;6
13175334;"Dynalon/mdwiki";"JavaScript";"2013-09-28T15:21:07+00:00";1494;523;11;11;8;10;17;5;11;7;9;10;11;8;10;9;10;4;9;4;8;15;14;8;9;10;10;10;16;7;9;11;9;6;5;9;4;5;12;10;4;12;14;13;9;10;12;12;13;17;13;15;16;12
14002104;"sprang/Brushes";"Objective-C";"2013-10-30T22:56:43+00:00";1494;236;3;3;4;2;3;2;3;3;2;2;4;3;8;9;6;5;5;3;2;6;3;12;3;6;10;7;2;7;6;6;2;5;2;0;5;7;4;3;2;3;4;0;8;7;11;6;0;10;1;10;3;3
3824442;"rovo89/Xposed";"C++";"2012-03-25T13:40:18+00:00";1494;962;11;12;8;17;9;16;14;9;8;29;14;22;39;14;27;19;32;16;17;44;17;18;16;18;15;16;8;8;22;26;23;20;6;23;17;19;18;24;25;22;25;10;27;23;20;16;12;16;16;22;14;23
542714;"ravendb/ravendb";"C#";"2010-03-02T11:05:30+00:00";1494;204;1;6;4;3;4;3;3;3;4;5;6;5;4;3;3;2;6;5;3;2;4;4;4;5;4;4;4;2;2;4;7;5;3;4;2;1;4;3;7;5;5;3;3;5;1;7;2;4;3;12;2;4
1258546;"AliSoftware/OHAttributedLabel";"Objective-C";"2011-01-15T19:50:12+00:00";1493;151;4;0;3;4;3;7;1;5;2;6;5;4;2;5;7;4;3;1;1;2;4;0;3;1;1;4;5;7;3;3;2;5;2;1;5;2;2;1;4;4;1;1;2;1;1;0;5;4;1;4;2;1
9672786;"Subash/Prepros";"JavaScript";"2013-04-25T13:48:29+00:00";1493;106;2;3;0;3;1;0;3;1;4;4;2;4;0;2;3;4;1;2;2;2;3;3;1;0;1;0;1;1;5;3;5;3;1;0;2;3;1;4;3;6;1;0;2;4;1;1;2;3;0;0;2;1
13230264;"maccman/monocle";"Ruby";"2013-09-30T23:28:34+00:00";1493;59;2;1;1;0;1;0;1;3;2;4;1;2;1;2;3;3;0;0;1;0;0;0;0;1;1;1;1;2;1;0;2;0;4;1;1;0;0;4;0;2;0;0;2;1;0;0;2;3;2;0;0;0
13502197;"YaroslavGaponov/node-jvm";"JavaScript";"2013-10-11T15:17:47+00:00";1492;80;0;2;0;1;3;1;0;1;3;2;3;0;0;2;0;4;4;0;0;1;0;2;1;0;2;0;2;3;3;2;3;6;0;1;2;6;0;4;1;0;1;0;1;0;2;3;1;3;1;2;1;0
982699;"mozilla/task.js";"JavaScript";"2010-10-12T23:43:51+00:00";1492;281;2;4;7;5;12;5;3;8;4;9;13;6;3;4;3;5;6;4;8;6;4;3;5;7;4;3;2;5;4;4;5;4;3;9;4;1;4;6;5;12;3;9;9;3;2;3;7;15;6;4;4;5
26682353;"pnikosis/materialish-progress";"Java";"2014-11-15T14:32:25+00:00";1492;742;13;18;13;24;20;13;22;8;13;14;9;10;16;10;17;21;16;15;9;13;11;14;9;12;18;7;20;15;14;13;16;18;20;7;9;12;8;21;23;11;11;8;14;21;14;14;18;20;10;6;9;25
6283269;"melanke/Watch.JS";"JavaScript";"2012-10-18T18:10:03+00:00";1491;190;3;1;6;13;2;2;8;3;7;5;3;5;3;1;3;3;5;4;7;6;3;6;2;3;4;2;4;6;3;2;4;5;5;2;8;3;3;1;3;3;5;0;3;4;3;2;1;2;2;2;0;4
3529555;"theironcook/Backbone.ModelBinder";"JavaScript";"2012-02-23T20:30:39+00:00";1491;90;1;6;3;5;1;2;2;1;4;1;1;2;0;1;0;3;3;3;0;1;3;3;3;0;4;2;0;3;0;3;2;4;2;1;0;3;1;0;0;1;0;2;0;0;0;2;3;2;4;0;1;1
379199;"tinkerpop/gremlin";"Java";"2009-11-20T05:35:34+00:00";1491;182;1;3;6;5;4;4;3;3;5;2;5;4;0;3;5;1;7;5;4;2;3;1;2;4;0;6;4;8;4;3;2;6;3;4;3;5;4;2;2;5;1;0;4;2;6;6;3;3;5;1;6;2
18369373;"spf13/viper";"Go";"2014-04-02T14:33:33+00:00";1491;1037;10;7;7;10;18;8;15;18;13;17;12;19;11;17;18;11;11;8;49;24;14;23;19;16;14;12;10;15;79;30;34;39;21;22;18;12;19;32;17;37;30;19;19;26;21;19;22;17;26;14;16;22
26398337;"pedrovgs/Algorithms";"Java";"2014-11-09T14:32:33+00:00";1490;651;6;14;30;15;9;16;6;7;17;8;15;19;8;16;20;9;5;10;9;11;24;11;9;17;8;26;17;13;14;8;17;12;6;14;9;9;9;6;10;16;6;8;16;8;19;15;15;8;11;7;18;15
622911;"intridea/oauth2";"Ruby";"2010-04-22T05:17:38+00:00";1490;197;5;4;7;3;9;4;6;4;1;4;4;9;2;4;0;2;7;0;3;1;2;1;5;5;7;1;2;3;8;7;3;4;3;4;3;5;2;2;1;1;3;4;6;4;4;2;5;7;4;4;4;2
3806475;"natew/obtvse";"Ruby";"2012-03-23T08:18:47+00:00";1490;20;0;1;1;2;1;0;0;0;0;1;0;0;0;0;1;0;0;0;0;0;0;0;0;1;0;0;1;1;0;0;0;0;1;0;0;0;0;2;0;0;0;0;0;0;2;1;0;0;1;2;0;1
11390832;"munificent/game-programming-patterns";"HTML";"2013-07-13T16:38:35+00:00";1489;347;6;6;9;3;4;3;6;6;3;6;4;6;4;0;7;4;3;4;9;16;2;14;8;6;7;7;4;5;6;6;6;5;2;8;7;5;6;8;7;2;8;7;8;57;14;5;2;5;4;2;2;3
970981;"B-Sides/ELCImagePickerController";"Objective-C";"2010-10-08T00:28:18+00:00";1489;394;9;9;7;8;12;7;6;9;8;8;5;8;13;9;9;10;6;13;6;6;12;3;5;8;13;9;5;7;8;8;5;9;10;7;11;7;8;8;9;6;7;2;9;5;4;2;6;6;6;10;6;5
246644;"scalanlp/breeze";"Scala";"2009-07-08T23:22:52+00:00";1488;537;6;15;7;9;6;8;8;13;7;8;10;10;2;7;13;10;8;5;23;12;9;10;12;5;16;10;7;10;19;18;7;7;4;13;16;7;4;8;13;7;10;8;6;15;9;22;11;18;8;8;19;14
504220;"kangax/html-minifier";"JavaScript";"2010-02-05T17:54:35+00:00";1488;615;5;6;6;5;5;4;4;6;7;7;10;5;4;8;9;7;8;7;10;7;3;11;6;5;10;12;101;25;11;18;8;7;10;7;11;9;13;9;10;6;15;9;8;15;19;12;25;12;19;27;8;24
16449263;"yuki24/did_you_mean";"Ruby";"2014-02-02T05:09:58+00:00";1488;330;3;6;3;8;2;10;12;10;4;4;3;1;2;4;4;3;7;5;1;11;4;3;6;2;4;0;2;3;37;6;9;6;26;6;17;17;13;5;3;19;7;7;3;4;2;2;1;7;0;4;1;1
13152531;"75team/thinkjs";"JavaScript";"2013-09-27T14:28:04+00:00";1488;977;3;12;13;8;6;4;5;8;6;5;7;6;4;4;7;5;6;9;6;10;11;7;6;6;4;4;58;58;39;32;45;24;38;28;43;12;30;73;43;17;11;7;22;22;26;18;24;25;24;25;19;42
4308020;"miripiruni/frontdesk";"null";"2012-05-12T16:45:11+00:00";1487;327;4;0;2;1;1;10;7;1;1;4;4;4;1;11;1;2;9;5;2;6;50;77;12;7;5;6;0;8;2;4;2;1;4;2;1;4;7;5;7;4;2;4;8;5;5;2;1;0;7;4;4;1
2927004;"jgilfelt/android-sqlite-asset-helper";"Java";"2011-12-06T18:41:57+00:00";1486;407;5;6;8;14;6;6;9;6;5;8;8;10;11;13;7;8;6;10;9;7;10;10;5;5;7;5;7;13;4;5;9;4;10;8;4;6;9;5;6;10;9;3;8;12;6;5;11;8;13;6;7;15
175761;"chriskite/anemone";"Ruby";"2009-04-14T18:31:48+00:00";1486;170;7;4;4;4;4;1;6;1;2;1;2;6;7;5;3;8;5;3;3;3;5;1;0;1;1;3;0;5;4;1;3;4;4;1;6;3;4;2;3;2;3;1;2;4;0;5;0;6;3;5;6;3
4452776;"markjaquith/WordPress-Skeleton";"PHP";"2012-05-26T04:59:31+00:00";1486;228;6;8;9;6;3;5;6;3;3;3;6;4;9;2;7;4;3;2;6;3;6;1;4;3;3;0;7;4;8;2;5;1;6;8;3;3;3;8;4;8;4;7;4;0;5;6;2;1;3;2;9;0
8011745;"jalxob/cool-kitten";"JavaScript";"2013-02-04T16:58:41+00:00";1486;40;1;1;1;5;2;1;0;1;1;0;0;0;1;0;0;2;1;1;1;1;0;1;1;2;3;1;1;1;1;0;1;0;0;0;1;0;0;0;1;0;0;0;2;1;1;0;1;1;0;0;0;0
26061231;"mikepenz/Android-Iconics";"Java";"2014-11-01T19:43:56+00:00";1485;1215;6;7;7;13;10;4;5;5;2;7;9;4;14;26;15;24;17;17;23;18;40;35;19;21;22;18;20;22;26;76;24;39;85;37;21;22;24;28;42;32;20;14;23;42;26;32;32;30;21;30;21;38
32012751;"kean/Nuke";"Swift";"2015-03-11T10:53:26+00:00";1485;1476;0;0;0;0;2;1;0;1;0;1;2;1;1;2;1;1;0;0;2;0;168;411;86;59;53;47;27;18;13;16;9;23;14;11;11;10;9;6;4;11;5;13;22;282;36;17;17;16;13;8;4;22
614070;"rubygems/rubygems";"Ruby";"2010-04-16T19:02:44+00:00";1484;328;3;6;19;11;3;7;9;9;5;3;4;4;10;5;4;3;7;9;3;6;3;4;5;6;11;7;6;10;7;6;2;3;3;6;5;6;6;3;4;6;7;6;4;7;3;12;10;5;11;9;11;4
1021622;"akdubya/dustjs";"JavaScript";"2010-10-25T07:45:00+00:00";1484;109;3;3;6;3;2;3;4;5;3;1;2;2;1;3;1;2;2;2;1;2;0;0;3;0;3;2;3;5;3;2;3;0;2;0;1;3;0;2;2;1;2;1;3;3;2;0;4;5;0;1;1;1
1130400;"kolber/audiojs";"JavaScript";"2010-12-01T23:19:16+00:00";1484;263;9;10;9;3;8;5;6;3;2;7;6;6;2;8;2;5;3;8;3;6;5;4;6;8;4;8;8;8;5;3;2;3;4;3;4;2;2;2;4;5;2;7;6;7;8;6;5;3;2;5;4;7
1254797;"Casecommons/pg_search";"Ruby";"2011-01-14T15:26:06+00:00";1484;475;2;11;15;6;17;5;12;6;14;12;8;11;4;7;15;8;9;21;6;5;8;14;10;6;11;7;12;2;13;7;10;5;13;6;6;10;10;3;10;2;7;9;15;11;10;6;11;16;5;6;9;11
1418941;"esnme/ultrajson";"C";"2011-02-27T20:00:51+00:00";1483;335;6;7;5;10;5;11;10;5;9;10;5;6;4;5;4;7;4;7;11;7;7;6;6;5;6;3;4;9;9;5;6;6;7;3;7;9;5;2;5;12;7;5;6;3;4;15;8;2;5;6;3;11
16149491;"CartoDB/odyssey.js";"JavaScript";"2014-01-22T19:14:46+00:00";1483;153;8;3;9;2;1;5;2;4;2;3;2;6;3;8;3;1;2;2;3;2;5;5;4;3;6;1;0;2;0;2;2;4;4;5;4;2;0;4;1;2;2;3;4;2;3;2;0;2;1;3;2;2
17378050;"phildawes/racer";"Rust";"2014-03-03T19:57:29+00:00";1483;911;17;46;38;29;21;21;30;17;32;21;24;12;40;22;31;25;20;13;15;16;13;12;17;19;17;14;7;8;10;9;10;10;6;10;14;18;16;14;19;12;9;6;13;14;12;22;24;14;17;17;16;2
18164221;"singro/v2ex";"Objective-C";"2014-03-27T04:17:57+00:00";1481;955;19;14;16;8;8;11;1;8;3;5;5;6;8;14;5;10;61;93;48;30;29;45;16;17;51;31;19;21;10;19;26;18;19;13;17;11;12;18;17;12;7;4;23;16;19;13;12;9;15;11;18;14
23088566;"nispok/snackbar";"Java";"2014-08-18T22:23:00+00:00";1481;384;19;31;29;45;19;8;10;10;12;7;6;12;5;12;2;7;8;8;7;4;7;6;4;2;3;9;5;6;6;4;4;4;2;3;3;5;7;5;2;1;6;3;6;1;1;7;2;0;4;1;1;3
10364296;"propublica/upton";"Ruby";"2013-05-29T16:41:10+00:00";1481;131;3;1;6;4;3;1;2;3;3;2;3;2;4;2;4;1;3;2;3;1;3;3;3;1;0;4;2;4;2;4;1;0;1;2;3;2;3;4;1;3;3;3;2;6;3;4;2;3;0;3;0;3
10932463;"substack/minimist";"JavaScript";"2013-06-25T08:14:48+00:00";1481;745;12;16;14;8;15;13;16;8;9;7;19;22;15;17;14;11;16;13;16;13;18;7;15;17;14;10;19;14;11;22;10;17;19;9;11;12;9;22;16;21;12;11;14;21;20;10;15;12;16;19;11;17
2407157;"openlayers/ol2";"JavaScript";"2011-09-17T23:02:10+00:00";1481;106;3;2;3;2;0;2;2;0;3;3;3;6;2;1;0;7;2;4;1;3;2;3;0;2;4;1;3;5;0;2;5;0;1;1;2;2;1;2;0;3;0;0;1;3;1;4;4;0;1;1;2;1
553200;"wincent/command-t";"Ruby";"2010-03-08T22:11:39+00:00";1481;298;3;1;5;5;3;6;3;2;3;7;10;7;3;5;6;2;3;3;5;5;6;1;2;6;4;7;9;5;6;8;5;4;5;2;8;3;2;3;5;8;10;6;10;9;13;14;5;7;3;13;13;9
19267652;"sustrik/libmill";"C";"2014-04-29T07:25:22+00:00";1480;1374;190;54;23;16;7;10;11;10;6;1;71;11;55;37;14;7;43;9;4;5;5;19;19;17;21;16;14;8;10;253;42;111;53;5;7;4;21;16;5;29;10;8;21;11;10;10;7;2;13;10;5;8
17168840;"Miserlou/Glance-Bookmarklet";"JavaScript";"2014-02-25T10:06:05+00:00";1479;57;3;1;0;0;0;1;0;0;0;0;1;2;0;0;1;2;1;1;2;1;1;0;2;2;1;1;1;4;1;2;1;1;1;0;0;0;2;3;1;1;1;0;1;1;1;3;1;1;3;0;0;4
26076338;"hyperoslo/Sync";"Swift";"2014-11-02T09:24:29+00:00";1479;487;16;26;12;6;10;7;6;8;2;9;9;5;11;8;11;10;6;7;9;6;9;6;9;7;4;12;11;11;5;8;10;6;8;10;4;7;7;7;9;14;5;11;23;14;13;8;10;12;11;14;10;8
27856783;"crockpotveggies/tinderbox";"HTML";"2014-12-11T06:07:17+00:00";1479;280;4;6;4;2;1;5;2;3;8;3;6;4;4;9;5;5;12;16;4;5;10;3;1;10;2;7;13;13;7;4;6;4;5;6;2;1;2;4;4;4;3;6;7;5;10;5;7;3;3;5;4;6
31000517;"Daemonite/material";"HTML";"2015-02-19T04:01:42+00:00";1479;1067;51;70;38;40;29;31;18;22;22;37;22;21;15;13;22;23;22;25;13;15;18;14;11;5;12;10;9;15;35;15;17;23;22;16;13;20;16;14;14;23;18;7;13;13;19;19;17;21;17;16;15;21
62023;"technicalpickles/jeweler";"Ruby";"2008-10-12T03:23:00+00:00";1478;75;4;4;2;2;0;3;0;0;3;1;0;1;0;2;1;1;1;1;1;3;0;1;3;3;2;1;4;2;3;1;1;1;3;1;6;1;3;0;1;0;0;1;1;1;0;2;0;0;1;2;0;0
585719;"mesos/spark";"Scala";"2010-03-29T22:59:04+00:00";1478;49;1;3;1;2;0;0;1;1;0;0;0;1;0;2;2;1;3;1;0;2;3;0;3;1;2;0;0;3;0;0;1;0;1;0;1;0;0;1;0;0;1;0;0;0;1;5;1;1;1;0;1;1
9493725;"gnemoug/distribute_crawler";"Python";"2013-04-17T09:14:02+00:00";1478;622;8;13;17;17;15;10;9;14;16;10;6;10;15;9;7;10;10;11;16;14;14;16;10;10;11;9;12;12;14;13;16;4;6;10;8;19;12;15;11;15;10;6;11;11;14;14;16;12;14;11;8;21
4351207;"raveren/kint";"PHP";"2012-05-16T19:55:51+00:00";1478;460;4;14;5;3;13;9;10;6;10;6;6;8;9;4;13;7;4;9;17;50;9;9;10;10;8;4;8;9;9;6;4;10;7;6;1;5;7;10;9;4;3;12;2;5;21;12;10;6;6;8;11;12
6270574;"soulwire/Makisu";"CSS";"2012-10-18T00:01:35+00:00";1478;66;0;0;0;0;1;2;0;2;2;1;0;1;0;0;2;3;2;1;2;3;2;1;1;2;1;0;2;2;1;0;1;1;0;4;1;1;0;1;1;0;0;1;0;1;2;5;4;1;1;5;0;2
6596067;"inspirit/jsfeat";"JavaScript";"2012-11-08T12:35:55+00:00";1477;431;7;7;6;10;9;5;10;7;9;8;9;11;14;8;6;3;9;5;14;17;41;12;5;5;6;13;4;13;4;5;4;8;2;7;7;7;6;2;8;9;7;7;7;5;4;9;7;10;6;7;9;11
108050;"mongodb/mongo-java-driver";"Java";"2009-01-15T15:16:29+00:00";1477;300;9;5;7;9;4;6;4;5;11;6;4;2;8;9;6;6;5;10;3;11;5;1;2;8;4;7;8;7;4;7;9;6;7;4;5;4;4;7;5;8;5;1;5;4;6;6;6;6;6;6;3;4
17204381;"ankane/ahoy";"Ruby";"2014-02-26T08:42:22+00:00";1477;550;10;53;12;9;6;6;9;6;8;5;12;14;11;11;11;12;17;17;11;8;9;26;9;11;9;10;10;13;5;9;18;6;5;4;6;8;11;7;10;6;3;7;8;7;9;16;12;8;7;15;9;9
2823326;"asciinema/asciinema";"Go";"2011-11-21T21:45:44+00:00";1477;950;4;42;8;13;15;17;12;60;127;23;17;22;9;10;11;11;11;11;9;6;6;14;11;14;26;16;8;10;12;12;6;6;15;6;13;16;9;14;13;16;18;14;18;27;38;15;34;13;38;19;21;14
3820245;"themeskult/wp-svbtle";"PHP";"2012-03-24T21:18:18+00:00";1476;80;2;1;6;2;3;5;3;1;3;1;0;2;3;1;1;2;1;2;1;0;2;2;0;1;0;1;1;5;1;0;4;1;1;0;2;0;5;2;1;0;2;1;2;0;0;0;0;1;0;2;1;2
815644;"miekg/dns";"Go";"2010-08-03T21:56:23+00:00";1475;603;4;7;5;2;9;3;4;9;6;4;5;6;9;2;83;21;9;14;8;10;15;12;13;14;10;6;12;11;13;16;5;12;9;8;6;14;13;8;14;13;15;6;14;8;16;16;21;9;9;17;17;11
904810;"rubysherpas/paranoia";"Ruby";"2010-09-12T08:57:53+00:00";1475;538;12;12;13;12;15;16;12;8;13;12;11;9;10;15;11;10;14;12;8;9;12;13;10;11;16;9;13;8;14;15;6;12;4;5;4;4;8;8;5;7;6;9;15;10;14;14;4;6;11;10;9;12
23401311;"gianarb/awesome-angularjs";"null";"2014-08-27T18:47:31+00:00";1475;935;7;18;21;41;24;15;22;11;14;18;22;15;12;17;25;26;17;27;16;13;30;26;20;21;22;14;18;20;20;19;12;13;18;17;10;17;19;16;20;16;17;13;7;17;14;9;18;21;16;16;18;20
2133437;"bbatsov/projectile";"Emacs Lisp";"2011-07-31T19:12:31+00:00";1474;492;12;7;12;10;3;6;11;8;8;14;16;11;11;7;7;9;14;7;15;9;7;6;8;8;10;6;10;15;11;6;6;13;5;11;12;12;5;13;14;6;11;8;11;9;8;10;7;8;7;7;12;13
4916869;"ramsey/uuid";"PHP";"2012-07-05T23:24:53+00:00";1474;735;11;20;11;16;12;12;13;9;17;9;7;17;8;15;19;9;10;11;36;17;13;9;23;47;13;17;28;14;10;10;10;15;16;8;7;5;3;17;23;19;9;15;12;14;15;14;9;14;6;9;11;21
363;"collectiveidea/audited";"Ruby";"2008-02-09T16:14:05+00:00";1474;308;5;1;2;5;2;7;3;2;2;5;3;1;3;4;10;6;6;9;5;6;6;13;4;6;5;5;4;11;5;5;6;7;9;4;8;5;9;3;5;5;2;8;8;10;8;11;10;11;7;8;6;7
15178468;"trawor/XToDo";"Objective-C";"2013-12-14T02:06:53+00:00";1474;486;5;8;13;7;6;9;9;5;8;6;17;31;23;14;11;5;8;11;14;11;11;16;2;8;7;15;8;12;14;7;7;9;11;11;6;2;4;10;11;6;8;3;7;5;8;5;9;15;11;3;4;10
7870903;"codef0rmer/angular-dragdrop";"HTML";"2013-01-28T14:11:30+00:00";1473;429;12;14;9;10;8;12;11;6;8;15;8;8;11;8;6;11;7;9;7;14;4;9;9;4;6;10;3;11;18;5;5;6;12;10;8;6;8;7;9;8;7;9;8;5;6;8;7;6;4;5;12;0
9040129;"Mashape/mashape-oauth";"JavaScript";"2013-03-26T20:51:42+00:00";1473;148;6;4;3;3;4;1;1;1;2;0;5;1;1;2;3;3;3;0;3;0;2;3;3;3;2;7;3;8;0;1;3;0;6;3;2;2;1;5;4;6;1;3;2;5;2;3;6;2;2;4;3;5
1013694;"h5bp/lazyweb-requests";"JavaScript";"2010-10-21T23:29:08+00:00";1472;213;2;7;3;4;1;2;6;4;2;27;7;6;1;2;4;1;15;2;3;4;3;5;4;4;6;3;1;7;5;1;4;1;0;3;3;3;1;1;6;5;3;3;4;6;5;4;5;4;3;2;5;0
25570987;"getqujing/qtunnel";"Go";"2014-10-22T08:40:18+00:00";1472;582;5;2;3;4;5;4;2;3;3;4;2;3;1;234;144;32;18;6;8;4;4;4;2;3;1;4;5;4;5;4;2;2;4;3;4;2;3;3;6;1;1;1;1;5;4;4;2;1;1;4;3;2
32654500;"mgechev/angular2-seed";"TypeScript";"2015-03-21T23:36:28+00:00";1471;1446;4;0;4;15;11;14;10;4;13;7;9;8;7;18;15;10;12;10;14;11;10;12;9;23;17;26;22;21;24;35;20;19;25;48;36;35;51;53;44;56;41;46;50;58;70;50;68;47;61;61;64;48
3392689;"bunkat/later";"HTML";"2012-02-08T23:52:23+00:00";1471;491;8;6;10;9;5;10;11;3;9;5;7;13;6;6;9;11;6;6;7;14;17;10;10;15;8;6;12;12;12;8;16;8;9;10;10;5;8;12;13;10;4;8;8;7;9;15;11;12;16;10;7;12
18966884;"weareoutman/clockpicker";"JavaScript";"2014-04-20T15:12:50+00:00";1471;445;9;10;11;10;6;8;10;9;5;7;9;10;8;12;9;9;8;3;10;4;12;9;7;8;2;6;6;9;14;10;15;4;9;6;10;7;4;7;10;5;7;7;7;6;31;11;6;4;7;11;14;7
1139610;"nathanaelkane/vim-indent-guides";"VimL";"2010-12-05T03:10:16+00:00";1471;366;5;8;2;5;6;6;6;5;6;3;8;4;8;10;3;4;5;4;7;7;3;8;6;11;2;10;14;9;9;7;7;3;7;6;3;7;5;9;9;13;11;7;10;10;8;7;9;10;8;9;8;9
15362532;"jvns/pandas-cookbook";"null";"2013-12-21T17:14:38+00:00";1471;649;11;5;4;5;99;12;5;8;1;6;3;7;13;7;8;5;14;3;6;16;8;6;68;30;15;16;9;9;12;12;11;10;9;3;13;13;14;13;9;10;10;7;7;12;12;5;13;9;10;13;14;9
4708468;"btford/angular-express-seed";"JavaScript";"2012-06-19T02:04:10+00:00";1471;268;3;4;5;4;4;2;8;3;5;2;4;6;5;2;3;11;2;4;6;4;6;4;3;4;11;7;5;6;2;3;3;7;6;7;3;6;2;7;3;9;4;5;2;9;8;9;6;9;6;8;2;9
5550567;"owncloud/android";"Java";"2012-08-25T10:35:56+00:00";1471;611;9;10;5;5;11;11;4;12;3;8;10;8;11;9;15;7;13;9;15;6;12;13;10;14;17;14;16;10;10;9;17;21;10;10;16;14;9;9;14;15;14;10;12;20;9;18;15;10;16;12;13;21
17154258;"chieffancypants/angular-hotkeys";"JavaScript";"2014-02-24T23:12:38+00:00";1470;453;3;12;13;13;10;8;9;10;10;3;13;10;10;10;12;16;7;4;13;8;8;5;13;12;4;10;6;11;4;10;6;7;3;9;8;7;7;11;6;6;7;12;11;7;6;7;8;7;6;15;10;10
19997634;"micahflee/onionshare";"Python";"2014-05-20T21:08:34+00:00";1470;327;2;2;1;27;8;9;3;3;4;1;1;4;3;5;3;3;4;3;1;1;3;1;4;2;3;3;8;11;8;27;9;7;6;3;3;12;7;8;2;4;1;5;5;2;6;2;2;3;3;35;31;13
26396162;"neokree/MaterialNavigationDrawer";"Java";"2014-11-09T13:19:48+00:00";1469;474;30;29;29;25;20;21;22;14;12;17;17;17;8;9;5;9;9;8;4;5;6;10;7;6;12;3;8;8;5;8;2;7;8;4;8;7;4;1;4;4;4;0;1;3;6;5;5;3;3;7;4;1
27091760;"Yelp/elastalert";"Python";"2014-11-24T19:39:19+00:00";1468;1177;5;11;11;12;7;6;7;8;9;4;26;16;13;9;8;8;9;6;17;14;9;5;17;25;36;20;23;15;57;54;32;19;10;18;13;8;18;24;21;27;16;16;22;29;36;23;27;34;30;17;33;237
1868743;"mattneub/Programming-iOS-Book-Examples";"Swift";"2011-06-09T01:55:38+00:00";1468;585;13;13;12;20;9;9;10;14;8;7;5;9;7;5;8;12;5;5;4;10;15;7;16;18;8;14;18;19;15;14;13;13;13;14;19;9;7;10;14;9;7;2;27;13;12;16;11;8;13;9;7;10
3029711;"NYTimes/ice";"JavaScript";"2011-12-21T20:56:46+00:00";1468;123;1;2;3;1;1;0;2;3;3;1;3;5;3;2;1;1;4;3;3;3;1;1;1;0;0;0;1;4;5;5;2;3;2;5;4;3;7;2;2;1;0;2;1;6;4;4;1;2;1;1;1;6
3771441;"ScottHamper/Cookies";"JavaScript";"2012-03-20T03:23:26+00:00";1468;250;10;8;7;3;9;3;7;8;2;8;3;2;6;3;5;8;2;7;6;9;10;8;4;5;3;3;5;8;1;5;3;1;1;2;6;2;5;7;5;5;4;4;4;1;5;6;2;5;2;4;4;4
21950;"rubber/rubber";"Ruby";"2008-06-03T20:39:50+00:00";1468;99;2;4;2;1;2;4;0;2;2;3;2;0;3;3;2;4;2;2;1;0;1;1;0;2;1;1;3;2;2;2;1;3;2;2;1;2;1;1;2;1;2;3;2;3;2;3;2;4;1;0;2;3
4361634;"SublimeText-Markdown/MarkdownEditing";"JavaScript";"2012-05-17T18:39:57+00:00";1467;493;7;5;9;10;6;2;7;9;11;6;14;13;10;8;17;10;5;8;11;11;8;9;12;11;20;7;10;5;13;13;5;7;9;10;9;7;14;14;5;4;13;7;7;9;15;11;3;11;12;13;12;9
22749672;"JerryLead/SparkInternals";"null";"2014-08-08T07:30:51+00:00";1466;775;6;5;9;10;7;6;3;4;6;15;5;124;106;23;10;4;13;7;9;13;9;7;13;10;10;14;5;7;14;7;10;11;9;21;14;8;9;12;12;14;9;8;10;18;20;11;23;19;15;15;15;11
22938893;"nodesource/distributions";"Shell";"2014-08-14T02:44:10+00:00";1466;1294;4;6;14;12;9;7;11;8;9;13;13;15;16;15;23;20;20;15;14;82;49;48;41;26;26;26;37;36;31;38;52;37;32;34;25;19;31;23;26;28;28;19;39;23;27;29;31;25;22;17;21;22
580108;"andreberg/Meslo-Font";"null";"2010-03-26T03:02:19+00:00";1466;323;6;5;5;9;10;6;2;5;6;5;7;10;4;3;4;10;9;10;12;6;3;5;5;9;7;7;9;4;4;6;4;6;1;4;4;3;6;5;4;3;7;5;11;12;11;7;5;8;4;9;8;3
6376337;"pocoproject/poco";"C";"2012-10-24T19:39:16+00:00";1465;563;12;5;10;6;16;31;9;7;12;19;12;13;10;9;9;11;9;6;7;10;7;15;12;10;8;14;11;6;7;7;14;12;13;11;5;7;9;11;12;9;11;4;16;13;18;12;14;6;10;14;9;13
30136107;"pandao/editor.md";"JavaScript";"2015-02-01T04:24:14+00:00";1465;1038;16;27;8;13;12;19;51;10;12;10;6;13;7;18;10;9;27;15;22;13;9;15;9;12;6;12;13;18;25;15;18;19;12;19;15;15;21;123;31;23;19;23;32;23;23;21;28;29;23;17;19;33
9525;"pat/thinking-sphinx";"Ruby";"2008-04-14T01:28:12+00:00";1465;75;2;1;1;1;1;2;1;2;0;4;0;3;0;0;1;6;2;0;2;4;0;1;1;1;4;0;2;1;0;2;2;2;2;1;1;2;0;0;2;1;1;2;3;2;0;2;1;1;2;2;0;1
18667134;"tjmehta/101";"JavaScript";"2014-04-11T08:14:09+00:00";1465;136;2;1;1;2;1;7;0;23;10;11;3;3;2;0;2;3;1;1;3;4;2;0;2;1;2;0;0;3;3;0;1;0;15;3;0;1;3;3;3;4;0;0;1;1;0;1;0;5;1;0;0;1
22231878;"facebook/wdt";"C++";"2014-07-24T21:23:34+00:00";1463;1463;0;0;0;0;0;0;0;0;0;0;0;1;647;359;70;27;12;15;14;14;15;10;6;16;9;8;9;5;1;5;5;7;7;7;5;35;11;16;27;14;7;4;5;8;4;5;5;8;8;11;11;10
6154653;"gitlabhq/gitlab-ci";"Ruby";"2012-10-10T09:00:53+00:00";1463;178;3;8;5;9;1;7;7;2;6;2;5;1;4;5;9;2;4;3;4;1;0;11;2;4;6;3;2;5;4;6;6;0;5;2;2;1;1;2;2;4;3;1;5;0;2;2;0;1;0;3;1;4
6486840;"shadowsocks/shadowsocks-go";"Go";"2012-11-01T08:43:38+00:00";1463;858;6;8;4;6;6;6;5;3;7;1;5;5;8;8;7;9;137;96;37;21;16;22;8;13;11;15;11;8;9;15;11;20;16;11;14;14;15;14;15;22;13;10;10;12;18;18;24;12;27;18;16;15
8305132;"LitePalFramework/LitePal";"Java";"2013-02-20T03:20:07+00:00";1463;886;4;14;11;12;17;14;9;12;12;20;11;16;12;12;15;10;10;19;28;31;14;20;12;10;15;24;20;18;28;19;10;18;18;19;9;17;25;23;17;20;11;7;8;9;43;20;27;27;27;29;15;18
1853821;"fulcrum-agile/fulcrum";"JavaScript";"2011-06-06T09:37:07+00:00";1463;97;1;2;2;2;2;2;2;4;4;0;0;3;0;0;1;5;3;4;1;1;5;2;0;0;1;4;1;4;3;6;3;2;2;3;0;0;1;3;1;1;1;1;0;3;1;2;3;2;0;3;0;0
12836074;"jewel/clearskies";"Ruby";"2013-09-14T21:05:38+00:00";1463;48;2;0;3;3;1;1;1;2;3;1;2;0;0;1;1;1;1;0;0;2;0;0;0;1;1;0;0;2;1;1;2;1;1;1;0;0;0;0;0;0;0;1;1;2;1;1;0;3;1;1;0;1
1161119;"euske/pdfminer";"Python";"2010-12-12T12:50:22+00:00";1462;446;3;9;9;9;7;8;9;9;7;8;8;8;9;6;4;4;10;13;7;12;6;4;10;9;9;13;11;6;8;10;10;8;8;16;6;3;8;12;6;10;4;6;8;9;12;13;10;10;13;9;8;12
1438007;"MovingBlocks/Terasology";"Java";"2011-03-04T03:49:19+00:00";1462;476;5;6;7;2;7;4;7;4;2;7;6;10;5;6;8;3;4;3;11;9;10;7;9;8;2;7;7;7;10;8;11;3;11;19;11;14;22;14;9;7;12;7;11;6;26;23;27;17;9;5;12;9
30649544;"motemen/gore";"Go";"2015-02-11T13:45:04+00:00";1462;556;4;4;7;5;9;9;10;31;15;11;10;7;8;10;10;10;11;12;11;8;9;4;24;11;18;21;10;11;9;8;8;11;15;9;8;8;15;6;12;7;9;9;7;12;8;16;4;9;28;12;7;9
3098140;"twitter/mysql";"C++";"2012-01-03T23:04:04+00:00";1461;97;1;2;2;0;1;5;1;1;2;1;2;1;3;0;2;1;4;2;5;2;3;1;1;3;3;3;1;3;1;3;4;2;3;2;0;0;1;1;1;0;1;1;3;2;1;4;3;3;2;1;1;1
8502433;"mortdeus/legacy-cc";"C";"2013-03-01T13:58:26+00:00";1461;113;0;2;2;0;2;3;4;2;2;0;3;1;2;2;3;1;5;3;1;4;0;2;1;3;2;1;2;6;2;2;3;1;4;2;0;1;2;2;3;2;1;2;5;3;5;2;2;1;2;1;1;5
9131262;"rehorn/livepool";"JavaScript";"2013-03-31T14:29:13+00:00";1461;463;4;9;8;7;5;8;9;5;4;5;3;7;8;63;17;4;8;9;7;9;22;8;5;6;7;6;9;14;14;4;17;8;15;13;6;6;8;8;10;8;6;1;6;5;5;10;10;2;9;5;1;10
30645412;"NYTimes/NYTPhotoViewer";"Objective-C";"2015-02-11T11:50:50+00:00";1460;727;17;7;15;8;9;10;7;9;16;12;7;66;10;17;4;12;6;10;11;12;15;7;7;6;8;16;9;6;17;12;15;11;17;13;12;14;23;16;12;12;18;17;18;14;23;24;11;12;15;13;30;19
7297351;"makaimc/fullstackpython.com";"HTML";"2012-12-23T17:50:14+00:00";1460;583;33;4;8;5;12;3;6;9;8;6;12;3;7;9;9;6;6;40;15;9;12;14;8;17;20;11;12;13;16;12;6;18;13;9;7;9;6;14;7;15;9;4;9;12;18;15;10;8;13;15;8;13
13053544;"chiunam/CTAssetsPickerController";"Objective-C";"2013-09-24T03:14:36+00:00";1458;774;18;13;8;11;12;3;40;20;13;20;16;11;12;7;12;25;18;11;12;16;21;13;6;12;26;19;16;12;15;11;25;28;14;14;23;11;18;11;10;13;8;3;13;9;20;15;17;13;14;14;13;19
22571389;"evnaz/ENSwiftSideMenu";"Swift";"2014-08-03T08:49:29+00:00";1458;636;12;15;16;14;10;12;16;17;10;8;15;17;19;21;17;15;7;6;11;14;8;14;11;17;11;12;11;15;7;12;13;13;14;12;14;13;12;12;7;15;13;7;11;11;6;7;13;4;15;11;14;9
17582613;"SiCKRAGETV/SiCKRAGE";"Python";"2014-03-10T05:20:31+00:00";1457;620;22;12;9;13;6;10;12;6;8;6;7;7;13;6;12;9;6;24;23;17;17;19;19;9;10;23;26;12;13;7;17;14;19;16;16;16;13;24;17;12;9;13;5;9;4;10;5;3;4;4;7;0
1609213;"Olical/EventEmitter";"JavaScript";"2011-04-13T12:59:23+00:00";1457;555;7;10;6;10;13;13;16;16;16;5;14;10;11;10;8;9;4;10;10;6;12;10;5;15;10;10;10;14;16;12;9;10;14;7;12;7;16;8;7;13;4;5;12;7;11;10;15;14;9;15;18;14
2484971;"zendframework/ZendSkeletonApplication";"HTML";"2011-09-29T21:14:22+00:00";1457;196;5;4;2;3;5;4;4;2;2;6;6;2;5;2;1;5;6;6;4;8;6;3;4;4;2;6;3;5;2;5;7;4;4;4;0;2;2;2;1;5;2;3;4;4;7;4;2;3;4;4;3;3
828375;"joewalnes/smoothie";"JavaScript";"2010-08-10T09:54:54+00:00";1457;194;4;6;3;8;3;4;3;2;3;2;3;11;2;4;4;0;5;4;2;2;3;2;1;4;7;9;3;5;0;3;1;5;7;2;5;1;2;8;4;1;4;1;7;2;2;11;5;3;4;5;0;2
237904;"yesodweb/yesod";"Haskell";"2009-06-27T22:54:51+00:00";1456;354;13;12;7;5;6;2;14;10;11;10;7;6;7;5;8;5;6;6;9;4;5;7;5;3;13;4;5;4;3;7;6;8;5;7;9;3;5;8;6;5;7;5;11;2;7;5;7;8;8;8;10;5
17334244;"johnno1962/Xtrace";"Objective-C++";"2014-03-02T08:46:17+00:00";1456;394;4;2;3;3;2;1;10;10;8;2;3;3;5;3;1;3;3;2;3;30;8;6;4;3;3;3;4;9;3;2;4;14;12;8;4;11;10;7;5;2;4;0;2;4;6;9;6;7;9;73;39;12
20549706;"qor/qor";"Go";"2014-06-06T03:06:46+00:00";1455;1441;0;0;0;0;2;0;1;1;0;0;3;3;314;52;61;19;17;29;36;56;15;17;22;12;10;6;7;9;23;43;31;22;20;10;47;23;18;16;20;11;11;9;10;9;12;16;12;18;17;167;18;166
16852060;"ethereum/wiki";"null";"2014-02-14T23:05:17+00:00";1454;806;4;11;8;12;10;8;4;6;7;12;12;6;13;23;13;18;16;3;10;8;11;6;13;13;9;11;15;16;17;13;14;10;10;8;14;11;11;11;33;28;13;30;22;31;37;29;26;37;32;26;22;23
11787148;"jaredks/rumps";"Python";"2013-07-31T09:12:53+00:00";1454;389;4;6;2;2;4;7;3;5;5;4;6;1;5;10;4;1;1;3;9;3;2;4;4;7;3;5;6;2;2;8;19;9;0;3;3;2;120;22;8;7;6;19;1;2;6;3;3;2;2;10;11;3
4177129;"robb/Underscore.m";"Objective-C";"2012-04-29T20:01:23+00:00";1454;192;1;14;8;4;9;4;5;4;7;5;3;8;5;5;6;3;3;3;3;3;5;4;3;2;3;7;3;2;3;1;0;1;6;4;3;1;3;2;1;4;2;1;0;3;5;5;3;2;3;4;1;2
89912;"lloyd/yajl";"C";"2008-12-13T06:21:30+00:00";1453;212;4;5;6;8;4;0;5;3;5;10;4;3;6;2;4;3;4;3;6;3;2;4;2;2;8;3;4;6;3;4;5;6;7;4;3;0;4;6;5;3;3;4;4;2;5;8;1;2;2;5;3;4
400664;"node-ffi/node-ffi";"JavaScript";"2009-12-05T17:23:17+00:00";1453;531;7;8;11;10;3;12;4;11;18;12;4;6;11;13;11;11;11;5;22;8;24;12;6;11;10;9;13;14;5;10;9;11;9;16;8;14;12;15;12;6;16;9;8;7;10;11;12;12;4;4;7;7
5132476;"jcbrand/converse.js";"JavaScript";"2012-07-21T09:14:22+00:00";1453;350;9;8;12;6;4;3;7;5;3;5;8;6;6;14;9;6;4;8;6;8;8;8;6;5;12;3;7;7;9;5;5;5;7;6;4;5;9;7;7;8;8;9;6;8;5;11;7;7;4;7;4;4
2943911;"montagejs/montage";"JavaScript";"2011-12-08T23:18:21+00:00";1452;141;6;3;1;4;2;8;7;5;5;4;3;3;5;2;1;2;1;3;0;1;2;0;2;0;3;5;4;5;3;1;2;2;0;3;1;1;3;2;1;2;3;5;2;3;4;2;0;1;3;4;4;2
10920202;"pablojim/highcharts-ng";"JavaScript";"2013-06-24T21:03:15+00:00";1452;574;14;17;7;42;2;14;19;6;12;16;9;12;16;17;12;7;17;9;12;17;16;9;12;10;12;10;12;13;15;11;6;9;5;10;9;6;5;8;7;14;12;7;13;5;9;5;14;5;9;5;7;7
12115269;"pydanny/cookiecutter-django";"Python";"2013-08-14T17:43:31+00:00";1452;922;18;13;11;5;13;12;10;8;11;10;20;10;20;13;15;21;21;28;28;23;19;11;24;13;14;10;12;17;18;34;21;17;11;21;17;37;26;22;17;23;22;15;23;25;15;20;19;13;11;19;25;21
15318526;"interagent/prmd";"Ruby";"2013-12-19T17:45:58+00:00";1450;425;5;10;8;4;11;11;4;9;8;7;10;11;16;9;4;9;6;11;17;10;5;7;12;12;8;4;9;8;13;8;9;8;13;9;6;7;3;12;5;13;5;4;6;3;8;4;8;8;4;7;7;10
1629171;"wise9/enchant.js";"JavaScript";"2011-04-18T06:17:24+00:00";1450;189;5;1;2;4;9;3;2;4;0;2;6;2;22;0;3;4;6;3;5;3;2;1;7;1;3;3;3;6;0;7;2;2;5;3;3;5;3;6;7;5;1;8;3;3;3;2;0;3;2;3;1;0
145356;"ninject/Ninject";"C#";"2009-03-07T19:04:25+00:00";1450;275;5;11;4;4;3;8;3;3;7;6;5;4;8;3;7;6;8;2;4;8;5;5;1;8;5;2;9;3;7;4;9;6;5;5;6;3;6;5;2;5;5;7;5;5;7;6;6;4;5;8;5;2
6898381;"apache/cordova-android";"Java";"2012-11-28T08:00:22+00:00";1449;512;2;4;9;10;12;14;7;4;11;8;14;9;11;11;10;9;10;10;12;6;7;13;8;13;19;10;8;9;19;8;14;8;15;5;3;2;18;13;7;6;7;6;14;13;4;14;6;7;13;12;11;17
23123294;"angrave/SystemProgramming";"null";"2014-08-19T19:38:07+00:00";1449;317;7;8;2;2;3;3;3;7;6;2;9;5;4;3;5;3;5;8;7;2;2;1;5;12;7;5;3;7;1;6;8;6;2;6;2;5;3;23;17;6;4;5;6;8;8;10;4;6;8;5;24;8
32690721;"chinchang/cta.js";"JavaScript";"2015-03-22T19:12:13+00:00";1449;508;65;56;28;33;50;22;10;7;8;10;6;5;6;3;3;3;4;5;12;11;12;4;1;0;0;0;5;4;4;2;14;8;4;11;8;3;4;2;3;11;23;5;1;6;4;7;2;3;4;3;0;3
655087;"jaukia/zoomooz";"JavaScript";"2010-05-07T14:31:23+00:00";1448;191;3;8;3;3;2;0;2;2;3;1;1;4;6;2;7;5;4;3;5;6;0;4;5;2;2;5;2;5;5;6;3;5;4;1;6;3;3;2;3;5;2;2;1;3;5;6;4;7;4;7;5;4
1056938;"mrdavidlaing/javascript-koans";"JavaScript";"2010-11-06T14:50:55+00:00";1448;512;9;11;9;16;7;10;12;1;7;12;14;9;5;18;9;2;12;6;6;7;14;6;8;5;9;7;7;12;15;6;8;9;3;9;4;8;7;6;18;7;14;13;25;14;6;21;13;8;7;14;14;13
16846580;"SonyWWS/ATF";"C#";"2014-02-14T19:02:53+00:00";1448;201;3;2;4;4;2;2;1;2;5;3;2;2;4;2;2;2;2;1;0;2;5;4;6;5;2;3;3;1;5;0;3;5;3;3;4;3;4;31;3;16;6;5;5;5;2;3;3;2;5;3;3;3
17950486;"Flolagale/mailin";"Python";"2014-03-20T16:49:11+00:00";1448;333;1;4;10;9;10;6;4;6;8;5;3;4;3;3;8;7;5;5;6;7;4;8;11;6;10;3;5;4;5;9;4;7;6;10;5;6;7;3;6;4;3;14;13;10;7;9;8;5;11;6;4;6
9609738;"slackhq/hubot-slack";"CoffeeScript";"2013-04-22T21:52:16+00:00";1448;774;14;13;18;14;18;29;23;10;8;15;16;12;6;9;10;14;15;23;15;15;19;16;14;15;20;15;17;18;13;20;8;13;15;20;12;11;14;9;20;24;14;5;15;15;11;15;14;13;12;11;23;16
12173316;"smileyborg/UIView-AutoLayout";"Objective-C";"2013-08-17T04:23:57+00:00";1447;252;6;5;4;6;4;1;6;9;6;6;5;7;5;6;9;5;5;5;10;6;5;5;2;1;6;2;3;2;7;5;7;6;5;6;1;7;2;7;6;3;2;3;8;2;2;8;6;4;3;2;4;4
552007;"mhevery/jasmine-node";"JavaScript";"2010-03-08T05:10:05+00:00";1447;162;11;5;2;4;1;6;2;4;1;4;7;1;3;3;5;5;1;1;2;3;6;5;3;3;0;6;4;3;2;2;0;2;7;4;3;3;0;1;2;6;2;3;3;1;5;2;4;4;1;0;4;0
8068127;"poole/hyde";"CSS";"2013-02-07T07:01:38+00:00";1447;514;10;7;9;3;8;10;2;9;9;5;8;9;12;6;9;7;13;13;8;7;12;15;8;13;3;11;10;14;7;9;13;9;12;11;6;13;9;11;12;18;11;12;11;12;11;8;11;13;9;15;13;8
22372473;"getflourish/Sketch-Style-Inventory";"JavaScript";"2014-07-29T08:13:55+00:00";1447;577;12;18;10;10;4;8;2;14;8;5;55;22;12;8;7;5;14;10;4;9;8;8;6;4;7;5;9;16;10;15;15;14;19;10;8;10;12;17;14;8;9;7;19;22;7;11;5;10;10;12;7;6
1882017;"worrydream/Tangle";"JavaScript";"2011-06-11T18:23:07+00:00";1447;162;2;4;2;9;2;5;7;2;0;2;1;0;1;0;0;3;4;1;1;3;2;1;0;2;3;0;4;1;5;4;26;8;5;0;1;3;4;6;1;5;3;3;2;2;3;5;1;2;4;4;2;1
3641361;"at-import/Singularity";"CSS";"2012-03-06T18:57:27+00:00";1446;220;6;7;2;4;6;2;2;4;4;2;1;6;5;9;7;7;8;5;6;5;1;1;2;2;6;7;6;4;3;5;2;0;3;3;2;1;6;7;4;3;1;1;6;4;7;5;8;7;7;1;5;2
24878875;"unixorn/awesome-zsh-plugins";"null";"2014-10-07T06:11:17+00:00";1446;1142;12;13;12;24;73;12;17;25;27;12;14;13;10;16;20;29;16;19;23;18;23;30;17;21;27;39;19;26;26;17;17;24;25;27;23;24;17;17;25;18;16;18;28;29;20;23;28;17;24;24;22;26
6798814;"JoanZapata/android-pdfview";"Java";"2012-11-21T16:19:38+00:00";1446;680;6;9;10;15;12;7;14;16;20;13;13;8;9;9;12;19;14;13;6;18;18;12;8;9;11;15;15;18;10;15;14;11;17;9;21;6;14;17;9;17;9;5;14;22;20;16;18;14;17;13;9;14
15412237;"miguelgrinberg/flasky";"Python";"2013-12-24T05:38:12+00:00";1445;919;9;23;13;15;15;8;9;15;11;15;14;13;14;15;13;11;18;14;13;16;14;15;20;12;12;17;16;16;23;22;20;12;24;11;15;11;24;17;15;23;19;19;25;31;29;31;19;21;36;20;34;22
877479;"benbarnett/jquery-animate-enhanced";"HTML";"2010-09-01T10:04:31+00:00";1445;61;0;2;2;1;3;3;2;1;2;1;0;2;5;1;2;0;0;1;0;1;0;1;0;3;0;0;1;1;1;2;0;2;3;0;3;0;1;1;0;0;0;0;1;1;3;0;2;1;1;1;1;2
33663866;"hyperoslo/Presentation";"Swift";"2015-04-09T10:53:05+00:00";1444;1442;0;0;5;0;0;1;0;0;0;0;513;182;79;48;41;28;15;17;18;10;12;18;10;33;26;29;7;10;6;13;9;11;12;10;11;41;20;24;16;10;13;7;15;16;11;12;15;16;17;7;12;16
2994517;"i18next/i18next";"JavaScript";"2011-12-16T12:37:42+00:00";1444;507;12;9;4;12;7;6;6;10;9;14;5;3;11;4;10;3;8;6;8;6;4;7;6;7;5;12;10;12;7;9;9;11;6;14;9;8;7;15;14;13;15;11;15;7;12;15;25;22;11;11;11;14
2207038;"gildas-lormeau/zip.js";"JavaScript";"2011-08-14T21:59:56+00:00";1443;203;3;1;4;7;3;5;2;3;4;1;1;6;5;1;4;3;6;1;3;3;3;2;2;7;6;6;12;8;1;6;1;3;5;6;2;2;4;7;7;2;5;1;4;4;4;5;5;2;4;5;2;4
10070738;"google/lisp-koans";"Common Lisp";"2013-05-15T04:07:12+00:00";1443;476;2;4;9;9;3;2;2;3;11;2;8;16;8;1;5;4;4;9;3;4;6;4;5;3;5;7;5;9;7;5;6;2;5;165;29;5;7;10;5;5;9;2;5;8;9;7;6;6;5;6;4;5
11352797;"orbitjs/orbit.js";"JavaScript";"2013-07-11T20:52:50+00:00";1443;221;4;4;7;4;11;9;5;6;10;2;10;6;7;6;4;6;4;4;4;2;7;3;1;2;9;2;6;3;5;2;4;3;3;2;5;5;1;2;6;4;5;3;2;1;1;3;1;3;6;3;2;1
588600;"brianmario/mysql2";"Ruby";"2010-03-31T15:40:17+00:00";1443;210;3;0;3;8;7;2;3;3;6;2;2;4;3;5;6;2;3;6;5;8;3;8;3;9;5;3;5;5;4;7;6;3;7;3;6;4;4;4;3;3;1;4;3;1;5;4;2;4;5;2;0;3
2404598;"bobthecow/genghis";"Ruby";"2011-09-17T11:42:33+00:00";1441;122;5;2;2;3;1;3;0;3;0;2;1;2;2;6;1;3;4;1;3;4;2;2;3;3;3;5;3;3;5;2;2;2;1;5;3;2;3;2;2;2;3;1;4;0;2;3;1;1;0;3;0;1
409101;"alex/django-taggit";"Python";"2009-12-08T23:40:49+00:00";1441;237;4;2;4;4;4;5;7;2;4;4;6;2;4;7;6;4;7;3;8;1;3;4;4;7;5;4;4;7;2;1;7;4;4;4;4;6;5;2;8;6;3;5;9;2;5;6;0;4;6;6;5;7
15177360;"jssor/slider";"HTML";"2013-12-14T00:30:15+00:00";1441;719;13;15;20;18;33;28;25;23;17;18;22;13;34;23;20;22;20;14;14;21;20;19;16;14;13;9;14;8;5;11;8;8;11;3;4;8;10;11;11;11;6;3;9;10;5;8;7;10;14;7;5;8
16211818;"facebook/mcrouter";"C++";"2014-01-24T17:42:42+00:00";1441;359;7;3;5;9;5;7;5;7;9;4;6;5;7;4;5;6;5;5;6;1;8;34;9;6;7;5;8;5;3;7;4;6;6;12;7;3;9;6;6;2;13;17;5;6;11;5;5;4;8;8;7;6
4983184;"Leaflet/Leaflet.markercluster";"JavaScript";"2012-07-11T01:54:39+00:00";1440;388;4;9;6;6;5;12;18;11;4;10;9;10;8;9;10;7;3;4;8;10;10;4;4;6;9;8;2;5;7;10;8;3;13;4;5;3;7;8;7;7;8;6;8;4;6;8;11;11;8;9;8;8
5844474;"EventStore/EventStore";"C#";"2012-09-17T17:22:49+00:00";1440;427;14;8;10;12;3;4;9;7;7;7;3;9;5;6;4;5;6;5;13;6;9;15;5;6;5;7;13;11;12;12;4;12;4;5;3;8;12;10;6;9;9;8;10;10;6;10;8;14;19;8;14;0
6846111;"maciekish/iReSign";"Objective-C";"2012-11-25T00:48:29+00:00";1440;614;5;7;12;11;10;10;7;4;12;3;8;10;13;12;6;10;25;11;8;9;11;26;5;11;11;16;8;9;7;16;15;9;7;21;10;12;14;11;17;14;10;8;9;17;36;14;13;13;19;12;11;9
13982751;"cssstats/cssstats";"JavaScript";"2013-10-30T09:53:40+00:00";1440;397;9;8;12;14;14;7;8;4;4;5;10;8;10;8;12;9;4;3;1;2;5;5;8;4;2;4;0;5;11;3;8;15;7;11;4;4;6;4;7;9;10;17;11;9;3;6;9;24;9;8;7;10
11478636;"phalcon/zephir";"PHP";"2013-07-17T14:49:27+00:00";1439;509;9;5;10;19;26;19;16;9;5;7;7;5;11;7;2;10;9;8;10;11;8;14;11;10;12;7;5;6;5;8;9;7;12;6;8;11;8;10;8;10;9;11;5;18;15;12;12;12;7;8;10;10
14543561;"TedGoas/Cerberus";"HTML";"2013-11-20T01:44:00+00:00";1439;654;22;2;1;5;7;4;4;3;3;2;1;3;4;3;2;1;2;3;2;7;4;5;10;3;5;2;5;8;4;63;83;46;32;19;9;6;11;60;21;9;24;19;15;5;22;9;6;12;4;10;28;14
15584464;"monochromegane/the_platinum_searcher";"Go";"2014-01-02T13:43:20+00:00";1439;514;4;13;9;6;6;8;4;4;4;14;9;10;8;7;12;5;13;12;7;9;11;9;12;14;8;7;4;15;18;5;9;25;21;19;14;1;13;6;5;12;9;11;12;11;5;6;11;11;10;10;12;14
31164624;"100mango/zen";"null";"2015-02-22T13:58:34+00:00";1439;1428;111;63;34;14;54;14;7;5;5;5;47;39;20;10;13;8;14;11;195;91;73;28;18;9;19;15;9;16;9;10;11;28;47;23;14;43;26;20;36;9;12;5;13;20;10;39;21;12;11;9;40;13
2624312;"benjamine/jsondiffpatch";"JavaScript";"2011-10-22T01:59:30+00:00";1439;730;6;6;9;8;4;10;17;18;10;15;8;7;7;3;9;6;8;7;8;8;14;12;27;16;15;13;13;11;10;10;16;10;22;11;7;11;15;148;30;14;13;12;20;15;8;7;11;12;11;8;6;8
3727706;"emacs-helm/helm";"Emacs Lisp";"2012-03-15T11:50:18+00:00";1439;499;11;9;5;7;10;12;10;14;13;11;12;9;10;8;11;6;11;6;5;12;7;10;10;14;13;11;7;10;9;7;10;9;12;13;9;10;12;14;8;4;8;8;9;10;9;12;11;7;10;7;9;8
27778839;"twitter/AnomalyDetection";"R";"2014-12-09T17:46:24+00:00";1438;521;10;6;10;8;5;15;4;14;7;17;18;16;16;4;17;10;12;9;9;6;12;8;4;10;11;9;9;20;17;10;8;6;12;12;5;8;10;10;15;7;14;13;8;7;8;11;11;6;11;5;5;6
444380;"resque/resque-scheduler";"Ruby";"2009-12-21T05:24:09+00:00";1438;157;3;4;4;3;4;2;4;5;2;3;3;5;5;2;2;3;6;2;4;4;4;1;1;3;3;2;5;5;3;0;5;2;4;5;2;4;1;2;5;4;1;3;3;3;3;0;1;5;1;4;2;0
814715;"0xfe/vexflow";"JavaScript";"2010-08-03T14:47:36+00:00";1438;420;5;9;6;5;2;3;2;5;4;1;10;38;83;25;8;2;7;6;6;6;11;4;1;1;11;4;6;6;4;3;7;10;18;5;3;6;5;8;6;6;2;7;5;4;3;4;7;9;8;4;4;5
1279067;"cubiq/add-to-homescreen";"JavaScript";"2011-01-21T16:43:35+00:00";1438;241;5;9;3;7;8;5;2;7;4;4;5;3;3;6;0;4;6;5;7;4;1;2;6;5;4;4;7;6;2;5;4;3;7;6;4;5;5;6;3;3;6;5;6;7;3;7;6;1;7;2;4;2
2279960;"rcrowley/goagain";"Go";"2011-08-27T16:55:16+00:00";1437;238;5;10;6;12;5;1;5;6;5;4;2;1;9;2;6;2;4;6;1;4;6;3;4;5;2;4;5;7;4;5;1;3;1;6;6;3;5;5;6;8;4;2;2;4;7;1;3;6;4;3;6;11
16490037;"jamesrwhite/minicron";"Ruby";"2014-02-03T19:20:05+00:00";1437;303;9;3;3;6;2;6;7;3;0;2;12;3;5;5;3;3;7;3;5;2;8;1;2;6;13;7;4;5;3;8;5;9;7;7;4;1;6;3;12;9;9;8;2;3;14;7;10;8;7;7;12;7
21686543;"qiujuer/Genius-Android";"Java";"2014-07-10T08:32:51+00:00";1437;533;8;2;12;6;8;8;13;5;5;6;14;6;9;6;14;11;13;17;14;13;12;5;4;6;12;13;10;21;9;9;3;7;6;8;17;6;15;12;10;15;5;4;8;14;14;10;10;25;18;14;9;12
30548363;"IFTTT/FastttCamera";"Objective-C";"2015-02-09T17:27:06+00:00";1437;715;6;5;5;4;8;8;5;6;10;5;8;166;92;36;16;21;8;18;17;4;9;9;8;11;9;11;16;10;11;7;11;4;6;4;3;7;13;7;15;10;4;10;13;10;9;9;7;5;6;6;5;2
274218;"slact/nchan";"C";"2009-08-10T18:38:01+00:00";1436;538;3;0;0;1;1;1;1;0;2;1;1;0;1;2;1;2;1;0;2;1;4;0;0;1;1;3;1;0;1;2;80;222;21;16;14;11;52;6;6;3;4;9;12;4;5;5;4;7;9;8;6;0
994615;"wandenberg/nginx-push-stream-module";"C";"2010-10-17T14:26:27+00:00";1436;395;24;6;4;12;10;13;14;11;5;6;10;6;15;7;8;9;5;4;6;10;6;9;1;4;5;8;7;7;8;4;4;6;8;3;9;10;6;9;10;6;6;8;9;9;6;4;9;6;6;2;8;7
12198882;"kombai/freewall";"HTML";"2013-08-18T17:32:13+00:00";1436;449;6;5;2;12;8;6;17;8;11;4;10;11;9;7;13;13;10;11;10;10;10;7;6;10;7;7;4;8;7;5;8;7;8;11;6;7;3;12;9;8;16;8;11;5;6;13;13;5;13;8;8;10
13655592;"snide/sphinx_rtd_theme";"CSS";"2013-10-17T17:10:49+00:00";1436;516;8;8;6;13;8;11;6;6;10;9;9;12;16;7;13;12;10;16;6;17;5;15;10;9;12;12;17;11;10;13;5;9;11;10;7;10;12;9;5;10;6;7;6;6;7;18;8;10;16;9;8;10
14597988;"thoughtbot/refills";"CSS";"2013-11-21T19:53:47+00:00";1436;294;5;9;8;8;7;4;8;2;7;4;9;7;7;2;5;5;7;7;8;4;4;7;6;4;2;3;3;10;4;18;4;8;5;4;3;2;4;8;4;3;9;5;6;4;6;6;7;5;4;4;5;4
18654760;"AngularClass/ng-fx";"JavaScript";"2014-04-10T22:58:58+00:00";1436;445;8;11;6;16;4;11;17;9;9;5;9;6;11;16;13;11;6;7;6;2;9;7;8;4;5;7;5;20;12;27;16;12;4;6;9;1;12;10;6;6;5;7;9;16;3;2;2;8;8;5;7;4
20462243;"nickel-org/nickel.rs";"Rust";"2014-06-03T22:36:19+00:00";1436;714;14;9;33;23;18;21;20;10;13;18;14;13;5;25;14;18;12;15;9;20;11;8;38;9;13;10;15;8;8;10;14;13;18;9;4;8;11;7;28;15;8;14;9;11;8;10;11;20;7;11;12;12
5394041;"arturadib/strapdown";"JavaScript";"2012-08-13T02:31:58+00:00";1436;341;4;12;2;8;6;9;10;6;3;3;8;8;7;3;9;6;10;6;2;12;8;8;7;7;8;7;9;9;6;6;10;5;16;1;2;9;6;5;9;6;4;6;4;6;4;4;5;2;6;10;5;7
6418762;"futurepress/epub.js";"HTML";"2012-10-27T16:07:37+00:00";1436;462;6;10;8;4;7;4;7;7;7;3;5;6;6;15;8;5;4;11;5;2;13;9;10;7;5;7;10;7;5;4;7;55;17;3;10;17;6;13;31;6;6;6;11;8;7;6;7;9;5;9;7;9
7474564;"typeplate/typeplate.github.io";"HTML";"2013-01-07T00:23:55+00:00";1436;28;1;0;0;0;0;1;0;0;1;1;2;1;1;0;0;1;0;2;0;0;1;0;0;1;1;0;0;1;1;0;0;0;0;0;0;1;1;0;0;0;3;1;0;0;2;1;1;0;0;0;0;2
6404963;"blaze/blaze";"Python";"2012-10-26T14:25:22+00:00";1433;361;1;7;7;5;5;11;7;4;3;8;10;6;10;9;3;15;5;9;7;14;11;7;5;4;7;5;5;12;6;10;6;6;7;11;3;6;8;10;6;4;7;4;14;2;2;2;5;11;7;7;7;8
2810191;"mythz/jquip";"JavaScript";"2011-11-19T18:51:59+00:00";1433;78;1;2;1;3;0;4;4;1;3;2;1;3;2;1;0;1;2;0;1;0;0;1;1;1;2;1;0;3;1;4;1;1;2;1;1;2;1;3;1;0;0;2;0;2;2;3;3;1;3;1;2;0
24886506;"shinydevelopment/SimulatorStatusMagic";"Objective-C";"2014-10-07T10:49:26+00:00";1433;482;6;24;13;18;10;8;5;6;4;8;11;18;12;6;11;3;4;7;5;6;11;23;3;7;2;5;8;9;8;9;5;11;18;5;8;5;10;4;5;8;9;9;8;23;14;16;9;9;8;8;12;8
22042941;"oguzbilgener/CircularFloatingActionMenu";"Java";"2014-07-20T20:42:12+00:00";1432;623;15;20;8;14;19;13;9;16;11;16;21;16;15;7;13;16;8;9;9;12;10;3;8;9;10;19;14;11;12;16;8;10;13;14;12;16;7;7;11;13;14;7;7;7;16;10;13;12;10;11;17;9
5579613;"mixu/singlepageappbook";"HTML";"2012-08-28T01:56:23+00:00";1432;269;3;5;4;8;5;5;5;9;4;2;4;7;7;7;7;5;7;3;9;9;4;1;7;6;7;8;13;11;6;2;1;11;1;7;3;2;3;5;4;6;4;5;10;2;4;1;4;3;7;1;3;2
34465;"vim-ruby/vim-ruby";"VimL";"2008-07-16T02:14:17+00:00";1432;222;5;0;6;3;3;4;4;8;6;3;2;2;3;1;6;3;5;4;6;5;6;6;4;8;3;5;5;3;4;5;4;5;6;4;2;1;3;4;5;7;5;3;3;7;3;5;4;3;4;3;7;6
558790;"zdennis/activerecord-import";"Ruby";"2010-03-12T05:06:53+00:00";1432;469;3;47;24;6;10;11;3;7;4;5;7;9;3;6;5;7;11;4;8;4;7;7;10;5;4;6;12;8;9;8;4;4;37;8;8;2;7;26;6;6;7;10;10;12;8;6;8;7;5;6;12;10
12274147;"square/wire";"Java";"2013-08-21T15:45:47+00:00";1432;788;13;15;20;15;11;10;13;6;19;10;8;13;14;12;14;10;9;11;13;11;12;17;24;10;13;15;29;20;14;13;23;21;13;10;15;17;31;15;36;13;6;11;19;22;22;17;9;13;19;15;13;14
16347676;"ubolonton/js-csp";"JavaScript";"2014-01-29T14:49:13+00:00";1431;537;18;9;13;15;9;15;10;16;7;11;8;12;12;13;8;21;9;11;13;8;16;6;8;20;12;5;7;13;4;9;15;11;8;15;16;7;14;10;13;4;10;9;11;8;3;6;1;14;4;8;8;4
192904;"pymc-devs/pymc3";"Jupyter Notebook";"2009-05-05T09:43:50+00:00";1431;413;4;5;3;3;4;5;6;50;17;3;11;8;2;8;7;12;4;8;12;5;6;9;7;5;2;6;4;7;5;5;11;7;4;8;8;2;6;10;8;2;7;4;4;2;6;11;14;19;12;10;15;10
30465921;"okor/justice";"JavaScript";"2015-02-07T18:43:39+00:00";1430;1419;0;32;744;229;28;31;68;54;78;23;10;7;11;12;4;5;6;3;2;2;4;3;3;5;2;2;3;6;0;3;2;4;1;6;1;0;4;2;1;1;2;1;0;2;6;0;0;3;0;1;0;2
3230766;"gpambrozio/BlockAlertsAnd-ActionSheets";"Objective-C";"2012-01-20T23:19:27+00:00";1430;128;3;3;1;0;2;7;4;1;4;2;1;3;2;1;4;3;1;4;1;3;2;2;0;1;1;4;3;6;3;5;6;0;2;5;3;5;1;1;3;2;6;0;2;3;1;1;0;1;1;4;2;2
6667084;"ponylang/ponyc";"C++";"2012-11-13T07:38:25+00:00";1429;1425;121;461;54;14;9;16;13;11;8;12;11;6;25;14;11;8;5;14;7;4;4;2;5;6;10;11;30;20;10;17;17;10;23;33;13;17;8;68;32;8;15;11;28;13;15;36;33;22;31;21;12;20
11091579;"bchanx/slidr";"JavaScript";"2013-07-01T10:22:41+00:00";1429;125;2;3;3;1;7;1;1;2;0;1;1;6;2;5;2;2;1;4;2;2;3;3;1;3;9;9;2;0;2;1;2;3;2;2;0;3;5;0;3;1;1;0;0;4;1;2;3;6;1;4;1;0
13638851;"MatthewYork/MYBlurIntroductionView";"Objective-C";"2013-10-17T04:16:58+00:00";1429;342;7;11;9;4;8;8;10;7;8;8;7;4;9;9;11;10;3;4;7;3;3;10;5;2;13;12;4;7;6;6;15;15;7;8;4;6;2;7;4;6;4;3;5;6;3;5;3;7;3;6;4;4
15368044;"ashfurrow/C-41";"Objective-C";"2013-12-22T00:34:51+00:00";1429;689;13;5;14;14;16;12;8;9;12;12;15;17;12;12;10;9;22;16;17;11;10;11;8;10;8;14;33;14;11;18;11;17;13;15;33;13;16;12;9;11;5;3;10;12;8;18;15;16;16;16;15;12
2413817;"groovy/groovy-core";"Java";"2011-09-19T07:41:42+00:00";1429;195;2;6;6;10;11;4;3;1;4;8;5;7;5;3;2;2;2;3;1;7;4;5;4;6;5;5;4;5;4;0;4;18;2;1;4;4;4;2;0;3;0;1;2;0;1;2;5;2;1;0;5;0
2624521;"gephi/gephi";"Java";"2011-10-22T03:14:46+00:00";1429;530;5;6;12;8;3;7;7;7;5;7;6;3;8;7;5;5;7;8;9;8;18;6;6;15;7;8;7;10;12;20;7;11;9;14;42;9;14;17;14;8;15;6;12;15;12;11;12;7;18;12;10;13
5183376;"ParsePlatform/Anypic";"Objective-C";"2012-07-25T19:15:59+00:00";1428;380;9;11;8;8;5;9;7;9;10;11;8;9;4;6;9;13;7;1;7;7;6;9;8;3;6;4;7;8;1;10;4;5;6;10;2;7;8;9;3;10;9;7;12;3;15;12;9;1;5;6;10;7
22584823;"TheBerkin/Rant";"C#";"2014-08-03T22:21:51+00:00";1428;189;4;17;3;2;1;5;3;2;6;42;4;4;3;0;1;1;21;3;1;1;2;1;1;1;6;5;2;3;4;4;2;3;1;1;1;1;3;1;1;0;3;3;3;0;1;2;1;3;3;0;2;1
10034660;"white-cat/ThinkAndroid";"Java";"2013-05-13T15:26:30+00:00";1428;567;9;11;13;7;6;8;4;8;5;8;14;14;8;19;13;14;11;14;17;10;13;10;5;13;12;11;9;7;8;11;9;17;8;10;18;23;10;11;11;3;3;14;17;11;13;17;12;8;10;16;13;1
15489219;"poole/lanyon";"CSS";"2013-12-28T07:53:04+00:00";1428;632;11;5;6;11;9;11;7;10;9;6;10;11;12;12;7;11;5;15;20;11;15;12;11;11;9;40;18;18;9;16;12;16;10;8;7;10;18;12;10;17;22;20;14;8;13;7;6;16;8;14;12;14
15714062;"IdentityServer/IdentityServer3";"C#";"2014-01-07T19:19:39+00:00";1428;814;4;9;17;17;13;15;10;24;13;17;9;13;10;15;18;18;17;16;16;14;16;23;11;7;11;21;15;16;20;27;21;15;14;18;12;12;14;17;17;21;22;13;14;19;20;22;22;10;12;16;17;14
11247742;"n33/skel";"JavaScript";"2013-07-08T06:56:09+00:00";1427;614;9;4;10;14;11;15;12;15;11;12;10;14;9;10;16;18;6;9;16;8;6;20;16;8;16;9;12;15;15;8;5;12;4;7;13;9;8;13;10;15;13;6;12;12;21;20;13;16;19;13;19;0
15400220;"progit/progit2";"CSS";"2013-12-23T17:03:08+00:00";1427;719;14;5;22;17;13;8;22;11;10;11;10;12;11;13;13;16;17;14;22;35;19;7;12;12;16;14;10;14;15;13;9;13;9;12;17;12;14;14;18;9;5;16;18;16;14;18;21;10;18;13;14;1
2574980;"session-replay-tools/tcpcopy";"C";"2011-10-14T08:15:19+00:00";1427;482;4;8;11;9;6;16;6;12;9;11;5;7;12;13;9;4;13;16;12;5;5;6;9;6;14;7;7;3;11;12;7;14;6;12;7;4;9;16;9;11;11;2;10;10;14;9;8;14;13;6;10;12
351406;"cloudhead/toto";"Ruby";"2009-10-27T14:24:27+00:00";1427;48;2;1;0;1;0;2;0;0;0;0;1;0;1;0;3;3;4;1;1;3;1;0;0;2;0;4;1;2;1;0;1;1;0;2;1;0;1;1;0;1;0;0;2;0;2;1;0;0;0;0;1;0
779570;"digitalbazaar/forge";"JavaScript";"2010-07-16T20:49:48+00:00";1427;550;7;6;10;10;9;14;7;9;12;7;6;10;8;8;12;16;13;16;10;8;8;12;6;13;7;12;6;10;10;10;11;11;15;20;18;11;11;3;16;10;13;16;10;14;8;9;12;5;7;13;11;14
31497493;"hawx1993/Front-end-Interview-questions";"null";"2015-03-01T13:37:30+00:00";1426;1369;0;2;9;6;45;53;16;21;4;6;12;13;183;16;9;9;27;33;12;18;7;12;5;3;17;25;18;11;20;9;45;21;12;8;8;16;12;16;9;14;9;5;19;21;50;41;66;46;19;38;229;44
10717754;"elves/elvish";"Go";"2013-06-16T08:43:32+00:00";1426;264;34;1;1;2;4;3;1;3;1;5;0;0;3;3;3;2;3;4;1;3;3;3;2;2;1;3;3;4;4;17;7;8;11;5;2;6;6;3;9;3;2;6;11;10;6;11;11;4;6;9;2;7
11600244;"astaxie/Go-in-Action";"Go";"2013-07-23T05:20:08+00:00";1426;610;10;14;11;8;8;4;4;9;6;12;7;9;15;9;4;5;9;12;19;10;14;6;2;8;10;9;14;14;8;16;14;9;14;20;15;7;18;9;7;9;20;7;12;16;18;15;15;30;20;18;17;14
5720995;"lxc/lxc";"C";"2012-09-07T18:50:27+00:00";1426;387;9;9;6;10;7;2;6;8;8;4;7;7;3;8;4;12;5;11;4;6;7;12;10;8;6;10;4;17;6;8;5;9;6;5;4;7;9;8;6;4;1;2;6;4;13;11;12;7;13;13;11;7
8905877;"toopay/bootstrap-markdown";"JavaScript";"2013-03-20T14:17:30+00:00";1426;450;13;9;7;14;17;8;12;10;9;14;5;6;13;8;3;5;9;10;5;8;10;9;6;4;12;15;11;6;7;8;8;8;10;9;4;8;10;13;12;6;11;5;8;15;10;4;4;6;12;4;6;4
3195278;"backbone-paginator/backbone.paginator";"JavaScript";"2012-01-16T23:44:16+00:00";1426;180;2;5;8;1;1;5;8;6;1;4;5;7;6;6;4;1;2;4;5;5;4;5;3;2;2;4;2;4;1;2;4;2;1;2;1;2;5;1;5;3;7;3;1;3;8;1;3;4;3;2;3;1
3428683;"evrone/quiet_assets";"Ruby";"2012-02-13T09:31:20+00:00";1426;238;2;5;1;7;4;5;4;4;1;8;2;3;7;9;5;12;4;6;6;5;6;5;3;6;5;6;2;8;6;2;4;2;6;3;4;7;6;12;5;1;4;3;3;4;3;4;7;1;3;5;2;0
9555602;"mauricecruz/chrome-devtools-zerodarkmatrix-theme";"JavaScript";"2013-04-19T22:20:40+00:00";1425;508;7;9;9;5;1;7;3;5;5;4;3;4;12;7;4;6;8;40;10;7;6;8;6;7;4;10;6;6;4;7;5;4;8;6;0;6;6;6;12;5;9;16;11;85;29;22;17;11;9;5;11;5
30638861;"Valve/fingerprintjs2";"JavaScript";"2015-02-11T08:49:54+00:00";1425;1255;13;18;22;19;18;11;14;8;28;13;15;19;21;21;22;17;16;20;28;47;24;15;18;12;20;13;24;21;29;17;18;12;13;36;25;22;32;36;33;29;33;49;30;20;36;48;49;31;29;28;34;29
589367;"taitems/Aristo-jQuery-UI-Theme";"JavaScript";"2010-04-01T01:15:35+00:00";1425;15;0;0;0;1;1;0;1;0;1;0;0;0;0;0;0;1;0;0;0;0;0;0;0;1;1;0;0;1;0;0;0;1;0;2;0;0;1;0;1;0;0;0;0;0;1;0;1;0;0;0;0;0
9562131;"robbdimitrov/RDVTabBarController";"Objective-C";"2013-04-20T09:54:50+00:00";1424;812;14;12;10;7;12;8;14;13;12;17;14;9;10;16;17;4;6;14;13;10;10;6;12;11;29;65;23;12;17;17;17;22;12;23;25;8;16;17;25;20;10;5;12;17;29;23;21;17;13;12;16;18
10113030;"googlemaps/android-maps-utils";"Java";"2013-05-17T00:08:48+00:00";1424;615;5;12;12;8;17;5;10;8;22;10;30;11;12;14;10;14;13;15;14;11;18;7;9;9;18;9;9;10;12;15;9;8;9;10;7;15;16;11;5;11;13;6;8;13;11;10;13;14;20;15;16;6
12339205;"yuku-t/jquery-textcomplete";"JavaScript";"2013-08-24T06:22:06+00:00";1424;385;2;3;10;7;6;12;6;12;7;6;6;7;11;5;6;5;10;9;7;4;3;3;9;11;27;12;7;7;4;9;5;9;3;5;1;3;4;10;8;17;7;9;7;7;5;11;6;8;13;6;3;5
1637930;"dataarts/webgl-globe";"JavaScript";"2011-04-19T22:24:51+00:00";1424;573;18;8;12;13;10;8;5;6;9;11;6;6;56;14;6;7;6;10;8;18;15;7;14;11;15;7;8;12;8;12;11;12;14;7;6;5;10;13;13;16;12;9;14;7;9;6;12;11;13;9;8;10
23776930;"geekcompany/DeerResume";"JavaScript";"2014-09-08T02:26:04+00:00";1424;716;7;10;15;16;9;4;10;8;14;21;6;11;11;19;18;15;16;19;12;19;25;14;11;12;23;8;14;12;11;11;8;19;10;11;14;6;13;9;12;9;7;5;25;33;23;20;22;19;9;14;15;12
9786109;"mhagger/git-imerge";"Python";"2013-05-01T05:09:36+00:00";1423;289;3;14;6;6;4;12;5;10;3;3;2;6;7;3;2;2;6;1;2;3;5;5;4;4;5;9;4;12;9;11;8;5;6;7;5;3;4;5;5;1;1;4;4;1;9;8;17;10;7;6;4;1
615969;"racket/racket";"Racket";"2010-04-18T06:39:16+00:00";1423;500;8;7;6;5;12;8;7;23;15;16;14;11;10;7;9;8;5;10;7;9;13;7;11;9;9;8;11;11;11;11;7;10;12;9;13;11;4;6;13;12;6;10;9;6;9;7;6;11;12;14;9;6
3811562;"rsms/peertalk";"Objective-C";"2012-03-23T19:02:59+00:00";1423;305;3;7;1;3;2;8;5;7;3;7;2;8;1;9;8;6;6;2;7;1;6;11;1;3;6;4;9;5;9;8;5;8;9;4;2;5;6;5;8;6;18;15;3;5;7;3;10;8;4;5;4;7
5861113;"jenius/roots";"CoffeeScript";"2012-09-18T18:42:13+00:00";1423;310;6;12;8;3;6;9;5;3;2;4;2;2;2;4;6;7;6;8;2;2;5;5;4;3;6;2;7;40;11;19;3;5;11;6;5;4;5;2;3;6;6;6;6;2;7;8;5;2;2;8;3;4
1540241;"kissjs/node-mongoskin";"JavaScript";"2011-03-29T06:30:31+00:00";1422;257;4;5;9;6;10;5;4;3;9;4;5;5;4;4;2;6;6;7;6;5;3;5;6;3;11;3;6;8;3;5;5;3;2;3;6;7;3;4;3;5;4;3;4;3;7;5;2;8;6;3;6;3
1602811;"fluent-ffmpeg/node-fluent-ffmpeg";"HTML";"2011-04-12T06:27:12+00:00";1422;489;9;4;4;8;5;8;8;6;8;7;6;8;10;7;7;11;5;8;10;9;9;8;13;11;10;7;6;10;6;6;11;8;10;7;10;10;21;10;9;8;6;9;14;15;13;8;18;15;13;15;16;9
30562287;"prolificinteractive/material-calendarview";"Java";"2015-02-09T22:31:56+00:00";1422;910;13;11;15;19;15;26;15;13;17;16;11;14;11;18;18;22;23;13;11;10;12;15;50;20;13;22;16;22;12;9;15;12;18;31;12;10;21;16;23;12;14;4;15;19;16;22;29;27;22;19;17;34
27465526;"wentin/underlineJS";"JavaScript";"2014-12-03T02:39:43+00:00";1421;548;28;40;22;9;19;16;8;8;3;6;12;13;19;6;5;4;56;21;29;7;16;10;13;3;14;6;3;5;2;6;11;23;5;11;1;5;9;4;5;4;8;8;5;4;6;6;5;9;3;2;4;1
10555788;"maximebf/php-debugbar";"PHP";"2013-06-07T17:59:04+00:00";1421;403;8;2;8;8;4;4;6;6;3;4;3;6;5;2;8;4;6;39;36;49;10;4;1;1;9;5;13;18;5;7;5;7;7;2;11;9;8;7;5;5;4;3;2;4;5;8;6;3;7;4;5;2
20192471;"WPOTools/steady.js";"JavaScript";"2014-05-26T16:43:23+00:00";1421;36;1;1;2;1;1;2;2;3;0;3;1;1;1;1;0;0;1;1;1;0;0;0;0;1;0;2;1;0;1;0;1;1;1;0;0;0;0;1;0;0;0;0;0;0;0;1;1;0;0;1;1;0
3701855;"http-kit/http-kit";"Java";"2012-03-13T00:51:18+00:00";1421;319;8;4;6;10;3;5;2;4;8;5;10;5;4;6;8;5;5;7;2;4;8;4;3;8;8;3;11;8;7;5;3;6;8;11;5;2;3;9;7;8;5;4;7;11;9;5;7;10;3;5;12;3
4175985;"jdewit/bootstrap-timepicker";"JavaScript";"2012-04-29T17:14:11+00:00";1421;223;4;5;6;9;10;6;5;5;4;6;4;8;6;6;4;6;3;2;4;4;1;6;5;5;4;4;5;3;3;8;3;2;3;2;3;3;7;4;6;2;3;1;2;5;4;2;1;3;4;4;1;7
2820033;"daneden/Toast";"CSS";"2011-11-21T13:22:45+00:00";1420;437;2;6;5;11;1;6;4;10;7;3;4;5;6;7;10;7;3;1;4;8;5;7;6;9;5;9;4;12;4;3;7;78;12;4;11;15;7;11;10;7;12;8;11;10;9;14;10;5;5;10;7;0
9376661;"lorenzofox3/Smart-Table";"JavaScript";"2013-04-11T17:52:43+00:00";1420;608;16;8;18;11;20;14;13;16;11;13;6;7;6;13;13;8;14;9;12;7;11;14;9;8;13;14;8;15;19;12;17;11;16;13;7;6;14;10;9;17;5;10;9;12;12;11;9;14;17;14;6;11
18224920;"HospitalRun/hospitalrun-frontend";"JavaScript";"2014-03-28T20:04:58+00:00";1420;1412;0;0;0;0;0;0;0;3;0;0;1;0;1;0;1;0;0;2;0;1;0;0;0;0;2;1;1;5;4;2;2;794;92;23;15;27;49;54;26;29;27;29;22;14;14;18;23;23;45;25;26;11
18456451;"EddyBorja/EBPhotoPages";"Objective-C";"2014-04-05T00:21:48+00:00";1420;415;3;10;8;12;5;10;7;8;10;16;7;10;10;12;15;7;9;7;8;7;5;8;4;5;5;2;6;12;5;6;4;10;3;5;5;10;6;10;4;3;6;5;8;6;2;6;39;16;5;8;7;8
22596493;"pepibumur/SugarRecord";"Swift";"2014-08-04T08:05:03+00:00";1420;659;13;14;10;13;5;10;9;11;8;8;11;14;16;12;7;6;7;5;14;12;15;13;15;13;9;16;16;19;13;12;11;18;9;10;13;34;12;17;22;15;7;20;18;10;17;15;15;10;18;11;10;1
16989371;"MichMich/MagicMirror";"JavaScript";"2014-02-19T15:48:09+00:00";1419;1094;3;23;36;12;6;8;7;6;2;5;7;6;3;7;9;9;7;4;4;63;11;5;9;33;17;19;15;26;13;8;12;14;7;15;11;73;56;29;16;15;56;26;23;19;32;52;18;24;15;29;134;35
22492580;"julianshapiro/blast";"JavaScript";"2014-08-01T02:21:53+00:00";1419;279;2;38;18;5;3;4;5;5;6;10;7;4;2;7;3;3;2;2;7;8;7;2;4;2;5;3;1;8;5;4;5;3;5;3;1;4;2;2;10;5;7;4;4;7;3;7;4;3;5;3;6;4
2407497;"MikeOrtiz/TouchImageView";"Java";"2011-09-18T00:56:01+00:00";1419;472;7;6;14;9;7;9;8;8;10;7;13;7;9;16;7;11;29;9;9;17;11;8;10;13;10;16;6;6;4;5;11;6;10;4;7;8;5;7;8;8;7;7;4;9;10;4;8;22;6;5;9;6
27584450;"dekatotoro/SlideMenuControllerSwift";"Swift";"2014-12-05T09:34:14+00:00";1419;1125;12;11;11;10;9;9;31;17;17;39;27;26;13;10;13;24;28;13;20;9;24;14;13;9;14;13;15;43;42;11;23;26;23;16;16;22;22;14;28;21;25;15;21;19;27;29;26;13;21;92;50;29
25996549;"papyros/qml-material";"QML";"2014-10-31T01:12:13+00:00";1418;723;13;14;16;11;9;7;9;16;8;38;23;13;14;6;13;14;11;19;8;11;14;9;12;13;7;21;7;15;13;16;10;10;11;24;11;12;20;19;32;20;15;11;13;12;13;18;13;9;13;11;13;13
4138464;"Grive/grive";"C++";"2012-04-25T16:10:26+00:00";1417;153;3;4;7;0;4;3;5;3;3;1;3;4;5;1;2;4;2;3;1;4;4;2;4;3;3;4;6;4;3;1;2;4;1;4;2;3;2;3;3;4;1;3;1;1;4;4;4;2;3;3;2;1
218157;"hut/ranger";"Python";"2009-06-04T06:41:11+00:00";1417;675;11;8;7;9;7;6;16;4;10;4;7;8;6;5;9;19;19;8;19;17;11;16;16;11;10;16;11;15;17;9;10;20;10;21;11;15;15;18;16;18;11;16;11;8;14;22;11;16;31;17;16;17
324134;"cowboyd/therubyracer";"C++";"2009-10-02T02:18:03+00:00";1417;147;4;7;7;2;2;1;5;0;2;2;5;5;1;2;4;1;5;1;1;3;3;0;3;1;1;1;4;3;5;3;4;3;0;3;3;0;6;2;2;3;7;3;4;2;1;2;4;2;2;2;1;7
10247874;"docker/docker-py";"Python";"2013-05-23T16:15:07+00:00";1416;601;12;14;5;9;9;9;9;11;13;14;12;43;19;14;9;13;9;14;13;17;9;2;9;11;7;8;9;7;9;18;6;14;7;6;7;8;9;8;10;11;7;9;14;21;15;13;20;12;14;11;7;15
5860737;"omz/Dash-Plugin-for-Xcode";"Objective-C";"2012-09-18T18:15:05+00:00";1416;455;10;5;11;9;4;7;5;7;5;21;17;8;5;5;9;8;4;3;5;8;12;5;7;9;5;10;6;8;7;3;10;9;16;11;10;7;10;4;14;10;6;1;7;7;33;24;14;5;8;6;9;6
6477953;"stevenschobert/instafeed.js";"CoffeeScript";"2012-10-31T17:33:34+00:00";1415;577;7;10;7;2;7;14;12;8;11;8;7;10;14;17;8;13;16;14;11;11;9;9;11;14;8;13;13;15;10;15;9;13;11;12;7;6;17;14;11;6;9;12;5;15;16;15;8;11;16;16;13;11
619073;"brow/leaves";"Objective-C";"2010-04-20T05:53:04+00:00";1415;82;1;2;2;1;1;2;0;4;1;3;1;5;0;0;3;1;1;1;3;2;1;3;2;0;2;2;2;3;2;1;1;1;2;0;1;3;0;4;2;2;0;1;1;0;1;1;0;5;1;1;3;0
1165485;"filamentgroup/Responsive-Images";"JavaScript";"2010-12-13T18:26:25+00:00";1415;47;1;1;1;0;0;1;4;1;2;1;1;1;1;2;2;0;0;2;0;0;0;1;0;1;1;1;6;1;0;1;2;1;0;0;0;1;0;2;0;0;1;1;2;0;0;0;1;1;2;0;0;0
11617180;"oauth-io/oauthd";"CoffeeScript";"2013-07-23T19:31:12+00:00";1415;144;4;4;4;5;6;5;3;7;2;3;3;4;2;4;5;2;2;2;2;4;5;1;3;3;4;1;1;5;4;5;0;3;1;4;0;2;3;2;0;4;2;3;1;3;0;1;3;1;1;1;3;1
3162600;"0nn0/terminal-mac-cheatsheet";"null";"2012-01-12T14:12:15+00:00";1415;862;11;7;10;9;9;8;13;16;10;14;9;16;10;14;11;17;20;19;9;23;9;11;13;12;12;10;16;16;15;21;10;17;17;18;9;12;30;18;30;20;22;26;27;30;30;35;23;16;25;11;18;28
31775387;"gopatrik/space.js";"CSS";"2015-03-06T15:26:00+00:00";1414;349;47;19;28;35;42;7;10;9;5;7;4;2;4;1;1;3;6;3;12;5;1;5;0;1;3;3;6;2;12;3;1;2;2;10;3;3;3;2;0;3;2;2;0;1;4;4;0;2;5;4;5;5
12570984;"simplabs/ember-simple-auth";"JavaScript";"2013-09-03T18:03:26+00:00";1414;526;8;15;20;9;10;12;8;11;9;6;10;11;8;11;5;11;18;6;16;17;14;4;11;13;22;19;9;12;9;9;7;9;10;11;8;4;8;6;12;6;4;9;6;13;7;8;11;8;10;12;6;8
3790293;"detro/ghostdriver";"Java";"2012-03-21T19:09:32+00:00";1413;319;3;6;6;10;6;10;10;8;3;8;6;7;8;6;4;5;12;4;7;5;6;7;6;7;4;6;8;8;6;10;10;2;4;5;3;2;4;7;4;7;5;1;6;9;6;6;3;12;8;3;4;6
26018955;"zzz40500/GsonFormat";"Java";"2014-10-31T14:16:39+00:00";1413;1376;1;7;3;1;263;195;47;28;16;24;22;16;20;21;21;18;32;29;15;24;16;16;12;19;17;22;15;21;30;15;20;13;21;13;16;8;19;29;25;14;12;1;12;22;29;21;16;17;19;13;25;25
29925020;"pusher/atom-pair";"JavaScript";"2015-01-27T17:15:19+00:00";1413;1317;0;1;1;0;1;0;0;2;2;5;21;8;2;2;999;110;19;17;12;10;6;5;3;5;3;5;2;4;2;0;2;5;4;4;4;1;10;5;5;3;4;2;0;0;3;2;5;1;1;2;3;4
5499296;"nryoung/algorithms";"Python";"2012-08-21T18:43:30+00:00";1412;483;7;11;10;13;13;8;11;10;8;6;5;5;7;10;4;14;9;7;8;11;12;11;14;8;9;9;11;14;7;7;7;9;9;7;10;6;9;12;14;7;7;11;13;8;6;10;12;8;9;5;12;13
9028965;"floriankugler/FLKAutoLayout";"Objective-C";"2013-03-26T11:40:06+00:00";1412;300;7;9;4;6;5;8;14;8;10;8;9;9;12;7;7;7;7;7;6;7;0;5;6;4;4;0;5;7;1;5;1;5;3;5;3;1;6;5;8;3;2;2;2;5;2;9;2;5;1;5;22;9
2465723;"Sonarr/Sonarr";"C#";"2011-09-27T05:57:16+00:00";1412;859;10;15;15;11;24;22;12;11;14;10;7;10;8;15;12;10;11;7;9;16;16;16;12;18;17;20;20;15;23;14;15;17;11;8;9;19;23;37;27;16;26;26;30;29;19;14;20;19;17;23;17;17
2314534;"e14n/pump.io";"JavaScript";"2011-09-02T15:07:31+00:00";1411;233;3;9;8;3;6;4;2;6;2;3;4;5;8;6;4;3;6;0;5;3;4;7;3;3;5;5;4;8;4;2;3;4;3;0;6;3;9;4;8;4;7;8;8;3;4;8;3;4;2;4;1;2
3602702;"litl/rauth";"Python";"2012-03-02T14:18:54+00:00";1411;102;1;1;2;2;5;2;2;2;1;2;1;4;4;2;1;1;4;0;1;1;1;1;1;0;2;0;4;4;2;3;3;3;4;0;1;0;2;5;0;0;4;3;4;0;3;1;1;1;3;3;3;1
33734935;"Yalantis/FlipViewPager.Draco";"Java";"2015-04-10T15:10:54+00:00";1411;684;23;13;43;18;19;16;11;20;20;15;8;20;11;12;10;14;13;7;14;6;7;15;5;9;13;13;13;12;12;6;6;10;9;19;9;12;10;25;21;18;15;3;7;8;14;13;9;13;10;9;11;15
344359;"hamstergem/hamster";"Ruby";"2009-10-21T04:10:49+00:00";1411;236;8;6;7;4;4;1;5;6;2;1;2;8;8;3;4;4;8;5;7;7;8;5;4;5;3;4;3;3;9;12;5;6;12;3;0;4;3;5;4;2;3;5;5;2;1;4;4;2;3;2;2;3
11663059;"codegangsta/gin";"Go";"2013-07-25T14:48:24+00:00";1411;454;10;16;17;9;7;5;7;8;13;10;8;11;9;7;11;6;11;12;16;10;5;9;9;6;10;12;9;8;11;7;7;7;5;5;2;7;8;5;12;5;7;4;11;7;11;5;14;7;13;4;10;9
11587044;"benmanns/goworker";"Go";"2013-07-22T17:04:27+00:00";1410;294;5;7;5;5;4;1;3;11;8;7;4;4;7;10;5;2;3;9;6;9;8;9;5;3;8;7;4;5;7;3;3;5;3;6;7;5;4;4;7;4;4;13;9;4;5;8;2;8;4;4;10;1
22793191;"liferay/senna.js";"JavaScript";"2014-08-09T19:13:14+00:00";1410;398;6;3;1;1;3;1;2;1;0;4;2;14;3;3;0;2;3;0;6;5;4;2;2;1;2;2;1;4;0;1;1;0;8;85;54;7;31;34;12;20;10;5;3;15;3;3;6;4;1;6;6;5
19505609;"reactjs/react-future";"JavaScript";"2014-05-06T18:24:53+00:00";1409;830;5;6;23;9;12;13;20;14;21;5;9;22;11;10;11;4;10;9;8;2;9;20;16;47;47;22;13;11;11;16;12;16;28;11;7;6;17;12;6;23;13;9;37;37;44;32;14;25;20;4;9;12
3447219;"jamztang/JTGestureBasedTableViewDemo";"Objective-C";"2012-02-15T06:34:59+00:00";1409;92;5;6;1;4;0;4;2;4;2;1;5;0;3;3;3;0;1;1;2;2;1;4;0;0;3;0;2;4;0;1;1;2;1;1;0;0;0;3;3;2;2;1;2;3;2;1;1;1;0;1;1;0
3674459;"igorescobar/jQuery-Mask-Plugin";"JavaScript";"2012-03-09T20:25:25+00:00";1409;569;6;6;10;9;13;7;5;7;9;14;14;17;15;7;10;12;9;11;9;10;10;12;8;13;8;11;17;12;16;11;19;10;14;17;4;5;12;11;7;11;10;16;22;9;10;9;17;9;16;8;9;6
869050;"overviewer/Minecraft-Overviewer";"Python";"2010-08-28T21:44:16+00:00";1409;357;3;0;6;74;4;2;2;0;4;2;5;3;1;1;2;3;4;4;1;2;6;0;1;5;2;5;4;5;4;1;3;7;7;20;11;7;10;23;7;13;12;7;14;5;8;7;11;14;3;3;3;6
1147843;"johannilsson/android-actionbar";"Java";"2010-12-07T21:27:28+00:00";1409;78;0;0;4;3;1;4;1;1;2;2;2;2;2;1;1;4;2;0;5;4;0;1;0;1;2;2;1;4;0;2;0;2;3;0;1;0;2;2;2;1;0;0;2;1;0;1;1;1;2;1;0;2
5011210;"filamentgroup/SocialCount";"JavaScript";"2012-07-12T22:25:34+00:00";1409;62;1;1;0;1;1;1;4;1;2;1;0;3;1;0;0;0;3;0;0;2;1;1;1;0;3;3;0;2;0;2;2;1;0;3;0;0;3;2;0;1;2;2;2;3;1;0;0;1;0;1;0;3
30111555;"chenupt/SpringIndicator";"Java";"2015-01-31T12:26:00+00:00";1409;697;10;20;24;16;22;35;10;18;12;18;14;15;10;7;21;14;13;8;16;10;13;30;27;14;10;19;12;16;5;7;8;8;12;15;6;6;12;14;14;14;10;4;8;8;7;16;7;17;14;7;9;15
9746477;"samaaron/sonic-pi";"Ruby";"2013-04-29T11:17:54+00:00";1408;932;4;4;23;22;17;4;10;11;4;7;10;10;22;11;18;14;7;17;8;3;15;19;10;13;24;22;22;24;22;23;17;14;9;6;10;10;12;12;45;134;35;38;17;29;22;11;12;32;16;19;11;1
5066371;"dropbox/dropbox-js";"CoffeeScript";"2012-07-16T11:13:12+00:00";1408;210;2;6;3;2;2;5;3;2;2;1;3;2;3;3;5;2;2;6;25;5;10;2;2;6;6;4;7;3;6;4;6;4;1;9;5;11;5;2;2;5;1;5;3;3;0;0;4;2;1;6;1;0
7365136;"cmus/cmus";"C";"2012-12-29T10:05:50+00:00";1407;880;10;10;10;7;10;6;9;4;5;5;15;11;6;9;4;5;11;7;10;9;7;6;10;6;9;329;34;14;15;13;11;15;10;9;5;8;12;18;18;14;11;8;14;13;14;9;17;7;10;21;18;12
19976418;"android-cn/android-jobs";"null";"2014-05-20T10:07:58+00:00";1407;729;10;15;12;17;11;7;8;11;7;8;11;14;8;8;12;5;15;10;10;11;12;9;10;16;14;13;22;15;21;21;17;15;14;8;20;15;9;19;9;16;7;5;25;20;39;19;20;24;17;15;16;17
1919264;"ai/visibilityjs";"CoffeeScript";"2011-06-19T12:58:26+00:00";1407;173;8;10;1;5;5;6;5;5;1;2;4;3;2;1;4;1;6;1;7;9;5;1;2;2;1;1;0;3;3;1;3;4;3;2;0;0;2;4;1;3;5;2;2;5;8;5;4;3;1;2;5;4
2504175;"nodeca/js-yaml";"JavaScript";"2011-10-03T11:40:25+00:00";1407;480;11;8;5;4;10;11;12;11;13;7;14;5;8;10;9;6;7;5;6;6;13;8;7;14;12;15;14;6;6;11;7;5;10;4;8;9;7;12;11;11;13;8;10;11;6;11;5;11;15;10;20;2
3379489;"lloyd/node-memwatch";"C++";"2012-02-07T17:15:52+00:00";1407;353;8;14;9;10;3;6;3;3;9;9;6;7;7;4;9;7;7;6;9;8;3;12;12;9;3;6;4;6;11;2;5;6;4;8;4;15;9;3;5;8;6;3;6;3;4;9;8;5;10;4;9;7
1296269;"octocat/Hello-World";"null";"2011-01-26T19:01:12+00:00";1407;30;1;1;0;0;0;1;0;0;0;2;2;1;0;0;0;0;0;1;1;1;1;0;1;2;0;0;1;1;1;1;1;1;1;1;1;0;0;1;0;0;0;1;0;0;1;1;0;1;1;0;0;0
901798;"aFarkas/webshim";"JavaScript";"2010-09-10T17:22:27+00:00";1406;201;4;5;4;6;3;7;5;2;5;8;8;2;3;3;4;2;3;2;6;3;2;8;5;7;6;2;3;6;1;2;2;4;2;4;4;4;6;1;3;1;4;5;8;3;4;1;3;1;1;3;4;6
1653579;"honcheng/iOSPlot";"Objective-C";"2011-04-23T13:29:37+00:00";1406;106;1;5;5;8;1;7;3;4;5;3;2;0;1;2;2;2;2;2;4;2;2;0;1;0;1;2;2;3;1;3;0;2;1;1;1;1;3;2;1;2;2;0;2;0;0;1;2;4;0;2;2;1
3008757;"Automattic/expect.js";"JavaScript";"2011-12-18T23:56:22+00:00";1406;409;7;1;5;6;9;8;6;12;9;8;9;11;3;4;8;4;10;4;4;13;8;10;7;10;8;11;6;8;7;9;9;10;11;9;12;11;6;12;10;7;4;6;4;5;14;8;13;11;6;4;4;8
3165783;"nsf/termbox-go";"Go";"2012-01-12T21:03:03+00:00";1406;592;15;11;19;14;40;9;6;11;3;13;20;12;11;10;11;8;10;5;8;41;12;10;9;8;8;11;10;16;6;6;6;7;2;9;9;9;13;7;10;19;8;15;17;10;6;13;8;12;10;14;7;8
3453505;"justintv/Twitch-API";"null";"2012-02-15T20:58:07+00:00";1405;650;12;6;5;14;9;16;13;14;12;12;9;14;14;12;11;10;15;18;9;12;15;11;15;11;10;3;17;8;14;6;8;4;11;8;10;9;12;15;16;14;18;15;17;16;15;16;19;14;21;10;20;15
4539386;"jhnns/rewire";"JavaScript";"2012-06-03T18:09:10+00:00";1405;632;10;14;6;14;20;8;9;13;14;4;15;9;10;16;12;10;15;11;9;10;9;13;8;11;11;10;9;18;16;9;13;20;11;14;10;15;9;13;10;15;14;18;21;8;13;13;16;10;9;11;12;14
6094;"jmettraux/rufus-scheduler";"Ruby";"2008-04-01T04:21:05+00:00";1405;276;1;6;6;3;8;7;6;4;6;1;6;6;9;5;7;9;4;5;5;2;3;11;3;5;4;10;5;6;6;5;7;5;5;10;1;1;5;5;4;4;6;5;6;4;7;10;4;2;4;7;5;5
45668;"binarylogic/searchlogic";"Ruby";"2008-08-25T05:23:31+00:00";1405;30;0;0;1;0;0;0;1;1;1;0;0;1;0;0;1;3;2;0;2;0;1;0;1;1;1;2;1;1;1;0;0;2;1;0;0;1;0;2;0;0;0;0;0;0;0;0;0;0;2;0;0;0
956411;"utahta/pythonbrew";"Python";"2010-10-02T12:33:59+00:00";1405;77;1;1;1;0;1;1;5;1;1;0;3;1;2;4;1;3;2;0;0;1;0;1;2;0;2;2;2;3;4;1;0;1;1;1;1;1;0;0;3;2;0;0;6;0;5;1;4;0;1;2;1;1
21679551;"chenglou/react-tween-state";"JavaScript";"2014-07-10T04:43:35+00:00";1405;599;10;13;11;13;13;9;8;14;12;37;36;42;24;22;11;15;14;13;9;10;14;10;8;7;5;6;5;12;9;5;9;3;8;6;9;3;6;10;8;6;7;3;26;12;8;13;12;5;7;4;6;11
92826;"josevalim/rails-footnotes";"Ruby";"2008-12-18T13:21:16+00:00";1404;123;5;4;2;0;2;2;4;1;4;2;2;0;2;1;3;1;3;0;2;14;7;2;3;2;1;4;3;3;2;1;3;4;3;1;0;2;2;2;2;0;2;1;2;3;4;4;1;3;0;0;0;2
1332134;"remiprev/teamocil";"Ruby";"2011-02-05T18:09:52+00:00";1404;286;4;4;0;6;6;5;6;2;1;5;7;3;1;0;6;15;14;7;1;18;12;6;9;5;4;7;7;5;7;9;3;6;6;1;3;3;6;12;6;6;5;5;7;8;5;3;5;5;4;3;0;2
11111023;"seiyria/bootstrap-slider";"JavaScript";"2013-07-02T00:25:54+00:00";1404;673;12;14;11;10;12;12;15;12;11;10;10;8;12;14;13;9;22;13;14;18;8;14;15;18;17;9;12;15;11;16;9;12;11;10;13;8;12;11;17;25;16;9;14;16;14;12;14;8;15;12;13;15
11615523;"piemonte/PBJVision";"Objective-C";"2013-07-23T18:12:56+00:00";1404;474;3;23;14;8;11;21;11;10;6;11;11;7;5;13;13;10;6;6;8;16;8;3;8;8;7;13;9;11;9;8;8;11;6;3;6;9;6;7;13;10;9;2;9;6;8;13;8;8;9;7;10;9
27330467;"phuslu/goproxy";"Go";"2014-11-30T09:18:58+00:00";1403;1113;5;1;0;0;4;0;0;1;0;1;109;30;30;29;25;14;98;147;67;35;35;26;15;12;15;26;17;17;10;20;13;18;9;11;18;9;9;15;13;14;9;4;14;8;20;22;23;13;21;26;24;11
117741;"carltongibson/django-filter";"Python";"2009-01-30T00:35:57+00:00";1403;331;3;9;5;5;7;8;3;8;5;5;6;5;8;8;5;6;2;5;6;9;7;7;10;7;5;6;8;5;7;11;6;5;9;3;2;5;8;6;5;6;7;6;13;12;6;7;5;2;8;6;4;9
205998;"sporkrb/spork";"Ruby";"2009-05-20T17:58:38+00:00";1402;50;1;0;2;0;0;0;3;2;1;0;0;2;3;1;4;0;2;1;1;2;2;1;0;2;3;0;0;3;0;1;0;0;0;2;1;2;3;0;0;1;0;0;0;0;0;1;0;1;0;1;0;1
15745219;"dlew/joda-time-android";"Java";"2014-01-08T19:11:09+00:00";1402;610;7;16;13;11;9;15;6;10;14;8;10;11;13;7;8;9;10;14;13;9;13;15;10;12;13;8;14;19;10;6;10;8;10;7;17;8;16;13;11;11;11;8;11;17;13;14;11;10;12;24;16;19
21911597;"tayllan/awesome-algorithms";"null";"2014-07-16T18:10:01+00:00";1402;812;8;7;19;14;10;12;8;7;14;7;9;16;8;10;15;19;16;12;16;8;18;12;17;38;25;14;16;12;14;21;11;13;23;17;9;20;7;14;14;16;21;20;14;18;17;33;41;12;22;17;14;17
1885237;"statsmodels/statsmodels";"Python";"2011-06-12T17:04:50+00:00";1402;468;6;5;10;10;5;7;7;8;8;10;7;11;17;9;9;6;10;9;10;9;4;11;6;5;13;6;11;10;8;8;8;11;8;11;4;5;8;12;7;9;9;12;9;11;9;14;8;13;8;18;10;9
2309495;"ooyala/barkeep";"Ruby";"2011-09-01T18:30:15+00:00";1401;115;8;6;2;4;4;4;1;4;0;1;2;3;1;4;3;1;1;1;1;2;3;5;1;3;2;4;1;2;2;1;0;0;3;1;3;2;2;2;1;1;3;0;1;1;4;1;2;3;1;0;6;1
21020707;"jpetazzo/nsenter";"Shell";"2014-06-20T00:56:30+00:00";1401;338;9;7;6;10;10;4;7;7;3;5;6;5;6;9;8;7;7;3;5;7;15;7;3;8;7;8;10;10;2;9;10;8;4;3;6;3;5;4;6;6;6;4;10;7;5;6;6;4;4;8;4;9
11682335;"h5bp/server-configs-apache";"ApacheConf";"2013-07-26T09:23:30+00:00";1401;564;11;9;6;9;9;7;13;7;8;11;9;5;9;16;8;10;11;9;6;7;8;10;8;12;8;11;16;33;16;13;7;14;16;10;11;4;10;10;12;14;10;18;11;5;18;9;18;7;6;13;15;11
10651420;"tmate-io/tmate";"C";"2013-06-12T20:29:22+00:00";1400;554;9;5;13;17;8;11;10;16;15;7;9;9;7;9;7;4;71;12;6;10;23;6;10;11;2;13;12;15;13;11;3;12;5;5;4;5;17;8;10;9;9;8;16;12;7;10;2;15;9;4;5;8
12213730;"jedrzejchalubek/Glide.js";"JavaScript";"2013-08-19T10:23:34+00:00";1400;249;6;3;1;2;3;5;5;3;5;3;4;5;3;7;4;6;6;20;16;9;7;3;4;3;3;5;4;3;2;3;3;5;3;6;1;4;6;2;3;5;3;3;0;8;6;8;6;3;2;12;6;1
22201118;"shadowsocks/ChinaDNS";"C";"2014-07-24T06:06:44+00:00";1400;780;9;15;14;12;5;10;10;11;7;6;11;20;12;18;22;16;52;30;15;13;18;12;11;6;10;18;12;14;10;23;11;14;11;17;16;23;17;10;20;14;11;12;19;12;12;24;20;10;14;19;21;11
24320092;"soarcn/BottomSheet";"Java";"2014-09-22T08:14:19+00:00";1400;936;18;20;7;11;12;15;13;12;16;24;26;23;17;20;15;8;16;19;124;21;23;11;14;6;16;14;30;23;26;25;14;14;18;16;22;11;14;17;14;15;11;13;20;17;10;22;16;9;16;13;8;1
32148751;"Yalantis/Euclid";"Java";"2015-03-13T10:02:11+00:00";1400;736;18;14;34;22;13;29;14;17;22;22;15;18;5;7;11;8;17;13;7;10;16;11;6;8;17;10;11;18;12;14;3;14;17;20;21;15;13;14;15;25;16;5;11;12;7;15;13;13;11;17;12;8
4424906;"bradfrost/this-is-responsive";"HTML";"2012-05-23T20:23:12+00:00";1400;160;1;5;1;0;3;7;1;5;4;8;3;5;3;5;1;2;3;6;2;1;2;8;2;4;4;1;0;3;3;4;2;3;3;3;5;3;4;6;3;2;1;3;0;4;7;2;2;2;2;1;1;4
1893681;"stevegraham/slanger";"Ruby";"2011-06-14T10:25:30+00:00";1399;214;2;5;15;7;7;2;11;2;10;5;2;1;2;4;5;8;5;7;5;13;4;4;2;5;1;1;1;4;4;5;4;3;3;1;1;1;3;4;5;9;4;3;4;3;3;3;1;2;1;4;3;0
3946028;"hatena/Hatena-Textbook";"null";"2012-04-06T02:04:23+00:00";1399;570;1;1;2;2;3;5;1;4;3;1;1;1;1;1;2;19;9;2;2;3;114;20;11;13;5;5;80;17;18;2;3;19;22;9;10;1;9;7;6;10;6;4;7;11;4;3;4;37;13;13;14;9
23256663;"ReactKit/SwiftTask";"Swift";"2014-08-23T13:39:12+00:00";1399;665;9;7;13;18;13;15;13;13;5;35;25;11;7;8;21;5;10;8;8;13;8;15;12;9;45;27;13;14;12;8;15;18;8;11;12;4;10;8;9;12;12;7;12;13;11;9;18;10;10;10;10;16
20171642;"spotify/helios";"Java";"2014-05-26T02:29:06+00:00";1398;567;14;9;17;8;14;15;13;14;4;3;10;9;10;12;9;13;6;6;7;11;7;9;5;10;8;10;11;5;7;12;8;5;8;7;8;10;8;8;11;10;5;8;10;11;7;10;7;5;21;64;40;8
9418724;"pearkes/tugboat";"Ruby";"2013-04-13T19:14:45+00:00";1398;246;4;6;7;6;4;6;6;4;6;6;7;7;4;6;4;3;5;8;5;3;2;1;6;2;5;4;4;4;6;5;7;9;3;7;4;4;2;3;2;8;2;9;5;4;3;6;7;3;2;4;2;4
570427;"andris9/jStorage";"JavaScript";"2010-03-19T19:47:24+00:00";1398;137;3;3;2;2;4;7;7;6;2;3;4;2;0;3;6;3;0;3;4;1;1;0;0;2;2;1;3;4;2;6;3;5;3;2;0;3;2;3;1;2;0;0;2;1;5;4;4;1;3;5;1;1
2788082;"sapo/Ink";"JavaScript";"2011-11-16T13:52:23+00:00";1398;157;3;3;2;2;3;3;3;2;4;5;4;5;3;1;2;2;6;4;3;2;2;3;3;3;1;3;3;5;1;1;0;2;0;3;5;4;5;1;7;4;1;7;0;2;1;10;2;4;3;4;4;1
22706666;"pazguille/offline-first";"null";"2014-08-07T03:14:24+00:00";1397;407;9;2;4;6;4;5;8;1;3;2;5;4;3;10;6;5;5;6;6;3;5;5;4;10;6;15;10;8;7;8;11;10;10;9;14;8;8;12;9;6;8;11;9;9;14;6;12;17;9;11;13;16
25592594;"kconner/KMCGeigerCounter";"Objective-C";"2014-10-22T16:41:29+00:00";1396;575;1;9;7;3;9;12;10;8;4;8;4;4;7;6;6;2;7;1;5;8;3;33;5;6;4;8;6;7;39;29;28;42;15;18;18;7;6;14;14;11;5;2;10;14;15;20;11;10;9;24;17;4
6733865;"victorstanciu/dbv";"JavaScript";"2012-11-17T10:00:42+00:00";1396;189;6;2;4;5;6;6;3;2;4;1;2;7;3;6;1;2;6;4;3;3;6;6;2;3;3;8;3;4;2;4;1;3;5;7;1;1;3;2;5;6;6;1;2;3;5;3;2;3;5;2;3;3
29526608;"radex/SwiftyUserDefaults";"Swift";"2015-01-20T11:27:58+00:00";1395;984;2;10;19;11;11;23;6;30;41;7;8;9;8;4;12;6;12;4;60;20;21;15;8;15;8;18;31;16;13;31;15;18;6;96;84;19;16;15;9;11;13;8;18;18;24;32;19;12;13;13;18;28
2794334;"kartograph/kartograph.js";"JavaScript";"2011-11-17T09:27:48+00:00";1395;155;3;1;4;6;7;3;5;5;3;4;5;2;1;2;8;4;1;4;4;4;1;1;2;2;3;3;5;3;3;0;0;6;4;4;1;3;3;2;0;2;3;0;2;3;1;6;2;0;3;4;2;5
239966;"bfirsh/jsnes";"JavaScript";"2009-06-30T18:24:29+00:00";1395;325;5;5;3;4;42;14;3;4;15;10;6;8;2;4;0;3;6;3;9;8;8;4;7;13;4;4;4;16;8;2;11;3;3;4;1;1;8;5;5;6;5;7;1;5;4;8;3;4;10;1;4;2
1020260;"fuel/fuel";"PHP";"2010-10-24T18:55:12+00:00";1394;82;3;2;1;1;2;3;2;3;0;2;1;0;2;1;3;1;1;1;0;1;0;1;0;3;0;2;1;1;3;3;2;7;1;1;1;0;2;4;1;6;2;0;2;1;1;2;2;1;0;0;2;0
32848140;"apache/incubator-zeppelin";"Java";"2015-03-25T07:00:06+00:00";1394;1292;149;22;17;25;16;16;27;38;22;14;24;17;24;26;17;17;20;15;11;14;20;19;19;10;31;29;35;26;21;27;21;20;20;20;23;34;32;24;18;19;26;13;29;20;24;25;25;23;25;29;34;20
439861;"moodle/moodle";"PHP";"2009-12-16T23:01:23+00:00";1393;328;5;2;4;2;3;6;6;6;1;5;9;6;2;3;8;7;5;7;5;5;7;4;6;2;5;6;6;9;7;11;8;8;7;13;9;2;11;13;8;4;6;4;7;9;13;8;2;3;10;6;7;10
9864166;"App-vNext/Polly";"C#";"2013-05-05T04:40:04+00:00";1393;772;9;53;22;26;19;19;7;12;7;16;12;9;9;7;19;11;25;7;9;6;5;15;12;5;21;7;9;14;34;22;20;14;14;8;12;16;10;8;9;15;15;29;34;15;19;9;15;5;12;11;11;23
475599;"nomiddlename/log4js-node";"JavaScript";"2010-01-17T00:57:58+00:00";1392;513;7;7;9;11;4;10;12;10;6;7;8;10;6;14;3;8;7;13;3;10;4;10;11;9;11;11;6;5;14;12;11;11;9;7;17;10;10;10;9;11;9;6;12;11;9;17;7;11;16;16;19;17
1348346;"mikehostetler/amplify";"JavaScript";"2011-02-09T22:11:32+00:00";1392;110;3;4;2;3;2;3;2;2;2;2;3;2;2;1;1;4;2;1;2;3;1;2;1;3;5;0;3;4;3;1;4;1;2;1;3;2;2;1;4;2;0;3;3;0;3;1;4;2;0;0;2;1
6174666;"ThisIsDallas/Simple-Grid";"HTML";"2012-10-11T13:55:23+00:00";1392;241;7;3;1;6;2;9;3;4;0;3;3;5;1;3;3;3;4;6;3;2;3;5;2;6;7;6;9;5;3;5;5;5;3;9;7;7;5;7;6;4;5;6;3;4;2;7;7;8;6;5;5;3
4117355;"mongo-express/mongo-express";"JavaScript";"2012-04-23T20:11:25+00:00";1392;786;9;12;21;10;12;11;5;15;7;17;19;13;16;9;16;9;15;11;10;20;7;14;11;21;15;9;11;16;27;18;18;15;17;17;14;11;17;17;16;20;16;18;17;25;17;19;14;21;17;16;17;21
10503057;"mangini/gdocs2md";"null";"2013-06-05T13:26:55+00:00";1391;383;7;4;3;2;7;3;2;7;2;4;7;11;7;0;6;3;0;2;8;6;3;12;7;2;11;12;5;6;4;10;7;8;6;6;3;2;6;5;11;6;4;4;7;6;17;10;7;8;4;14;7;72
13839311;"openstack/openstack";"null";"2013-10-24T17:38:08+00:00";1391;746;6;12;22;17;14;18;19;11;12;7;5;14;8;14;12;14;14;12;10;10;10;12;7;7;9;10;16;16;28;15;12;9;14;21;18;15;17;12;10;8;13;12;16;11;18;27;23;29;15;25;19;21
11469930;"vthibault/roBrowser";"JavaScript";"2013-07-17T07:25:08+00:00";1390;135;1;1;1;1;6;3;3;4;3;0;2;4;4;0;4;5;4;2;1;5;4;1;2;1;5;9;1;4;2;2;2;2;0;1;3;3;3;1;4;2;2;3;3;3;1;2;3;3;3;2;1;3
4271712;"huhamhire/huhamhire-hosts";"Python";"2012-05-09T13:01:20+00:00";1390;348;10;9;11;7;15;9;3;6;8;5;9;6;9;8;8;6;7;7;8;5;10;7;4;1;8;14;9;4;5;12;6;7;5;6;8;4;7;7;3;5;6;4;3;4;8;3;1;6;6;6;5;8
335861;"rstacruz/sparkup";"Python";"2009-10-13T10:20:28+00:00";1390;118;3;0;2;1;1;3;0;4;4;1;2;0;3;1;3;1;1;0;1;3;4;2;3;8;1;2;1;3;1;0;3;2;3;2;1;2;1;1;6;3;6;3;2;3;5;3;4;1;2;2;1;3
456930;"splitbrain/dokuwiki";"PHP";"2010-01-03T13:47:20+00:00";1390;307;4;4;11;6;2;5;8;4;6;4;7;6;4;4;5;6;10;6;5;9;5;6;5;3;15;2;12;4;4;5;5;6;4;3;4;8;6;4;10;6;4;7;8;7;7;9;5;5;4;4;3;11
25741688;"alongubkin/spider";"JavaScript";"2014-10-25T18:26:52+00:00";1390;157;5;6;4;18;21;6;3;1;3;1;3;6;4;1;3;6;3;2;1;3;4;3;0;4;2;5;1;1;0;1;3;1;2;0;1;4;4;1;2;2;0;2;6;0;3;0;1;1;1;0;2;0
34187618;"CharlieHess/slack-poker-bot";"JavaScript";"2015-04-19T00:08:17+00:00";1390;1389;0;0;0;0;0;0;0;0;0;4;1;2;0;0;2;1;0;4;1105;56;28;10;7;13;9;10;7;8;7;2;6;5;6;5;0;5;8;6;7;2;2;7;4;2;5;7;8;4;5;9;9;1
18885925;"reek/anti-adblock-killer";"JavaScript";"2014-04-17T16:44:29+00:00";1390;1245;7;4;7;4;7;5;16;14;4;8;10;11;8;8;8;18;6;13;8;8;12;9;16;12;14;10;13;12;9;10;38;5;13;19;9;16;27;26;12;27;15;270;64;30;37;75;48;67;32;55;30;39
2476162;"fail2ban/fail2ban";"Python";"2011-09-28T16:24:20+00:00";1389;519;16;12;6;10;7;5;13;9;9;3;7;12;13;10;13;14;12;13;11;4;17;11;9;18;7;6;8;11;7;9;11;5;9;4;11;14;4;12;11;11;8;10;5;8;14;15;9;13;10;13;12;8
2764438;"kevinlawler/NSDate-TimeAgo";"Objective-C";"2011-11-13T01:02:47+00:00";1389;469;9;10;9;3;11;14;15;9;4;6;12;10;9;6;6;14;6;13;14;6;10;6;5;6;8;11;32;16;4;9;13;12;8;10;7;6;2;7;10;2;8;8;6;19;8;5;7;6;7;10;8;7
32165777;"500px/500px-android-blur";"Java";"2015-03-13T16:05:30+00:00";1388;694;13;19;10;14;13;9;11;12;21;13;12;17;17;9;3;9;7;9;1;9;20;11;4;5;14;11;16;8;9;3;5;3;5;7;12;5;5;11;4;13;5;19;20;16;25;71;21;45;20;14;13;26
9372336;"goraft/raft";"Go";"2013-04-11T14:33:26+00:00";1388;171;9;4;3;7;3;2;2;4;0;2;3;5;4;0;2;1;4;4;2;3;2;7;2;3;1;2;3;6;4;3;3;1;2;5;3;3;4;3;4;4;1;2;6;4;4;4;3;4;3;2;3;6
11221326;"SamyPesse/tv.js";"JavaScript";"2013-07-06T17:01:23+00:00";1388;67;2;1;1;1;1;2;2;2;1;0;2;1;1;0;0;0;2;0;0;2;0;0;1;1;3;1;5;4;2;1;4;1;1;1;2;2;1;0;2;1;1;0;2;1;1;1;2;2;1;2;0;0
1673025;"ded/bowser";"JavaScript";"2011-04-27T22:08:55+00:00";1388;599;7;14;10;9;15;11;13;11;14;10;8;16;11;8;6;8;7;14;14;10;18;7;7;13;9;16;10;14;6;16;41;16;8;8;7;10;13;16;14;11;15;5;10;11;10;11;12;7;9;8;13;12
5741345;"noodlewerk/NWPusher";"Objective-C";"2012-09-09T20:23:33+00:00";1387;750;8;3;9;13;11;14;7;22;12;7;7;5;5;18;11;5;12;6;10;11;23;15;12;15;14;16;12;18;12;15;16;18;17;10;11;5;12;17;13;19;19;15;30;20;14;17;10;12;76;12;22;17
5745625;"square/tape";"Java";"2012-09-10T06:18:49+00:00";1387;405;9;6;9;4;8;10;10;9;4;6;10;16;8;3;4;7;8;8;9;6;6;6;8;8;12;13;9;7;6;22;12;4;5;10;7;8;2;7;10;8;6;7;7;5;7;14;7;8;1;13;5;1
1624573;"Anthony25/gnome-terminal-colors-solarized";"Shell";"2011-04-16T22:25:24+00:00";1386;371;8;5;5;12;6;6;9;4;3;6;5;4;7;6;15;2;9;10;7;6;4;5;7;8;8;4;8;9;13;7;10;8;8;6;11;4;7;4;9;2;9;3;7;7;8;11;9;6;11;5;8;10
3193843;"drush-ops/drush";"PHP";"2012-01-16T20:26:51+00:00";1386;330;9;6;9;8;3;10;2;6;6;8;3;6;10;4;5;5;4;8;5;5;7;6;10;8;5;8;8;4;4;10;13;9;9;4;3;4;9;4;12;2;7;9;6;12;4;2;4;5;4;3;8;5
28848293;"lightningtgc/MProgress.js";"JavaScript";"2015-01-06T05:28:46+00:00";1386;145;3;4;8;12;5;2;5;2;4;1;3;2;3;7;4;3;1;1;3;0;1;3;4;0;1;2;3;3;9;5;3;4;2;2;4;0;3;1;3;5;3;2;1;1;0;2;0;0;1;3;1;0
17637945;"dzenbot/DZNSegmentedControl";"Objective-C";"2014-03-11T16:36:58+00:00";1386;429;7;9;4;8;7;17;8;9;6;7;8;8;5;14;17;22;11;16;12;10;11;7;3;6;6;7;7;9;8;9;7;8;10;6;8;4;9;9;4;5;6;2;8;7;7;6;10;7;6;9;7;6
20927524;"daltoniam/SwiftHTTP";"Swift";"2014-06-17T14:50:53+00:00";1386;684;14;11;14;13;15;18;23;14;13;14;12;17;20;19;24;14;15;18;14;11;9;14;16;14;24;21;12;15;11;21;10;10;19;8;6;11;13;7;8;10;10;6;5;13;5;9;13;7;8;15;11;10
24306852;"vendocrat/PaymentFont";"CSS";"2014-09-21T22:41:24+00:00";1386;391;161;50;7;4;6;4;6;7;9;7;5;0;1;3;16;4;0;2;8;3;0;3;1;0;4;4;3;4;0;0;1;1;3;1;5;1;3;1;1;6;1;7;5;5;4;4;1;6;2;4;3;4
1602291;"cloudfoundry-attic/vcap";"Ruby";"2011-04-12T03:02:38+00:00";1385;15;0;0;0;0;1;1;0;0;0;0;0;0;1;1;1;0;1;1;0;0;0;0;0;0;0;1;0;1;0;0;0;0;0;0;0;0;2;0;0;0;0;0;0;0;1;0;0;1;0;0;1;1
1931236;"bigspotteddog/ScrollToFixed";"HTML";"2011-06-21T19:57:46+00:00";1385;329;7;9;3;7;7;7;4;7;9;4;8;7;7;8;6;2;3;7;7;13;3;5;11;5;5;2;5;10;9;7;6;4;6;4;4;2;4;8;6;6;8;2;5;11;7;7;8;6;6;7;10;8
3650148;"opauth/opauth";"PHP";"2012-03-07T15:03:11+00:00";1384;194;5;4;3;4;6;7;1;7;3;2;3;6;2;6;4;7;3;8;4;4;4;3;2;4;2;5;5;3;1;5;3;5;2;6;3;3;6;6;3;8;1;4;9;2;0;0;1;0;1;2;3;3
11291794;"danielstjules/Stringy";"PHP";"2013-07-09T19:26:31+00:00";1384;523;7;4;7;6;5;4;6;10;5;10;5;2;5;10;9;12;5;13;11;54;19;7;8;44;10;10;7;13;7;13;5;8;19;12;11;9;6;7;8;8;4;1;8;3;7;7;7;3;9;5;10;38
15452919;"ethereum/go-ethereum";"Go";"2013-12-26T13:05:46+00:00";1384;992;5;13;16;8;6;3;5;4;2;15;17;5;13;36;24;13;6;15;5;12;11;9;9;10;9;10;13;15;13;13;8;10;9;12;6;10;16;20;36;34;30;24;28;70;68;35;53;44;69;25;34;16
117646;"rubygems/rubygems.org";"HTML";"2009-01-29T22:30:46+00:00";1384;305;5;3;4;9;13;24;16;6;5;4;4;4;3;3;4;5;6;1;6;7;3;1;2;2;10;6;1;7;7;3;3;5;4;7;8;7;8;12;3;7;5;5;5;2;4;3;6;7;6;4;9;11
6047546;"lxcid/LXReorderableCollectionViewFlowLayout";"Objective-C";"2012-10-02T16:09:14+00:00";1383;408;7;7;8;4;10;6;9;11;12;7;11;12;6;6;7;7;12;7;7;12;5;8;6;6;7;6;8;15;7;7;8;6;4;3;5;5;7;6;8;11;5;2;14;6;2;13;10;6;9;13;11;11
7997016;"VinceG/Bootstrap-Admin-Theme";"CSS";"2013-02-03T21:38:28+00:00";1383;310;5;9;6;4;3;9;4;4;6;2;7;9;4;7;5;9;7;8;8;7;7;4;1;3;4;5;9;12;13;8;5;4;6;4;2;5;11;8;6;4;5;1;6;8;7;6;3;6;4;4;5;11
18188420;"libgdx/packr";"C++";"2014-03-27T19:24:30+00:00";1383;239;6;6;6;2;4;2;3;6;3;1;5;4;2;2;1;9;3;2;4;7;4;5;1;6;1;6;3;8;2;1;11;5;4;4;3;6;10;5;8;4;9;1;6;9;3;4;9;8;1;7;3;4
26432432;"wix/react-templates";"JavaScript";"2014-11-10T10:47:49+00:00";1383;862;18;14;12;13;25;7;6;12;14;72;21;21;11;15;37;24;14;19;25;16;17;22;19;19;18;19;18;11;10;20;18;15;16;16;15;17;16;11;18;11;7;20;14;18;16;10;5;10;19;6;14;1
20490942;"krasimir/deb.js";"JavaScript";"2014-06-04T16:21:50+00:00";1382;112;3;3;2;4;1;3;1;4;0;2;1;3;2;1;4;2;2;0;1;3;2;3;2;0;5;2;3;3;1;4;0;1;0;2;1;0;3;0;2;3;2;1;3;3;1;0;1;3;4;3;2;10
24558865;"drakeet/MaterialDialog";"Java";"2014-09-28T12:22:03+00:00";1381;698;8;19;11;12;9;13;8;12;13;14;13;3;5;9;13;10;11;10;12;15;14;12;5;7;16;16;22;12;8;12;14;19;11;13;15;12;16;14;17;20;9;3;15;13;20;21;21;20;19;17;18;27
34408310;"google/code-prettify";"JavaScript";"2015-04-22T18:32:17+00:00";1381;1368;20;21;27;23;31;32;22;32;23;22;11;22;28;30;23;28;27;28;29;27;26;26;31;27;28;18;33;19;36;23;30;25;29;24;19;27;29;26;31;23;30;35;29;37;28;19;28;22;22;30;26;26
1263177;"digitalfruit/limejs";"JavaScript";"2011-01-17T11:30:29+00:00";1381;96;1;1;0;1;2;2;2;1;0;1;1;12;6;1;6;2;2;0;2;1;3;1;3;0;4;1;4;3;2;2;2;1;0;3;2;1;1;1;4;2;1;1;1;3;0;1;0;1;1;2;1;0
31065859;"MengTo/AppStoreSketch";"null";"2015-02-20T13:25:25+00:00";1379;362;6;4;12;11;8;6;10;6;7;7;10;4;1;5;4;3;3;5;3;1;3;3;8;6;6;8;3;5;6;3;8;8;9;7;13;5;10;8;6;9;5;3;10;11;19;8;7;8;7;9;21;4
7184072;"hylang/hy";"Python";"2012-12-15T21:20:51+00:00";1379;378;4;15;4;3;3;3;5;8;8;3;17;8;8;5;4;3;4;7;6;6;10;11;5;4;9;7;17;11;14;3;6;9;11;6;4;4;3;3;6;4;9;7;7;5;9;20;7;4;11;4;9;15
11380930;"MediaCrush/MediaCrush";"JavaScript";"2013-07-13T01:00:14+00:00";1379;39;5;2;1;0;3;0;1;2;1;0;1;0;0;1;0;2;0;1;0;0;0;0;0;0;0;0;2;1;1;0;2;0;1;0;0;0;0;1;1;1;1;1;0;0;0;2;1;0;0;3;0;1
28197707;"TonicArtos/SuperSLiM";"Java";"2014-12-18T19:15:24+00:00";1378;893;16;22;25;15;24;16;21;19;30;21;14;20;20;24;27;14;22;19;18;20;16;19;20;15;16;19;17;18;11;12;15;14;17;12;11;12;16;15;14;12;17;6;20;12;15;13;10;21;11;13;13;34
1318988;"facebookarchive/python-instagram";"Python";"2011-02-02T02:45:23+00:00";1378;515;7;7;8;4;8;10;4;13;11;8;9;11;17;16;10;10;18;14;4;8;7;7;9;9;11;12;19;10;18;12;2;7;10;9;8;13;12;11;9;10;9;5;10;12;11;7;11;5;5;22;3;13
6287880;"thoughtbot/liftoff";"Ruby";"2012-10-19T00:58:18+00:00";1377;409;7;5;8;10;10;10;9;3;11;7;6;4;11;7;8;8;2;4;30;17;15;4;6;2;11;11;5;5;8;16;7;8;7;6;6;4;8;5;18;7;4;9;8;7;8;2;6;7;4;4;8;6
2765504;"esotalk/esoTalk";"PHP";"2011-11-13T07:48:14+00:00";1377;203;6;5;1;6;4;10;4;1;5;3;7;6;7;3;5;3;2;10;5;9;8;5;4;2;7;3;5;2;2;2;2;3;3;2;0;3;4;5;4;5;3;0;2;2;6;3;5;1;2;1;1;4
1107889;"millermedeiros/js-signals";"JavaScript";"2010-11-24T02:39:53+00:00";1376;300;3;4;4;7;10;9;8;5;7;13;8;4;5;8;5;7;8;0;9;12;9;5;4;4;4;6;9;10;4;3;6;4;3;3;6;3;4;6;2;9;10;3;6;4;3;4;1;6;7;7;3;6
7227123;"orta/ARAnalytics";"Objective-C";"2012-12-18T17:09:34+00:00";1376;460;8;10;13;8;7;14;4;11;13;12;3;3;14;8;15;14;10;11;10;20;11;13;6;6;6;8;4;14;11;8;6;5;3;8;8;9;6;10;10;9;9;1;4;5;6;13;13;8;8;5;12;7
2541704;"unbit/uwsgi";"C";"2011-10-09T07:25:31+00:00";1375;421;2;5;10;7;5;7;6;3;7;9;8;6;11;13;7;21;4;8;6;5;10;12;6;11;10;12;10;5;11;14;9;10;7;6;5;6;9;6;6;5;10;7;7;9;8;11;12;8;9;8;6;6
662115;"adamzap/landslide";"CSS";"2010-05-12T04:34:16+00:00";1375;174;2;5;2;5;13;3;5;6;2;2;3;2;2;2;3;0;3;2;1;6;0;3;1;2;1;2;11;2;2;4;5;0;2;3;2;2;10;5;2;6;2;4;4;3;6;2;6;1;6;2;0;4
6324418;"rharriso/bower-rails";"Ruby";"2012-10-21T19:27:30+00:00";1375;376;6;9;9;11;12;1;5;9;9;6;9;5;7;11;6;10;6;6;11;7;2;13;6;7;7;11;7;9;2;7;5;5;3;4;4;5;5;10;7;14;9;7;8;8;6;7;11;9;3;5;9;6
14522206;"eluleci/FlatUI";"Java";"2013-11-19T11:13:10+00:00";1373;388;14;8;9;8;13;8;10;12;11;6;7;9;9;12;10;2;4;5;5;7;8;5;2;7;3;9;8;8;5;3;5;11;7;4;6;3;5;6;10;6;6;4;9;5;12;6;12;8;9;4;9;14
1549947;"mikecao/flight";"PHP";"2011-03-31T07:48:42+00:00";1372;371;9;7;10;3;7;4;7;3;2;8;4;3;8;4;9;6;9;15;7;18;8;7;9;5;4;5;4;7;6;8;7;2;6;6;5;9;10;9;10;4;10;6;3;7;10;18;7;3;7;3;8;15
32512635;"nikgraf/belle";"JavaScript";"2015-03-19T09:36:11+00:00";1372;1367;0;0;4;0;0;2;2;10;3;11;5;569;148;35;18;35;44;14;8;10;9;16;8;21;19;12;6;26;14;8;12;10;37;15;11;7;15;17;11;23;12;8;17;4;12;7;13;20;11;22;14;12
31441862;"facebook/shimmer-android";"Java";"2015-02-27T22:25:22+00:00";1371;693;29;25;20;19;10;21;18;10;13;12;18;17;5;23;15;12;13;9;13;17;16;18;8;15;10;11;14;15;13;11;9;13;13;14;9;5;16;9;17;13;6;6;11;10;7;11;15;6;10;15;12;16
4414698;"mattgodbolt/gcc-explorer";"JavaScript";"2012-05-23T01:31:17+00:00";1371;467;12;10;7;20;8;10;6;6;7;6;12;6;7;5;13;12;21;4;4;3;9;7;12;11;6;6;9;9;7;4;5;6;11;11;8;2;4;5;6;10;10;25;15;5;8;6;13;18;11;11;6;12
8595651;"angular-ui/AngularJS-sublime-package";"JavaScript";"2013-03-06T04:12:05+00:00";1371;331;8;7;7;7;11;6;8;8;6;7;10;9;9;7;7;12;10;9;8;5;12;8;8;7;5;6;8;7;8;6;8;9;3;2;4;2;1;3;3;6;6;3;3;6;3;7;5;4;4;4;4;5
23912343;"vandadnp/iOS-8-Swift-Programming-Cookbook";"Swift";"2014-09-11T09:35:10+00:00";1371;602;6;12;7;15;7;17;21;10;35;16;29;18;19;14;16;19;17;12;12;10;14;9;10;18;16;10;8;14;13;11;15;12;8;6;8;4;11;1;6;9;7;8;4;12;8;7;9;3;5;6;11;7
10282042;"HaxeFoundation/haxe";"Haxe";"2013-05-25T09:20:11+00:00";1371;526;7;7;12;16;8;10;4;12;7;6;6;7;9;6;32;10;7;6;10;6;3;5;2;37;9;7;5;6;6;7;2;12;10;9;60;14;11;12;9;12;4;8;8;6;7;6;8;15;12;8;9;9
29289591;"Yalantis/Context-Menu.iOS";"Objective-C";"2015-01-15T09:13:07+00:00";1370;697;26;12;74;18;27;22;20;8;12;17;11;8;12;18;19;9;15;15;14;9;8;13;6;10;10;16;17;13;12;9;14;7;13;8;14;8;21;7;8;10;10;3;13;10;11;8;8;7;7;8;7;15
31128751;"hugeinc/styleguide";"JavaScript";"2015-02-21T14:56:49+00:00";1370;1362;0;0;0;0;0;0;0;0;0;0;0;270;489;109;69;44;46;45;33;16;16;6;7;4;4;6;4;26;4;10;13;12;7;4;6;5;5;3;4;4;11;15;4;15;8;6;5;1;6;5;7;8
574877;"aws/aws-sdk-java";"Java";"2010-03-22T23:34:58+00:00";1370;447;6;8;4;3;7;5;9;10;8;5;9;8;10;5;9;1;10;7;6;8;8;14;11;11;11;9;10;8;11;16;8;12;16;10;7;6;7;8;8;6;9;8;5;8;13;9;13;11;13;7;8;8
7695747;"wal-e/wal-e";"Python";"2013-01-18T22:35:56+00:00";1369;474;13;8;7;8;7;5;4;6;3;6;6;9;9;6;8;6;5;4;18;8;11;2;5;27;17;15;11;12;10;9;9;5;6;6;10;15;13;4;6;4;7;12;22;10;8;7;9;9;9;10;9;19
3091591;"emberjs/ember-rails";"Ruby";"2012-01-03T02:48:12+00:00";1369;162;4;5;6;1;3;3;6;6;6;3;3;5;4;4;2;3;3;3;2;3;3;6;4;4;7;1;1;2;3;2;1;4;2;5;4;0;4;2;1;2;3;1;0;2;1;2;4;4;3;3;4;2
3070411;"320press/wordpress-bootstrap";"PHP";"2011-12-29T19:03:40+00:00";1368;149;3;6;4;4;4;2;5;3;7;0;2;5;5;4;2;1;2;7;2;5;2;4;3;4;0;3;4;3;0;2;2;2;3;0;2;0;3;2;2;5;2;3;3;3;4;1;3;0;3;2;5;1
9603444;"revolunet/angular-carousel";"JavaScript";"2013-04-22T16:26:45+00:00";1368;424;10;6;6;8;11;9;9;7;12;12;10;18;11;8;14;11;9;8;12;8;9;8;13;9;11;8;9;6;8;9;5;5;8;4;7;2;3;7;9;2;5;13;6;7;5;10;11;7;3;10;6;0
468319;"hashrocket/decent_exposure";"Ruby";"2010-01-12T02:47:04+00:00";1368;156;3;6;4;4;6;1;0;3;2;5;3;5;1;3;6;5;2;3;4;1;5;2;2;1;6;3;3;3;1;4;4;3;1;4;2;5;4;0;4;0;3;2;1;4;2;6;4;3;2;3;1;1
4290214;"kennethreitz/grequests";"Python";"2012-05-10T21:50:15+00:00";1368;434;12;5;5;7;4;2;5;9;11;10;8;2;11;15;10;5;6;13;6;5;10;5;5;6;12;15;7;7;7;9;9;6;8;7;6;13;6;10;9;5;13;8;5;12;12;8;11;12;16;8;7;9
7988633;"desktoppr/wbench";"Ruby";"2013-02-03T09:29:52+00:00";1368;45;1;0;1;1;2;1;2;0;0;0;0;0;1;1;0;1;1;0;2;1;2;2;0;0;0;1;0;1;0;0;1;5;1;0;1;0;5;0;0;0;1;0;2;1;1;1;1;1;1;1;0;1
18065797;"json-schema-form/angular-schema-form";"JavaScript";"2014-03-24T14:42:43+00:00";1368;695;13;19;12;11;9;17;14;8;12;20;16;17;5;9;16;7;14;9;13;10;12;15;11;13;11;21;14;15;8;13;10;13;17;15;8;13;14;18;19;13;16;19;15;13;14;14;7;23;16;18;15;1
29668666;"survivejs/webpack";"null";"2015-01-22T08:23:14+00:00";1368;1236;14;12;32;22;17;16;14;10;27;19;24;21;25;21;43;32;32;25;28;31;28;35;27;27;32;31;43;28;30;30;34;36;22;21;29;26;27;42;37;26;29;19;28;35;9;3;6;4;4;14;4;5
34798315;"olistic/warriorjs";"JavaScript";"2015-04-29T14:25:02+00:00";1368;1368;0;0;94;873;120;45;40;21;10;3;4;6;4;4;4;2;2;2;2;6;6;3;2;3;1;4;1;10;7;2;2;5;5;3;4;5;2;4;4;2;3;5;1;0;1;6;5;2;2;11;11;4
26972032;"tapwork/HeapInspector-for-iOS";"Objective-C";"2014-11-21T18:16:13+00:00";1367;406;3;1;31;10;6;7;2;5;1;10;4;3;3;2;5;1;2;4;12;6;4;3;2;4;6;4;3;2;7;8;2;6;4;5;8;17;6;1;4;2;3;0;3;23;61;44;8;12;10;3;15;8
32432671;"facebook/network-connection-class";"Java";"2015-03-18T02:16:43+00:00";1367;776;15;17;12;9;11;9;9;10;12;7;12;11;9;15;36;21;9;11;17;23;18;7;10;51;11;8;85;24;10;17;12;13;17;13;6;4;13;12;18;7;3;7;8;29;5;16;11;10;15;8;16;17
13086750;"luispedro/BuildingMachineLearningSystemsWithPython";"Python";"2013-09-25T07:10:26+00:00";1367;345;7;14;1;7;8;6;7;8;5;4;4;7;4;6;6;7;6;5;6;4;7;8;7;6;14;6;12;6;10;7;7;4;3;4;8;6;6;5;8;5;7;5;9;7;4;6;5;5;9;8;12;7
1692604;"jiaaro/pydub";"Python";"2011-05-02T18:42:38+00:00";1367;306;5;6;9;9;7;3;2;11;5;3;3;9;8;3;9;8;9;6;5;6;6;4;8;5;1;6;8;5;4;7;0;5;4;1;6;9;10;7;6;2;6;9;10;8;2;4;3;8;9;8;9;0
2522940;"walmartlabs/thorax";"JavaScript";"2011-10-05T23:21:17+00:00";1367;83;1;1;5;4;4;1;1;1;1;3;5;3;4;1;0;4;0;1;4;1;4;0;0;2;2;1;2;2;3;1;1;0;3;2;1;1;0;1;0;0;1;1;1;1;3;0;1;2;1;0;1;0
392785;"plataformatec/responders";"Ruby";"2009-12-02T13:19:13+00:00";1367;357;5;12;13;7;8;3;1;4;7;6;3;13;10;10;6;5;10;5;5;2;9;15;9;12;6;7;12;8;3;8;9;5;3;4;5;11;7;6;9;4;2;3;8;5;5;11;6;10;6;5;2;7
680799;"mochi/mochiweb";"Erlang";"2010-05-22T17:48:06+00:00";1366;168;4;3;0;8;1;2;7;3;1;4;6;6;7;0;3;0;4;3;2;1;7;2;3;5;4;5;5;2;5;7;1;3;4;2;0;5;3;2;1;2;3;2;4;7;0;1;3;3;4;2;3;3
1033339;"LeaVerou/csss";"JavaScript";"2010-10-28T22:09:05+00:00";1366;160;3;4;5;3;2;1;5;4;4;2;5;3;6;6;3;3;6;6;3;0;4;2;7;2;2;3;0;4;4;1;5;4;2;2;6;0;1;3;2;4;3;2;2;4;1;4;2;1;4;3;2;0
14416399;"yackle/CLImageEditor";"Objective-C";"2013-11-15T05:59:55+00:00";1366;448;3;16;7;8;5;6;4;8;6;15;16;11;14;15;11;15;7;4;3;13;11;8;3;6;6;4;5;9;14;7;9;12;8;15;7;7;4;6;9;3;4;1;8;6;5;5;13;10;36;3;8;9
23613565;"serratus/quaggaJS";"JavaScript";"2014-09-03T09:03:02+00:00";1366;365;11;9;3;11;7;7;11;14;6;6;6;6;8;5;10;3;4;6;3;5;6;9;3;7;5;6;10;8;7;10;8;4;9;4;2;6;11;3;8;2;5;6;4;12;10;12;10;7;9;7;9;5
4368712;"jersey/jersey";"Java";"2012-05-18T11:38:25+00:00";1366;598;10;6;7;13;10;6;6;7;8;8;14;8;6;7;8;7;11;6;8;11;13;13;11;7;6;5;13;14;5;42;25;14;13;11;12;10;19;12;16;13;8;5;10;16;12;13;18;18;9;13;19;16
33994380;"dvyukov/go-fuzz";"Go";"2015-04-15T13:07:50+00:00";1365;1326;292;42;12;4;20;5;6;16;40;5;35;17;11;221;108;31;39;17;13;7;10;5;20;9;6;10;12;8;19;3;6;18;49;22;25;16;13;9;7;9;7;3;5;7;11;14;22;11;3;9;9;8
1251393;"attractivechaos/klib";"C";"2011-01-13T17:06:02+00:00";1365;380;2;6;9;12;6;7;3;3;6;6;3;10;7;9;7;4;9;5;7;10;5;18;3;5;6;6;6;14;5;4;11;8;6;8;7;7;9;5;14;9;3;16;8;3;10;15;9;5;8;2;8;6
17568233;"johnpapa/ng-demos";"JavaScript";"2014-03-09T16:25:39+00:00";1364;784;10;14;10;6;14;14;15;12;12;15;15;18;14;12;14;15;17;16;18;19;24;22;18;15;13;15;11;17;15;21;24;15;14;12;15;20;17;23;13;17;14;13;15;12;17;11;12;13;20;15;12;9
9207280;"crosswalk-project/crosswalk";"C++";"2013-04-03T23:30:12+00:00";1364;644;10;18;9;11;17;12;13;13;13;13;19;12;17;14;13;11;11;12;14;23;10;17;9;11;8;12;14;15;15;10;12;15;11;15;8;13;19;10;14;6;4;7;12;17;8;15;5;16;8;9;13;11
25003905;"webcomponents/webcomponentsjs";"JavaScript";"2014-10-09T18:56:42+00:00";1363;762;17;19;19;11;38;21;24;18;20;17;20;16;15;5;12;16;13;20;12;10;17;8;9;17;15;26;16;15;15;18;11;9;17;11;8;4;10;7;14;11;14;16;14;11;15;15;13;18;9;7;19;10
8258626;"stevekwan/best-practices";"null";"2013-02-17T23:54:50+00:00";1362;400;0;2;5;3;8;6;5;5;2;4;9;8;6;8;8;11;8;10;4;2;11;8;14;13;14;11;9;5;25;18;5;6;3;4;2;7;9;4;4;13;6;18;8;9;5;10;10;7;10;6;10;2
34313921;"YouXianMing/YoCelsius";"Objective-C";"2015-04-21T08:20:17+00:00";1362;1346;3;12;7;4;3;3;6;33;52;11;7;1;14;3;5;8;3;4;3;4;7;9;3;3;7;5;5;8;10;13;13;2;12;14;13;13;47;314;139;65;25;6;30;19;21;18;96;83;20;15;16;109
12544093;"hmkcode/Android";"Java";"2013-09-02T16:12:28+00:00";1362;875;11;6;8;19;12;70;131;20;17;25;20;9;19;13;13;16;15;18;11;19;16;10;14;16;12;20;19;7;17;12;18;15;19;11;19;15;11;11;12;8;13;11;11;10;10;16;16;7;11;7;9;0
15321010;"taskrabbit/elasticsearch-dump";"JavaScript";"2013-12-19T19:42:31+00:00";1362;589;6;11;16;11;5;10;11;7;13;8;6;6;11;8;11;13;9;13;14;12;14;16;12;12;8;7;12;11;11;13;9;11;12;11;14;3;12;15;13;10;11;10;14;14;13;19;13;14;20;13;11;10
184711;"typicaljoe/taffydb";"JavaScript";"2009-04-24T18:10:46+00:00";1361;239;7;4;5;1;5;3;2;4;5;5;8;4;1;4;3;1;7;3;5;4;4;2;4;10;6;6;8;5;2;8;7;6;4;3;3;2;4;4;5;2;7;5;2;8;4;6;4;4;7;7;5;4
17334655;"liyong03/YLGIFImage";"Objective-C";"2014-03-02T09:20:31+00:00";1361;328;4;8;4;3;4;4;6;2;7;7;6;5;13;9;13;5;1;2;1;8;5;3;1;2;5;17;5;5;11;9;11;8;6;6;10;7;4;5;5;4;4;2;14;7;6;10;7;4;9;12;4;8
17454260;"sindresorhus/multiline";"JavaScript";"2014-03-05T20:31:03+00:00";1361;176;4;5;2;2;2;2;3;5;3;1;2;6;10;8;4;2;5;2;2;10;5;5;3;5;5;4;4;5;4;3;1;1;2;2;1;0;8;1;2;3;2;3;3;3;5;3;2;4;3;2;0;2
21255865;"cognitect/transit-format";"Clojure";"2014-06-26T21:39:15+00:00";1361;546;8;4;6;1;1;5;3;2;4;3;3;2;1;0;11;3;9;6;5;8;5;4;5;12;299;15;8;7;9;8;7;9;3;3;4;6;5;6;3;3;6;5;3;1;5;5;1;2;2;2;4;4
24117407;"balysv/material-ripple";"Java";"2014-09-16T20:54:56+00:00";1360;813;11;14;15;18;14;79;22;13;14;13;11;17;24;21;26;14;18;15;10;10;15;13;9;10;19;18;17;20;8;20;25;11;14;19;9;12;8;18;16;10;6;7;11;15;14;13;21;11;17;8;10;10
4927517;"aol/moloch";"JavaScript";"2012-07-06T16:10:55+00:00";1360;456;16;9;13;16;19;9;8;14;10;14;6;4;10;16;13;11;4;6;5;5;3;10;5;7;5;6;8;9;9;3;12;5;8;7;7;2;6;8;10;6;13;5;9;8;12;7;16;6;8;9;7;12
9077725;"giggsey/libphonenumber-for-php";"PHP";"2013-03-28T13:36:31+00:00";1360;565;10;2;54;8;8;9;10;11;12;13;7;6;7;9;4;7;4;7;14;10;9;35;16;11;8;8;16;8;12;7;8;7;9;6;4;7;10;8;12;2;5;9;9;10;7;4;28;26;27;8;7;10
1754354;"seebi/dircolors-solarized";"Makefile";"2011-05-16T08:40:48+00:00";1360;419;8;9;6;13;11;3;6;9;8;6;5;9;11;10;5;13;10;9;7;10;6;11;5;11;19;9;9;9;6;7;4;5;15;9;8;10;8;7;7;3;7;7;8;8;3;9;8;13;2;8;8;2
1877150;"bumptech/stud";"C";"2011-06-10T17:48:30+00:00";1360;210;3;4;3;4;5;4;4;0;10;2;5;6;6;9;5;7;4;6;4;2;2;4;5;4;3;6;7;9;1;4;8;1;4;4;1;2;8;5;1;7;1;4;4;4;2;2;5;7;1;0;1;0
3872956;"impeterstone/PSCollectionView";"Objective-C";"2012-03-30T03:15:54+00:00";1360;230;3;2;7;7;4;10;5;8;8;6;6;4;3;4;4;7;4;3;3;6;3;3;2;1;9;6;4;7;3;5;4;5;5;7;2;2;3;3;1;3;1;3;5;6;8;5;3;5;2;3;4;3
1646466;"mininet/mininet";"Python";"2011-04-21T17:46:06+00:00";1359;504;5;6;14;3;11;13;5;11;7;7;10;11;15;6;6;11;7;9;8;10;3;51;11;14;12;14;9;15;13;6;7;3;4;11;7;6;4;12;6;7;5;13;9;8;8;12;10;11;6;7;8;17
24046531;"Ramotion/adaptive-tab-bar";"Swift";"2014-09-15T07:08:03+00:00";1359;444;9;4;5;5;7;3;5;6;5;6;11;10;7;12;10;7;5;8;6;2;6;3;9;5;6;7;8;7;6;4;7;11;2;16;8;20;9;10;22;31;15;21;6;10;9;8;5;12;9;13;6;0
620885;"basecamp/mail_view";"Ruby";"2010-04-21T04:39:59+00:00";1359;59;0;5;1;1;1;3;3;2;1;0;0;1;2;0;1;0;2;0;2;4;1;2;0;0;0;1;1;1;0;0;0;1;0;2;1;0;1;1;0;2;1;4;1;2;1;2;0;1;1;1;2;0
778000;"simplegeo/polymaps";"JavaScript";"2010-07-16T01:40:27+00:00";1359;125;1;3;0;1;1;4;1;2;2;1;4;0;1;3;3;3;1;4;1;1;6;4;1;2;3;0;3;4;2;3;6;7;2;0;5;2;4;1;1;4;4;1;3;2;2;5;3;2;1;0;0;5
1095228;"sonata-project/SonataAdminBundle";"PHP";"2010-11-19T17:08:52+00:00";1359;231;4;5;3;5;3;4;8;5;3;2;4;7;5;6;10;5;5;7;2;2;6;4;4;5;2;2;3;9;3;5;6;2;4;6;1;1;3;2;4;3;2;4;7;3;7;4;7;5;8;3;6;5
8262284;"wa0x6e/cal-heatmap";"JavaScript";"2013-02-18T05:33:24+00:00";1359;389;5;12;7;5;10;5;7;5;4;7;3;6;2;6;2;7;8;7;6;7;7;10;5;11;2;8;7;10;3;5;3;3;4;12;10;4;9;8;7;6;6;5;8;11;8;30;5;6;4;43;7;1
8664451;"RadLikeWhoa/Countable";"JavaScript";"2013-03-09T03:20:42+00:00";1359;117;2;4;3;2;3;0;1;3;0;2;5;3;4;4;3;4;3;0;2;1;2;0;2;3;2;4;4;3;1;4;2;0;1;1;0;2;2;2;4;4;4;2;2;0;2;3;1;2;3;3;0;3
17098587;"dariusk/corpora";"JavaScript";"2014-02-23T00:52:11+00:00";1358;530;6;5;3;3;13;3;13;7;6;3;4;7;7;8;1;2;6;4;5;59;16;23;9;7;10;9;40;31;9;9;8;10;11;6;13;9;5;13;4;4;10;4;8;7;5;9;7;33;11;6;11;8
6732980;"joeyespo/grip";"HTML";"2012-11-17T07:27:16+00:00";1358;709;13;8;9;10;16;8;17;15;4;9;6;16;16;13;11;8;5;11;13;8;6;13;15;15;10;13;18;18;19;16;21;16;11;19;10;7;27;21;19;10;14;9;16;16;11;11;10;16;18;18;16;34
1569980;"mqttjs/MQTT.js";"JavaScript";"2011-04-05T00:33:23+00:00";1357;600;6;4;11;10;13;7;6;5;5;8;8;10;13;5;6;10;7;7;10;8;6;11;8;2;13;10;14;12;16;10;10;17;19;11;5;3;12;16;15;12;63;12;11;10;9;11;16;17;16;14;22;18
12419075;"barryclark/bashstrap";"Shell";"2013-08-27T22:28:45+00:00";1357;119;0;0;3;1;1;1;0;5;2;2;1;1;1;0;1;4;3;3;3;3;1;4;1;0;2;1;1;4;2;3;3;0;3;4;6;4;4;1;4;1;3;3;5;1;9;1;2;3;1;2;2;3
8101018;"lvivski/animatic";"JavaScript";"2013-02-08T20:42:45+00:00";1357;142;6;9;3;4;3;1;4;3;2;3;6;1;6;1;5;5;3;2;2;9;9;6;3;9;10;1;2;4;2;0;1;1;2;1;0;1;0;0;2;1;2;0;1;1;0;0;0;0;3;1;1;0
9083997;"divshot/geo-bootstrap";"HTML";"2013-03-28T18:49:59+00:00";1357;234;2;3;5;2;2;3;3;5;6;3;2;5;19;9;6;10;6;8;3;5;4;5;5;2;3;2;5;2;4;1;2;8;3;4;0;2;6;4;4;2;3;6;6;4;2;3;6;1;17;6;3;2
572923;"facebook/flashcache";"C";"2010-03-21T19:12:47+00:00";1356;188;1;2;2;2;4;1;5;2;3;5;4;5;2;3;2;4;4;3;2;4;4;2;2;6;3;4;8;3;7;5;4;1;4;4;2;6;5;4;6;3;2;4;4;6;3;4;6;1;5;4;4;2
26821763;"eliotsykes/rspec-rails-examples";"Ruby";"2014-11-18T17:43:35+00:00";1354;549;64;29;24;26;12;8;7;10;8;9;6;11;6;13;9;12;9;27;6;6;9;10;5;14;8;4;7;6;11;7;8;11;10;12;6;6;3;8;5;15;6;4;7;7;5;9;5;12;5;12;3;7
7106468;"prakhar1989/Algorithms";"Python";"2012-12-11T05:33:04+00:00";1354;348;7;9;6;8;6;8;10;1;2;3;5;3;14;6;4;9;2;12;9;6;11;8;0;6;8;10;7;13;7;4;8;2;3;5;3;3;6;20;13;7;9;4;9;8;8;7;6;4;4;6;4;5
6607851;"airbnb/synapse";"Ruby";"2012-11-09T03:03:06+00:00";1353;532;18;5;6;6;12;22;12;4;8;7;15;9;10;13;6;8;4;8;7;6;5;7;6;9;11;7;54;9;16;10;12;7;14;11;5;8;15;13;19;7;4;7;15;8;9;10;9;11;9;8;6;5
7232856;"AGWA/git-crypt";"C++";"2012-12-19T00:43:59+00:00";1353;591;9;11;14;7;7;14;7;3;1;7;6;4;6;2;3;10;8;9;9;10;8;9;12;4;5;4;10;11;17;10;16;30;30;14;15;7;18;18;26;10;10;12;14;12;15;21;14;10;16;16;13;17
114707;"malsup/blockui";"JavaScript";"2009-01-26T03:03:00+00:00";1353;241;6;4;4;8;5;8;5;2;2;11;1;2;6;6;8;6;7;5;2;6;3;2;6;2;3;4;2;6;6;6;6;5;4;3;4;4;4;9;4;4;1;5;2;5;8;4;2;2;8;7;6;0
253476;"nanoc/nanoc";"Ruby";"2009-07-17T11:28:53+00:00";1353;284;7;5;6;6;4;3;5;2;3;6;5;5;4;5;17;6;4;3;6;2;1;5;2;2;7;3;5;6;6;1;6;10;1;3;3;2;6;7;4;4;3;6;5;1;5;2;2;37;12;6;6;11
711976;"mikedeboer/node-github";"JavaScript";"2010-06-09T17:07:03+00:00";1353;504;6;9;9;9;7;6;5;10;14;7;7;8;18;4;9;5;9;13;13;12;6;5;7;9;13;7;12;9;8;20;5;7;6;5;6;12;10;14;13;5;9;8;20;12;19;15;9;9;12;12;6;14
2456444;"thedersen/backbone.validation";"JavaScript";"2011-09-25T20:33:43+00:00";1353;170;1;3;3;5;7;5;3;8;4;1;2;7;3;3;9;2;6;1;4;1;1;4;3;4;1;8;5;1;5;4;4;5;1;4;0;1;4;4;1;2;2;2;3;1;2;4;2;5;3;3;2;1
33767346;"johnlui/SwiftSideslipLikeQQ";"Swift";"2015-04-11T07:43:39+00:00";1353;1177;63;41;21;21;45;54;25;16;7;11;17;14;11;13;20;10;7;16;14;140;149;30;16;19;19;22;21;21;14;15;20;18;9;19;11;12;14;19;9;5;10;0;14;18;17;15;16;7;18;11;10;13
14474326;"octopress/octopress";"Ruby";"2013-11-17T20:35:39+00:00";1353;761;15;21;19;10;27;18;15;32;27;21;16;15;29;26;21;17;13;10;11;19;15;11;10;9;9;7;12;23;16;14;5;12;15;12;14;14;12;14;16;13;13;8;5;15;11;9;12;12;11;8;11;11
18144573;"google/pyringe";"Python";"2014-03-26T16:13:48+00:00";1353;92;1;3;6;2;0;1;1;1;2;2;0;2;1;2;0;1;1;5;1;1;3;1;10;1;0;2;2;3;4;1;1;1;4;0;2;1;1;1;6;1;1;0;2;1;0;2;2;2;0;1;0;3
16303681;"nemasu/asmttpd";"Assembly";"2014-01-28T06:07:31+00:00";1352;621;2;1;2;436;13;4;4;7;2;5;4;4;2;4;4;5;4;2;9;6;2;1;2;7;1;5;1;7;2;5;0;7;4;4;1;3;3;4;3;3;3;5;2;3;5;5;1;2;1;3;3;3
16554395;"skidding/cosmos";"JavaScript";"2014-02-05T18:48:27+00:00";1352;1234;3;190;74;57;17;12;4;6;6;38;15;95;21;14;9;37;23;10;11;13;12;9;15;8;21;13;7;12;8;10;16;11;16;6;113;16;15;14;14;11;12;16;10;11;60;15;8;7;33;40;6;14
20896284;"mperham/inspeqtor";"Go";"2014-06-16T18:45:56+00:00";1352;203;1;3;5;2;4;5;10;11;3;1;5;0;1;1;2;7;2;4;4;6;4;3;9;8;11;0;7;6;9;1;1;4;1;1;4;6;4;3;2;2;4;3;3;2;3;7;0;1;2;1;14;0
501687;"antlr/antlr4";"Java";"2010-02-04T01:36:28+00:00";1352;611;14;6;6;11;8;8;10;11;9;6;5;7;7;4;3;6;9;19;20;11;12;7;10;10;5;8;13;8;5;16;4;10;16;14;17;13;17;17;13;21;10;20;16;9;24;15;16;16;21;10;17;21
21318322;"daimajia/AnimationEasingFunctions";"Java";"2014-06-29T07:02:38+00:00";1350;524;6;10;7;14;13;14;14;8;10;16;10;12;15;11;10;15;9;7;10;9;6;9;3;12;15;5;7;7;10;20;8;13;10;9;12;11;13;15;12;4;3;4;14;8;12;4;9;12;9;5;11;12
24898177;"hashicorp/consul-template";"Go";"2014-10-07T15:52:00+00:00";1350;746;26;13;10;9;11;8;9;14;16;10;5;10;9;18;13;12;17;5;11;7;7;8;10;20;22;18;15;19;13;9;17;9;18;16;8;22;10;12;18;15;19;18;24;17;17;20;19;12;20;20;15;26
12201538;"aspnetboilerplate/aspnetboilerplate";"C#";"2013-08-18T20:45:08+00:00";1350;1011;6;4;5;10;137;29;18;46;25;19;16;8;20;27;23;16;11;14;17;13;9;7;10;11;18;19;10;11;10;18;14;11;12;18;21;19;19;21;21;12;9;7;17;17;24;21;18;21;22;33;47;20
12526570;"Augustyniak/RATreeView";"Objective-C";"2013-09-01T20:46:42+00:00";1350;540;10;15;12;9;13;18;9;8;20;12;11;21;19;8;6;13;12;11;7;15;10;9;11;7;6;5;9;9;9;12;12;7;7;6;13;7;13;12;12;7;8;4;8;4;17;10;11;12;8;8;6;12
12163044;"lmenezes/elasticsearch-kopf";"JavaScript";"2013-08-16T16:33:49+00:00";1349;741;10;10;9;15;5;7;16;16;11;10;10;13;9;10;12;25;14;13;18;13;15;7;19;13;9;18;22;17;15;12;16;20;21;15;17;10;13;20;15;14;11;13;18;16;16;18;22;13;12;16;17;15
4533231;"jprante/elasticsearch-jdbc";"Java";"2012-06-02T23:17:56+00:00";1349;588;10;9;3;6;18;11;11;10;4;3;18;13;13;12;11;10;16;18;9;11;8;16;6;6;2;6;11;10;20;10;7;12;18;10;10;7;14;17;8;10;15;13;20;11;8;10;13;15;13;16;18;12
4612164;"JosephLenton/PHP-Error";"PHP";"2012-06-10T02:24:30+00:00";1349;107;0;0;3;1;2;3;3;2;4;1;1;2;1;0;4;4;1;1;3;3;0;4;8;3;2;1;1;2;3;2;1;1;2;2;2;2;2;7;3;5;1;0;2;2;2;0;0;2;5;0;1;0
17485132;"RomainPiel/Shimmer-android";"Java";"2014-03-06T16:54:23+00:00";1349;430;5;7;8;9;5;3;7;5;4;8;9;8;10;12;7;9;7;8;9;14;9;7;6;7;3;6;9;8;8;9;7;9;6;17;5;9;1;11;10;10;6;4;9;5;15;7;11;13;7;17;14;11
17818605;"objccn/articles";"Objective-C";"2014-03-17T05:55:11+00:00";1349;578;3;10;23;13;5;8;6;4;23;21;6;15;12;11;8;18;15;6;12;10;15;4;6;13;4;15;13;7;5;14;6;12;10;17;19;13;22;13;12;2;4;8;10;9;10;13;10;8;10;28;15;2
30474266;"ButchersBoy/MaterialDesignInXamlToolkit";"C#";"2015-02-07T23:30:48+00:00";1348;1224;29;15;14;9;11;17;9;6;10;6;20;13;14;11;11;21;29;28;21;43;11;16;27;27;11;14;26;26;11;25;22;25;30;19;38;10;31;26;46;50;47;49;38;16;42;33;33;37;26;18;26;31
26807221;"ozodrukh/CircularReveal";"Java";"2014-11-18T11:59:59+00:00";1347;877;10;16;21;13;23;18;13;16;18;18;10;10;20;43;23;21;13;14;16;16;11;14;10;20;7;18;10;16;20;16;17;15;17;20;13;17;13;20;24;13;19;6;15;14;19;19;15;21;17;20;29;20
29429361;"evilsocket/bettercap";"Ruby";"2015-01-18T14:57:10+00:00";1347;1339;0;1;0;0;0;0;0;0;0;0;0;117;136;246;32;18;20;5;19;4;7;3;6;7;6;2;6;8;3;4;4;5;29;11;6;13;20;87;120;43;53;36;42;20;26;12;26;33;31;20;17;35
82963;"geokit/geokit";"Ruby";"2008-12-01T05:49:32+00:00";1347;139;2;4;6;2;2;3;1;5;2;3;4;1;2;3;3;5;2;1;1;3;1;4;5;0;0;6;3;4;0;3;5;2;0;1;3;1;4;3;3;3;2;4;2;2;5;2;3;1;6;3;2;1
15907840;"jglovier/gifs";"HTML";"2014-01-14T16:25:59+00:00";1347;165;2;3;2;1;1;4;3;3;6;2;2;3;8;4;0;3;1;0;0;2;4;3;2;4;4;3;5;4;7;2;14;12;6;2;0;3;1;0;1;5;2;1;1;4;3;3;5;3;3;2;3;3
31817851;"kabukky/journey";"Go";"2015-03-07T16:14:02+00:00";1346;686;289;55;24;22;7;12;10;5;11;10;6;7;6;13;6;4;8;5;5;8;1;9;9;5;5;8;4;8;6;8;7;7;6;4;1;1;7;5;3;10;5;4;7;7;8;4;4;2;3;9;1;5
21977691;"seL4/seL4";"C";"2014-07-18T11:08:06+00:00";1344;423;4;4;5;5;5;5;1;3;0;3;6;3;2;2;1;6;4;5;3;2;147;21;6;6;6;4;2;4;5;2;4;15;2;9;6;2;23;3;6;4;1;6;7;11;8;6;7;1;9;3;9;9
13754092;"alskipp/ASValueTrackingSlider";"Objective-C";"2013-10-21T20:24:06+00:00";1344;377;3;13;3;4;8;11;7;16;9;14;8;2;3;7;10;6;8;12;10;14;6;11;6;5;6;4;5;8;5;4;9;8;9;7;7;4;8;8;8;5;10;1;6;4;4;7;11;6;7;8;5;7
556060;"seejohnrun/ice_cube";"Ruby";"2010-03-10T15:27:10+00:00";1344;259;10;5;2;3;3;7;1;10;1;4;18;4;3;3;4;6;1;8;4;4;3;6;1;4;6;4;6;3;3;5;2;3;1;2;3;3;3;8;10;6;21;7;9;3;8;3;4;3;5;3;6;4
4549925;"bobthecow/psysh";"PHP";"2012-06-04T17:15:35+00:00";1344;586;11;5;2;4;8;16;30;12;4;8;36;7;7;8;9;5;17;10;3;15;11;6;10;13;21;8;18;13;10;8;6;8;8;7;9;14;10;8;7;11;12;14;7;10;16;10;21;28;9;21;12;3
19051806;"StackStorm/st2";"Python";"2014-04-23T00:51:34+00:00";1343;1187;3;2;12;4;2;12;6;11;12;10;2;15;7;6;10;5;5;4;4;6;9;10;1;590;53;32;15;21;21;9;12;10;11;3;9;4;11;15;10;20;23;18;11;6;18;27;16;15;15;18;10;6
31526549;"ryanmjacobs/c";"Shell";"2015-03-02T06:31:32+00:00";1343;200;8;1;3;8;6;4;5;2;2;4;2;3;1;1;4;2;2;4;3;0;0;0;6;2;5;4;1;5;4;5;4;0;36;5;1;2;3;3;2;3;2;4;3;4;10;5;4;1;3;4;4;0
9994688;"lukesampson/scoop";"PowerShell";"2013-05-11T03:52:15+00:00";1343;616;5;9;10;8;6;3;11;7;13;5;8;12;7;9;16;8;13;8;7;6;7;12;16;14;11;15;12;13;17;9;10;15;13;11;12;12;14;19;16;18;11;15;27;5;15;17;16;13;17;19;13;11
12082924;"dyve/django-bootstrap3";"Python";"2013-08-13T13:48:04+00:00";1343;486;7;16;12;9;8;13;7;12;7;8;16;16;11;6;16;9;12;8;10;11;7;7;7;11;11;7;5;13;6;12;10;6;5;4;9;10;9;14;12;8;6;7;5;15;10;7;5;9;9;11;10;5
12944563;"cezarywojcik/CWStatusBarNotification";"Objective-C";"2013-09-19T08:58:17+00:00";1343;645;6;8;12;84;49;17;9;13;21;12;6;14;4;10;9;3;8;13;12;10;13;15;10;8;16;12;10;13;10;7;10;9;13;6;16;7;7;4;12;5;8;3;8;13;11;13;10;13;9;13;10;11
14732235;"thephpleague/fractal";"PHP";"2013-11-26T23:26:43+00:00";1342;498;5;5;9;9;6;14;7;19;36;11;8;2;6;15;14;11;11;11;8;13;4;4;8;9;11;5;6;14;3;11;6;7;12;12;8;3;10;8;14;8;7;10;8;7;8;12;10;11;9;12;12;9
31923165;"joelpx/plasma";"Python";"2015-03-09T21:16:46+00:00";1342;1103;1;2;7;3;2;2;2;7;3;3;2;5;24;5;4;0;2;4;4;4;6;4;1;3;3;108;84;22;6;8;3;6;5;2;4;428;182;46;26;8;5;10;9;8;4;4;4;3;2;3;7;3
15981035;"Anonyfox/node-webkit-hipster-seed";"CSS";"2014-01-16T21:08:23+00:00";1342;76;2;2;1;3;2;4;1;2;2;3;1;3;1;1;0;5;3;1;1;2;1;1;1;2;1;0;1;6;2;1;3;1;2;2;1;1;1;0;0;0;0;0;0;0;0;2;1;2;1;1;2;0
17762549;"jwilder/docker-gen";"Go";"2014-03-14T22:34:35+00:00";1341;735;13;8;10;11;18;12;8;17;19;8;20;8;17;14;19;12;11;7;13;20;12;8;14;11;20;18;12;18;6;20;17;22;12;13;14;17;7;15;10;15;18;20;14;20;16;17;12;15;17;19;11;10
11804441;"muan/emoji";"CSS";"2013-08-01T00:39:29+00:00";1341;397;8;7;7;12;5;10;4;6;7;10;2;11;11;8;14;6;11;6;5;4;9;6;3;8;11;10;5;7;9;9;4;6;13;1;9;13;5;13;1;5;9;10;13;4;8;5;3;4;11;13;3;13
2049379;"Netflix/curator";"Java";"2011-07-14T19:47:55+00:00";1341;249;5;5;5;7;4;3;3;4;5;6;3;5;2;3;1;4;4;8;3;3;4;4;6;3;2;3;9;6;5;6;3;4;6;9;4;8;9;7;5;9;2;3;5;6;4;1;4;5;4;8;7;5
2556327;"mapnik/mapnik";"C++";"2011-10-11T15:49:31+00:00";1341;364;11;8;7;10;11;5;9;11;2;5;13;4;10;8;4;8;8;7;7;6;2;7;6;5;4;6;5;10;7;8;10;6;5;3;7;5;9;7;6;9;6;4;3;7;11;10;10;4;8;5;7;8
590295;"creationix/wheat";"JavaScript";"2010-04-01T15:18:08+00:00";1341;75;0;1;0;1;2;1;0;2;2;4;1;3;0;1;1;2;1;5;2;2;2;1;1;1;1;1;0;2;1;3;1;2;3;0;2;2;3;3;0;2;1;2;2;2;0;1;1;1;0;2;1;0
1483979;"addthis/stream-lib";"Java";"2011-03-15T18:41:27+00:00";1341;259;8;7;6;1;10;5;2;5;3;5;3;2;7;6;3;5;3;1;7;4;6;4;2;11;7;13;3;4;10;9;6;4;6;10;3;3;7;3;4;3;1;3;4;3;5;6;2;7;4;3;3;7
909251;"nathansmith/formalize";"CSS";"2010-09-14T06:49:11+00:00";1340;41;0;2;0;3;1;1;0;2;1;1;0;2;1;1;1;0;2;3;2;1;1;0;1;1;0;1;0;3;0;1;1;1;0;1;0;0;1;1;0;1;0;0;0;0;0;0;0;2;0;0;0;1
6300427;"Peer5/ShareFest";"JavaScript";"2012-10-19T19:24:28+00:00";1340;156;0;4;3;5;3;3;5;2;5;4;0;6;5;7;1;4;2;0;4;3;2;4;1;2;4;2;8;6;2;4;2;5;1;1;1;3;5;1;4;0;2;2;4;2;4;4;2;2;4;2;2;2
7510208;"sutoiku/formula.js";"JavaScript";"2013-01-08T22:08:48+00:00";1340;124;5;4;1;2;0;3;1;2;2;5;3;5;0;0;1;0;2;3;5;2;2;0;6;3;1;4;5;3;5;1;3;1;1;2;1;1;2;5;2;1;1;1;2;2;1;2;4;4;5;2;2;3
2168885;"modularscale/modularscale-sass";"CSS";"2011-08-07T14:22:34+00:00";1340;314;7;8;10;4;8;12;4;6;10;5;3;4;1;5;2;5;4;6;8;0;3;4;5;5;8;3;11;4;10;5;7;4;5;4;3;6;5;8;11;10;6;6;6;4;4;8;14;11;5;3;4;10
11670330;"collectiveidea/interactor";"Ruby";"2013-07-25T20:32:44+00:00";1340;372;4;6;23;3;3;6;8;6;1;6;5;14;20;6;14;15;2;12;7;3;5;20;4;8;4;7;6;7;6;7;5;9;5;6;7;2;2;4;4;13;11;7;9;11;3;8;9;8;3;2;4;2
952763;"radar/guides";"Ruby";"2010-10-01T00:23:11+00:00";1339;166;9;1;6;5;4;4;2;3;1;4;3;1;2;6;5;7;2;3;6;3;0;4;3;3;1;1;0;3;2;7;2;2;3;4;3;4;2;0;0;1;2;1;1;4;3;3;1;0;2;11;13;3
15890297;"JsAaron/jQuery";"JavaScript";"2014-01-14T03:09:44+00:00";1339;976;15;16;14;6;14;15;21;25;16;21;21;20;17;19;10;18;18;24;22;20;16;16;14;19;12;21;13;22;22;18;13;18;22;21;19;15;12;18;17;21;10;5;24;25;22;33;37;26;12;22;32;27
11846692;"coreos/coreos-vagrant";"null";"2013-08-02T15:41:22+00:00";1339;416;11;15;13;12;11;7;9;7;9;11;6;11;11;11;15;16;8;8;11;7;6;6;5;4;6;5;10;5;11;6;7;13;5;6;2;4;4;7;4;6;10;7;8;12;7;8;5;8;7;4;5;4
4930716;"bro/bro";"C++";"2012-07-06T20:30:16+00:00";1339;474;17;10;22;8;23;9;9;14;6;15;7;3;10;8;14;20;5;11;5;7;6;10;7;6;10;3;4;6;8;5;3;3;14;12;8;6;12;4;13;8;10;8;13;4;10;7;12;5;7;7;5;15
1777643;"ReturnInfinity/BareMetal-OS";"Assembly";"2011-05-20T17:44:13+00:00";1339;404;9;12;12;14;6;10;10;6;5;10;5;17;6;2;5;6;2;2;6;10;5;9;10;1;7;5;13;17;14;4;11;21;2;4;5;6;4;8;4;9;5;5;10;7;6;8;5;10;19;6;9;0
3301400;"MinecraftForge/MinecraftForge";"Java";"2012-01-30T01:35:01+00:00";1338;494;6;8;11;11;4;6;8;10;6;8;8;6;8;10;12;11;6;8;5;7;2;7;5;8;5;6;12;8;11;10;7;7;9;15;6;4;15;15;8;11;9;13;12;9;22;13;18;18;15;14;11;10
7120486;"panicinc/ColorArt";"Objective-C";"2012-12-11T22:23:01+00:00";1338;308;6;0;24;12;6;6;1;14;13;16;9;5;5;4;8;4;3;5;3;6;3;3;7;13;1;4;7;4;4;3;0;6;4;4;3;3;8;6;6;3;4;7;2;9;3;3;3;6;11;7;4;7
21562567;"hioa-cs/IncludeOS";"C";"2014-07-07T08:15:06+00:00";1338;1337;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;874;69;211;18;11;8;5;19;11;5;6;9;48;16;4;6;4;4;2;1;4;1
9158101;"tpope/vim-dispatch";"VimL";"2013-04-01T23:12:29+00:00";1338;300;3;7;6;15;9;7;6;2;3;0;4;14;9;4;2;2;6;7;2;6;5;14;5;6;4;7;5;12;10;5;2;5;3;4;7;4;7;5;8;3;7;2;7;4;5;4;5;4;5;9;4;9
14106970;"tachyons-css/tachyons";"CSS";"2013-11-04T10:41:59+00:00";1338;874;4;9;3;8;3;4;4;4;11;17;24;6;20;9;12;28;9;5;5;7;18;32;21;13;29;8;9;7;11;6;27;13;9;8;14;15;11;3;4;9;7;11;31;30;31;21;56;32;28;33;129;6
358513;"weavejester/hiccup";"Clojure";"2009-11-02T21:08:16+00:00";1337;289;5;3;6;3;7;6;6;5;4;4;8;4;8;7;6;2;4;7;4;6;5;4;6;3;7;7;8;5;9;4;14;7;8;4;3;6;2;9;4;7;4;2;7;4;5;3;6;5;9;6;8;3
1130565;"lorenwest/node-config";"JavaScript";"2010-12-02T00:33:11+00:00";1337;627;13;12;14;7;7;11;5;15;9;11;10;10;9;12;12;18;14;14;18;11;9;13;12;15;10;9;8;17;12;8;7;17;24;17;12;9;15;12;5;14;15;7;15;10;23;13;14;7;14;6;14;12
33685883;"Aluxian/Facebook-Messenger-Desktop";"JavaScript";"2015-04-09T18:38:54+00:00";1337;1088;57;34;26;16;22;18;11;20;103;24;22;15;22;17;28;13;17;8;17;20;27;17;21;12;17;18;14;10;14;10;23;20;24;19;11;25;26;23;16;21;16;26;29;16;16;6;25;11;17;16;17;15
15875453;"macoscope/CodePilot";"Objective-C";"2014-01-13T17:16:29+00:00";1337;245;5;12;7;7;5;7;6;11;6;5;10;8;5;10;4;3;4;6;1;1;7;1;1;1;6;4;7;4;8;7;5;1;7;3;0;7;2;7;2;2;4;6;1;3;9;2;4;2;2;5;2;0
23041394;"evilcos/papers";"null";"2014-08-17T13:44:31+00:00";1337;581;1;1;0;0;4;3;2;98;7;5;3;0;3;1;1;0;3;13;67;5;9;6;43;37;21;57;24;24;10;6;6;5;10;8;1;3;6;7;1;5;3;6;1;10;5;5;10;4;17;2;4;8
4695476;"thomasxiii/photon";"JavaScript";"2012-06-17T22:52:41+00:00";1337;70;2;2;0;1;0;1;2;1;1;1;2;0;0;2;0;1;2;3;3;2;2;1;0;1;2;2;1;2;0;3;2;1;1;2;2;0;1;1;5;3;0;2;0;0;1;2;1;4;0;2;0;0
7460261;"ligershark/webdevchecklist.com";"CSS";"2013-01-05T21:32:40+00:00";1336;167;3;5;11;7;3;3;2;3;3;2;0;1;4;6;5;3;1;7;3;1;2;4;2;1;5;2;4;5;3;5;1;4;3;3;2;2;3;7;2;3;1;1;6;3;3;1;3;5;2;3;1;2
16114703;"stephen/airsonos";"JavaScript";"2014-01-21T19:06:15+00:00";1336;735;8;13;11;10;12;18;12;10;16;22;14;10;8;10;11;26;17;14;14;10;11;13;15;9;10;12;8;15;12;18;17;18;16;14;17;15;11;14;20;28;15;36;25;12;15;21;6;8;8;9;12;9
20180433;"hickford/MechanicalSoup";"Python";"2014-05-26T09:06:11+00:00";1336;184;2;1;1;5;4;3;3;2;5;3;2;2;1;3;3;5;3;1;1;3;3;3;2;3;4;2;4;4;5;9;4;1;2;3;4;2;2;1;5;5;7;4;1;4;7;6;4;2;5;12;11;0
2108481;"spring-projects/spring-security-oauth";"Java";"2011-07-26T18:08:49+00:00";1335;508;4;8;7;7;8;8;5;10;4;8;6;12;6;7;6;12;8;10;13;8;4;9;5;14;10;10;9;9;11;17;9;11;11;9;12;5;14;15;11;16;6;8;8;10;14;13;14;15;16;12;14;10
3228363;"canjs/canjs";"JavaScript";"2012-01-20T17:57:21+00:00";1335;227;3;5;1;6;9;3;1;4;3;2;5;6;5;1;3;15;3;6;7;8;2;4;4;2;5;7;6;14;5;6;1;5;4;3;1;2;3;5;2;5;3;4;4;4;6;4;4;7;2;2;4;1
4789590;"danielamitay/iHasApp";"Objective-C";"2012-06-26T01:24:20+00:00";1335;222;6;4;5;5;33;5;7;3;6;6;4;2;13;3;6;2;5;7;4;3;6;3;1;2;2;2;4;3;5;3;1;3;3;4;8;3;1;2;4;2;1;0;5;6;2;4;5;0;2;2;2;2
1206729;"hhatto/autopep8";"Python";"2010-12-29T20:08:51+00:00";1334;301;10;6;4;6;9;6;3;4;8;4;4;6;8;5;4;4;3;2;9;7;5;3;20;6;6;5;6;9;5;6;6;6;4;11;5;3;3;10;9;4;3;2;8;5;7;4;6;5;4;2;6;5
20549456;"comeforu2012/truth";"null";"2014-06-06T02:55:53+00:00";1333;949;15;15;12;7;10;9;16;10;8;9;8;6;13;14;12;13;23;14;23;20;17;18;14;20;20;13;21;14;19;19;23;22;21;16;29;34;27;24;24;27;15;10;22;22;20;30;24;31;25;30;17;24
23259665;"gaearon/flux-react-router-example";"JavaScript";"2014-08-23T15:49:37+00:00";1333;800;14;50;20;18;28;36;23;23;20;20;22;20;24;29;27;34;27;7;17;18;12;14;10;11;12;11;15;21;18;8;15;13;11;9;7;13;8;10;7;5;5;10;8;8;15;10;7;4;8;6;7;5
726981;"twilio/stashboard";"Python";"2010-06-18T00:14:48+00:00";1333;283;5;4;5;6;5;4;4;7;3;0;2;3;3;4;3;1;3;2;7;3;1;1;5;5;7;3;2;89;25;9;4;6;0;1;2;1;2;7;1;3;3;0;3;4;2;4;4;2;4;4;1;4
3967647;"remiprev/her";"Ruby";"2012-04-08T23:34:17+00:00";1333;295;12;4;4;10;4;7;6;7;5;3;4;3;5;14;6;3;9;23;8;9;5;5;2;2;3;5;3;7;3;5;5;9;3;7;2;5;7;3;11;1;6;2;8;7;5;7;4;5;0;5;3;4
177321;"matthuhiggins/foreigner";"Ruby";"2009-04-16T05:50:41+00:00";1332;85;2;3;4;1;2;1;2;2;3;1;4;2;1;2;1;3;0;2;3;0;4;3;1;4;0;1;2;2;2;1;1;2;1;1;1;4;5;1;1;1;1;0;0;0;3;1;1;0;0;1;0;1
153204;"heroku/heroku";"Ruby";"2009-03-18T01:21:53+00:00";1331;248;1;6;3;3;0;6;6;2;6;5;5;4;6;6;2;3;4;9;5;2;2;5;3;3;5;5;4;7;4;10;2;6;5;2;2;4;5;0;16;3;5;8;7;9;5;8;2;10;4;7;3;3
595090;"JustinTulloss/zeromq.node";"JavaScript";"2010-04-05T07:23:15+00:00";1331;267;6;8;4;4;8;4;6;3;7;6;9;8;6;2;9;2;5;7;3;8;6;5;4;1;6;8;3;2;8;7;9;4;2;10;4;3;5;2;7;3;4;4;6;5;8;4;4;5;4;3;4;2
1509011;"FriendsOfSymfony/FOSRestBundle";"PHP";"2011-03-21T23:14:13+00:00";1331;237;1;6;5;4;5;6;2;5;5;11;2;7;9;5;4;2;5;4;2;4;4;5;5;3;4;4;3;6;4;4;1;4;5;2;3;1;4;5;7;6;6;6;6;4;2;1;8;5;5;8;5;7
1632986;"verekia/initializr";"JavaScript";"2011-04-18T22:35:42+00:00";1331;151;4;2;2;3;4;2;5;3;4;2;3;3;0;3;4;2;0;3;3;2;5;5;5;3;7;3;2;3;4;3;3;5;3;1;1;5;2;1;0;6;1;3;8;1;2;2;5;2;5;0;1;0
20986101;"GriddleGriddle/Griddle";"JavaScript";"2014-06-19T03:13:49+00:00";1331;789;20;11;10;9;10;11;27;21;11;13;15;11;10;13;10;8;14;4;10;11;16;10;7;12;13;8;11;11;16;27;16;17;12;11;8;7;9;12;31;14;33;50;35;16;18;26;21;10;16;20;17;10
24758457;"hyperoslo/Form";"Objective-C";"2014-10-03T12:59:46+00:00";1331;393;12;21;6;8;11;8;7;12;6;10;15;5;3;12;8;3;4;4;8;8;10;12;10;6;4;5;3;7;8;11;8;8;7;11;5;6;10;3;17;3;2;4;6;5;5;12;6;7;5;6;6;4
4857740;"snabbco/snabb";"Lua";"2012-07-02T09:06:38+00:00";1331;396;1;4;3;4;3;4;26;2;8;5;9;14;6;29;10;6;6;6;12;4;7;3;1;7;9;31;6;7;7;7;5;6;6;5;2;5;3;9;5;7;7;4;4;5;11;8;10;8;27;6;5;1
5853229;"tombatossals/angular-leaflet-directive";"JavaScript";"2012-09-18T08:13:55+00:00";1331;451;6;8;9;12;14;7;17;12;7;10;9;5;10;7;12;12;10;8;8;9;10;6;5;8;8;5;12;9;8;12;9;16;10;9;6;5;6;6;9;10;7;6;8;5;10;5;6;9;9;12;7;6
31857909;"tdenniston/bish";"C++";"2015-03-08T17:09:28+00:00";1330;150;23;5;4;5;36;7;3;3;3;4;0;2;3;0;0;5;0;2;1;4;0;1;0;3;0;1;3;2;0;1;1;0;0;0;2;7;2;2;1;2;1;1;0;1;0;1;1;2;3;1;0;1
32866430;"square/keywhiz";"Java";"2015-03-25T13:31:39+00:00";1330;565;62;23;18;12;9;11;9;4;47;7;8;9;9;47;12;8;8;4;4;9;13;8;9;12;4;5;5;22;7;5;4;10;5;10;4;3;7;6;14;7;5;5;17;10;7;4;4;7;7;8;7;4
1823764;"asyncly/EventEmitter2";"JavaScript";"2011-05-30T23:11:57+00:00";1330;309;7;5;7;3;8;3;4;6;7;4;2;7;9;3;5;7;4;8;13;5;14;9;6;6;6;5;4;9;8;5;5;6;5;3;4;2;7;7;6;7;9;5;12;6;7;1;7;3;4;5;5;4
32008421;"overboming/ZCAnimatedLabel";"Objective-C";"2015-03-11T09:14:32+00:00";1329;1328;0;0;0;0;0;0;0;0;1;0;0;0;72;540;184;68;43;30;25;16;13;9;6;8;13;12;9;11;5;53;38;5;4;14;11;18;4;5;4;15;11;4;1;8;8;6;8;6;9;7;16;8
6274046;"dherman/asm.js";"HTML";"2012-10-18T06:27:48+00:00";1329;341;4;19;17;4;7;3;5;34;11;7;3;6;4;6;5;6;3;6;3;6;2;5;7;4;1;4;6;5;8;8;5;3;5;3;12;9;11;4;3;3;6;5;7;4;3;5;12;8;9;7;4;4
10712489;"ReactiveCocoa/ReactiveViewModel";"Objective-C";"2013-06-15T21:49:33+00:00";1329;594;8;15;25;17;11;22;8;8;7;14;12;16;14;12;4;13;12;22;24;18;12;10;8;9;13;9;16;12;12;10;16;12;15;14;13;11;11;9;5;12;4;4;8;8;5;7;6;4;5;9;10;13
1365254;"flazz/vim-colorschemes";"VimL";"2011-02-14T13:46:07+00:00";1329;461;10;8;11;9;8;9;4;10;10;13;5;13;13;12;5;10;8;10;8;8;11;8;12;3;6;8;14;14;14;4;12;13;6;7;7;4;7;11;9;10;4;6;11;4;6;8;8;9;8;20;11;2
21134189;"jmascia/KLCPopup";"Objective-C";"2014-06-23T16:50:32+00:00";1329;589;13;12;16;11;41;16;14;9;13;15;10;13;15;12;12;14;11;13;12;12;13;6;33;12;5;8;6;8;9;15;4;12;15;9;7;7;11;12;8;7;5;6;8;12;5;12;9;9;9;11;9;3
4610430;"ninjaframework/ninja";"Java";"2012-06-09T21:06:05+00:00";1328;617;5;24;15;6;16;6;41;28;17;12;8;11;9;9;8;6;2;8;7;6;11;9;3;6;16;10;8;9;10;14;10;17;15;15;20;8;9;16;9;9;14;15;12;12;9;12;11;7;15;12;14;16
1824090;"evanw/glfx.js";"JavaScript";"2011-05-31T01:15:31+00:00";1328;351;12;7;6;5;3;2;4;5;7;7;9;2;9;4;5;1;3;10;5;9;8;1;2;5;6;3;4;8;5;3;6;12;7;41;2;3;8;6;13;9;3;10;4;3;8;9;11;5;6;12;6;7
26649719;"Pathgather/please-wait";"CoffeeScript";"2014-11-14T17:31:50+00:00";1328;286;3;5;3;3;2;6;5;4;3;5;3;3;7;0;2;13;13;8;5;11;9;12;3;8;7;4;3;4;3;4;9;6;4;5;2;7;12;2;6;3;7;4;5;2;7;7;5;7;5;9;6;5
36775;"discoproject/disco";"Erlang";"2008-07-24T08:46:39+00:00";1328;235;3;3;5;5;3;3;6;9;0;3;6;9;3;6;1;3;10;6;3;3;4;4;6;9;8;3;5;7;5;1;2;1;6;3;1;6;3;3;0;5;5;8;9;5;6;4;1;4;3;4;7;7
699689;"mongodb/mongo-csharp-driver";"C#";"2010-06-02T18:22:21+00:00";1328;326;5;7;1;8;6;7;9;9;10;4;13;4;4;5;5;7;7;8;2;12;8;4;6;6;4;4;8;5;8;9;5;8;10;7;3;1;3;6;5;6;6;5;5;4;9;2;11;2;9;8;8;8
24202335;"cristicbz/rust-doom";"Rust";"2014-09-18T19:40:35+00:00";1327;711;4;2;2;2;1;2;3;1;3;3;7;6;2;3;2;2;0;5;3;5;0;1;1;3;2;4;508;52;13;10;6;2;6;2;2;7;4;2;1;3;1;1;2;2;1;2;3;4;1;5;0;2
15467734;"angular/zone.js";"JavaScript";"2013-12-27T06:08:07+00:00";1327;649;11;8;7;4;3;5;12;9;13;3;8;4;4;3;6;5;23;19;13;11;6;9;4;6;8;13;7;5;7;19;8;8;9;18;22;16;18;10;21;39;29;27;17;17;23;10;13;22;16;17;18;16
15715000;"newtriks/generator-react-webpack";"JavaScript";"2014-01-07T19:58:20+00:00";1326;1001;30;15;8;16;18;13;18;22;16;4;14;16;17;18;14;20;7;14;18;10;12;17;12;19;20;19;18;22;19;19;29;25;19;34;16;28;25;24;24;22;17;19;29;19;25;24;23;24;20;24;24;22
3354902;"yarrick/iodine";"C";"2012-02-04T19:51:39+00:00";1326;438;3;8;4;8;11;7;2;2;2;11;13;9;4;9;10;10;2;7;5;11;6;3;7;10;9;13;13;9;22;11;6;8;5;22;8;4;13;5;9;11;19;26;8;7;6;4;9;8;4;4;6;5
3668353;"aralejs/aralejs.github.io";"JavaScript";"2012-03-09T07:26:43+00:00";1326;260;4;7;8;6;7;5;3;3;2;3;5;5;8;3;5;5;4;2;4;8;8;5;1;4;2;5;8;5;3;5;3;5;2;3;3;10;5;20;6;4;3;1;3;4;5;10;6;4;3;8;5;4
3721579;"triceam/app-UI";"JavaScript";"2012-03-14T19:48:07+00:00";1326;44;1;1;0;1;1;0;0;1;1;0;1;2;1;1;2;3;2;1;2;0;2;0;0;0;2;0;0;1;0;1;1;1;1;0;0;0;2;1;0;0;3;1;1;1;0;1;0;1;1;1;0;1
8912617;"Athou/commafeed";"Java";"2013-03-20T19:32:09+00:00";1326;163;1;4;5;2;2;3;4;6;3;0;2;4;2;2;2;3;8;4;3;6;3;4;3;1;1;4;3;2;3;3;2;4;2;5;3;3;4;3;1;5;1;1;7;4;2;4;2;2;6;1;6;2
16650937;"expressjs/morgan";"JavaScript";"2014-02-08T19:19:14+00:00";1326;839;15;6;8;12;10;13;9;10;8;15;17;14;7;12;18;24;16;14;22;10;22;21;10;19;21;14;9;19;20;21;17;21;12;10;17;11;21;23;19;16;16;14;16;23;27;18;18;19;25;29;12;19
1644480;"jaysalvat/vegas";"JavaScript";"2011-04-21T08:32:02+00:00";1325;284;9;7;7;8;5;7;9;1;3;5;1;8;7;1;3;4;9;3;8;11;5;1;8;2;6;6;4;10;7;8;13;8;3;6;3;0;3;5;4;7;4;4;8;7;2;3;7;3;6;3;9;3
1138536;"atomicobject/objection";"Objective-C";"2010-12-04T17:44:37+00:00";1325;430;16;7;8;9;6;7;3;12;6;8;7;5;11;54;10;10;11;3;4;7;7;6;4;6;6;10;8;8;10;5;8;3;6;14;7;1;7;6;5;9;4;0;8;6;2;6;8;8;9;17;11;11
4512368;"skulpt/skulpt";"JavaScript";"2012-05-31T20:13:13+00:00";1325;482;10;11;7;11;10;13;12;10;5;3;9;8;7;5;10;22;13;9;8;18;8;10;13;10;4;8;7;13;3;9;7;3;5;3;5;8;5;10;17;12;8;4;13;11;15;7;13;10;13;10;10;7
2491877;"evantahler/actionhero";"JavaScript";"2011-09-30T20:20:43+00:00";1324;541;5;3;9;5;7;6;5;8;5;6;0;17;2;7;5;2;8;5;3;4;6;4;3;3;9;6;6;8;4;7;8;8;4;8;8;11;9;9;6;7;5;196;28;14;8;6;4;10;8;3;4;9
23304440;"fouber/page-monitor";"JavaScript";"2014-08-25T06:36:58+00:00";1324;339;5;6;17;4;3;6;1;3;7;12;5;6;1;4;10;7;12;0;3;38;21;4;13;5;3;5;4;10;5;4;5;7;2;6;10;6;11;6;4;3;1;4;6;7;4;4;7;6;3;5;8;0
657595;"rsms/node-imagemagick";"JavaScript";"2010-05-09T12:52:50+00:00";1324;152;3;2;2;4;1;4;5;5;2;1;2;0;2;0;3;2;3;2;5;2;2;2;5;4;5;0;3;3;5;5;2;1;0;3;4;4;5;0;3;3;7;3;4;3;2;3;4;4;1;0;5;7
778834;"Topshelf/Topshelf";"C#";"2010-07-16T13:28:06+00:00";1323;522;17;11;6;10;10;11;5;10;4;12;10;19;8;8;7;5;8;5;5;21;5;10;12;5;7;6;16;9;18;4;8;11;12;12;8;9;7;7;13;17;10;8;16;19;7;10;10;16;12;11;9;6
1680336;"madrobby/microjs.com";"JavaScript";"2011-04-29T11:17:41+00:00";1322;272;1;5;7;8;4;9;0;7;2;8;4;4;10;6;5;3;6;5;4;3;4;7;3;5;2;3;5;4;3;9;4;10;3;4;3;6;11;8;9;4;5;4;3;4;5;6;6;3;9;8;8;3
10379106;"substack/watchify";"JavaScript";"2013-05-30T08:55:38+00:00";1322;651;13;8;20;10;22;11;13;17;11;8;9;16;15;8;9;13;11;17;14;9;13;8;6;21;13;8;22;19;17;18;8;12;11;14;6;16;17;9;13;19;5;7;17;9;15;6;17;11;12;9;9;10
12260522;"VictorBjelkholm/ngProgress";"JavaScript";"2013-08-21T03:44:05+00:00";1322;327;6;5;4;7;2;7;4;18;21;5;7;5;9;7;12;2;4;7;6;10;6;5;3;7;5;7;8;5;5;7;3;6;10;4;1;3;5;1;3;5;2;10;8;5;5;4;9;11;5;9;5;7
21303242;"pencilblue/pencilblue";"JavaScript";"2014-06-28T13:28:48+00:00";1322;603;17;20;24;5;22;9;10;10;10;10;10;15;9;9;12;8;12;14;14;9;6;13;8;16;9;15;18;19;17;16;12;15;13;9;10;10;13;18;8;4;6;12;14;10;8;10;5;18;4;6;6;6
28548699;"cassidoo/getting-a-gig";"null";"2014-12-27T23:20:32+00:00";1322;828;6;1;1;2;4;1;5;5;3;4;3;1;72;19;9;6;30;8;8;30;5;6;44;14;7;1;15;36;22;28;14;7;5;16;13;6;47;10;10;6;11;4;42;84;43;26;33;5;5;27;6;12
260394;"jquery/jquery-color";"JavaScript";"2009-07-25T16:10:40+00:00";1321;191;4;0;1;6;5;5;2;5;3;4;2;4;5;3;4;5;4;1;5;2;3;2;2;3;4;4;7;3;1;6;4;4;1;3;2;4;3;7;1;1;6;4;7;8;2;3;4;3;3;3;6;7
694761;"ubuwaits/css3-buttons";"CSS";"2010-05-31T01:16:00+00:00";1321;31;1;1;1;0;0;0;0;0;0;1;1;0;2;1;1;1;0;0;0;0;1;0;0;0;2;0;0;2;0;0;2;2;2;0;0;0;0;1;0;2;0;1;2;0;0;0;1;1;1;0;1;0
1101567;"JeffreyZhao/wind";"JavaScript";"2010-11-22T06:13:36+00:00";1321;131;4;0;3;3;7;3;2;4;2;3;2;3;5;1;0;2;3;0;3;8;2;1;1;1;1;3;3;3;5;2;3;2;1;2;0;3;2;5;4;2;1;3;4;0;3;2;2;0;3;6;2;1
1303081;"aaronsw/html2text";"Python";"2011-01-28T15:06:09+00:00";1321;280;3;4;6;6;8;5;11;10;6;6;2;5;5;1;2;1;8;6;5;8;3;6;3;6;4;7;2;4;6;6;7;3;4;3;4;13;4;6;2;5;7;4;5;5;8;1;5;4;7;7;9;12
14325757;"memononen/nanovg";"C";"2013-11-12T07:45:10+00:00";1321;632;5;47;17;7;5;6;5;6;13;16;11;9;5;8;5;17;7;12;7;9;10;12;6;17;9;6;16;13;10;25;11;11;28;8;14;13;22;7;11;14;11;11;15;17;8;11;9;13;12;16;16;13
15039467;"cundong/SmartAppUpdates";"C";"2013-12-09T06:00:07+00:00";1321;861;17;12;19;22;9;7;9;6;14;18;10;11;13;7;12;10;12;8;17;11;10;6;9;7;17;15;12;16;13;11;12;8;5;213;19;27;22;12;24;11;3;18;9;8;13;17;14;13;10;23;17;3
15236811;"Raizlabs/RZTransitions";"Objective-C";"2013-12-16T20:47:15+00:00";1321;427;6;5;10;7;7;17;9;11;6;4;13;13;12;7;8;10;6;11;5;8;6;4;8;12;3;8;8;12;9;5;5;7;9;8;3;6;6;9;8;3;10;4;8;14;5;16;12;10;7;4;15;8
10443324;"golang/lint";"Go";"2013-06-02T22:45:37+00:00";1320;458;0;13;5;5;5;5;4;6;11;5;6;9;7;10;7;4;11;15;7;12;13;11;7;8;9;10;4;8;7;18;6;5;8;6;14;14;12;6;16;9;10;11;12;18;5;13;6;7;6;7;12;13
13445293;"whitesmith/rubycritic";"JavaScript";"2013-10-09T14:58:31+00:00";1320;480;3;10;14;9;6;15;6;8;16;6;5;10;4;6;7;7;6;14;8;5;10;7;5;3;5;7;7;12;30;21;22;7;7;5;7;5;11;13;23;16;3;6;11;11;9;10;9;5;4;9;7;8
5135922;"felixge/node-ar-drone";"JavaScript";"2012-07-21T18:50:20+00:00";1320;277;7;5;8;9;4;5;8;10;1;4;2;3;4;6;7;9;5;3;5;4;3;4;10;6;7;3;2;4;1;3;3;4;2;3;9;6;5;4;5;6;5;5;2;5;5;2;31;2;6;4;8;3
9750233;"Gallopsled/pwntools";"Python";"2013-04-29T14:43:03+00:00";1319;540;3;15;20;5;3;9;9;6;7;8;9;6;6;5;6;2;6;9;5;11;23;15;7;8;13;7;10;15;8;8;14;9;17;4;15;12;9;10;12;4;13;9;13;9;9;20;21;10;19;23;21;3
10125319;"kolyvan/kxmenu";"Objective-C";"2013-05-17T14:41:49+00:00";1319;523;5;6;5;6;6;14;11;6;10;10;13;10;11;9;6;9;10;11;5;11;12;10;8;6;25;15;14;11;10;8;11;12;8;13;26;7;7;16;11;4;10;1;9;13;5;14;18;9;8;5;13;10
12044132;"bitcoinbook/bitcoinbook";"Python";"2013-08-11T23:18:28+00:00";1319;465;6;5;6;7;13;8;6;8;4;1;6;6;10;5;1;22;14;11;10;6;9;2;6;2;8;6;6;13;8;14;10;12;12;11;9;8;9;13;15;12;8;15;13;8;7;15;11;8;13;12;7;8
13558294;"node-app/Interpreter";"Objective-C";"2013-10-14T10:27:40+00:00";1319;62;1;1;1;1;2;3;1;1;1;1;0;0;0;1;1;0;2;0;0;1;0;0;1;1;1;1;5;3;0;0;0;3;4;2;1;3;1;2;1;2;0;3;2;0;0;0;2;3;0;2;1;0
1840036;"skynetservices/skynet";"Go";"2011-06-02T23:56:47+00:00";1319;273;5;8;17;4;2;9;2;2;0;4;4;2;3;3;6;7;4;6;5;4;7;4;3;7;8;7;4;7;3;3;8;4;6;9;1;3;3;8;4;5;5;2;9;4;2;3;4;21;8;2;5;7
12188838;"mduvall/grande.js";"JavaScript";"2013-08-18T01:55:28+00:00";1318;46;1;0;1;1;1;2;3;2;1;2;0;0;0;1;0;0;0;4;3;1;0;1;2;0;1;0;1;4;1;1;0;1;1;0;0;0;0;0;1;0;1;0;3;1;0;1;0;1;1;0;1;0
25341312;"michelson/Dante";"HTML";"2014-10-17T06:02:14+00:00";1318;249;9;7;4;11;2;5;7;12;6;8;0;4;6;5;5;3;3;5;11;11;7;5;2;6;7;1;8;3;11;4;2;5;4;0;6;0;4;1;5;2;2;2;4;3;4;5;5;8;4;0;3;2
8200767;"joeblau/gitignore.io";"JavaScript";"2013-02-14T14:25:36+00:00";1318;351;7;9;3;7;6;7;8;4;14;4;5;6;7;4;6;3;5;4;2;4;4;4;3;8;10;2;4;8;11;7;4;4;5;1;5;5;3;18;9;4;7;4;8;6;13;3;5;13;14;13;11;20
25268795;"garris/BackstopJS";"JavaScript";"2014-10-15T18:56:07+00:00";1317;864;6;13;9;8;8;7;58;25;8;14;9;7;7;9;14;6;5;6;10;4;7;5;8;6;7;29;100;71;39;15;8;28;7;5;10;12;11;8;16;6;10;7;8;36;31;13;8;10;30;38;30;12
31519188;"qw3rtman/gg";"Shell";"2015-03-02T02:05:34+00:00";1317;530;4;3;3;6;3;4;0;0;0;1;0;2;1;2;2;75;318;12;3;3;1;0;3;16;4;5;3;1;4;2;1;2;3;1;1;4;3;12;4;5;1;1;2;1;0;1;0;0;1;4;1;1
2022916;"mttkay/ignition";"Java";"2011-07-09T17:15:34+00:00";1317;116;2;2;6;4;0;2;5;5;2;3;4;4;0;3;1;0;4;1;5;3;1;1;3;6;1;0;4;4;4;0;2;2;1;1;5;1;1;0;3;2;1;1;2;2;1;1;2;1;0;4;0;3
2237981;"audreyt/ethercalc";"JavaScript";"2011-08-20T06:10:56+00:00";1317;253;8;3;5;5;8;4;5;3;3;6;8;1;5;7;1;5;5;7;5;2;4;4;7;4;5;5;6;3;6;4;3;2;4;9;8;4;6;4;8;8;6;9;8;5;2;2;4;1;4;2;3;7
2352744;"Jasig/cas";"Java";"2011-09-09T01:36:42+00:00";1317;695;8;16;14;12;14;10;9;10;10;6;14;12;5;14;10;11;9;6;18;18;10;12;5;9;9;11;17;14;13;15;16;12;13;18;12;17;18;17;26;21;15;6;15;16;21;11;16;16;19;18;18;13
3668946;"chandlerprall/Physijs";"JavaScript";"2012-03-09T08:54:38+00:00";1317;273;2;2;2;2;5;5;6;5;2;4;5;4;8;3;5;3;5;9;2;7;7;2;5;4;2;7;5;6;5;8;6;8;10;5;3;6;10;7;3;1;4;5;6;1;12;8;6;5;8;3;11;8
8805592;"szimek/signature_pad";"JavaScript";"2013-03-15T17:59:57+00:00";1317;625;15;8;13;8;10;10;8;13;9;4;13;3;9;9;16;9;14;5;11;11;7;14;10;14;17;10;11;13;21;12;21;12;17;13;7;5;12;17;10;10;14;21;13;14;18;12;14;12;12;14;12;18
22643555;"maryrosecook/gitlet";"JavaScript";"2014-08-05T13:00:32+00:00";1317;179;2;24;17;5;0;2;7;7;5;9;1;2;4;2;3;6;4;0;0;7;6;3;2;2;3;2;0;2;1;5;6;0;0;1;2;2;1;2;1;0;0;1;1;1;3;2;8;2;2;4;4;3
23247808;"otoolep/rqlite";"Go";"2014-08-23T04:31:18+00:00";1317;988;2;2;4;1;1;2;3;4;2;2;2;2;2;0;1;0;4;2;2;3;29;3;0;1;2;1;1;4;3;3;1;0;5;7;2;0;2;4;1;4;1;3;4;523;168;32;12;11;3;54;14;49
20951559;"pkluz/PKHUD";"Swift";"2014-06-18T06:20:51+00:00";1316;699;5;7;2;2;10;10;6;9;9;3;10;8;9;6;11;4;8;9;5;9;7;6;12;10;8;13;19;14;19;16;11;10;18;19;14;16;12;23;71;18;16;8;11;22;16;24;28;11;20;18;24;23
7083261;"facebook/libphenom";"C";"2012-12-09T20:36:04+00:00";1316;206;5;6;2;3;8;5;4;0;7;1;3;2;6;6;1;3;3;2;4;4;4;4;4;3;3;5;3;5;3;4;3;2;4;5;6;3;8;8;6;3;5;2;6;5;1;3;2;4;6;4;4;3
141752;"godlygeek/tabular";"VimL";"2009-03-03T06:19:16+00:00";1316;307;9;1;6;5;4;5;4;2;9;5;3;4;9;7;7;5;2;9;4;3;6;11;5;8;4;9;1;8;7;12;6;6;7;4;4;7;5;7;8;5;4;7;5;3;7;9;11;5;5;9;6;3
443962;"JeremySkinner/FluentValidation";"C#";"2009-12-20T19:17:03+00:00";1316;712;10;16;12;9;10;18;22;14;13;14;19;13;13;11;9;9;8;12;13;8;16;10;12;10;11;12;15;23;16;12;12;16;13;15;10;8;14;11;6;16;20;7;23;20;17;15;18;10;10;18;33;10
2586317;"remy/mit-license";"CSS";"2011-10-16T14:21:34+00:00";1316;338;4;11;6;2;2;2;12;3;4;5;3;3;11;5;13;7;8;4;5;7;6;10;12;6;2;3;6;7;2;5;7;5;14;3;7;6;15;10;4;9;9;2;8;3;3;7;13;13;6;10;3;5
2544889;"visionmedia/uikit";"JavaScript";"2011-10-09T22:48:32+00:00";1315;59;1;4;0;0;0;1;2;0;0;1;0;1;1;0;0;0;2;0;0;0;0;0;0;0;0;0;1;1;0;0;0;1;1;21;2;1;0;1;1;2;2;0;1;4;2;2;0;2;0;1;0;0
16800723;"a8m/go-lang-cheat-sheet";"null";"2014-02-13T11:24:58+00:00";1315;816;16;22;12;11;10;16;27;27;10;22;23;9;20;13;19;18;16;16;12;24;19;16;13;29;10;13;7;23;15;18;15;20;9;13;9;9;15;15;15;12;15;22;11;14;10;16;15;9;19;17;24;6
32155537;"icons8/flat-color-icons";"HTML";"2015-03-13T12:49:48+00:00";1315;462;69;26;24;20;33;24;6;5;5;7;3;4;9;9;10;4;7;6;4;5;6;8;18;4;1;2;5;4;4;4;3;3;4;3;7;4;3;6;1;10;16;3;4;7;10;10;3;14;5;1;8;1
20438302;"GoogleChrome/samples";"HTML";"2014-06-03T10:15:52+00:00";1314;792;4;41;11;26;17;16;12;7;5;14;17;12;11;67;20;10;16;6;21;12;17;6;6;30;12;10;27;6;5;14;14;10;13;11;9;16;15;19;6;36;21;16;10;7;19;15;20;9;7;10;16;15
21704134;"coreos/flannel";"Go";"2014-07-10T17:45:29+00:00";1314;659;9;33;11;5;18;11;9;16;12;16;10;10;20;10;9;13;9;15;13;17;9;7;13;8;12;18;13;11;14;14;13;11;12;16;7;13;9;7;13;15;17;6;11;20;10;7;17;7;10;14;22;17
1937059;"ebidel/filer.js";"JavaScript";"2011-06-22T19:35:18+00:00";1314;92;2;2;4;2;0;1;1;2;3;0;2;1;2;4;3;3;1;0;1;1;1;1;0;1;2;2;0;4;4;2;0;1;0;0;1;4;5;3;2;1;1;0;1;1;0;1;4;0;4;2;5;4
15490130;"ejoy/ejoy2d";"C";"2013-12-28T09:24:55+00:00";1314;355;5;7;3;7;5;7;3;5;2;8;10;5;9;3;2;5;10;25;12;7;19;10;2;7;6;9;9;9;5;7;8;4;4;5;7;3;9;4;6;5;10;2;9;8;10;4;6;4;8;5;8;3
29096618;"JVillella/JVFloatingDrawer";"Objective-C";"2015-01-11T15:49:36+00:00";1314;323;7;7;11;5;14;10;20;7;4;4;4;8;7;13;7;10;1;2;7;5;7;13;3;7;7;12;5;6;6;10;3;6;3;11;4;4;6;1;5;5;4;1;6;3;9;3;1;4;5;3;4;3
886709;"mauricemach/coffeekup";"CoffeeScript";"2010-09-03T21:33:59+00:00";1314;66;2;1;1;0;1;1;3;1;5;2;2;0;2;0;1;0;1;1;0;0;2;5;0;0;1;2;3;2;3;1;0;1;0;0;2;1;0;5;2;1;1;0;2;1;0;1;2;0;0;1;1;2
1447039;"symfony/symfony-standard";"PHP";"2011-03-06T17:58:20+00:00";1313;172;1;1;4;2;5;4;4;4;1;3;4;4;4;1;0;3;2;5;5;1;5;0;1;1;2;3;5;1;3;4;3;9;3;4;5;6;2;8;5;4;1;3;6;4;3;5;8;0;4;1;3;2
2886401;"jquery-archive/plugins.jquery.com";"JavaScript";"2011-11-30T21:04:08+00:00";1313;24;1;0;0;1;0;0;1;0;0;0;1;1;0;0;0;1;0;0;0;1;0;0;0;1;0;1;1;1;0;0;1;0;2;1;0;0;1;1;0;0;0;0;1;0;0;1;0;1;1;2;1;0
23282991;"NLPchina/elasticsearch-sql";"Java";"2014-08-24T14:26:31+00:00";1313;1125;8;1;4;4;40;15;5;12;49;15;5;6;7;20;9;5;6;8;7;6;8;5;5;11;9;8;8;10;11;417;74;26;20;17;12;12;15;13;15;14;14;2;19;19;4;13;14;17;18;24;15;24
29417074;"divmain/GitSavvy";"Python";"2015-01-18T05:40:08+00:00";1313;283;15;15;13;9;4;1;2;2;9;4;2;26;4;4;2;1;2;3;2;10;1;4;1;3;5;6;25;6;1;3;17;9;2;1;3;2;0;6;4;3;0;4;5;3;1;1;7;4;5;8;7;6
31904268;"phodal/github-roam";"HTML";"2015-03-09T14:50:58+00:00";1313;1312;1;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;0;230;302;45;15;21;14;21;22;11;33;38;29;15;7;8;9;5;16;18;21;28;19;19;16;138;126;77;6
12731904;"cjlin1/libsvm";"Java";"2013-09-10T14:32:07+00:00";1313;631;13;14;20;11;9;12;12;11;7;9;8;9;12;11;10;9;12;6;7;10;6;10;8;10;24;13;19;16;17;10;13;16;9;16;11;4;21;11;13;13;12;6;13;12;11;18;15;17;15;12;18;10
28014525;"Microsoft/bond";"C++";"2014-12-15T01:05:31+00:00";1312;315;17;5;9;6;5;15;3;2;4;8;2;3;2;1;4;4;8;5;2;5;3;5;7;2;12;2;8;9;10;5;5;8;3;9;6;3;6;2;12;24;11;4;3;2;1;4;5;6;5;8;6;9
1406596;"jcubic/jquery.terminal";"JavaScript";"2011-02-24T12:58:32+00:00";1311;375;7;8;7;4;6;11;3;7;7;6;7;7;9;4;6;6;3;6;3;7;11;9;6;4;5;8;6;7;10;13;11;11;5;6;9;6;7;9;9;6;2;9;8;2;7;4;16;6;5;6;2;26
12849657;"kumailht/responsive-elements";"JavaScript";"2013-09-15T17:48:45+00:00";1311;46;1;0;1;1;1;1;0;0;0;0;0;1;3;2;0;1;0;0;3;1;1;0;1;1;1;3;0;2;4;0;0;2;1;1;0;0;0;0;0;0;0;0;1;1;1;2;0;2;1;0;5;0
14899595;"bendytree/Objective-C-RegEx-Categories";"Objective-C";"2013-12-03T16:43:25+00:00";1311;332;10;5;6;8;13;8;6;7;8;4;4;3;7;8;7;6;4;6;15;6;4;4;5;5;6;7;9;13;4;7;2;10;9;13;3;6;7;3;6;6;5;1;5;8;4;7;4;7;1;7;7;6
7899791;"guillermooo/Vintageous";"Python";"2013-01-29T19:53:11+00:00";1311;378;6;16;8;10;10;9;4;9;6;8;11;9;5;10;5;3;6;7;11;4;7;10;9;5;12;6;8;11;4;8;9;7;0;5;4;2;9;10;7;6;13;10;7;4;8;7;10;7;3;4;4;5
25601850;"klinker24/Talon-for-Twitter";"Java";"2014-10-22T20:06:49+00:00";1310;513;9;3;3;2;2;2;125;12;19;15;6;3;13;5;4;6;4;6;8;3;8;8;11;3;4;1;3;5;1;7;5;1;3;4;4;2;2;6;4;6;2;3;5;24;75;26;5;7;7;8;7;6
26058325;"Kintaro/wtftw";"Rust";"2014-11-01T17:54:09+00:00";1310;258;7;4;9;10;12;4;6;3;1;6;5;7;9;4;7;2;4;7;5;2;3;3;4;7;4;6;5;6;5;4;6;5;3;5;4;3;4;7;5;3;3;5;6;4;3;2;5;5;3;3;5;8
1618114;"vmg/sundown";"C";"2011-04-15T08:38:13+00:00";1310;185;2;2;4;5;2;4;1;5;3;5;2;3;4;3;4;1;2;2;6;4;3;1;1;4;1;2;3;2;5;6;1;1;7;2;1;2;2;4;4;4;6;3;4;7;6;4;3;10;5;7;8;2
1705750;"joelambert/Flux-Slider";"JavaScript";"2011-05-05T10:40:37+00:00";1310;128;0;4;3;2;4;2;5;2;4;1;4;2;6;2;1;6;4;0;0;1;3;4;2;1;4;4;4;4;2;4;3;5;1;1;0;1;1;1;1;1;1;1;1;4;2;2;1;1;4;2;6;3
21156216;"lawloretienne/QuickReturn";"Java";"2014-06-24T07:37:51+00:00";1310;525;5;8;23;10;8;5;12;6;30;94;15;9;16;12;10;6;13;15;24;8;5;2;5;5;7;7;15;16;7;7;6;7;8;8;4;6;8;9;5;5;1;0;6;4;8;4;6;3;6;8;6;2
24014960;"waynewbishop/SwiftStructures";"Swift";"2014-09-14T06:09:43+00:00";1310;972;15;22;10;15;10;4;2;9;15;6;5;3;19;60;33;58;19;27;17;45;15;11;21;21;23;14;28;25;14;14;13;21;30;31;21;11;24;15;8;32;16;15;12;16;18;18;20;4;10;19;22;16
34463892;"KittenYang/KYGooeyMenu";"Objective-C";"2015-04-23T15:13:51+00:00";1309;1085;252;125;80;34;34;17;25;51;17;15;16;10;14;11;12;9;9;8;11;5;10;11;7;8;18;13;8;8;11;20;19;12;19;12;14;7;11;14;4;5;5;4;13;10;8;8;6;7;6;5;9;18
5722043;"oblac/jodd";"Java";"2012-09-07T20:26:48+00:00";1309;546;4;4;4;2;20;6;34;22;19;6;5;11;4;8;20;5;5;6;4;6;7;12;4;9;8;5;6;9;27;15;6;9;10;9;24;9;10;9;7;10;7;7;10;7;5;5;10;44;30;8;7;6
1541369;"ci-bonfire/Bonfire";"PHP";"2011-03-29T13:19:42+00:00";1309;144;1;2;2;0;0;5;3;3;1;2;2;5;0;2;3;1;1;2;2;7;4;8;5;3;2;2;2;1;7;5;1;1;2;4;0;3;2;3;2;4;1;5;3;2;2;4;3;1;5;2;4;7
2278307;"flatiron/flatiron";"JavaScript";"2011-08-27T06:46:40+00:00";1309;81;3;1;2;1;0;1;0;1;2;1;3;2;2;2;0;2;1;2;2;2;1;1;1;1;1;7;0;1;1;3;1;3;0;7;1;1;3;0;2;1;1;0;3;3;3;1;1;1;0;0;0;2
212873;"philogb/jit";"JavaScript";"2009-05-28T20:29:33+00:00";1309;136;5;3;2;6;5;4;2;0;1;2;3;3;4;1;2;1;3;1;2;1;2;1;2;1;2;4;2;4;2;0;2;4;1;5;1;1;4;4;5;4;5;4;4;3;4;2;1;2;4;0;4;1
30050514;"mroth/unindexed";"JavaScript";"2015-01-30T01:33:52+00:00";1308;60;3;4;2;1;1;0;1;4;0;1;0;2;1;2;1;1;1;1;1;0;0;2;2;1;1;0;2;2;1;0;1;0;2;1;0;0;0;2;1;0;0;0;0;4;0;4;0;0;1;2;3;1
16772886;"egret-labs/egret-core";"JavaScript";"2014-02-12T16:08:03+00:00";1308;591;9;12;10;12;11;19;14;8;15;10;11;14;11;8;8;9;6;6;6;6;15;12;12;16;9;16;7;15;8;9;11;30;14;13;16;8;13;27;13;7;10;2;10;9;9;10;13;8;8;14;11;11
19025014;"mikepenz/AboutLibraries";"Java";"2014-04-22T10:01:06+00:00";1308;622;17;11;5;9;27;8;4;4;6;3;6;5;7;11;2;3;10;3;8;6;8;3;5;5;13;6;8;10;3;4;8;8;6;17;5;6;8;17;17;15;3;6;9;23;16;11;13;15;18;148;23;10
24268127;"coreybutler/nvm-windows";"Go";"2014-09-20T16:37:28+00:00";1308;1037;13;5;7;9;7;7;5;7;8;15;12;10;12;13;12;6;17;13;11;20;21;11;17;32;12;20;15;32;20;28;20;35;30;29;13;17;24;33;28;34;28;17;27;25;37;30;35;34;39;31;26;28
8148516;"adobe-research/theseus";"JavaScript";"2013-02-11T22:41:42+00:00";1308;143;4;2;5;8;6;4;3;3;2;3;3;4;5;2;3;1;3;1;4;2;3;5;2;1;1;2;2;6;2;5;3;4;2;1;1;1;0;3;0;0;2;2;4;2;3;3;3;5;0;4;1;2
5840173;"sublimehq/anim_encoder";"Python";"2012-09-17T11:44:04+00:00";1307;169;1;3;2;2;4;4;4;5;10;6;5;1;3;1;9;4;2;6;2;2;1;2;0;3;1;1;4;4;4;2;0;0;1;2;1;5;2;3;3;1;10;5;5;2;2;6;10;1;3;4;5;0
32287371;"bevacqua/woofmark";"JavaScript";"2015-03-15T22:27:52+00:00";1307;1307;0;0;0;0;0;712;40;19;9;4;7;31;95;13;8;5;8;15;78;10;5;10;14;9;4;18;2;6;0;10;29;12;2;9;25;0;4;4;2;13;13;4;6;5;6;6;3;22;0;4;3;3
790019;"openstack/swift";"Python";"2010-07-22T01:50:07+00:00";1307;336;5;10;3;11;3;5;8;5;8;9;7;9;7;5;9;10;2;9;6;9;10;8;5;3;3;7;9;6;3;8;9;21;4;8;3;3;6;9;7;7;7;2;3;4;9;1;4;5;9;4;3;6
16653581;"jmcarp/robobrowser";"Python";"2014-02-08T21:29:49+00:00";1307;370;6;7;4;1;13;9;1;5;2;7;1;5;3;6;4;11;12;6;1;4;8;9;7;3;8;5;4;7;10;9;4;63;10;5;5;6;8;3;6;11;4;3;9;4;4;6;10;1;7;3;11;9
23063531;"chanjarster/weixin-java-tools";"Java";"2014-08-18T08:11:26+00:00";1307;867;15;10;16;40;18;8;13;9;18;12;15;12;11;17;17;16;22;13;11;23;10;7;10;13;13;22;19;22;16;14;26;17;14;13;13;15;14;21;22;7;5;20;28;28;25;33;18;27;21;15;20;3
12414592;"javaee-samples/javaee7-samples";"Java";"2013-08-27T18:47:51+00:00";1307;435;8;10;12;15;9;7;7;8;7;14;7;9;6;4;4;5;5;8;8;7;13;6;7;6;3;7;7;11;5;11;8;11;8;11;9;6;11;15;9;7;7;6;12;7;9;8;10;7;9;2;14;13
13073056;"RainLoop/rainloop-webmail";"PHP";"2013-09-24T18:31:24+00:00";1306;523;8;7;22;11;4;4;4;3;8;6;7;7;6;8;7;25;18;10;12;41;12;3;8;12;9;9;12;12;8;8;13;16;7;2;8;6;3;8;6;9;5;9;40;15;6;13;5;11;8;9;3;10
8204343;"ni-c/heimcontrol.js";"JavaScript";"2013-02-14T17:45:53+00:00";1306;273;4;1;2;5;1;6;1;6;4;2;1;9;3;2;0;47;31;12;5;6;1;3;6;4;1;3;3;3;3;10;5;7;7;2;6;4;7;2;5;1;3;3;3;1;3;6;4;3;5;4;4;3
21659615;"andreamazz/AMPopTip";"Objective-C";"2014-07-09T16:17:40+00:00";1306;524;4;10;16;2;10;13;10;11;11;8;10;7;9;14;23;10;12;6;7;7;8;10;7;9;11;8;13;21;3;9;12;11;4;6;4;3;8;8;20;16;15;7;15;3;8;9;13;15;13;11;15;9
22003158;"qinwf/awesome-R";"R";"2014-07-19T06:02:47+00:00";1306;1074;366;64;27;20;17;10;14;9;8;18;10;8;13;10;11;15;6;7;9;9;7;12;9;17;9;17;12;13;8;13;8;6;13;9;11;15;12;9;25;15;8;11;15;17;10;14;19;9;20;13;31;16
24063576;"semantic-release/semantic-release";"JavaScript";"2014-09-15T16:18:28+00:00";1306;1192;0;29;7;74;22;9;5;8;7;6;8;11;4;5;7;14;24;23;13;9;49;43;19;21;17;18;13;13;11;11;16;58;26;81;157;48;38;22;11;20;21;20;21;22;22;22;11;23;14;18;18;3
886774;"rundeck/rundeck";"Groovy";"2010-09-03T22:11:25+00:00";1306;546;10;6;10;5;13;6;5;7;13;7;21;11;10;5;7;18;9;6;12;5;8;17;8;18;13;18;18;9;6;6;9;8;13;6;10;5;10;15;10;9;14;7;9;7;14;13;17;15;7;12;13;16
354961;"facebookarchive/connect-js";"JavaScript";"2009-10-30T04:39:33+00:00";1305;8;0;1;0;0;0;0;0;1;2;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;1;0;1;0;0;0;0;0;0;1;0;0
612950;"dhotson/springy";"JavaScript";"2010-04-16T02:19:49+00:00";1305;164;2;3;3;5;5;3;4;2;4;2;1;4;2;6;2;3;2;2;0;3;4;2;4;1;7;4;3;5;6;4;6;8;3;2;3;0;2;3;4;2;1;3;1;4;2;4;3;1;4;2;2;6
18744882;"lanayotech/vagrant-manager";"Objective-C";"2014-04-14T01:36:21+00:00";1305;426;8;5;12;5;10;8;18;5;13;12;26;6;10;10;9;3;5;6;8;10;7;4;3;7;5;7;6;6;8;4;12;5;10;5;6;9;8;14;15;5;6;11;5;10;9;7;15;12;5;4;5;2
21109776;"spotify/docker-gc";"Shell";"2014-06-23T00:52:57+00:00";1305;1185;23;4;1;3;4;2;3;4;6;2;5;1;15;338;55;15;28;35;28;11;17;13;14;23;12;18;25;12;16;24;20;9;21;19;3;6;12;17;22;20;28;25;23;18;20;17;19;33;20;33;27;16
22345315;"frozenui/frozenui";"HTML";"2014-07-28T14:26:47+00:00";1305;954;15;13;23;16;14;7;11;14;11;15;23;14;14;14;13;13;22;16;17;11;7;9;9;26;16;17;24;19;26;11;31;23;24;22;19;17;13;22;20;12;4;25;12;26;76;50;25;18;12;13;27;3
8404193;"btford/angular-socket-io";"JavaScript";"2013-02-25T07:10:31+00:00";1305;472;11;9;10;17;11;7;12;7;4;13;12;12;4;13;13;16;11;6;8;12;11;9;8;11;7;9;10;7;7;6;8;9;12;4;5;9;8;8;6;10;8;11;10;17;8;5;9;9;6;9;7;1
3089935;"volojs/volo";"JavaScript";"2012-01-02T20:52:03+00:00";1305;189;3;7;5;6;5;4;3;3;2;7;2;5;3;6;7;5;5;3;3;5;2;4;6;2;2;1;7;4;5;7;2;0;2;2;4;2;3;1;1;5;5;2;4;3;7;2;1;3;4;2;2;3
2639672;"dominictarr/JSON.sh";"Shell";"2011-10-24T22:16:53+00:00";1304;356;10;3;3;3;11;6;9;10;12;0;3;6;8;11;8;6;9;6;4;4;3;6;8;3;4;6;9;9;10;7;5;1;13;5;12;5;12;6;4;0;6;6;7;2;1;15;29;3;10;5;7;5
278745;"commonsguy/cw-advandroid";"Java";"2009-08-15T16:47:01+00:00";1304;133;2;4;2;3;1;4;3;4;2;1;2;1;2;2;2;3;2;2;6;3;2;5;1;0;5;2;3;3;2;2;3;3;5;1;3;3;0;3;5;3;4;1;0;2;5;2;2;2;0;4;4;2
442870;"klazuka/Kal";"Objective-C";"2009-12-19T16:28:14+00:00";1304;49;0;0;1;0;2;4;1;1;0;1;0;1;5;0;3;2;1;0;0;0;3;1;0;0;0;0;1;2;2;2;0;0;2;2;2;0;0;2;0;0;2;0;1;0;1;1;1;0;0;0;2;0
788264;"zeromq/pyzmq";"Python";"2010-07-21T07:20:37+00:00";1304;272;5;2;4;1;6;6;8;5;5;2;6;3;5;5;4;4;6;7;8;3;3;5;3;9;4;3;7;5;6;7;7;5;3;4;7;5;8;10;7;4;4;3;2;6;6;9;3;4;2;11;3;12
16621454;"pstadler/flightplan";"JavaScript";"2014-02-07T17:09:02+00:00";1304;405;6;8;8;6;8;7;8;11;6;5;5;11;12;7;6;7;4;4;6;20;18;8;8;12;6;9;7;7;12;6;7;5;9;6;6;5;7;7;6;7;8;6;12;6;12;9;3;8;9;4;9;6
22077570;"fastred/MotionBlur";"Objective-C";"2014-07-21T19:39:26+00:00";1304;321;7;12;8;7;14;8;12;4;3;12;14;6;5;12;8;5;13;9;4;3;4;3;5;4;9;6;7;5;6;6;5;2;6;4;1;3;8;2;5;2;4;7;7;5;17;4;5;2;5;4;1;1
16411534;"telerik/kendo-ui-core";"JavaScript";"2014-01-31T15:21:13+00:00";1303;570;6;19;18;8;17;4;19;11;11;9;11;10;18;11;10;15;13;8;16;12;15;7;8;11;11;13;12;18;10;7;16;8;6;12;13;7;5;12;8;14;11;5;9;9;8;6;10;10;8;9;16;10
792833;"Codeux-Software/Textual";"Objective-C";"2010-07-23T07:48:45+00:00";1303;167;3;1;4;4;3;3;1;2;2;5;1;3;5;0;3;4;1;2;5;7;7;1;2;4;3;5;4;4;1;4;4;2;5;2;3;5;1;3;4;3;2;6;2;4;7;4;3;4;2;1;3;3
1147463;"rstudio/rstudio";"Java";"2010-12-07T19:10:25+00:00";1303;321;6;5;5;4;5;6;4;10;3;9;9;6;1;2;6;7;4;4;10;3;9;5;8;4;9;5;9;11;3;8;6;4;8;4;3;5;3;6;5;4;8;2;7;9;8;9;9;9;9;10;4;9
3106812;"steelThread/redmon";"Ruby";"2012-01-05T00:59:07+00:00";1303;110;2;0;3;4;2;2;1;4;2;1;1;1;4;2;5;3;3;4;0;2;0;1;4;2;1;2;4;3;4;2;2;2;3;2;4;3;1;4;2;3;0;1;2;2;1;2;0;2;1;1;1;2
3410070;"numbers/numbers.js";"JavaScript";"2012-02-10T19:04:47+00:00";1303;132;3;2;3;5;0;1;3;2;3;0;1;3;2;1;1;2;1;3;2;1;9;6;1;5;3;1;1;3;2;0;2;4;5;2;0;3;3;1;1;3;2;3;1;5;7;3;1;2;8;3;3;0
7936739;"mcharmas/android-parcelable-intellij-plugin";"Java";"2013-01-31T12:54:18+00:00";1303;727;10;12;14;10;15;49;15;18;14;14;19;13;17;11;12;7;13;10;6;10;18;13;9;8;18;14;7;13;10;13;13;10;9;8;17;17;37;20;13;13;12;3;19;21;12;15;15;22;8;15;7;9
32108905;"prikhi/pencil";"JavaScript";"2015-03-12T23:26:58+00:00";1301;1181;6;16;9;208;102;11;8;11;10;12;13;4;20;6;10;12;10;19;11;12;14;37;17;10;14;19;19;15;17;21;14;13;21;21;15;11;15;22;9;33;19;21;16;17;31;43;48;17;20;20;21;41
447560;"ddollar/heroku-accounts";"Ruby";"2009-12-23T22:25:38+00:00";1300;117;2;5;2;4;3;4;7;3;5;4;4;4;1;4;3;2;3;3;5;2;3;3;0;1;2;1;3;4;3;1;1;1;2;0;1;1;2;1;1;3;0;0;3;0;2;1;1;3;1;0;0;2
948047;"mroderick/PubSubJS";"JavaScript";"2010-09-29T10:28:50+00:00";1300;495;11;5;2;8;7;12;11;11;9;7;14;9;6;11;8;10;10;11;9;9;6;24;13;10;2;9;10;11;14;9;6;6;6;5;14;11;17;10;7;11;9;6;6;7;9;11;6;9;9;8;14;20
13484625;"Netflix/dynomite";"C";"2013-10-10T22:36:31+00:00";1300;467;11;6;7;29;6;5;2;4;6;7;4;1;4;3;5;5;3;4;4;4;4;17;5;8;7;5;9;9;51;11;14;3;7;8;5;5;3;28;18;14;11;20;7;3;9;16;15;9;6;4;9;7
1542219;"kpdecker/jsdiff";"JavaScript";"2011-03-29T16:25:28+00:00";1300;509;4;14;9;4;9;7;7;7;8;6;9;12;2;6;23;10;4;12;11;6;8;7;2;11;8;12;3;12;9;7;13;8;7;14;8;3;8;39;12;7;8;12;14;11;15;12;16;9;8;9;13;14
3862298;"ddopson/underscore-cli";"JavaScript";"2012-03-29T03:31:13+00:00";1300;304;9;12;11;1;10;4;9;4;6;9;14;9;6;6;2;6;2;8;3;7;4;6;5;9;3;11;8;6;4;5;5;7;5;2;5;4;11;5;2;3;6;3;4;5;14;3;3;1;2;4;7;4
14280839;"cloudera/oryx";"Java";"2013-11-10T17:42:22+00:00";1299;251;13;3;5;8;10;8;7;4;5;5;4;3;4;3;3;6;4;2;3;4;7;7;1;6;10;5;6;5;5;6;5;2;6;6;4;3;1;3;2;6;5;1;8;3;3;5;2;4;3;7;5;5
28904322;"waditu/tushare";"Python";"2015-01-07T07:51:14+00:00";1299;1168;12;36;19;14;23;22;11;27;19;20;23;16;22;21;19;16;20;20;8;24;15;18;18;14;16;18;21;28;22;29;25;26;22;21;23;25;32;17;20;28;23;8;29;32;27;20;28;38;37;29;38;29
8059275;"csswizardry/csswizardry-grids";"CSS";"2013-02-06T20:23:12+00:00";1299;259;7;14;2;4;3;7;5;2;3;5;4;9;4;2;4;4;7;6;7;6;7;2;2;2;6;6;4;2;3;4;3;5;3;4;4;16;15;4;7;4;8;7;10;1;3;3;4;2;4;3;3;3
5206317;"bundestag/gesetze";"null";"2012-07-27T15:43:43+00:00";1298;89;4;11;1;3;1;0;3;3;1;1;0;1;0;2;2;0;4;2;0;2;1;0;0;1;1;7;6;3;1;0;0;0;2;0;1;0;1;0;1;2;4;4;4;1;1;2;0;3;0;1;0;1
7386799;"foosel/OctoPrint";"JavaScript";"2012-12-31T12:20:57+00:00";1298;449;8;10;2;14;12;8;7;8;7;12;2;10;5;6;9;9;7;12;5;10;9;6;9;12;6;5;9;9;4;8;7;8;6;11;8;11;9;7;10;7;5;13;12;12;11;11;8;11;9;16;15;2
2753802;"jonthornton/jquery-timepicker";"JavaScript";"2011-11-11T04:20:11+00:00";1298;267;4;5;10;8;9;5;4;5;3;3;4;2;6;3;2;6;1;6;4;6;5;4;3;6;5;3;5;10;5;8;3;4;4;4;3;3;4;5;8;12;2;5;2;5;4;6;3;9;10;6;10;5
3468618;"ohler55/oj";"C";"2012-02-17T09:30:32+00:00";1298;298;5;7;10;6;4;11;3;3;11;6;1;1;4;5;5;4;3;10;7;5;6;10;5;13;6;7;4;4;4;2;7;3;5;7;9;2;6;2;3;8;5;11;4;8;10;5;4;7;2;7;4;7
960600;"senchalabs/jsduck";"Ruby";"2010-10-04T13:40:38+00:00";1298;180;8;2;6;1;3;4;5;4;7;2;4;3;5;2;0;2;3;3;0;2;3;1;2;2;5;7;7;3;5;4;1;2;5;1;4;4;3;7;5;4;4;5;3;3;5;6;2;6;3;1;1;0
26047095;"baoyongzhang/android-PullRefreshLayout";"Java";"2014-11-01T09:50:10+00:00";1298;633;8;17;9;16;9;10;7;12;14;19;8;18;13;12;6;16;13;9;6;8;12;12;7;9;8;22;10;12;13;16;14;13;12;17;15;11;20;10;9;9;4;7;14;11;9;18;22;15;14;14;11;13
144937;"cldwalker/hirb";"Ruby";"2009-03-07T01:13:19+00:00";1297;203;5;3;4;4;3;6;4;1;3;4;14;7;6;7;5;7;6;2;2;6;1;3;1;1;4;8;3;4;3;1;5;5;1;4;5;4;4;1;4;6;5;1;3;2;0;2;4;4;4;3;2;6
1761717;"RailsApps/rails_apps_composer";"Ruby";"2011-05-17T16:55:05+00:00";1296;125;2;2;3;4;5;5;0;1;5;6;3;2;2;4;2;1;0;1;1;1;2;4;1;3;2;0;1;3;2;2;2;0;1;2;2;1;2;4;2;0;5;1;8;4;5;1;2;5;2;5;0;1
2401243;"facelessuser/BracketHighlighter";"Python";"2011-09-16T18:51:35+00:00";1296;249;8;4;2;6;5;4;3;5;4;8;5;3;8;7;4;7;4;5;5;7;7;5;2;3;5;2;0;5;6;2;2;2;1;10;6;2;3;6;6;4;3;4;5;5;6;10;4;3;6;6;8;6
21786710;"widuu/chinese_docker";"null";"2014-07-13T09:09:39+00:00";1296;420;13;6;6;9;8;12;8;7;5;7;5;9;8;9;8;6;8;6;7;10;3;7;2;12;5;1;9;15;7;11;8;14;10;3;12;12;9;9;7;3;4;5;5;8;17;10;7;10;10;6;11;11
25889802;"arrayfire/arrayfire";"C++";"2014-10-28T20:58:33+00:00";1296;314;4;10;7;7;6;6;18;4;3;12;4;3;4;4;4;2;2;3;5;1;7;5;2;4;3;2;7;4;6;12;7;6;13;16;7;5;11;6;5;2;2;1;5;7;5;9;7;7;4;10;6;12
14054357;"LiranCohen/stickUp";"JavaScript";"2013-11-01T21:14:03+00:00";1296;254;9;5;5;5;4;4;6;3;7;6;3;4;4;6;6;5;11;9;12;2;5;3;3;4;9;6;9;4;6;3;5;5;5;2;3;0;5;5;4;4;0;3;4;6;5;3;8;8;4;2;2;3
14198538;"njdehoog/NHBalancedFlowLayout";"Objective-C";"2013-11-07T08:38:29+00:00";1296;206;4;2;6;2;10;5;3;4;11;5;8;3;8;5;4;6;1;4;2;2;1;3;3;3;2;2;5;5;3;1;4;8;4;6;3;5;2;3;3;7;2;2;4;5;4;3;3;2;4;1;6;2
11685479;"dz0ny/leapcast";"Python";"2013-07-26T12:43:33+00:00";1295;262;7;5;5;8;6;5;3;5;6;7;2;4;4;8;1;3;4;5;7;5;4;7;4;5;2;4;4;8;4;4;2;2;5;5;3;10;8;3;5;4;6;5;6;2;5;6;5;10;5;4;5;10
1590986;"theturtle32/WebSocket-Node";"JavaScript";"2011-04-09T10:19:30+00:00";1295;353;5;9;8;11;4;8;5;6;12;4;6;4;9;3;3;8;4;3;5;5;9;6;6;6;6;3;10;8;9;7;10;10;8;6;2;6;8;3;6;6;8;4;7;12;8;9;8;5;9;9;6;11
391092;"simpligility/maven-android-sdk-deployer";"Shell";"2009-12-01T04:12:38+00:00";1294;183;3;4;10;5;3;5;2;5;5;7;1;3;1;3;3;6;3;5;3;10;4;4;2;1;2;4;2;8;3;1;2;3;0;3;6;2;2;2;2;3;1;3;2;3;4;4;3;4;4;2;5;5
7391261;"trustedsec/social-engineer-toolkit";"Python";"2012-12-31T22:01:33+00:00";1294;748;2;2;6;7;5;5;1;7;5;2;10;8;57;43;16;13;46;31;16;12;21;7;13;14;13;21;11;11;12;30;15;11;9;15;11;7;8;9;10;15;13;24;53;15;8;6;13;6;12;13;9;19
4357713;"twitter/activerecord-reputation-system";"Ruby";"2012-05-17T11:43:53+00:00";1293;127;1;0;4;2;4;4;1;12;3;4;3;5;2;1;5;1;1;1;1;1;2;0;1;0;0;1;3;3;2;1;9;5;2;4;1;1;4;4;3;1;0;4;2;1;1;3;2;5;1;2;2;1
17748183;"StackExchange/StackExchange.Redis";"C#";"2014-03-14T14:09:26+00:00";1293;676;10;12;8;12;10;5;7;10;11;8;7;8;10;14;12;8;13;14;12;7;20;12;14;9;11;8;11;11;13;20;10;11;7;14;9;10;10;11;11;7;10;9;46;26;30;30;24;18;11;15;17;13
24701271;"machinezone/tcpkali";"C";"2014-10-02T00:57:04+00:00";1292;898;1;2;5;6;3;9;16;2;5;4;2;3;5;6;0;7;1;2;2;2;0;2;2;2;4;4;4;8;3;2;5;7;10;2;5;0;4;3;3;3;0;0;9;8;6;553;121;15;8;9;4;9
484788;"z3t0/Arduino-IRremote";"C++";"2010-01-23T04:37:22+00:00";1292;427;3;6;11;6;7;5;12;5;11;7;7;7;7;14;5;9;7;10;10;5;5;7;6;11;9;9;5;14;7;9;6;10;10;9;9;14;7;11;9;14;4;12;14;5;9;11;5;7;5;3;10;7
2443236;"Kozea/pygal";"Python";"2011-09-23T10:17:50+00:00";1292;307;1;7;7;9;2;9;30;10;4;5;7;8;7;2;2;7;4;2;4;5;8;5;5;4;3;6;11;9;8;4;4;4;7;4;5;7;6;2;3;6;3;0;3;5;6;3;12;5;8;9;5;5
3100209;"schteppe/cannon.js";"JavaScript";"2012-01-04T06:46:35+00:00";1292;343;3;2;2;3;6;6;4;2;4;4;6;5;6;4;2;3;6;6;2;4;5;6;6;3;7;6;6;12;7;8;16;6;8;8;3;7;50;14;8;5;2;8;6;2;9;5;10;7;4;5;8;6
3408646;"suan/vim-instant-markdown";"VimL";"2012-02-10T16:13:25+00:00";1290;411;14;4;10;13;10;9;7;6;3;5;6;6;11;5;16;7;10;6;11;11;8;13;7;9;13;5;8;10;12;9;5;7;1;7;6;4;7;9;4;9;5;4;7;20;11;8;5;5;6;6;7;4
3995231;"vicpenap/PrettyKit";"Objective-C";"2012-04-11T15:54:49+00:00";1290;45;2;6;1;1;1;2;3;0;1;0;1;0;1;1;2;0;0;1;1;2;2;1;0;0;0;2;0;2;0;1;1;1;0;1;0;0;1;1;0;1;1;0;0;0;0;1;0;0;2;0;0;1
4095808;"Hexxeh/rpi-update";"Shell";"2012-04-21T12:02:33+00:00";1290;256;3;8;3;7;7;1;6;3;5;5;7;0;5;1;8;4;9;2;5;4;7;2;4;7;6;2;7;3;6;5;2;7;2;4;8;4;7;3;4;3;4;4;5;6;7;5;4;3;9;7;8;8
11205780;"motdotla/dotenv";"JavaScript";"2013-07-05T18:25:05+00:00";1290;955;6;6;14;14;9;5;11;15;21;10;11;15;9;13;18;9;4;11;17;12;16;12;14;18;29;36;22;30;24;24;19;17;17;25;19;18;28;18;13;27;26;31;22;21;22;26;30;17;26;26;30;22
25586782;"lastpass/lastpass-cli";"C";"2014-10-22T14:46:14+00:00";1290;296;4;2;9;1;5;4;9;6;0;6;7;5;7;6;8;4;7;5;3;8;6;10;11;6;6;8;7;11;10;9;6;3;4;2;3;3;9;4;7;3;2;7;8;2;4;8;10;7;4;1;6;3
29103466;"amoffat/snake";"Python";"2015-01-11T19:42:17+00:00";1289;1288;0;0;178;899;51;20;12;5;7;5;5;3;1;1;5;1;1;2;4;0;2;2;1;1;0;0;1;2;0;0;1;0;0;0;2;8;21;12;8;6;4;7;2;1;2;1;0;0;1;2;1;0
4799391;"Y-Vladimir/SmartDeblur";"C++";"2012-06-26T19:12:57+00:00";1289;363;1;2;0;1;4;3;64;6;2;6;4;2;3;0;3;4;6;2;1;8;3;3;1;2;82;44;11;3;2;2;6;3;4;7;0;1;5;2;2;13;5;3;1;7;4;2;1;6;2;3;5;6
27729926;"grpc/grpc-java";"Java";"2014-12-08T19:00:00+00:00";1287;632;7;11;19;14;5;5;4;11;11;14;12;14;9;7;6;16;8;14;10;9;9;8;16;9;14;24;11;11;14;12;5;6;13;4;9;25;24;15;13;20;8;12;15;22;10;12;17;18;10;25;14;1
33992719;"nathco/Office-Code-Pro";"null";"2015-04-15T12:35:23+00:00";1287;770;29;64;78;29;107;21;8;26;9;11;3;3;8;17;60;5;5;23;33;6;3;4;15;12;6;6;9;7;4;7;7;4;3;4;4;3;6;9;6;2;4;13;2;7;10;25;22;4;6;5;1;5
3626679;"MongoEngine/mongoengine";"Python";"2012-03-05T12:10:20+00:00";1286;368;11;4;7;9;8;5;8;12;6;8;8;2;8;7;5;10;5;6;9;6;9;7;8;4;6;7;13;5;6;9;9;6;2;7;6;10;7;13;5;6;3;3;9;8;9;6;10;11;6;2;11;1
3760052;"nicinabox/superslides";"JavaScript";"2012-03-19T02:43:28+00:00";1286;241;5;7;5;5;20;9;7;4;9;8;7;7;8;6;5;5;0;2;2;7;5;5;1;1;5;2;1;3;4;2;1;2;5;1;1;4;4;3;8;6;3;2;6;4;1;5;5;7;5;6;3;2
11545928;"nodejs/nan";"C++";"2013-07-20T11:12:03+00:00";1286;681;16;9;18;10;14;7;19;8;7;8;7;7;6;12;15;10;10;8;12;51;22;23;16;26;13;6;13;18;10;16;7;12;10;8;4;7;15;19;20;11;12;8;10;9;13;10;15;19;13;14;12;16
1133747;"twitter-archive/twitter-text-js";"null";"2010-12-03T00:11:20+00:00";1285;16;0;0;0;0;0;0;0;1;1;0;1;0;0;0;0;0;0;0;0;0;0;0;0;3;0;1;0;4;0;1;1;0;0;0;0;2;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0
4388492;"harthur/kittydar";"JavaScript";"2012-05-21T00:20:27+00:00";1284;183;0;3;2;4;0;3;7;3;4;3;1;6;3;2;4;5;6;26;13;2;3;3;2;4;0;6;4;3;1;2;3;3;4;1;1;6;5;1;2;2;5;2;0;0;3;5;3;3;0;2;6;1
9185758;"ecomfe/zrender";"JavaScript";"2013-04-03T03:16:52+00:00";1284;541;5;12;8;12;16;16;19;6;8;2;4;13;11;18;8;13;12;10;6;10;8;4;4;6;7;13;9;9;12;8;16;15;13;10;10;9;12;23;16;6;9;2;6;14;14;13;12;11;12;6;12;11
10298623;"M66B/XPrivacy";"Java";"2013-05-26T14:08:37+00:00";1284;412;4;5;11;23;21;9;9;5;5;4;4;8;8;6;4;9;9;9;6;6;9;6;8;8;9;12;7;8;9;10;5;10;6;5;6;6;13;11;11;4;5;3;6;15;7;5;6;8;9;7;2;11
2629978;"chewiebug/GCViewer";"Java";"2011-10-23T09:01:04+00:00";1284;380;8;9;4;12;10;12;4;9;5;5;9;10;6;6;2;5;5;5;3;10;7;5;2;5;9;7;4;10;11;13;9;9;4;7;6;7;11;10;7;8;3;6;6;21;7;8;10;6;12;3;3;5
20206631;"antiboredom/videogrep";"Python";"2014-05-27T04:11:50+00:00";1282;157;0;1;6;8;5;1;2;1;3;4;1;4;0;2;4;2;0;1;2;2;2;4;3;2;2;3;2;1;3;3;7;1;4;1;6;7;3;3;10;5;6;5;4;3;3;1;2;0;2;4;3;3
23138984;"carllerche/mio";"Rust";"2014-08-20T06:52:12+00:00";1282;921;9;19;20;38;29;15;15;21;21;15;29;28;21;29;16;18;14;19;15;15;18;11;8;10;11;8;10;9;14;14;7;41;18;8;19;21;17;14;16;14;15;12;14;20;16;20;25;25;18;19;18;25
29702213;"artsy/eigen";"Objective-C";"2015-01-22T21:52:39+00:00";1282;672;24;13;20;9;25;8;19;21;7;25;13;8;9;14;23;16;11;16;9;31;6;12;8;11;10;16;12;10;11;13;16;14;7;9;4;5;10;6;9;10;13;10;10;12;23;19;11;7;12;13;7;15
31734644;"Quinny898/PersistentSearch";"Java";"2015-03-05T20:27:33+00:00";1282;753;37;18;29;17;15;26;12;11;11;17;17;16;16;14;13;13;29;9;29;41;16;16;9;13;12;4;14;16;11;8;17;14;17;12;6;9;15;10;11;12;9;6;6;12;8;8;14;14;9;13;13;9
939653;"davist11/jQuery-One-Page-Nav";"HTML";"2010-09-26T03:31:51+00:00";1281;264;5;6;7;3;13;5;8;6;2;3;6;13;8;9;4;8;7;6;4;8;6;5;5;4;5;4;4;9;4;5;7;7;4;6;2;5;2;6;3;1;4;2;3;3;1;3;6;3;2;4;4;4
6198326;"Suor/funcy";"Python";"2012-10-13T00:44:57+00:00";1281;197;5;3;6;4;3;5;4;2;6;3;1;5;1;4;5;3;1;3;2;14;7;7;7;3;2;1;5;6;4;5;4;8;1;2;0;4;4;1;4;3;1;1;1;7;8;2;2;3;5;1;3;5
8159609;"Leimi/drawingboard.js";"JavaScript";"2013-02-12T13:56:33+00:00";1280;140;1;3;5;7;2;0;4;2;0;1;1;2;5;2;1;3;2;3;2;1;4;1;1;4;3;4;0;1;2;1;2;1;1;3;0;1;2;6;3;2;3;0;11;3;2;2;13;2;2;4;6;3
914796;"lxn/walk";"Go";"2010-09-16T08:11:49+00:00";1279;432;9;5;10;7;7;4;4;3;15;5;7;12;10;2;7;5;7;8;8;8;10;10;11;3;6;6;20;12;11;12;10;9;7;6;9;9;9;9;8;11;11;5;9;8;3;6;9;7;10;8;15;10
14949479;"shu223/PulsingHalo";"Objective-C";"2013-12-05T09:38:23+00:00";1279;545;11;13;5;10;10;14;41;12;12;6;9;11;9;11;6;11;10;8;8;10;10;9;3;11;7;16;9;17;9;9;12;15;10;7;6;6;8;11;10;7;10;4;8;9;12;16;15;10;8;10;18;6
21266028;"romainguy/google-io-2014";"Java";"2014-06-27T06:18:28+00:00";1278;222;2;3;12;14;6;8;7;3;3;4;10;10;1;4;2;5;4;5;4;7;7;2;1;1;3;5;5;2;2;2;4;10;3;3;2;2;3;3;1;3;3;0;4;2;9;0;3;4;6;6;5;2
30326497;"ZieIony/Carbon";"Java";"2015-02-04T23:11:18+00:00";1278;917;5;93;177;22;17;27;13;14;36;11;6;11;15;6;11;13;9;10;7;54;13;10;8;5;11;11;11;12;13;9;13;8;9;17;14;8;15;16;14;9;9;6;12;11;10;12;11;7;18;20;9;9
9505974;"angular/angular.dart";"Dart";"2013-04-17T19:42:42+00:00";1277;110;1;6;5;2;5;5;3;4;5;3;0;2;2;0;7;4;3;0;1;1;0;3;1;1;1;4;1;5;1;1;1;1;4;4;2;1;1;0;3;2;1;1;0;2;2;3;2;2;0;0;1;0
3681392;"mossmann/hackrf";"KiCad";"2012-03-10T18:31:42+00:00";1277;407;5;6;10;9;8;8;7;5;10;4;3;9;10;12;11;12;12;6;10;15;13;4;8;6;6;9;8;4;6;11;12;8;4;5;9;2;7;7;12;4;8;4;6;8;4;8;11;11;7;8;9;6
14735429;"aquynh/capstone";"C++";"2013-11-27T02:32:11+00:00";1276;631;10;4;10;11;18;13;5;11;13;5;10;5;9;7;17;11;12;11;10;20;9;10;15;9;12;12;8;14;11;11;7;11;10;13;8;15;28;5;15;15;17;15;14;13;11;11;17;17;13;22;17;14
24073130;"optimizely/nuclear-js";"JavaScript";"2014-09-15T20:42:54+00:00";1276;1118;9;82;26;27;47;46;104;21;32;37;35;23;38;28;22;42;27;18;11;13;18;12;12;14;12;12;16;29;14;14;12;22;9;15;14;12;14;9;18;13;17;14;17;19;12;10;6;8;10;9;7;10
53374;"kpumuk/meta-tags";"Ruby";"2008-09-17T01:41:59+00:00";1276;344;2;11;4;9;5;5;9;4;11;7;5;3;8;3;3;7;9;6;6;8;9;13;13;7;3;9;12;6;8;4;8;6;9;4;1;5;6;4;9;5;8;4;12;7;4;7;8;4;6;5;6;7
507414;"flatiron/cradle";"JavaScript";"2010-02-08T07:07:35+00:00";1276;155;3;3;5;3;3;5;1;0;2;5;2;5;0;3;1;2;8;6;2;4;3;2;2;2;3;3;4;2;3;3;3;3;2;3;4;2;3;5;4;4;3;5;2;5;3;1;2;5;1;2;2;1
7587038;"alibaba/canal";"Java";"2013-01-13T10:59:52+00:00";1276;714;8;8;7;8;8;8;9;7;4;15;9;12;11;12;13;8;13;14;5;11;18;5;8;8;8;13;19;10;14;19;9;21;11;12;14;16;32;32;15;13;11;2;15;15;21;22;16;30;23;25;21;26
1032;"churchio/onebody";"Ruby";"2008-02-23T15:53:26+00:00";1275;187;2;5;19;11;6;7;10;4;2;2;7;3;1;1;2;3;4;2;2;4;7;3;3;5;10;3;4;3;4;1;2;2;2;2;1;1;3;5;0;5;0;4;2;3;0;2;1;2;3;4;1;2
946824;"bitly/data_hacks";"Python";"2010-09-28T22:09:22+00:00";1275;420;39;16;12;6;9;3;5;4;6;4;7;1;6;6;4;3;4;5;7;2;8;13;4;33;10;6;6;3;2;5;3;3;6;4;6;6;6;3;3;7;4;5;5;6;2;5;2;3;3;4;3;92
10632915;"rnystrom/RNGridMenu";"Objective-C";"2013-06-11T23:19:06+00:00";1275;264;8;3;4;3;6;8;10;8;7;4;10;6;3;10;10;6;4;4;5;3;2;7;1;5;9;7;4;9;8;9;1;5;6;6;3;9;0;4;5;4;1;2;3;6;4;4;3;3;3;2;4;3
11558916;"ata4/disunity";"Java";"2013-07-21T08:09:15+00:00";1275;558;13;11;12;8;12;8;10;9;6;15;7;8;11;14;13;14;13;10;11;17;9;7;10;11;11;7;10;15;11;11;16;10;10;8;7;6;9;11;16;15;21;7;12;11;5;7;6;15;8;13;10;11
18286232;"GitbookIO/javascript";"null";"2014-03-31T08:15:44+00:00";1275;185;4;3;3;1;1;1;2;5;1;4;1;3;4;2;4;6;3;3;6;3;3;6;1;3;2;3;2;3;1;7;4;3;4;3;4;5;2;6;5;5;1;6;7;6;4;2;6;6;4;5;5;1
18651281;"gocircuit/circuit";"Go";"2014-04-10T20:46:06+00:00";1274;331;13;12;7;2;4;7;9;5;1;7;14;4;9;4;4;2;6;6;6;13;23;5;8;5;3;9;2;8;5;4;3;3;5;4;9;9;5;8;4;6;7;3;7;10;2;4;7;5;7;3;9;4
7070571;"Ranks/emojify.js";"CSS";"2012-12-08T18:22:38+00:00";1274;533;7;0;5;6;13;12;6;10;3;8;7;6;4;18;11;7;12;6;5;7;4;7;5;5;89;11;12;8;11;10;9;8;8;21;8;14;11;13;5;14;9;7;7;5;4;10;11;14;11;7;7;15
202299;"atebits/SimFinger";"Objective-C";"2009-05-16T02:07:23+00:00";1274;50;3;1;5;1;2;3;1;0;1;2;2;1;2;0;1;0;1;1;0;2;1;0;0;1;0;0;2;3;0;0;1;0;1;1;0;0;0;1;0;1;1;0;0;1;1;1;0;0;1;1;1;2
776621;"BYVoid/OpenCC";"C++";"2010-07-15T13:02:03+00:00";1273;478;4;7;10;8;8;6;9;12;6;8;5;9;14;6;11;5;10;6;11;5;4;12;4;5;12;6;5;13;5;16;9;10;15;10;11;10;13;20;10;15;8;6;10;7;10;11;10;16;5;8;14;8
807517;"globalize/globalize";"Ruby";"2010-07-30T14:30:27+00:00";1273;270;6;7;7;4;4;7;8;4;4;4;5;0;4;4;6;7;6;2;7;10;3;8;9;2;4;2;5;6;4;3;7;4;11;4;3;3;4;4;8;2;4;1;7;12;12;5;3;8;2;5;5;4
20306754;"MrRio/vtop";"JavaScript";"2014-05-29T20:03:36+00:00";1273;506;3;7;2;2;6;5;3;5;5;3;2;5;10;4;1;3;67;9;3;4;2;10;11;3;4;8;10;9;5;3;9;5;8;3;3;4;3;10;5;53;8;92;14;4;3;8;4;23;7;9;11;6
2094490;"bgrins/spectrum";"JavaScript";"2011-07-23T20:39:28+00:00";1273;373;7;6;10;8;8;6;11;2;6;5;8;17;8;9;12;8;7;4;8;5;4;5;5;5;6;8;11;10;10;9;4;8;4;4;4;5;5;6;7;7;4;3;12;6;11;10;2;11;9;8;8;7
5241312;"halide/Halide";"C++";"2012-07-31T04:05:25+00:00";1273;350;4;4;7;1;4;10;9;5;10;2;9;9;3;5;7;11;13;6;7;1;4;4;4;5;3;14;6;5;12;22;8;6;4;4;6;6;5;4;3;6;2;2;9;5;7;5;10;10;13;6;5;18
7010724;"dianping/cat";"JavaScript";"2012-12-05T02:31:48+00:00";1273;926;5;9;10;6;27;7;69;18;8;14;15;5;10;7;4;11;13;12;7;16;9;8;6;25;16;20;12;12;13;16;14;41;15;10;15;19;22;23;18;10;12;3;18;24;19;15;73;55;19;28;26;37
22277409;"cwRichardKim/RKSwipeBetweenViewControllers";"Objective-C";"2014-07-26T03:15:33+00:00";1272;556;4;5;2;8;9;14;11;9;9;11;8;14;12;10;9;12;5;17;7;10;12;14;7;7;12;17;17;15;9;23;8;4;9;8;7;7;10;10;12;9;8;3;7;7;14;19;14;24;15;18;8;16
31912224;"apprenticeharper/DeDRM_tools";"Python";"2015-03-09T17:21:32+00:00";1272;1155;19;21;13;19;26;18;22;15;11;18;42;29;20;12;28;20;23;19;22;26;25;17;13;28;23;33;13;18;14;13;21;14;20;22;33;32;24;35;28;19;27;22;27;30;24;20;52;21;21;20;19;4
4267150;"impressivewebs/HTML9-Responsive-Boilerstrap-js";"null";"2012-05-09T01:09:33+00:00";1271;182;5;1;1;17;14;18;3;2;7;4;2;4;1;2;1;5;3;6;3;1;2;6;1;4;2;1;1;1;0;2;1;6;3;0;0;2;1;2;2;1;3;0;8;3;0;2;21;2;1;2;1;1
11206358;"nytlabs/streamtools";"Go";"2013-07-05T18:58:45+00:00";1271;179;4;15;57;6;5;7;4;5;5;2;1;2;0;3;3;4;3;2;5;0;0;0;3;1;3;4;5;2;3;1;1;0;1;3;2;2;0;0;1;1;1;1;3;1;1;2;1;2;0;0;0;1
8933498;"ampache/ampache";"PHP";"2013-03-21T16:42:53+00:00";1270;437;8;2;4;6;6;3;5;10;6;5;5;3;7;11;13;4;6;8;7;3;3;1;5;4;2;7;7;7;46;9;5;4;6;67;17;10;4;7;13;15;8;9;6;4;4;8;6;6;8;5;6;6
31341340;"kern/filepizza";"JavaScript";"2015-02-25T23:29:26+00:00";1270;1269;0;8;338;36;21;10;3;11;2;3;20;5;3;272;14;70;104;35;10;15;7;9;2;1;4;7;13;3;4;12;7;7;11;14;5;3;5;8;6;9;4;1;10;38;24;8;5;6;9;33;7;7
3545128;"mmattozzi/cocoa-rest-client";"Objective-C";"2012-02-25T15:01:55+00:00";1270;511;13;8;11;14;10;12;11;14;7;12;5;11;7;13;4;6;6;13;9;17;10;8;10;15;11;33;17;7;7;12;8;14;6;7;5;1;11;7;11;5;13;7;10;9;10;13;6;4;7;10;9;5
2966168;"rashidkpc/kibana2";"JavaScript";"2011-12-12T17:56:01+00:00";1269;4;0;0;1;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;0;0;0;2;0;0;0;0;0;0;0;0;0;0;0;0;0
3287301;"llvm-mirror/llvm";"C++";"2012-01-27T23:49:56+00:00";1269;663;6;11;6;21;8;13;7;11;60;10;11;5;6;7;15;13;19;20;20;8;9;13;9;14;13;8;13;9;21;14;7;20;18;18;10;20;11;11;10;11;7;9;9;9;10;9;18;11;16;13;8;8
5418256;"hybridgroup/artoo";"Ruby";"2012-08-14T20:31:07+00:00";1269;218;4;5;2;1;3;6;7;4;6;1;7;5;2;1;5;4;4;4;5;5;3;3;4;3;5;1;7;4;6;3;6;2;11;5;3;5;7;8;2;1;2;4;2;6;11;5;7;6;1;2;1;1
5704869;"edn-format/edn";"null";"2012-09-06T16:09:46+00:00";1269;278;3;4;4;5;4;8;8;2;3;4;5;5;9;8;4;2;6;5;5;5;5;7;7;7;8;5;5;9;2;6;5;4;3;5;8;3;8;6;3;3;5;3;9;7;6;6;8;7;4;5;8;2
11358922;"mbenford/ngTagsInput";"JavaScript";"2013-07-12T02:52:34+00:00";1269;539;5;12;8;9;14;6;8;13;9;9;11;10;18;15;12;12;12;21;13;5;10;14;12;10;10;7;9;17;12;10;10;6;12;11;5;9;8;9;13;19;11;10;6;5;14;11;8;8;3;11;7;10
372315;"notnoop/java-apns";"Java";"2009-11-14T00:52:39+00:00";1269;314;8;8;3;7;3;4;6;5;4;5;4;8;4;6;8;7;6;7;10;4;6;6;5;2;5;4;5;12;5;2;6;9;6;11;10;7;3;5;5;7;3;9;6;7;8;6;5;10;6;6;3;7
30051348;"Microsoft/TouchDevelop";"TypeScript";"2015-01-30T01:59:33+00:00";1269;1052;8;8;704;43;11;10;10;7;5;4;7;10;6;6;13;6;6;7;6;4;3;8;4;3;4;11;8;3;10;20;5;6;9;5;2;3;4;9;6;7;5;2;2;4;5;2;2;3;6;3;5;2
18048171;"mdo/wtf-html-css";"CSS";"2014-03-24T01:19:21+00:00";1269;225;2;3;7;2;4;6;11;7;8;2;2;3;1;3;3;7;3;6;4;2;1;1;3;3;4;2;2;6;5;5;4;3;7;3;1;2;2;7;4;11;3;3;28;5;4;5;4;4;3;0;3;1
2495911;"JamieAppleseed/selectToAutocomplete";"JavaScript";"2011-10-01T18:11:42+00:00";1268;148;2;4;1;0;0;3;1;1;2;2;3;8;3;13;9;6;3;3;6;4;5;5;2;6;1;2;5;4;2;0;1;2;1;0;0;0;2;4;2;2;3;4;4;1;3;1;1;4;1;3;1;2
8134918;"laher/goxc";"Go";"2013-02-11T08:49:53+00:00";1268;347;7;8;9;14;7;5;7;6;8;4;8;5;5;7;10;5;7;3;6;6;15;7;6;6;5;8;5;8;6;15;15;5;3;2;5;14;6;7;3;6;4;10;8;8;4;1;3;2;7;2;14;0
1780853;"benjaminoakes/maid";"Ruby";"2011-05-21T15:35:43+00:00";1267;210;1;4;3;3;0;4;3;0;3;1;0;8;14;2;3;12;5;4;10;6;6;1;2;3;3;2;6;6;2;6;2;4;6;2;4;0;4;2;6;0;5;2;3;4;4;4;11;7;7;2;1;7
11869638;"gottfrois/dashing-rails";"Ruby";"2013-08-03T21:12:45+00:00";1267;213;8;5;5;6;4;4;6;5;13;2;3;0;3;1;2;5;6;4;8;2;3;1;6;6;4;2;2;6;6;4;4;13;4;1;1;1;6;5;2;2;5;3;3;5;3;1;2;5;3;7;2;3
21506502;"Ereza/CustomActivityOnCrash";"Java";"2014-07-04T19:46:21+00:00";1267;1263;0;0;0;0;0;0;0;0;0;0;0;0;468;216;92;42;41;14;11;14;11;10;8;6;12;13;15;8;5;18;10;10;8;15;15;11;13;12;5;16;7;5;12;7;7;9;8;22;20;27;8;12
648332;"assimp/assimp";"C++";"2010-05-05T12:53:45+00:00";1267;570;8;7;10;9;7;7;7;10;6;4;4;9;6;10;7;8;10;18;16;5;7;9;8;9;9;7;3;12;5;12;12;6;5;12;12;11;15;15;14;18;18;28;27;12;17;19;6;13;17;13;14;17
686537;"node-xmpp/node-xmpp";"JavaScript";"2010-05-26T02:47:19+00:00";1267;148;4;2;3;5;2;6;5;4;4;2;2;2;3;7;2;3;3;5;2;4;4;2;2;6;2;4;0;3;2;3;1;1;4;2;3;1;1;1;1;3;6;0;2;1;1;6;3;1;4;2;2;4
2642653;"Apipie/apipie-rails";"Ruby";"2011-10-25T10:31:02+00:00";1266;456;3;4;13;8;8;8;63;21;10;8;12;6;9;9;10;7;7;12;1;10;7;7;2;3;9;3;8;11;5;6;8;8;9;4;4;4;7;5;2;11;8;3;3;8;6;5;6;10;9;25;13;8
7170058;"flyway/flyway";"Java";"2012-12-14T18:43:22+00:00";1266;509;8;10;8;8;9;7;6;8;6;9;6;6;8;10;8;21;8;6;11;9;16;4;6;12;10;12;8;13;12;10;4;6;10;9;5;11;8;12;11;10;13;10;9;5;21;11;17;10;11;17;15;9
10371103;"caouecs/Laravel-lang";"PHP";"2013-05-29T22:56:40+00:00";1266;650;11;10;10;10;12;10;9;9;10;10;18;13;11;5;9;17;8;7;5;13;18;15;9;17;18;12;10;16;9;11;10;18;9;16;11;7;13;19;7;11;20;7;15;8;13;12;18;11;27;15;18;23
12756035;"drewmccormack/ensembles";"Objective-C";"2013-09-11T12:41:20+00:00";1266;131;2;1;0;1;4;4;0;7;3;3;3;3;5;5;4;0;4;2;1;2;2;2;3;3;3;1;3;4;5;4;2;1;1;1;1;2;1;8;2;1;0;1;4;4;2;0;3;3;1;2;5;2
15297233;"jlord/git-it";"HTML";"2013-12-18T23:50:01+00:00";1266;519;16;10;26;11;2;7;9;6;6;9;10;5;10;4;16;2;5;11;12;12;20;11;8;7;9;3;14;15;10;19;7;11;10;8;11;5;6;6;4;9;4;13;16;13;17;15;10;9;6;11;11;12
26742634;"auchenberg/chrome-devtools-app";"JavaScript";"2014-11-17T06:06:51+00:00";1266;321;2;2;3;2;4;4;14;4;1;2;33;46;8;4;5;6;2;8;3;4;8;0;15;6;1;1;3;2;7;4;4;4;4;1;3;5;7;4;5;2;4;7;5;3;17;17;7;3;3;9;3;0
27350433;"phusion/traveling-ruby";"Shell";"2014-11-30T21:19:30+00:00";1265;329;4;3;4;4;4;5;7;1;4;5;1;3;3;0;9;6;4;3;1;3;2;2;5;4;5;3;5;12;38;11;13;12;9;4;2;3;7;10;4;10;3;14;10;7;13;5;5;10;8;6;6;7
227707;"silexphp/Pimple";"PHP";"2009-06-15T15:57:01+00:00";1265;248;8;5;3;3;3;4;7;4;5;6;5;3;6;5;4;4;8;0;3;1;7;6;2;3;6;4;5;8;4;3;6;8;4;2;4;7;5;5;5;5;2;8;5;8;3;3;3;8;9;8;5;0
250217;"capttaco/Briefs";"Objective-C";"2009-07-13T18:40:48+00:00";1264;10;0;0;0;0;0;0;0;0;0;0;0;0;0;1;0;0;0;0;0;0;0;0;1;0;0;2;2;0;0;0;0;0;0;0;0;0;0;0;1;1;0;0;0;1;0;0;0;0;0;1;0;0
3923689;"bitly/go-simplejson";"Go";"2012-04-03T23:08:44+00:00";1264;463;7;5;8;7;13;7;7;11;1;11;6;4;6;5;11;16;5;23;9;6;10;11;9;10;6;15;13;12;7;7;14;6;13;13;7;6;3;12;10;6;5;7;17;11;7;8;8;9;12;6;7;8
24953080;"google/google-authenticator";"Java";"2014-10-08T17:54:27+00:00";1264;914;13;24;11;14;27;14;8;9;11;25;11;11;16;10;17;22;24;25;17;17;14;16;16;26;20;22;22;19;15;19;11;18;20;9;17;16;23;15;11;22;30;22;21;17;28;20;18;7;17;16;21;20
7527552;"MailCore/mailcore2";"C++";"2013-01-09T19:35:49+00:00";1264;335;10;10;5;4;9;7;2;8;1;8;1;5;5;1;9;6;8;5;8;5;8;8;4;3;3;7;7;5;8;4;5;8;35;5;8;3;3;6;7;5;4;4;4;6;4;12;16;3;3;7;5;8
8830163;"clu3/bootstro.js";"JavaScript";"2013-03-17T05:00:56+00:00";1264;154;3;2;7;14;5;8;3;5;2;3;2;6;8;1;1;4;1;2;3;5;1;3;0;3;3;1;1;4;1;2;2;1;3;2;1;3;4;1;2;1;2;1;2;2;4;2;1;2;5;4;4;1
5793738;"Activiti/Activiti";"Java";"2012-09-13T11:34:43+00:00";1263;507;8;10;8;6;21;7;13;8;4;6;10;12;9;4;7;13;4;7;10;9;11;9;3;3;11;12;13;8;9;13;13;10;8;18;7;10;15;4;15;15;5;3;10;12;12;14;12;8;16;14;8;10
30822337;"WenchaoD/FSCalendar";"Objective-C";"2015-02-15T08:43:09+00:00";1263;1016;6;9;8;11;7;7;12;9;9;13;13;5;13;14;7;11;19;22;9;12;13;12;5;21;16;14;13;19;15;18;19;15;8;17;18;10;12;16;16;22;93;80;80;23;36;27;22;20;15;18;20;67
12843155;"pmwkaa/sophia";"C";"2013-09-15T09:20:39+00:00";1263;332;12;21;4;6;3;1;0;2;1;3;8;5;5;12;7;3;11;8;5;5;4;9;1;2;3;4;3;4;3;4;4;4;4;9;10;11;4;11;21;31;2;5;13;5;4;5;7;7;4;6;5;1
9606326;"Idered/Editr.js";"JavaScript";"2013-04-22T18:51:27+00:00";1262;82;0;0;3;0;0;0;0;5;1;6;3;3;2;4;3;3;4;3;0;4;1;2;2;0;1;2;1;1;3;0;0;1;1;2;1;0;0;3;3;1;0;1;2;3;2;1;0;0;1;1;2;0
109788;"cgrand/enlive";"Clojure";"2009-01-18T12:12:35+00:00";1262;239;2;2;5;3;3;2;6;5;2;9;6;5;3;3;3;1;2;2;3;4;7;3;4;6;1;3;2;4;23;5;9;8;7;6;8;1;2;9;5;6;6;2;3;4;3;7;2;5;5;7;4;1
627504;"eishay/jvm-serializers";"Java";"2010-04-25T03:12:00+00:00";1262;359;1;3;5;7;10;3;8;7;10;10;3;5;9;4;4;7;8;7;8;6;2;9;5;6;3;6;10;7;9;10;13;5;9;5;12;8;5;5;6;15;7;3;5;6;4;8;7;4;10;13;10;7
1269231;"schacon/git-scribe";"XSLT";"2011-01-19T00:20:52+00:00";1262;104;3;3;2;4;2;3;2;4;2;0;3;2;1;1;3;3;2;0;6;1;2;0;1;2;0;2;1;3;0;2;1;0;0;0;3;3;3;1;2;1;1;2;1;1;1;0;4;1;0;13;3;3
2502638;"rakshasa/rtorrent";"C++";"2011-10-03T04:07:26+00:00";1262;466;14;11;12;5;8;5;7;6;6;10;14;6;9;7;8;12;14;15;10;6;6;7;9;5;9;10;13;9;5;12;9;14;7;11;13;11;8;8;9;6;8;5;6;5;13;9;12;10;15;5;7;5
29401081;"lsjwzh/RecyclerViewPager";"Java";"2015-01-17T18:30:34+00:00";1262;1183;38;9;4;2;7;11;9;83;162;33;20;20;11;16;17;19;10;13;8;13;11;16;9;5;10;12;30;31;18;20;19;14;24;28;33;16;30;16;16;16;7;7;19;25;28;32;35;35;28;33;35;20
10854028;"elastic/elasticsearch-js";"JavaScript";"2013-06-21T22:27:36+00:00";1261;547;9;5;18;10;9;9;3;11;2;6;7;9;7;11;9;17;6;11;6;10;11;11;7;10;10;6;12;10;4;7;14;10;10;11;10;4;18;12;11;16;20;6;15;10;13;18;15;15;10;18;13;15
11591855;"aldeed/meteor-autoform";"JavaScript";"2013-07-22T20:36:29+00:00";1261;602;8;11;18;24;19;22;10;14;18;9;13;6;9;8;15;14;6;12;18;11;10;12;10;15;17;17;11;10;12;9;11;14;8;7;9;13;9;3;17;10;5;10;16;7;11;9;14;7;4;11;10;9
7672099;"square/assertj-android";"Java";"2013-01-17T18:51:30+00:00";1260;398;6;13;12;7;11;3;11;6;4;5;7;8;5;6;13;9;7;5;8;8;5;6;7;6;10;9;3;8;9;7;7;5;11;8;6;5;6;7;7;10;2;4;7;7;8;7;9;14;16;6;14;8
310296;"pornel/pngquant";"C";"2009-09-17T22:42:12+00:00";1260;442;14;20;7;7;6;10;7;5;11;14;6;1;5;8;11;5;7;11;5;6;10;10;8;6;7;5;4;9;7;3;6;2;7;9;9;18;14;11;13;13;5;6;5;12;7;18;10;11;8;6;12;5
1304738;"github/dmca";"null";"2011-01-28T23:58:38+00:00";1260;245;2;0;5;3;6;4;10;4;2;3;4;9;3;13;2;4;2;2;3;3;2;24;7;6;5;4;3;6;3;6;7;1;5;2;3;1;2;6;1;1;5;6;8;11;3;1;13;7;3;3;2;4
11693709;"cuberite/cuberite";"C++";"2013-07-26T19:56:59+00:00";1260;835;4;4;7;143;35;9;4;5;6;6;10;8;5;8;5;3;5;3;2;4;3;3;0;5;6;8;2;5;2;161;30;12;24;34;13;8;13;20;20;17;34;9;15;15;19;6;22;13;13;7;10;10
15994863;"TargetProcess/tauCharts";"JavaScript";"2014-01-17T09:03:30+00:00";1260;1042;0;2;2;3;2;2;2;0;1;1;2;3;1;555;145;28;34;9;7;2;4;3;1;4;3;2;3;5;0;4;1;2;37;68;9;3;2;8;10;11;5;1;9;9;5;8;3;5;5;3;3;5
20826807;"garris/TremulaJS";"JavaScript";"2014-06-14T06:44:46+00:00";1260;729;0;2;1;4;504;47;14;9;3;3;4;5;5;2;2;2;2;2;2;0;3;2;1;1;0;1;1;5;14;5;4;23;10;8;2;5;5;2;0;0;4;0;4;4;2;1;0;1;3;0;4;1
23524300;"siyamed/android-shape-imageview";"Java";"2014-08-31T22:18:23+00:00";1260;672;9;7;10;13;17;12;11;11;12;18;9;12;8;14;12;10;8;20;12;12;11;9;12;6;12;14;10;11;11;19;13;15;5;15;11;11;7;19;16;18;11;7;12;8;15;14;20;16;21;24;19;23
23612336;"marvelapp/FancyTabBar";"Objective-C";"2014-09-03T08:21:54+00:00";1260;411;6;11;7;10;9;18;13;8;11;8;6;8;1;10;19;10;6;5;10;4;8;7;5;5;1;23;10;9;8;7;11;8;8;5;9;9;8;6;5;9;5;3;3;1;11;10;7;5;4;10;4;7
1912076;"BrightcoveOS/Diamond";"Python";"2011-06-17T16:35:15+00:00";1260;147;5;4;3;4;4;1;5;10;1;4;8;2;6;6;3;9;2;2;8;1;3;2;3;3;5;5;4;5;3;2;4;7;0;0;0;0;0;1;0;1;0;0;0;2;3;3;1;0;0;0;2;0
1567541;"DanielWaterworth/Raphters";"C";"2011-04-04T15:19:39+00:00";1259;57;1;2;0;2;1;1;3;1;2;1;0;0;0;1;1;5;3;0;1;0;0;2;0;1;0;2;2;2;1;0;2;3;1;0;0;2;2;1;1;2;0;0;1;0;1;1;1;2;2;0;0;0
5645971;"chukong/quick-cocos2d-x";"C++";"2012-09-02T05:25:04+00:00";1259;182;4;5;2;5;3;1;6;2;2;5;1;1;5;3;2;5;3;2;2;0;3;3;1;4;6;3;8;8;1;5;5;5;3;3;8;1;2;6;2;0;4;3;3;3;6;7;3;7;2;4;2;2
30167459;"maruel/panicparse";"Go";"2015-02-02T02:14:41+00:00";1259;1248;54;8;11;3;3;0;0;0;1;9;6;5;1;1;0;1;0;46;3;1;1;8;4;1;3;1;2;2;5;817;119;26;12;10;4;5;9;2;6;3;8;4;16;3;8;3;2;2;6;2;1;0
566426;"kakserpom/phpdaemon";"PHP";"2010-03-17T10:48:21+00:00";1259;198;2;5;5;4;3;6;5;2;4;7;4;1;6;4;2;8;4;3;4;3;2;5;3;1;3;4;6;4;7;1;5;7;1;4;3;1;1;4;9;2;4;3;7;3;6;2;7;4;1;2;2;2
14907562;"andreaferretti/paths-js";"JavaScript";"2013-12-03T22:21:48+00:00";1259;189;2;4;3;11;7;4;1;3;6;4;1;5;8;4;3;1;2;1;3;2;1;5;4;3;4;0;9;6;2;3;4;10;5;2;1;2;6;6;3;2;4;5;5;0;3;3;2;2;4;2;2;4
2554914;"jamztang/JTRevealSidebarDemo";"Objective-C";"2011-10-11T12:04:28+00:00";1258;46;0;0;2;3;0;1;1;2;1;1;2;1;0;3;5;0;0;1;1;1;1;0;0;0;0;0;1;4;0;0;0;3;0;1;0;1;1;0;1;0;0;0;0;0;1;1;1;2;0;2;0;1
3739369;"arc90/git-sweep";"Python";"2012-03-16T13:58:07+00:00";1258;329;6;19;10;5;3;23;10;10;5;4;1;0;8;6;7;4;4;3;4;7;5;7;9;4;12;7;6;5;5;3;2;12;7;10;4;3;2;4;2;4;2;1;12;10;8;3;16;9;8;2;2;4
168674;"erica/uidevice-extension";"Objective-C";"2009-04-05T16:48:11+00:00";1258;225;1;3;3;5;3;5;3;2;3;9;5;3;5;5;6;2;5;7;4;1;5;5;4;3;4;6;3;4;3;2;2;7;7;5;4;3;3;7;3;2;2;1;6;3;4;5;5;9;6;9;8;5
18427187;"shadowsocks/shadowsocks-qt5";"C++";"2014-04-04T04:15:50+00:00";1258;1022;16;8;20;20;15;15;2;12;12;12;8;16;19;22;17;13;35;35;29;20;18;19;13;20;17;10;17;20;21;23;25;19;22;13;21;23;17;21;21;20;20;14;12;19;25;22;29;26;26;36;34;33
25647979;"romashamin/Size-Marks-PS";"JavaScript";"2014-10-23T16:56:36+00:00";1257;300;4;4;4;5;5;2;8;9;5;12;9;2;8;11;5;16;10;6;6;3;3;3;6;3;1;4;3;6;3;14;5;9;6;2;3;0;6;4;5;7;1;2;21;10;5;3;4;9;3;3;4;8
34268496;"leecade/react-native-swiper";"JavaScript";"2015-04-20T15:22:55+00:00";1257;1067;39;15;21;20;12;18;9;6;6;10;9;14;11;17;8;10;8;8;6;12;23;12;20;19;22;23;24;27;28;18;21;18;23;23;17;30;34;36;19;20;22;29;20;33;33;44;20;29;38;41;38;4
9663523;"aryaxt/iOS-Slide-Menu";"Objective-C";"2013-04-25T04:05:34+00:00";1257;559;6;19;12;12;16;13;17;11;8;12;11;13;18;12;12;7;15;11;12;12;7;13;10;8;6;14;6;13;9;7;15;13;13;12;7;4;13;11;14;4;9;8;7;5;9;12;8;17;9;12;4;11
12847818;"Sigil-Ebook/Sigil";"C++";"2013-09-15T15:41:20+00:00";1257;500;6;9;12;8;12;7;6;9;7;8;10;7;11;9;6;7;10;7;10;7;15;11;9;6;12;9;13;15;9;13;13;9;12;8;16;10;17;8;8;9;12;8;12;10;11;9;9;10;7;7;5;10
18484645;"jaredly/treed";"JavaScript";"2014-04-06T07:10:09+00:00";1257;533;2;2;2;0;0;2;2;4;2;2;0;2;1;1;1;0;2;0;2;3;1;4;1;5;4;1;2;4;0;3;2;2;3;332;61;10;18;5;10;5;7;3;4;1;4;0;3;1;2;1;2;2
22011872;"wooorm/franc";"JavaScript";"2014-07-19T14:50:53+00:00";1257;264;0;5;6;3;1;0;6;7;1;4;5;4;3;4;7;3;3;3;13;6;12;8;4;8;6;4;3;7;3;7;2;6;4;3;3;10;2;9;9;4;4;7;4;3;5;6;4;14;4;6;4;5
2292256;"JabbR/JabbR";"C#";"2011-08-30T01:35:41+00:00";1257;197;3;1;6;3;6;3;5;2;5;6;7;3;7;0;3;3;2;6;5;4;5;1;1;3;2;7;4;7;4;7;1;5;4;2;4;2;5;3;1;4;5;5;3;3;6;4;0;4;3;4;3;5
587626;"nathanmarz/cascalog";"Clojure";"2010-03-31T00:40:07+00:00";1257;131;4;5;2;2;4;1;3;4;2;1;1;1;1;1;2;2;5;1;3;3;3;2;3;5;6;5;5;10;2;5;1;2;4;2;1;2;1;3;3;2;1;1;0;2;2;1;0;0;2;6;0;1
1285639;"dataarts/dat.gui";"JavaScript";"2011-01-23T21:04:58+00:00";1257;456;13;6;6;9;10;12;5;12;5;1;3;8;13;7;8;6;4;5;7;8;9;7;2;6;8;9;5;12;6;14;7;6;13;9;9;9;12;8;15;15;7;12;17;16;10;12;10;11;6;11;3;12
2067351;"alexgorbatchev/jquery-textext";"JavaScript";"2011-07-18T16:35:43+00:00";1256;107;2;4;4;3;1;3;3;2;2;2;0;6;0;2;0;5;1;2;1;2;2;1;3;2;4;3;3;3;2;1;0;4;1;2;4;3;3;2;2;3;0;2;1;1;0;0;2;2;1;3;2;0
2238384;"gekitz/UIDevice-with-UniqueIdentifier-for-iOS-5";"Objective-C";"2011-08-20T09:19:59+00:00";1255;53;0;0;0;3;1;2;0;0;1;1;0;2;1;0;1;0;1;3;3;0;3;2;0;1;1;0;1;1;1;1;1;1;1;3;4;0;0;1;1;1;0;0;0;0;2;1;0;1;2;1;1;2
26402582;"orvice/ss-panel";"PHP";"2014-11-09T17:07:35+00:00";1255;864;14;14;49;8;13;8;8;8;11;4;5;10;16;18;18;16;23;24;14;15;11;14;11;8;13;10;13;9;16;13;11;19;5;14;9;25;19;12;26;28;16;8;33;14;32;12;37;28;22;26;28;26
4875730;"mapbox/mapbox.js";"HTML";"2012-07-03T18:22:56+00:00";1255;357;7;1;10;7;7;8;10;4;8;6;16;21;10;9;11;8;5;3;7;6;7;7;6;2;9;6;3;17;8;6;6;7;3;2;5;5;6;2;4;6;5;1;10;6;8;6;8;6;3;5;9;9
44108;"rvirding/lfe";"Erlang";"2008-08-19T23:46:18+00:00";1255;635;2;3;3;6;6;18;4;4;5;6;5;5;1;5;9;3;1;5;6;5;8;3;1;3;10;7;6;5;5;3;7;5;5;3;2;5;5;2;2;5;2;6;4;4;31;5;312;22;9;35;7;4
13310527;"jemalloc/jemalloc";"C";"2013-10-03T21:37:32+00:00";1255;773;9;7;9;8;8;9;7;5;7;9;13;5;8;4;9;11;16;13;171;12;23;25;12;10;8;19;14;14;12;11;10;12;19;11;15;10;8;8;21;11;30;11;13;17;15;11;12;15;6;6;9;15
22292230;"watabou/pixel-dungeon";"Java";"2014-07-26T17:34:32+00:00";1255;449;6;8;7;8;6;24;11;12;11;8;9;8;6;9;6;10;8;13;14;10;4;6;4;12;4;11;7;8;8;12;8;16;10;8;11;13;16;6;3;9;9;5;4;6;7;6;3;8;12;4;7;8
16674241;"ripplejs/ripple";"JavaScript";"2014-02-09T20:01:41+00:00";1254;74;2;0;5;2;1;0;0;1;0;1;3;2;3;2;0;4;3;1;2;1;0;0;1;0;1;0;1;2;0;0;2;2;1;3;1;0;1;2;1;1;2;0;3;0;0;3;1;3;3;1;2;4
24201496;"jlongster/transducers.js";"JavaScript";"2014-09-18T19:14:44+00:00";1254;366;11;8;10;4;8;4;3;4;6;8;12;12;3;7;9;11;13;6;5;4;10;8;6;8;11;4;4;9;9;9;7;6;8;13;8;16;7;5;5;5;6;5;8;5;7;3;1;5;5;7;4;4
31240384;"googlesamples/android-testing-templates";"Java";"2015-02-24T01:57:36+00:00";1254;1251;0;0;0;0;0;0;0;0;0;0;0;0;0;0;392;407;48;37;34;15;20;12;9;10;13;19;10;16;7;5;13;13;7;10;12;8;12;10;12;6;11;3;10;5;6;6;12;6;14;6;8;7
10733929;"substack/stream-adventure";"JavaScript";"2013-06-17T09:18:29+00:00";1254;394;6;10;14;7;9;4;13;4;10;10;13;10;12;10;8;8;6;4;11;14;12;5;9;1;6;10;8;13;10;11;9;4;6;5;6;2;7;7;4;8;4;3;5;10;3;8;5;1;12;10;6;1
11226488;"rochacbruno/quokka";"Python";"2013-07-07T00:42:27+00:00";1254;393;8;7;19;7;4;6;5;10;10;11;17;11;5;7;5;3;5;8;6;5;8;5;4;8;5;2;12;12;5;9;8;6;4;9;9;5;8;6;8;1;5;2;9;10;9;15;5;11;8;6;11;9
21052985;"google/battery-historian";"Go";"2014-06-20T21:28:26+00:00";1253;815;6;10;8;3;9;18;27;12;12;13;17;20;8;19;11;12;11;19;12;4;6;20;16;10;12;9;10;29;16;7;7;18;14;11;6;8;11;14;8;21;52;6;10;32;62;28;17;20;17;16;26;25
4244443;"tantaman/Strut";"JavaScript";"2012-05-06T22:05:30+00:00";1253;218;9;6;3;7;3;7;4;6;5;2;4;3;4;3;7;4;3;2;5;6;5;1;2;4;10;8;6;4;2;1;3;1;8;2;2;6;3;4;4;3;3;1;5;2;4;8;5;4;5;2;5;2
4244828;"supermarin/ObjectiveRecord";"Objective-C";"2012-05-06T23:24:00+00:00";1253;203;5;5;3;4;5;10;6;4;7;6;4;3;4;3;6;5;4;5;1;3;4;2;1;4;2;8;1;6;5;3;3;5;5;1;5;2;3;1;7;4;3;1;3;3;5;6;2;5;1;4;4;1
126652;"jagregory/fluent-nhibernate";"C#";"2009-02-11T14:18:04+00:00";1253;130;4;0;2;4;4;1;5;3;1;1;1;5;0;1;2;2;4;2;3;1;3;4;4;3;3;4;2;5;1;2;6;3;3;2;1;1;6;1;0;4;1;1;1;3;3;4;3;2;2;2;2;2
1939769;"projectkudu/kudu";"C#";"2011-06-23T05:36:20+00:00";1252;378;4;10;8;8;4;3;2;3;1;3;6;4;4;7;9;1;6;7;10;6;5;5;15;10;6;8;9;9;9;9;5;3;13;10;4;4;10;10;8;10;10;5;10;6;12;10;8;9;6;7;15;12
2565834;"zurb/joyride";"JavaScript";"2011-10-12T22:25:51+00:00";1252;120;1;4;2;1;1;2;3;4;1;1;1;1;4;3;2;2;0;2;2;5;2;4;5;1;2;1;3;7;2;4;2;1;3;0;0;2;3;2;2;0;1;1;2;1;2;3;1;3;4;3;3;8
6248414;"ripple/ripple-client";"JavaScript";"2012-10-16T17:35:52+00:00";1252;29;1;2;1;0;0;0;1;1;1;1;0;0;1;2;2;0;0;1;0;0;1;2;2;0;1;1;1;2;0;1;0;1;0;0;0;0;0;1;0;1;0;0;0;0;0;0;0;0;0;0;1;0
14845405;"elastic/elasticsearch-definitive-guide";"HTML";"2013-12-01T20:13:52+00:00";1252;568;8;17;14;10;7;10;11;7;7;17;14;14;7;13;8;12;7;13;4;14;9;10;11;7;9;10;17;10;11;12;4;9;16;22;9;5;9;10;14;9;8;4;5;7;7;19;28;13;16;9;14;11
15127044;"designmodo/startup-demo";"CSS";"2013-12-12T04:37:23+00:00";1252;120;5;4;2;1;6;0;3;4;3;3;1;2;1;3;3;2;6;7;2;8;3;4;0;1;0;0;4;3;1;2;1;2;1;1;1;0;2;6;2;1;1;2;2;1;1;0;3;1;2;1;4;1
108125;"mongodb/mongo-ruby-driver";"Ruby";"2009-01-15T16:40:45+00:00";1251;135;2;3;4;2;2;4;4;3;3;0;3;1;5;0;4;5;4;6;2;4;2;3;2;2;2;2;2;2;4;1;2;2;0;2;2;2;2;2;2;2;2;4;0;1;4;7;1;3;2;4;4;2
455621;"jbrownlee/CleverAlgorithms";"TeX";"2010-01-02T01:57:17+00:00";1251;138;4;2;0;1;1;6;2;6;6;2;0;1;4;1;2;6;2;1;2;3;4;4;9;5;1;5;3;1;1;2;2;1;3;1;3;4;1;5;2;4;4;5;0;1;5;2;1;1;1;1;1;3
573569;"jakejs/jake";"JavaScript";"2010-03-22T05:37:28+00:00";1251;214;5;4;4;1;4;5;2;4;6;3;5;3;3;6;8;5;4;3;2;1;3;6;3;6;5;6;10;3;3;4;6;0;7;4;5;2;4;3;7;4;6;2;5;4;3;3;7;1;4;3;6;1
1361218;"danlucraft/git.js";"JavaScript";"2011-02-13T08:25:48+00:00";1251;52;1;0;2;4;1;2;2;0;1;2;1;0;1;0;1;0;2;0;1;0;2;1;1;3;0;1;1;4;0;0;1;1;0;1;0;1;2;0;0;0;1;0;0;1;5;0;1;0;1;1;0;2
1962219;"cucumber/cucumber-jvm";"Java";"2011-06-27T19:49:46+00:00";1251;279;4;3;9;7;5;5;7;3;9;5;1;4;7;5;5;3;5;4;10;10;2;10;3;3;7;6;8;8;4;7;2;7;2;1;7;1;4;7;4;8;3;7;7;4;10;6;8;6;8;2;6;0
4187356;"xamarin/XobotOS";"Java";"2012-04-30T21:53:19+00:00";1251;67;0;2;3;1;1;0;2;1;0;1;3;1;0;0;1;3;3;2;0;1;0;0;0;1;0;1;0;7;0;5;1;2;3;2;0;1;2;0;0;0;0;1;2;1;2;1;1;0;3;3;1;2
3568281;"ifandelse/machina.js";"JavaScript";"2012-02-28T05:16:42+00:00";1250;292;8;1;7;8;6;14;4;5;7;5;5;5;4;7;3;10;4;4;5;8;4;5;7;5;4;4;6;10;3;8;5;1;7;9;4;8;8;0;4;2;6;3;3;9;12;9;1;3;8;5;7;2
11730622;"charlierguo/gmail";"Python";"2013-07-29T03:46:41+00:00";1250;191;4;15;5;1;4;5;1;3;1;2;4;3;1;3;2;3;1;4;4;2;2;1;1;4;3;0;3;2;2;24;7;4;1;2;3;3;5;4;8;4;4;6;5;2;5;0;2;4;8;1;3;0
14461145;"bolasblack/http-api-guide";"null";"2013-11-17T04:27:56+00:00";1250;799;312;63;20;17;7;14;6;7;11;8;4;6;7;8;6;8;3;9;3;3;9;14;11;5;7;7;9;6;12;6;8;7;10;2;8;8;18;15;12;16;2;3;7;4;8;11;13;6;6;5;13;9
16875250;"expressjs/session";"JavaScript";"2014-02-16T00:38:44+00:00";1250;752;11;7;10;16;15;18;9;13;10;13;15;12;14;17;6;12;12;12;10;9;10;8;13;11;12;18;12;16;15;13;7;16;23;20;15;9;16;25;18;11;9;8;15;26;19;21;20;31;27;19;15;13
25648295;"torodb/torodb";"Java";"2014-10-23T17:04:21+00:00";1250;475;91;13;6;30;7;2;7;0;3;1;4;3;2;3;6;8;20;14;12;3;1;2;4;5;3;5;8;9;2;6;5;4;19;6;4;2;7;3;15;3;11;4;4;8;19;17;5;8;2;4;27;18
4228547;"ReactiveRaven/jqBootstrapValidation";"JavaScript";"2012-05-04T19:52:04+00:00";1250;213;3;5;6;14;11;5;4;1;4;2;4;3;9;3;2;2;7;5;2;6;5;2;2;2;1;4;2;8;1;3;3;2;5;5;5;4;7;7;2;4;5;3;5;5;3;2;1;2;3;2;6;4
5617672;"infinitered/ProMotion";"Ruby";"2012-08-30T16:35:59+00:00";1250;119;1;3;2;4;2;2;1;2;2;6;1;0;2;4;1;2;3;5;2;4;2;4;6;4;1;3;0;2;2;6;1;2;4;2;0;2;5;2;3;1;5;1;2;0;1;2;2;0;1;2;1;1
6108422;"nslocum/design-patterns-in-ruby";"Ruby";"2012-10-07T01:44:45+00:00";1250;640;7;5;15;16;6;10;12;6;7;6;23;8;11;19;16;12;22;10;16;10;12;14;15;27;6;19;17;8;12;10;9;10;10;30;7;14;8;13;8;10;10;7;13;7;10;14;14;18;7;15;19;10
6034984;"jbt/markdown-editor";"JavaScript";"2012-10-01T19:27:01+00:00";1249;621;12;18;11;12;12;9;13;9;21;9;10;11;11;16;9;20;13;10;15;9;9;17;12;8;12;12;11;16;10;17;15;14;9;10;7;13;8;14;14;13;12;15;8;14;10;9;13;12;17;11;9;0
1413319;"mumble-voip/mumble";"C++";"2011-02-26T01:30:08+00:00";1249;565;9;8;7;7;8;6;21;24;11;8;23;14;16;9;5;18;9;5;10;9;7;10;14;10;9;9;5;4;12;10;4;10;12;8;5;7;12;17;10;12;13;13;13;12;23;14;11;14;16;8;9;5
19894678;"Manabu-GT/ExpandableTextView";"Java";"2014-05-17T19:40:15+00:00";1249;676;11;11;16;14;15;16;5;9;15;14;14;15;12;10;8;6;12;16;10;7;12;7;6;6;7;8;14;17;15;8;7;17;8;16;9;12;12;7;20;13;18;6;14;15;19;23;14;22;18;27;23;20
20587599;"apache/flink";"Java";"2014-06-07T07:00:10+00:00";1249;890;5;17;10;10;4;16;11;11;9;4;12;13;16;9;16;18;10;9;21;11;12;20;12;13;15;12;12;11;17;25;11;22;15;21;15;12;13;13;18;23;18;7;41;45;21;66;24;16;26;35;18;29
1936391;"mafintosh/mongojs";"JavaScript";"2011-06-22T18:01:06+00:00";1248;322;8;10;9;6;5;5;7;5;4;3;6;4;9;4;6;5;11;4;7;5;4;6;8;10;6;2;8;6;9;3;8;10;6;4;5;7;5;8;6;8;5;12;7;6;5;4;3;7;6;6;6;3
2321051;"rofl0r/proxychains-ng";"C";"2011-09-03T22:54:51+00:00";1248;813;8;12;15;12;15;13;11;10;18;9;15;5;17;17;15;13;17;13;17;15;8;17;15;16;14;28;17;16;11;13;20;19;19;19;14;12;20;22;8;15;16;27;19;14;19;15;22;14;16;21;22;18
34028127;"mikeflynn/egg.js";"JavaScript";"2015-04-16T01:40:33+00:00";1248;584;277;32;30;43;18;14;8;4;5;2;4;5;3;5;6;8;1;3;3;1;1;2;4;0;4;1;4;1;11;1;4;1;1;7;1;3;4;16;10;2;5;4;4;0;4;6;2;1;6;1;0;1


==> data/trends/coefficients_sum.json <==
[
  {
    "k": 2, 
    "coefficient_variation": 0.63937400122060362
  }, 
  {
    "k": 3, 
    "coefficient_variation": 0.87295564653509905
  }, 
  {
    "k": 4, 
    "coefficient_variation": 0.9496962419575492
  }, 
  {
    "k": 5, 
    "coefficient_variation": 0.97985984772053725
  }, 
  {
    "k": 6, 
    "coefficient_variation": 0.9598132598248712
  }, 
  {
    "k": 7, 
    "coefficient_variation": 1.0194801904579289
  }, 
  {
    "k": 8, 
    "coefficient_variation": 1.0430343145545378
  }, 
  {
    "k": 9, 
    "coefficient_variation": 0.99969585990576215
  }, 
  {
    "k": 10, 
    "coefficient_variation": 1.0602284921708924
  }, 
  {
    "k": 11, 
    "coefficient_variation": 0.9638676419141855
  }, 
  {
    "k": 12, 
    "coefficient_variation": 1.0232705212959456
  }, 
  {
    "k": 13, 
    "coefficient_variation": 1.0150848189732529
  }, 
  {
    "k": 14, 
    "coefficient_variation": 1.1256731657459604
  }, 
  {
    "k": 15, 
    "coefficient_variation": 1.0494828588913918
  }
]

==> data/trends/summary_sum_k10.json <==
{
  "metric": "sum",
  "k": 10,
  "repo_count": 4248,
  "cluster_repo_count": [
    11,
    890,
    30,
    33,
    1249,
    37,
    210,
    1256,
    456,
    76
  ],
  "cluster_repo_ratio": [
    0.0026,
    0.2095,
    0.0071,
    0.0078,
    0.294,
    0.0087,
    0.0494,
    0.2957,
    0.1073,
    0.0179
  ],
  "growth": [
    111.6695,
    0.6565,
    34.0483,
    23.1632,
    0.1336,
    35.719,
    2.6066,
    0.3447,
    1.1942,
    5.4701
  ],
  "top_repositories": [
    [
      {
        "full_name": "firehol/netdata",
        "stargazers_count": 11007
      },
      {
        "full_name": "jbranchaud/til",
        "stargazers_count": 4874
      },
      {
        "full_name": "vurtun/nuklear",
        "stargazers_count": 3923
      }
    ],
    [
      {
        "full_name": "robbyrussell/oh-my-zsh",
        "stargazers_count": 36373
      },
      {
        "full_name": "torvalds/linux",
        "stargazers_count": 31702
      },
      {
        "full_name": "daneden/animate.css",
        "stargazers_count": 31549
      }
    ],
    [
      {
        "full_name": "weui/weui",
        "stargazers_count": 8545
      },
      {
        "full_name": "tldr-pages/tldr",
        "stargazers_count": 7752
      },
      {
        "full_name": "legomushroom/mojs",
        "stargazers_count": 6867
      }
    ],
    [
      {
        "full_name": "google/material-design-lite",
        "stargazers_count": 20298
      },
      {
        "full_name": "michaelvillar/dynamics.js",
        "stargazers_count": 5362
      },
      {
        "full_name": "facebook/infer",
        "stargazers_count": 5093
      }
    ],
    [
      {
        "full_name": "jquery/jquery",
        "stargazers_count": 39149
      },
      {
        "full_name": "h5bp/html5-boilerplate",
        "stargazers_count": 33704
      },
      {
        "full_name": "rails/rails",
        "stargazers_count": 30779
      }
    ],
    [
      {
        "full_name": "nylas/N1",
        "stargazers_count": 17097
      },
      {
        "full_name": "getlantern/lantern",
        "stargazers_count": 13777
      },
      {
        "full_name": "jwagner/smartcrop.js",
        "stargazers_count": 8958
      }
    ],
    [
      {
        "full_name": "vuejs/vue",
        "stargazers_count": 17120
      },
      {
        "full_name": "webpack/webpack",
        "stargazers_count": 14426
      },
      {
        "full_name": "bevacqua/dragula",
        "stargazers_count": 13127
      }
    ],
    [
      {
        "full_name": "meteor/meteor",
        "stargazers_count": 33594
      },
      {
        "full_name": "Homebrew/legacy-homebrew",
        "stargazers_count": 29973
      },
      {
        "full_name": "nwjs/nw.js",
        "stargazers_count": 28086
      }
    ],
    [
      {
        "full_name": "airbnb/javascript",
        "stargazers_count": 34064
      },
      {
        "full_name": "facebook/react-native",
        "stargazers_count": 31217
      },
      {
        "full_name": "getify/You-Dont-Know-JS",
        "stargazers_count": 29672
      }
    ],
    [
      {
        "full_name": "letsencrypt/letsencrypt",
        "stargazers_count": 14217
      },
      {
        "full_name": "XX-net/XX-Net",
        "stargazers_count": 6843
      },
      {
        "full_name": "ericelliott/essential-javascript-links",
        "stargazers_count": 6284
      }
    ]
  ]
}

==> data/trends/summary_sum_k11.json <==
{
  "metric": "sum",
  "k": 11,
  "repo_count": 4248,
  "cluster_repo_count": [
    171,
    913,
    29,
    11,
    72,
    349,
    984,
    586,
    1064,
    33,
    36
  ],
  "cluster_repo_ratio": [
    0.0403,
    0.2149,
    0.0068,
    0.0026,
    0.0169,
    0.0822,
    0.2316,
    0.1379,
    0.2505,
    0.0078,
    0.0085
  ],
  "growth": [
    2.8691,
    0.4939,
    43.089,
    111.6695,
    5.7764,
    1.3763,
    0.1133,
    0.8147,
    0.278,
    23.1632,
    35.0787
  ],
  "top_repositories": [
    [
      {
        "full_name": "vuejs/vue",
        "stargazers_count": 17120
      },
      {
        "full_name": "webpack/webpack",
        "stargazers_count": 14426
      },
      {
        "full_name": "reactjs/react-router",
        "stargazers_count": 12469
      }
    ],
    [
      {
        "full_name": "robbyrussell/oh-my-zsh",
        "stargazers_count": 36373
      },
      {
        "full_name": "meteor/meteor",
        "stargazers_count": 33594
      },
      {
        "full_name": "torvalds/linux",
        "stargazers_count": 31702
      }
    ],
    [
      {
        "full_name": "weui/weui",
        "stargazers_count": 8545
      },
      {
        "full_name": "legomushroom/mojs",
        "stargazers_count": 6867
      },
      {
        "full_name": "ibireme/YYKit",
        "stargazers_count": 6578
      }
    ],
    [
      {
        "full_name": "firehol/netdata",
        "stargazers_count": 11007
      },
      {
        "full_name": "jbranchaud/til",
        "stargazers_count": 4874
      },
      {
        "full_name": "vurtun/nuklear",
        "stargazers_count": 3923
      }
    ],
    [
      {
        "full_name": "letsencrypt/letsencrypt",
        "stargazers_count": 14217
      },
      {
        "full_name": "tldr-pages/tldr",
        "stargazers_count": 7752
      },
      {
        "full_name": "XX-net/XX-Net",
        "stargazers_count": 6843
      }
    ],
    [
      {
        "full_name": "facebook/react-native",
        "stargazers_count": 31217
      },
      {
        "full_name": "getify/You-Dont-Know-JS",
        "stargazers_count": 29672
      },
      {
        "full_name": "electron/electron",
        "stargazers_count": 27179
      }
    ],
    [
      {
        "full_name": "jquery/jquery",
        "stargazers_count": 39149
      },
      {
        "full_name": "h5bp/html5-boilerplate",
        "stargazers_count": 33704
      },
      {
        "full_name": "impress/impress.js",
        "stargazers_count": 27187
      }
    ],
    [
      {
        "full_name": "airbnb/javascript",
        "stargazers_count": 34064
      },
      {
        "full_name": "atom/atom",
        "stargazers_count": 27021
      },
      {
        "full_name": "vinta/awesome-python",
        "stargazers_count": 20276
      }
    ],
    [
      {
        "full_name": "rails/rails",
        "stargazers_count": 30779
      },
      {
        "full_name": "nwjs/nw.js",
        "stargazers_count": 28086
      },
      {
        "full_name": "hakimel/reveal.js",
        "stargazers_count": 27683
      }
    ],
    [
      {
        "full_name": "google/material-design-lite",
        "stargazers_count": 20298
      },
      {
        "full_name": "michaelvillar/dynamics.js",
        "stargazers_count": 5362
      },
      {
        "full_name": "facebook/infer",
        "stargazers_count": 5093
      }
    ],
    [
      {
        "full_name": "nylas/N1",
        "stargazers_count": 17097
      },
      {
        "full_name": "getlantern/lantern",
        "stargazers_count": 13777
      },
      {
        "full_name": "jwagner/smartcrop.js",
        "stargazers_count": 8958
      }
    ]
  ]
}

==> data/trends/summary_sum_k12.json <==
{
  "metric": "sum",
  "k": 12,
  "repo_count": 4248,
  "cluster_repo_count": [
    66,
    984,
    196,
    1060,
    569,
    11,
    36,
    33,
    19,
    338,
    906,
    30
  ],
  "cluster_repo_ratio": [
    0.0155,
    0.2316,
    0.0461,
    0.2495,
    0.1339,
    0.0026,
    0.0085,
    0.0078,
    0.0045,
    0.0796,
    0.2133,
    0.0071
  ],
  "growth": [
    6.3708,
    0.1133,
    2.5569,
    0.2776,
    0.7957,
    111.6695,
    35.0787,
    23.1632,
    4.0661,
    1.3048,
    0.4919,
    34.0483
  ],
  "top_repositories": [
    [
      {
        "full_name": "vuejs/vue",
        "stargazers_count": 17120
      },
      {
        "full_name": "letsencrypt/letsencrypt",
        "stargazers_count": 14217
      },
      {
        "full_name": "XX-net/XX-Net",
        "stargazers_count": 6843
      }
    ],
    [
      {
        "full_name": "jquery/jquery",
        "stargazers_count": 39149
      },
      {
        "full_name": "h5bp/html5-boilerplate",
        "stargazers_count": 33704
      },
      {
        "full_name": "impress/impress.js",
        "stargazers_count": 27187
      }
    ],
    [
      {
        "full_name": "webpack/webpack",
        "stargazers_count": 14426
      },
      {
        "full_name": "bevacqua/dragula",
        "stargazers_count": 13127
      },
      {
        "full_name": "reactjs/react-router",
        "stargazers_count": 12469
      }
    ],
    [
      {
        "full_name": "rails/rails",
        "stargazers_count": 30779
      },
      {
        "full_name": "nwjs/nw.js",
        "stargazers_count": 28086
      },
      {
        "full_name": "hakimel/reveal.js",
        "stargazers_count": 27683
      }
    ],
    [
      {
        "full_name": "airbnb/javascript",
        "stargazers_count": 34064
      },
      {
        "full_name": "atom/atom",
        "stargazers_count": 27021
      },
      {
        "full_name": "vinta/awesome-python",
        "stargazers_count": 20276
      }
    ],
    [
      {
        "full_name": "firehol/netdata",
        "stargazers_count": 11007
      },
      {
        "full_name": "jbranchaud/til",
        "stargazers_count": 4874
      },
      {
        "full_name": "vurtun/nuklear",
        "stargazers_count": 3923
      }
    ],
    [
      {
        "full_name": "nylas/N1",
        "stargazers_count": 17097
      },
      {
        "full_name": "getlantern/lantern",
        "stargazers_count": 13777
      },
      {
        "full_name": "jwagner/smartcrop.js",
        "stargazers_count": 8958
      }
    ],
    [
      {
        "full_name": "google/material-design-lite",
        "stargazers_count": 20298
      },
      {
        "full_name": "michaelvillar/dynamics.js",
        "stargazers_count": 5362
      },
      {
        "full_name": "facebook/infer",
        "stargazers_count": 5093
      }
    ],
    [
      {
        "full_name": "soimort/you-get",
        "stargazers_count": 5551
      },
      {
        "full_name": "HelloZeroNet/ZeroNet",
        "stargazers_count": 3874
      },
      {
        "full_name": "feathersjs/feathers",
        "stargazers_count": 3586
      }
    ],
    [
      {
        "full_name": "facebook/react-native",
        "stargazers_count": 31217
      },
      {
        "full_name": "getify/You-Dont-Know-JS",
        "stargazers_count": 29672
      },
      {
        "full_name": "electron/electron",
        "stargazers_count": 27179
      }
    ],
    [
      {
        "full_name": "robbyrussell/oh-my-zsh",
        "stargazers_count": 36373
      },
      {
        "full_name": "meteor/meteor",
        "stargazers_count": 33594
      },
      {
        "full_name": "torvalds/linux",
        "stargazers_count": 31702
      }
    ],
    [
      {
        "full_name": "weui/weui",
        "stargazers_count": 8545
      },
      {
        "full_name": "tldr-pages/tldr",
        "stargazers_count": 7752
      },
      {
        "full_name": "legomushroom/mojs",
        "stargazers_count": 6867
      }
    ]
  ]
}

==> data/trends/summary_sum_k13.json <==
{
  "metric": "sum",
  "k": 13,
  "repo_count": 4248,
  "cluster_repo_count": [
    33,
    19,
    38,
    849,
    372,
    221,
    11,
    995,
    108,
    27,
    32,
    924,
    619
  ],
  "cluster_repo_ratio": [
    0.0078,
    0.0045,
    0.0089,
    0.1999,
    0.0876,
    0.052,
    0.0026,
    0.2342,
    0.0254,
    0.0064,
    0.0075,
    0.2175,
    0.1457
  ],
  "growth": [
    23.1632,
    4.0661,
    11.1997,
    0.445,
    1.1016,
    1.9347,
    111.6695,
    0.2618,
    3.5456,
    46.2654,
    34.8928,
    0.1087,
    0.715
  ],
  "top_repositories": [
    [
      {
        "full_name": "google/material-design-lite",
        "stargazers_count": 20298
      },
      {
        "full_name": "michaelvillar/dynamics.js",
        "stargazers_count": 5362
      },
      {
        "full_name": "facebook/infer",
        "stargazers_count": 5093
      }
    ],
    [
      {
        "full_name": "soimort/you-get",
        "stargazers_count": 5551
      },
      {
        "full_name": "HelloZeroNet/ZeroNet",
        "stargazers_count": 3874
      },
      {
        "full_name": "feathersjs/feathers",
        "stargazers_count": 3586
      }
    ],
    [
      {
        "full_name": "letsencrypt/letsencrypt",
        "stargazers_count": 14217
      },
      {
        "full_name": "getlantern/lantern",
        "stargazers_count": 13777
      },
      {
        "full_name": "tldr-pages/tldr",
        "stargazers_count": 7752
      }
    ],
    [
      {
        "full_name": "meteor/meteor",
        "stargazers_count": 33594
      },
      {
        "full_name": "torvalds/linux",
        "stargazers_count": 31702
      },
      {
        "full_name": "daneden/animate.css",
        "stargazers_count": 31549
      }
    ],
    [
      {
        "full_name": "airbnb/javascript",
        "stargazers_count": 34064
      },
      {
        "full_name": "getify/You-Dont-Know-JS",
        "stargazers_count": 29672
      },
      {
        "full_name": "nodejs/node",
        "stargazers_count": 22378
      }
    ],
    [
      {
        "full_name": "facebook/react-native",
        "stargazers_count": 31217
      },
      {
        "full_name": "electron/electron",
        "stargazers_count": 27179
      },
      {
        "full_name": "babel/babel",
        "stargazers_count": 15199
      }
    ],
    [
      {
        "full_name": "firehol/netdata",
        "stargazers_count": 11007
      },
      {
        "full_name": "jbranchaud/til",
        "stargazers_count": 4874
      },
      {
        "full_name": "vurtun/nuklear",
        "stargazers_count": 3923
      }
    ],
    [
      {
        "full_name": "jquery/jquery",
        "stargazers_count": 39149
      },
      {
        "full_name": "rails/rails",
        "stargazers_count": 30779
      },
      {
        "full_name": "nwjs/nw.js",
        "stargazers_count": 28086
      }
    ],
    [
      {
        "full_name": "vuejs/vue",
        "stargazers_count": 17120
      },
      {
        "full_name": "angular/angular",
        "stargazers_count": 11022
      },
      {
        "full_name": "VerbalExpressions/JSVerbalExpressions",
        "stargazers_count": 9420
      }
    ],
    [
      {
        "full_name": "weui/weui",
        "stargazers_count": 8545
      },
      {
        "full_name": "legomushroom/mojs",
        "stargazers_count": 6867
      },
      {
        "full_name": "ibireme/YYKit",
        "stargazers_count": 6578
      }
    ],
    [
      {
        "full_name": "nylas/N1",
        "stargazers_count": 17097
      },
      {
        "full_name": "jwagner/smartcrop.js",
        "stargazers_count": 8958
      },
      {
        "full_name": "serverless/serverless",
        "stargazers_count": 7945
      }
    ],
    [
      {
        "full_name": "h5bp/html5-boilerplate",
        "stargazers_count": 33704
      },
      {
        "full_name": "impress/impress.js",
        "stargazers_count": 27187
      },
      {
        "full_name": "jashkenas/backbone",
        "stargazers_count": 24653
      }
    ],
    [
      {
        "full_name": "robbyrussell/oh-my-zsh",
        "stargazers_count": 36373
      },
      {
        "full_name": "atom/atom",
        "stargazers_count": 27021
      },
      {
        "full_name": "jkbrzt/httpie",
        "stargazers_count": 22225
      }
    ]
  ]
}

==> data/trends/summary_sum_k14.json <==
{
  "metric": "sum",
  "k": 14,
  "repo_count": 4248,
  "cluster_repo_count": [
    67,
    21,
    197,
    24,
    984,
    14,
    28,
    562,
    6,
    898,
    19,
    31,
    336,
    1061
  ],
  "cluster_repo_ratio": [
    0.0158,
    0.0049,
    0.0464,
    0.0056,
    0.2316,
    0.0033,
    0.0066,
    0.1323,
    0.0014,
    0.2114,
    0.0045,
    0.0073,
    0.0791,
    0.2498
  ],
  "growth": [
    6.3067,
    7.3852,
    2.5721,
    47.7848,
    0.1133,
    48.2824,
    30.1742,
    0.7796,
    187.4155,
    0.484,
    4.0661,
    31.8022,
    1.2933,
    0.2778
  ],
  "top_repositories": [
    [
      {
        "full_name": "vuejs/vue",
        "stargazers_count": 17120
      },
      {
        "full_name": "letsencrypt/letsencrypt",
        "stargazers_count": 14217
      },
      {
        "full_name": "tldr-pages/tldr",
        "stargazers_count": 7752
      }
    ],
    [
      {
        "full_name": "typicode/json-server",
        "stargazers_count": 11734
      },
      {
        "full_name": "facebook/infer",
        "stargazers_count": 5093
      },
      {
        "full_name": "loadfive/Knwl.js",
        "stargazers_count": 5068
      }
    ],
    [
      {
        "full_name": "webpack/webpack",
        "stargazers_count": 14426
      },
      {
        "full_name": "bevacqua/dragula",
        "stargazers_count": 13127
      },
      {
        "full_name": "reactjs/react-router",
        "stargazers_count": 12469
      }
    ],
    [
      {
        "full_name": "nylas/N1",
        "stargazers_count": 17097
      },
      {
        "full_name": "jwagner/smartcrop.js",
        "stargazers_count": 8958
      },
      {
        "full_name": "weui/weui",
        "stargazers_count": 8545
      }
    ],
    [
      {
        "full_name": "jquery/jquery",
        "stargazers_count": 39149
      },
      {
        "full_name": "h5bp/html5-boilerplate",
        "stargazers_count": 33704
      },
      {
        "full_name": "impress/impress.js",
        "stargazers_count": 27187
      }
    ],
    [
      {
        "full_name": "matryer/bitbar",
        "stargazers_count": 6285
      },
      {
        "full_name": "jbranchaud/til",
        "stargazers_count": 4874
      },
      {
        "full_name": "mxstbr/react-boilerplate",
        "stargazers_count": 3524
      }
    ],
    [
      {
        "full_name": "google/material-design-lite",
        "stargazers_count": 20298
      },
      {
        "full_name": "michaelvillar/dynamics.js",
        "stargazers_count": 5362
      },
      {
        "full_name": "octalmage/robotjs",
        "stargazers_count": 4744
      }
    ],
    [
      {
        "full_name": "airbnb/javascript",
        "stargazers_count": 34064
      },
      {
        "full_name": "atom/atom",
        "stargazers_count": 27021
      },
      {
        "full_name": "vinta/awesome-python",
        "stargazers_count": 20276
      }
    ],
    [
      {
        "full_name": "firehol/netdata",
        "stargazers_count": 11007
      },
      {
        "full_name": "vurtun/nuklear",
        "stargazers_count": 3923
      },
      {
        "full_name": "Freelander/Android_Data",
        "stargazers_count": 2626
      }
    ],
    [
      {
        "full_name": "robbyrussell/oh-my-zsh",
        "stargazers_count": 36373
      },
      {
        "full_name": "meteor/meteor",
        "stargazers_count": 33594
      },
      {
        "full_name": "torvalds/linux",
        "stargazers_count": 31702
      }
    ],
    [
      {
        "full_name": "soimort/you-get",
        "stargazers_count": 5551
      },
      {
        "full_name": "HelloZeroNet/ZeroNet",
        "stargazers_count": 3874
      },
      {
        "full_name": "feathersjs/feathers",
        "stargazers_count": 3586
      }
    ],
    [
      {
        "full_name": "getlantern/lantern",
        "stargazers_count": 13777
      },
      {
        "full_name": "serverless/serverless",
        "stargazers_count": 7945
      },
      {
        "full_name": "shockone/black-screen",
        "stargazers_count": 7105
      }
    ],
    [
      {
        "full_name": "facebook/react-native",
        "stargazers_count": 31217
      },
      {
        "full_name": "getify/You-Dont-Know-JS",
        "stargazers_count": 29672
      },
      {
        "full_name": "electron/electron",
        "stargazers_count": 27179
      }
    ],
    [
      {
        "full_name": "rails/rails",
        "stargazers_count": 30779
      },
      {
        "full_name": "nwjs/nw.js",
        "stargazers_count": 28086
      },
      {
        "full_name": "hakimel/reveal.js",
        "stargazers_count": 27683
      }
    ]
  ]
}

==> data/trends/summary_sum_k15.json <==
{
  "metric": "sum",
  "k": 15,
  "repo_count": 4248,
  "cluster_repo_count": [
    32,
    298,
    909,
    773,
    28,
    11,
    431,
    21,
    14,
    30,
    87,
    602,
    37,
    175,
    800
  ],
  "cluster_repo_ratio": [
    0.0075,
    0.0702,
    0.214,
    0.182,
    0.0066,
    0.0026,
    0.1015,
    0.0049,
    0.0033,
    0.0071,
    0.0205,
    0.1417,
    0.0087,
    0.0412,
    0.1883
  ],
  "growth": [
    31.2476,
    1.2641,
    0.2342,
    0.3862,
    44.4664,
    111.6695,
    0.8304,
    7.3852,
    3.5622,
    25.5338,
    3.6777,
    0.5702,
    11.5179,
    2.2589,
    0.0993
  ],
  "top_repositories": [
    [
      {
        "full_name": "nylas/N1",
        "stargazers_count": 17097
      },
      {
        "full_name": "getlantern/lantern",
        "stargazers_count": 13777
      },
      {
        "full_name": "jwagner/smartcrop.js",
        "stargazers_count": 8958
      }
    ],
    [
      {
        "full_name": "facebook/react-native",
        "stargazers_count": 31217
      },
      {
        "full_name": "getify/You-Dont-Know-JS",
        "stargazers_count": 29672
      },
      {
        "full_name": "nodejs/node",
        "stargazers_count": 22378
      }
    ],
    [
      {
        "full_name": "jquery/jquery",
        "stargazers_count": 39149
      },
      {
        "full_name": "h5bp/html5-boilerplate",
        "stargazers_count": 33704
      },
      {
        "full_name": "rails/rails",
        "stargazers_count": 30779
      }
    ],
    [
      {
        "full_name": "meteor/meteor",
        "stargazers_count": 33594
      },
      {
        "full_name": "Homebrew/legacy-homebrew",
        "stargazers_count": 29973
      },
      {
        "full_name": "nwjs/nw.js",
        "stargazers_count": 28086
      }
    ],
    [
      {
        "full_name": "weui/weui",
        "stargazers_count": 8545
      },
      {
        "full_name": "legomushroom/mojs",
        "stargazers_count": 6867
      },
      {
        "full_name": "ibireme/YYKit",
        "stargazers_count": 6578
      }
    ],
    [
      {
        "full_name": "firehol/netdata",
        "stargazers_count": 11007
      },
      {
        "full_name": "jbranchaud/til",
        "stargazers_count": 4874
      },
      {
        "full_name": "vurtun/nuklear",
        "stargazers_count": 3923
      }
    ],
    [
      {
        "full_name": "airbnb/javascript",
        "stargazers_count": 34064
      },
      {
        "full_name": "atom/atom",
        "stargazers_count": 27021
      },
      {
        "full_name": "vinta/awesome-python",
        "stargazers_count": 20276
      }
    ],
    [
      {
        "full_name": "typicode/json-server",
        "stargazers_count": 11734
      },
      {
        "full_name": "facebook/infer",
        "stargazers_count": 5093
      },
      {
        "full_name": "loadfive/Knwl.js",
        "stargazers_count": 5068
      }
    ],
    [
      {
        "full_name": "soimort/you-get",
        "stargazers_count": 5551
      },
      {
        "full_name": "HelloZeroNet/ZeroNet",
        "stargazers_count": 3874
      },
      {
        "full_name": "feathersjs/feathers",
        "stargazers_count": 3586
      }
    ],
    [
      {
        "full_name": "google/material-design-lite",
        "stargazers_count": 20298
      },
      {
        "full_name": "michaelvillar/dynamics.js",
        "stargazers_count": 5362
      },
      {
        "full_name": "octalmage/robotjs",
        "stargazers_count": 4744
      }
    ],
    [
      {
        "full_name": "vuejs/vue",
        "stargazers_count": 17120
      },
      {
        "full_name": "angular/angular",
        "stargazers_count": 11022
      },
      {
        "full_name": "VerbalExpressions/JSVerbalExpressions",
        "stargazers_count": 9420
      }
    ],
    [
      {
        "full_name": "robbyrussell/oh-my-zsh",
        "stargazers_count": 36373
      },
      {
        "full_name": "torvalds/linux",
        "stargazers_count": 31702
      },
      {
        "full_name": "daneden/animate.css",
        "stargazers_count": 31549
      }
    ],
    [
      {
        "full_name": "letsencrypt/letsencrypt",
        "stargazers_count": 14217
      },
      {
        "full_name": "tldr-pages/tldr",
        "stargazers_count": 7752
      },
      {
        "full_name": "XX-net/XX-Net",
        "stargazers_count": 6843
      }
    ],
    [
      {
        "full_name": "electron/electron",
        "stargazers_count": 27179
      },
      {
        "full_name": "babel/babel",
        "stargazers_count": 15199
      },
      {
        "full_name": "webpack/webpack",
        "stargazers_count": 14426
      }
    ],
    [
      {
        "full_name": "impress/impress.js",
        "stargazers_count": 27187
      },
      {
        "full_name": "harvesthq/chosen",
        "stargazers_count": 19347
      },
      {
        "full_name": "less/less.js",
        "stargazers_count": 13526
      }
    ]
  ]
}

==> data/trends/summary_sum_k2.json <==
{
  "metric": "sum",
  "k": 2,
  "repo_count": 4248,
  "cluster_repo_count": [
    3751,
    497
  ],
  "cluster_repo_ratio": [
    0.883,
    0.117
  ],
  "growth": [
    0.3865,
    3.5076
  ],
  "top_repositories": [
    [
      {
        "full_name": "jquery/jquery",
        "stargazers_count": 39149
      },
      {
        "full_name": "robbyrussell/oh-my-zsh",
        "stargazers_count": 36373
      },
      {
        "full_name": "airbnb/javascript",
        "stargazers_count": 34064
      }
    ],
    [
      {
        "full_name": "facebook/react-native",
        "stargazers_count": 31217
      },
      {
        "full_name": "electron/electron",
        "stargazers_count": 27179
      },
      {
        "full_name": "google/material-design-lite",
        "stargazers_count": 20298
      }
    ]
  ]
}

==> data/trends/summary_sum_k3.json <==
{
  "metric": "sum",
  "k": 3,
  "repo_count": 4248,
  "cluster_repo_count": [
    184,
    1007,
    3057
  ],
  "cluster_repo_ratio": [
    0.0433,
    0.2371,
    0.7196
  ],
  "growth": [
    9.6873,
    1.2436,
    0.29
  ],
  "top_repositories": [
    [
      {
        "full_name": "google/material-design-lite",
        "stargazers_count": 20298
      },
      {
        "full_name": "vuejs/vue",
        "stargazers_count": 17120
      },
      {
        "full_name": "nylas/N1",
        "stargazers_count": 17097
      }
    ],
    [
      {
        "full_name": "airbnb/javascript",
        "stargazers_count": 34064
      },
      {
        "full_name": "facebook/react-native",
        "stargazers_count": 31217
      },
      {
        "full_name": "getify/You-Dont-Know-JS",
        "stargazers_count": 29672
      }
    ],
    [
      {
        "full_name": "jquery/jquery",
        "stargazers_count": 39149
      },
      {
        "full_name": "robbyrussell/oh-my-zsh",
        "stargazers_count": 36373
      },
      {
        "full_name": "h5bp/html5-boilerplate",
        "stargazers_count": 33704
      }
    ]
  ]
}

==> data/trends/summary_sum_k4.json <==
{
  "metric": "sum",
  "k": 4,
  "repo_count": 4248,
  "cluster_repo_count": [
    2500,
    1332,
    81,
    335
  ],
  "cluster_repo_ratio": [
    0.5885,
    0.3136,
    0.0191,
    0.0789
  ],
  "growth": [
    0.2339,
    0.8075,
    16.8451,
    3.3331
  ],
  "top_repositories": [
    [
      {
        "full_name": "jquery/jquery",
        "stargazers_count": 39149
      },
      {
        "full_name": "h5bp/html5-boilerplate",
        "stargazers_count": 33704
      },
      {
        "full_name": "meteor/meteor",
        "stargazers_count": 33594
      }
    ],
    [
      {
        "full_name": "robbyrussell/oh-my-zsh",
        "stargazers_count": 36373
      },
      {
        "full_name": "airbnb/javascript",
        "stargazers_count": 34064
      },
      {
        "full_name": "torvalds/linux",
        "stargazers_count": 31702
      }
    ],
    [
      {
        "full_name": "nylas/N1",
        "stargazers_count": 17097
      },
      {
        "full_name": "letsencrypt/letsencrypt",
        "stargazers_count": 14217
      },
      {
        "full_name": "firehol/netdata",
        "stargazers_count": 11007
      }
    ],
    [
      {
        "full_name": "electron/electron",
        "stargazers_count": 27179
      },
      {
        "full_name": "google/material-design-lite",
        "stargazers_count": 20298
      },
      {
        "full_name": "vuejs/vue",
        "stargazers_count": 17120
      }
    ]
  ]
}

==> data/trends/summary_sum_k5.json <==
{
  "metric": "sum",
  "k": 5,
  "repo_count": 4248,
  "cluster_repo_count": [
    521,
    131,
    1456,
    2087,
    53
  ],
  "cluster_repo_ratio": [
    0.1226,
    0.0308,
    0.3427,
    0.4913,
    0.0125
  ],
  "growth": [
    1.7519,
    8.8324,
    0.6136,
    0.1991,
    16.5915
  ],
  "top_repositories": [
    [
      {
        "full_name": "facebook/react-native",
        "stargazers_count": 31217
      },
      {
        "full_name": "getify/You-Dont-Know-JS",
        "stargazers_count": 29672
      },
      {
        "full_name": "electron/electron",
        "stargazers_count": 27179
      }
    ],
    [
      {
        "full_name": "google/material-design-lite",
        "stargazers_count": 20298
      },
      {
        "full_name": "vuejs/vue",
        "stargazers_count": 17120
      },
      {
        "full_name": "nylas/N1",
        "stargazers_count": 17097
      }
    ],
    [
      {
        "full_name": "robbyrussell/oh-my-zsh",
        "stargazers_count": 36373
      },
      {
        "full_name": "airbnb/javascript",
        "stargazers_count": 34064
      },
      {
        "full_name": "meteor/meteor",
        "stargazers_count": 33594
      }
    ],
    [
      {
        "full_name": "jquery/jquery",
        "stargazers_count": 39149
      },
      {
        "full_name": "h5bp/html5-boilerplate",
        "stargazers_count": 33704
      },
      {
        "full_name": "rails/rails",
        "stargazers_count": 30779
      }
    ],
    [
      {
        "full_name": "firehol/netdata",
        "stargazers_count": 11007
      },
      {
        "full_name": "weui/weui",
        "stargazers_count": 8545
      },
      {
        "full_name": "tldr-pages/tldr",
        "stargazers_count": 7752
      }
    ]
  ]
}

==> data/trends/summary_sum_k6.json <==
{
  "metric": "sum",
  "k": 6,
  "repo_count": 4248,
  "cluster_repo_count": [
    1424,
    272,
    677,
    1759,
    81,
    35
  ],
  "cluster_repo_ratio": [
    0.3352,
    0.064,
    0.1594,
    0.4141,
    0.0191,
    0.0082
  ],
  "growth": [
    0.4917,
    3.15,
    1.0775,
    0.1726,
    20.3946,
    14.533
  ],
  "top_repositories": [
    [
      {
        "full_name": "robbyrussell/oh-my-zsh",
        "stargazers_count": 36373
      },
      {
        "full_name": "meteor/meteor",
        "stargazers_count": 33594
      },
      {
        "full_name": "torvalds/linux",
        "stargazers_count": 31702
      }
    ],
    [
      {
        "full_name": "google/material-design-lite",
        "stargazers_count": 20298
      },
      {
        "full_name": "vuejs/vue",
        "stargazers_count": 17120
      },
      {
        "full_name": "webpack/webpack",
        "stargazers_count": 14426
      }
    ],
    [
      {
        "full_name": "airbnb/javascript",
        "stargazers_count": 34064
      },
      {
        "full_name": "facebook/react-native",
        "stargazers_count": 31217
      },
      {
        "full_name": "getify/You-Dont-Know-JS",
        "stargazers_count": 29672
      }
    ],
    [
      {
        "full_name": "jquery/jquery",
        "stargazers_count": 39149
      },
      {
        "full_name": "h5bp/html5-boilerplate",
        "stargazers_count": 33704
      },
      {
        "full_name": "rails/rails",
        "stargazers_count": 30779
      }
    ],
    [
      {
        "full_name": "nylas/N1",
        "stargazers_count": 17097
      },
      {
        "full_name": "letsencrypt/letsencrypt",
        "stargazers_count": 14217
      },
      {
        "full_name": "getlantern/lantern",
        "stargazers_count": 13777
      }
    ],
    [
      {
        "full_name": "firehol/netdata",
        "stargazers_count": 11007
      },
      {
        "full_name": "matryer/bitbar",
        "stargazers_count": 6285
      },
      {
        "full_name": "jbranchaud/til",
        "stargazers_count": 4874
      }
    ]
  ]
}

==> data/trends/summary_sum_k7.json <==
{
  "metric": "sum",
  "k": 7,
  "repo_count": 4248,
  "cluster_repo_count": [
    701,
    264,
    41,
    1738,
    31,
    1409,
    64
  ],
  "cluster_repo_ratio": [
    0.165,
    0.0621,
    0.0097,
    0.4091,
    0.0073,
    0.3317,
    0.0151
  ],
  "growth": [
    1.0477,
    2.8419,
    41.2652,
    0.171,
    13.5842,
    0.4834,
    17.9842
  ],
  "top_repositories": [
    [
      {
        "full_name": "airbnb/javascript",
        "stargazers_count": 34064
      },
      {
        "full_name": "facebook/react-native",
        "stargazers_count": 31217
      },
      {
        "full_name": "getify/You-Dont-Know-JS",
        "stargazers_count": 29672
      }
    ],
    [
      {
        "full_name": "vuejs/vue",
        "stargazers_count": 17120
      },
      {
        "full_name": "babel/babel",
        "stargazers_count": 15199
      },
      {
        "full_name": "webpack/webpack",
        "stargazers_count": 14426
      }
    ],
    [
      {
        "full_name": "google/material-design-lite",
        "stargazers_count": 20298
      },
      {
        "full_name": "serverless/serverless",
        "stargazers_count": 7945
      },
      {
        "full_name": "shockone/black-screen",
        "stargazers_count": 7105
      }
    ],
    [
      {
        "full_name": "jquery/jquery",
        "stargazers_count": 39149
      },
      {
        "full_name": "h5bp/html5-boilerplate",
        "stargazers_count": 33704
      },
      {
        "full_name": "rails/rails",
        "stargazers_count": 30779
      }
    ],
    [
      {
        "full_name": "firehol/netdata",
        "stargazers_count": 11007
      },
      {
        "full_name": "matryer/bitbar",
        "stargazers_count": 6285
      },
      {
        "full_name": "jbranchaud/til",
        "stargazers_count": 4874
      }
    ],
    [
      {
        "full_name": "robbyrussell/oh-my-zsh",
        "stargazers_count": 36373
      },
      {
        "full_name": "meteor/meteor",
        "stargazers_count": 33594
      },
      {
        "full_name": "torvalds/linux",
        "stargazers_count": 31702
      }
    ],
    [
      {
        "full_name": "nylas/N1",
        "stargazers_count": 17097
      },
      {
        "full_name": "letsencrypt/letsencrypt",
        "stargazers_count": 14217
      },
      {
        "full_name": "getlantern/lantern",
        "stargazers_count": 13777
      }
    ]
  ]
}

==> data/trends/summary_sum_k8.json <==
{
  "metric": "sum",
  "k": 8,
  "repo_count": 4248,
  "cluster_repo_count": [
    1367,
    1616,
    47,
    749,
    11,
    50,
    304,
    104
  ],
  "cluster_repo_ratio": [
    0.3218,
    0.3804,
    0.0111,
    0.1763,
    0.0026,
    0.0118,
    0.0716,
    0.0245
  ],
  "growth": [
    0.4443,
    0.1614,
    23.9424,
    0.8969,
    111.6695,
    24.4502,
    2.1145,
    4.476
  ],
  "top_repositories": [
    [
      {
        "full_name": "robbyrussell/oh-my-zsh",
        "stargazers_count": 36373
      },
      {
        "full_name": "meteor/meteor",
        "stargazers_count": 33594
      },
      {
        "full_name": "torvalds/linux",
        "stargazers_count": 31702
      }
    ],
    [
      {
        "full_name": "jquery/jquery",
        "stargazers_count": 39149
      },
      {
        "full_name": "h5bp/html5-boilerplate",
        "stargazers_count": 33704
      },
      {
        "full_name": "rails/rails",
        "stargazers_count": 30779
      }
    ],
    [
      {
        "full_name": "nylas/N1",
        "stargazers_count": 17097
      },
      {
        "full_name": "letsencrypt/letsencrypt",
        "stargazers_count": 14217
      },
      {
        "full_name": "jwagner/smartcrop.js",
        "stargazers_count": 8958
      }
    ],
    [
      {
        "full_name": "airbnb/javascript",
        "stargazers_count": 34064
      },
      {
        "full_name": "getify/You-Dont-Know-JS",
        "stargazers_count": 29672
      },
      {
        "full_name": "atom/atom",
        "stargazers_count": 27021
      }
    ],
    [
      {
        "full_name": "firehol/netdata",
        "stargazers_count": 11007
      },
      {
        "full_name": "jbranchaud/til",
        "stargazers_count": 4874
      },
      {
        "full_name": "vurtun/nuklear",
        "stargazers_count": 3923
      }
    ],
    [
      {
        "full_name": "google/material-design-lite",
        "stargazers_count": 20298
      },
      {
        "full_name": "getlantern/lantern",
        "stargazers_count": 13777
      },
      {
        "full_name": "serverless/serverless",
        "stargazers_count": 7945
      }
    ],
    [
      {
        "full_name": "facebook/react-native",
        "stargazers_count": 31217
      },
      {
        "full_name": "electron/electron",
        "stargazers_count": 27179
      },
      {
        "full_name": "babel/babel",
        "stargazers_count": 15199
      }
    ],
    [
      {
        "full_name": "vuejs/vue",
        "stargazers_count": 17120
      },
      {
        "full_name": "angular/angular",
        "stargazers_count": 11022
      },
      {
        "full_name": "VerbalExpressions/JSVerbalExpressions",
        "stargazers_count": 9420
      }
    ]
  ]
}

==> data/trends/summary_sum_k9.json <==
{
  "metric": "sum",
  "k": 9,
  "repo_count": 4248,
  "cluster_repo_count": [
    1249,
    37,
    458,
    890,
    76,
    48,
    1256,
    11,
    223
  ],
  "cluster_repo_ratio": [
    0.294,
    0.0087,
    0.1078,
    0.2095,
    0.0179,
    0.0113,
    0.2957,
    0.0026,
    0.0525
  ],
  "growth": [
    0.1336,
    47.2113,
    1.1993,
    0.6565,
    5.3629,
    30.1744,
    0.3447,
    111.6695,
    2.7652
  ],
  "top_repositories": [
    [
      {
        "full_name": "jquery/jquery",
        "stargazers_count": 39149
      },
      {
        "full_name": "h5bp/html5-boilerplate",
        "stargazers_count": 33704
      },
      {
        "full_name": "rails/rails",
        "stargazers_count": 30779
      }
    ],
    [
      {
        "full_name": "nylas/N1",
        "stargazers_count": 17097
      },
      {
        "full_name": "jwagner/smartcrop.js",
        "stargazers_count": 8958
      },
      {
        "full_name": "weui/weui",
        "stargazers_count": 8545
      }
    ],
    [
      {
        "full_name": "airbnb/javascript",
        "stargazers_count": 34064
      },
      {
        "full_name": "facebook/react-native",
        "stargazers_count": 31217
      },
      {
        "full_name": "getify/You-Dont-Know-JS",
        "stargazers_count": 29672
      }
    ],
    [
      {
        "full_name": "robbyrussell/oh-my-zsh",
        "stargazers_count": 36373
      },
      {
        "full_name": "torvalds/linux",
        "stargazers_count": 31702
      },
      {
        "full_name": "daneden/animate.css",
        "stargazers_count": 31549
      }
    ],
    [
      {
        "full_name": "letsencrypt/letsencrypt",
        "stargazers_count": 14217
      },
      {
        "full_name": "tldr-pages/tldr",
        "stargazers_count": 7752
      },
      {
        "full_name": "XX-net/XX-Net",
        "stargazers_count": 6843
      }
    ],
    [
      {
        "full_name": "google/material-design-lite",
        "stargazers_count": 20298
      },
      {
        "full_name": "getlantern/lantern",
        "stargazers_count": 13777
      },
      {
        "full_name": "serverless/serverless",
        "stargazers_count": 7945
      }
    ],
    [
      {
        "full_name": "meteor/meteor",
        "stargazers_count": 33594
      },
      {
        "full_name": "Homebrew/legacy-homebrew",
        "stargazers_count": 29973
      },
      {
        "full_name": "nwjs/nw.js",
        "stargazers_count": 28086
      }
    ],
    [
      {
        "full_name": "firehol/netdata",
        "stargazers_count": 11007
      },
      {
        "full_name": "jbranchaud/til",
        "stargazers_count": 4874
      },
      {
        "full_name": "vurtun/nuklear",
        "stargazers_count": 3923
      }
    ],
    [
      {
        "full_name": "vuejs/vue",
        "stargazers_count": 17120
      },
      {
        "full_name": "babel/babel",
        "stargazers_count": 15199
      },
      {
        "full_name": "webpack/webpack",
        "stargazers_count": 14426
      }
    ]
  ]
}

==> data/trends/trends_sum_k2.json <==
{
  "dists_centroids": [
    [
      0.0440639901188177, 
      0.0404440735107942, 
      0.09200715936567905, 
      0.047910961796287524, 
      0.009401361018522942, 
      0.023289333009495473, 
      0.02143516584391548, 
      0.16418333380720024, 
      0.03557248269243413, 
      0.02058682838993651, 
      0.009064366868444895, 
      0.11659515836704891, 
      0.010029968109767569, 
      0.007819748955924863, 
      0.052447076956294324, 
      0.170886769918821, 
      0.07968963174374595, 
      0.025147203195078856, 
      0.04308517015389036, 
      0.014101255159608207, 
      0.02525211355700809, 
      0.008333639154385506, 
      0.02078444957867021, 
      0.04615683388139838, 
      0.018514110785969304, 
      0.02217013542861183, 
      0.022706124302915392, 
      0.037768099295130274, 
      0.027116390042109556, 
      0.037943804871616124, 
      0.021191438179695453, 
      0.11731222594716142, 
      0.04260590085519772, 
      0.002790765871738552, 
      0.01927918004189065, 
      0.04191418339072477, 
      0.3901651582485622, 
      0.07700139803179457, 
      0.125156553690235, 
      0.024796040965092615, 
      0.0024574507192469527, 
      0.058655505018022205, 
      0.01069869147129524, 
      0.00730494805276707, 
      0.008185347719172797, 
      0.014860640702096107, 
      0.019468529362605114, 
      0.019801688283567005, 
      0.10583801842161801, 
      0.03595048846347109, 
      0.012337357574720187, 
      0.04464032621779358, 
      0.003546863148578878, 
      0.003440031150172032, 
      0.08115018825608632, 
      0.31036610276124615, 
      0.6104170107532874, 
      0.027116701363178557, 
      0.003478935433731372, 
      0.04079428112703687, 
      0.02690375184117406, 
      0.13052001695479273, 
      0.1150021554630621, 
      0.09264428439782649, 
      0.026210350471800425, 
      0.03609400126911978, 
      0.11322223155885652, 
      0.037685070734866946, 
      0.17816834554780686, 
      0.013327234662847883, 
      0.005450865393987362, 
      0.038789807481671226, 
      0.034196601327619196, 
      0.21616562962484592, 
      0.06660206909254576, 
      0.012666207364100294, 
      0.008015016937185421, 
      0.01961364696362497, 
      0.46901446387286816, 
      0.028283270534871733, 
      0.0250649113514167, 
      0.08646296848130398, 
      0.04730401008724206, 
      0.04318210920566579, 
      0.021054297336841218, 
      0.03587995895605233, 
      0.455766232769547, 
      0.05565102793463581, 
      0.06210277887119704, 
      0.051737767489690834, 
      0.022334571791503284, 
      0.07147658017994561, 
      0.05400002023332897, 
      0.04250763432937837, 
      0.01620352887496791, 
      0.10638983216653278, 
      0.03603323113843795, 
      0.05928683521413519, 
      0.012728259646769052, 
      0.03899060044417956, 
      0.17176566152108214, 
      0.008348891233790722, 
      0.007921551828213932, 
      0.20848708778964534, 
      0.11400570715593354, 
      0.05538594524297173, 
      0.0407728824867569, 
      0.045862178086055375, 
      0.022177742022633017, 
      0.06344312039609523, 
      0.08808359258101266, 
      0.03218666264273631, 
      0.10955379374293728, 
      0.029469819677292373, 
      0.1657625457684951, 
      0.2305685995467289, 
      0.02032861808887418, 
      0.11275563077765938, 
      0.00870476055611049, 
      0.012419367169015365, 
      0.010744595980155485, 
      0.026701275237025545, 
      0.1081927610125397, 
      0.01629949158393549, 
      0.013171490637203475, 
      0.06980179596705274, 
      0.022950797379113447, 
      0.019232993482892397, 
      0.15043600084227868, 
      0.011900893087037127, 
      0.014621846233506375, 
      0.13848565825217987, 
      0.007123929453128649, 
      0.017285050788598075, 
      0.03701530210785447, 
      0.004994066228422004, 
      0.07809612048984325, 
      0.02006205245372527, 
      0.11166813176083068, 
      0.1013078530164419, 
      0.019446004577950836, 
      0.0027483563994028975, 
      0.018791494202968606, 
      0.11692025937943677, 
      0.144331053041169, 
      0.09426428316416999, 
      0.27188522878142724, 
      0.19249784192286837, 
      0.9354514071288723, 
      0.013615645239141902, 
      0.02936991610895338, 
      0.03471494061211205, 
      0.02281500828047975, 
      0.07193904205276108, 
      0.04425781419950341, 
      0.06626727142106885, 
      0.0727196881772443, 
      0.02800141531734985, 
      0.17534754069653685, 
      0.026182619240216174, 
      0.04338747696962727, 
      0.06628615957836183, 
      0.023576187349900714, 
      0.01334831458490152, 
      0.09026438346081038, 
      0.022557767321771793, 
      0.02618576538337072, 
      0.06151831569675078, 
      0.0076001852182187085, 
      0.006783686166944814, 
      0.01042779982237425, 
      0.04417518606385607, 
      0.0052157951745584645, 
      0.024180896134514466, 
      0.20425125442529077, 
      0.028411971714928798, 
      0.03836242272730933, 
      0.010132390585917727, 
      0.04978893577099424, 
      0.25277610484219504, 
      0.01999982117728658, 
      0.0782702924713017, 
      0.06496378063982922, 
      0.19085690162364838, 
      0.07361879882697123, 
      0.14935265112420526, 
      0.032374122226350534, 
      0.11478052064114506, 
      0.05861377546434664, 
      0.022355280636089984, 
      0.12593947961844867, 
      0.06049292156619309, 
      0.014660332863102494, 
      0.17620403200123594, 
      0.011043246468106812, 
      0.0037084357702448297, 
      0.022145986048347336, 
      0.005932507199048493, 
      0.034447946637395706, 
      0.16664202501315514, 
      0.169994909029786, 
      0.0364975877573291, 
      0.050451245927839526, 
      0.07292927833191543, 
      0.06503235216924878, 
      0.29854230646194807, 
      0.09771075064286086, 
      0.06665161423651937, 
      0.02699738296409023, 
      0.03160366482790573, 
      0.04951140286518283, 
      0.009689660552034197, 
      0.12067538314003853, 
      0.02433597741105137, 
      0.016724873249344758, 
      0.024143795022362222, 
      0.012556838026612798, 
      0.014023196983511592, 
      0.16437405055559637, 
      0.07644664816859212, 
      0.008028396714443806, 
      0.03253918318209335, 
      0.04105942864456355, 
      0.01737106258000435, 
      0.035894016001090615, 
      0.010138865838560539, 
      0.03170882706697439, 
      0.024017038747946147, 
      0.06818770342217548, 
      0.01677516070434221, 
      0.00637518837133307, 
      0.003998807904362689, 
      0.5900394894343924, 
      0.009784372583058979, 
      0.006761253887727362, 
      0.052410050603586555, 
      0.008860059804714515, 
      0.12256702142420726, 
      0.034771312198905044, 
      0.007292589978353018, 
      0.0036532789929485973, 
      0.07898935560774822, 
      0.08003479464899593, 
      0.21536433460781876, 
      0.16385792871348112, 
      0.02098434850293943, 
      0.1995558558730926, 
      0.20102391959393812, 
      0.15445144703744215, 
      0.012384805244358884, 
      0.2136514941335898, 
      0.07890115669476815, 
      0.032160443946492694, 
      0.045107601157230615, 
      0.19151468894621385, 
      0.014551509604600884, 
      0.6476741126118993, 
      0.05168552929221604, 
      0.07618530320948688, 
      0.04833891934629115, 
      0.023373201023935895, 
      0.00730931394832881, 
      0.025997103624408477, 
      0.025381041979057373, 
      0.04505321973965975, 
      0.1344888265032475, 
      0.038631184397058704, 
      0.023545272858587277, 
      0.04481861559260663, 
      0.032911395065696056, 
      0.09512418582402689, 
      0.034538293226349374, 
      0.017693716791528268, 
      0.013395804918560182, 
      0.052505427928335485, 
      0.05473347317662123, 
      0.06759989825544113, 
      0.015170517176920218, 
      0.01575583962592525, 
      0.01416900775407863, 
      0.05388266465973829, 
      0.006230982259000728, 
      0.19562975485868409, 
      0.009205304018591673, 
      0.014759689077137348, 
      0.050666114786751676, 
      0.020061304578199962, 
      0.023829512370135073, 
      0.06906602733812393, 
      0.4763337338814589, 
      0.002451096526789441, 
      0.3066072238332528, 
      0.07072485431231375, 
      0.008868565142391378, 
      0.0699146612965991, 
      0.030899726578574507, 
      0.047574419515967324, 
      0.19812985939214886, 
      0.00680970079379125, 
      0.03685008392420123, 
      0.049713743804509075, 
      0.01132848129892249, 
      0.051610996744034965, 
      0.01758869796136247, 
      0.021550339774132718, 
      0.04762368375072598, 
      0.5144018947148177, 
      0.010807891462591127, 
      0.12042727483828176, 
      0.016792759967661327, 
      0.010684017095979879, 
      0.057450323344797306, 
      0.054156663598742466, 
      0.025402856113582065, 
      0.033593976978297975, 
      0.1596792172258633, 
      0.023442397764006195, 
      0.008952407175495483, 
      0.08245181802831743, 
      0.07436152645789677, 
      0.03282319626653349, 
      0.04546406632397466, 
      0.0023833565211088714, 
      0.01838064237424529, 
      0.02962778346688766, 
      0.01112057939343557, 
      0.031047792631602743, 
      0.018558453676815797, 
      0.007058837754448272, 
      0.0397221655655561, 
      0.039052305762834374, 
      0.05049927957705928, 
      0.038463353180500495, 
      0.0070305734207091195, 
      0.034403000527469176, 
      0.004418082105104935, 
      0.2542951724890889, 
      0.246286219634624, 
      0.0026929373421896606, 
      0.08771474305503767, 
      0.024346211806778643, 
      0.06039834942796262, 
      0.05584308993342445, 
      0.03991202322676143, 
      0.017267223094062954, 
      0.031974519312705056, 
      0.059743826893441765, 
      0.12192134227727168, 
      0.0671311275610776, 
      0.08783485417299938, 
      0.14067907089578752, 
      0.5335860727206178, 
      0.02061227804915416, 
      0.11373774317640631, 
      0.015426217539753206, 
      0.08977537488403545, 
      0.01931929844275171, 
      0.07321251401442437, 
      0.25170296989415747, 
      0.04815930451522583, 
      0.0020105352194103704, 
      0.025772527222890668, 
      0.009949279158559782, 
      0.01704608504729186, 
      0.04661146717177561, 
      0.021469573599850526, 
      0.05110099684600139, 
      0.012657191598330352, 
      0.03745551962741001, 
      0.059526380337880117, 
      0.025944072568517003, 
      0.08672101552304866, 
      0.05260566419981795, 
      0.02658251703028415, 
      0.04351039739255656, 
      0.05189014038910045, 
      0.05239748211939558, 
      0.0787288564273356, 
      0.04138306287473278, 
      0.5868496553294964, 
      0.025449921414621362, 
      0.08499131831980691, 
      0.007845264807233902, 
      0.01691284787870758, 
      0.4396932639648921, 
      0.054054719936060244, 
      0.02067310330576302, 
      0.013202052369050542, 
      0.0019237027902840773, 
      0.04060417458143407, 
      0.0904317556699142, 
      0.07719799142187656, 
      0.05398547709269431, 
      0.06249215582960896, 
      0.07372911388383459, 
      0.0829878702206467, 
      0.00459465225950959, 
      0.019288111320389087, 
      0.012674599290995323, 
      0.049009705045609996, 
      0.014508553171148561, 
      0.04942343875582461, 
      0.043859502443745625, 
      0.01825129005903623, 
      0.01250117286274954, 
      0.04050316199409817, 
      0.11041954899239032, 
      0.6331290739925148, 
      0.007297165728451326, 
      0.027625723768217886, 
      0.013827126188797223, 
      0.01529427694510383, 
      0.07538109299700352, 
      0.022957415598657906, 
      0.021958608356642078, 
      0.1376763321640772, 
      0.04605461181104495, 
      0.10166437086088574, 
      0.05784105314225759, 
      0.18647028088493486, 
      0.0519063932849689, 
      0.04159383853804161, 
      0.013756992122146199, 
      0.6876949988357549, 
      0.07370127207135009, 
      0.0075461258639544435, 
      0.018908974171920667, 
      0.010933597234373793, 
      0.11237512037103646, 
      0.019223591830850383, 
      0.0775104843239625, 
      0.0026723321856650614, 
      0.06627042316251952, 
      0.32359518706110646, 
      0.07226876745679835, 
      0.01462020378065233, 
      0.0285965049035309, 
      0.046878628862473126, 
      0.01798069266469362, 
      0.04868982591134927, 
      0.043896613762406826, 
      0.20155530001866964, 
      0.053142619020595236, 
      0.011344886301140488, 
      0.06450300513338111, 
      0.0064763506759848806, 
      0.13502366088362974, 
      0.07466164163505604, 
      0.02150289670509693, 
      0.28956603124208413, 
      0.043839268181575006, 
      0.7731126535466492, 
      0.43696397809922816, 
      0.04071402980744701, 
      0.014169000495482772, 
      0.07008330670427558, 
      0.03548754406809377, 
      0.02186132472031307, 
      0.0103840649487482, 
      0.10657622209319031, 
      0.05338880566072089, 
      0.052834283449250966, 
      0.01132576766618048, 
      0.05371479776307172, 
      0.07629933845010108, 
      0.023886995307925384, 
      0.003030578918836873, 
      0.00443884341328494, 
      0.03479086773872311, 
      0.040471239747836195, 
      0.046676852862863806, 
      0.015304396968251517, 
      0.024265709468066967, 
      0.018771110018225238, 
      0.0652260337041196, 
      0.07803655210060531, 
      0.005394056328303486, 
      0.1717463758773933, 
      0.08379865104531323, 
      0.031232375037974817, 
      0.5003485816619031, 
      0.07285347993095172, 
      0.025277055964307623, 
      0.02616707535422139, 
      0.051146156405853384, 
      0.028537515984348033, 
      0.022551035518803126, 
      0.05147043600034438, 
      0.05978303669155154, 
      0.03893157847452322, 
      0.06565848370384911, 
      0.020092202287987793, 
      0.04608637361428665, 
      0.011834550861435707, 
      0.028775089850134532, 
      0.03520603538150473, 
      0.0061160895283478775, 
      0.12279448134322818, 
      0.052932801894088104, 
      0.04920468948569289, 
      0.12119529371643131, 
      0.01098777269614497, 
      0.05028396479771969, 
      0.13469950555115573, 
      0.017759224192696224, 
      0.019741526278619723, 
      0.08113700112229064, 
      0.03495560339863544, 
      0.028698024954787703, 
      0.03300192627323336, 
      0.05287871622334098, 
      0.04391542511723538, 
      0.010583292686121328, 
      0.11787748123176463, 
      0.2444759266039754, 
      0.06054133990885612, 
      0.061834684719885326, 
      0.03287169160227319, 
      0.027426408945995084, 
      0.13639388001705033, 
      0.03309217328707849, 
      0.01456770709629053, 
      0.06459335434191911, 
      0.026427498721296405, 
      0.0047356391678174715, 
      0.022277220978044923, 
      0.08309409309692317, 
      0.017588835897738984, 
      0.010047336042799625, 
      0.08365457129110201, 
      0.050113714308747385, 
      0.033574498550235865, 
      0.05588953468781907, 
      0.08310467081037949, 
      0.2586702390792863, 
      0.05740776699292375, 
      0.03209366558501485, 
      0.054971498155201984, 
      0.04119306653072291, 
      0.037834630340671346, 
      0.03808601276948078, 
      0.0630726474584188, 
      0.020566435025689465, 
      0.056221418097020935, 
      0.01935574789509256, 
      0.06192457812223738, 
      0.06815324424220193, 
      0.0078846589541347, 
      0.019433662370980233, 
      0.006350681361862095, 
      0.27216075582319826, 
      0.049484620035624684, 
      0.17544949390949402, 
      0.04891183000050845, 
      0.007451078340815924, 
      0.103035615747669, 
      0.07395659690664565, 
      0.036375585891588735, 
      0.08341704241389644, 
      0.3236646838105014, 
      0.07605806380467721, 
      0.16499256163917864, 
      0.062155922354107974, 
      0.04104212537864242, 
      0.03595652328707516, 
      0.05607714289933365, 
      0.13156267514879527, 
      0.05007930291703831, 
      0.004148626653085417, 
      0.010009240634634492, 
      0.015495396787504332, 
      0.3942394088298961, 
      0.15208891313005954, 
      0.017035345714210223, 
      0.006903102704537797, 
      0.4665438932523736, 
      0.0072157165804774695, 
      0.02896455480461291, 
      0.12420665045065371, 
      0.035102515833996185, 
      0.020242387805257216, 
      0.03795576342188959, 
      0.010969945532380627, 
      0.07332022046787694, 
      0.03907821488555218, 
      0.08203306784298053, 
      0.05100439014367684, 
      0.010765696173118648, 
      0.31954075694553663, 
      0.01024283360300463, 
      0.004246509230562876, 
      0.00583021961319299, 
      0.01080582907765602, 
      0.05934220793314912, 
      0.010769647428735964, 
      0.037382017225824446, 
      0.05135326627963888, 
      0.0057055188017544264, 
      0.03338726127819694, 
      0.019007845262123655, 
      0.30974713189199354, 
      0.08249634805442688, 
      0.0685981701478624, 
      0.039589714981770725, 
      0.1169322036753432, 
      0.06250984566968656, 
      0.018992650786982992, 
      0.63056781693335, 
      0.06263168298649535, 
      0.017118275324427258, 
      0.08807093106459767, 
      0.005034822987816971, 
      0.005738809981424408, 
      0.15319334553636924, 
      0.012807712792608438, 
      0.007958958133545461, 
      0.008561130766251661, 
      0.05580452871465419, 
      0.011729438278397241, 
      0.1863584027095766, 
      0.008352588132077413, 
      0.17237753386904192, 
      0.08956648521553891, 
      0.04737612558206937, 
      0.006263321714328591, 
      0.12637003451669035, 
      0.026373023575458267, 
      0.05482136466276476, 
      0.03516597898076836, 
      0.033033869228158694, 
      0.057606603325540906, 
      0.24888920376420726, 
      0.08265441243428055, 
      0.027869928026832257, 
      0.028840141608936186, 
      0.029379321901155397, 
      0.01920137235940773, 
      0.04851261997058144, 
      0.028408421338933038, 
      0.05912194434261575, 
      0.006335258776779576, 
      0.015147511245732702, 
      0.028652261736481888, 
      0.28037754385702923, 
      0.031817744470592636, 
      0.02115830255167411, 
      0.023173816613604563, 
      0.060836602404784654, 
      0.28126553652062486, 
      0.012464093185376411, 
      0.05118383700287404, 
      0.055514737950689584, 
      0.04405039362896573, 
      0.26994418446197255, 
      0.029763294575793256, 
      0.011821906269543547, 
      0.03801730396721609, 
      0.14206867506180157, 
      0.02630807545599261, 
      0.04806907121520595, 
      0.16147358885602944, 
      0.07110528983025075, 
      0.2501225846132895, 
      0.021010961384165524, 
      0.24416945802328058, 
      0.2328973819129976, 
      0.11924655491376512, 
      0.07056896054250768, 
      0.12225993843181633, 
      0.033459512123089674, 
      0.07593038267630964, 
      0.027043242461551275, 
      0.004304495793013631, 
      0.07797267515337575, 
      0.14409604121339786, 
      0.318315765243122, 
      0.04554858082432461, 
      0.07855226327107037, 
      0.0708527163624883, 
      0.14929821475980623, 
      0.0389907986861458, 
      0.24699844493369474, 
      0.040465761217751826, 
      0.003604124069428632, 
      0.3399305487700332, 
      0.03629027940172625, 
      0.08111350257976808, 
      0.00627450985113279, 
      0.04803699835546375, 
      0.04781789367569219, 
      0.027177189586537642, 
      0.0060459760242707605, 
      0.026321215324394288, 
      0.04350564121464006, 
      0.8549564981247472, 
      0.12354651286675691, 
      0.2266185725537835, 
      0.06445772567871089, 
      0.04441538891381766, 
      0.0037065588469848624, 
      0.025990129619744205, 
      0.06843892070826955, 
      0.012350021855603858, 
      0.027931967218315104, 
      0.04132398772892913, 
      0.026162824954257747, 
      0.07329313592431551, 
      0.053792237689282214, 
      0.06837435400103602, 
      0.049051266648149884, 
      0.1821177194492758, 
      0.07870718231226073, 
      0.3488273028604746, 
      0.024538141354816606, 
      0.1002915509450089, 
      0.059484394234357404, 
      0.09106858609658772, 
      0.03181546978301123, 
      0.018283928402700822, 
      0.021844232482392607, 
      0.013402038089289319, 
      0.031643932928171116, 
      0.12982599794353172, 
      0.05659932664830912, 
      0.024668663094197643, 
      0.08771320787481546, 
      0.1723428042930702, 
      0.40117764283110446, 
      0.061678162837668936, 
      0.10010834133047891, 
      0.009749385655862712, 
      0.04613402217879023, 
      0.14427575176824028, 
      0.0246531514879878, 
      0.21493968480794562, 
      0.0028175753586241947, 
      0.019784745795420906, 
      0.03244713438442251, 
      0.02534691080835461, 
      0.06008106411133206, 
      0.05865646163417545, 
      0.014299623653438981, 
      0.06232566867276331, 
      0.02266217638784049, 
      0.041634952441091715, 
      0.012878165681851527, 
      0.032523469676249216, 
      0.07588128904739433, 
      0.02700635613144105, 
      0.05933277637831707, 
      0.005418874460438571, 
      0.01880384176382474, 
      0.0996656534178125, 
      0.11712756640555679, 
      0.04429462249184669, 
      0.033213678745185035, 
      0.3582138654311441, 
      0.04443230622915262, 
      0.07429879622760954, 
      0.013523363252376618, 
      0.018013460792855228, 
      0.00982196375840913, 
      0.011280829200856664, 
      0.06524409959961146, 
      0.00809209738931528, 
      0.009981431240881718, 
      0.03522029997677762, 
      0.06327399720748221, 
      0.047089617917599615, 
      0.028914244456450303, 
      0.019492158455859044, 
      0.08109104088817196, 
      0.0021895917968676086, 
      0.07062316345476775, 
      0.3179293029351616, 
      0.020345443740021306, 
      0.020071141423936307, 
      0.051163433873820614, 
      0.021363984233972427, 
      0.07535749135638461, 
      0.032896582274607206, 
      0.010755534545484785, 
      0.0288579653984835, 
      0.006614916133738991, 
      0.004374854738399426, 
      0.004931614130167256, 
      0.10563953345346082, 
      0.01391818679632651, 
      0.019266432597065945, 
      0.026996218835804987, 
      0.15777270638491722, 
      0.3291954904589029, 
      0.06132782845251416, 
      0.05377769878794031, 
      0.011818150007705162, 
      0.05025482423646828, 
      0.05921081763910545, 
      0.013683644213249059, 
      0.0417237404178671, 
      0.04692402246330815, 
      0.08194006618249589, 
      0.10010794849265908, 
      0.04168008477109711, 
      0.1409092251520503, 
      0.016442810892522055, 
      0.008428303986748466, 
      0.10393231892412394, 
      0.03148744768515901, 
      0.07376562831531842, 
      0.02562379640093836, 
      0.009964951879412069, 
      0.04627179751978145, 
      0.032697408905140286, 
      0.018132875593267154, 
      0.0041952468847139875, 
      0.12414424675823924, 
      0.037959384917463174, 
      0.025874558391638634, 
      0.16674467280072203, 
      0.05967751334166681, 
      0.060397416737481315, 
      0.6590644315588479, 
      0.05162648308810793, 
      0.020586080640253197, 
      0.009179099465292863, 
      0.0556997358020992, 
      0.020753460383556434, 
      0.05201477992171636, 
      0.18799917421066592, 
      0.18515203356956533, 
      0.21532938077233302, 
      0.010617843450152877, 
      0.03707773556506068, 
      0.05543254332049018, 
      0.04849441139268713, 
      0.073750703255686, 
      0.017125890718007516, 
      0.05601474833148431, 
      0.003226578835614035, 
      0.07983088762464692, 
      0.01280288241275727, 
      0.06201685012689928, 
      0.04560740558528405, 
      0.038408526929720944, 
      0.038893530138675914, 
      0.09201135302403556, 
      0.005558558500064434, 
      0.02681801467162506, 
      0.47703769184802997, 
      0.028208030035250978, 
      0.0770162438531525, 
      0.08635055821143849, 
      0.04330979654198196, 
      0.0262858024895959, 
      0.011334436933238714, 
      0.0848929185772165, 
      0.012818032306873796, 
      0.0601580159524579, 
      0.02112329986130174, 
      0.031953998741599654, 
      0.05261861601868329, 
      0.06915204752270719, 
      0.026864702065753216, 
      0.03180928253776416, 
      0.009095317841221674, 
      0.016027726678771514, 
      0.07439294318459791, 
      0.010472096980371262, 
      0.0531715111587747, 
      0.036316754771403933, 
      0.06792430303086815, 
      0.027102830266998813, 
      0.013162367324776042, 
      0.35104311845403946, 
      0.056664254287190824, 
      0.032388567157226725, 
      0.09333403418423535, 
      0.07046719753688176, 
      0.020992448311626617, 
      0.023085267007686233, 
      0.05240949649024379, 
      0.04771114391633506, 
      0.008262428316911286, 
      0.023256835270406843, 
      0.012953012965565091, 
      0.07694079378827026, 
      0.40109920016811224, 
      0.05515310918336221, 
      0.036086723632543095, 
      0.02438842422562445, 
      0.03866428352054186, 
      0.06491813501862162, 
      0.034317549283655234, 
      0.02527141404951802, 
      0.10012471423725479, 
      0.3198954738204634, 
      0.038035295211435304, 
      0.026179472206484474, 
      0.05866075574770518, 
      0.04869253535806141, 
      0.03697054235374148, 
      0.04328325723709087, 
      0.04611747870010433, 
      0.025099477996636754, 
      0.09613669087778355, 
      0.006191328915721803, 
      0.0219652286367083, 
      0.031230773582103463, 
      0.09708602101774473, 
      0.06680516274685169, 
      0.059117902255972285, 
      0.04401310943751885, 
      0.026919807366191324, 
      0.002675523741392723, 
      0.07891452655723831, 
      0.0320154489084626, 
      0.039781913232912317, 
      0.025724241885836434, 
      0.017774210268613776, 
      0.16362234319667712, 
      0.056661000565350575, 
      0.06426288463442546, 
      0.0037229472731780252, 
      0.038992407991588485, 
      0.07242783661430416, 
      0.043285060132599716, 
      0.07350849255796427, 
      0.04134583293365807, 
      0.06317020151480396, 
      0.026742385372040125, 
      0.061895421871482684, 
      0.0086121875277623, 
      0.027565996615254957, 
      0.02428363023105404, 
      0.03571111617562928, 
      0.06596820821178907, 
      0.053752439970274575, 
      0.03302105234276652, 
      0.1660710062657851, 
      0.029911719649823695, 
      0.06731122456962296, 
      0.06419862636471604, 
      0.025296298634791065, 
      0.02427040469680645, 
      0.04726799835326579, 
      0.030939095584235885, 
      0.6580779135984098, 
      0.049444254147328594, 
      0.06826629302518968, 
      0.07359485167633206, 
      0.04697764748758718, 
      0.03954236441980061, 
      0.029068642001278584, 
      0.04406908687769097, 
      0.5220012745581389, 
      0.06852403595233932, 
      0.05888272501653645, 
      0.02564541631604277, 
      0.04994910929023091, 
      0.09229191018522072, 
      0.037521845688691706, 
      0.04555345914067439, 
      0.05041754831253398, 
      0.843596711912333, 
      0.02687609384053772, 
      0.011926884046753527, 
      0.006816390602710086, 
      0.052667545007263096, 
      0.032461611206691166, 
      0.06237663991803753, 
      0.010695375017381888, 
      0.01738586167743448, 
      0.03208962380670619, 
      0.037388701879967456, 
      0.30296047975591645, 
      0.03797300565830849, 
      0.009976585220250063, 
      0.06290557709264852, 
      0.47421432236758493, 
      0.06560776266663101, 
      0.013593695167739528, 
      0.01981310197669258, 
      0.007747707829843371, 
      0.1174314100824962, 
      0.019960321387646477, 
      0.042822650991886126, 
      0.04693422129296477, 
      0.014435699590556388, 
      0.23819496163041762, 
      0.07078198004769043, 
      0.03874271886137793, 
      0.006140387788714521, 
      0.05629611795561461, 
      0.04517835707788721, 
      0.04599750446948603, 
      0.017325463887077095, 
      0.05911936770321099, 
      0.04411377015237905, 
      0.01985832128701342, 
      0.013990991764642796, 
      0.00665173044516415, 
      0.0650322846537548, 
      0.0360184313372653, 
      0.03741055233200182, 
      0.01837612011326367, 
      0.024241795878780104, 
      0.008810339894218252, 
      0.03316613924174975, 
      0.04274194172209083, 
      0.010088996138510354, 
      0.019689183376720838, 
      0.03660880032900303, 
      0.019542722754106543, 
      0.0663457675990132, 
      0.01678671154574227, 
      0.03740360183276574, 
      0.05426247169534763, 
      0.02166298865948441, 
      0.030821284411670914, 
      0.049331491674708156, 
      0.1507497725149489, 
      0.14352698303876732, 
      0.04643987638337722, 
      0.07556014516275607, 
      0.04616822608013715, 
      0.028211028993962942, 
      0.050695001680500625, 
      0.1746245678332239, 
      0.0031817931922756143, 
      0.05889051778961043, 
      0.07562867958398417, 
      0.03552733221904654, 
      0.041587665856529406, 
      0.07178485513748949, 
      0.1717725409303535, 
      0.1315466539574693, 
      0.030311348087611358, 
      0.05092330649321683, 
      0.046168180778571155, 
      0.02101590637413984, 
      0.059710524228457414, 
      0.08529725853456507, 
      0.047641973781683424, 
      0.07126959240076766, 
      0.0063927842278888826, 
      0.03326070247550756, 
      0.05832027493866504, 
      0.03877223191222704, 
      0.055364927427603086, 
      0.005447306860939082, 
      0.014394897871070428, 
      0.03606243280268368, 
      0.044298994491434734, 
      0.018985169180259807, 
      0.04210710811079445, 
      0.04678715957782287, 
      0.1393628134898471, 
      0.050304737024608574, 
      0.03924086884668062, 
      0.06903864836366418, 
      0.052457208043687954, 
      0.05554226121503421, 
      0.009956680291047522, 
      0.11545659401356145, 
      0.02798312097962185, 
      0.06227984796852984, 
      0.02971485345463624, 
      0.012318423534251416, 
      0.012011093550743698, 
      0.008337395003391824, 
      0.021088271617775135, 
      0.008130473673178727, 
      0.05960271719595368, 
      0.05688546250511475, 
      0.09902168202178369, 
      0.007384771757871067, 
      0.03993229138389088, 
      0.052813623759400526, 
      0.03791819849683643, 
      0.020619183213860796, 
      0.049057869520566136, 
      0.038602259388776185, 
      0.0614172407678206, 
      0.01870927695144537, 
      0.05000030806198837, 
      0.1547256195778044, 
      0.21542233147073991, 
      0.10726652089725619, 
      0.005103936589099726, 
      0.5254385901872292, 
      0.036613130438370736, 
      0.05050554740381576, 
      0.2683333840380257, 
      0.02334063450200726, 
      0.053265907155938264, 
      0.051533754978109025, 
      0.07143700575446275, 
      0.06396346365395988, 
      0.039908699559636246, 
      0.02769858707622784, 
      0.1766930726352816, 
      0.1295603801328985, 
      0.49558563664422267, 
      0.02948909090178175, 
      0.02955559974886247, 
      0.4017021368223209, 
      0.021701960795206112, 
      0.04421001826806075, 
      0.2322941481376901, 
      0.030221870028764464, 
      0.043094423793049785, 
      0.1277227715006987, 
      0.022398781584466333, 
      0.061723136026670684, 
      0.10352900622755042, 
      0.11327735310540546, 
      0.02873344145469014, 
      0.036898387572826936, 
      0.054305964285402596, 
      0.0464736317826123, 
      0.35892632850547707, 
      0.04740644915687136, 
      0.01786083457584041, 
      0.018993743354033275, 
      0.02656849999530445, 
      0.06899072606880108, 
      0.009408929446584308, 
      0.03647060676377151, 
      0.03365828219256079, 
      0.7629247720849809, 
      0.04038559164942933, 
      0.034370466111236585, 
      0.08474552858216623, 
      0.05021088468817131, 
      0.19619855317238805, 
      0.029582570050077507, 
      0.07448092680418453, 
      0.05442706217732971, 
      0.04078374659331175, 
      0.015845628387730886, 
      0.04004774595914225, 
      0.653472283076173, 
      0.17079120269591735, 
      0.07120086006216789, 
      0.047231939767497066, 
      0.027005908224300882, 
      0.14168808839959224, 
      0.043553502399825576, 
      0.01735679960510612, 
      0.05597777379674778, 
      0.026877310654001754, 
      0.11578560225436896, 
      0.39310656390232884, 
      0.02373269946054771, 
      0.029675942833509952, 
      0.027802217761358182, 
      0.12158401294183843, 
      0.17330388681156517, 
      0.12420444502059377, 
      0.009481066939692263, 
      0.030959622246879783, 
      0.14564903858821682, 
      0.035909112158428146, 
      0.06234436001265986, 
      0.044953206832399804, 
      0.14376837807994847, 
      0.035267288579681325, 
      0.007991621932630357, 
      0.059239591458650015, 
      0.034724112099750876, 
      0.08707335480541421, 
      0.1609292006128509, 
      0.2295160118266576, 
      0.525410552955611, 
      0.051988525074671985, 
      0.03527515121285003, 
      0.007210623201743479, 
      0.01234887101044568, 
      0.06455835921897687, 
      0.1300973615409323, 
      0.01983275806622242, 
      0.04383730385316368, 
      0.05970376682292489, 
      0.0398043129051713, 
      0.011867528620637243, 
      0.18587772494941002, 
      0.024738804661246422, 
      0.02566447340496098, 
      0.03228116000241897, 
      0.04991649181166781, 
      0.012781233990017803, 
      0.004481353386221835, 
      0.08543182930811867, 
      0.02698874798024083, 
      0.019683140422882668, 
      0.02726975632363999, 
      0.041575235581338923, 
      0.005674443383316781, 
      0.06355359491845843, 
      0.20305938014202154, 
      0.5210056412498337, 
      0.005840905461464857, 
      0.06508671996876132, 
      0.0525686443805572, 
      0.07105494751630176, 
      0.05415705107425222, 
      0.7388449839009017, 
      0.06622979604412083, 
      0.07551829400675847, 
      0.042684726293374366, 
      0.023696118920784857, 
      0.096102218930931, 
      0.03788577523150717, 
      0.025270100341921214, 
      0.007960754443660976, 
      0.035031725267377176, 
      0.03902532584089935, 
      0.06356222019626445, 
      0.07744742876445473, 
      0.041785510822691274, 
      0.02606986276897008, 
      0.04450445469201044, 
      0.032358940434162965, 
      0.09134370996988864, 
      0.08502132024273117, 
      0.5547829236982368, 
      0.011013768623900239, 
      0.051510545894929614, 
      0.03491662149841496, 
      0.16402299228846046, 
      0.07220773035364911, 
      0.01281162858121447, 
      0.04997660870526097, 
      0.05234217849724273, 
      0.10365362927556314, 
      0.01913831707899437, 
      0.0227950935481139, 
      0.07491245564979407, 
      0.2390031595745228, 
      0.050517809226644, 
      0.14238670434509917, 
      0.02016813397932116, 
      0.0668789835782164, 
      0.1993636988741633, 
      0.011257264608520282, 
      0.06739382113990598, 
      0.06323058907013401, 
      0.03550762281380112, 
      0.012730717947595326, 
      0.029003909638273383, 
      0.1887639723197202, 
      0.03927409518200949, 
      0.03925167578337294, 
      0.03385562340945773, 
      0.026664639439226156, 
      0.0820505583417162, 
      0.06297688015944426, 
      0.024828027956165295, 
      0.025874693557213228, 
      0.04133233303976893, 
      0.04992441519241429, 
      0.051563933650273314, 
      0.05505982448656955, 
      0.05028531444125607, 
      0.052968110229818, 
      0.01175137431798148, 
      0.02939700201466441, 
      0.02820196329301655, 
      0.3241494210509513, 
      0.05676491871713264, 
      0.3522161170933052, 
      0.1085899210685159, 
      0.005764773032064226, 
      0.051869373865431716, 
      0.05302942266820128, 
      0.06069229397194755, 
      0.02842157311214599, 
      0.05439082553909279, 
      0.05023391619008925, 
      0.041593202102634196, 
      0.028818517547839994, 
      0.40847820835789783, 
      0.15002266146287438, 
      0.05724327187152222, 
      0.03871429844760896, 
      0.1491174755856094, 
      0.019552814334971427, 
      0.011394397608625581, 
      0.022658964348935457, 
      0.08003544345948425, 
      0.03644961084692561, 
      0.059272762872749726, 
      0.09730579790992991, 
      0.02481493824518968, 
      0.06103150393080281, 
      0.019915535032464213, 
      0.05712861980200934, 
      0.20865242011048116, 
      0.19802800835761794, 
      0.015172336101467312, 
      0.09419254208543539, 
      0.06974759936694541, 
      0.0476004167371216, 
      0.06458348198179366, 
      0.0030790630830816713, 
      0.01735645059772732, 
      0.009872301064008417, 
      0.07020565975703354, 
      0.08560724882548335, 
      0.02710355466008336, 
      0.05788488920555767, 
      0.060839286588177964, 
      0.25346246056118654, 
      0.04669104738529421, 
      0.04329817012095693, 
      0.007450474188839704, 
      0.09672947755035662, 
      0.02657015651889646, 
      0.004390277969552225, 
      0.06449134520373528, 
      0.10357669763785915, 
      0.0250652619483385, 
      0.019146983477058413, 
      0.014312182927907502, 
      0.01896396099518655, 
      0.0621032243616638, 
      0.18350165679310476, 
      0.06779698097080217, 
      0.6227839538006679, 
      0.12419492834633884, 
      0.08321647249914255, 
      0.027159138486605124, 
      0.023140907449834828, 
      0.047541637031530685, 
      0.22642809835724165, 
      0.07710074646858825, 
      0.03192955106017907, 
      0.5861538969521626, 
      0.012581507682011285, 
      0.04610738164093172, 
      0.02464312962683665, 
      0.021800128235035132, 
      0.030651241075955574, 
      0.01983616383244834, 
      0.05659315999361723, 
      0.06956132786845662, 
      0.07710272307490594, 
      0.04822984090902029, 
      0.06058362436200784, 
      0.029853548200815865, 
      0.10491726906650746, 
      0.010467889781485515, 
      0.07970936175402968, 
      0.18013079928472697, 
      0.019869975804114856, 
      0.03135819447229726, 
      0.04483856469802778, 
      0.10142795766890665, 
      0.012589412418353896, 
      0.07743730188516051, 
      0.01470539619254396, 
      0.04672742948278, 
      0.04003601439859643, 
      0.029508836892044903, 
      0.0689568913155414, 
      0.04187065462159402, 
      0.29136678670401156, 
      0.04172353322081812, 
      0.07175628068983185, 
      0.057997124586416926, 
      0.12472827998009835, 
      0.05741538883679262, 
      0.028985871792816375, 
      0.5078805584395869, 
      0.5691655922760842, 
      0.2445898186314974, 
      0.02189050933601079, 
      0.024695486119246237, 
      0.03970965295061184, 
      0.0490453991373996, 
      0.015607944296375235, 
      0.06923275463329932, 
      0.04225824111268031, 
      0.03964493564175706, 
      0.046062613067264134, 
      0.0690708339521287, 
      0.21777056763468738, 
      0.0804332072338438, 
      0.01757741949494937, 
      0.020092176432471784, 
      0.01585947637205881, 
      0.11921889993095845, 
      0.04743876199253961, 
      0.08512876335656297, 
      0.0083904617268565, 
      0.02566597515315585, 
      0.028236693663186076, 
      0.07147449555934901, 
      0.04899169184353576, 
      0.0077333001876631205, 
      0.058441864668012704, 
      0.07164645363027503, 
      0.05745487687903751, 
      0.2682851268072975, 
      0.011465631747235649, 
      0.07186966694490143, 
      0.049340458840304725, 
      0.09185278153714771, 
      0.009034957838115632, 
      0.07356985849834553, 
      0.05164410453420595, 
      0.014412724089597137, 
      0.020992140578266552, 
      0.05516808160195888, 
      0.051592063568500914, 
      0.055526815887564085, 
      0.01281300210003802, 
      0.02404695546969142, 
      0.004959043844405826, 
      0.05536221596092606, 
      0.06942513736310804, 
      0.10986550034056775, 
      0.04759886431993454, 
      0.031231799427448127, 
      0.2953485361237547, 
      0.03688801585444283, 
      0.1552238281615962, 
      0.004370416552131068, 
      0.09764192475786347, 
      0.06178426185358356, 
      0.1897184267947125, 
      0.04826846241518751, 
      0.05875822445352718, 
      0.05232957776171063, 
      0.11597771436070392, 
      0.015433681208132677, 
      0.05194483717321318, 
      0.026392613283888956, 
      0.013756964311730792, 
      0.0362027339849251, 
      0.053089046049210914, 
      0.008003381208499765, 
      0.0378222636619104, 
      0.1370270131590575, 
      0.0110364000224267, 
      0.02684096821759968, 
      0.04059398389093556, 
      0.03348222674794282, 
      0.5154513173541728, 
      0.49467489371736534, 
      0.04104561084661541, 
      0.05013061497635344, 
      0.01966358067063168, 
      0.006727438703426558, 
      0.02878954842496955, 
      0.05144837420806552, 
      0.01279382957517011, 
      0.02525699036861272, 
      0.051646123536386694, 
      0.006606085229900306, 
      0.04092542680697244, 
      0.06121796939474932, 
      0.024283890736852866, 
      0.03145993908474541, 
      0.03612186153377841, 
      0.031027128695060965, 
      0.07797798249718774, 
      0.05774268915670211, 
      0.12716685708042325, 
      0.05189873669194071, 
      0.3096970372912777, 
      0.08038422857693477, 
      0.018471968659436767, 
      0.05086105677882596, 
      0.0403701761078474, 
      0.06143408143148082, 
      0.07682436951477523, 
      0.2073422483826626, 
      0.01643835773294028, 
      0.1794525144190011, 
      0.09275595727487446, 
      0.05189982847160085, 
      0.014214774309718724, 
      0.03837062265522525, 
      0.07313352180019234, 
      0.011416711479899644, 
      0.10099637696195518, 
      0.00861926395531738, 
      0.027176538741617472, 
      0.004422338307396239, 
      0.07385863065138956, 
      0.05745181744327024, 
      0.012464796446157826, 
      0.02866706308544061, 
      0.07218095692678751, 
      0.4615860519941909, 
      0.055936650085043144, 
      0.08828034452790132, 
      0.03790289935632493, 
      0.2832166191103407, 
      0.009552866948299573, 
      0.012484662045951994, 
      0.054408221411658464, 
      0.07966287636586836, 
      0.02931133858239229, 
      0.013961366692168688, 
      0.07598926279995205, 
      0.07203885964397308, 
      0.06623042252883457, 
      0.036871521675854196, 
      0.015855296163456486, 
      0.06388240116669358, 
      0.04874477033867763, 
      0.09321785613429676, 
      0.3116025005791477, 
      0.06585443726728872, 
      0.05717908032752129, 
      0.0830924044004001, 
      0.012493833281508096, 
      0.060314079944282076, 
      0.023327940224758332, 
      0.06083584563087684, 
      0.026746377888462076, 
      0.15553118782815334, 
      0.06029513101989049, 
      0.029259529239053218, 
      0.13489411139855273, 
      0.022957194918266588, 
      0.04426588849079956, 
      0.06256446868188167, 
      0.09812822182354028, 
      0.027084233402291377, 
      0.045896944095096225, 
      0.02590917875238517, 
      0.011417723885262819, 
      0.1066029356536461, 
      0.21028490628161542, 
      0.16204264920088482, 
      0.35164945545133847, 
      0.07973805327634884, 
      0.03154943906042369, 
      0.08596831546924563, 
      0.021512320581676948, 
      0.03678087497332203, 
      0.36134421944731426, 
      0.08494641237997957, 
      0.05037814565075531, 
      0.12315260103223875, 
      0.051506147721330504, 
      0.0770494940815852, 
      0.020590416341698854, 
      0.0686945782234746, 
      0.046819705267754856, 
      0.05395451289781823, 
      0.12903179109169835, 
      0.08453044106600398, 
      0.07206025143582355, 
      0.01977440924669428, 
      0.22956327787463246, 
      0.0239772309279373, 
      0.013316437563341764, 
      0.03121107820452659, 
      0.036394348214556914, 
      0.03160964193749361, 
      0.003086231939883359, 
      0.12895965360442957, 
      0.12698540215932477, 
      0.05244533127049499, 
      0.02813414247016314, 
      0.03977954890254961, 
      0.040885742801105476, 
      0.0443861110432137, 
      0.23058214923628428, 
      0.06363307175159552, 
      0.00468197522535606, 
      0.01985987710511389, 
      0.07273220734757871, 
      0.07451736838648083, 
      0.2367975967363704, 
      0.061316140541337646, 
      0.4511686606423784, 
      0.014672936660114757, 
      0.010635313600160798, 
      0.025290793768197144, 
      0.04996513000016184, 
      0.030670592938704194, 
      0.0706234853451055, 
      0.06509704756588564, 
      0.010036713022292938, 
      0.01020333036363895, 
      0.35712767235538656, 
      0.014672062197243468, 
      0.15539602628658916, 
      0.19144368510903473, 
      0.04712021391812734, 
      0.052091912537286976, 
      0.05985300501389038, 
      0.039002437960627113, 
      0.05181258326163915, 
      0.12087893899998838, 
      0.11250403899828479, 
      0.028177837218314312, 
      0.01216486428453442, 
      0.05735835399244417, 
      0.043061441779219584, 
      0.01859111085148367, 
      0.07944143525292251, 
      0.03451350831320887, 
      0.03663286998537323, 
      0.1411797355804104, 
      0.07938847499722537, 
      0.07274765941364596, 
      0.04732873978108629, 
      0.12440755125331018, 
      0.04629958764054667, 
      0.09351743216045763, 
      0.10406638815180529, 
      0.007275719606352603, 
      0.013457634939528252, 
      0.031476200028543004, 
      0.009397296907303614, 
      0.01628583249744176, 
      0.014004034091430672, 
      0.015676967670442795, 
      0.10870556388384675, 
      0.16212758194642002, 
      0.028059704885762336, 
      0.04947978446131194, 
      0.10839694762089686, 
      0.02750838017383015, 
      0.02454736263637691, 
      0.13297743400798417, 
      0.07393588907693757, 
      0.040193572219774695, 
      0.013324749769784294, 
      0.32127075724158066, 
      0.03331564549311503, 
      0.0075154322699012245, 
      0.030255655953243633, 
      0.019080204100442415, 
      0.031195209557840286, 
      0.07113275849452151, 
      0.05430105758951122, 
      0.019078788152445337, 
      0.0227342728520718, 
      0.13136237825152178, 
      0.01137568379497116, 
      0.016710776927616328, 
      0.05806642828028388, 
      0.03324690041650238, 
      0.023798840673474576, 
      0.03361366967004512, 
      0.14698958210537202, 
      0.01950225049955082, 
      0.025333698871589257, 
      0.011272392540052554, 
      0.009353412460965745, 
      0.02788274009688743, 
      0.02836607926149843, 
      0.04212093524252893, 
      0.03349057767348419, 
      0.09037725085794976, 
      0.11468362548889992, 
      0.03212230243927673, 
      0.03975958725735866, 
      0.05327623800915383, 
      0.06685476247100686, 
      0.049335045802537454, 
      0.20374890550543626, 
      0.03641770625084531, 
      0.033377758698995015, 
      0.03714281667825126, 
      0.09029934587126127, 
      0.1567139341925519, 
      0.05011780223298608, 
      0.020065059639326633, 
      0.7288994340081307, 
      0.06146792918115565, 
      0.0633089494138473, 
      0.045050414548545026, 
      0.08526082264771662, 
      0.14931965825425023, 
      0.07259423676068856, 
      0.0031227019931701024, 
      0.08151955254517665, 
      0.0439709818535652, 
      0.015367024270686105, 
      0.0353575872774436, 
      0.06772555532832529, 
      0.0059315927555593255, 
      0.10267620936802377, 
      0.016959409109703193, 
      0.06910832966644397, 
      0.07257720545704684, 
      0.006915336032390618, 
      0.01613152881466828, 
      0.028119453486468004, 
      0.05269684670959613, 
      0.046925558909394344, 
      0.01789554678196757, 
      0.047403042566914404, 
      0.016494806621654277, 
      0.13011780891774613, 
      0.7339107566696502, 
      0.0749564439494543, 
      0.06850376678558596, 
      0.021952987603506037, 
      0.16072568411204113, 
      0.015294038382953123, 
      0.05899987333784688, 
      0.07561951211076738, 
      0.03894967977407938, 
      0.7683683888862174, 
      0.11167395477424884, 
      0.0571664722728949, 
      0.30743582804963493, 
      0.07123339250669435, 
      0.25961660077044146, 
      0.033473231372321895, 
      0.20208673290745255, 
      0.017801892263109135, 
      0.023886320325279313, 
      0.2776064452106245, 
      0.08925435388598449, 
      0.035901952886009336, 
      0.006633869785937657, 
      0.015144784809006804, 
      0.1537299283996236, 
      0.06678761396071485, 
      0.004003468023356634, 
      0.0364757494884701, 
      0.06362948089735947, 
      0.06250620117212731, 
      0.018104863940612975, 
      0.002958728363553419, 
      0.014122982353619817, 
      0.006948501813857469, 
      0.04581236392187803, 
      0.09386773692619843, 
      0.1085953596145932, 
      0.07494040138019223, 
      0.039884723068012634, 
      0.07098085197009213, 
      0.028555971723008174, 
      0.032346475900582365, 
      0.5351161537744478, 
      0.04919611222794428, 
      0.06518059513006932, 
      0.037659722428912426, 
      0.04156117106090329, 
      0.006232588301115035, 
      0.009022235436024529, 
      0.24958223711473418, 
      0.22756095082346917, 
      0.13159064475068916, 
      0.015342899039889786, 
      0.006147530525062171, 
      0.046944652451198506, 
      0.03544336801950984, 
      0.04667670883320991, 
      0.07411179680915692, 
      0.022131434728626307, 
      0.005202992989571037, 
      0.033541557194606865, 
      0.054735078549681446, 
      0.07530679458814997, 
      0.04825542713944932, 
      0.05608113928215273, 
      0.06254057427093422, 
      0.01030066725386955, 
      0.1000776635820026, 
      0.007304352800849488, 
      0.6655391359327002, 
      0.11922658594818737, 
      0.06958248866722559, 
      0.347217549296176, 
      0.05946921598825921, 
      0.009158157264715557, 
      0.017926382989826878, 
      0.02280354482009459, 
      0.004817878427786124, 
      0.050202030190746726, 
      0.028870634512412327, 
      0.051744174925829736, 
      0.03722066210819357, 
      0.04248547542239132, 
      0.04227431978142727, 
      0.0356961680133029, 
      0.05721834779553353, 
      0.06779888704313443, 
      0.08947773110190467, 
      0.05952728229741477, 
      0.09920720285463758, 
      0.06178976317386104, 
      0.02151816802557283, 
      0.10197050952014856, 
      0.011198744382429635, 
      0.025645699901206347, 
      0.07024575800214017, 
      0.013143660382278509, 
      0.011535805729760155, 
      0.042016192050574594, 
      0.8859364645117578, 
      0.21436529864404846, 
      0.44077425035507034, 
      0.037589785022292974, 
      0.04124042854713568, 
      0.17841314259166713, 
      0.015212861939706184, 
      0.009548013402269335, 
      0.068338259858786, 
      0.5197789497243211, 
      0.1410631484812768, 
      0.09898300143328083, 
      0.025126306632480305, 
      0.06881053966901317, 
      0.007402493419032417, 
      0.01863356001006238, 
      0.3587307273837576, 
      0.06225801874544064, 
      0.006431417318574634, 
      0.055390086035629046, 
      0.08429726347979064, 
      0.020808566242029737, 
      0.08235505650295045, 
      0.05991787702214664, 
      0.07209974367042954, 
      0.059487570900509455, 
      0.1593901851837669, 
      0.05182507552325343, 
      0.037013199990120996, 
      0.43044162228319277, 
      0.07687332650742906, 
      0.01027067300859065, 
      0.019084951860439972, 
      0.059073617800596175, 
      0.06618415823556388, 
      0.06483357021190769, 
      0.1308923716921997, 
      0.07458107783393823, 
      0.07935937451373058, 
      0.06161922907106036, 
      0.032593435807796396, 
      0.028004972322311618, 
      0.043051789572468815, 
      0.03713593116103027, 
      0.010795193178412824, 
      0.009676762865108466, 
      0.05517689229941125, 
      0.07715313445308887, 
      0.01856336777474548, 
      0.01603140568639151, 
      0.02226810479692923, 
      0.4877524822887506, 
      0.07524881020821322, 
      0.2796664856781117, 
      0.03639715016925685, 
      0.01533307720641024, 
      0.05383815359198682, 
      0.08695422759022783, 
      0.0800130168881733, 
      0.06424209080324209, 
      0.46291571041507296, 
      0.04122716240392022, 
      0.08098357433335003, 
      0.007673015918664182, 
      0.05084625302318441, 
      0.008856591912670058, 
      0.04690929120682723, 
      0.055517282482868795, 
      0.2098395373557404, 
      0.10889126148877638, 
      0.014599589921842942, 
      0.03123199166761404, 
      0.07045601263041174, 
      0.02352701742967611, 
      0.16606289227778182, 
      0.011468917612764857, 
      0.058273808111156664, 
      0.07573586520115728, 
      0.12025630264057081, 
      0.03589771910966585, 
      0.029333924652099056, 
      0.05758715175804482, 
      0.013901583793301479, 
      0.06231863928994592, 
      0.03214057466366096, 
      0.013334175730948252, 
      0.0105922587695512, 
      0.6664497925131234, 
      0.2719080277018895, 
      0.0598416780259107, 
      0.03735045053882738, 
      0.1591287491595403, 
      0.06420549446044276, 
      0.004576338606374133, 
      0.3167512875776058, 
      0.44307908619556463, 
      0.04578034202688023, 
      0.04085235896906321, 
      0.08343785719990676, 
      0.02967532732463619, 
      0.019163447058693675, 
      0.16168957139705398, 
      0.03365759013319655, 
      0.5090690777027553, 
      0.08758911277502554, 
      0.0953352596471831, 
      0.36647049716944696, 
      0.02374817107125097, 
      0.055411710114597466, 
      0.029454541549737038, 
      0.27546344087376784, 
      0.11780605636840846, 
      0.04682017125145052, 
      0.07426919919384356, 
      0.03393446466309393, 
      0.07021287339599241, 
      0.0513021004176149, 
      0.03665310078174814, 
      0.11204044698311416, 
      0.07227800605030621, 
      0.04843678603289789, 
      0.05969374212817278, 
      0.04890556742915503, 
      0.12466014912909244, 
      0.38069016469610223, 
      0.0497294509343671, 
      0.07470598268310788, 
      0.026028661259625777, 
      0.04958027858155216, 
      0.21020772159792134, 
      0.01271971756356755, 
      0.010795962002192669, 
      0.2298855470855656, 
      0.10296918534722518, 
      0.011527140118846622, 
      0.21420215458207734, 
      0.020392192413077204, 
      0.003043661703022123, 
      0.072585641979667, 
      0.005013476826598484, 
      0.02248737352500554, 
      0.04680944863823983, 
      0.09727153431589243, 
      0.04839021314167516, 
      0.06015074353731786, 
      0.06423598339447506, 
      0.01739149408781517, 
      0.0758817810340763, 
      0.1592778799765401, 
      0.03227284015197032, 
      0.16086217047321508, 
      0.01716073637095872, 
      0.06347590487182073, 
      0.02142937824969498, 
      0.0544478098645512, 
      0.15290588096085297, 
      0.008054499395413027, 
      0.0912063888367016, 
      0.05259249417416194, 
      0.0034461590618659554, 
      0.05219009673585154, 
      0.026967668118037587, 
      0.07444337866287787, 
      0.040541602440305774, 
      0.168386521687731, 
      0.011432159124330437, 
      0.006313468053113788, 
      0.1682146488378326, 
      0.22178027093566294, 
      0.6479708278987443, 
      0.08669507544860756, 
      0.029642481126434663, 
      0.05532063784378756, 
      0.08715727633262298, 
      0.04499075217947957, 
      0.06713027987677284, 
      0.03912178836316123, 
      0.08668111014241338, 
      0.045270804022095636, 
      0.06448235812475937, 
      0.45971650226764843, 
      0.020989259426387828, 
      0.007876954730055844, 
      0.07609287577992144, 
      0.07977389594276296, 
      0.02844490300489392, 
      0.17544727398951984, 
      0.07172882754286937, 
      0.31708129344751645, 
      0.05101289312153332, 
      0.034796661869909234, 
      0.02509216422101706, 
      0.004192012782087894, 
      0.038582066496671716, 
      0.02426105901391642, 
      0.011079408077297032, 
      0.04199112238613519, 
      0.0356991300651818, 
      0.04278571338041759, 
      0.7575171465831456, 
      0.5361016737774501, 
      0.014665914355062867, 
      0.022595974641544954, 
      0.04890057438733037, 
      0.11435413162778922, 
      0.06457351539040139, 
      0.17808459930535275, 
      0.015843871204600544, 
      0.06725138710005728, 
      0.02803537422286823, 
      0.044444465317767134, 
      0.033413825700939155, 
      0.060377675908385504, 
      0.07166605380491285, 
      0.027455389760481376, 
      0.08885656715583515, 
      0.023944037669451933, 
      0.06903432960154916, 
      0.0032774534111758564, 
      0.07039367411768688, 
      0.14207262300936863, 
      0.020245940898604493, 
      0.17174269014824106, 
      0.0694748524172178, 
      0.032245928689679765, 
      0.09167842779633145, 
      0.04424694666022034, 
      0.0687381571186442, 
      0.019406213275498355, 
      0.0639993563986891, 
      0.045639694333955684, 
      0.0067314308042924625, 
      0.08022150029522089, 
      0.025499095841030682, 
      0.038234281280378424, 
      0.011139835871600107, 
      0.019273627415147203, 
      0.045722669033632805, 
      0.012964041694576663, 
      0.015053456411950246, 
      0.04837625200083245, 
      0.06100021104218742, 
      0.07990600272603723, 
      0.0034577166183778507, 
      0.04849216576058594, 
      0.07118586408896375, 
      0.022865282409035695, 
      0.0583233828365505, 
      0.03776406966154813, 
      0.05857422665793317, 
      0.011673953311885522, 
      0.03305234858117536, 
      0.15983686018794982, 
      0.02563418381289887, 
      0.031148984272878863, 
      0.009288681588090679, 
      0.09772525756267375, 
      0.054566901866916075, 
      0.06197535558071122, 
      0.031129738200260045, 
      0.025797831360176597, 
      0.05822239245043781, 
      0.05284078451992495, 
      0.04683032798987624, 
      0.2508070832473611, 
      0.07826824790608965, 
      0.08300588978494772, 
      0.07574131872284286, 
      0.26747674889259215, 
      0.022892583653771805, 
      0.005563752279572345, 
      0.017433667554805486, 
      0.08654424279454499, 
      0.03103763699365372, 
      0.06740714383157853, 
      0.1110532290576825, 
      0.06378265342096477, 
      0.013371753041451303, 
      0.3602940711213246, 
      0.18830419563494155, 
      0.00900159422700299, 
      0.045440121524622595, 
      0.027805049188472045, 
      0.01629024023486252, 
      0.010902711603481436, 
      0.06513243830323605, 
      0.059820942840585256, 
      0.011505443932534647, 
      0.01891344558406689, 
      0.19288960249599482, 
      0.035923393687368084, 
      0.00808377668610779, 
      0.03537349036889789, 
      0.9111608822526543, 
      0.23484362169268763, 
      0.06603635912985023, 
      0.04169083566495395, 
      0.013133568695286172, 
      0.0068968778470023945, 
      0.01936954840416085, 
      0.016438917593151595, 
      0.16906534475740903, 
      0.03536135508507869, 
      0.05345948739277206, 
      0.00346015089774776, 
      0.0322871131604564, 
      0.030205591639717012, 
      0.025183018312385286, 
      0.02904568686763417, 
      0.05231927743832326, 
      0.10525915365276073, 
      0.06755260301065669, 
      0.05291903808678376, 
      0.027609068516932303, 
      0.07540290954807066, 
      0.02537443231821537, 
      0.24900742492102187, 
      0.07431296854130401, 
      0.011198748673529395, 
      0.11537795082120196, 
      0.03468279370084444, 
      0.05464588650644054, 
      0.015804582109758294, 
      0.028949942943719546, 
      0.05691587790296657, 
      0.22983618534984443, 
      0.18538687543378163, 
      0.21724169016825673, 
      0.034713880797277205, 
      0.032210524523846845, 
      0.036992212268214655, 
      0.02639326119135057, 
      0.07908191126480231, 
      0.018018646952115983, 
      0.11308297143420011, 
      0.09285491891945517, 
      0.008935139153026602, 
      0.014525219910026614, 
      0.009232796412519659, 
      0.06938025051948114, 
      0.06778359642720648, 
      0.11616302944992725, 
      0.11950979825402974, 
      0.06348143902043768, 
      0.06984055565576557, 
      0.17907764664967343, 
      0.06405765082423265, 
      0.28296254749234406, 
      0.0528306814697619, 
      0.021218956056536287, 
      0.015115333934861188, 
      0.012630312855173945, 
      0.10269961651011288, 
      0.1768717041832111, 
      0.044492146601443024, 
      0.12234683310216636, 
      0.049949872903664004, 
      0.06747501123475363, 
      0.458587423012137, 
      0.06255707176650295, 
      0.03417886191290955, 
      0.024794544232925885, 
      0.05016219707755596, 
      0.023321502885707997, 
      0.0745497465901927, 
      0.03011658057535701, 
      0.0527456032621717, 
      0.07684607172410907, 
      0.17537406685169776, 
      0.11254959837628736, 
      0.4713624818807842, 
      0.20114526371312846, 
      0.06786819477697346, 
      0.0293394017443406, 
      0.05479805160272635, 
      0.03444808154766886, 
      0.012936696191200471, 
      0.0580936052215181, 
      0.03958200026833815, 
      0.028775925700477035, 
      0.1173606255941147, 
      0.013545144659131213, 
      0.015934640159456823, 
      0.05941093694718432, 
      0.07983442370615682, 
      0.5060988119501395, 
      0.1859663560551255, 
      0.014432626519828889, 
      0.059372618194775476, 
      0.39624588468756816, 
      0.09198718352731135, 
      0.06226810652724848, 
      0.014591005601701868, 
      0.14089379540062213, 
      0.018391475855738065, 
      0.10751497365402474, 
      0.09327987674561439, 
      0.01031866050000475, 
      0.03629051352251079, 
      0.06874925837957219, 
      0.8275440308099763, 
      0.01693225458684637, 
      0.17305681770091078, 
      0.13198441364846186, 
      0.05991163340480045, 
      0.05664908040969118, 
      0.05705375404662888, 
      0.022483339767035215, 
      0.040522346947785975, 
      0.0741093532921401, 
      0.04148867098248228, 
      0.07025723207031882, 
      0.056966601215576416, 
      0.08032670386531307, 
      0.0880495580285967, 
      0.06192390891343869, 
      0.3746744758010704, 
      0.04869206353413193, 
      0.004593240338995638, 
      0.16696866611921554, 
      0.08079131247076714, 
      0.02163774492729398, 
      0.549754632103724, 
      0.07963605218627486, 
      0.05974767640238392, 
      0.06482317679355874, 
      0.08755817847504939, 
      0.40700620316450364, 
      0.019681197162397385, 
      0.0753390506072985, 
      0.1763447939054056, 
      0.007255927339965167, 
      0.0053484307341670366, 
      0.050924916232932625, 
      0.04117369684253425, 
      0.13354080580034358, 
      0.028810860541016562, 
      0.01843447280678673, 
      0.021432302766101332, 
      0.08439437365998108, 
      0.07629216224822968, 
      0.027746336028961587, 
      0.05161176405653068, 
      0.27220811414316026, 
      0.033136710048150636, 
      0.052534535828009335, 
      0.06536996355535139, 
      0.08681153291288576, 
      0.06347637103840603, 
      0.19775394907858831, 
      0.1056358441853431, 
      0.00565802269298335, 
      0.009931377040759892, 
      0.050209092130010714, 
      0.0799084473918982, 
      0.048392294973623864, 
      0.02859833722534753, 
      0.05003228736950736, 
      0.0852497718230529, 
      0.022659871997661223, 
      0.04414731603463087, 
      0.04748940434294349, 
      0.021846950039952986, 
      0.05553430859225193, 
      0.003183963118287427, 
      0.05944630571483935, 
      0.015228130780296414, 
      0.08131618486170396, 
      0.023406500702256465, 
      0.19255140503709148, 
      0.07979977048037278, 
      0.056600137674111865, 
      0.017703294033133463, 
      0.024871531327782075, 
      0.21784021579725987, 
      0.3466190859720078, 
      0.004320890655822274, 
      0.04344038294656966, 
      0.02927664927149106, 
      0.03063940510624629, 
      0.021057790789246727, 
      0.022589629571887676, 
      0.02528758177451955, 
      0.02391885163436996, 
      0.038395105498838004, 
      0.05521244138796158, 
      0.07491097539753279, 
      0.01216935988459056, 
      0.49180532784038955, 
      0.05342081417897076, 
      0.025318319998594407, 
      0.0552667873884838, 
      0.02784137962997562, 
      0.0707825381028632, 
      0.05661915978594918, 
      0.05234824317371838, 
      0.06359866650240503, 
      0.11015921965362352, 
      0.012340529143062114, 
      0.07955812541017657, 
      0.005713244405790993, 
      0.2557334327163826, 
      0.004233656097064315, 
      0.008225941058986165, 
      0.010878820906238495, 
      0.05582158655292968, 
      0.06884393907703228, 
      0.14264212648074653, 
      0.01785705056474448, 
      0.014609176944490841, 
      0.028589832143368837, 
      0.07541972832441743, 
      0.04076806244833, 
      0.05882371558106095, 
      0.2914880750161925, 
      0.023414080711532524, 
      0.012939904923863406, 
      0.03851372109834706, 
      0.04294095526231461, 
      0.04483869574670673, 
      0.20301823445348227, 
      0.5404048876160155, 
      0.11597111959458424, 
      0.043745338501452555, 
      0.015971349077279436, 
      0.07338436803863807, 
      0.05460199355382832, 
      0.03364584950647119, 
      0.11615166214821389, 
      0.06346894805746386, 
      0.04240372233767719, 
      0.07359998123903418, 
      0.031056818624133287, 
      0.34404831710505057, 
      0.02139153172355803, 
      0.06645263481707799, 
      0.06962477183770134, 
      0.26672240200156205, 
      0.10569530578015471, 
      0.011714079619358983, 
      0.030420540920381007, 
      0.18662059978348378, 
      0.007092385354735624, 
      0.0111698377123672, 
      0.014549381667232252, 
      0.009850359365922847, 
      0.026615254887920697, 
      0.011667449964965108, 
      0.019268699256177614, 
      0.053032607856958396, 
      0.06511783186378885, 
      0.03257599099777654, 
      0.01694514204460614, 
      0.09980050519299019, 
      0.1146331804052486, 
      0.04282011783543674, 
      0.017098091735286668, 
      0.09922032057828988, 
      0.07722800389964057, 
      0.34110264912508326, 
      0.004387115897612498, 
      0.6946001190005149, 
      0.060784674317625985, 
      0.02934813350492578, 
      0.23431615002886694, 
      0.027126272580109467, 
      0.082964023180397, 
      0.07042440590727993, 
      0.5515338491902626, 
      0.15759202434057518, 
      0.04174826442530385, 
      0.07609762989178447, 
      0.04331122212924647, 
      0.048697671041423016, 
      0.005788987605160984, 
      0.039174886889371874, 
      0.05282508325603189, 
      0.018050446362772532, 
      0.003968351142942882, 
      0.017141885836528425, 
      0.02274392849653495, 
      0.05233532719081407, 
      0.0711707225148848, 
      0.17331663029195504, 
      0.0161567737382971, 
      0.06787852345152703, 
      0.02834721809708014, 
      0.016525864581438406, 
      0.04809187990962141, 
      0.03353819439024766, 
      0.09763120156052946, 
      0.013928743672795708, 
      0.025034255399782848, 
      0.008277661876229891, 
      0.04924169844652982, 
      0.5931463678594011, 
      0.01110089771039549, 
      0.007952818271905963, 
      0.01575115599448247, 
      0.024640255070899498, 
      0.07065941960521199, 
      0.06302798055988115, 
      0.038217796085465924, 
      0.040252810623400644, 
      0.007184104775814864, 
      0.01686200125635608, 
      0.3031519528591898, 
      0.04488082927179694, 
      0.05959251878275333, 
      0.021209605682076717, 
      0.06493983868490165, 
      0.010172910189873355, 
      0.040074211101845614, 
      0.058948161825182595, 
      0.02638103578851635, 
      0.03957626975660864, 
      0.02960546360068828, 
      0.07455214791921551, 
      0.05267391658428506, 
      0.5289567985239316, 
      0.009103371773297675, 
      0.028550202655776943, 
      0.02220631979371878, 
      0.08465425400280072, 
      0.0458426107576299, 
      0.06572610290267719, 
      0.03912150580234145, 
      0.04139169501510268, 
      0.060531934015846424, 
      0.0469842692617834, 
      0.07044750859409155, 
      0.02329902089183886, 
      0.04038846870264018, 
      0.12568708570468248, 
      0.05860624274324721, 
      0.0789617581213378, 
      0.0034889240650058883, 
      0.013524448267011468, 
      0.029155384322826938, 
      0.039596428352646686, 
      0.03234266181059815, 
      0.059649417159981906, 
      0.008326507748539273, 
      0.025344964441279146, 
      0.20804857981959185, 
      0.020618063731734602, 
      0.07815099847084706, 
      0.045037551295968856, 
      0.029724352069016042, 
      0.40635911595562035, 
      0.01316032013832457, 
      0.051105050639206916, 
      0.06632884843735515, 
      0.03421728281997524, 
      0.051950006134329506, 
      0.030447144468586648, 
      0.11754393914205398, 
      0.0455525005015334, 
      0.13612081110681634, 
      0.007337544241045687, 
      0.036418231580758034, 
      0.027378906682161235, 
      0.024965972667368032, 
      0.017594840768559362, 
      0.047327824627701964, 
      0.013864365214959611, 
      0.03682557614192047, 
      0.062199735057314305, 
      0.08024816690387399, 
      0.063532566225426, 
      0.03976700398732399, 
      0.02557887677273603, 
      0.011652180264663234, 
      0.02954926288743594, 
      0.08152277416712371, 
      0.056030708147389474, 
      0.041270919353912264, 
      0.05042815531736445, 
      0.07297469793293372, 
      0.02384336491532713, 
      0.16888461888682543, 
      0.03280849112293839, 
      0.09057150396768708, 
      0.48104055415070046, 
      0.054448136323741264, 
      0.033299293444179576, 
      0.023959679687665606, 
      0.01753275410745404, 
      0.01932856249911944, 
      0.011599685463929756, 
      0.05811312191998543, 
      0.0782612610601819, 
      0.023774562865307727, 
      0.068631256011917, 
      0.07428384471654358, 
      0.05541713891164832, 
      0.2075786580823064, 
      0.07679420437656738, 
      0.05228858251592914, 
      0.017490555669690065, 
      0.05922047605993847, 
      0.12099535131502467, 
      0.05117467151217219, 
      0.04487682350183313, 
      0.09308036478884543, 
      0.02146299089085092, 
      0.08794757472456453, 
      0.050639813789083075, 
      0.032462433767991274, 
      0.08621885032666111, 
      0.07088796170801745, 
      0.483827461575143, 
      0.5798420823127141, 
      0.08138353048282798, 
      0.007808352994390938, 
      0.045422636787112, 
      0.04231092499299506, 
      0.022232156495539307, 
      0.11242533711428516, 
      0.02857724751136675, 
      0.08347506126430791, 
      0.01127861710410965, 
      0.020162371591593595, 
      0.01027809833600585, 
      0.0245032762508491, 
      0.019573738854728323, 
      0.0467599513355304, 
      0.21186227347589576, 
      0.04163395972668396, 
      0.9229019752039123, 
      0.06878740926017834, 
      0.04148511465860207, 
      0.006770104351516771, 
      0.05329111617095661, 
      0.15398877317879334, 
      0.08551245364425157, 
      0.12673442139141997, 
      0.09092115669330895, 
      0.03384478855115842, 
      0.08442038351279184, 
      0.042216645314648436, 
      0.022882591032739406, 
      0.04407577901574472, 
      0.009552231795839132, 
      0.06671826937941752, 
      0.026149344663946625, 
      0.06951423833475859, 
      0.08634950597546309, 
      0.12046948425232222, 
      0.022514713488917832, 
      0.08267057420567553, 
      0.14969844168120755, 
      0.013610103460691888, 
      0.03027480914979784, 
      0.04033554857719795, 
      0.06504423575201032, 
      0.042016418263649394, 
      0.02918749919150587, 
      0.012775634970882127, 
      0.06489688508257377, 
      0.04464457848710307, 
      0.10849971503013257, 
      0.017381805742933073, 
      0.03536428759752293, 
      0.028028079463029862, 
      0.08433972599394561, 
      0.035254386643747346, 
      0.014553769296302307, 
      0.07727095068580635, 
      0.06255559677769168, 
      0.016655430292884934, 
      0.15450414836785759, 
      0.07168941906494505, 
      0.00845675516125575, 
      0.08110803468677642, 
      0.09210595176433876, 
      0.050690222309506976, 
      0.09234440075443423, 
      0.008214160592973961, 
      0.06308191075199197, 
      0.05500687062958993, 
      0.13939122253280672, 
      0.07274683030202027, 
      0.039823512069197015, 
      0.04340605072182752, 
      0.03520661575752581, 
      0.06657300636103042, 
      0.024048022831014395, 
      0.0304503384648318, 
      0.16061569737133072, 
      0.464224975800565, 
      0.05866079512870026, 
      0.04936763810046289, 
      0.03975370889047634, 
      0.1479219694470453, 
      0.057894193145277946, 
      0.005406869553062427, 
      0.09936144821643782, 
      0.07509168546646164, 
      0.023644851866424142, 
      0.03946839005922222, 
      0.05636118422225019, 
      0.6112583613542569, 
      0.11393308294828171, 
      0.03504317155423493, 
      0.06612786017239779, 
      0.017063793656385662, 
      0.05953202930221021, 
      0.04742035824526963, 
      0.02470043939994953, 
      0.04387810245768347, 
      0.24962874733633122, 
      0.1850402120897293, 
      0.01101065917049983, 
      0.020319496674666523, 
      0.04785724335180696, 
      0.08783110743621077, 
      0.047477024519852966, 
      0.034264634508492486, 
      0.037768245660365476, 
      0.008715069841531713, 
      0.014190205928258077, 
      0.03599138965781494, 
      0.047371077012878585, 
      0.4468019866207512, 
      0.037316967744237595, 
      0.010773825143704454, 
      0.06446693569029117, 
      0.10806917434256792, 
      0.03148800561632147, 
      0.06392742043735743, 
      0.06971686788264894, 
      0.0936123560580629, 
      0.0701831872834389, 
      0.032432271720044634, 
      0.057309613915572294, 
      0.11354552563282472, 
      0.07843084780209907, 
      0.03683224868072168, 
      0.029302711261691657, 
      0.12308337884063583, 
      0.02751037198253085, 
      0.042937001963487244, 
      0.27624340262200325, 
      0.025853913999694705, 
      0.016232531215890602, 
      0.05453069153336592, 
      0.1656346266124023, 
      0.07478229830891088, 
      0.020000307201196114, 
      0.059076883993038315, 
      0.48102712934325353, 
      0.07208612155266976, 
      0.08542952876328708, 
      0.06347840859080892, 
      0.04046389832267044, 
      0.013340695795908528, 
      0.07093832216388753, 
      0.07504306186472094, 
      0.759364536608965, 
      0.01904707678465372, 
      0.04459886122065918, 
      0.029521225898019206, 
      0.2400413771277829, 
      0.010663657523026376, 
      0.03500273132600881, 
      0.03705122861342759, 
      0.16484770510838656, 
      0.007019035807942523, 
      0.01041278045057286, 
      0.08671837603176466, 
      0.14026763235479642, 
      0.1392692062242859, 
      0.10671721476458407, 
      0.06664357639292547, 
      0.016262618299479465, 
      0.02083163561410955, 
      0.009113513742726178, 
      0.13274239575869146, 
      0.05676124097764852, 
      0.21253187139585614, 
      0.02659432049307037, 
      0.03525681559388713, 
      0.07822101020031834, 
      0.07754797821702564, 
      0.22284480243485313, 
      0.2528282769418434, 
      0.20596898536826597, 
      0.0871823483707321, 
      0.035542938271061204, 
      0.050129912604808695, 
      0.03788816611819152, 
      0.021199977931578778, 
      0.1374702652144748, 
      0.06090189321935101, 
      0.014143766084121238, 
      0.10084009906489708, 
      0.0376934835786387, 
      0.07852435565414982, 
      0.02740016648309948, 
      0.0330869991347394, 
      0.01897319992547071, 
      0.03292740018335419, 
      0.07330069981805235, 
      0.03869173683156374, 
      0.11967498009522277, 
      0.34578561385387374, 
      0.03397331717739596, 
      0.07606232382379657, 
      0.07198298802704217, 
      0.05662659555795941, 
      0.04539606840383769, 
      0.0186796916364921, 
      0.02925714888116955, 
      0.016805929959721255, 
      0.02849626076375189, 
      0.06986111348270098, 
      0.11288546888269976, 
      0.1257515437520291, 
      0.12327677159822588, 
      0.013303230475005248, 
      0.035580493287088115, 
      0.010566627834785278, 
      0.08712681180899509, 
      0.023294261885506058, 
      0.08694006938049295, 
      0.013474242045655086, 
      0.07888523221882188, 
      0.04371876157091958, 
      0.12965323182328042, 
      0.03274762291069356, 
      0.1970946999370715, 
      0.3087767228309102, 
      0.06243087044963269, 
      0.028609759029665553, 
      0.07361477942181134, 
      0.05689499425189175, 
      0.037664935173146785, 
      0.05578710691768614, 
      0.03451321144362349, 
      0.009332979693359906, 
      0.08266482343718497, 
      0.13034325966643445, 
      0.010317900689766039, 
      0.025652597987545822, 
      0.01353119654168987, 
      0.07691224907252472, 
      0.039460447054776145, 
      0.018373981992780695, 
      0.03862090477028964, 
      0.04226436255350079, 
      0.010347297168469343, 
      0.0535882799425578, 
      0.036333079527070114, 
      0.03225715090373373, 
      0.022456819862201986, 
      0.004994713239039585, 
      0.004137893150666598, 
      0.011105171920615291, 
      0.16539736932058238, 
      0.039993620833363226, 
      0.013420446529770012, 
      0.16078958638761928, 
      0.07062325493397932, 
      0.009374453953052543, 
      0.07639560551733095, 
      0.031134855863385026, 
      0.043239104929156995, 
      0.06091166610884778, 
      0.06786422962854477, 
      0.08797902515317815, 
      0.055927527766456805, 
      0.009913641551322567, 
      0.07630204445966418, 
      0.29112345391776523, 
      0.11634822206099449, 
      0.0058252343507048205, 
      0.008692804771775517, 
      0.04659256843314222, 
      0.12405860253160055, 
      0.021590858711897143, 
      0.033505295985216774, 
      0.023441586856838493, 
      0.2581271593294794, 
      0.11646819966869396, 
      0.07487317333960587, 
      0.057311999004448694, 
      0.016874881082947834, 
      0.034906243850711116, 
      0.004095573518467243, 
      0.24791419027753145, 
      0.5510647379329386, 
      0.05864660116812591, 
      0.20655735210081685, 
      0.05845945348143506, 
      0.2047221786565287, 
      0.016104828206246084, 
      0.04856328442056671, 
      0.04576507083781679, 
      0.02972719065139721, 
      0.15091065697063416, 
      0.015866191769917933, 
      0.027188693073698394, 
      0.047202853430020765, 
      0.04512720480771535, 
      0.17281692523261571, 
      0.04086784489486532, 
      0.029718453300048547, 
      0.06550386085786425, 
      0.010083977523649717, 
      0.2107227385033951, 
      0.05758066777688793, 
      0.04088393504511756, 
      0.13352861579220654, 
      0.10778860127140512, 
      0.06447225812587294, 
      0.25875248653213107, 
      0.015873109094408613, 
      0.06558168298971329, 
      0.022092962134007212, 
      0.016523255837891576, 
      0.06972160122234736, 
      0.05813153757999481, 
      0.09318693236711108, 
      0.08493990633894426, 
      0.05805273535971914, 
      0.017607580821392247, 
      0.32623057620376955, 
      0.025430915055908335, 
      0.05571640793962996, 
      0.016070498904810278, 
      0.053267694850085735, 
      0.024176058463397543, 
      0.03777025039630778, 
      0.02358107874452928, 
      0.09873161282318224, 
      0.14827386879354323, 
      0.5149992304050683, 
      0.13630944217122584, 
      0.06048456006824257, 
      0.058775487720674584, 
      0.14322637920571768, 
      0.26774767563310925, 
      0.05226632950352588, 
      0.5587410343923946, 
      0.3264234907704161, 
      0.02963497014014251, 
      0.3042343011882171, 
      0.04123429436317613, 
      0.027547231710705243, 
      0.016080028237567535, 
      0.03480498113877879, 
      0.04796435501099901, 
      0.08364747334803689, 
      0.050041324699709636, 
      0.025384670608652696, 
      0.03781937934742737, 
      0.028888376896872448, 
      0.07140967849984098, 
      0.03768516200673065, 
      0.21664150585500555, 
      0.04614357853016686, 
      0.32610623423750806, 
      0.040486965559012884, 
      0.08020501690972395, 
      0.006850410196909148, 
      0.058851550355165316, 
      0.18263837593534923, 
      0.021675472272062072, 
      0.04804637655141261, 
      0.006257719311054552, 
      0.07702382774393636, 
      0.08348801072431244, 
      0.02158480112466038, 
      0.009607408429989958, 
      0.013915605392695771, 
      0.10549971162226358, 
      0.08886306702052596, 
      0.01443525911595953, 
      0.012993146948354151, 
      0.05609613331179982, 
      0.03514852477852192, 
      0.04545303061792694, 
      0.2760008929118513, 
      0.08222116563671923, 
      0.0811613698113264, 
      0.27263483345662176, 
      0.052360283829118774, 
      0.04862055962063446, 
      0.03287283022929739, 
      0.03321848536282843, 
      0.11510138870341252, 
      0.3039993678628661, 
      0.21585410305862932, 
      0.366807228480159, 
      0.06266274882488006, 
      0.04534838479041909, 
      0.03519274476767774, 
      0.01970953540949466, 
      0.14085444791220383, 
      0.02748948124500261, 
      0.037699614157677565, 
      0.039250371117028116, 
      0.07003316725312331, 
      0.054887671473186704, 
      0.24633061669210984, 
      0.19441310940380752, 
      0.06773642383500643, 
      0.017463282376699484, 
      0.07959154400210723, 
      0.059182463447523, 
      0.057470265510987495, 
      0.03434600009613999, 
      0.022379222599733753, 
      0.523137640710116, 
      0.024215769647927377, 
      0.13075308535552527, 
      0.13225047671716506, 
      0.08615869143890535, 
      0.025557592511638135, 
      0.00891619036532572, 
      0.014955396928682488, 
      0.06334231458028551, 
      0.16291288056499484, 
      0.0422187805021045, 
      0.03812899620849517, 
      0.01692968131457307, 
      0.06434484011879064, 
      0.027162931386356164, 
      0.040401651497176116, 
      0.048438392282674825, 
      0.0672748549702347, 
      0.044079265067811756, 
      0.03090351938051947, 
      0.09553938965849958, 
      0.05032938364870855, 
      0.09812541795427214, 
      0.018575510664865336, 
      0.06311548650370458, 
      0.0639216417276182, 
      0.03844078798691224, 
      0.08805395039001833, 
      0.07431126525838586, 
      0.04975598797988526, 
      0.04358361628124669, 
      0.04721575593414178, 
      0.07070120398633, 
      0.02704383041957778, 
      0.12363207036415487, 
      0.020852207475974036, 
      0.029697228317972793, 
      0.04265361780952291, 
      0.031782895551411484, 
      0.012384751266240277, 
      0.04575893613851531, 
      0.04481023117462633, 
      0.03949511743098997, 
      0.04218466331251477, 
      0.05690367224936597, 
      0.2535269555614425, 
      0.03575670400804499, 
      0.05721171701618889, 
      0.06942347678330912, 
      0.03669623299352765, 
      0.06874741292145159, 
      0.03786469682288108, 
      0.011758416657597984, 
      0.029047491404479125, 
      0.03884333460045643, 
      0.06364915375443908, 
      0.12931863451184406, 
      0.06326804072084796, 
      0.1854521611701224, 
      0.06769291718512456, 
      0.07212238685792982, 
      0.03303664803906729, 
      0.028961934498437564, 
      0.5573917726250525, 
      0.18090263924886665, 
      0.07731251283772735, 
      0.05625139995586056, 
      0.26841587114728016, 
      0.014872855366904213, 
      0.11898485829192379, 
      0.052323742097604466, 
      0.053232279623217596, 
      0.23521649416297472, 
      0.2420280200465994, 
      0.07402506878943348, 
      0.08175578149388696, 
      0.06322186901067424, 
      0.014892878936358283, 
      0.08756807166883508, 
      0.02544565185984318, 
      0.009514088425691196, 
      0.04515905119173119, 
      0.06770516775270381, 
      0.03317361802919776, 
      0.020203486004198995, 
      0.0651557636616251, 
      0.03882119697162609, 
      0.09739755718622747, 
      0.15850395070504691, 
      0.22528905649114472, 
      0.049635247815279546, 
      0.03671062315179716, 
      0.011182073826525543, 
      0.03853488261667184, 
      0.2528800083777905, 
      0.030867936900811112, 
      0.04172063806096014, 
      0.008452022698433105, 
      0.04895372941027612, 
      0.006874980194896961, 
      0.016335648190695346, 
      0.08626584782614609, 
      0.0677028427350563, 
      0.05930732764515746, 
      0.23443128677584837, 
      0.031033799642445896, 
      0.23290058163600155, 
      0.21803270568256847, 
      0.06505054460039522, 
      0.05599333940435101, 
      0.10976114494508765, 
      0.028548769108310855, 
      0.01847666275006576, 
      0.07849730541821713, 
      0.04442880240780078, 
      0.052622915086546374, 
      0.07179066989277978, 
      0.04827048608143642, 
      0.06719423983776399, 
      0.05098004670861673, 
      0.06579953510478112, 
      0.08921895379220113, 
      0.085654091898076, 
      0.006142092485612662, 
      0.02518970301758498, 
      0.1656830946836845, 
      0.02441353792178568, 
      0.010905087022688137, 
      0.02163709329727332, 
      0.21408016243877093, 
      0.042016325539069935, 
      0.016608524355597298, 
      0.01605676882641148, 
      0.4584518483724231, 
      0.1653953547953264, 
      0.025259718559680996, 
      0.058188874114098586, 
      0.7326850770472443, 
      0.010981461747908944, 
      0.04099746816342214, 
      0.08175696528791083, 
      0.08418584138414831, 
      0.02407901111378398, 
      0.03534788497037753, 
      0.05073383970531909, 
      0.02890644534612782, 
      0.07590130027474157, 
      0.11676341261653696, 
      0.010744166288160465, 
      0.0626651271386615, 
      0.08758617695165774, 
      0.4464226491856707, 
      0.015973705458780782, 
      0.009412310842648184, 
      0.08597533369211532, 
      0.27649575884867367, 
      0.05458447165966534, 
      0.009765291011269672, 
      0.04952934331922213, 
      0.03009502641552146, 
      0.0452348905308181, 
      0.03017807368528686, 
      0.013527556879372649, 
      0.03505722309283972, 
      0.12292175920999605, 
      0.04056116781975012, 
      0.0849857185280398, 
      0.3747444876875768, 
      0.22674174060087404, 
      0.07625708902900892, 
      0.18713596627321782, 
      0.021667583815023924, 
      0.06692623973491864, 
      0.07246873040172093, 
      0.02261856154250143, 
      0.03926457791655748, 
      0.007701271922192176, 
      0.541984165611795, 
      0.011380977324383881, 
      0.08884017195349514, 
      0.08997089731256747, 
      0.02835356579941268, 
      0.044952022644799486, 
      0.01960112700240954, 
      0.01513072301725667, 
      0.07750653609350293, 
      0.3596225642284559, 
      0.0811412219114753, 
      0.07665171833501722, 
      0.13697577358012986, 
      0.08496375023488391, 
      0.04443016999821757, 
      0.08088551665029374, 
      0.15842179665953027, 
      0.05754674669954012, 
      0.013498041594231453, 
      0.036837229123506704, 
      0.04339692851454272, 
      0.016625755680895086, 
      0.02365305169408993, 
      0.027117159523514935, 
      0.13430507654119916, 
      0.030167959992487798, 
      0.005620819506747362, 
      0.02478722403376388, 
      0.023216574643315467, 
      0.13296742558582758, 
      0.010472161967261097, 
      0.031891331703210214, 
      0.0718926058892913, 
      0.05999052541574537, 
      0.1046261685436429, 
      0.028741064451588156, 
      0.08189800995818579, 
      0.02822376270504609, 
      0.03720808676121749, 
      0.06313361174785513, 
      0.029739291512754618, 
      0.041015088049143264, 
      0.17259689303661196, 
      0.0844482089208702, 
      0.031926851862085145, 
      0.08765508369707241, 
      0.036579290201159735, 
      0.49294386560245906, 
      0.36477479466043383, 
      0.02565338213701602, 
      0.07420498812463945, 
      0.0664364770028485, 
      0.04011033943375894, 
      0.25909164652470307, 
      0.0734765094605822, 
      0.026920659239969776, 
      0.2523062663368727, 
      0.01325601181725763, 
      0.06582259585747177, 
      0.03312633483764673, 
      0.06399032531207575, 
      0.03280017575200071, 
      0.046750143516000604, 
      0.033119832635122005, 
      0.057811492744792164, 
      0.005475769322693971, 
      0.02030330232596566, 
      0.05117969214941481, 
      0.07329496421807662, 
      0.07379476702143103, 
      0.009171264695646384, 
      0.0856660618751315, 
      0.17276199637662437, 
      0.05156279056618761, 
      0.02781248913654625, 
      0.008335866125620267, 
      0.07979318206072061, 
      0.07224794823786665, 
      0.08407351488082625, 
      0.04494391392258589, 
      0.06623396710700805, 
      0.03923726623212008, 
      0.014690006134329034, 
      0.1328171828142123, 
      0.4226484121284577, 
      0.07416378679893153, 
      0.020775860905449178, 
      0.07134316036085844, 
      0.07255463371632341, 
      0.02398165347387051, 
      0.07274709550031451, 
      0.03391845066713804, 
      0.03216926763827337, 
      0.05641752657221863, 
      0.058733956001152346, 
      0.12126894655860891, 
      0.06460069416002237, 
      0.05213999926719282, 
      0.06360218452187004, 
      0.04907811471538628, 
      0.11122125318530435, 
      0.3815585466676989, 
      0.021681829800174548, 
      0.054504999078018694, 
      0.0377599610396815, 
      0.05647577436619358, 
      0.03382471813449656, 
      0.08914205468826104, 
      0.03776319107969158, 
      0.01426867431733256, 
      0.038430899541486076, 
      0.013473876723384298, 
      0.04969527196015946, 
      0.72817385415144, 
      0.039346887522210744, 
      0.051816486103336626, 
      0.16875019792125215, 
      0.010023551631992813, 
      0.03118926925137967, 
      0.36853298444021215, 
      0.2144303702362135, 
      0.01256735552761868, 
      0.009570376414152641, 
      0.16444274505027817, 
      0.12513591507832772, 
      0.0572940979044461, 
      0.07554580754499657, 
      0.08431713741452102, 
      0.009298748856580339, 
      0.08545258110490209, 
      0.014584294195702556, 
      0.05119459150582933, 
      0.06925783262022425, 
      0.025527126768249857, 
      0.16517429907436623, 
      0.2274783400927647, 
      0.0126487763218344, 
      0.04888704302140759, 
      0.2271074122757268, 
      0.017497155975470365, 
      0.04413981235618162, 
      0.05627419199050133, 
      0.08159082212215477, 
      0.011130832243802168, 
      0.05279154044747804, 
      0.03600481295104405, 
      0.02222069173994266, 
      0.059790779774012814, 
      0.06288130613045481, 
      0.24416696889884978, 
      0.0460188271179598, 
      0.06544377494476959, 
      0.08667046318979378, 
      0.044774722864362626, 
      0.05828378004835323, 
      0.020256236961080247, 
      0.04219613736647613, 
      0.047755537391534326, 
      0.0340621250498739, 
      0.011680072874740825, 
      0.03981575111011359, 
      0.04482450610629344, 
      0.04845732694730858, 
      0.07248398032238279, 
      0.12945131446663283, 
      0.021849817192962685, 
      0.03584054670858874, 
      0.029888055678215952, 
      0.035064476973924306, 
      0.01800232729326201, 
      0.379371575552329, 
      0.0669824398566041, 
      0.0873501804444996, 
      0.03678930605286103, 
      0.03526948373399444, 
      0.03563622469299395, 
      0.11815230603398212, 
      0.009278887518033388, 
      0.05425702832052509, 
      0.028711822524481324, 
      0.05010354386776602, 
      0.04250293377907347, 
      0.05417924941428377, 
      0.06665587164072434, 
      0.026815978584772665, 
      0.0197081998614067, 
      0.14558202444184887, 
      0.03613046824487402, 
      0.35673550099356915, 
      0.1069018307165447, 
      0.026812600234773692, 
      0.0322358015010726, 
      0.07773725054095561, 
      0.0504227134850148, 
      0.17333481168178014, 
      0.06120559456622457, 
      0.03411628583445032, 
      0.00931484740258193, 
      0.06872625071151722, 
      0.07516184730380042, 
      0.04631752657219698, 
      0.07630046771451283, 
      0.014736875002265261, 
      0.06712888333685087, 
      0.12010968603135111, 
      0.045226570096661735, 
      0.13588349301259156, 
      0.11078716320390464, 
      0.06321369865896824, 
      0.06748357870784859, 
      0.06829295582813291, 
      0.0421892188563771, 
      0.029934353756360364, 
      0.055554721873277944, 
      0.05885209346519477, 
      0.10540533823085763, 
      0.36623383018212674, 
      0.013613886963802498, 
      0.08501417667624855, 
      0.06221699491709989, 
      0.362304496701299, 
      0.0800191535312178, 
      0.08925901524948957, 
      0.07372707583261924, 
      0.025840116993150655, 
      0.06306842168507898, 
      0.5713728053172813, 
      0.07164086105156399, 
      0.2261003910744517, 
      0.12259166867295658, 
      0.07321266384729484, 
      0.04602498708632465, 
      0.01371446135960614, 
      0.07609748675787385, 
      0.07662265365152393, 
      0.054156638600912944, 
      0.044127588832654746, 
      0.02139164627798235, 
      0.006804588625624256, 
      0.01057577128956059, 
      0.04363545013581708, 
      0.024834558223012525, 
      0.018919924949166635, 
      0.07537538827759618, 
      0.0812961142189734, 
      0.13326569126410862, 
      0.04183250035196756, 
      0.016345484194362186, 
      0.02361548156516719, 
      0.02399678223237286, 
      0.04117346547469919, 
      0.05471591858542875, 
      0.06985929451553481, 
      0.0769412318392963, 
      0.055926398100240075, 
      0.008141776270060293, 
      0.05476604441024089, 
      0.019813530641296588, 
      0.051238274768945984, 
      0.03437570517287628, 
      0.04853532298828411, 
      0.06282867001247118, 
      0.0733636934683739, 
      0.014206823752708165, 
      0.3044881857476313, 
      0.0055918212695909, 
      0.03541961117428393, 
      0.04949002554940876, 
      0.046754734979712075, 
      0.03938424137861189, 
      0.12555330468163794, 
      0.03390323915476761, 
      0.08167017817413738, 
      0.05455468259842913, 
      0.22973016713032934, 
      0.32245181497230163, 
      0.03205735012445922, 
      0.06946001502274796, 
      0.05275923634363592, 
      0.05158688997965178, 
      0.07667787800862501, 
      0.022036218005578118, 
      0.02905239339112658, 
      0.07678662322727167, 
      0.045789671672908455, 
      0.07150068258359248, 
      0.02371584725546061, 
      0.025060998247891063, 
      0.07924356402307166, 
      0.5413139008449955, 
      0.07046245872093097, 
      0.07268996022976412, 
      0.05491889625614634, 
      0.013323186334241944, 
      0.0650863845230535, 
      0.021599423004960448, 
      0.020939204445191074, 
      0.05427736091937679, 
      0.07624363636374315, 
      0.05416465836606171, 
      0.012039125547836661, 
      0.0481179539320726, 
      0.029696729311308612, 
      0.027251571967360833, 
      0.02744956529432064, 
      0.03629234055930729, 
      0.2223889699964236, 
      0.07156128171468822, 
      0.011389217623385503, 
      0.008419314971134942, 
      0.005551323467904876, 
      0.05125639022258481, 
      0.05387370082377006, 
      0.019079427816149838, 
      0.0701889596961741, 
      0.11779537559766998, 
      0.07460918688781712, 
      0.04628480486424465, 
      0.19644582968403265, 
      0.02195066029191087, 
      0.034562813675396, 
      0.023380241716498357, 
      0.024181696465260347, 
      0.04143387488215557, 
      0.18776940449996887, 
      0.05130128630497014, 
      0.06235741349638572, 
      0.0709374296968667, 
      0.08149659694553399, 
      0.075931111433423, 
      0.035678300388668246, 
      0.08978303001519883, 
      0.053628187566252976, 
      0.07604736824177245, 
      0.055669321778066154, 
      0.24391471722758237, 
      0.06412728163026098, 
      0.05469067552416188, 
      0.09002776255536674, 
      0.019252611073189745, 
      0.0076818072115735145, 
      0.03491265315638117, 
      0.07677707338287236, 
      0.01964871850085594, 
      0.265207754480367, 
      0.005740184493643359, 
      0.06054753647980512, 
      0.04685462791807814, 
      0.08545105411530357, 
      0.3762403998123529, 
      0.5788368168428913, 
      0.026992858771473595, 
      0.07276897868662896, 
      0.04051485095989231, 
      0.015476748044710633, 
      0.0219298210709554, 
      0.06320381351457367, 
      0.12313384201017898, 
      0.2113596578276799, 
      0.035867941989919466, 
      0.06711210978938577, 
      0.10032007903970637, 
      0.07123832795817368, 
      0.03174049727317972, 
      0.3184318729983246, 
      0.08156919108994826, 
      0.014261242270272135, 
      0.029818623370599356, 
      0.15977422899221705, 
      0.07750022523946802, 
      0.08360625458939054, 
      0.05605674890897557, 
      0.01894265852405535, 
      0.07972960064408917, 
      0.014473049714988435, 
      0.028648917141504488, 
      0.030361441600249967, 
      0.14462837631210987, 
      0.07823081056645714, 
      0.06637207576690972, 
      0.03098137942826708, 
      0.021934828055163093, 
      0.10555232786433166, 
      0.024181511209924348, 
      0.026292248595649523, 
      0.005722564671721317, 
      0.0637342675444541, 
      0.04937942375384444, 
      0.10251444868439255, 
      0.591254501280339, 
      0.025818614885306526, 
      0.007468950982872017, 
      0.012512479868754508, 
      0.035645887158573364, 
      0.0651464641174309, 
      0.009956069383464454, 
      0.031158670108946192, 
      0.026586119091541065, 
      0.45892206755342213, 
      0.05345155659932578, 
      0.06712002468933127, 
      0.04203610326849185, 
      0.07407713219900185, 
      0.026930885407040694, 
      0.41348071758062016, 
      0.038788165281971584, 
      0.23118031980096201, 
      0.07750459455177794, 
      0.06630731552687935, 
      0.42310617258350286, 
      0.05685161574946846, 
      0.1760694368335367, 
      0.16541028471592933, 
      0.07212444618378779, 
      0.08483738065538846, 
      0.011346250996163893, 
      0.032331638016351666, 
      0.0461374265917503, 
      0.07239134778584635, 
      0.06928252463304913, 
      0.026738426845812485, 
      0.09350031018576571, 
      0.05358046087103235, 
      0.11352402889374325, 
      0.06419408970795394, 
      0.07840660132711091, 
      0.0387541139072816, 
      0.0510717253890161, 
      0.052803750257437, 
      0.019541313797780485, 
      0.02283703878729441, 
      0.4634256947074285, 
      0.033468016704217486, 
      0.05671678267442858, 
      0.0483691758777943, 
      0.04246710044312522, 
      0.014443608703864894, 
      0.06686155579658373, 
      0.043274963788743646, 
      0.1889918714696307, 
      0.011138670929357107, 
      0.05127132837035253, 
      0.03312333500777333, 
      0.03324234850099392, 
      0.027906958291207807, 
      0.052845113425613446, 
      0.026580464256894525, 
      0.04881876768435843, 
      0.01892766457642501, 
      0.11135511718748406, 
      0.038223964365483816, 
      0.06033919247236786, 
      0.03633944434735437, 
      0.049628444068484365, 
      0.05815487984899494, 
      0.047134996587773176, 
      0.08661682849154928, 
      0.17804149351791104, 
      0.08167595477051472, 
      0.3931681912511107, 
      0.03133784153349428, 
      0.047705272405408033, 
      0.057711420619457894, 
      0.04792460728409944, 
      0.04448635854145988, 
      0.06569767923178778, 
      0.041374122087497085, 
      0.0866781089832188, 
      0.01043815091884336, 
      0.008965948879841885, 
      0.008945116499939215, 
      0.07000548289233867, 
      0.013826535215191572, 
      0.023876115873748806, 
      0.1264511763879867, 
      0.04015710388168639, 
      0.13528388567071453, 
      0.02829429580642923, 
      0.03770085219265712, 
      0.059361168019076226, 
      0.027750744028086825, 
      0.04133769335046771, 
      0.0454969378494914, 
      0.027367921484662452, 
      0.04067522058269086, 
      0.1151645576025994, 
      0.12261599789167058, 
      0.010698133881815345, 
      0.014148950795174486, 
      0.036402831158742925, 
      0.02852273096209337, 
      0.0162687193839661, 
      0.0849792567985655, 
      0.014871905059855122, 
      0.0316689832260767, 
      0.08748966470278205, 
      0.009199526616196989, 
      0.07796408970739901, 
      0.01633993183854992, 
      0.05879083296057252, 
      0.030642948489817898, 
      0.04413138659134002, 
      0.014199204665301411, 
      0.1323686252254852, 
      0.03926357769671885, 
      0.012329909233736778, 
      0.172554677144463, 
      0.06495916189066589, 
      0.179617242069038, 
      0.06587002695884693, 
      0.01611589389919149, 
      0.09293015216029293, 
      0.05130351722185745, 
      0.05171288689285682, 
      0.010282716242508453, 
      0.05756531832658067, 
      0.05447962307816954, 
      0.08239276524806964, 
      0.14211296426229536, 
      0.06314137619558514, 
      0.10045619051232577, 
      0.02284795005180393, 
      0.0819724807643334, 
      0.04889193131482317, 
      0.04193425994709992, 
      0.06574211704492787, 
      0.007394695615997343, 
      0.012585858327598823, 
      0.055620094351642224, 
      0.037218809049151445, 
      0.04497241558369277, 
      0.3761349751842693, 
      0.08976923766997033, 
      0.15160814728242764, 
      0.06366360134683564, 
      0.005468309761541158, 
      0.05126386045085188, 
      0.10319951932154325, 
      0.031059629980760447, 
      0.029909537073887858, 
      0.022062384492717184, 
      0.02178732356153419, 
      0.03742867085271757, 
      0.030276188143267307, 
      0.17161673907654942, 
      0.03939134320463335, 
      0.02597801664835212, 
      0.08664574202609869, 
      0.02071636899114408, 
      0.04700804116179849, 
      0.03275923582560823, 
      0.058737970739993296, 
      0.7139801730711872, 
      0.009880811911155753, 
      0.09030492863909084, 
      0.30078618909584737, 
      0.04109732918963612, 
      0.02553175029030867, 
      0.2845564571492277, 
      0.10389384697754685, 
      0.060400360889605716, 
      0.0975840234088539, 
      0.06375777933244789, 
      0.05702657394856267, 
      0.018597898276158466, 
      0.05848071851456986, 
      0.0755790092330375, 
      0.08298397848409654, 
      0.0635594349843074, 
      0.04779615280439099, 
      0.03865137811928785, 
      0.021509706809266223, 
      0.2869456150544502, 
      0.412418459991468, 
      0.024389025143666292, 
      0.03479500636805825, 
      0.165664318377652, 
      0.041454626632527115, 
      0.07172361078779041, 
      0.0702205626350233, 
      0.03850303652290644, 
      0.013722901583962879, 
      0.02551517543069263, 
      0.05157531122497255, 
      0.15893869694357465, 
      0.07544670209114515, 
      0.05889979486346989, 
      0.027188136805949618, 
      0.07642833589309599, 
      0.07977364131800263, 
      0.0831039445198589, 
      0.22681056767472496, 
      0.041032715268612, 
      0.22947963081373884, 
      0.0603416822330067, 
      0.024313936004999467, 
      0.013437918334618942, 
      0.04991840181215393, 
      0.0736061124160693, 
      0.010636492219715207, 
      0.04997331279217135, 
      0.07425533929883811, 
      0.029662170931438102, 
      0.08564030220992248, 
      0.07676216631676717, 
      0.060178558808784026, 
      0.06550051885363695, 
      0.022137344472314992, 
      0.08890093257397862, 
      0.017643932490235888, 
      0.3124668724681441, 
      0.015437430305412562, 
      0.08167470092748776, 
      0.06308534656335399, 
      0.02218400473555319, 
      0.07154143110962886, 
      0.01543942384405569, 
      0.058299060417683325, 
      0.05267681564479968, 
      0.036311911361630325, 
      0.1354320156167672, 
      0.20271064213668025, 
      0.09504111250503862, 
      0.05723605774010726, 
      0.04800242166633245, 
      0.08633026200216408, 
      0.03710788267701262, 
      0.038335687717239435, 
      0.06519968872521585, 
      0.0595211331385321, 
      0.07954294239088032, 
      0.05158815828661189, 
      0.24566062251245957, 
      0.06116157435110941, 
      0.023689526209755313, 
      0.07522860980079493, 
      0.29701825190815584, 
      0.014683440157821734, 
      0.10870535937563365, 
      0.035923597123613794, 
      0.0691897542044815, 
      0.03773200745254631, 
      0.13730909744419453, 
      0.06251501103841178, 
      0.01531293438259567, 
      0.06698553181584982, 
      0.02124840465392994, 
      0.06523924714443158, 
      0.5221717420505387, 
      0.49685482898879774, 
      0.03727986244493538, 
      0.02684816501889018, 
      0.08463974194949855, 
      0.057714720870978876, 
      0.07805712448828983, 
      0.06910576297184144, 
      0.12600212189501328, 
      0.009394232780713566, 
      0.005749838818399026, 
      0.014665942192587935, 
      0.06283129087199306, 
      0.017816310936178643, 
      0.09356530155882818, 
      0.05541034581025246, 
      0.0900581499473512, 
      0.018454401841940006, 
      0.04856335853521806, 
      0.05876368933374723, 
      0.2620337535666746, 
      0.029336617555511348, 
      0.006175186647522571, 
      0.019912561069732028, 
      0.03889885354387824, 
      0.16322002472970923, 
      0.07140988101985941, 
      0.09975573806445762, 
      0.41763164909366834, 
      0.07035604126171312, 
      0.0064762808598834406, 
      0.086790270852249, 
      0.15977784874228718, 
      0.04366438968593457, 
      0.013159646760079274, 
      0.04788297546036612, 
      0.024138125916436447, 
      0.022638346670576865, 
      0.017130923135405103, 
      0.05630920197516641, 
      0.0060417783450017705, 
      0.010343975978885188, 
      0.007059906904869067, 
      0.4028803099312318, 
      0.08251533103936337, 
      0.01980760713646904, 
      0.01950913272583951, 
      0.0705296876977056, 
      0.04995520472791792, 
      0.07302943692065629, 
      0.41285918919800657, 
      0.02621011251999951, 
      0.03248865838525303, 
      0.05872057079012187, 
      0.061902113747534945, 
      0.017552024322370935, 
      0.058633121456900375, 
      0.01724222797355506, 
      0.08321245597236365, 
      0.10065359286622322, 
      0.20058882884409088, 
      0.02952365252830297, 
      0.14858598619368024, 
      0.012013843070952572, 
      0.022553030551541203, 
      0.07550707484152415, 
      0.008575202510226528, 
      0.05506180085347136, 
      0.057006266227010396, 
      0.018836190235405184, 
      0.010304076495707314, 
      0.07747359933729789, 
      0.2437771633283563, 
      0.006254820078735297, 
      0.14795427393830832, 
      0.08241313467777354, 
      0.11070212219187817, 
      0.6275710974925015, 
      0.1485168768375704, 
      0.0671153599359805, 
      0.037336636157770005, 
      0.014201628765032049, 
      0.05184131252444874, 
      0.1188898731700523, 
      0.13330149264007649, 
      0.013003303310062985, 
      0.046808217537596244, 
      0.015272894087472405, 
      0.042231892887164446, 
      0.04157063794919243, 
      0.04377874206146499, 
      0.03273418160408975, 
      0.08155468061935464, 
      0.06298002896819933, 
      0.04154655032985563, 
      0.012446618651289588, 
      0.06741677872171108, 
      0.06556078056625636, 
      0.11392696393306534, 
      0.08022335538105628, 
      0.0650431833358779, 
      0.06166166342877434, 
      0.03953965861186784, 
      0.047648660240675496, 
      0.02462534618859928, 
      0.008312668896637437, 
      0.05296979398714552, 
      0.081500873643573, 
      0.03804723071900341, 
      0.032978390435195744, 
      0.0398762372637031, 
      0.05468282914847031, 
      0.28432698516941424, 
      0.11421179032751046, 
      0.07201375491900601, 
      0.076925622225432, 
      0.2400580117917135, 
      0.04541067671854397, 
      0.08047587205111112, 
      0.043877873005820266, 
      0.12542143070712303, 
      0.19762053105164798, 
      0.044579287842424785, 
      0.1336145181637773, 
      0.06738242769684971, 
      0.06703152423228471, 
      0.016424820912277618, 
      0.062383292876661715, 
      0.4161806203631308, 
      0.171798423347321, 
      0.47529964921312984, 
      0.06263878201862055, 
      0.0530857148958884, 
      0.018566918067392732, 
      0.04503017512868126, 
      0.006967841420955907, 
      0.034124341743024124, 
      0.06556941606952221, 
      0.4503773451694881, 
      0.04675636294368803, 
      0.08890963551272255, 
      0.030730095823467713, 
      0.06331952075264127, 
      0.035066131478048074, 
      0.48275176831325856, 
      0.076511871609645, 
      0.126897838868216, 
      0.006485413489193592, 
      0.03438049215023268, 
      0.007808144957200759, 
      0.07482406722978095, 
      0.03094729614971907, 
      0.08388326258197708, 
      0.05716629822980919, 
      0.06578837819766693, 
      0.021862741988421423, 
      0.008690911899121674, 
      0.060043074888154406, 
      0.2274900196089615, 
      0.019530016304938832, 
      0.008070941084289365, 
      0.037878388524068045, 
      0.02819855747459815, 
      0.7066728071011794, 
      0.022263936900224834, 
      0.1927385195920468, 
      0.02185747763770525, 
      0.0866843003144873, 
      0.23446519842976193, 
      0.039171112613327744, 
      0.07651733727886927, 
      0.05624519402587711, 
      0.13209054630899575, 
      0.051990515750312896, 
      0.04783385645275579, 
      0.03715762107742924, 
      0.047721178900923755, 
      0.019153724686172383, 
      0.12360307354897203, 
      0.02699652032857495, 
      0.023016805530737247, 
      0.07362107421186252, 
      0.0329154482528114, 
      0.029047736953467875, 
      0.03945109765039228, 
      0.05693620878495663, 
      0.1503177613856036, 
      0.005416757799401794, 
      0.014399552155188499, 
      0.022954593475432158, 
      0.07170508637439744, 
      0.03792670660712345, 
      0.015567273895938278, 
      0.44118997890344397, 
      0.019553311178056042, 
      0.07047180138932267, 
      0.026894440102189946, 
      0.061191838306075316, 
      0.06934262007818694, 
      0.012749038011256616, 
      0.021017442397387846, 
      0.03754872389686007, 
      0.014699545763391973, 
      0.23690895980697466, 
      0.11052840562471843, 
      0.25641988164020246, 
      0.03336498978052848, 
      0.031901702560245694, 
      0.08307988047840403, 
      0.05538759655045515, 
      0.18480888467777737, 
      0.02513561406083374, 
      0.019290452080129562, 
      0.03147205040121037, 
      0.09174474523370375, 
      0.013121575377123568, 
      0.05843073565275937, 
      0.04679385662766572, 
      0.028049024464679932, 
      0.09328333009070436, 
      0.01764064944426573, 
      0.0737897595201211, 
      0.04908852045864209, 
      0.08595977004753085, 
      0.06389067259969322, 
      0.02866329966777019, 
      0.08440293162085491, 
      0.21700633930981778, 
      0.014888160919226573, 
      0.03590726148463279, 
      0.04126863458994301, 
      0.031089191448082993, 
      0.05660304092567879, 
      0.05784995104560066, 
      0.03651754122531198, 
      0.07871002606490546, 
      0.030079467344131933, 
      0.08269309227899299, 
      0.035931186811528265, 
      0.01583128615302173, 
      0.20123255959853245, 
      0.11688943946095169, 
      0.06717046962833874, 
      0.031519062120630395, 
      0.1173411508845231, 
      0.024736977681937278, 
      0.08972402509550853, 
      0.06145236823281815, 
      0.4466574071197245, 
      0.14260026976440462, 
      0.04457717013794841, 
      0.015630227309422498, 
      0.11315714547652303, 
      0.008565106031197157, 
      0.07921044034474377, 
      0.019522624044340155, 
      0.14163315676530355, 
      0.08986973957672734, 
      0.0738856422924022, 
      0.009822566150181155, 
      0.018261595636677386, 
      0.07803736609742268, 
      0.05152737356513845, 
      0.08788487755780638, 
      0.4234355767212831, 
      0.03147950657590181, 
      0.6416996172278044, 
      0.08737368749915661, 
      0.01963755949806738, 
      0.005647496353534847, 
      0.0826993264507917, 
      0.011522487102479056, 
      0.004479788119060483, 
      0.04364802913543684, 
      0.03405799303664791, 
      0.052296572596706316, 
      0.06440258040643725, 
      0.055667597749976795, 
      0.25828467010186396, 
      0.09687848892657444, 
      0.055991421969564914, 
      0.05865596790494672, 
      0.07328342995940947, 
      0.0631473471867909, 
      0.08148384009673204, 
      0.07625033081212423, 
      0.0745773643146949, 
      0.3365457234739163, 
      0.062420449093960974, 
      0.05569101109730141, 
      0.2743066867917444, 
      0.008624848526408305, 
      0.018618038712107352, 
      0.1848085012854856, 
      0.018168955059825718, 
      0.057522722741543984, 
      0.026137479399006677, 
      0.049273918683265736, 
      0.09141542100465604, 
      0.4224448443693966, 
      0.06026085246449458, 
      0.09162820831316626, 
      0.05394314545933246, 
      0.017790529840936764, 
      0.37643099508322614, 
      0.2459115493453629, 
      0.0317915775568076, 
      0.0494498555472413, 
      0.006652421550755701, 
      0.06181124283650893, 
      0.08145274812598088, 
      0.02544028319701631, 
      0.015779733106321303, 
      0.020054069995798635, 
      0.0635853508566821, 
      0.05220956180617025, 
      0.014116328773150376, 
      0.0661669375978026, 
      0.06256347603582894, 
      0.11896091222827794, 
      0.26758802418129773, 
      0.06772052750858304, 
      0.04324830322959863, 
      0.04433209066503114, 
      0.0503471853943701, 
      0.020963361722048324, 
      0.0356469617827377, 
      0.3489228695785591, 
      0.029619778649501185, 
      0.025000695835321902, 
      0.031109523276256882, 
      0.019942041105815073, 
      0.050626232837606394, 
      0.08999687384864762, 
      0.04540844060061716, 
      0.06638962060609822, 
      0.03527056417447962, 
      0.019799298692334474, 
      0.031070651043039126, 
      0.04527914082937742, 
      0.031754922672833454, 
      0.007002084864737988, 
      0.05236574123502252, 
      0.16476293297441208, 
      0.06415044145162198, 
      0.11599827319913684, 
      0.35507752608427845, 
      0.026194728020167545, 
      0.021740567249349658, 
      0.01985163961873456, 
      0.016656768197824634, 
      0.08427596501035221, 
      0.032068896007519186, 
      0.2735882168894203, 
      0.015370596785965432, 
      0.19722765877996376, 
      0.027821272366366032, 
      0.09841780210943661, 
      0.0032315132738126437, 
      0.04273472566100801, 
      0.11675674717989057, 
      0.04649010001447407, 
      0.05867511164807108, 
      0.014076808257424122, 
      0.008796847268425575, 
      0.0552314445676918, 
      0.19565213424927708, 
      0.09438599396965165, 
      0.12289624084033957, 
      0.029024654910849563, 
      0.04487762612951215, 
      0.06324203727748796, 
      0.027918137995194027, 
      0.05447797688944365, 
      0.04433859288967024, 
      0.12563984490622562, 
      0.0688246054122054, 
      0.018019713700025686, 
      0.09766937671000431, 
      0.23558281157733965, 
      0.005699905571071879, 
      0.05497855120193424, 
      0.14187512446530537, 
      0.05337317873447654, 
      0.015454898529804459, 
      0.02706935545700505, 
      0.06787025398252255, 
      0.011123849006416463, 
      0.07637147724375712, 
      0.08378664822512645, 
      0.04458960786759771, 
      0.02610851343505619, 
      0.07061034605109547, 
      0.0059827432744733455, 
      0.006566069203441988, 
      0.2279024250114031, 
      0.07148336747725693, 
      0.3585613986641251, 
      0.0662794017467975, 
      0.04943588270122993, 
      0.27420274794101285, 
      0.0530966666688138, 
      0.09207233878571727, 
      0.11033829267617698, 
      0.0368184693996303, 
      0.06570760387536567, 
      0.011859852312131153, 
      0.12545343734004788, 
      0.03832288591216488, 
      0.05559140443720619, 
      0.005965320160323278, 
      0.03990668889315683, 
      0.0421729480507083, 
      0.42672262285607715, 
      0.08114774765681596, 
      0.05914079460820043, 
      0.027420573324706345, 
      0.05267277597690871, 
      0.10453647293220947, 
      0.06123342340508268, 
      0.05059096993324984, 
      0.020591737180360226, 
      0.018488428190542, 
      0.0313730146188106, 
      0.09024591307315458, 
      0.042043381844794454, 
      0.2295191357182746, 
      0.009436889932142235, 
      0.06146056248055775, 
      0.051071059439585134, 
      0.34851811122856446, 
      0.016571362460637194, 
      0.0725287912337928, 
      0.02905499426871388, 
      0.006607419239315985, 
      0.07222272906490441, 
      0.03756831938408902, 
      0.3373609947767218, 
      0.06642906581606217, 
      0.07845923385504729, 
      0.009778953611814252, 
      0.024524540149408008, 
      0.1863034671214121, 
      0.3308038253207635, 
      0.11356794747651716, 
      0.10991767924192673, 
      0.018783101154221844, 
      0.05805143226638472, 
      0.07930754175466513, 
      0.047685482735477666, 
      0.5995374130441624, 
      0.04358642472468858, 
      0.04671900231976648, 
      0.08277682462773604, 
      0.015176696693616015, 
      0.037770527041514526, 
      0.2994116773087608, 
      0.01700296680904153, 
      0.3388336270259326, 
      0.06460830829644276, 
      0.05631513901361588, 
      0.16699349321626036, 
      0.02233030309138518, 
      0.044051278616579946, 
      0.05951627183821588, 
      0.03685002984112113, 
      0.06729350878988795, 
      0.0799955879466887, 
      0.19680129008216207, 
      0.011713288380449044, 
      0.1395586998353155, 
      0.1921103585323458, 
      0.03342957090622284, 
      0.07737230882663004, 
      0.011367829999634621, 
      0.46306716784942986, 
      0.01669586278588393, 
      0.008978632308065662, 
      0.1868852650801986, 
      0.04073762728130269, 
      0.044467959372386304, 
      0.06074336904067522, 
      0.016908036611371743, 
      0.06488766601452765, 
      0.08593853857473252, 
      0.07019127031698305, 
      0.06516078256451145, 
      0.061656197720815285, 
      0.057749823843373634, 
      0.037573529855253585, 
      0.08156932323837153, 
      0.020795777647208347, 
      0.07733520552112526, 
      0.018750354848792197, 
      0.04656608564645906, 
      0.1541822731557518, 
      0.011236284841503198, 
      0.042958529043222206, 
      0.06207440743851634, 
      0.11054584923328116, 
      0.09524173599291572, 
      0.07146193336110186, 
      0.10808322184562391, 
      0.24214543886274537, 
      0.008560521491489127, 
      0.19088353485477896, 
      0.03985286243410475
    ], 
    [
      0.32981585929745005, 
      0.24965648685799025, 
      0.20393793310528202, 
      0.3335641276098479, 
      0.2803124966799566, 
      0.26625269609371066, 
      0.2680226385025859, 
      0.13048683874238926, 
      0.3216991793960595, 
      0.2687827930858127, 
      0.28563253569811853, 
      0.17556464576412467, 
      0.2972562994936509, 
      0.29536316269161805, 
      0.3380422159214198, 
      0.12244685518297001, 
      0.2146694946653648, 
      0.31211995277854016, 
      0.3292529475714615, 
      0.30025583682686335, 
      0.26487127941240657, 
      0.29114837544313565, 
      0.26871790028841375, 
      0.33218855311334716, 
      0.30523296609658795, 
      0.26718905342706645, 
      0.26728279370489866, 
      0.32426879284835836, 
      0.26404725547296687, 
      0.32340536621779614, 
      0.2682886932571463, 
      0.17823351172772983, 
      0.2507997534426353, 
      0.2896286983605893, 
      0.30439222683844613, 
      0.24829291197262085, 
      0.23534339116206657, 
      0.21404462623447867, 
      0.1699946299763586, 
      0.2653087203223283, 
      0.2902866529054961, 
      0.34385925305758586, 
      0.29832874503727885, 
      0.28201499120283224, 
      0.2816750022901553, 
      0.27503745490047093, 
      0.30665071622622575, 
      0.30711658924532764, 
      0.1884954481509081, 
      0.3224185326478003, 
      0.29965536054712655, 
      0.33059630743939306, 
      0.2899908525672536, 
      0.2856461164845195, 
      0.2146162645959523, 
      0.05202114263455996, 
      0.3940725589903976, 
      0.31402078270037437, 
      0.28707817276465736, 
      0.2494280041304971, 
      0.2662982502770748, 
      0.16122640268568864, 
      0.1770065351543548, 
      0.20453886799254078, 
      0.2640614464831935, 
      0.32270775160635795, 
      0.178554520253266, 
      0.3242351482941116, 
      0.11922588901070834, 
      0.2779274633974937, 
      0.28417760437312695, 
      0.32500591810095525, 
      0.2662620854077406, 
      0.07596923815587169, 
      0.22810340033370705, 
      0.2768798826352639, 
      0.2810411424294456, 
      0.3064144468439263, 
      0.21697821963392547, 
      0.3147553540360531, 
      0.3122079927314111, 
      0.20668184873565582, 
      0.24310553608034577, 
      0.3292304186915172, 
      0.30833861221054476, 
      0.2539424871059779, 
      0.19693746454134792, 
      0.2348490188985997, 
      0.25883888572839037, 
      0.24912128939621733, 
      0.3085125564305957, 
      0.22010330516451032, 
      0.33947308217587596, 
      0.3287939324077132, 
      0.30361344014631864, 
      0.19451841992847085, 
      0.32229045269016804, 
      0.2325818533001742, 
      0.2799864399454295, 
      0.25136297613397707, 
      0.12329140216040843, 
      0.281665374595748, 
      0.29467890977799344, 
      0.14560344378071624, 
      0.1793827647316678, 
      0.2504416997772363, 
      0.3270800245933419, 
      0.3319567723052445, 
      0.2674105020878374, 
      0.22772967485079373, 
      0.22440163476887182, 
      0.25788874105005233, 
      0.18230066428574432, 
      0.3164609478384734, 
      0.14736827953884557, 
      0.06359234576344322, 
      0.30770397517816644, 
      0.18006224469857968, 
      0.2964402548701003, 
      0.2772211803205487, 
      0.2795697068946171, 
      0.3130240402609267, 
      0.1841023456082324, 
      0.30290471114932777, 
      0.2765215701828472, 
      0.22198778164948335, 
      0.2722324974301189, 
      0.2710691244999097, 
      0.14269509725032822, 
      0.2988873909523849, 
      0.27602004497806926, 
      0.22330922410611387, 
      0.2822395981819041, 
      0.3046719370577624, 
      0.32350954920558983, 
      0.2855367960476815, 
      0.21652399651253312, 
      0.2692966608894896, 
      0.18122023171926227, 
      0.1926636759369098, 
      0.3066916353530455, 
      0.28690220940034533, 
      0.30566738181745323, 
      0.17819400437223984, 
      0.14945629430365648, 
      0.19740641307930162, 
      0.025392713780271393, 
      0.10630036012027859, 
      0.874367606174032, 
      0.2797924292213756, 
      0.31590007868710085, 
      0.2551930484038957, 
      0.3098276202787034, 
      0.35624692900021376, 
      0.3302591236416351, 
      0.227736880445955, 
      0.21939554403369202, 
      0.26199508635033397, 
      0.1173804327773552, 
      0.3132452014275832, 
      0.2469640605999003, 
      0.3509608496365929, 
      0.3104870849174845, 
      0.30057797372596706, 
      0.20128000298367077, 
      0.26699630312105277, 
      0.31276948242774766, 
      0.34638021692683596, 
      0.29428338862719683, 
      0.293013771616564, 
      0.28024416770540944, 
      0.24642736086799946, 
      0.28397429052479406, 
      0.31120370059880226, 
      0.11550083214585778, 
      0.3143720924174017, 
      0.3247502668320912, 
      0.29792176604445103, 
      0.33563671508700427, 
      0.07181355523409003, 
      0.3073663547763598, 
      0.3621418608474664, 
      0.22845983187078694, 
      0.10733619952655835, 
      0.35784788188937827, 
      0.14337689315044988, 
      0.3186945082278168, 
      0.17676962867905777, 
      0.23189234137184658, 
      0.3095678240013264, 
      0.1656114205802937, 
      0.345725208037995, 
      0.3022420076915061, 
      0.12233476323800055, 
      0.29782024048354977, 
      0.2906048433995614, 
      0.308404973331369, 
      0.2918867105407026, 
      0.25627650311057154, 
      0.12741325565261394, 
      0.13797651719968576, 
      0.3230411535648032, 
      0.24040779541007928, 
      0.21962190710373852, 
      0.3497449236866014, 
      0.19868120140549717, 
      0.21758955316789919, 
      0.3513168666781891, 
      0.2628324061601448, 
      0.3181763273314578, 
      0.3351110125039545, 
      0.27941460118612393, 
      0.1711247039770659, 
      0.26606045577327453, 
      0.27611041326119984, 
      0.311374399209094, 
      0.30006627018696264, 
      0.2808204086527635, 
      0.12753771861418878, 
      0.21462546354195056, 
      0.28215947177999656, 
      0.319199286772486, 
      0.2494938343694781, 
      0.2730130158294572, 
      0.2543311317455064, 
      0.2973132405561258, 
      0.2580683497497826, 
      0.31115645233640055, 
      0.2303338862717761, 
      0.2726403599552036, 
      0.29296705901555414, 
      0.2867808307964854, 
      0.3822526898825282, 
      0.29604060488744327, 
      0.2939446280329424, 
      0.3380763617822509, 
      0.2892267326212108, 
      0.1710042537930146, 
      0.3209284956571912, 
      0.2830851632135984, 
      0.2855596022227916, 
      0.3628395598772386, 
      0.2135604258339657, 
      0.08352046323771611, 
      0.12820444621929533, 
      0.27052607902192866, 
      0.10553349459487592, 
      0.09175892977870514, 
      0.1375649338740767, 
      0.2989733775806958, 
      0.13103195402333798, 
      0.21212226457209693, 
      0.25797409473549704, 
      0.2455291305424261, 
      0.1010310523409477, 
      0.2768463727232394, 
      0.4164988206160853, 
      0.3374887205109999, 
      0.2157262706961463, 
      0.33372221180495515, 
      0.3099272719096737, 
      0.2914562628652051, 
      0.26380222161031286, 
      0.26816567869122304, 
      0.2507709143066628, 
      0.15771853149011378, 
      0.3249409013539757, 
      0.2660169760467175, 
      0.24560176197959196, 
      0.31955467608720217, 
      0.22140135360292218, 
      0.2555242076244533, 
      0.30361021213133776, 
      0.29141063277794643, 
      0.33797240414077756, 
      0.34025091017011516, 
      0.3524349173474369, 
      0.3027179801593348, 
      0.27401655096809996, 
      0.3018510588078163, 
      0.339353796117564, 
      0.29281773532380934, 
      0.09701140099250401, 
      0.29700918474900845, 
      0.30207969840503257, 
      0.2692160009710027, 
      0.27020841319534206, 
      0.3102435838471953, 
      0.22184775829017692, 
      0.25273558647879063, 
      0.28951442530455807, 
      0.028336013052863828, 
      0.22093824937643797, 
      0.2807032058103165, 
      0.22365014790030838, 
      0.25904684074616585, 
      0.24269172218786256, 
      0.10007289171414288, 
      0.28279096005309845, 
      0.3232935647816342, 
      0.33546394603873, 
      0.2778726976164513, 
      0.3371716167597409, 
      0.3049441672035945, 
      0.3088150198649202, 
      0.3334817347914614, 
      0.32605004134457755, 
      0.2789040663724142, 
      0.1755175427887282, 
      0.30413909380124965, 
      0.2983582154846964, 
      0.342885510962244, 
      0.33961538585753126, 
      0.2640425363204459, 
      0.2564112364739902, 
      0.13361380122853425, 
      0.310372257555032, 
      0.29054323301517077, 
      0.36605201208281746, 
      0.23796780722522493, 
      0.3193573795970693, 
      0.33152519807110004, 
      0.28874047980486056, 
      0.3056503306789221, 
      0.261293077236436, 
      0.29780082591973184, 
      0.2590702094472428, 
      0.2719617873215612, 
      0.29037169919800615, 
      0.3259473316688387, 
      0.3251711213893114, 
      0.3361466503077769, 
      0.2612783953569312, 
      0.294166372462714, 
      0.32034783082011986, 
      0.2860700824668924, 
      0.04963324690822142, 
      0.053489319266927716, 
      0.2870085653077161, 
      0.20355215579072622, 
      0.26533890376226993, 
      0.3455826259957127, 
      0.3411763593393165, 
      0.3263490637765226, 
      0.30443531420690584, 
      0.30304117611808906, 
      0.34489503628953866, 
      0.18994280178682335, 
      0.22777316974130568, 
      0.2048578987721418, 
      0.17383886304115276, 
      0.3490302478166491, 
      0.2688843489138159, 
      0.17802782912535672, 
      0.3025244517469311, 
      0.23919960273227342, 
      0.30673534479400366, 
      0.21860532308046707, 
      0.054152187347948806, 
      0.24220391543480557, 
      0.288858401169423, 
      0.3124424628360114, 
      0.2964685898067399, 
      0.3045169644648502, 
      0.332639061648922, 
      0.3070466184863077, 
      0.3364093615322678, 
      0.2768350482215809, 
      0.3240083041357509, 
      0.34474318987900465, 
      0.31280992089936116, 
      0.20472435274244927, 
      0.3381512602448354, 
      0.3128982593232237, 
      0.3296328935779938, 
      0.2394081423740592, 
      0.2381729751891899, 
      0.2124992596304733, 
      0.32755106999614025, 
      0.36921674618082057, 
      0.3125887037263166, 
      0.36859864200740683, 
      0.2846064353727105, 
      0.27254129507308467, 
      0.16618738901985453, 
      0.33966491825958994, 
      0.30781391057145147, 
      0.28744618728275556, 
      0.2880200447378811, 
      0.3265756596632893, 
      0.20122855981743845, 
      0.25097422173011885, 
      0.3394672609173373, 
      0.3473814554065135, 
      0.2186395735585234, 
      0.23090168539153652, 
      0.2848194488734096, 
      0.30334191255577936, 
      0.2765523283950864, 
      0.33443503204480624, 
      0.2782400828864333, 
      0.3339703512564595, 
      0.33003729827469397, 
      0.27169584300838634, 
      0.30001898145886147, 
      0.31286535876659183, 
      0.18487120655443504, 
      0.4358710416511762, 
      0.29510388690332545, 
      0.2625372802539928, 
      0.2753539374736276, 
      0.27562392013761494, 
      0.21615983621448615, 
      0.3102206611223496, 
      0.30893693793796645, 
      0.15791288071373505, 
      0.3319589328713557, 
      0.19025349120505777, 
      0.23290824238711094, 
      0.19673131388092704, 
      0.33756367326921605, 
      0.3279498219213472, 
      0.3012137017901542, 
      0.478316221911859, 
      0.22242515335294163, 
      0.2831900310819998, 
      0.27372347060699354, 
      0.27893609343920883, 
      0.18127666646547405, 
      0.3062605641743414, 
      0.3614885954848649, 
      0.2882635205806052, 
      0.3511531662399892, 
      0.038956565103053974, 
      0.21895191053515828, 
      0.30227576868057393, 
      0.26146455024341414, 
      0.33279942172992394, 
      0.30531794354329794, 
      0.33455955323582676, 
      0.3299153017279056, 
      0.1994831136869239, 
      0.3376457558443377, 
      0.29466119977100286, 
      0.3493196726386695, 
      0.2939473318478245, 
      0.15743125024639085, 
      0.21629661744486814, 
      0.3086646149843562, 
      0.01638103414023712, 
      0.3298855052613199, 
      0.6079696596214952, 
      0.1753845808822037, 
      0.32685994253873757, 
      0.30176098394620826, 
      0.24001564853668486, 
      0.2564213486042387, 
      0.3092187461301208, 
      0.27978351809473123, 
      0.18506132448083837, 
      0.23732341156959721, 
      0.33839807864394233, 
      0.2778893688190692, 
      0.339271067413172, 
      0.2147750233114037, 
      0.31083239868751716, 
      0.28787308442063275, 
      0.28613512110131195, 
      0.3214194884694075, 
      0.3256495658231124, 
      0.24446326941746055, 
      0.2742194914226972, 
      0.2655574792493525, 
      0.2859746629437891, 
      0.2293581383949518, 
      0.2174760549446242, 
      0.2879226628798344, 
      0.12478200446885485, 
      0.20740772303312602, 
      0.2591214096396684, 
      0.2888305588358853, 
      0.35718948437224873, 
      0.3104097063986492, 
      0.26931869624489824, 
      0.23920025637867717, 
      0.2612488893420864, 
      0.2704406369944576, 
      0.3369061413976501, 
      0.23104428407955277, 
      0.32532259954749615, 
      0.22554386904250467, 
      0.2708200455824946, 
      0.33187508593130216, 
      0.29927502374241344, 
      0.3156460441931986, 
      0.32172409453937517, 
      0.2914888557880406, 
      0.17192457099032787, 
      0.33833341595403627, 
      0.2411561839866139, 
      0.17053869826604348, 
      0.28112831823320344, 
      0.3360225292670093, 
      0.15758616996778319, 
      0.27609130332798065, 
      0.2708799612487973, 
      0.21270952465062987, 
      0.2559940312902057, 
      0.26254076019643524, 
      0.319703521881195, 
      0.33844598905025114, 
      0.3301566706753246, 
      0.29775741677533835, 
      0.18395689920447875, 
      0.0939864283965999, 
      0.34568718506470625, 
      0.34675408649184414, 
      0.2578692980913821, 
      0.26324694169854357, 
      0.1556099026754985, 
      0.2639339136075017, 
      0.2763993254484682, 
      0.3494606667599805, 
      0.3133692531409283, 
      0.28511155217832396, 
      0.2677167799949062, 
      0.20843902631967923, 
      0.27192821551263496, 
      0.2791734395068129, 
      0.2087236474551339, 
      0.247580309555028, 
      0.3190877724769029, 
      0.234776453107247, 
      0.3667533945060108, 
      0.06563311770993273, 
      0.3426001860793124, 
      0.31892581235231376, 
      0.3402995561601777, 
      0.32756172171098447, 
      0.324181168541573, 
      0.32432087446407076, 
      0.3480665971397349, 
      0.2690351136145126, 
      0.3416098871243457, 
      0.3064944737856183, 
      0.34687698541118234, 
      0.352712343586427, 
      0.28648347756862147, 
      0.27919247931888264, 
      0.2885668569314712, 
      0.046242705470641104, 
      0.3352971331990247, 
      0.11632565895802194, 
      0.33479342481917285, 
      0.29465901606545514, 
      0.19855224780139272, 
      0.21692348226896782, 
      0.2539366888449463, 
      0.2111506241760061, 
      0.09286261612688346, 
      0.21536249069135993, 
      0.12729725959557456, 
      0.22872850955441554, 
      0.32696919310198236, 
      0.3197468112997121, 
      0.23547694035210545, 
      0.1808684199623943, 
      0.2771655147453023, 
      0.29106880495136234, 
      0.2969593571731872, 
      0.3019811295686521, 
      0.27726980484722963, 
      0.14202039965002866, 
      0.3044589592727032, 
      0.28685769994920524, 
      0.23172054866951636, 
      0.29418127362655305, 
      0.3158009884347314, 
      0.1681137318290249, 
      0.32156952964107316, 
      0.29439695154172446, 
      0.2523977922853579, 
      0.2969502561775396, 
      0.35748874222861615, 
      0.25641351588488004, 
      0.3656254925827901, 
      0.33684143881161077, 
      0.27839737218440197, 
      0.048678052208545604, 
      0.29316822072561616, 
      0.29130338734869393, 
      0.28606003713505884, 
      0.29861053995919606, 
      0.34445767835677593, 
      0.2785298033502455, 
      0.32380220236450874, 
      0.336899321486932, 
      0.2874519614142129, 
      0.25872399583372113, 
      0.27174936098851454, 
      0.2563916717239693, 
      0.36618206960378386, 
      0.35319031715109833, 
      0.25074838569711116, 
      0.18253454694927732, 
      0.34745467159503457, 
      0.27126889382827507, 
      0.4282181322001234, 
      0.24157066788329876, 
      0.2722978096917551, 
      0.20355951300027814, 
      0.2891436158330679, 
      0.29011331005825236, 
      0.13938894923800255, 
      0.28007258473763236, 
      0.29317581164833906, 
      0.281135769426739, 
      0.3411930899894127, 
      0.29874930633435004, 
      0.10673790222919512, 
      0.2828535759476139, 
      0.12801297670827244, 
      0.20518215411501395, 
      0.3332535421444895, 
      0.29366754760402813, 
      0.16612796870349997, 
      0.26373192059910955, 
      0.23853032471132485, 
      0.25490051005030273, 
      0.3195295717156351, 
      0.3426122147583658, 
      0.13607134031398632, 
      0.20850707878099617, 
      0.3137752556127896, 
      0.26101406333237664, 
      0.2608369026631239, 
      0.30610471328856187, 
      0.33413757689647944, 
      0.31492542886546165, 
      0.2335397712073873, 
      0.2885422462753775, 
      0.3016448631883387, 
      0.31468280650536556, 
      0.06097554375621257, 
      0.31836623240535766, 
      0.30797297661444595, 
      0.31022716572249487, 
      0.23092503247281052, 
      0.05124769554939347, 
      0.28134097312549805, 
      0.33697893736188844, 
      0.34076782834659075, 
      0.24753574243730506, 
      0.2484978540318506, 
      0.3163023626915811, 
      0.27773361323524504, 
      0.32424927830048816, 
      0.2941854676481603, 
      0.31298888870404296, 
      0.24678615548407937, 
      0.13039048434250214, 
      0.2291348822201914, 
      0.09922100696635397, 
      0.2688908563919073, 
      0.05611138269924249, 
      0.07671041982123607, 
      0.21785774131280036, 
      0.22054281948861093, 
      0.16955288941818544, 
      0.2563826763631722, 
      0.2163028836214622, 
      0.3136215555267068, 
      0.29040645203722, 
      0.36193481196386257, 
      0.1497673861182016, 
      0.11512116080141654, 
      0.33165665910774933, 
      0.36258838742427246, 
      0.22138654877540162, 
      0.200599033356556, 
      0.3254126740839708, 
      0.0557820013316538, 
      0.2515661459028779, 
      0.2871328952702936, 
      0.07455323589985977, 
      0.32282475203257066, 
      0.21057002943887168, 
      0.2938396309932676, 
      0.33384273254886815, 
      0.33365855933184435, 
      0.3142658710023282, 
      0.29225385865778186, 
      0.26511247533813154, 
      0.24689741805538154, 
      0.7336162721918001, 
      0.1687027299901391, 
      0.06765165796914158, 
      0.34927224834137094, 
      0.33048288476168053, 
      0.29083796606899787, 
      0.3094931840148919, 
      0.35303127442882803, 
      0.283231250858482, 
      0.3148765712773954, 
      0.24890940018924118, 
      0.2639321170520382, 
      0.3575396158168582, 
      0.33936903432542687, 
      0.3527838652473103, 
      0.3109272292474533, 
      0.13279711926098003, 
      0.36263167221064735, 
      0.10981151644404727, 
      0.3115966997908069, 
      0.19120508964708097, 
      0.34439507060497127, 
      0.20009177654108964, 
      0.2594736104569095, 
      0.3002185766633427, 
      0.308943474371853, 
      0.27643725618095755, 
      0.3181575730242249, 
      0.1687948749930115, 
      0.34204719974277364, 
      0.3110263081715021, 
      0.204740576183474, 
      0.11998753488282918, 
      0.2710882111637135, 
      0.3467119751047465, 
      0.20536809647715976, 
      0.2969009412657821, 
      0.3320315244298667, 
      0.14767473452163044, 
      0.26644456518560594, 
      0.07748258202625795, 
      0.28833168831492034, 
      0.3067649364711247, 
      0.25961437839234996, 
      0.3105725017089168, 
      0.3449677556495258, 
      0.34402970443462394, 
      0.274938413281818, 
      0.34717729248212914, 
      0.3097470775148863, 
      0.24840999316166135, 
      0.27690093701673113, 
      0.3183374034379947, 
      0.3600376257665562, 
      0.3078471249579574, 
      0.2477727883206818, 
      0.28920190813397306, 
      0.30619699925287924, 
      0.27514756258482037, 
      0.1827603763254171, 
      0.24587291317197058, 
      0.31965059865941314, 
      0.19788633627487642, 
      0.2999428351751673, 
      0.21691747619566243, 
      0.2947822420060318, 
      0.27749520624152807, 
      0.27989856710023464, 
      0.2812787615231501, 
      0.22684458642228994, 
      0.28582858368710007, 
      0.2799360205935959, 
      0.2559820469149998, 
      0.3482499663306626, 
      0.33299166030068506, 
      0.3154129926131525, 
      0.29553498171170284, 
      0.21295962881892547, 
      0.2876609146277348, 
      0.3551559955163598, 
      0.03672763269724223, 
      0.3076288833346202, 
      0.2770799536270415, 
      0.33682876236993514, 
      0.3082900760323453, 
      0.21616490897439875, 
      0.2643268772863552, 
      0.2979684314354234, 
      0.2607369473877334, 
      0.2864661794254357, 
      0.28658598584628525, 
      0.2849077359487877, 
      0.18626686611894225, 
      0.28062172463359675, 
      0.30305437374744376, 
      0.2643034101529757, 
      0.17048546222702676, 
      0.050555931644924314, 
      0.2296234691339978, 
      0.3393870842602222, 
      0.2778581974312665, 
      0.3354801127902658, 
      0.3445203114876461, 
      0.29868695222915076, 
      0.3279536849088837, 
      0.2436405276045181, 
      0.20993906252895803, 
      0.19126452612865258, 
      0.3279950668633747, 
      0.15180430270725012, 
      0.2816093330192964, 
      0.28110212588444616, 
      0.19696816055764776, 
      0.3179863749720226, 
      0.35790791901449326, 
      0.264766539902743, 
      0.2818597155702083, 
      0.24440752025101398, 
      0.3193921972476929, 
      0.3055882906353556, 
      0.286123770768929, 
      0.16948429070209556, 
      0.3212648863991249, 
      0.3122981334167159, 
      0.12669709212300279, 
      0.34469610683342555, 
      0.23086963989642464, 
      0.4289826534024415, 
      0.3373258806718403, 
      0.3074343180860013, 
      0.28895230169839864, 
      0.27961324675559396, 
      0.30735447218902484, 
      0.3374060001634265, 
      0.10521700587916594, 
      0.21768020266953836, 
      0.08208185903622106, 
      0.27911837576906084, 
      0.2529427495662286, 
      0.3408855525019252, 
      0.3343110158944622, 
      0.21876100285190292, 
      0.2744036713014444, 
      0.23487259381530048, 
      0.29037999639342815, 
      0.21178494772395443, 
      0.28635117144135713, 
      0.3470452693689256, 
      0.33050871205604393, 
      0.2693601489136513, 
      0.3250846885255847, 
      0.20578181718730112, 
      0.29106680815425945, 
      0.3121768934239155, 
      0.26215852917853827, 
      0.3138765867884041, 
      0.36113237302091045, 
      0.3697733907556819, 
      0.24816820014317342, 
      0.3130634330866655, 
      0.29834623627833173, 
      0.28020446513693514, 
      0.27812020250198083, 
      0.34523266885298837, 
      0.27240210686642, 
      0.25780213321479795, 
      0.33828687669116225, 
      0.2216795608655115, 
      0.31385900891740687, 
      0.2589639583504696, 
      0.29200221367259344, 
      0.27380508960303857, 
      0.35859119708842085, 
      0.29694870304805493, 
      0.3385313786225909, 
      0.32223551654587806, 
      0.35250422015220795, 
      0.26403675918334046, 
      0.2763186194761759, 
      0.11882065238929868, 
      0.3421407271269959, 
      0.3191953911815735, 
      0.2012541834516784, 
      0.2604815235966416, 
      0.30768028963121713, 
      0.2687508669653108, 
      0.33813629582698024, 
      0.24411140726618086, 
      0.2946250781996828, 
      0.26682389498400577, 
      0.2764433281209828, 
      0.2155913667911383, 
      0.12032989666689042, 
      0.3406739721607092, 
      0.32264786752543917, 
      0.2964075977534959, 
      0.25134441838724436, 
      0.2263697676563287, 
      0.25697054114393103, 
      0.3117128319433909, 
      0.19664573838464794, 
      0.20590752334970067, 
      0.3242668271997587, 
      0.30547122518161024, 
      0.34390305999793797, 
      0.2429121091909129, 
      0.3222901731411621, 
      0.3292784354806924, 
      0.3321417394996695, 
      0.2754158349824244, 
      0.19696616644121476, 
      0.291975213295528, 
      0.308839146743047, 
      0.3174392536173033, 
      0.19726828664444443, 
      0.2282314367828977, 
      0.34401214989219636, 
      0.2470234269357771, 
      0.31406189991165145, 
      0.2875859327116725, 
      0.25701670626292233, 
      0.26137996079019904, 
      0.32613389257378367, 
      0.3098685113423962, 
      0.2716365289171842, 
      0.13925580491887968, 
      0.23386127479350421, 
      0.2265937155655867, 
      0.286929624549163, 
      0.253155022809708, 
      0.3568390532473381, 
      0.2476291554676345, 
      0.21806781112047258, 
      0.24871363295554014, 
      0.228324028253346, 
      0.3133021491353739, 
      0.34679370376988605, 
      0.28198456105805736, 
      0.31224074117779993, 
      0.3114275346120229, 
      0.3221521296247117, 
      0.24271339666818492, 
      0.23761642314779705, 
      0.3194038142364263, 
      0.12666299431225414, 
      0.3165457064283717, 
      0.35180310519535346, 
      0.34890254868830095, 
      0.26599996762839445, 
      0.31146888812476126, 
      0.24466142222987128, 
      0.31778140688866263, 
      0.438135518275766, 
      0.24457615988263656, 
      0.35290034525228164, 
      0.3579639852099083, 
      0.3297992037972092, 
      0.32584249303686047, 
      0.31587996793582135, 
      0.33023361037082405, 
      0.254928418865759, 
      0.3530597443742719, 
      0.34384676374802187, 
      0.31278263452109095, 
      0.3354040729259711, 
      0.19938768002417684, 
      0.32402320452824207, 
      0.33112687860801326, 
      0.33623870645538606, 
      0.7844219885599129, 
      0.29662938675234424, 
      0.29936599581587603, 
      0.2824430253397808, 
      0.23791827240738048, 
      0.25777064879584644, 
      0.34739187069336824, 
      0.297546808054395, 
      0.30471428072760137, 
      0.3189027153797495, 
      0.3237763555749057, 
      0.0488619243329881, 
      0.32396667407548807, 
      0.29644033727267227, 
      0.3477174602126681, 
      0.30553792290350945, 
      0.3504084051047329, 
      0.3006923888733146, 
      0.2814765723593961, 
      0.2815054613774161, 
      0.17639568505396816, 
      0.30583770151860146, 
      0.32903519778918855, 
      0.2437362494598639, 
      0.27487473379111327, 
      0.05501152485223573, 
      0.3552175933672159, 
      0.2514117783787447, 
      0.2878471336160176, 
      0.23458690378600822, 
      0.3309936431542015, 
      0.3318532714333811, 
      0.3039622096483453, 
      0.3443013209078796, 
      0.33001743433722525, 
      0.2696168822068453, 
      0.2944854843479623, 
      0.29188143306702513, 
      0.3498162874546876, 
      0.3224170591200588, 
      0.3237351663612087, 
      0.30529372527052706, 
      0.26589004375567044, 
      0.29662698931158915, 
      0.31968197786274866, 
      0.3289486693900258, 
      0.27914810605317075, 
      0.27796653357832407, 
      0.32310592250998804, 
      0.2705315522428479, 
      0.3510914811360871, 
      0.275680550335083, 
      0.3237253781620541, 
      0.33940305867369774, 
      0.3072405340024968, 
      0.2603758807985826, 
      0.33512379788724417, 
      0.14130766156464716, 
      0.15177078930982768, 
      0.3319923247689987, 
      0.3598798675995816, 
      0.3320891931346418, 
      0.31520963691971393, 
      0.24397676244704056, 
      0.11828818161780433, 
      0.29014038593515756, 
      0.2595358124684491, 
      0.21646225424990218, 
      0.25500757637129934, 
      0.24971808764833464, 
      0.3560639858387527, 
      0.17449231422199835, 
      0.17025650247953547, 
      0.31725708338559166, 
      0.33667983548047964, 
      0.24658838574273897, 
      0.30796317995571815, 
      0.3442844780618929, 
      0.3686991806906718, 
      0.3336094138557304, 
      0.3556228874264671, 
      0.28276391059059547, 
      0.267778820798954, 
      0.2376925817393216, 
      0.32474850281956313, 
      0.2357971094532279, 
      0.2848263125239938, 
      0.3009743575454629, 
      0.3222715146818218, 
      0.33040439999390886, 
      0.3061375396103049, 
      0.32719600179574554, 
      0.243477184469379, 
      0.15510703721760286, 
      0.33598672939799135, 
      0.25254379402486804, 
      0.3535311952816333, 
      0.24740736054265075, 
      0.2358344402248333, 
      0.2858142601347808, 
      0.17638569263043058, 
      0.314437125784479, 
      0.23480623206960355, 
      0.3159613435534592, 
      0.2999144421194731, 
      0.29942548395919005, 
      0.28512574177165473, 
      0.2713815948303133, 
      0.29401688689399885, 
      0.34474033783073055, 
      0.3416360035231396, 
      0.19271252605559258, 
      0.2833068272446268, 
      0.3263888309382406, 
      0.3384291923236578, 
      0.25362405186162407, 
      0.30797297003156365, 
      0.24398073043697385, 
      0.25364534357055024, 
      0.2646343872460567, 
      0.30351606943332415, 
      0.25750637631312057, 
      0.13796409998138479, 
      0.2691497079535941, 
      0.18672943798423916, 
      0.28692080656996954, 
      0.33054516615439794, 
      0.32312773721719096, 
      0.24010859516523855, 
      0.024998655625116516, 
      0.31042394944449403, 
      0.3388276774865416, 
      0.3370236023076081, 
      0.23056953250048148, 
      0.3487466436779711, 
      0.32615629116529776, 
      0.2619540286080806, 
      0.11760210879651335, 
      0.16331801858660136, 
      0.3729831746415622, 
      0.31633911807018783, 
      0.26071969189108957, 
      0.3239747647122976, 
      0.2688455423537365, 
      0.33009804573322, 
      0.08713656693672854, 
      0.3170419833499218, 
      0.32926591821160134, 
      0.16438251128977208, 
      0.2678053633741839, 
      0.3467320377049954, 
      0.19455129369795274, 
      0.17879242985638263, 
      0.2643048712155887, 
      0.2530806410630067, 
      0.3397926904597391, 
      0.3322947495852135, 
      0.07524708473556128, 
      0.2450724454951043, 
      0.3040917474039983, 
      0.3062256236762164, 
      0.31346815276705486, 
      0.2258600170028946, 
      0.2798647435385519, 
      0.2550361916819978, 
      0.32019776108415177, 
      0.5882598714859664, 
      0.2817057413470567, 
      0.32103897329005654, 
      0.36821357457755727, 
      0.25425954430827624, 
      0.11362364946779421, 
      0.2622051998603425, 
      0.35862290834036037, 
      0.3398557063798726, 
      0.2541454238489841, 
      0.275043029403368, 
      0.32615480538188435, 
      0.42310561603514085, 
      0.14004944914712222, 
      0.3556005744475958, 
      0.333054400704975, 
      0.3137842976471263, 
      0.198495901395725, 
      0.32939234915501886, 
      0.2749982070753536, 
      0.34103044736539395, 
      0.26512452565796946, 
      0.18860366835596407, 
      0.1265497995051772, 
      0.31093901019032527, 
      0.3162727642240721, 
      0.3147054795637282, 
      0.18638350295616884, 
      0.12219774736390701, 
      0.1700804682634729, 
      0.29706380331268234, 
      0.317766451749462, 
      0.1520571916206328, 
      0.2712672230382619, 
      0.22882332190244606, 
      0.3300111345901025, 
      0.15446187507788445, 
      0.2618476677129412, 
      0.295662847606104, 
      0.2334495324441942, 
      0.25568914203767285, 
      0.20701257080730057, 
      0.13714094828272927, 
      0.07405807016431598, 
      0.3254522853803729, 
      0.33764866614339084, 
      0.3217835440111904, 
      0.28669162416816074, 
      0.29995061012871, 
      0.22606538467279602, 
      0.17478194288677157, 
      0.270071778970103, 
      0.24647940797956008, 
      0.3446995554432159, 
      0.3261891571950003, 
      0.2795752149723109, 
      0.10723837164240753, 
      0.3078197015475553, 
      0.31268465957569824, 
      0.260668295288569, 
      0.24048293094962367, 
      0.2997182359448061, 
      0.2897706683418766, 
      0.3687967070856933, 
      0.3140571302306663, 
      0.27223686346826426, 
      0.26651439606864114, 
      0.32514605280885533, 
      0.2912226359792036, 
      0.3485834609274475, 
      0.08877825526168169, 
      0.2584854250165332, 
      0.29348000948959646, 
      0.34987019474889675, 
      0.2382618746788918, 
      0.35533689965198945, 
      0.3397746434489443, 
      0.5769414776697018, 
      0.35080791299980957, 
      0.359520653220949, 
      0.2509769964260281, 
      0.3096768249710765, 
      0.19590646502247794, 
      0.32068307996145307, 
      0.31242322635492864, 
      0.2849554764214577, 
      0.31613514627780526, 
      0.28462125327440885, 
      0.3485683578942007, 
      0.36141577348839077, 
      0.24843522936140797, 
      0.3127311769918238, 
      0.2476757152435466, 
      0.31880905410044835, 
      0.20199627589482053, 
      0.20625897040628405, 
      0.3406651310625001, 
      0.27849029048792984, 
      0.23977659396161313, 
      0.3209491949387148, 
      0.173404462216846, 
      0.35654865182810375, 
      0.29992087758693337, 
      0.33520135863380324, 
      0.33777730995720745, 
      0.1886304977300589, 
      0.2703983844796883, 
      0.2700220790634536, 
      0.3591090742923609, 
      0.062273448570868695, 
      0.3357050728664182, 
      0.15504616355948633, 
      0.26974989488553125, 
      0.3516127982477581, 
      0.10625437176398919, 
      0.29850959283902684, 
      0.35200709527317103, 
      0.22854624151494865, 
      0.32182632745396933, 
      0.29990553054963165, 
      0.31506408854627393, 
      0.10299578426859164, 
      0.32566258389555486, 
      0.32540698595071366, 
      0.2569504912435835, 
      0.26355001078967916, 
      0.3657556121123997, 
      0.34799705878889287, 
      0.3119646353731272, 
      0.2651615839277387, 
      0.3265075931383099, 
      0.3355729229088394, 
      0.3370774326534585, 
      0.23681524069566323, 
      0.33591310285327386, 
      0.3386909980118614, 
      0.296958344843956, 
      0.26057231369977724, 
      0.3125153167562865, 
      0.22294456033353277, 
      0.2341586470260305, 
      0.06836004052393747, 
      0.18427977787887584, 
      0.2921979125980707, 
      0.24015749555192742, 
      0.3385460835109523, 
      0.34593838946832367, 
      0.3154613278053499, 
      0.34000508727923273, 
      0.24357176533769803, 
      0.25371053468033306, 
      0.3151522759748681, 
      0.25930618176328096, 
      0.14493153876919362, 
      0.23364699806293598, 
      0.32494934949079357, 
      0.14426627587745672, 
      0.30628729353032247, 
      0.2927643500038269, 
      0.26711676522783734, 
      0.3638184413962016, 
      0.2542410135656223, 
      0.34434339362893157, 
      0.20552407745788248, 
      0.31120326827128447, 
      0.3461736702039435, 
      0.30057375771334394, 
      0.34241353203867875, 
      0.14145149766300674, 
      0.10886353077878104, 
      0.2756276079927527, 
      0.21697150021745049, 
      0.3541450285629758, 
      0.3333730230141028, 
      0.34927941972117066, 
      0.2871898981288478, 
      0.2735042880241416, 
      0.2975200641843289, 
      0.22125202038216601, 
      0.2151297398497102, 
      0.3141047901217566, 
      0.34323478146914416, 
      0.34598353082448036, 
      0.10501699624961429, 
      0.33161556918728247, 
      0.3292473647029467, 
      0.2825232684029241, 
      0.19531958680384026, 
      0.3113866359717457, 
      0.29154313932591724, 
      0.34904849051688763, 
      0.1879519204355604, 
      0.26514486363087214, 
      0.30391140682232803, 
      0.3009526742931275, 
      0.30358100340204847, 
      0.2291752796040573, 
      0.10886897622289764, 
      0.3525199559224519, 
      0.4305068225359792, 
      0.1751954619389013, 
      0.21438809210862325, 
      0.2673878457846627, 
      0.3100859771447051, 
      0.3334944565245464, 
      0.06480564036483773, 
      0.21459884930072137, 
      0.3187016794408255, 
      0.3927923719787142, 
      0.27953770495508884, 
      0.33204909777132524, 
      0.30948973686650305, 
      0.3076398174068051, 
      0.2591999751525561, 
      0.3072396098623263, 
      0.2345798095570075, 
      0.35402880293212535, 
      0.2191473132000975, 
      0.3341580160183997, 
      0.34578552016001357, 
      0.2702140316837942, 
      0.18718132040124605, 
      0.2938689853440555, 
      0.22282385470554728, 
      0.11249973481405515, 
      0.2712849323173124, 
      0.3180672327221034, 
      0.33082318015235346, 
      0.19119479822317562, 
      0.29949522139766666, 
      0.21470026332639955, 
      0.3020460099694672, 
      0.33281260974112725, 
      0.2501336263545826, 
      0.3164723466482849, 
      0.3534969990886622, 
      0.2503332669195499, 
      0.03523393420143978, 
      0.3279669412270557, 
      0.24635084748285413, 
      0.23434387828713715, 
      0.16949946395406548, 
      0.3426596940921782, 
      0.2612263392274605, 
      0.37997864345419463, 
      0.36343177645023444, 
      0.07289928749108676, 
      0.27062774195562495, 
      0.31170485782446744, 
      0.32609622592995896, 
      0.3349330938324583, 
      0.27446703489539526, 
      0.35362045076375087, 
      0.32807812414440174, 
      0.25716739006902617, 
      0.33146949511435464, 
      0.35352790497290415, 
      0.16278746772054026, 
      0.22635983148403924, 
      0.3047929889287707, 
      0.3062667333615904, 
      0.2826928746289983, 
      0.23346326454477753, 
      0.33335564419999614, 
      0.20609729830432863, 
      0.2885281825532219, 
      0.27921684622186743, 
      0.2616596953326781, 
      0.22148592865386876, 
      0.3347443039043425, 
      0.2921012072196237, 
      0.3435566717479402, 
      0.2239328962746553, 
      0.23334599267971215, 
      0.05326799625469505, 
      0.2991348276096926, 
      0.35616668186038675, 
      0.3352067550831022, 
      0.2175141733825379, 
      0.29237783662037475, 
      0.35790290658058616, 
      0.23870742239944906, 
      0.2806314028324347, 
      0.3067018206170563, 
      0.2389225197500254, 
      0.33728782838800897, 
      0.34087487127272903, 
      0.2998096291142435, 
      0.3075199316297072, 
      0.28481437464963344, 
      0.34052357048957455, 
      0.3539680006680206, 
      0.1830053123547107, 
      0.24341881583824052, 
      0.31808945573507486, 
      0.21614471987414988, 
      0.2531865815234278, 
      0.13711138255073005, 
      0.28786400220331276, 
      0.1938400282401921, 
      0.2312060761364028, 
      0.1026597873328727, 
      0.33413167816905043, 
      0.3437504494603841, 
      0.24126692613709366, 
      0.18292008734650317, 
      0.29028069840545073, 
      0.3376604336744388, 
      0.2643407891510363, 
      0.28856812344152194, 
      0.2697167964946865, 
      0.2393828068124634, 
      0.29082594427232245, 
      0.3240834590506841, 
      0.17989916218375557, 
      0.2983581903090994, 
      0.2676516880391101, 
      0.3268024250597169, 
      0.31987709764315964, 
      0.4817621880900312, 
      0.23149580676478018, 
      0.32687927445310216, 
      0.33599507546482005, 
      0.2903554641052328, 
      0.2853573276545096, 
      0.26141491698987973, 
      0.3371388345261373, 
      0.2821393882851187, 
      0.3118400334769856, 
      0.23894026165304147, 
      0.2838966930260955, 
      0.2599165000960159, 
      0.23167361757451674, 
      0.2979631099908773, 
      0.31831502534817957, 
      0.32229434876827856, 
      0.31437443887324146, 
      0.36188993914585343, 
      0.23283178540576716, 
      0.16458088694350023, 
      0.23994449418033476, 
      0.029587540140443198, 
      0.21103806173355275, 
      0.3055551736051994, 
      0.336597725145604, 
      0.3267730019201115, 
      0.3465537878357702, 
      0.36082111537970035, 
      0.08528665319849627, 
      0.30372714011455854, 
      0.11685467052425938, 
      0.20065879079186819, 
      0.23873369578682196, 
      0.29169314225592186, 
      0.2515808977264385, 
      0.3574285806836725, 
      0.29892321708823394, 
      0.19054942131022667, 
      0.29614109206099043, 
      0.3126463539260004, 
      0.28733728739956316, 
      0.35813406166841333, 
      0.34271154085697125, 
      0.29948271776642765, 
      0.31566652778327137, 
      0.21882324891809568, 
      0.2331253485217554, 
      0.23685517410664156, 
      0.20344775449087188, 
      0.2542169229825772, 
      0.05154810688692717, 
      0.2799235367714568, 
      0.30016250290660257, 
      0.3397938460183052, 
      0.36347634695105135, 
      0.31617982136455114, 
      0.3005947331624292, 
      0.36006907525636017, 
      0.3563356499950169, 
      0.35101056536831826, 
      0.32336776527266614, 
      0.30306239785578354, 
      0.3488281792751838, 
      0.24189786616983405, 
      0.1981671006214308, 
      0.2280222524520381, 
      0.3505228399924956, 
      0.3424393809855304, 
      0.3666529093195933, 
      0.2963187372365474, 
      0.34550171779473415, 
      0.3104080991307501, 
      0.3458158163277898, 
      0.2633426612103656, 
      0.14634834389350934, 
      0.34538958516967233, 
      0.3161620881182391, 
      0.15903322209455883, 
      0.2765566276881192, 
      0.24625346303113058, 
      0.3477241557441161, 
      0.19374237042200101, 
      0.3140115835282334, 
      0.3319772352518132, 
      0.3128781252367208, 
      0.29534880697121624, 
      0.18707064518609573, 
      0.12379773533939085, 
      0.13022829003496947, 
      0.14748878678228217, 
      0.21362549774948986, 
      0.31810461087731, 
      0.20965473016023112, 
      0.30766108444052775, 
      0.32330319225106824, 
      0.07993636373842325, 
      0.36839331938074654, 
      0.24017843248926346, 
      0.16998479908263453, 
      0.23947607837566, 
      0.36119391931156253, 
      0.30784714446129025, 
      0.3531330955209863, 
      0.24363234205040282, 
      0.3396110528890456, 
      0.2690044800583697, 
      0.20842786694362694, 
      0.35595459948822233, 
      0.27070687678114935, 
      0.07049558861013851, 
      0.3087435562289969, 
      0.2774757049816748, 
      0.3179892498399315, 
      0.322208495451309, 
      0.31737134472335155, 
      0.2861353639392827, 
      0.16391770158246774, 
      0.17080999613845788, 
      0.2561891081512638, 
      0.2646803756469128, 
      0.32599144514746026, 
      0.2510368748348376, 
      0.24595569801874323, 
      0.06886491348582148, 
      0.3483246880157817, 
      0.29230849524919345, 
      0.3070280034514505, 
      0.3570533541973909, 
      0.3586875630760049, 
      0.07786090192471604, 
      0.2296312215613391, 
      0.31908231698746775, 
      0.2756898710186458, 
      0.29818241514446464, 
      0.3110730709629564, 
      0.3354950470722395, 
      0.3173942132462265, 
      0.3550675077387615, 
      0.22734981886165284, 
      0.2800047806263414, 
      0.27929623088691247, 
      0.08721854530216439, 
      0.2924005062572691, 
      0.1549934603373418, 
      0.10961261742982233, 
      0.3331459848875882, 
      0.3370138476600643, 
      0.23245383946490658, 
      0.2515333896561701, 
      0.2387369049618863, 
      0.28653327374886994, 
      0.19015809147883575, 
      0.3132545678746665, 
      0.29961271038216375, 
      0.34137571398517724, 
      0.2478546179084381, 
      0.30563323186296515, 
      0.36324618409905046, 
      0.32055579343128415, 
      0.3219773607140628, 
      0.18372284198286631, 
      0.3630734108962952, 
      0.3567888491115354, 
      0.3333443690018806, 
      0.1679667864386926, 
      0.332145557710404, 
      0.19781273950131134, 
      0.1900174863682532, 
      0.28855317686282417, 
      0.3005153927390042, 
      0.3182984488395375, 
      0.29613075990000076, 
      0.2737525045396721, 
      0.29796304520501093, 
      0.2737199645698058, 
      0.22152707571355826, 
      0.14287845158888865, 
      0.26324148833839317, 
      0.33509852360736775, 
      0.1933460695343524, 
      0.27421426904052537, 
      0.31154543410469676, 
      0.1596520065751379, 
      0.21834860226609631, 
      0.32604504401638784, 
      0.30053320918986753, 
      0.20602989822227458, 
      0.31991310727294536, 
      0.2871218839431435, 
      0.31712988201019815, 
      0.2704565566286701, 
      0.25896383248208926, 
      0.2205334383863915, 
      0.33952506916984615, 
      0.2859273966496218, 
      0.3099378290555465, 
      0.16427745712185607, 
      0.280410056536416, 
      0.2754021715917209, 
      0.343321878149333, 
      0.31886355044484155, 
      0.31080381720161493, 
      0.256595436614333, 
      0.23870261302762666, 
      0.30657205916112873, 
      0.26530874182994607, 
      0.2954046705891076, 
      0.29647093248053485, 
      0.31488769793695104, 
      0.315255121456385, 
      0.328378688517809, 
      0.319875471498434, 
      0.21350969167275244, 
      0.17879749293665262, 
      0.3188496708298693, 
      0.32604187078473895, 
      0.23849224208300623, 
      0.2243291801636063, 
      0.2413979100432678, 
      0.09251132505998624, 
      0.2617830067769184, 
      0.2577488942968746, 
      0.3236901286421606, 
      0.20375541386262494, 
      0.1389562069818926, 
      0.3357740552548196, 
      0.3070489838345072, 
      0.5328972364039779, 
      0.34636199192318146, 
      0.34825265936655864, 
      0.3310845916494659, 
      0.2063504499565427, 
      0.1921244816887849, 
      0.35692155699129224, 
      0.28736512222855665, 
      0.2100898785070232, 
      0.3286026926195942, 
      0.3028901791113382, 
      0.2574773752138083, 
      0.3525410397793111, 
      0.29171511684194423, 
      0.22551386509076682, 
      0.3044261337999206, 
      0.3536572807504114, 
      0.21962876068436143, 
      0.2869922569041347, 
      0.27357563275903535, 
      0.26213727986762125, 
      0.3383259306097507, 
      0.33284779362216177, 
      0.30496835360058006, 
      0.3334114471799109, 
      0.3035192637290097, 
      0.16175104711011642, 
      0.5545828009908991, 
      0.3591355404552315, 
      0.35313174811969833, 
      0.2684488800488226, 
      0.13289383985557549, 
      0.2765998051156507, 
      0.3442464393309228, 
      0.3597031536067427, 
      0.32528945727685293, 
      0.5945778236431222, 
      0.18362287044448933, 
      0.34202828790974654, 
      0.03880795857456329, 
      0.35544448380379273, 
      0.15813945853991346, 
      0.2690786680969045, 
      0.13837240903349876, 
      0.27193168286734337, 
      0.2694219263490735, 
      0.31915099233688987, 
      0.2024768758226354, 
      0.32252518870609886, 
      0.28566745262105336, 
      0.2746583660580541, 
      0.29118227857359136, 
      0.3515075294200999, 
      0.28892664883320857, 
      0.32291681653976934, 
      0.3484676690773204, 
      0.22873908743770904, 
      0.27358095180880754, 
      0.2908639503662499, 
      0.3012850224614254, 
      0.28666899021054426, 
      0.24727896442785238, 
      0.19896410422610977, 
      0.18541768019168067, 
      0.359116115620938, 
      0.25079123293606864, 
      0.3551436907543228, 
      0.3155224496500049, 
      0.3188828947059957, 
      0.41299081318453285, 
      0.33487986271373305, 
      0.34983675466212916, 
      0.324135576389892, 
      0.2529624509563941, 
      0.28363944581378736, 
      0.29424608555841086, 
      0.10816028661153716, 
      0.09108132694630494, 
      0.16141742243806492, 
      0.3028762820170055, 
      0.29212408343982155, 
      0.3327773069724191, 
      0.25458052708885914, 
      0.33262867426789533, 
      0.35830304220128617, 
      0.27050697321500605, 
      0.2887122230479053, 
      0.32013240560085066, 
      0.3400586392087446, 
      0.21707210625588544, 
      0.3342264751615863, 
      0.34141034098436085, 
      0.24166641314508008, 
      0.28617047619911457, 
      0.19210969361941588, 
      0.2860345257810955, 
      0.46197663135727063, 
      0.1737536777660143, 
      0.2240399858494036, 
      0.0916853251963744, 
      0.34466663516101365, 
      0.28120004388917547, 
      0.3023909513868572, 
      0.31005325205579953, 
      0.2846881112609693, 
      0.24028367384425428, 
      0.3157033080081723, 
      0.3371355404434593, 
      0.25388225596076824, 
      0.32809903647227806, 
      0.3279186383155538, 
      0.322209394821309, 
      0.34238288665123084, 
      0.2229847255001616, 
      0.20224011332325234, 
      0.3448013183862311, 
      0.19505474186840582, 
      0.3467013854956927, 
      0.30877647185327683, 
      0.19031869591049552, 
      0.29051165731285455, 
      0.31050877796149245, 
      0.22056296238014073, 
      0.3005395792883149, 
      0.2987841803785018, 
      0.3258367961072378, 
      0.7848047397346855, 
      0.0795941539831613, 
      0.2772711404031483, 
      0.25304016925510087, 
      0.252250850474839, 
      0.16160951104394805, 
      0.2746000143440264, 
      0.28674114619757524, 
      0.22630714776856337, 
      0.26840247148074087, 
      0.15159011435932804, 
      0.19262360827978003, 
      0.31182357159147317, 
      0.3534025078963552, 
      0.2895854833963803, 
      0.305875491192227, 
      0.28010555665969633, 
      0.22858063020301025, 
      0.28385387895784875, 
      0.34065591171687326, 
      0.20702832415275066, 
      0.2691203891858714, 
      0.20901839448987447, 
      0.34496654456344045, 
      0.3564547447876254, 
      0.34468091897110587, 
      0.13359741735452982, 
      0.23858480763331585, 
      0.25355112729402735, 
      0.15245054944385225, 
      0.22085167219015028, 
      0.2801049350880444, 
      0.3040085987753137, 
      0.23467153087590267, 
      0.22470113156453722, 
      0.3497764695488505, 
      0.16486213788226428, 
      0.3585145687869413, 
      0.23617891963953616, 
      0.34601422320096775, 
      0.31903964655666833, 
      0.3150137373180773, 
      0.3289382104288931, 
      0.32361982365548514, 
      0.29596949866168903, 
      0.28477515653188795, 
      0.3407135968964368, 
      0.3612131612226797, 
      0.27343203866138466, 
      0.2746075122251611, 
      0.30954610923103587, 
      0.3399270507955853, 
      0.3593475891036854, 
      0.028512496169406293, 
      0.3229494313135833, 
      0.2953054427522276, 
      0.23746700867408102, 
      0.3701753910079619, 
      0.21105556191764877, 
      0.34929953463890395, 
      0.20125335333656857, 
      0.32750982760662245, 
      0.21040066174449426, 
      0.28975239232945005, 
      0.244053019407065, 
      0.29525942794170174, 
      0.3326462719322502, 
      0.340868512839591, 
      0.09127644038309057, 
      0.18556140484328207, 
      0.3021945102189282, 
      0.3169062624094489, 
      0.22867146353508047, 
      0.3104748997788218, 
      0.14239764928052928, 
      0.29784427400166125, 
      0.34337063019307157, 
      0.35981946702037043, 
      0.17164504109773002, 
      0.32193113064904566, 
      0.26068647813850415, 
      0.34269057779457784, 
      0.27559563919361335, 
      0.3473965126159896, 
      0.25943741346192645, 
      0.2764971752266901, 
      0.27904208653794654, 
      0.4611244230868135, 
      0.20096700409202617, 
      0.2324793227929163, 
      0.29005179384005214, 
      0.14643266493628668, 
      0.22775387827036234, 
      0.29195785397994867, 
      0.06701950962230933, 
      0.219438776261235, 
      0.3316591408031205, 
      0.32613046118522593, 
      0.36697736452678137, 
      0.31636730664246576, 
      0.3055394699267317, 
      0.13007361761537087, 
      0.3197243540312945, 
      0.35165956765226714, 
      0.3708154173139695, 
      0.23251715997506203, 
      0.08499554710283133, 
      0.2673626554553468, 
      0.3408388410992058, 
      0.3155469928034907, 
      0.06916207217835925, 
      0.18145409973537166, 
      0.33267051035848116, 
      0.35858085641167997, 
      0.3197940574731064, 
      0.23085338489717427, 
      0.3364517037247171, 
      0.32291687521885926, 
      0.17987923039855452, 
      0.3566390540024275, 
      0.3338139565944815, 
      0.3448811446608303, 
      0.33462086635925975, 
      0.16710689088783204, 
      0.26361744678698845, 
      0.33545459000916245, 
      0.3589222526176994, 
      0.2636157244112366, 
      0.3351645326778802, 
      0.11184105409401283, 
      0.2908356925017013, 
      0.2985021748195443, 
      0.1350938887408064, 
      0.19084631450189077, 
      0.2896792378864022, 
      0.10457472296558337, 
      0.26926925076258923, 
      0.28789951482242643, 
      0.22492561632480115, 
      0.2857255089004312, 
      0.2671684967508454, 
      0.33250685657899476, 
      0.19637981836970286, 
      0.24209874595942713, 
      0.3454262778873722, 
      0.22704591466668372, 
      0.2729665592042949, 
      0.3598362379337173, 
      0.1361738314548828, 
      0.31901910053844285, 
      0.14688962651339257, 
      0.27236980929405286, 
      0.34831544878498627, 
      0.26825563900297583, 
      0.33975534621377174, 
      0.23074331802053605, 
      0.28443772422098773, 
      0.20034102716030142, 
      0.33809008810590746, 
      0.2871815068531393, 
      0.337910365360175, 
      0.26292063984220476, 
      0.35864457927957133, 
      0.326822268320473, 
      0.12609585446084584, 
      0.2965448295613453, 
      0.2880953157779418, 
      0.26949658914671737, 
      0.09200787924536655, 
      0.46335418449685156, 
      0.22754140995886604, 
      0.31648144253177923, 
      0.2407190022078184, 
      0.37042960899274413, 
      0.3309433387315553, 
      0.3517447779096978, 
      0.25167147042126176, 
      0.3700149917726256, 
      0.3308998941410821, 
      0.3494051073248304, 
      0.26416155824459087, 
      0.3067886048573238, 
      0.28150362557927755, 
      0.21501871538369796, 
      0.363589683339903, 
      0.26170612278957783, 
      0.12141568296467861, 
      0.2196607600483398, 
      0.10665195811650949, 
      0.3357240816316162, 
      0.32125103434455854, 
      0.31225289771756587, 
      0.2875239040005753, 
      0.2517682517988213, 
      0.31031792797115415, 
      0.2979474803596462, 
      0.24957681253910163, 
      0.2552136454115971, 
      0.3287932502318002, 
      0.6262469489535406, 
      0.32795393581370796, 
      0.2750568772297796, 
      0.3097900876277725, 
      0.3342881195838562, 
      0.1786598728973508, 
      0.3493949622160055, 
      0.13616012008025855, 
      0.27421190823929165, 
      0.22846656073053967, 
      0.31406918010381035, 
      0.2460006505094793, 
      0.31994492191196006, 
      0.3454108391481244, 
      0.35609368431466554, 
      0.3142847560232445, 
      0.3719455449686492, 
      0.3111748556699347, 
      0.35351758056482563, 
      0.28841131168684114, 
      0.3547981005536703, 
      0.17606395423760593, 
      0.3059860398027014, 
      0.122006535055619, 
      0.35413286971676605, 
      0.25801246148142465, 
      0.19971147105982892, 
      0.32975090402645707, 
      0.3533942703127098, 
      0.3062350336010118, 
      0.2300023066940021, 
      0.3309144248875911, 
      0.29330784437805874, 
      0.3639943204348781, 
      0.3125228610314056, 
      0.2538568220265857, 
      0.27895525030833523, 
      0.3044409497073211, 
      0.3315920301862153, 
      0.2771174150764619, 
      0.2892275477592079, 
      0.3340778254655166, 
      0.2295959844289095, 
      0.2195194305591123, 
      0.2876186045193546, 
      0.3342797282372112, 
      0.3556099408239172, 
      0.3098451609560935, 
      0.308352529953698, 
      0.3242743138088136, 
      0.34375629872199226, 
      0.2843252042504261, 
      0.31971261598859346, 
      0.14336638928699086, 
      0.31257664726445267, 
      0.2625366087767089, 
      0.29626442705994477, 
      0.23316006837578426, 
      0.23867469482353945, 
      0.34685092698700465, 
      0.25876529238738627, 
      0.26427392586525406, 
      0.3431630696957101, 
      0.23873076584791417, 
      0.3328439964584121, 
      0.10952812831236614, 
      0.3621113430541497, 
      0.21115207450914625, 
      0.21624287542579232, 
      0.07624421594462187, 
      0.30999449174289917, 
      0.29000521158992953, 
      0.2757524301813913, 
      0.2055501143051702, 
      0.31759986214188113, 
      0.3520761102625884, 
      0.18386229813173322, 
      0.34870769934987705, 
      0.2772425717990934, 
      0.31122962919352726, 
      0.11154843956912008, 
      0.29575421430459, 
      0.2539784853688804, 
      0.31170961179388723, 
      0.27352649954964353, 
      0.298030190726753, 
      0.35008819497073523, 
      0.34478420843586155, 
      0.27966941648577465, 
      0.30599153636693727, 
      0.1074384714551949, 
      0.3223167784831015, 
      0.28182101715545665, 
      0.32204477511975427, 
      0.8293936586219219, 
      0.2845145019549012, 
      0.35089691381983235, 
      0.2484225624439735, 
      0.2947969900865296, 
      0.28347955955390514, 
      0.3063141236036281, 
      0.280197148296868, 
      0.1239006014379486, 
      0.29405294136402227, 
      0.3391456476945987, 
      0.2868195158822328, 
      0.2685855123148578, 
      0.2634897032679709, 
      0.31214655876909214, 
      0.31597404994703054, 
      0.33795034404489077, 
      0.19023996492553513, 
      0.3521247610084911, 
      0.2374592344188884, 
      0.31453772994311907, 
      0.3595776338106054, 
      0.2657246276676964, 
      0.055216319244621094, 
      0.3583693219684479, 
      0.29128626448643546, 
      0.18636232040819628, 
      0.32101262784469, 
      0.33953067103485035, 
      0.30242817444075715, 
      0.26172313049833157, 
      0.3420921129423389, 
      0.0784474519640752, 
      0.10620008226730876, 
      0.08079271635364273, 
      0.3213567474184555, 
      0.3182141702309079, 
      0.32339702169905415, 
      0.3134606160631281, 
      0.3628701659707052, 
      0.30403496887845505, 
      0.18073006090198893, 
      0.19968644697983903, 
      0.28112111990646255, 
      0.29991415410298955, 
      0.2815391969290809, 
      0.3540692113766632, 
      0.35230658863617764, 
      0.21352414370894465, 
      0.17406672734877768, 
      0.34823911412585545, 
      0.22279227755415934, 
      0.11417816696571989, 
      0.3488081285285235, 
      0.07464382204145911, 
      0.33795665305927514, 
      0.268292268181948, 
      0.2824618142515218, 
      0.2983761843733449, 
      0.2534597510920706, 
      0.16665897293634557, 
      0.24626124499799185, 
      0.20727027049395455, 
      0.33566857209092155, 
      0.3520787765419911, 
      0.21580837580850115, 
      0.34745959010798383, 
      0.2564198391116251, 
      0.2657088095872407, 
      0.3360069600021634, 
      0.26898513996614337, 
      0.35866079032141657, 
      0.30891731149946333, 
      0.3383104810753053, 
      0.21668619306186498, 
      0.18410804611631956, 
      0.17945212120588871, 
      0.29883247136365854, 
      0.0968331440513242, 
      0.22326968630734345, 
      0.3162826500199784, 
      0.3403708894490103, 
      0.26086955722568, 
      0.29961197550632446, 
      0.23270470802485246, 
      0.25153360391593466, 
      0.31507994653304167, 
      0.17719618064890996, 
      0.2966507448897572, 
      0.27639735214743044, 
      0.23304138747353376, 
      0.21160292735160088, 
      0.3181867734404996, 
      0.12737642858718828, 
      0.27931572759198814, 
      0.34373798360311864, 
      0.24347413410275706, 
      0.20732612028404687, 
      0.22857278891328986, 
      0.2973457570368312, 
      0.15798896066526683, 
      0.30489505330966776, 
      0.18579294869913565, 
      0.19988462929369488, 
      0.29758656844070486, 
      0.3229355271073062, 
      0.3534152702292948, 
      0.6963759940736906, 
      0.2755691487113108, 
      0.2219194715577536, 
      0.19917093016185178, 
      0.34504431806710756, 
      0.34190118514326334, 
      0.23415018410589739, 
      0.3080464336819868, 
      0.25022915617026437, 
      0.3583382699261713, 
      0.32763947893066725, 
      0.35479223869292525, 
      0.342404057911742, 
      0.21083424614495483, 
      0.20505515631506543, 
      0.34703941632437585, 
      0.11526115685749642, 
      0.33378678155404407, 
      0.2862641779958587, 
      0.12554399323525972, 
      0.3645020757833366, 
      0.3088211072324999, 
      0.3069793042207315, 
      0.36347972512736304, 
      0.34485194694310856, 
      0.3496902758536204, 
      0.3708161261297707, 
      0.38020067438671623, 
      0.270068244386032, 
      0.2164818479108002, 
      0.16663261536961363, 
      0.28921199081441495, 
      0.2839505750754911, 
      0.3367430571552755, 
      0.24920795162158887, 
      0.15869100044105425, 
      0.3151822936639151, 
      0.2768506602941487, 
      0.2739998122496224, 
      0.3677551549735436, 
      0.3604331719396224, 
      0.31452137654796514, 
      0.25509145086527674, 
      0.02373105949959785, 
      0.31901892245056085, 
      0.3378095483175954, 
      0.3502521746927825, 
      0.20518266775566757, 
      0.3482851731212873, 
      0.09432408861939776, 
      0.18736079235631906, 
      0.28581405486789346, 
      0.2813780841405091, 
      0.33609370263332133, 
      0.21209830905715352, 
      0.242772768760602, 
      0.26403592398668085, 
      0.24028945518885936, 
      0.36863774019397955, 
      0.2673833922584884, 
      0.3303000261051896, 
      0.3333818101996036, 
      0.30872963741743337, 
      0.34062465140978854, 
      0.2896398290591058, 
      0.3446458930852361, 
      0.2739896732353432, 
      0.3649037658519276, 
      0.2667614225584935, 
      0.10049989376090734, 
      0.36358609264184033, 
      0.3414791139189049, 
      0.2832885567396778, 
      0.3119396259892512, 
      0.13828677109628265, 
      0.07775957430463902, 
      0.2880869879071756, 
      0.3291195234657557, 
      0.3159332410731596, 
      0.31727182045865776, 
      0.3080710319147253, 
      0.27126188943783347, 
      0.30965221909478213, 
      0.3103039109036684, 
      0.32466102072053643, 
      0.3407180347194103, 
      0.3589816053588008, 
      0.2941059951246239, 
      0.3415048786693674, 
      0.33774030297174185, 
      0.312037166072307, 
      0.3405300117946059, 
      0.3145644389844301, 
      0.35525146508926797, 
      0.3414298171503283, 
      0.33476157117211264, 
      0.3485817867011081, 
      0.1814369474138773, 
      0.27912657207522035, 
      0.2594592006922539, 
      0.28604384735987554, 
      0.042205954311215495, 
      0.28851279103423316, 
      0.2893595022931887, 
      0.296088877624578, 
      0.3413625057229864, 
      0.22380903287714513, 
      0.15077414399287611, 
      0.302812863898259, 
      0.276854518641817, 
      0.3155117419235147, 
      0.35943089243703347, 
      0.32710091770078537, 
      0.34378259981194514, 
      0.13994516934729714, 
      0.3106844681942084, 
      0.2768565404866449, 
      0.32492420832455116, 
      0.2475387324425464, 
      0.3303987535521441, 
      0.10114465962933421, 
      0.35371939471832214, 
      0.1992149229279339, 
      0.24859409593174064, 
      0.2766056696316551, 
      0.3576403193987165, 
      0.23650945467778473, 
      0.31998328808975607, 
      0.1756288889258453, 
      0.22745789174656136, 
      0.3286838419384677, 
      0.3578381852453698, 
      0.25902302740490835, 
      0.13926429714047098, 
      0.2996386299178476, 
      0.23696644875501863, 
      0.3540408869031012, 
      0.039916491121590084, 
      0.18602177716023682, 
      0.27761025967674696, 
      0.31723854701025667, 
      0.1059274003361321, 
      0.28878678611464476, 
      0.2967714442479187, 
      0.276612335336029, 
      0.2874096076044374, 
      0.2633105502388493, 
      0.28111146667243303, 
      0.3044623944719278, 
      0.3385217732765325, 
      0.3499412470682173, 
      0.2829954292867631, 
      0.2880112414147788, 
      0.19339757480659187, 
      0.18052779014751502, 
      0.328937604373008, 
      0.2945448694684315, 
      0.1994742049129164, 
      0.36113142100753093, 
      0.06100145765493725, 
      0.2867123595909032, 
      0.4946955212546212, 
      0.34583207618243034, 
      0.314898333390362, 
      0.06234215881571948, 
      0.2647723169073616, 
      0.3664878728367962, 
      0.35468668970990885, 
      0.3166391619781834, 
      0.138296230096639, 
      0.25113919178539845, 
      0.21712110434942555, 
      0.32953393536479786, 
      0.242378261027959, 
      0.29253154797016895, 
      0.3253058721847451, 
      0.33827386578101176, 
      0.3035601178891466, 
      0.29038615802802764, 
      0.30431957054647524, 
      0.3094667729853635, 
      0.338100121110536, 
      0.35549729373625877, 
      0.1284954567562925, 
      0.2835184480551054, 
      0.2238184082433186, 
      0.3118197605658902, 
      0.29509783973293596, 
      0.24219101618145722, 
      0.3197827433396371, 
      0.19685903109701391, 
      0.30109239528634874, 
      0.3119370015055195, 
      0.2935917265793499, 
      0.33509974144557236, 
      0.34790206404980095, 
      0.28520962607837264, 
      0.28377165278618516, 
      0.30289823199036486, 
      0.3117066170891473, 
      0.35492645506611364, 
      0.34798734948416515, 
      0.3243101478923404, 
      0.3259197120105191, 
      0.28299390109117356, 
      0.3009489958361961, 
      0.028900203559285808, 
      0.3309180900849571, 
      0.3446720130735789, 
      0.27212449513083464, 
      0.3497431777991206, 
      0.288115371228919, 
      0.32602869525634387, 
      0.3440410815706986, 
      0.26438535766918153, 
      0.32598852612966844, 
      0.26501453548732296, 
      0.358677963760095, 
      0.23878911897918503, 
      0.27689979592205644, 
      0.29523479930400276, 
      0.26118674071092884, 
      0.3090096188253703, 
      0.368165700779206, 
      0.3316686444017021, 
      0.3503716619206827, 
      0.2515845317959828, 
      0.2493243082087869, 
      0.34541528507451813, 
      0.3328428221976219, 
      0.3548931447682561, 
      0.31007785363300727, 
      0.32653914381811383, 
      0.29678196754355224, 
      0.34377558429531135, 
      0.362911476619319, 
      0.28614397530825636, 
      0.27601957982395037, 
      0.31604590892202805, 
      0.25133832457101113, 
      0.3184016426149578, 
      0.23313235286313186, 
      0.28126387628654065, 
      0.3117779420349309, 
      0.08597502400705899, 
      0.3075059521192581, 
      0.36200292374254317, 
      0.33107736353181033, 
      0.2602154616451257, 
      0.1380387293320589, 
      0.27921967966536687, 
      0.33647717911648134, 
      0.35087254465945394, 
      0.3209341119491715, 
      0.3375180768472804, 
      0.31681875622871924, 
      0.1743730053712028, 
      0.3276099985887549, 
      0.1602190956506434, 
      0.2942999859737207, 
      0.254611571553426, 
      0.26245070723016556, 
      0.3062745001523031, 
      0.28808429800350105, 
      0.24342624766721388, 
      0.27691080600740886, 
      0.25371258359710047, 
      0.3472024776280278, 
      0.36399821918924624, 
      0.34840362950805587, 
      0.253344524613548, 
      0.26522020453862644, 
      0.28114922549808924, 
      0.31648008306210484, 
      0.365168434325496, 
      0.3412970776507146, 
      0.25710613363990403, 
      0.24024797830222255, 
      0.3571629465276397, 
      0.265984027969907, 
      0.12506641473453006, 
      0.2602046641621101, 
      0.20967522422980073, 
      0.2190743667551266, 
      0.2387976057983619, 
      0.256498217700557, 
      0.3105004734439057, 
      0.2752806149767046, 
      0.30615870545682317, 
      0.2942505776541853, 
      0.3434499193287772, 
      0.3621621230987327, 
      0.3107638932892725, 
      0.22643581011575187, 
      0.35867493305812453, 
      0.23574279051024608, 
      0.1011578342659512, 
      0.3608193867136516, 
      0.33805065425779013, 
      0.3019161221192706, 
      0.23987695412835938, 
      0.1712213897450964, 
      0.24009501099990146, 
      0.24598950416351542, 
      0.1985397764222712, 
      0.26839997290480333, 
      0.3711821241620596, 
      0.24978369306901496, 
      0.2579423082256874, 
      0.36961593406962234, 
      0.2206634881697419, 
      0.22811182260264332, 
      0.36409302766863555, 
      0.3651348699721305, 
      0.28199528934238255, 
      0.2480285352751976, 
      0.25989419641699824, 
      0.3090144471430727, 
      0.18268138261553715, 
      0.3151968300993556, 
      0.3668242366710738, 
      0.2781190158224613, 
      0.3024906517960688, 
      0.2973324100048593, 
      0.26848683995198963, 
      0.3050476111103208, 
      0.33225173561822097, 
      0.08091996799927785, 
      0.2487788827729317, 
      0.8506234554621834, 
      0.3532908271468633, 
      0.32782387743860425, 
      0.29066865335653747, 
      0.3366283377722233, 
      0.16110186445416988, 
      0.3689238237585766, 
      0.16639403831625377, 
      0.2010223757696524, 
      0.25600203465478266, 
      0.36776297933608504, 
      0.3282127634133231, 
      0.2668745453411294, 
      0.329829859491913, 
      0.2915929044519702, 
      0.35144782042372863, 
      0.31081665361748023, 
      0.227062152859807, 
      0.20659969145895263, 
      0.1714443754255291, 
      0.3096893298935234, 
      0.3662382228234846, 
      0.14952323839538229, 
      0.2979840842260722, 
      0.3161091072202029, 
      0.3263624830750595, 
      0.34994504731509063, 
      0.24921306489806352, 
      0.3144441257230973, 
      0.2983637268622241, 
      0.3497478133286329, 
      0.3300639564647116, 
      0.1838493576045808, 
      0.27243025048839475, 
      0.2552633823069222, 
      0.3108494693479234, 
      0.2069892491731018, 
      0.3210841581802088, 
      0.2805458536359635, 
      0.3612206514718063, 
      0.34767205325739214, 
      0.2730653347898501, 
      0.14242948983778264, 
      0.2218363369167675, 
      0.2959929302609524, 
      0.21109991518980087, 
      0.1995246708521868, 
      0.2424568737078426, 
      0.19974368305965637, 
      0.2948282597261967, 
      0.22779098752869187, 
      0.3404322508575617, 
      0.159109895296668, 
      0.21811566907321608, 
      0.2507509802171496, 
      0.3251962918737299, 
      0.3217359396225675, 
      0.35010871916318925, 
      0.26684599556923994, 
      0.25975342186387523, 
      0.13251066669460362, 
      0.3512038601496549, 
      0.232598488856411, 
      0.334756549239594, 
      0.25084748837977777, 
      0.1715464876882348, 
      0.3430006971006854, 
      0.28833804967340465, 
      0.19251513612837323, 
      0.21715857211591358, 
      0.266370553881859, 
      0.3258058851959179, 
      0.34145015052112326, 
      0.4109777010267562, 
      0.1862618236655129, 
      0.321685280493511, 
      0.3510161502621089, 
      0.27342655384141434, 
      0.34458804525196524, 
      0.33315318651697057, 
      0.26510906546925667, 
      0.32944960419228664, 
      0.04909212199099056, 
      0.10897701574318436, 
      0.28952424799526966, 
      0.29957160380552883, 
      0.33375031764011026, 
      0.3710682578206534, 
      0.24303768720842608, 
      0.25747038304662984, 
      0.3237994650325413, 
      0.2949700803445975, 
      0.275490184249363, 
      0.3224526411707627, 
      0.26285557209111676, 
      0.17411148871210724, 
      0.32383605004219695, 
      0.28076239172976214, 
      0.22994463040458168, 
      0.18391764830174656, 
      0.3179418473297442, 
      0.22685519680843783, 
      0.354238277349911, 
      0.19879306011810527, 
      0.354667144371137, 
      0.319082442617462, 
      0.23378198585802265, 
      0.1819645848563127, 
      0.36223665515222275, 
      0.25547020220818506, 
      0.31567066631464813, 
      0.1704041554320686, 
      0.2636946845901277, 
      0.3283668306571127, 
      0.0785997114649862, 
      0.2897900876440684, 
      0.2731387312509259, 
      0.33814871529127793, 
      0.15329114752177067, 
      0.21610443534029744, 
      0.2995869000989986, 
      0.34434855766382916, 
      0.21371486745187462, 
      0.35642356795170776, 
      0.36874050268619113, 
      0.3473099801225243, 
      0.2500146498651369, 
      0.30076658360649994, 
      0.35533725017535545, 
      0.3590980086020584, 
      0.5901354223028822, 
      0.2805759097205382, 
      0.32844473660061857, 
      0.31645673177026834, 
      0.09609526381935797, 
      0.2965179832532777, 
      0.32156955402983795, 
      0.25428488477063343, 
      0.13685762900193002, 
      0.28463216980015, 
      0.27970099613012855, 
      0.36993514725485255, 
      0.153608659306813, 
      0.15845744544808874, 
      0.18571610337074074, 
      0.35143401410650066, 
      0.2995657501702135, 
      0.3066321842103839, 
      0.2952297847623045, 
      0.16285397992030298, 
      0.34211042149714344, 
      0.11983376604576629, 
      0.26507687599003105, 
      0.3215527596185849, 
      0.21352956163477047, 
      0.2138162354992737, 
      0.0990217178601453, 
      0.18187825590741563, 
      0.08839043349196242, 
      0.37047063101882005, 
      0.3221700076363825, 
      0.33568858814143776, 
      0.3242191446883807, 
      0.30825351268560874, 
      0.1588734240194554, 
      0.24903717725327854, 
      0.3002146392473717, 
      0.19423287385734034, 
      0.32298590056306586, 
      0.2163036295610841, 
      0.31437268424538894, 
      0.31934509498945024, 
      0.27078577042598256, 
      0.2590470648466492, 
      0.35764862636181766, 
      0.25157860781169333, 
      0.1801142323988128, 
      0.06202499027893925, 
      0.2692523356752632, 
      0.360234492853399, 
      0.35632161118682215, 
      0.3420543726705327, 
      0.24643742610290714, 
      0.3006076607101954, 
      0.31605398661766854, 
      0.27525512875309305, 
      0.31550155943501845, 
      0.3543240062887891, 
      0.20210163300519107, 
      0.1712680345261007, 
      0.1693507278569589, 
      0.28461755111886405, 
      0.2559858967135099, 
      0.2981703846853643, 
      0.37034073936130213, 
      0.26675345287418456, 
      0.2052585817109735, 
      0.28134418840912734, 
      0.3627453995893829, 
      0.3296487283120337, 
      0.16229637679259887, 
      0.31729785109830405, 
      0.09596115388785888, 
      0.05110234770745631, 
      0.34723058687958336, 
      0.3109920253829386, 
      0.3579625350621978, 
      0.3423586640519763, 
      0.3240113974693096, 
      0.2352366633615715, 
      0.32118942626645236, 
      0.28423662051244336, 
      0.36629576853311496, 
      0.16643391722495524, 
      0.2976770350430343, 
      0.26415969198541167, 
      0.2994956300005404, 
      0.3611153158877964, 
      0.3256284441483312, 
      0.30433648931900387, 
      0.25184143981701324, 
      0.32835291002699696, 
      0.279240480983545, 
      0.2410884634367389, 
      0.25587961333812276, 
      0.31850237148328076, 
      0.3057211434100224, 
      0.2906045420743078, 
      0.28923223990077024, 
      0.2883880588954445, 
      0.12761361465623805, 
      0.3260688351568874, 
      0.2778017575453337, 
      0.13169573160871215, 
      0.35520321330086896, 
      0.28222407219586304, 
      0.3604539746927875, 
      0.28784795019463083, 
      0.32936785095909576, 
      0.34579792265403586, 
      0.3525559978069382, 
      0.3711300170854405, 
      0.3413520124090053, 
      0.2943124341068633, 
      0.22139004073275817, 
      0.17478123399611395, 
      0.17579577776184496, 
      0.28723878191547975, 
      0.2918636623504947, 
      0.33262307853066014, 
      0.16869182558481255, 
      0.30888594602747677, 
      0.31980394166318427, 
      0.2665295982662068, 
      0.052030641409250046, 
      0.17509106217554712, 
      0.3590494132355503, 
      0.3402251192238296, 
      0.2729392528362153, 
      0.2549375150139765, 
      0.2892291666828179, 
      0.10044190882573187, 
      0.31663594033736064, 
      0.23989060910034823, 
      0.09052450633994193, 
      0.34318962370185147, 
      0.1428903520158224, 
      0.29205462307563407, 
      0.3344122210064333, 
      0.33183763038212205, 
      0.31593343564857806, 
      0.141573085194973, 
      0.2960559933965602, 
      0.3135108847887657, 
      0.24819463571194333, 
      0.25167578448440636, 
      0.12007873062428963, 
      0.32653165515223165, 
      0.3164533122601387, 
      0.350409056934327, 
      0.2877170218068126, 
      0.23304694835252318, 
      0.34298453571253873, 
      0.25742866380487206, 
      0.15846370190640227, 
      0.18513233723541359, 
      0.34927005207629486, 
      0.20734604353196032, 
      0.29218498966729956, 
      0.2265641751418386, 
      0.30899388348152734, 
      0.3018889256043303, 
      0.3543469007365992, 
      0.23471904450011766, 
      0.19874873434785337, 
      0.3682975103659492, 
      0.23303742767223448, 
      0.2718727606876735, 
      0.22319897260275814, 
      0.26610129304453944, 
      0.33950678858864386, 
      0.3031424470283367, 
      0.24141755749882135, 
      0.3108895724664104, 
      0.25224181574951615, 
      0.2665633635930983, 
      0.19960942986601943, 
      0.14418652349337432, 
      0.2676840134806059, 
      0.16742584239483807, 
      0.23095275482776764, 
      0.3438566724408269, 
      0.15175479008505868, 
      0.026740791779195274, 
      0.33786292091312037, 
      0.3093371755825108, 
      0.0445765515440323, 
      0.2629321831185694, 
      0.16211724773860908, 
      0.3272739315034996, 
      0.2630604019632763, 
      0.3025157766291204, 
      0.32094889881978594, 
      0.24601167925019912, 
      0.3670726875940408, 
      0.3357016384189777, 
      0.2685587235484928, 
      0.3242076855443112, 
      0.31582484063344685, 
      0.2194884091509602, 
      0.3232380467592686, 
      0.09937523045606392, 
      0.3318437689343546, 
      0.08331499241457965, 
      0.32629120804427447, 
      0.2108560867207209, 
      0.2924833509834314, 
      0.3441364745004467, 
      0.15755746120300462, 
      0.26831406503750277, 
      0.33357478582447625, 
      0.29191942849293223, 
      0.36118752499016715, 
      0.36711674835843033, 
      0.3079634212279498, 
      0.2929530507129284, 
      0.2989131343401453, 
      0.18653920128929233, 
      0.2039165614025181, 
      0.2788088823593429, 
      0.300198490202379, 
      0.24579533973617945, 
      0.3213957222711225, 
      0.24521986382708755, 
      0.03691949878933593, 
      0.20910305743587876, 
      0.36490950374240533, 
      0.08223785650987966, 
      0.33788504378876594, 
      0.33457255929349233, 
      0.25704177041734794, 
      0.31966300950457954, 
      0.1773718651180994, 
      0.31197388236791024, 
      0.10204172159195504, 
      0.20349601096548706, 
      0.34772764589320704, 
      0.3312627020419623, 
      0.3213290771656338, 
      0.30698173303276605, 
      0.1809829131263518, 
      0.3117976432765804, 
      0.32352083169632617, 
      0.3252896648481443, 
      0.35445298850525137, 
      0.34028940579079975, 
      0.05123967334745997, 
      0.10000736743112072, 
      0.35222100649224236, 
      0.27440532714535315, 
      0.3635637410155349, 
      0.23271452768226789, 
      0.34262918176871426, 
      0.3208428352162646, 
      0.30953622707892564, 
      0.3807783415945516, 
      0.2665635992627622, 
      0.1623963109228749, 
      0.16027711237088557, 
      0.369554100701087, 
      0.30043588919345476, 
      0.2805498813849933, 
      0.27464278430263045, 
      0.3483489962104532, 
      0.13071336777310164, 
      0.32824814799129604, 
      0.3243651594012291, 
      0.28403784613835115, 
      0.34833408378755054, 
      0.3141315710467603, 
      0.3266772359118087, 
      0.3344016672786739, 
      0.35178507227311295, 
      0.3301104289162682, 
      0.25922707512078386, 
      0.20620398642993984, 
      0.24253573647437737, 
      0.20154422676483888, 
      0.27921433228816045, 
      0.34791736997398426, 
      0.22770894087130128, 
      0.3247813437833501, 
      0.3712986659255765, 
      0.3585154058822133, 
      0.3350986422652012, 
      0.32974825260636764, 
      0.33284839723791965, 
      0.35503997997187675, 
      0.3140189056144406, 
      0.1679821521655265, 
      0.30743759085877903, 
      0.3142846540359095, 
      0.25079419612439885, 
      0.26239048812304305, 
      0.28354970491377823, 
      0.3314492235810046, 
      0.255253433119447, 
      0.25095251973964905, 
      0.2481344320434557, 
      0.3420088495897891, 
      0.12271630607559338, 
      0.32230035968347764, 
      0.23902230630175378, 
      0.35378621201163785, 
      0.25366443680486866, 
      0.3534564297689898, 
      0.30286136035727257, 
      0.2781080705477387, 
      0.31552739587866035, 
      0.32520256025601246, 
      0.2280211979707713, 
      0.1690973607982024, 
      0.2276151720980117, 
      0.12708988847284639, 
      0.35225122089304634, 
      0.35645826073231024, 
      0.2611997793118897, 
      0.31570115877720467, 
      0.32223417662787307, 
      0.11757930597400859, 
      0.21406439588076973, 
      0.34156609704627755, 
      0.03814118339835458, 
      0.27491880125939727, 
      0.17614960500853136, 
      0.3379470417592389, 
      0.23728995280070256, 
      0.08092765586899081, 
      0.11763287353668248, 
      0.3584177050523293, 
      0.3654319217534761, 
      0.34814583976351454, 
      0.3001921988143326, 
      0.370885857015818, 
      0.31192238316763526, 
      0.2910908787740051, 
      0.3308579488858477, 
      0.2241891569068168, 
      0.31969746037868596, 
      0.30584331677504445, 
      0.35008734832682226, 
      0.252324328327122, 
      0.19414321893807546, 
      0.14486694905838285, 
      0.21075548033751976, 
      0.3354949332626935, 
      0.3224667797310155, 
      0.2788389084171515, 
      0.26047005981031796, 
      0.04327182044534301, 
      0.2611202529772154, 
      0.3275016808517191, 
      0.2952939702431154, 
      0.33489539997460677, 
      0.2910464802798677, 
      0.2733246390990314, 
      0.3696086363852992, 
      0.35179462069900136, 
      0.23126087614348034, 
      0.0598961118213658, 
      0.3179145584637437, 
      0.0582930677360841, 
      0.0781272903622223, 
      0.3500089074780344, 
      0.24045979889843858, 
      0.18520352568320547, 
      0.2743797809536445, 
      0.30574221513174366, 
      0.36231176348868477, 
      0.24957250182501897, 
      0.3381495008609842, 
      0.356231143642769, 
      0.33356415558863345, 
      0.2253952692390426, 
      0.33625502929177603, 
      0.35045094756952994, 
      0.22623943962233545, 
      0.20593860876689796, 
      0.2926630023046517, 
      0.2814901332338833, 
      0.1448145147605458, 
      0.3113730154214035, 
      0.27825955624457205, 
      0.308756437428459, 
      0.07735520156359721, 
      0.328148141985587, 
      0.30024949352979086, 
      0.273804045253116, 
      0.20836720173405707, 
      0.13096634773164947, 
      0.2656293678893004, 
      0.23297306268456863, 
      0.5440824120138409, 
      0.29692380067765733, 
      0.24985822133804717, 
      0.3652658471467068, 
      0.20914481581978692, 
      0.31112623501510894, 
      0.3218362992853996, 
      0.3364293177807955, 
      0.263908728008285, 
      0.22963368609893664, 
      0.18000910346794538, 
      0.297654423260144, 
      0.3475950965796412, 
      0.3707333885328565, 
      0.22771514796847567, 
      0.2742173150973943, 
      0.28087319499668667, 
      0.3693239218703793, 
      0.070106362186703, 
      0.33941466045376967, 
      0.2897909431767848, 
      0.33538480024389905, 
      0.3100894986627342, 
      0.3312367910407308, 
      0.26086961273794584, 
      0.2942853787875953, 
      0.3216006006065976, 
      0.16929507576657518, 
      0.32684684514855217, 
      0.20928730747223306, 
      0.16216492867575524, 
      0.07367455760494429, 
      0.23984418695149332, 
      0.10601908517728122, 
      0.2683866956172175, 
      0.35179744014210673, 
      0.35693266496193315, 
      0.2965767202132324, 
      0.32531036824121323, 
      0.2824901272555393, 
      0.33080307332780334, 
      0.2881608774386138, 
      0.23086602483143026, 
      0.20142254115123875, 
      0.2636077766224297, 
      0.33066390937994167, 
      0.30633401422195994, 
      0.2753570770259724, 
      0.3613538909228301, 
      0.0806503935584925, 
      0.21186894057144115, 
      0.3607567489884449, 
      0.15862132968636128, 
      0.3683709190188699, 
      0.3305743596094761, 
      0.3646214577968771, 
      0.13345742680931003, 
      0.34230481945544294, 
      0.29801207542794833, 
      0.3233783724332084, 
      0.2507843508148135, 
      0.3030381174018218, 
      0.27054466610494565, 
      0.26392791022941464, 
      0.15980342642495696, 
      0.2603405135201201, 
      0.29044785150443886, 
      0.3118425073103223, 
      0.28491158821615076, 
      0.27884569498170586, 
      0.2815029563947485, 
      0.3184877837872283, 
      0.3561401868167446, 
      0.34524167911088427, 
      0.18750542404808768, 
      0.3145005771450475, 
      0.20973434655568976, 
      0.31485554333296334, 
      0.32287971619283773, 
      0.22779469479255815, 
      0.3156679733714027, 
      0.3266974017320546, 
      0.12392901544544804, 
      0.36796458421664746, 
      0.31818783341316426, 
      0.20384360628957818, 
      0.2557433718911274, 
      0.3015926553380216, 
      0.158025349462813, 
      0.31180211052076207, 
      0.35837104907889783, 
      0.3510201160481323, 
      0.3264631859560791, 
      0.04929992795374529, 
      0.2212290752847735, 
      0.3137043329559217, 
      0.05411012130794082, 
      0.27620861103801525, 
      0.35020124814402537, 
      0.31983032782533677, 
      0.3488128139754199, 
      0.3184502321045734, 
      0.3323480743245134, 
      0.25816841804078766, 
      0.34310773347089496, 
      0.2899468065482959, 
      0.26976740331706217, 
      0.23976087877552596, 
      0.35737295272360076, 
      0.21746386881064722, 
      0.28223969504576585, 
      0.36899846396459424, 
      0.11903118932882865, 
      0.23919617935604554, 
      0.3140272053070201, 
      0.29328875915849933, 
      0.3637501638721482, 
      0.21991941568357373, 
      0.3677713504554755, 
      0.33099928075888163, 
      0.3509181084461596, 
      0.25097420453730485, 
      0.2986642750178241, 
      0.16752616500658915, 
      0.16083248929167288, 
      0.35854132637658764, 
      0.3067032783813224, 
      0.219756411801597, 
      0.3569525710436119, 
      0.31110034030700195, 
      0.21914655669584285, 
      0.32050193952665534, 
      0.2582928795412404, 
      0.34169471280447344, 
      0.23253979304183578, 
      0.17142944208178168, 
      0.34919123417504094, 
      0.2586394099592518, 
      0.34818345380615257, 
      0.334659895706106, 
      0.20366546244327377, 
      0.25191232507905276, 
      0.30857717571652804, 
      0.23725093702735972, 
      0.25566459823699106, 
      0.3418081140005034, 
      0.3203397787650622, 
      0.3722015714523692, 
      0.32421324148262676, 
      0.29978164286435816, 
      0.32436100701703985, 
      0.2796745855069505, 
      0.3355564045399992, 
      0.5441836111143094, 
      0.2540097668702615, 
      0.33715988415675835, 
      0.1233659315703547, 
      0.2798951669534187, 
      0.3178960343307279, 
      0.21200855119187398, 
      0.11466060571980655, 
      0.2771193580244665, 
      0.282573714014341, 
      0.12845719336961303, 
      0.1723825489529126, 
      0.34240858041680955, 
      0.35953990823449905, 
      0.36776003376420474, 
      0.2826244821326159, 
      0.20683346669215016, 
      0.2763503792497021, 
      0.2429689476575373, 
      0.3538400741610813, 
      0.3110493156473165, 
      0.12885308499577888, 
      0.06862011995229908, 
      0.278093643780576, 
      0.33435055864459906, 
      0.07124104473848779, 
      0.30436972621716213, 
      0.24693986577745647, 
      0.3416648571233812, 
      0.3651800848985621, 
      0.29383924373002346, 
      0.28635506891632406, 
      0.2563296887416751, 
      0.3091867795000042, 
      0.34472584825956115, 
      0.3479526599444912, 
      0.08685179188947431, 
      0.31789999893189885, 
      0.35026592234729603, 
      0.20538747265303267, 
      0.33067745705837703, 
      0.3433573282113367, 
      0.3064163869354576, 
      0.3283014854134978, 
      0.33331919562727885, 
      0.3204469994552725, 
      0.2992821652468848, 
      0.3258596213374178, 
      0.3308794244831019, 
      0.24754538836208273, 
      0.3568772312062296, 
      0.19657145043309604, 
      0.30837775141369345, 
      0.2548233446550177, 
      0.3167043205869599, 
      0.31844741905037705, 
      0.30532779202609867, 
      0.1990189998686878, 
      0.22720381879653198, 
      0.22002930581527805, 
      0.32337589311071824, 
      0.321580215434529, 
      0.3219536024670829, 
      0.2753928970095387, 
      0.2803892095379794, 
      0.33971569798647105, 
      0.3153258858379236, 
      0.3357260183271523, 
      0.32853487295680345, 
      0.3396500019062508, 
      0.3514883311085637, 
      0.2629949228469121, 
      0.30680236045233455, 
      0.15205559691459847, 
      0.26690965017904683, 
      0.15268032308269203, 
      0.2007180244249233, 
      0.31384536040174127, 
      0.3187058852450144, 
      0.2160134291104481, 
      0.24461420965096456, 
      0.17670032621600193, 
      0.34599651610604626, 
      0.32068200254988544, 
      0.2805627903410086, 
      0.3531760475979173, 
      0.21749370023938677, 
      0.33206775612061573, 
      0.36040837343773097, 
      0.27675050431428455, 
      0.22641421026159422, 
      0.1839275980847159, 
      0.250798871721873, 
      0.15707660285862637, 
      0.2151813042026875, 
      0.3482102534429085, 
      0.2375528398733374, 
      0.3529202436980869, 
      0.24801027750296945, 
      0.3149032494735051, 
      0.3408883279890865, 
      0.34378632762398736, 
      0.1996543190721751, 
      0.11598921611408018, 
      0.28579299922879997, 
      0.36845966605017066, 
      0.347185010469639, 
      0.12802837559448824, 
      0.3638620802605586, 
      0.20428636489665206, 
      0.3579313694012831, 
      0.31243859905199806, 
      0.3480415801959467, 
      0.3928331353206235, 
      0.3559662394085736, 
      0.1414387120121492, 
      0.1697857797333364, 
      0.2179655042186556, 
      0.2501608257860436, 
      0.29924862581618444, 
      0.22685438848188305, 
      0.3607644151544611, 
      0.3393252600675454, 
      0.32939449688198114, 
      0.26954164801721864, 
      0.29445656605125897, 
      0.27938975388294585, 
      0.329787228778138, 
      0.3116099942366123, 
      0.3061387353488544, 
      0.3594447098411512, 
      0.3648757678888147, 
      0.16262597774819698, 
      0.32675363272979535, 
      0.3035361717146724, 
      0.26631452600566413, 
      0.3098807958240445, 
      0.249219578737628, 
      0.3400290315310144, 
      0.3543172824820603, 
      0.36108178745997677, 
      0.23768660924915563, 
      0.29323647558546756, 
      0.2384538199951563, 
      0.3050051739422552, 
      0.33500010124329127, 
      0.32104554014502895, 
      0.2418985429521493, 
      0.34698618160473227, 
      0.2225730378688271, 
      0.2778704254996399, 
      0.04872806706720939, 
      0.287018812888768, 
      0.2607414605509014, 
      0.335301837827199, 
      0.24584293095983184, 
      0.32447030754627093, 
      0.18104822763413084, 
      0.3176206056302051, 
      0.3653279639623445, 
      0.33994055808937856, 
      0.0817612196020565, 
      0.09166550810508088, 
      0.3184723130801885, 
      0.3540144659837138, 
      0.3382566939176798, 
      0.23959779823975116, 
      0.2145371539805116, 
      0.3092745927161644, 
      0.31601989993535073, 
      0.21909265005182182, 
      0.24667299987618002, 
      0.35606212903125195, 
      0.3104213208050336, 
      0.27097141837521604, 
      0.36296167378952815, 
      0.3432095321025658, 
      0.22110979421614504, 
      0.35695485749390393, 
      0.3403732029983279, 
      0.29937774289794034, 
      0.22870748676092303, 
      0.3087370460524866, 
      0.30774168570082433, 
      0.25160435510593626, 
      0.3604949071717138, 
      0.3396992520920276, 
      0.27787401169346154, 
      0.33388057729595977, 
      0.3164412357363083, 
      0.3137979144203794, 
      0.26403570597321, 
      0.32278180081710217, 
      0.11492739907322669, 
      0.35593809197232773, 
      0.28497245310404645, 
      0.28325021900560815, 
      0.2912160103231598, 
      0.336882748737511, 
      0.33946799482913864, 
      0.3059825984633843, 
      0.22111765968802266, 
      0.17398962669572093, 
      0.358707306300064, 
      0.332350920490492, 
      0.10345989221125591, 
      0.3091018409532862, 
      0.25853896846344426, 
      0.3096418055203019, 
      0.2658478086885642, 
      0.32733909520950755, 
      0.10764035133225729, 
      0.3368660834967434, 
      0.347445521863697, 
      0.35528646643599926, 
      0.36518072146746633, 
      0.3598814960615636, 
      0.32209502209392943, 
      0.20215407565476073, 
      0.3392896957171824, 
      0.3601670091375408, 
      0.3410197144194743, 
      0.05380374326051757, 
      0.22803089046770234, 
      0.3401046071734619, 
      0.3730407402543914, 
      0.30122632140540434, 
      0.29369995402355975, 
      0.25526229335654854, 
      0.2197435510793155, 
      0.29986740744740464, 
      0.08441306833474256, 
      0.2926114370369996, 
      0.3456414966954139, 
      0.3327432223994634, 
      0.3688836665493686, 
      0.10480231774314606, 
      0.3455614074349098, 
      0.3137979805611679, 
      0.3570837983033892, 
      0.32679682876552646, 
      0.2749074944521255, 
      0.30924456780439047, 
      0.3482138062890423, 
      0.18201128795744673, 
      0.10948207222749406, 
      0.31927206689729076, 
      0.35170489900806123, 
      0.19138092530718878, 
      0.35568470163532845, 
      0.3168942625829385, 
      0.09332684586451687, 
      0.36509581889082693, 
      0.2766876222129825, 
      0.31616078339113785, 
      0.14234162832048236, 
      0.3614067322740957, 
      0.3671296077337996, 
      0.23472539064856301, 
      0.27597221130618704, 
      0.3634360959570929, 
      0.28363880053098317, 
      0.31562933110005315, 
      0.2627126212988267, 
      0.16500726369349838, 
      0.36222620829246377, 
      0.22705393488950168, 
      0.26178040104038464, 
      0.2678470600238683, 
      0.189557066824522, 
      0.3096212668309303, 
      0.26891161505291583, 
      0.2864705088821022, 
      0.34828772671815406, 
      0.33515144374473127, 
      0.2600759984654138, 
      0.35094781347066883, 
      0.26420192626839023, 
      0.28241696762280755, 
      0.2973085536483953, 
      0.3216658786310707, 
      0.2259273754109172, 
      0.2815417783312118, 
      0.31517975328167086, 
      0.3004712195841233, 
      0.19274875078171994, 
      0.23806439910569693, 
      0.35156880805284685, 
      0.3282808721333384, 
      0.3582020564674658, 
      0.2631884902871142, 
      0.14112046558378447, 
      0.2520666346544414, 
      0.07528823326382852, 
      0.3614428708854826, 
      0.35114318829092955, 
      0.28239156450940345, 
      0.34234029884915806, 
      0.1370703536575838, 
      0.12676528892278055, 
      0.35645926534405165, 
      0.3683061367321176, 
      0.27802984559262445, 
      0.2649445968790428, 
      0.24524259524443942, 
      0.35666919721419965, 
      0.35369682449675466, 
      0.268667190611632, 
      0.19902674565310732, 
      0.2382178654648836, 
      0.18047188058640456, 
      0.22866744570640268, 
      0.21641936795284597, 
      0.25180306063142066, 
      0.33674255855147667, 
      0.3382416375478132, 
      0.3068486542957116, 
      0.3009304548942165, 
      0.2210725002801042, 
      0.280955063279044, 
      0.3422135268242712, 
      0.33421956156888155, 
      0.24843792806411, 
      0.30174136966014986, 
      0.35161078663490225, 
      0.25148776932829614, 
      0.10366897819782803, 
      0.28150486538392394, 
      0.33693560844445, 
      0.3197428535699014, 
      0.2572526571901042, 
      0.30756248419027243, 
      0.33814849994540996, 
      0.26438043471249373, 
      0.33287889258829856, 
      0.3054344015756893, 
      0.18179042034839815, 
      0.3246846358273673, 
      0.34547291853250567, 
      0.2539300214726469, 
      0.24229541909165347, 
      0.3426943507333935, 
      0.33290778172753804, 
      0.20469092537869393, 
      0.11475064905060715, 
      0.36538628538415513, 
      0.2273609523900634, 
      0.26241363888336877, 
      0.33329021265605185, 
      0.2501787757279626, 
      0.3338982778926773, 
      0.330464274662463, 
      0.3503809885754003, 
      0.3274914663265307, 
      0.22311257319528116, 
      0.29637885146261445, 
      0.2956533284999579, 
      0.2830674994196703, 
      0.22108417435194225, 
      0.29760362964606374, 
      0.26687354751348435, 
      0.19108896704970876, 
      0.25093945389242006, 
      0.16666377093660223, 
      0.2617869836223863, 
      0.25352957105560103, 
      0.3445798863221678, 
      0.28532789455275276, 
      0.3274279588163164, 
      0.331465275256477, 
      0.3127440340811885, 
      0.24973289921449482, 
      0.2151653218146577, 
      0.21486049386553802, 
      0.2975168793395992, 
      0.27621419505009426, 
      0.25489093418712133, 
      0.3154820916040046, 
      0.2759545152084947, 
      0.2101571918005585, 
      0.3019155284577052, 
      0.2623959354924788, 
      0.37070299514765764, 
      0.2958286028078059, 
      0.36185547556928627, 
      0.27411300686694395, 
      0.23323319314569124, 
      0.317293861384591, 
      0.3300933681374798, 
      0.278883856646722, 
      0.16005646248671207, 
      0.25311029124759993, 
      0.291930721980695, 
      0.31194648495499533, 
      0.3496995160372094, 
      0.1453457162800086, 
      0.3505975097772496, 
      0.3027445586524255, 
      0.19949740981114913, 
      0.3370555558969135, 
      0.24211541272023573, 
      0.2972473469167389, 
      0.3426419494175631, 
      0.23634701660579843, 
      0.209718060569344, 
      0.15008875936626917, 
      0.22818585008685793, 
      0.19229436148117382, 
      0.26675481462898176, 
      0.36561693873509227, 
      0.2416556179667157, 
      0.3253361631808962, 
      0.22637736270821046, 
      0.2930895354390205, 
      0.27726590923747724, 
      0.3410960196497107, 
      0.3236352835731482, 
      0.2572069065963969, 
      0.0957938797421666, 
      0.3728166011376337, 
      0.14234998666856982, 
      0.22891567268378554, 
      0.2892640734285214, 
      0.24070617578885098, 
      0.18945916153299758, 
      0.31716088926764613, 
      0.2609441189234801, 
      0.3080406533340189, 
      0.30596344184581137, 
      0.3239765070675969, 
      0.260714228070588, 
      0.12202891924348994, 
      0.2641014814361851, 
      0.2778987577879664, 
      0.37006036165476414, 
      0.30750928062569627, 
      0.3330916284107932, 
      0.2646420222561618, 
      0.23243039243196412, 
      0.51956931675511, 
      0.28971349770463173, 
      0.20161772211347295, 
      0.07137644402569442, 
      0.3272933683558901, 
      0.2684581776233155, 
      0.024996188530610128, 
      0.18843465321176872, 
      0.34551226422060094, 
      0.19444054208058636, 
      0.3485174450853049, 
      0.23657686382247595, 
      0.2730091468523896, 
      0.23233578182255146, 
      0.35968543539649117, 
      0.3665911435666737, 
      0.34863853671461603, 
      0.3320445156035763, 
      0.25404389763951124, 
      0.3087383054241452, 
      0.1354889217482433, 
      0.29873659846163997, 
      0.26533570613662094, 
      0.32061678015269723, 
      0.12848832072194152, 
      0.3274425110093429, 
      0.3560031505369081, 
      0.22316232837284677, 
      0.3247209413556014, 
      0.2780922138415895, 
      0.31244946205773266, 
      0.26965164938768144, 
      0.1354574196250784, 
      0.3596277593266954, 
      0.23188178127975895, 
      0.30490244324943605, 
      0.3605600738213268, 
      0.36351265870751104, 
      0.21409314460965997, 
      0.08455812536782266, 
      0.3267541039397229, 
      0.11644803808244664, 
      0.34541098847755397, 
      0.2654737952103641, 
      0.30079181853484305, 
      0.33575765776468475, 
      0.3579964848465184, 
      0.2793363611513459, 
      0.24281228582753225, 
      0.21673023630925697, 
      0.3165576071814653, 
      0.3690454301653046, 
      0.3607008353982634, 
      0.24596669396058463, 
      0.3502408624812841, 
      0.3083294060623053, 
      0.20274295269790804, 
      0.27350783930654093, 
      0.12426947514413077, 
      0.3026277878707471, 
      0.3654142472818657, 
      0.2276520755569382, 
      0.26742756375159077, 
      0.3559606311194943, 
      0.3026620109113752, 
      0.23286698620437676, 
      0.24261218698024006, 
      0.32224975100959213, 
      0.15877422934586957, 
      0.10661234721938101, 
      0.19871165389946455, 
      0.3425789208914601, 
      0.33393823662431366, 
      0.20839877583076294, 
      0.2565111080320743, 
      0.32478524384775553, 
      0.3500535477286338, 
      0.344528937534155, 
      0.21782787374383597, 
      0.3372473592271408, 
      0.06060397729925212, 
      0.34635648802456553, 
      0.3097785388821019, 
      0.35919113768953764, 
      0.024690735186687896, 
      0.299146299149154, 
      0.18414576004724098, 
      0.2544028997161424, 
      0.3536991769268232, 
      0.3232271179768736, 
      0.15443625725802346, 
      0.34749363771693614, 
      0.30208604407361656, 
      0.3513686326178453, 
      0.30834295759223485, 
      0.3501941260816829, 
      0.35278728395026254, 
      0.26958926264829985, 
      0.25329560212715313, 
      0.2645461035773117, 
      0.21556613813332834, 
      0.34276683261838936, 
      0.36185175787926543, 
      0.22264207302028627, 
      0.16751810680866208, 
      0.2810388955696541, 
      0.29205905169862706, 
      0.3017514679131147, 
      0.34790424060113995, 
      0.27770767151443015, 
      0.20510510781039717, 
      0.34069951769013873, 
      0.3731109094152133, 
      0.30577066175306566, 
      0.3344325836296602, 
      0.2391893528794155, 
      0.09619603971832594, 
      0.3157085220577954, 
      0.286099960996805, 
      0.30701471638349304, 
      0.3243559844101035, 
      0.14058784258542031, 
      0.35575278078514466, 
      0.19198319659521867, 
      0.14143449379097545, 
      0.35488475111858564, 
      0.28985925981427124, 
      0.37006581352815854, 
      0.14215904978961788, 
      0.2474112014586439, 
      0.27912358744953897, 
      0.33376808334870395, 
      0.3110262839725442, 
      0.27004535696734794, 
      0.2731982793800292, 
      0.34141851058764167, 
      0.2926103822634985, 
      0.2966622812750534, 
      0.29130156168825977, 
      0.23512173733881248, 
      0.21225490973032576, 
      0.2706914535122755, 
      0.30386451846930956, 
      0.23273273627833965, 
      0.242113068667107, 
      0.2247032145798316, 
      0.27711252857297314, 
      0.26421356766482784, 
      0.258773021074434, 
      0.34407373034038025, 
      0.34701125901863, 
      0.27872605961743946, 
      0.3438632826797228, 
      0.27251059175975134, 
      0.36667136332636563, 
      0.1908811116915718, 
      0.315893884051155, 
      0.29213147495428027, 
      0.15248410123680917, 
      0.29911733784189043, 
      0.30958938487110266, 
      0.3597529951428804, 
      0.29453723310152313, 
      0.3405415514449636, 
      0.34241755109176164, 
      0.2736518328531054, 
      0.2973501339686161, 
      0.2151283604742346, 
      0.1399636857147192, 
      0.2852024932104956, 
      0.1457582487547522, 
      0.21102939540490737, 
      0.18616494005139939, 
      0.41384349511991825, 
      0.16825930501251152, 
      0.2236858491332447, 
      0.32346197798031084, 
      0.3004400203516631, 
      0.3374605477677902, 
      0.21324547370792776, 
      0.16724219174099336, 
      0.2796845647855643, 
      0.24576378982020494, 
      0.2755240961623316, 
      0.32846497505884953, 
      0.32791084319989056, 
      0.2497185610121618, 
      0.26305640137938263, 
      0.3652042825871136, 
      0.34767918904368933, 
      0.32773574205230566, 
      0.2899467225868379, 
      0.3520452480499502, 
      0.23034625323240357, 
      0.178272477034353, 
      0.21439533810399813, 
      0.3494189130395268, 
      0.3466154467864074, 
      0.32554460114863365, 
      0.33321922342346016, 
      0.2691376565764986, 
      0.29433751597687463, 
      0.2389843195012668, 
      0.21521049360081548, 
      0.3245026436212356, 
      0.31860364330764973, 
      0.2503619531037894, 
      0.34028608602773064, 
      0.10598775363291224, 
      0.18666375703944948, 
      0.35630564678646093, 
      0.31610087267548476, 
      0.08685866268062131, 
      0.33137091312123623, 
      0.21291428026363463, 
      0.24766704793261865, 
      0.16669598015688195, 
      0.1161521170357408, 
      0.24842734534970431, 
      0.15831867706777233, 
      0.22357325367726155, 
      0.35164688834365226, 
      0.27339594176885673, 
      0.22922586193096736, 
      0.14125818987335723, 
      0.12325803759571267, 
      0.23256909765609443, 
      0.34752463038735965, 
      0.3383161620850719, 
      0.3019245803993019, 
      0.26143912219820015, 
      0.2890806012860273, 
      0.319913554100518, 
      0.22628711415572872, 
      0.2300354590795579, 
      0.3317213429030009, 
      0.20315475202982097, 
      0.2604742840939768, 
      0.23647342328468363, 
      0.2572898371704754, 
      0.26047579470177007, 
      0.3606733533407696, 
      0.16509284607680094, 
      0.2831993574719527, 
      0.3203290861912051, 
      0.2954621790745048, 
      0.3589368076556511, 
      0.3173283544872087, 
      0.3674869049109815, 
      0.34254675734223267, 
      0.3504518479070448, 
      0.3079995267725173, 
      0.28858953176051755, 
      0.3451844728926835, 
      0.0666416099772669, 
      0.2725388981676612, 
      0.2834983112705015, 
      0.2546425816236126, 
      0.3145065143801347, 
      0.5173080714623699, 
      0.30940847558238993, 
      0.11359431286462618, 
      0.3088765637003968, 
      0.20480222324348615, 
      0.07848925001556663, 
      0.32555544975436346, 
      0.3604318615713365, 
      0.34160403417335294, 
      0.16054350583052757, 
      0.33702103339772627, 
      0.24298948767874187, 
      0.32349873905691867, 
      0.33350258720147574, 
      0.3061520828358823, 
      0.1906596466338898, 
      0.3020244059892567, 
      0.3096357121171842, 
      0.3579307388813025, 
      0.31891940529253837, 
      0.3160223114461756, 
      0.32572604839692304, 
      0.3421840882389419, 
      0.14562742224967531, 
      0.2878150502527963, 
      0.2799591568370995, 
      0.26798222081398176, 
      0.3561684658432687, 
      0.2607943130959156, 
      0.3024255539683127, 
      0.27182714727503354, 
      0.305812989540556, 
      0.22585540251626074, 
      0.26375035963205123, 
      0.235120172556063, 
      0.2238619352061708, 
      0.29208222072142287, 
      0.3074654403596143, 
      0.32393003037791046, 
      0.30209779748149207, 
      0.1697961184320803, 
      0.18829764657574802, 
      0.038021191018219436, 
      0.2582258114768987, 
      0.31822048122808194, 
      0.3666436179308539, 
      0.34072942641170106, 
      0.1068836525522104, 
      0.3119960011568227, 
      0.2788787562982673, 
      0.2596740040238337, 
      0.22969044082455345, 
      0.2935443121241646, 
      0.34339461171253266, 
      0.24356095880613282, 
      0.31470860203334294, 
      0.19923758155543675, 
      0.3037017170417801, 
      0.21900390915480178, 
      0.33471872133233166, 
      0.36924060852753887, 
      0.34877022368728383, 
      0.31547594645428795, 
      0.20750870975247548, 
      0.1008302077241448, 
      0.27565221611207047, 
      0.25455753795466174, 
      0.2502996755298023, 
      0.31731368372894686, 
      0.23521280952072793, 
      0.23338879289530118, 
      0.2546143926719109, 
      0.3623919855676763, 
      0.3163505283337566, 
      0.36633703431677234, 
      0.32231017672166834, 
      0.3005465531532056, 
      0.10578337057779409, 
      0.24530658087290882, 
      0.35196663390891425, 
      0.3179743894910252, 
      0.17492079090154805, 
      0.3110659916684318, 
      0.2018056091290797, 
      0.34659881387924185, 
      0.3177855289129309, 
      0.15869335808680207, 
      0.33033819829608785, 
      0.3024974915303939, 
      0.17897101123945336, 
      0.29400829893825675, 
      0.36255363282101544, 
      0.30089451564985176, 
      0.15453327676715972, 
      0.20227325215835112, 
      0.35801087875829574, 
      0.28695931504010086, 
      0.3038738138578165, 
      0.3619582005415837, 
      0.3366886075817018, 
      0.37103180901233895, 
      0.18759062131219037, 
      0.3178271574966754, 
      0.41742680483992134, 
      0.20416851543947856, 
      0.3049511373962199, 
      0.286661276621511, 
      0.36625270374310853, 
      0.29872842045263326, 
      0.28744829041609893, 
      0.27076822201402323, 
      0.3208229596930886, 
      0.33735435428200855, 
      0.3493482876932814, 
      0.25783763548868144, 
      0.06005779060777211, 
      0.21551093419413714, 
      0.23648489546216728, 
      0.3436791931373099, 
      0.35742061230337135, 
      0.34776330929499083, 
      0.36516432381540165, 
      0.21584526096226941, 
      0.2346881669672545, 
      0.06694292940698031, 
      0.3475134611202623, 
      0.3409048551120812, 
      0.23295365811924676, 
      0.29464211417413133, 
      0.2789181617675628, 
      0.10751995491759125, 
      0.2717201614481761, 
      0.2352929189926012, 
      0.30855837802040437, 
      0.2416605571844601, 
      0.2014067605462151, 
      0.160524773889967, 
      0.23079933116336482, 
      0.3745584861102337, 
      0.3393643963061173, 
      0.27414925378732125, 
      0.14808711744980033, 
      0.050090730228577664, 
      0.25953104678589084, 
      0.3353262555464368, 
      0.2916470257010887, 
      0.34673490640431426, 
      0.36518230761388104, 
      0.3121819058480768, 
      0.274937261552854, 
      0.30587221151444544, 
      0.22959371621174252, 
      0.3375948913021977, 
      0.30093854403673215, 
      0.3508941871909805, 
      0.34725822673278006, 
      0.17508659370493573, 
      0.07892496996324601, 
      0.3525588446477366, 
      0.24767754030468012, 
      0.2515192201947187, 
      0.24083078024172672, 
      0.3080484024707969, 
      0.32226086593679, 
      0.06601462631854463, 
      0.31578825647574565, 
      0.26483496960805436, 
      0.31748083141108535, 
      0.3069521072967037, 
      0.33600767707467655, 
      0.2017052559985128, 
      0.3314569709493007, 
      0.3509486172189574, 
      0.3216634902388036, 
      0.3053061265851897, 
      0.3176398670397335, 
      0.3313546719761417, 
      0.3183072357093077, 
      0.29310875877809406, 
      0.3380608222836224, 
      0.13571572092822104, 
      0.34899290107626985, 
      0.17802699674993952, 
      0.27255457884150625, 
      0.2636658604743104, 
      0.30830585291045526, 
      0.28264148455691823, 
      0.2744031912445451, 
      0.3678299397180781, 
      0.31863193224529, 
      0.03040535121290038, 
      0.30193796852105714, 
      0.32674995646840743, 
      0.2811270943367709, 
      0.19323141156153706, 
      0.28626655309781485, 
      0.3285670987911604, 
      0.17846376892794882, 
      0.3320627676864811, 
      0.23237714881042917, 
      0.2762449228325506, 
      0.2827652884153717, 
      0.3400490947525446, 
      0.1056568752199102, 
      0.2014391804178214, 
      0.17838260403069678, 
      0.31533077518433333, 
      0.3308507990127669, 
      0.3477139066269271, 
      0.26241747984285907, 
      0.23779708068295896, 
      0.33045699931385125, 
      0.18722677848300473, 
      0.35353078647820413, 
      0.2733933773891033, 
      0.19378904441529882, 
      0.12762894595124777, 
      0.2895331964416105, 
      0.3402853936772943, 
      0.1522106453808987, 
      0.3390262116671415, 
      0.2962072669523011, 
      0.31371858653208323, 
      0.22351371713365029, 
      0.29743838410683, 
      0.21835996986097939, 
      0.36739224514975577, 
      0.24622507106800853, 
      0.3128862381639456, 
      0.2293107208996993, 
      0.28633056108679245, 
      0.29038359160966415, 
      0.07510022415358163, 
      0.22018757738996375, 
      0.07749904601004846, 
      0.350885665834801, 
      0.24779108572521505, 
      0.17828749914565376, 
      0.239754591987452, 
      0.3749451914648976, 
      0.184603376600239, 
      0.3229883433539352, 
      0.22700066286343867, 
      0.29871713619369733, 
      0.287640720081872, 
      0.3237195746564569, 
      0.34082393781177045, 
      0.2900649822649098, 
      0.32591336948216354, 
      0.32840922479488005, 
      0.26064502122168715, 
      0.21348944677525655, 
      0.3444431828726716, 
      0.27516170992612987, 
      0.23789455632794315, 
      0.1870650596100196, 
      0.3463376281074573, 
      0.24021825090428395, 
      0.30009341482265023, 
      0.28734505635166363, 
      0.31780809602510507, 
      0.37323835955024676, 
      0.24878530472286045, 
      0.06408021845224651, 
      0.2926991335793971, 
      0.34664018863603174, 
      0.23948959635747702, 
      0.10176685449111231, 
      0.2941822481900224, 
      0.35692795867977867, 
      0.3148035593520271, 
      0.2838285988210642, 
      0.35653106195662426, 
      0.2527966154885856, 
      0.09346900064000133, 
      0.2250221566546393, 
      0.2159218772950537, 
      0.2799103915856965, 
      0.2662028561477043, 
      0.13141666104681476, 
      0.21301811348705998, 
      0.2992546572732669, 
      0.18195217952085443, 
      0.27357205131270534, 
      0.3432815982504035, 
      0.3631383279660626, 
      0.3331715401138929, 
      0.3955373561889393, 
      0.3296933699748611, 
      0.33262791678272197, 
      0.3664431324798692, 
      0.30187030524929753, 
      0.324031768171974, 
      0.022854246238632706, 
      0.3033631246284004, 
      0.06916427708528436, 
      0.22857696486855364, 
      0.23460237571047118, 
      0.19756858079516648, 
      0.3087192690713795, 
      0.3301708391562299, 
      0.34453924195735164, 
      0.2551842116163061, 
      0.3519717981544571, 
      0.3637538419020835, 
      0.09786827972091094, 
      0.29024423011615674, 
      0.23131815555937596, 
      0.12110296969937195, 
      0.2581748668051382, 
      0.36127896648817254, 
      0.2807535515993489, 
      0.28945712564952647, 
      0.2779498301749249, 
      0.2818659728934802, 
      0.10956682973405707, 
      0.32704256394043446, 
      0.3306559393909099, 
      0.34574317840999663, 
      0.27622381592181794, 
      0.34964254051711885, 
      0.3693647382929341, 
      0.2211268092477169, 
      0.35005197615630157, 
      0.34668878355060934, 
      0.34299840888811906, 
      0.323915117134207, 
      0.3652608807723681, 
      0.3078953071077604, 
      0.3612221156563645, 
      0.3061653016174628, 
      0.33169235274279857, 
      0.1383749036883601, 
      0.2853612220703855, 
      0.3291163496123809, 
      0.347080166613411, 
      0.1832947360274853, 
      0.19716948316770844, 
      0.22114819719541606, 
      0.18471071524219848, 
      0.0616427467721218, 
      0.2957063488195661, 
      0.1008135620557299, 
      0.3237211602048696
    ]
  ], 
  "num_timeseries": 4248, 
  "centroids": [
    [
      0.11550673627398178, 
      0.11660428653058563, 
      0.11767154209553728, 
      0.11872284018200113, 
      0.11969818431370284, 
      0.12064264425601373, 
      0.12156961041120172, 
      0.122410770437984, 
      0.1232659883054508, 
      0.12408184539840258, 
      0.1249116310940321, 
      0.12577605689019528, 
      0.12667979336019658, 
      0.12751905573057862, 
      0.1283451199930186, 
      0.12916608844278316, 
      0.1300382715549047, 
      0.1308708165077224, 
      0.13169366305983016, 
      0.13253763893371884, 
      0.13339369509936003, 
      0.13420361804420325, 
      0.13495337559036344, 
      0.13576085216119047, 
      0.13662298275241933, 
      0.13748341011898144, 
      0.1383791253964098, 
      0.13931332614508046, 
      0.1401635897060425, 
      0.14104700525744468, 
      0.14189055222859082, 
      0.1427797134044477, 
      0.14363840426757607, 
      0.1444990800632764, 
      0.14526858880856053, 
      0.14603556020278474, 
      0.14695522879113418, 
      0.1478732148368226, 
      0.14879002601544394, 
      0.14967753875427353, 
      0.15049827072527058, 
      0.15120102784914713, 
      0.152111753947109, 
      0.15300559432070243, 
      0.15390898712644552, 
      0.15483820091148748, 
      0.15575491206667744, 
      0.15665290082260774, 
      0.15753728069392808, 
      0.15842546032865054, 
      0.15932498668541084, 
      0.16015032448334793
    ], 
    [
      0.05017343099146622, 
      0.052501062844003576, 
      0.054654258050078675, 
      0.056947948604142616, 
      0.0591339654417631, 
      0.061331707463799845, 
      0.06362952663759024, 
      0.06630975258622611, 
      0.0684342211820904, 
      0.07093381269208981, 
      0.07383378345520832, 
      0.07666175008032751, 
      0.07985524043377404, 
      0.0835653139159064, 
      0.08697139767204759, 
      0.08957695634542709, 
      0.09324946951732188, 
      0.09667444094269904, 
      0.09997446182275041, 
      0.10336384187129853, 
      0.10632874558152816, 
      0.10968769228631219, 
      0.11229837899794541, 
      0.11567123554955108, 
      0.11889499022938725, 
      0.1227202999315379, 
      0.12607441363385927, 
      0.12960802969087573, 
      0.1326815249804966, 
      0.13675977184932175, 
      0.1401249597380711, 
      0.14386343823122452, 
      0.1473553770976534, 
      0.1507155463351243, 
      0.15406834848717826, 
      0.1579004848479922, 
      0.16234536440500474, 
      0.16604529532204665, 
      0.16968207068502025, 
      0.17356429267504236, 
      0.17698235260451026, 
      0.18112827275498516, 
      0.1853287332792761, 
      0.19004426250083228, 
      0.1943180648760478, 
      0.19901182835450895, 
      0.20413391804969966, 
      0.20897183098941083, 
      0.21334147429343353, 
      0.21718781258144454, 
      0.2216957994287314, 
      0.22616062773923892
    ]
  ], 
  "cost": 0.0088310310886562833, 
  "avg_inter_dist": [
    0.31754103798161998, 
    0.16938510101346377
  ], 
  "shift": [
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0
  ], 
  "created_at": "2016-05-18 19:00:19.194412", 
  "coefficient_variation": 0.63937400122060362, 
  "assign": {
    "6443435": 0, 
    "1571229": 0, 
    "30969188": 1, 
    "3878981": 0, 
    "8239165": 0, 
    "642222": 0, 
    "23069399": 0, 
    "4068818": 0, 
    "13558294": 0, 
    "4518079": 0, 
    "14002104": 0, 
    "2857233": 0, 
    "1033339": 0, 
    "4223858": 0, 
    "1864363": 0, 
    "5853229": 0, 
    "1337658": 0, 
    "2544889": 0, 
    "13384593": 0, 
    "310296": 0, 
    "3228505": 0, 
    "18048171": 0, 
    "726541": 0, 
    "12858211": 0, 
    "28452637": 1, 
    "30825037": 0, 
    "24758457": 0, 
    "11171548": 1, 
    "18607529": 0, 
    "7942013": 0, 
    "957012": 0, 
    "7076763": 0, 
    "599070": 0, 
    "26206274": 1, 
    "220163": 0, 
    "20506004": 0, 
    "10894716": 0, 
    "5745625": 0, 
    "75547": 0, 
    "3760052": 0, 
    "3545128": 0, 
    "2915478": 0, 
    "1272424": 0, 
    "241458": 0, 
    "7710647": 0, 
    "802006": 0, 
    "3605299": 0, 
    "28538501": 1, 
    "4667315": 0, 
    "6274046": 0, 
    "6486826": 0, 
    "12928754": 0, 
    "4357713": 0, 
    "32148751": 0, 
    "16652218": 0, 
    "2328181": 0, 
    "4578002": 0, 
    "9568416": 1, 
    "25940829": 0, 
    "22277409": 0, 
    "812393": 0, 
    "602604": 0, 
    "17982061": 0, 
    "31792824": 0, 
    "6283269": 0, 
    "1338813": 0, 
    "21294600": 0, 
    "15111821": 0, 
    "7147058": 0, 
    "21399598": 0, 
    "828375": 0, 
    "612595": 0, 
    "16005410": 1, 
    "14454268": 0, 
    "547494": 0, 
    "13142126": 0, 
    "11646268": 0, 
    "2626751": 0, 
    "18254029": 0, 
    "11091579": 0, 
    "33621458": 0, 
    "3739481": 0, 
    "1885237": 0, 
    "17107479": 0, 
    "1129010": 0, 
    "1543431": 0, 
    "3627034": 0, 
    "7403331": 0, 
    "8061175": 0, 
    "12043484": 0, 
    "18272539": 0, 
    "10371103": 0, 
    "507414": 0, 
    "26509369": 0, 
    "26432432": 1, 
    "14279525": 0, 
    "20552964": 0, 
    "5448530": 0, 
    "28407613": 1, 
    "994551": 0, 
    "17821467": 0, 
    "29268051": 1, 
    "6768710": 0, 
    "23673618": 0, 
    "1207821": 0, 
    "656893": 0, 
    "1557647": 0, 
    "5138050": 0, 
    "19296225": 0, 
    "7769432": 0, 
    "6268419": 0, 
    "12708085": 0, 
    "20199636": 0, 
    "3721579": 0, 
    "30474266": 1, 
    "909251": 0, 
    "22553797": 1, 
    "803270": 0, 
    "33323837": 1, 
    "9555602": 0, 
    "12931484": 0, 
    "33821984": 0, 
    "6098927": 0, 
    "922017": 0, 
    "847885": 0, 
    "379530": 0, 
    "1274749": 0, 
    "1483979": 0, 
    "791720": 0, 
    "8159609": 0, 
    "3540290": 0, 
    "8230809": 1, 
    "10920202": 0, 
    "3118246": 0, 
    "22201118": 0, 
    "29401081": 1, 
    "1534303": 0, 
    "22777776": 0, 
    "9996255": 0, 
    "6120146": 0, 
    "468319": 0, 
    "24558865": 0, 
    "2495911": 0, 
    "21127643": 0, 
    "28796010": 0, 
    "1853821": 0, 
    "764708": 0, 
    "11766695": 0, 
    "24688259": 0, 
    "2833537": 0, 
    "669304": 0, 
    "446949": 0, 
    "4228547": 0, 
    "2441517": 0, 
    "7258278": 0, 
    "23384104": 0, 
    "622166": 0, 
    "1300192": 0, 
    "45668": 0, 
    "11481338": 1, 
    "182062": 0, 
    "408601": 0, 
    "22492580": 0, 
    "2871998": 0, 
    "9228086": 0, 
    "17804584": 1, 
    "22105003": 0, 
    "10132053": 0, 
    "20206508": 0, 
    "761438": 0, 
    "1442637": 0, 
    "597887": 0, 
    "21830743": 0, 
    "3301400": 0, 
    "4010478": 0, 
    "960600": 0, 
    "2960985": 0, 
    "29703101": 1, 
    "80571": 0, 
    "1184678": 0, 
    "8204343": 0, 
    "4044891": 0, 
    "29785166": 0, 
    "605999": 0, 
    "1524684": 0, 
    "16389681": 0, 
    "11530283": 1, 
    "71531": 0, 
    "1714160": 0, 
    "1986474": 0, 
    "14063942": 0, 
    "20666775": 0, 
    "12970971": 0, 
    "512295": 0, 
    "24953080": 1, 
    "31690108": 1, 
    "8059275": 0, 
    "20653934": 0, 
    "30039066": 1, 
    "1234896": 0, 
    "714074": 0, 
    "3238243": 0, 
    "521424": 0, 
    "2522940": 0, 
    "3100494": 0, 
    "1211978": 0, 
    "2874001": 0, 
    "313542": 0, 
    "15383182": 0, 
    "1419138": 0, 
    "1234783": 0, 
    "7530570": 0, 
    "14460330": 0, 
    "443962": 0, 
    "2302803": 0, 
    "32481278": 0, 
    "17814354": 0, 
    "313419": 0, 
    "5617672": 0, 
    "11507163": 0, 
    "263379": 0, 
    "17762549": 0, 
    "10934235": 1, 
    "916313": 0, 
    "10045915": 0, 
    "3091591": 0, 
    "22628919": 1, 
    "23431996": 0, 
    "8138462": 0, 
    "9023386": 0, 
    "3824442": 1, 
    "32600951": 0, 
    "2269868": 1, 
    "11412473": 0, 
    "2554914": 0, 
    "25253178": 1, 
    "19246629": 0, 
    "10154151": 0, 
    "1696822": 0, 
    "2329766": 0, 
    "12843155": 0, 
    "3131959": 0, 
    "33895378": 1, 
    "2717454": 0, 
    "6049573": 0, 
    "30870954": 0, 
    "161859": 0, 
    "22932849": 0, 
    "1844543": 0, 
    "2738194": 0, 
    "569670": 0, 
    "6177949": 0, 
    "2400938": 0, 
    "1369824": 0, 
    "2051226": 0, 
    "2639672": 0, 
    "18981255": 0, 
    "619073": 0, 
    "4930931": 0, 
    "16191201": 0, 
    "31128751": 1, 
    "5769372": 0, 
    "778000": 0, 
    "10498249": 0, 
    "5405654": 0, 
    "12213730": 0, 
    "21700699": 1, 
    "537800": 0, 
    "12013012": 0, 
    "19438": 0, 
    "1380117": 1, 
    "16194327": 0, 
    "3758878": 0, 
    "23527160": 0, 
    "271714": 0, 
    "442430": 0, 
    "13236289": 0, 
    "302322": 0, 
    "2160835": 0, 
    "24701271": 1, 
    "4471940": 1, 
    "3602702": 0, 
    "31288958": 0, 
    "5284910": 0, 
    "31844869": 1, 
    "9131262": 0, 
    "4916869": 0, 
    "34824499": 1, 
    "27015948": 0, 
    "14815748": 0, 
    "4128353": 0, 
    "9750233": 0, 
    "29138050": 0, 
    "8043551": 0, 
    "24284165": 1, 
    "31341": 0, 
    "18044526": 0, 
    "27244649": 0, 
    "12082924": 0, 
    "273718": 0, 
    "7209011": 0, 
    "3415511": 0, 
    "7119300": 0, 
    "1012503": 0, 
    "30120110": 1, 
    "24063576": 1, 
    "65885": 0, 
    "1459486": 0, 
    "26061231": 1, 
    "15534164": 0, 
    "1460385": 0, 
    "29925020": 1, 
    "18250334": 0, 
    "4894175": 0, 
    "5625": 0, 
    "1200050": 0, 
    "900234": 0, 
    "3070411": 0, 
    "6094": 0, 
    "19051806": 1, 
    "13504233": 0, 
    "1823764": 0, 
    "5334951": 0, 
    "90981": 0, 
    "14949479": 0, 
    "2717549": 0, 
    "8939969": 0, 
    "2161666": 0, 
    "15328210": 0, 
    "16677302": 0, 
    "6319157": 0, 
    "26337322": 1, 
    "14127490": 0, 
    "2309495": 0, 
    "16449263": 0, 
    "8708394": 0, 
    "7805574": 0, 
    "3305986": 0, 
    "23478": 0, 
    "27764811": 1, 
    "13030144": 0, 
    "11888356": 1, 
    "738250": 0, 
    "2324107": 0, 
    "11573": 0, 
    "616297": 0, 
    "4766638": 0, 
    "16844474": 0, 
    "28223616": 1, 
    "13034860": 0, 
    "14235657": 0, 
    "9994688": 0, 
    "2630230": 0, 
    "16986405": 0, 
    "31923165": 1, 
    "15240249": 0, 
    "20968699": 0, 
    "2992074": 0, 
    "32834215": 1, 
    "14899595": 0, 
    "13754092": 0, 
    "23141830": 1, 
    "2320353": 0, 
    "7639232": 0, 
    "956732": 0, 
    "629921": 0, 
    "6160754": 0, 
    "16650937": 1, 
    "7961991": 0, 
    "5374914": 0, 
    "1413492": 0, 
    "669174": 0, 
    "952189": 0, 
    "14600688": 0, 
    "12260522": 0, 
    "20206631": 0, 
    "20940824": 0, 
    "2142701": 0, 
    "5391743": 0, 
    "16822294": 0, 
    "27417231": 0, 
    "29782400": 1, 
    "5297437": 0, 
    "1706871": 0, 
    "391092": 0, 
    "15045751": 0, 
    "56125": 0, 
    "26018955": 1, 
    "6248967": 0, 
    "5248178": 0, 
    "8664451": 0, 
    "4857740": 0, 
    "25310522": 1, 
    "9609738": 0, 
    "23405758": 1, 
    "8530831": 0, 
    "218157": 0, 
    "15890297": 1, 
    "11654790": 0, 
    "2700474": 0, 
    "130092": 0, 
    "4459589": 0, 
    "4095808": 0, 
    "11667865": 0, 
    "293477": 0, 
    "3319040": 0, 
    "24560307": 1, 
    "885517": 0, 
    "7193433": 0, 
    "262644": 0, 
    "9433979": 0, 
    "2567475": 0, 
    "2851354": 0, 
    "19919669": 1, 
    "19510544": 0, 
    "8663885": 0, 
    "494159": 0, 
    "657595": 0, 
    "519832": 0, 
    "8066758": 0, 
    "14902556": 0, 
    "790359": 0, 
    "13597334": 0, 
    "1406596": 0, 
    "22572203": 1, 
    "33683694": 0, 
    "3645373": 0, 
    "409101": 0, 
    "6109274": 0, 
    "20146448": 0, 
    "16504076": 1, 
    "6477953": 0, 
    "11552213": 0, 
    "253952": 0, 
    "1020639": 0, 
    "3618686": 0, 
    "15633115": 0, 
    "904419": 0, 
    "10298623": 0, 
    "24886506": 0, 
    "18696257": 0, 
    "173796": 0, 
    "4828": 0, 
    "4946406": 0, 
    "26481815": 0, 
    "3354157": 0, 
    "571770": 0, 
    "555374": 0, 
    "6893638": 1, 
    "1609213": 0, 
    "13628513": 0, 
    "11685479": 0, 
    "8595651": 0, 
    "36775": 0, 
    "5589723": 0, 
    "462292": 0, 
    "11543691": 1, 
    "480080": 1, 
    "2361594": 0, 
    "45300": 0, 
    "11960085": 0, 
    "994615": 0, 
    "23741141": 0, 
    "4897046": 0, 
    "1614410": 0, 
    "12246785": 0, 
    "2729639": 0, 
    "7040174": 0, 
    "23207451": 1, 
    "23515024": 1, 
    "3431193": 0, 
    "3228363": 0, 
    "10379106": 0, 
    "919161": 0, 
    "7292898": 0, 
    "4702560": 0, 
    "23418517": 1, 
    "14930729": 0, 
    "2848123": 0, 
    "3429960": 0, 
    "21436816": 1, 
    "22292230": 0, 
    "6072443": 0, 
    "20277829": 0, 
    "19620844": 1, 
    "814715": 0, 
    "2862290": 0, 
    "34887588": 0, 
    "14640245": 0, 
    "1713774": 0, 
    "14335772": 0, 
    "6154653": 0, 
    "5420051": 0, 
    "29925961": 1, 
    "6296790": 1, 
    "11221326": 0, 
    "18164221": 1, 
    "29950228": 1, 
    "7363211": 0, 
    "3468618": 0, 
    "19993354": 0, 
    "14812903": 0, 
    "5664897": 0, 
    "614070": 0, 
    "6182775": 0, 
    "5890857": 0, 
    "21733716": 0, 
    "19968325": 1, 
    "613723": 0, 
    "8108230": 0, 
    "1844503": 0, 
    "15975439": 0, 
    "1567541": 0, 
    "16347676": 0, 
    "27091760": 1, 
    "809532": 0, 
    "3447593": 0, 
    "6324418": 0, 
    "3354338": 0, 
    "30810457": 0, 
    "3351871": 0, 
    "6404963": 0, 
    "9118893": 0, 
    "23029895": 0, 
    "8418302": 0, 
    "10697582": 0, 
    "8319818": 0, 
    "16096681": 0, 
    "11551538": 0, 
    "27584450": 1, 
    "9185792": 0, 
    "26398337": 0, 
    "24872332": 1, 
    "17996971": 0, 
    "21134189": 0, 
    "3073296": 0, 
    "15568174": 0, 
    "481811": 0, 
    "9524997": 0, 
    "6580000": 0, 
    "9414021": 0, 
    "1570209": 0, 
    "20893207": 0, 
    "3990459": 0, 
    "34597195": 0, 
    "12349126": 0, 
    "23256663": 0, 
    "23924195": 1, 
    "6859626": 0, 
    "1007362": 0, 
    "13484625": 0, 
    "17812502": 0, 
    "672136": 0, 
    "325927": 0, 
    "26682353": 0, 
    "1539787": 0, 
    "7136348": 0, 
    "16772886": 0, 
    "1557011": 0, 
    "4030574": 0, 
    "5724990": 0, 
    "2677676": 0, 
    "569041": 0, 
    "4647320": 0, 
    "29099264": 0, 
    "4452776": 0, 
    "12876724": 0, 
    "812156": 0, 
    "26311302": 1, 
    "1606665": 0, 
    "19267652": 1, 
    "2275501": 0, 
    "3739369": 0, 
    "3744545": 0, 
    "12169108": 0, 
    "6491715": 0, 
    "1579721": 0, 
    "15318526": 0, 
    "23551107": 0, 
    "7066560": 0, 
    "33361723": 1, 
    "7120486": 0, 
    "21836148": 1, 
    "7122663": 0, 
    "7994556": 0, 
    "12353678": 0, 
    "13286687": 0, 
    "2835111": 0, 
    "143580": 0, 
    "9631509": 0, 
    "61713": 0, 
    "28693376": 0, 
    "5160706": 0, 
    "28014525": 0, 
    "667006": 0, 
    "3651143": 0, 
    "16930617": 0, 
    "26189434": 0, 
    "869754": 1, 
    "4022652": 0, 
    "1591828": 0, 
    "27350433": 0, 
    "35219": 0, 
    "2579069": 0, 
    "2207038": 0, 
    "14003349": 0, 
    "23059575": 0, 
    "6934395": 0, 
    "2207789": 0, 
    "3631697": 0, 
    "2295723": 0, 
    "22119747": 0, 
    "16093309": 0, 
    "11226488": 0, 
    "3650148": 0, 
    "6047546": 0, 
    "1130400": 0, 
    "29186291": 0, 
    "4793392": 0, 
    "12459565": 0, 
    "3410070": 0, 
    "26554": 0, 
    "25965034": 0, 
    "1157658": 0, 
    "145356": 0, 
    "14586398": 0, 
    "14758329": 0, 
    "28946018": 0, 
    "2787839": 0, 
    "1685764": 0, 
    "363": 0, 
    "8560576": 0, 
    "3708934": 0, 
    "4534540": 0, 
    "30167459": 1, 
    "10777493": 0, 
    "8966356": 0, 
    "6969835": 0, 
    "5916767": 0, 
    "31040213": 0, 
    "1130565": 0, 
    "303975": 0, 
    "1893681": 0, 
    "29371034": 1, 
    "24478678": 0, 
    "21463898": 0, 
    "12320895": 0, 
    "4967590": 0, 
    "6486840": 1, 
    "21477588": 0, 
    "1602291": 0, 
    "383715": 0, 
    "1111874": 0, 
    "5351666": 0, 
    "5746963": 0, 
    "5101141": 0, 
    "365027": 0, 
    "19437654": 0, 
    "2216249": 0, 
    "23612336": 0, 
    "33739333": 1, 
    "6636672": 0, 
    "6529205": 0, 
    "2155793": 0, 
    "9866547": 0, 
    "896439": 0, 
    "11469439": 0, 
    "13671114": 0, 
    "3006455": 0, 
    "444380": 0, 
    "15407808": 0, 
    "3003488": 0, 
    "1447039": 0, 
    "10296238": 0, 
    "14393731": 0, 
    "1195004": 0, 
    "6256729": 0, 
    "505380": 0, 
    "22132512": 1, 
    "991475": 0, 
    "647892": 0, 
    "26363421": 0, 
    "4086616": 0, 
    "10290605": 1, 
    "6810140": 0, 
    "13677187": 1, 
    "2642653": 0, 
    "11944782": 0, 
    "21413198": 0, 
    "2759563": 0, 
    "980240": 0, 
    "13021798": 0, 
    "1258546": 0, 
    "1529160": 0, 
    "20927524": 0, 
    "13451291": 0, 
    "9784365": 0, 
    "1585433": 0, 
    "680799": 0, 
    "1013694": 0, 
    "31860188": 0, 
    "5066371": 0, 
    "2655877": 0, 
    "57419": 0, 
    "1046208": 0, 
    "2990192": 0, 
    "7764245": 0, 
    "472860": 0, 
    "948047": 0, 
    "390510": 0, 
    "817345": 0, 
    "28848293": 0, 
    "1272666": 0, 
    "6488049": 0, 
    "5219439": 0, 
    "1644480": 0, 
    "5109468": 0, 
    "14303048": 1, 
    "22607013": 0, 
    "2870911": 0, 
    "30675533": 0, 
    "6736646": 0, 
    "28192481": 1, 
    "10365411": 0, 
    "2931111": 0, 
    "32844456": 1, 
    "20438302": 0, 
    "745502": 0, 
    "23338716": 1, 
    "481366": 0, 
    "19467101": 0, 
    "53374": 0, 
    "85670": 0, 
    "85673": 0, 
    "911765": 0, 
    "4729944": 0, 
    "6869333": 0, 
    "7695747": 0, 
    "865250": 0, 
    "1459821": 0, 
    "6887813": 1, 
    "28081156": 0, 
    "24349480": 1, 
    "25889802": 0, 
    "5057307": 0, 
    "4053456": 0, 
    "1045381": 0, 
    "908893": 0, 
    "14198538": 0, 
    "23613565": 0, 
    "24898177": 0, 
    "4960119": 0, 
    "27465526": 0, 
    "349241": 0, 
    "801795": 0, 
    "25449064": 0, 
    "5060433": 0, 
    "23776930": 0, 
    "5254650": 0, 
    "10125319": 0, 
    "2126953": 0, 
    "778834": 0, 
    "23096959": 0, 
    "10567197": 0, 
    "29703871": 0, 
    "20300177": 1, 
    "13404515": 0, 
    "27729880": 0, 
    "367591": 0, 
    "1697736": 0, 
    "5465143": 0, 
    "13206906": 0, 
    "18190835": 0, 
    "6452529": 0, 
    "677602": 0, 
    "1095228": 0, 
    "5299931": 0, 
    "560495": 0, 
    "724712": 0, 
    "3771441": 0, 
    "26951178": 1, 
    "2469037": 0, 
    "4187356": 0, 
    "3065454": 0, 
    "600637": 0, 
    "18654760": 0, 
    "15412237": 1, 
    "1028340": 0, 
    "11008076": 1, 
    "3755875": 0, 
    "14386080": 0, 
    "3693021": 0, 
    "7229063": 0, 
    "21659615": 0, 
    "3529555": 0, 
    "132321": 0, 
    "7910045": 0, 
    "19540706": 0, 
    "3688678": 0, 
    "7377298": 0, 
    "910744": 0, 
    "2206953": 0, 
    "11670330": 0, 
    "2310495": 0, 
    "1446474": 0, 
    "33705347": 1, 
    "7391261": 1, 
    "1316917": 0, 
    "1786438": 0, 
    "10091574": 0, 
    "3329923": 0, 
    "17098587": 0, 
    "2574361": 0, 
    "10717754": 0, 
    "22003158": 0, 
    "21490963": 1, 
    "7050": 0, 
    "212010": 0, 
    "4038657": 0, 
    "15642233": 0, 
    "8118847": 0, 
    "11671333": 0, 
    "138312": 0, 
    "2087064": 0, 
    "232390": 0, 
    "1405796": 0, 
    "14681876": 0, 
    "1699826": 0, 
    "2253830": 0, 
    "1332134": 0, 
    "20505904": 0, 
    "24320092": 1, 
    "25062303": 1, 
    "7807399": 0, 
    "11757750": 0, 
    "25647979": 0, 
    "37997": 0, 
    "108110": 0, 
    "659341": 0, 
    "8586088": 0, 
    "16211818": 0, 
    "7923123": 0, 
    "22067521": 0, 
    "3012430": 0, 
    "89912": 0, 
    "939653": 0, 
    "29458939": 0, 
    "14173176": 0, 
    "9606326": 0, 
    "28438": 0, 
    "24338948": 0, 
    "1381283": 0, 
    "7212645": 1, 
    "21592194": 0, 
    "6209805": 0, 
    "1748446": 0, 
    "2465723": 1, 
    "12872299": 0, 
    "18456451": 0, 
    "2536618": 0, 
    "7922549": 0, 
    "2906168": 0, 
    "8347864": 0, 
    "9037631": 0, 
    "32726377": 1, 
    "13926404": 1, 
    "3217621": 0, 
    "2056312": 0, 
    "2567806": 1, 
    "417389": 0, 
    "15216217": 0, 
    "7997016": 0, 
    "15902954": 0, 
    "16089035": 0, 
    "926231": 0, 
    "2574980": 0, 
    "3872956": 0, 
    "2803190": 0, 
    "25804514": 0, 
    "14410778": 0, 
    "5188794": 0, 
    "1481305": 0, 
    "24202335": 1, 
    "11615523": 0, 
    "7369087": 0, 
    "9175924": 0, 
    "16989371": 1, 
    "5787154": 0, 
    "760165": 0, 
    "474633": 0, 
    "1212717": 0, 
    "20039814": 0, 
    "10070738": 0, 
    "79352": 0, 
    "14046563": 0, 
    "747698": 0, 
    "15926180": 0, 
    "426": 0, 
    "2643120": 0, 
    "1139610": 0, 
    "5200099": 0, 
    "5847275": 0, 
    "2360755": 0, 
    "13863797": 0, 
    "3006066": 0, 
    "5722043": 0, 
    "61032": 0, 
    "11827104": 0, 
    "15491874": 1, 
    "3859306": 0, 
    "22670857": 0, 
    "20818126": 1, 
    "1205958": 0, 
    "17066884": 0, 
    "21679551": 0, 
    "1673025": 0, 
    "1841033": 0, 
    "1116542": 1, 
    "8608480": 0, 
    "2401243": 0, 
    "32866454": 1, 
    "3880513": 0, 
    "15221739": 0, 
    "21020707": 0, 
    "20430314": 0, 
    "584410": 0, 
    "21977691": 0, 
    "580566": 0, 
    "1602811": 0, 
    "1840036": 0, 
    "4872945": 0, 
    "671825": 0, 
    "4704710": 0, 
    "13715172": 0, 
    "9090933": 0, 
    "2022916": 0, 
    "28135622": 0, 
    "14716368": 0, 
    "7270538": 0, 
    "11061773": 0, 
    "776621": 0, 
    "3695744": 0, 
    "19894678": 0, 
    "1204214": 0, 
    "15401421": 0, 
    "16490037": 0, 
    "24022333": 0, 
    "1219595": 0, 
    "29749635": 1, 
    "2857373": 1, 
    "17372733": 0, 
    "357681": 0, 
    "21162135": 0, 
    "13677": 0, 
    "11102909": 0, 
    "2237981": 0, 
    "7985525": 0, 
    "6515538": 0, 
    "13584262": 1, 
    "22493222": 1, 
    "1307476": 0, 
    "5373673": 0, 
    "20965586": 1, 
    "2889116": 0, 
    "481040": 0, 
    "19102739": 0, 
    "5722466": 0, 
    "7232856": 0, 
    "14440270": 0, 
    "21234201": 1, 
    "8307391": 0, 
    "23756696": 0, 
    "20167283": 0, 
    "11638685": 0, 
    "622911": 0, 
    "4307108": 0, 
    "32247847": 1, 
    "17378541": 0, 
    "2629978": 0, 
    "28249537": 1, 
    "30160120": 0, 
    "114732": 0, 
    "545937": 0, 
    "2466605": 0, 
    "11588127": 1, 
    "1903338": 0, 
    "738491": 0, 
    "842037": 0, 
    "15489219": 0, 
    "1824023": 0, 
    "24189210": 0, 
    "873328": 0, 
    "2363097": 0, 
    "24650339": 0, 
    "12188838": 0, 
    "250144": 0, 
    "1501185": 0, 
    "779996": 0, 
    "3428345": 0, 
    "22790488": 0, 
    "137515": 0, 
    "10974951": 0, 
    "10247874": 0, 
    "17469184": 0, 
    "5133949": 0, 
    "32654500": 1, 
    "32432671": 0, 
    "3379489": 0, 
    "21739472": 0, 
    "8962069": 0, 
    "30444489": 1, 
    "7106468": 0, 
    "14187079": 0, 
    "18049133": 0, 
    "9114826": 0, 
    "17753931": 0, 
    "28906288": 0, 
    "20171642": 0, 
    "22046596": 0, 
    "2539060": 0, 
    "20306754": 0, 
    "1281080": 0, 
    "23083156": 0, 
    "33486016": 1, 
    "1778731": 0, 
    "3408646": 0, 
    "5932749": 0, 
    "2143982": 0, 
    "1988141": 0, 
    "3302795": 0, 
    "2727": 0, 
    "17378050": 0, 
    "12008872": 0, 
    "1203139": 0, 
    "1502338": 0, 
    "7877397": 0, 
    "1653882": 0, 
    "14842730": 1, 
    "34028127": 0, 
    "27778839": 0, 
    "32690721": 0, 
    "1614475": 0, 
    "12416862": 1, 
    "22046023": 0, 
    "718309": 0, 
    "766625": 0, 
    "1432291": 0, 
    "11558916": 0, 
    "20429943": 0, 
    "10282042": 0, 
    "2006876": 1, 
    "14812739": 1, 
    "1021622": 0, 
    "11291794": 0, 
    "84009": 0, 
    "13421516": 0, 
    "885487": 0, 
    "11545928": 0, 
    "14614002": 0, 
    "1650371": 0, 
    "5389577": 0, 
    "19407872": 0, 
    "7878487": 0, 
    "3565909": 0, 
    "29891188": 1, 
    "5394041": 0, 
    "7258685": 0, 
    "211588": 0, 
    "597879": 0, 
    "16965762": 0, 
    "5238231": 0, 
    "673267": 0, 
    "388860": 0, 
    "1305114": 0, 
    "5840173": 0, 
    "38617": 0, 
    "4473517": 0, 
    "26972032": 0, 
    "906150": 0, 
    "10187082": 0, 
    "8071542": 0, 
    "4351207": 0, 
    "24229490": 1, 
    "6180186": 0, 
    "24474598": 0, 
    "3671042": 0, 
    "4640263": 0, 
    "8918733": 0, 
    "24518232": 1, 
    "26730195": 0, 
    "24773666": 0, 
    "2888818": 0, 
    "726981": 0, 
    "8822274": 0, 
    "6203428": 0, 
    "1714530": 0, 
    "23328131": 0, 
    "914985": 0, 
    "13198211": 1, 
    "2197202": 0, 
    "7874074": 0, 
    "4202986": 0, 
    "4011054": 0, 
    "23092866": 0, 
    "4930716": 0, 
    "2341343": 0, 
    "14993750": 0, 
    "1446467": 0, 
    "2880469": 0, 
    "5169475": 0, 
    "13053544": 0, 
    "11271755": 0, 
    "30732364": 1, 
    "11591855": 0, 
    "529502": 0, 
    "31377223": 1, 
    "2377206": 0, 
    "5169664": 0, 
    "19935788": 1, 
    "611562": 0, 
    "16025084": 0, 
    "13807606": 1, 
    "23304440": 0, 
    "21255865": 0, 
    "15509440": 0, 
    "3197382": 0, 
    "34302698": 1, 
    "2906456": 0, 
    "10657447": 0, 
    "620885": 0, 
    "8170346": 0, 
    "15680192": 0, 
    "4710876": 0, 
    "3678981": 0, 
    "24430898": 0, 
    "13073056": 0, 
    "25114751": 0, 
    "5861113": 0, 
    "20433174": 0, 
    "886709": 0, 
    "10489882": 0, 
    "26402582": 1, 
    "27835638": 0, 
    "6418762": 0, 
    "1705750": 0, 
    "3659275": 0, 
    "4551765": 0, 
    "792833": 0, 
    "2830198": 0, 
    "26014537": 0, 
    "33344739": 1, 
    "15536831": 0, 
    "189840": 0, 
    "22765472": 0, 
    "18496166": 0, 
    "9131292": 0, 
    "8514": 0, 
    "9190413": 0, 
    "7224705": 0, 
    "1951136": 0, 
    "1209304": 0, 
    "4822113": 0, 
    "401025": 0, 
    "7777332": 0, 
    "6257984": 0, 
    "25670686": 1, 
    "7741856": 0, 
    "18655678": 0, 
    "556060": 0, 
    "8262284": 0, 
    "497608": 0, 
    "1251393": 0, 
    "3736374": 0, 
    "15715000": 1, 
    "5537121": 0, 
    "1151051": 0, 
    "6667084": 1, 
    "25208398": 0, 
    "12944563": 0, 
    "3820245": 0, 
    "938745": 0, 
    "15703784": 0, 
    "34713704": 0, 
    "1490034": 0, 
    "12731904": 0, 
    "789725": 0, 
    "126652": 0, 
    "9477941": 0, 
    "26195776": 1, 
    "28014980": 1, 
    "4708468": 0, 
    "13887383": 0, 
    "4695476": 0, 
    "32005403": 0, 
    "1357796": 0, 
    "15178468": 0, 
    "23009934": 0, 
    "979480": 0, 
    "27442967": 1, 
    "93580": 0, 
    "9360778": 0, 
    "1580851": 0, 
    "15259244": 0, 
    "7905539": 0, 
    "3626679": 0, 
    "3625126": 0, 
    "11315781": 0, 
    "2609642": 1, 
    "32848140": 1, 
    "3967647": 0, 
    "7579124": 0, 
    "11007313": 0, 
    "684382": 0, 
    "2491285": 0, 
    "2939440": 0, 
    "13234395": 0, 
    "22960202": 0, 
    "2403263": 0, 
    "28167802": 1, 
    "15046172": 0, 
    "29857799": 1, 
    "3056094": 0, 
    "17149519": 0, 
    "2471372": 0, 
    "3316953": 0, 
    "84822": 0, 
    "1390405": 0, 
    "25996549": 0, 
    "5135922": 0, 
    "5569059": 0, 
    "16994115": 0, 
    "117741": 0, 
    "1185279": 0, 
    "300459": 0, 
    "12735429": 0, 
    "10866815": 0, 
    "13982751": 0, 
    "1518559": 0, 
    "51480": 0, 
    "20502024": 0, 
    "29946464": 1, 
    "1217614": 0, 
    "16598287": 0, 
    "8101018": 0, 
    "31865176": 1, 
    "20723841": 0, 
    "32054": 0, 
    "18258282": 0, 
    "5860737": 0, 
    "1801829": 0, 
    "152894": 0, 
    "610547": 0, 
    "28242126": 0, 
    "1590986": 0, 
    "182410": 0, 
    "24910542": 0, 
    "29207621": 1, 
    "1361218": 0, 
    "12201538": 1, 
    "18102026": 0, 
    "715082": 0, 
    "11290232": 0, 
    "19353482": 0, 
    "2794334": 0, 
    "2032813": 0, 
    "3568281": 0, 
    "22787208": 1, 
    "25573672": 0, 
    "4175985": 0, 
    "5311424": 0, 
    "15592138": 0, 
    "1": 0, 
    "1325474": 0, 
    "2154595": 0, 
    "7870903": 0, 
    "14247776": 0, 
    "31492490": 0, 
    "144": 0, 
    "9927626": 0, 
    "10057936": 0, 
    "33925743": 1, 
    "22298954": 0, 
    "2168780": 0, 
    "990035": 0, 
    "2072864": 0, 
    "2030956": 0, 
    "2943911": 0, 
    "1356074": 0, 
    "2163263": 0, 
    "3287301": 0, 
    "9873882": 0, 
    "2246815": 0, 
    "967060": 0, 
    "535266": 0, 
    "7396792": 0, 
    "26291683": 0, 
    "970981": 0, 
    "2951379": 0, 
    "4370755": 0, 
    "9474098": 0, 
    "7040500": 0, 
    "13601190": 0, 
    "184711": 0, 
    "2744972": 0, 
    "21266028": 0, 
    "26295345": 0, 
    "9705586": 0, 
    "4384836": 0, 
    "28232663": 0, 
    "5808540": 0, 
    "8710850": 0, 
    "20549706": 1, 
    "11267509": 1, 
    "6853358": 1, 
    "7810676": 0, 
    "11682335": 0, 
    "2966405": 0, 
    "2407157": 0, 
    "17528018": 0, 
    "12034693": 0, 
    "10712489": 0, 
    "7512484": 0, 
    "25587159": 0, 
    "8416883": 0, 
    "23823503": 1, 
    "21924882": 1, 
    "5896437": 0, 
    "1238201": 0, 
    "1367055": 0, 
    "1779181": 0, 
    "25341312": 0, 
    "14106955": 0, 
    "5349565": 0, 
    "1787090": 0, 
    "619849": 0, 
    "23301468": 0, 
    "1134397": 0, 
    "19866730": 0, 
    "7386799": 0, 
    "7607075": 0, 
    "2150": 0, 
    "19868085": 1, 
    "32716195": 1, 
    "5739134": 0, 
    "481412": 0, 
    "3959394": 0, 
    "16179237": 0, 
    "9983223": 0, 
    "118996": 0, 
    "14125254": 0, 
    "10214540": 1, 
    "538746": 0, 
    "3373793": 0, 
    "889932": 0, 
    "4164796": 0, 
    "2833881": 0, 
    "7116973": 0, 
    "246773": 0, 
    "4714614": 0, 
    "9864166": 0, 
    "358078": 0, 
    "355893": 0, 
    "9764362": 0, 
    "25423296": 0, 
    "1409544": 0, 
    "6733865": 0, 
    "31817851": 0, 
    "7191565": 0, 
    "23072533": 0, 
    "6413676": 0, 
    "6747983": 0, 
    "22282353": 1, 
    "2080922": 0, 
    "9325315": 0, 
    "8507859": 0, 
    "11195700": 0, 
    "3411652": 0, 
    "12799336": 0, 
    "12537898": 0, 
    "34408310": 1, 
    "18806010": 0, 
    "21641241": 1, 
    "4164482": 0, 
    "2251700": 0, 
    "7227123": 0, 
    "12774825": 0, 
    "17615287": 0, 
    "5198041": 0, 
    "23912343": 0, 
    "2125665": 0, 
    "3591964": 0, 
    "7508411": 1, 
    "958314": 0, 
    "1062572": 0, 
    "976990": 0, 
    "5363235": 0, 
    "71972": 0, 
    "22011872": 0, 
    "9309093": 0, 
    "291884": 0, 
    "1919264": 0, 
    "15787723": 0, 
    "27382163": 1, 
    "1173522": 0, 
    "4983184": 0, 
    "3098140": 0, 
    "202299": 0, 
    "22394357": 0, 
    "25136308": 1, 
    "13445293": 0, 
    "4529935": 0, 
    "12962729": 0, 
    "16896584": 0, 
    "108536": 0, 
    "479586": 0, 
    "31888842": 0, 
    "4434405": 0, 
    "1812190": 0, 
    "26181287": 0, 
    "13502197": 0, 
    "17165658": 0, 
    "1420053": 0, 
    "2893217": 0, 
    "5710341": 0, 
    "17406308": 0, 
    "22887094": 1, 
    "33945": 0, 
    "13269483": 0, 
    "23095954": 1, 
    "5548784": 0, 
    "15345331": 0, 
    "5362524": 0, 
    "1629171": 0, 
    "18667134": 0, 
    "1337406": 0, 
    "1362490": 0, 
    "8912617": 0, 
    "11206358": 0, 
    "14075080": 0, 
    "615356": 0, 
    "27587921": 1, 
    "17033786": 0, 
    "213238": 0, 
    "16241224": 0, 
    "1135454": 0, 
    "20839462": 1, 
    "32476524": 0, 
    "3337657": 0, 
    "16788636": 0, 
    "21876647": 0, 
    "3182350": 0, 
    "14083440": 0, 
    "1597711": 0, 
    "2788082": 0, 
    "1099265": 0, 
    "1227": 0, 
    "2820033": 0, 
    "34045": 0, 
    "24649388": 0, 
    "1541369": 0, 
    "507775": 0, 
    "2278307": 0, 
    "6732980": 0, 
    "2810292": 1, 
    "16960472": 0, 
    "15943682": 0, 
    "20395801": 0, 
    "380961": 0, 
    "33994380": 1, 
    "12244426": 0, 
    "10230369": 0, 
    "108051": 0, 
    "30941532": 1, 
    "698944": 0, 
    "353561": 0, 
    "24797553": 0, 
    "25975629": 0, 
    "12166778": 0, 
    "447036": 0, 
    "3640925": 0, 
    "7497": 0, 
    "20609191": 0, 
    "29429361": 1, 
    "11621778": 0, 
    "26133979": 0, 
    "29290473": 1, 
    "13707204": 0, 
    "6820011": 0, 
    "8318401": 0, 
    "1021040": 0, 
    "21690229": 0, 
    "613829": 0, 
    "33904351": 0, 
    "34798315": 0, 
    "33390523": 1, 
    "18638428": 0, 
    "359371": 0, 
    "30092893": 0, 
    "8473240": 0, 
    "8666568": 0, 
    "1638524": 0, 
    "1385122": 0, 
    "5720995": 0, 
    "19117456": 1, 
    "10924145": 0, 
    "326127": 0, 
    "1267753": 0, 
    "478996": 0, 
    "256408": 0, 
    "573569": 0, 
    "2965621": 0, 
    "858127": 0, 
    "10219106": 0, 
    "23393132": 0, 
    "5553935": 0, 
    "1418941": 0, 
    "2762270": 0, 
    "1452079": 0, 
    "339567": 0, 
    "3748229": 0, 
    "5532320": 0, 
    "2624521": 0, 
    "3287591": 0, 
    "5239185": 0, 
    "25205606": 0, 
    "1147843": 0, 
    "9354478": 1, 
    "11276147": 0, 
    "9639981": 0, 
    "835466": 0, 
    "22938893": 1, 
    "2300485": 0, 
    "4524181": 0, 
    "131505": 0, 
    "10155460": 1, 
    "286061": 0, 
    "715524": 0, 
    "10504702": 0, 
    "286066": 0, 
    "5508585": 0, 
    "351406": 0, 
    "372315": 0, 
    "4128408": 0, 
    "1241079": 0, 
    "7282291": 0, 
    "13737149": 0, 
    "1630999": 0, 
    "2337256": 0, 
    "13899674": 0, 
    "2553927": 0, 
    "15236811": 0, 
    "8905877": 0, 
    "213417": 0, 
    "18893367": 0, 
    "3319769": 0, 
    "10733929": 0, 
    "1828795": 0, 
    "18256968": 0, 
    "7830512": 0, 
    "11340559": 1, 
    "19997634": 0, 
    "11587044": 0, 
    "3346542": 0, 
    "3912538": 0, 
    "292525": 0, 
    "82963": 0, 
    "26176273": 0, 
    "14098121": 0, 
    "1549138": 0, 
    "504028": 0, 
    "4584417": 0, 
    "1663468": 0, 
    "117646": 0, 
    "2764438": 0, 
    "24219409": 0, 
    "4392409": 0, 
    "458058": 0, 
    "9083997": 0, 
    "6683352": 0, 
    "1165485": 0, 
    "3432266": 1, 
    "1618114": 0, 
    "3568543": 0, 
    "19953044": 0, 
    "96071": 0, 
    "11133743": 0, 
    "931135": 0, 
    "732593": 0, 
    "11474382": 1, 
    "14907562": 0, 
    "34275705": 1, 
    "3677872": 0, 
    "17335035": 0, 
    "392785": 0, 
    "23524300": 0, 
    "14640193": 0, 
    "3796591": 0, 
    "7864067": 0, 
    "6015874": 0, 
    "5476048": 0, 
    "566426": 0, 
    "15714062": 0, 
    "3122202": 1, 
    "2331413": 0, 
    "439861": 0, 
    "11829145": 1, 
    "1705960": 0, 
    "7064308": 0, 
    "1252522": 0, 
    "21696302": 1, 
    "7480345": 0, 
    "12972263": 0, 
    "1204412": 0, 
    "42": 0, 
    "475599": 0, 
    "9193949": 0, 
    "13426154": 0, 
    "8445535": 0, 
    "1093228": 0, 
    "5070389": 0, 
    "22338518": 0, 
    "901798": 0, 
    "20469086": 0, 
    "850139": 0, 
    "21535619": 1, 
    "303762": 0, 
    "14280839": 0, 
    "32340557": 0, 
    "17334244": 0, 
    "8201256": 0, 
    "4799391": 0, 
    "4090287": 0, 
    "4344257": 0, 
    "3432848": 0, 
    "32631353": 1, 
    "3544424": 0, 
    "11152831": 0, 
    "27860738": 0, 
    "17150993": 1, 
    "12829123": 0, 
    "10413050": 0, 
    "261335": 0, 
    "12656803": 0, 
    "18673522": 1, 
    "2822459": 0, 
    "15652312": 0, 
    "3548254": 0, 
    "14089735": 0, 
    "30383524": 1, 
    "4999959": 0, 
    "3929096": 0, 
    "24812854": 1, 
    "3373788": 0, 
    "25315643": 1, 
    "6287880": 0, 
    "1206546": 0, 
    "3016562": 0, 
    "931243": 0, 
    "8538132": 0, 
    "11116372": 0, 
    "7530454": 0, 
    "1507264": 0, 
    "18355892": 1, 
    "17575535": 0, 
    "658594": 0, 
    "510517": 0, 
    "3638964": 0, 
    "1965839": 0, 
    "15480067": 1, 
    "12663196": 0, 
    "12044132": 0, 
    "15428480": 0, 
    "14839011": 0, 
    "3342539": 0, 
    "23802847": 0, 
    "3673976": 0, 
    "4415704": 0, 
    "3784017": 0, 
    "20390951": 0, 
    "239001": 0, 
    "5193009": 0, 
    "11726680": 0, 
    "605475": 0, 
    "31526549": 0, 
    "5801666": 0, 
    "7293210": 0, 
    "592743": 0, 
    "4644745": 0, 
    "28233099": 0, 
    "4073516": 0, 
    "1882017": 0, 
    "6248212": 0, 
    "1207300": 0, 
    "1390248": 0, 
    "363150": 0, 
    "2938132": 0, 
    "1090311": 0, 
    "8957264": 0, 
    "14614459": 0, 
    "993110": 0, 
    "4994614": 0, 
    "1035184": 0, 
    "5152285": 1, 
    "23088740": 1, 
    "12261520": 0, 
    "3665576": 0, 
    "10193700": 0, 
    "10371644": 0, 
    "444184": 0, 
    "11730342": 1, 
    "687836": 0, 
    "326688": 0, 
    "10744183": 1, 
    "381979": 0, 
    "1844251": 0, 
    "8512283": 0, 
    "20593099": 0, 
    "44108": 0, 
    "7413451": 0, 
    "1664714": 0, 
    "856493": 0, 
    "17706097": 0, 
    "2203645": 0, 
    "9908495": 0, 
    "28": 0, 
    "849692": 0, 
    "14621066": 0, 
    "9982892": 0, 
    "5262776": 0, 
    "3077195": 0, 
    "542714": 0, 
    "4697273": 0, 
    "20702627": 0, 
    "68": 0, 
    "8989842": 0, 
    "19057802": 0, 
    "2049379": 0, 
    "4254338": 0, 
    "11899155": 0, 
    "242262": 0, 
    "34920819": 1, 
    "32018674": 1, 
    "5263633": 0, 
    "2211243": 0, 
    "6498492": 0, 
    "20951559": 0, 
    "34817922": 1, 
    "3314": 0, 
    "14416399": 0, 
    "1234714": 0, 
    "9914221": 0, 
    "14238862": 0, 
    "3791384": 0, 
    "507": 0, 
    "6710201": 0, 
    "24201496": 0, 
    "640534": 0, 
    "9451280": 0, 
    "6931090": 0, 
    "1303081": 0, 
    "5305847": 0, 
    "29186327": 0, 
    "1790564": 0, 
    "31442355": 0, 
    "4723248": 0, 
    "1099206": 0, 
    "2269353": 0, 
    "248959": 0, 
    "1145832": 0, 
    "995750": 0, 
    "2279960": 0, 
    "27892731": 1, 
    "1707621": 0, 
    "4012085": 0, 
    "3299208": 0, 
    "2281775": 0, 
    "2884111": 0, 
    "6755841": 0, 
    "17728164": 0, 
    "3392689": 0, 
    "4839957": 0, 
    "1141441": 0, 
    "34629330": 0, 
    "447184": 0, 
    "2616595": 0, 
    "109788": 0, 
    "9401692": 0, 
    "15570122": 0, 
    "2280086": 0, 
    "374228": 0, 
    "374927": 0, 
    "3577919": 0, 
    "5793110": 0, 
    "13765233": 0, 
    "2108481": 0, 
    "172460": 0, 
    "13047433": 0, 
    "33263118": 1, 
    "29112049": 1, 
    "18581578": 0, 
    "5583022": 0, 
    "20106153": 1, 
    "100695": 0, 
    "361310": 0, 
    "20394581": 0, 
    "21818328": 0, 
    "18525562": 0, 
    "6174666": 0, 
    "2925780": 0, 
    "4539386": 0, 
    "1451060": 0, 
    "2238128": 0, 
    "23247808": 1, 
    "686537": 0, 
    "1723155": 0, 
    "8557873": 0, 
    "3287270": 0, 
    "7428932": 0, 
    "15323392": 0, 
    "9372336": 0, 
    "959908": 0, 
    "2771544": 0, 
    "4072305": 0, 
    "1421024": 0, 
    "1199632": 0, 
    "9350746": 0, 
    "14210523": 1, 
    "1246599": 0, 
    "3146558": 0, 
    "10044221": 0, 
    "30835106": 1, 
    "82282": 0, 
    "16811818": 0, 
    "11663059": 0, 
    "6601918": 0, 
    "12434060": 1, 
    "467471": 0, 
    "4617120": 0, 
    "18782726": 0, 
    "27913753": 0, 
    "5011210": 0, 
    "4213474": 0, 
    "439166": 0, 
    "30465921": 0, 
    "16587283": 1, 
    "9542455": 0, 
    "24306221": 0, 
    "4028308": 0, 
    "4696667": 0, 
    "1755328": 0, 
    "1039520": 0, 
    "1219074": 0, 
    "26783295": 1, 
    "7569578": 0, 
    "1871273": 0, 
    "2484971": 0, 
    "24516405": 0, 
    "1358497": 0, 
    "9330072": 0, 
    "12888993": 0, 
    "451490": 0, 
    "6214210": 0, 
    "2525502": 0, 
    "28449431": 1, 
    "1613665": 0, 
    "5728867": 0, 
    "7276954": 0, 
    "5373551": 0, 
    "5283193": 0, 
    "6714787": 0, 
    "5890835": 0, 
    "16501535": 0, 
    "1680336": 0, 
    "3626870": 0, 
    "1295612": 0, 
    "14823879": 0, 
    "18319723": 0, 
    "921928": 0, 
    "324077": 0, 
    "10634239": 0, 
    "20537104": 0, 
    "6046182": 0, 
    "15115183": 0, 
    "9859154": 0, 
    "942903": 0, 
    "34921511": 1, 
    "2811234": 0, 
    "4637221": 0, 
    "192904": 0, 
    "12358097": 1, 
    "900753": 0, 
    "32944298": 0, 
    "21265042": 0, 
    "683939": 0, 
    "15062869": 0, 
    "358513": 0, 
    "2238384": 0, 
    "23791610": 0, 
    "19374812": 1, 
    "22359052": 0, 
    "902930": 0, 
    "14466432": 0, 
    "14831922": 0, 
    "28071175": 0, 
    "1450115": 0, 
    "31775387": 0, 
    "22037702": 0, 
    "17582613": 0, 
    "8769058": 0, 
    "32512065": 1, 
    "5074965": 0, 
    "20121600": 0, 
    "16309": 0, 
    "758079": 0, 
    "14049216": 0, 
    "14098069": 0, 
    "3641361": 0, 
    "1252864": 0, 
    "1148352": 0, 
    "2340549": 0, 
    "4882726": 0, 
    "12244286": 0, 
    "29078997": 0, 
    "33457642": 1, 
    "1834386": 0, 
    "23675939": 0, 
    "21570384": 0, 
    "10188673": 0, 
    "9056142": 0, 
    "12977854": 0, 
    "18511024": 0, 
    "25880891": 0, 
    "28707589": 0, 
    "22905414": 0, 
    "558790": 0, 
    "8883822": 0, 
    "7805180": 0, 
    "386126": 0, 
    "4979467": 0, 
    "13589461": 0, 
    "14712850": 0, 
    "27736734": 0, 
    "7190749": 0, 
    "11056820": 0, 
    "1377867": 0, 
    "15308499": 0, 
    "1843047": 0, 
    "4553246": 0, 
    "1076057": 0, 
    "27388642": 1, 
    "14522206": 0, 
    "11589713": 0, 
    "8915285": 0, 
    "1364093": 0, 
    "16072585": 1, 
    "7251195": 0, 
    "2443236": 0, 
    "1308789": 0, 
    "22059578": 0, 
    "5744149": 0, 
    "9255495": 0, 
    "14106970": 1, 
    "7693799": 0, 
    "8816575": 0, 
    "1387097": 0, 
    "63557": 0, 
    "2281177": 0, 
    "8200767": 0, 
    "12231467": 0, 
    "3811562": 0, 
    "7228264": 0, 
    "2609298": 0, 
    "1559931": 0, 
    "768345": 0, 
    "1908577": 0, 
    "912": 0, 
    "21311893": 0, 
    "18610390": 0, 
    "2179920": 0, 
    "9746477": 1, 
    "24635156": 0, 
    "1932": 0, 
    "30597615": 0, 
    "11994902": 0, 
    "34268496": 1, 
    "2139017": 0, 
    "15315789": 1, 
    "18042286": 0, 
    "10312052": 0, 
    "1276752": 0, 
    "8855769": 0, 
    "13112745": 0, 
    "5728045": 0, 
    "441854": 0, 
    "21692": 0, 
    "1877150": 0, 
    "22514647": 0, 
    "7083261": 0, 
    "15337142": 0, 
    "10045028": 0, 
    "34676773": 0, 
    "31857909": 0, 
    "25570987": 0, 
    "10179113": 0, 
    "2067351": 0, 
    "2097941": 0, 
    "30165704": 0, 
    "20101515": 0, 
    "2688310": 0, 
    "20849184": 0, 
    "3620194": 0, 
    "11358922": 0, 
    "10665180": 0, 
    "24504893": 0, 
    "20452776": 0, 
    "205998": 0, 
    "760732": 0, 
    "16469697": 0, 
    "3889947": 0, 
    "13855476": 0, 
    "7123799": 0, 
    "16846580": 0, 
    "12721303": 0, 
    "781028": 0, 
    "4388492": 0, 
    "12933501": 0, 
    "5550567": 0, 
    "5269397": 0, 
    "9831253": 0, 
    "1734": 0, 
    "23502577": 1, 
    "2325298": 0, 
    "1924847": 0, 
    "29702213": 0, 
    "1734612": 0, 
    "10364296": 0, 
    "21796955": 0, 
    "14614344": 0, 
    "13889021": 0, 
    "5362507": 0, 
    "6731432": 0, 
    "1661758": 0, 
    "484788": 0, 
    "16099249": 0, 
    "22458259": 0, 
    "1032": 0, 
    "2540368": 0, 
    "6750871": 0, 
    "12335495": 0, 
    "3133662": 0, 
    "7266208": 0, 
    "553200": 0, 
    "6720403": 1, 
    "22452767": 0, 
    "2217282": 0, 
    "12180649": 0, 
    "6660366": 0, 
    "6988020": 0, 
    "708649": 0, 
    "5266284": 0, 
    "10480910": 0, 
    "2622727": 0, 
    "7006572": 0, 
    "16582463": 0, 
    "16458672": 0, 
    "8404193": 0, 
    "18840003": 1, 
    "4268140": 0, 
    "31001422": 0, 
    "67451": 0, 
    "10980729": 0, 
    "31936600": 1, 
    "34187618": 1, 
    "19228178": 0, 
    "239940": 0, 
    "3869830": 0, 
    "1735985": 0, 
    "15193430": 0, 
    "24977535": 1, 
    "10828733": 0, 
    "354961": 0, 
    "21931810": 1, 
    "18827225": 0, 
    "1271583": 0, 
    "907410": 0, 
    "312262": 0, 
    "7936739": 0, 
    "540542": 0, 
    "21339768": 1, 
    "2724003": 0, 
    "325827": 0, 
    "1904718": 0, 
    "16653581": 0, 
    "15279980": 0, 
    "31294964": 0, 
    "11469930": 0, 
    "15297233": 0, 
    "14816993": 0, 
    "11730622": 0, 
    "2278524": 0, 
    "6958220": 0, 
    "3714900": 0, 
    "16563587": 0, 
    "21481710": 0, 
    "14027551": 0, 
    "5676886": 0, 
    "1633914": 0, 
    "2606253": 0, 
    "29758007": 1, 
    "19148949": 1, 
    "13124802": 0, 
    "27653666": 0, 
    "1824090": 0, 
    "23061798": 1, 
    "25923208": 1, 
    "206084": 0, 
    "2688455": 0, 
    "6753728": 0, 
    "3925242": 0, 
    "21156908": 0, 
    "33014811": 1, 
    "2942615": 0, 
    "11572519": 0, 
    "239966": 0, 
    "2014561": 0, 
    "296239": 0, 
    "4188772": 0, 
    "15964081": 0, 
    "227707": 0, 
    "4516733": 0, 
    "6248414": 0, 
    "1421258": 0, 
    "26854025": 0, 
    "1334821": 0, 
    "14944045": 0, 
    "214605": 0, 
    "588600": 0, 
    "11493": 0, 
    "15381078": 0, 
    "467461": 0, 
    "1780853": 0, 
    "17391973": 0, 
    "9797857": 0, 
    "22374063": 1, 
    "33456123": 1, 
    "2339961": 0, 
    "43371": 0, 
    "15490130": 0, 
    "480804": 0, 
    "8285747": 0, 
    "1238771": 0, 
    "5619308": 0, 
    "416272": 0, 
    "504220": 0, 
    "455621": 0, 
    "25714588": 1, 
    "678938": 0, 
    "23616394": 0, 
    "30822337": 1, 
    "6726218": 0, 
    "10440209": 0, 
    "1939769": 0, 
    "3556910": 0, 
    "5414488": 0, 
    "21708091": 0, 
    "23680678": 1, 
    "1942140": 0, 
    "6007295": 0, 
    "65646": 0, 
    "8575137": 1, 
    "747722": 0, 
    "1394574": 0, 
    "1607357": 0, 
    "3451238": 0, 
    "11850014": 0, 
    "468501": 0, 
    "21562567": 1, 
    "21827146": 1, 
    "11390894": 0, 
    "13512328": 0, 
    "26742634": 0, 
    "5283216": 0, 
    "8296218": 0, 
    "2242214": 0, 
    "16737591": 0, 
    "5567476": 0, 
    "5679888": 0, 
    "790019": 0, 
    "9795883": 0, 
    "1881749": 0, 
    "19448700": 0, 
    "11726302": 0, 
    "23082332": 0, 
    "2967938": 0, 
    "946945": 0, 
    "2023792": 0, 
    "13428264": 1, 
    "3374332": 0, 
    "31441862": 0, 
    "101248": 0, 
    "788264": 0, 
    "3385297": 0, 
    "9340529": 0, 
    "7379964": 1, 
    "31315021": 1, 
    "5627139": 0, 
    "16977232": 1, 
    "1438007": 0, 
    "3786237": 0, 
    "9672786": 0, 
    "20668562": 0, 
    "29925100": 1, 
    "2407497": 0, 
    "5694937": 0, 
    "9603240": 0, 
    "1676966": 0, 
    "49515": 0, 
    "4576305": 0, 
    "16386099": 1, 
    "1514130": 0, 
    "1754354": 0, 
    "27949922": 1, 
    "34222505": 0, 
    "276963": 0, 
    "341626": 0, 
    "20929025": 0, 
    "14434734": 0, 
    "5462508": 0, 
    "34533286": 0, 
    "10115880": 0, 
    "32512635": 1, 
    "7297351": 0, 
    "809601": 0, 
    "21109776": 1, 
    "8419933": 0, 
    "841589": 0, 
    "9060347": 0, 
    "4119458": 0, 
    "29085322": 0, 
    "908607": 0, 
    "13297858": 0, 
    "15020102": 1, 
    "7010724": 1, 
    "2471557": 0, 
    "2832871": 0, 
    "28930512": 0, 
    "5627682": 0, 
    "4814354": 0, 
    "6201092": 0, 
    "130473": 0, 
    "7139407": 0, 
    "26710221": 0, 
    "2923236": 0, 
    "5579613": 0, 
    "5905330": 0, 
    "10637255": 0, 
    "11352797": 0, 
    "24993138": 1, 
    "1272129": 0, 
    "1107889": 0, 
    "21872392": 1, 
    "215047": 0, 
    "3991627": 0, 
    "2810191": 0, 
    "130013": 0, 
    "1056938": 0, 
    "4467228": 0, 
    "21982076": 0, 
    "1318988": 0, 
    "9496329": 0, 
    "3995054": 0, 
    "2866041": 0, 
    "3210166": 0, 
    "15283709": 0, 
    "20553267": 0, 
    "1631024": 0, 
    "30794868": 0, 
    "329035": 0, 
    "17293434": 1, 
    "6709149": 0, 
    "1868743": 0, 
    "26820798": 1, 
    "21397581": 0, 
    "1168065": 0, 
    "2918243": 0, 
    "21486287": 0, 
    "153329": 0, 
    "15452925": 0, 
    "3339276": 0, 
    "1285639": 0, 
    "1334369": 0, 
    "3497763": 0, 
    "926544": 0, 
    "4075232": 0, 
    "1157388": 0, 
    "3089935": 0, 
    "2346623": 0, 
    "501687": 0, 
    "810796": 0, 
    "25280332": 1, 
    "1361963": 0, 
    "3995635": 0, 
    "1333863": 0, 
    "2692921": 0, 
    "16411534": 0, 
    "10649374": 1, 
    "3853751": 0, 
    "20571593": 1, 
    "1867347": 0, 
    "9418724": 0, 
    "425": 0, 
    "9904556": 0, 
    "31929346": 0, 
    "17154258": 0, 
    "30050514": 0, 
    "19290579": 0, 
    "9505974": 0, 
    "15508537": 0, 
    "1566536": 0, 
    "16466596": 1, 
    "32806331": 0, 
    "3813151": 0, 
    "615969": 0, 
    "572923": 0, 
    "278745": 0, 
    "14543561": 0, 
    "5780416": 0, 
    "9775802": 0, 
    "771016": 0, 
    "16038543": 0, 
    "4600400": 0, 
    "1936391": 0, 
    "743723": 0, 
    "11446311": 0, 
    "1918677": 0, 
    "275604": 0, 
    "18079664": 0, 
    "10064545": 1, 
    "4244443": 0, 
    "13258039": 1, 
    "4380969": 0, 
    "10603681": 0, 
    "22077570": 0, 
    "1876926": 0, 
    "10731382": 0, 
    "4578898": 0, 
    "23930335": 0, 
    "626219": 0, 
    "30794722": 1, 
    "7056202": 0, 
    "5754504": 0, 
    "30442018": 0, 
    "34757182": 1, 
    "24217086": 0, 
    "2168885": 0, 
    "3214406": 0, 
    "2551705": 0, 
    "15584464": 0, 
    "15597672": 0, 
    "6154315": 0, 
    "417862": 0, 
    "13367154": 0, 
    "1760686": 0, 
    "507610": 0, 
    "11495787": 1, 
    "24117407": 0, 
    "11906109": 0, 
    "1063498": 0, 
    "11893084": 0, 
    "5499296": 0, 
    "655209": 0, 
    "8843683": 0, 
    "14747598": 0, 
    "1700621": 0, 
    "8305132": 1, 
    "7680774": 1, 
    "20826807": 0, 
    "10034660": 0, 
    "23088566": 0, 
    "6780767": 0, 
    "1161119": 0, 
    "26415499": 0, 
    "2764963": 0, 
    "25935703": 0, 
    "2037608": 0, 
    "7474564": 0, 
    "21108956": 0, 
    "1811965": 0, 
    "5069156": 0, 
    "4710920": 1, 
    "3430409": 0, 
    "21950": 0, 
    "3757512": 0, 
    "2913117": 0, 
    "3604157": 0, 
    "21269387": 0, 
    "250217": 0, 
    "3598373": 0, 
    "31558536": 0, 
    "12173316": 0, 
    "28628034": 1, 
    "10805189": 0, 
    "4782634": 0, 
    "13086750": 0, 
    "15495333": 0, 
    "2573058": 0, 
    "1388245": 0, 
    "2935735": 0, 
    "3923689": 0, 
    "14158237": 1, 
    "2063927": 0, 
    "1549544": 0, 
    "1545869": 0, 
    "19025014": 0, 
    "23506840": 1, 
    "27046": 0, 
    "21506502": 1, 
    "1644196": 0, 
    "26921116": 0, 
    "4271712": 0, 
    "15010937": 0, 
    "5645971": 0, 
    "144137": 0, 
    "12658090": 1, 
    "1280658": 0, 
    "1549947": 0, 
    "4612164": 0, 
    "4373698": 0, 
    "23021810": 1, 
    "12785292": 0, 
    "537622": 0, 
    "14845405": 0, 
    "29103466": 0, 
    "2214953": 0, 
    "714959": 0, 
    "24418436": 0, 
    "2430537": 0, 
    "29278707": 0, 
    "23138984": 1, 
    "8900723": 0, 
    "11704709": 0, 
    "10054176": 1, 
    "440647": 0, 
    "456930": 0, 
    "4290214": 0, 
    "96395": 0, 
    "5438867": 0, 
    "4484451": 0, 
    "795421": 0, 
    "4808664": 0, 
    "17341429": 0, 
    "8124664": 1, 
    "1857825": 0, 
    "1121880": 0, 
    "6094683": 0, 
    "18093427": 0, 
    "20707182": 0, 
    "13395052": 0, 
    "923028": 0, 
    "11205780": 1, 
    "28197707": 1, 
    "184366": 0, 
    "32665718": 1, 
    "16368651": 0, 
    "8859474": 1, 
    "18885925": 1, 
    "13473768": 0, 
    "1215215": 0, 
    "32287371": 1, 
    "5880912": 0, 
    "5844474": 0, 
    "27576132": 0, 
    "1262196": 0, 
    "15126429": 0, 
    "10309334": 0, 
    "12274147": 0, 
    "34877308": 1, 
    "1451352": 0, 
    "3516624": 0, 
    "7672099": 0, 
    "22944288": 1, 
    "912604": 0, 
    "7694208": 0, 
    "6247705": 0, 
    "1680733": 0, 
    "715605": 0, 
    "1931236": 0, 
    "1774509": 0, 
    "344359": 0, 
    "977244": 0, 
    "7527552": 0, 
    "22793191": 0, 
    "22652910": 0, 
    "17908165": 0, 
    "140656": 0, 
    "3774328": 0, 
    "12226786": 0, 
    "30215630": 1, 
    "2292256": 0, 
    "4279682": 0, 
    "1578548": 0, 
    "21233191": 1, 
    "18065797": 0, 
    "1778471": 0, 
    "32155537": 0, 
    "154789": 0, 
    "448045": 0, 
    "3701855": 0, 
    "8135625": 0, 
    "4931659": 0, 
    "15966619": 0, 
    "7184072": 0, 
    "8282363": 0, 
    "34465": 0, 
    "18537651": 0, 
    "10755256": 0, 
    "13862381": 0, 
    "6766558": 0, 
    "15852088": 0, 
    "9726245": 0, 
    "32610336": 1, 
    "1605598": 0, 
    "3601534": 0, 
    "9424390": 0, 
    "345337": 0, 
    "7744300": 0, 
    "277089": 0, 
    "3710342": 0, 
    "623018": 0, 
    "13872231": 1, 
    "1509011": 0, 
    "5094437": 0, 
    "1922703": 0, 
    "486550": 0, 
    "12933281": 0, 
    "10466461": 0, 
    "2321051": 1, 
    "21052985": 1, 
    "3790489": 0, 
    "16157746": 0, 
    "11075275": 0, 
    "8310356": 0, 
    "27494663": 0, 
    "12384353": 1, 
    "5683140": 0, 
    "19680412": 0, 
    "12796207": 0, 
    "299333": 0, 
    "7345199": 0, 
    "7374322": 0, 
    "9077725": 0, 
    "14259343": 1, 
    "11098077": 1, 
    "3228110": 0, 
    "14971308": 0, 
    "21156216": 0, 
    "111558": 0, 
    "111336": 0, 
    "1561142": 0, 
    "7510208": 0, 
    "12719776": 1, 
    "9210604": 0, 
    "1092277": 0, 
    "6040": 0, 
    "2541704": 0, 
    "14473933": 1, 
    "3744429": 0, 
    "8272315": 0, 
    "6824538": 0, 
    "5279091": 0, 
    "702550": 0, 
    "9493725": 0, 
    "4368712": 0, 
    "274218": 0, 
    "148903": 0, 
    "1861575": 0, 
    "6292029": 0, 
    "2031640": 0, 
    "2296970": 0, 
    "2413817": 0, 
    "1563595": 0, 
    "10410764": 0, 
    "3029324": 0, 
    "16750251": 0, 
    "3287": 0, 
    "11693709": 1, 
    "715366": 0, 
    "10740728": 0, 
    "8879986": 0, 
    "3282": 0, 
    "489928": 0, 
    "10579398": 0, 
    "2124683": 0, 
    "9467421": 0, 
    "4242230": 0, 
    "22310064": 0, 
    "33951348": 1, 
    "23550956": 0, 
    "778981": 0, 
    "4190976": 1, 
    "1588997": 0, 
    "2560988": 0, 
    "15299224": 0, 
    "13301038": 0, 
    "8681349": 0, 
    "33663866": 1, 
    "2519670": 0, 
    "12256376": 0, 
    "1962219": 0, 
    "21303242": 0, 
    "11776741": 0, 
    "291137": 0, 
    "656494": 0, 
    "21318322": 0, 
    "25251845": 0, 
    "13257135": 0, 
    "321278": 0, 
    "230249": 0, 
    "5683364": 0, 
    "155815": 0, 
    "15648899": 0, 
    "11407242": 0, 
    "22571389": 0, 
    "2436267": 0, 
    "24195339": 1, 
    "27852036": 0, 
    "455600": 0, 
    "4095287": 0, 
    "7338354": 1, 
    "13823671": 0, 
    "6121126": 0, 
    "19505609": 1, 
    "9786109": 0, 
    "4864799": 0, 
    "12004006": 0, 
    "19438373": 0, 
    "26516975": 0, 
    "5969840": 0, 
    "23736449": 0, 
    "1239398": 0, 
    "1213225": 0, 
    "8224923": 0, 
    "25268795": 1, 
    "18378216": 0, 
    "18062944": 0, 
    "11758247": 0, 
    "5460375": 0, 
    "8986217": 0, 
    "133684": 0, 
    "5803599": 0, 
    "24968828": 0, 
    "3354902": 0, 
    "26917568": 1, 
    "34196200": 1, 
    "364315": 0, 
    "24743779": 1, 
    "914603": 0, 
    "7358442": 0, 
    "16114703": 0, 
    "9076111": 0, 
    "229006": 0, 
    "13336839": 0, 
    "11204323": 0, 
    "10854028": 0, 
    "363163": 0, 
    "265995": 0, 
    "19238853": 1, 
    "3447219": 0, 
    "437011": 0, 
    "984742": 0, 
    "757363": 0, 
    "12984746": 0, 
    "22462204": 0, 
    "32578467": 1, 
    "1090329": 0, 
    "1254497": 0, 
    "598164": 0, 
    "10555788": 0, 
    "1262871": 0, 
    "7855340": 0, 
    "2367681": 0, 
    "3633690": 0, 
    "5271882": 0, 
    "9946843": 0, 
    "16149491": 0, 
    "6297520": 0, 
    "443222": 0, 
    "849558": 0, 
    "23357588": 1, 
    "10114077": 0, 
    "9265294": 0, 
    "8134918": 0, 
    "5757727": 0, 
    "16049833": 0, 
    "10717112": 0, 
    "11535888": 1, 
    "21629136": 0, 
    "19748680": 0, 
    "10417664": 0, 
    "5635061": 0, 
    "2945088": 0, 
    "1376101": 0, 
    "2828194": 0, 
    "2561582": 0, 
    "9919720": 0, 
    "2063261": 0, 
    "6846111": 0, 
    "14054357": 0, 
    "17101828": 0, 
    "14807173": 0, 
    "2344621": 0, 
    "1462": 0, 
    "9663523": 0, 
    "1445827": 0, 
    "10651420": 0, 
    "3638663": 0, 
    "29031987": 1, 
    "1314319": 0, 
    "2606078": 0, 
    "5710848": 0, 
    "15155534": 0, 
    "308770": 0, 
    "331603": 0, 
    "655087": 0, 
    "32866430": 0, 
    "1863329": 0, 
    "11225014": 0, 
    "28513398": 0, 
    "715168": 0, 
    "721040": 0, 
    "667163": 0, 
    "14681168": 0, 
    "2620608": 0, 
    "2183193": 1, 
    "3674459": 0, 
    "9028965": 0, 
    "3008757": 0, 
    "1911958": 0, 
    "19715785": 0, 
    "11827098": 0, 
    "924303": 0, 
    "712530": 0, 
    "3308920": 0, 
    "28059374": 0, 
    "2687787": 0, 
    "8940534": 0, 
    "27796175": 0, 
    "13655592": 0, 
    "32165777": 0, 
    "18845024": 0, 
    "1308974": 0, 
    "812328": 0, 
    "12847818": 0, 
    "688157": 0, 
    "3766706": 1, 
    "8936633": 0, 
    "5894096": 0, 
    "12554530": 1, 
    "24014960": 1, 
    "20944181": 0, 
    "7691631": 0, 
    "8962829": 0, 
    "31861681": 0, 
    "24288133": 0, 
    "11225167": 0, 
    "32958": 0, 
    "19173633": 1, 
    "9603889": 0, 
    "20153919": 0, 
    "6093316": 0, 
    "2280459": 0, 
    "18080448": 0, 
    "7613257": 1, 
    "22361": 0, 
    "12274152": 0, 
    "4173871": 0, 
    "206424": 0, 
    "1549395": 0, 
    "13234786": 0, 
    "16031396": 0, 
    "2687166": 0, 
    "3995231": 0, 
    "5923215": 0, 
    "21428312": 0, 
    "20541795": 1, 
    "7326769": 0, 
    "442870": 0, 
    "17327241": 0, 
    "3230766": 0, 
    "32531480": 1, 
    "203076": 0, 
    "15150300": 0, 
    "527644": 0, 
    "24306852": 0, 
    "32958241": 0, 
    "1076724": 0, 
    "612230": 0, 
    "70121": 0, 
    "32292629": 0, 
    "3058811": 0, 
    "22372473": 0, 
    "15532991": 0, 
    "6930489": 0, 
    "5483330": 1, 
    "6662075": 0, 
    "8067805": 0, 
    "259691": 0, 
    "19452228": 0, 
    "6648028": 0, 
    "7561862": 0, 
    "18144573": 0, 
    "3457006": 0, 
    "10865": 0, 
    "335861": 0, 
    "14155824": 0, 
    "21829": 0, 
    "19128505": 0, 
    "2661753": 0, 
    "11478636": 0, 
    "9787757": 0, 
    "20787122": 0, 
    "26102180": 0, 
    "16989736": 0, 
    "3083478": 0, 
    "1148945": 0, 
    "20180433": 0, 
    "324134": 0, 
    "3390543": 0, 
    "6376337": 0, 
    "15459334": 0, 
    "186749": 0, 
    "25648295": 0, 
    "22434128": 0, 
    "7083242": 0, 
    "2499845": 0, 
    "11855195": 0, 
    "9311021": 0, 
    "1138536": 0, 
    "29882262": 1, 
    "3606624": 0, 
    "4696595": 0, 
    "10910": 0, 
    "3721224": 0, 
    "3295176": 0, 
    "2528090": 0, 
    "17637945": 0, 
    "8594752": 0, 
    "4177129": 0, 
    "18405734": 1, 
    "19994257": 0, 
    "7711472": 0, 
    "309009": 0, 
    "203666": 0, 
    "12228746": 0, 
    "2468290": 0, 
    "12414592": 0, 
    "2886401": 0, 
    "756967": 0, 
    "14732235": 0, 
    "25095239": 0, 
    "441269": 0, 
    "2886409": 0, 
    "16549503": 1, 
    "31912224": 1, 
    "691146": 0, 
    "668622": 0, 
    "3193843": 0, 
    "966": 0, 
    "3681392": 0, 
    "8981131": 0, 
    "2361853": 0, 
    "45547": 0, 
    "3289628": 0, 
    "904810": 0, 
    "29526608": 1, 
    "22498444": 1, 
    "15837676": 0, 
    "2094490": 0, 
    "870225": 0, 
    "1073722": 0, 
    "11380930": 0, 
    "18964487": 1, 
    "7400568": 0, 
    "13429048": 0, 
    "688208": 0, 
    "230589": 0, 
    "3106812": 0, 
    "8449386": 0, 
    "15733881": 0, 
    "10281119": 0, 
    "3509134": 0, 
    "31566326": 0, 
    "805461": 0, 
    "2096579": 0, 
    "9394642": 0, 
    "1367484": 0, 
    "570427": 0, 
    "9376661": 0, 
    "1631570": 0, 
    "23974149": 0, 
    "260394": 0, 
    "212873": 0, 
    "4414698": 0, 
    "10575878": 0, 
    "376635": 0, 
    "15805577": 0, 
    "7600409": 1, 
    "9384267": 1, 
    "15953199": 0, 
    "506402": 0, 
    "891574": 1, 
    "24073130": 1, 
    "3537312": 0, 
    "3019537": 0, 
    "3199002": 0, 
    "5972219": 0, 
    "21315452": 0, 
    "13622189": 0, 
    "695611": 0, 
    "3021499": 0, 
    "2500088": 0, 
    "648414": 0, 
    "12163044": 0, 
    "32935745": 1, 
    "26103342": 0, 
    "8863811": 0, 
    "18966884": 0, 
    "2669200": 0, 
    "827590": 0, 
    "33627494": 0, 
    "7705565": 0, 
    "19340009": 0, 
    "4780572": 0, 
    "23282991": 1, 
    "9214768": 0, 
    "400664": 0, 
    "18778957": 0, 
    "1383170": 0, 
    "20580498": 0, 
    "12615154": 0, 
    "11594840": 0, 
    "9489675": 0, 
    "18503721": 0, 
    "26047095": 0, 
    "37076": 0, 
    "4610430": 0, 
    "18224920": 1, 
    "13638851": 0, 
    "1938370": 0, 
    "8881628": 0, 
    "27856783": 0, 
    "7812624": 0, 
    "20451520": 1, 
    "7550637": 0, 
    "698041": 0, 
    "3055234": 0, 
    "779570": 0, 
    "24268127": 1, 
    "20904437": 0, 
    "5862644": 0, 
    "1574656": 0, 
    "1548802": 0, 
    "324747": 0, 
    "3116607": 0, 
    "1173043": 0, 
    "12849657": 0, 
    "19360616": 0, 
    "291056": 0, 
    "3151695": 0, 
    "2700159": 0, 
    "4237727": 0, 
    "3171250": 0, 
    "6162900": 0, 
    "20490942": 0, 
    "11323319": 0, 
    "144937": 0, 
    "7275915": 0, 
    "5269299": 0, 
    "12900361": 0, 
    "11607598": 1, 
    "5345965": 0, 
    "781300": 0, 
    "7009393": 0, 
    "5957708": 0, 
    "11008207": 0, 
    "1538210": 0, 
    "20799673": 0, 
    "15516827": 0, 
    "129791": 0, 
    "4311796": 0, 
    "4127307": 0, 
    "24139593": 0, 
    "21282280": 1, 
    "316198": 0, 
    "15321010": 0, 
    "460173": 0, 
    "9149146": 0, 
    "30245748": 0, 
    "242821": 0, 
    "14224695": 0, 
    "1136075": 0, 
    "168674": 0, 
    "7683794": 0, 
    "6198326": 0, 
    "12836074": 0, 
    "1269231": 0, 
    "9158101": 0, 
    "31715632": 0, 
    "114707": 0, 
    "26821763": 0, 
    "11753762": 0, 
    "22757905": 0, 
    "15397085": 0, 
    "21685855": 0, 
    "2808651": 0, 
    "25586782": 0, 
    "34313921": 1, 
    "27729907": 0, 
    "7548986": 0, 
    "30900836": 0, 
    "34463892": 0, 
    "29143975": 1, 
    "339607": 0, 
    "12339205": 0, 
    "7448148": 0, 
    "5284389": 0, 
    "15153572": 0, 
    "66801": 0, 
    "8011745": 0, 
    "959084": 0, 
    "7952078": 0, 
    "33734935": 0, 
    "692528": 0, 
    "815741": 0, 
    "29575447": 0, 
    "843222": 0, 
    "5453989": 0, 
    "15435": 0, 
    "666566": 0, 
    "2314534": 0, 
    "18347476": 0, 
    "22789601": 1, 
    "13233158": 1, 
    "16674241": 0, 
    "27172": 0, 
    "3806475": 0, 
    "12115269": 1, 
    "7133153": 0, 
    "23013268": 1, 
    "2565834": 0, 
    "4603467": 0, 
    "29843361": 1, 
    "1283503": 0, 
    "25659723": 0, 
    "11247742": 0, 
    "759578": 0, 
    "12283195": 0, 
    "747512": 0, 
    "9207280": 0, 
    "4361634": 0, 
    "4117355": 0, 
    "796825": 0, 
    "24161015": 1, 
    "1911523": 0, 
    "4138464": 0, 
    "6898381": 0, 
    "18427187": 1, 
    "1590408": 0, 
    "5872657": 0, 
    "2982576": 0, 
    "662115": 0, 
    "30730072": 1, 
    "114102": 0, 
    "3361835": 0, 
    "1280180": 0, 
    "1735848": 0, 
    "10283400": 0, 
    "5243041": 0, 
    "18369373": 1, 
    "841835": 0, 
    "11600244": 0, 
    "34233307": 1, 
    "27522259": 1, 
    "6207167": 0, 
    "961036": 0, 
    "924551": 0, 
    "21108219": 0, 
    "29109209": 1, 
    "299862": 0, 
    "854624": 0, 
    "19094829": 0, 
    "9952134": 1, 
    "7304609": 0, 
    "7362671": 0, 
    "6358188": 0, 
    "21748166": 0, 
    "611921": 0, 
    "19034112": 0, 
    "17204381": 0, 
    "6181639": 0, 
    "1309434": 0, 
    "1329729": 0, 
    "2802565": 0, 
    "5275559": 0, 
    "17486281": 0, 
    "1569010": 0, 
    "13099301": 1, 
    "12560434": 0, 
    "2242086": 0, 
    "11892946": 0, 
    "1791673": 0, 
    "976994": 0, 
    "2055965": 0, 
    "19248542": 0, 
    "17829481": 0, 
    "4445324": 0, 
    "19696006": 0, 
    "3159966": 0, 
    "6763587": 0, 
    "8068127": 0, 
    "18651281": 0, 
    "31734644": 0, 
    "1339922": 0, 
    "10420996": 0, 
    "1376664": 0, 
    "797129": 0, 
    "1824050": 0, 
    "2125788": 0, 
    "15127044": 0, 
    "10227799": 0, 
    "17052858": 0, 
    "18537678": 0, 
    "25050844": 0, 
    "13840241": 0, 
    "1365679": 0, 
    "2114213": 0, 
    "2592600": 0, 
    "15494508": 0, 
    "5901900": 0, 
    "8830163": 0, 
    "5552858": 0, 
    "97752": 0, 
    "9514413": 0, 
    "184604": 0, 
    "19872456": 1, 
    "3721219": 0, 
    "30987756": 0, 
    "6975711": 0, 
    "14732311": 0, 
    "28340997": 1, 
    "24162262": 0, 
    "612950": 0, 
    "6607851": 0, 
    "481220": 0, 
    "4365645": 0, 
    "23404839": 0, 
    "165886": 0, 
    "17154573": 1, 
    "106310": 0, 
    "19033749": 0, 
    "646976": 0, 
    "3476845": 0, 
    "244025": 0, 
    "30384844": 0, 
    "780266": 0, 
    "6804324": 0, 
    "791611": 0, 
    "26568234": 1, 
    "19103692": 0, 
    "8574898": 0, 
    "1365254": 0, 
    "22845841": 0, 
    "12820537": 1, 
    "21467110": 0, 
    "167174": 0, 
    "28043506": 1, 
    "6220644": 0, 
    "21299916": 0, 
    "15035229": 0, 
    "791299": 0, 
    "14370955": 0, 
    "8921879": 0, 
    "20986101": 1, 
    "4395117": 0, 
    "15907840": 0, 
    "177321": 0, 
    "946824": 0, 
    "6709682": 0, 
    "929845": 0, 
    "2564712": 0, 
    "5344375": 0, 
    "19416551": 1, 
    "4604482": 0, 
    "20059361": 0, 
    "18477927": 0, 
    "6002151": 0, 
    "23112526": 1, 
    "13152531": 1, 
    "1853010": 0, 
    "15745219": 0, 
    "26890199": 0, 
    "23259665": 0, 
    "21604505": 0, 
    "2198140": 0, 
    "212862": 0, 
    "1540246": 0, 
    "20617245": 0, 
    "20896284": 0, 
    "345048": 0, 
    "1540241": 0, 
    "13911118": 0, 
    "31533997": 0, 
    "3586487": 0, 
    "1254218": 0, 
    "16667693": 0, 
    "6869690": 0, 
    "28904322": 1, 
    "2584777": 0, 
    "108625": 0, 
    "3506930": 0, 
    "24046531": 0, 
    "6282442": 0, 
    "3100121": 0, 
    "29247444": 0, 
    "1335132": 0, 
    "585719": 0, 
    "478584": 0, 
    "15728293": 0, 
    "301742": 0, 
    "48296": 0, 
    "6800217": 0, 
    "16554395": 1, 
    "19429698": 0, 
    "3834332": 0, 
    "2349728": 0, 
    "19681341": 0, 
    "7544081": 0, 
    "7765403": 0, 
    "14673229": 0, 
    "16623069": 0, 
    "12845894": 0, 
    "375388": 0, 
    "3678731": 1, 
    "1327739": 0, 
    "12821113": 0, 
    "18263026": 1, 
    "3318027": 0, 
    "203438": 0, 
    "33614304": 0, 
    "6051812": 0, 
    "33293613": 1, 
    "40706": 0, 
    "34864402": 1, 
    "6613743": 0, 
    "12271469": 0, 
    "2998811": 0, 
    "2777268": 0, 
    "948957": 0, 
    "1527969": 0, 
    "1725199": 0, 
    "11534941": 0, 
    "1488139": 0, 
    "17940105": 0, 
    "3301623": 0, 
    "25166410": 0, 
    "887025": 0, 
    "667561": 0, 
    "5429498": 0, 
    "29792543": 0, 
    "893522": 0, 
    "14329321": 0, 
    "1020260": 0, 
    "1944156": 0, 
    "18379853": 0, 
    "14298729": 0, 
    "26450553": 1, 
    "4789590": 0, 
    "2103283": 0, 
    "3616639": 0, 
    "2456444": 0, 
    "15830664": 0, 
    "931033": 0, 
    "12484808": 0, 
    "26066727": 0, 
    "2536697": 0, 
    "3526586": 0, 
    "931039": 0, 
    "481872": 0, 
    "7899791": 0, 
    "275303": 0, 
    "22475123": 1, 
    "143489": 0, 
    "13838338": 0, 
    "15634981": 0, 
    "5199579": 0, 
    "11620669": 1, 
    "175761": 0, 
    "30326497": 0, 
    "29096618": 0, 
    "560347": 0, 
    "30953633": 0, 
    "11111023": 0, 
    "2310149": 0, 
    "62023": 0, 
    "2810455": 0, 
    "13419453": 0, 
    "30638861": 1, 
    "5888353": 0, 
    "11787148": 0, 
    "1688596": 0, 
    "31057802": 0, 
    "679377": 0, 
    "237904": 0, 
    "1148753": 0, 
    "14050203": 0, 
    "22293502": 0, 
    "27169238": 0, 
    "762837": 0, 
    "7342218": 0, 
    "1446771": 0, 
    "24507006": 0, 
    "27193779": 0, 
    "13484298": 0, 
    "159643": 0, 
    "15884926": 1, 
    "557980": 0, 
    "5132476": 0, 
    "15340074": 0, 
    "18394541": 0, 
    "184460": 0, 
    "886774": 0, 
    "541456": 0, 
    "18107045": 0, 
    "20778549": 0, 
    "815644": 0, 
    "812610": 0, 
    "13346571": 0, 
    "16621454": 0, 
    "248523": 0, 
    "7987634": 0, 
    "715547": 0, 
    "6596067": 0, 
    "15994863": 1, 
    "12419075": 0, 
    "456237": 0, 
    "241560": 0, 
    "1707696": 0, 
    "141752": 0, 
    "14414107": 0, 
    "21929029": 1, 
    "952763": 0, 
    "4512368": 0, 
    "23500865": 0, 
    "184311": 0, 
    "9603714": 0, 
    "1579809": 0, 
    "11496279": 0, 
    "13260326": 0, 
    "33761854": 0, 
    "1191176": 0, 
    "19955205": 0, 
    "3301046": 0, 
    "12601374": 1, 
    "10851820": 0, 
    "5694513": 0, 
    "3523632": 0, 
    "9372404": 0, 
    "877479": 0, 
    "23929024": 1, 
    "10013861": 0, 
    "25306": 0, 
    "33564268": 1, 
    "10697613": 0, 
    "723980": 0, 
    "13527761": 0, 
    "21258726": 0, 
    "976103": 0, 
    "385260": 0, 
    "30329296": 1, 
    "3765120": 0, 
    "5604798": 0, 
    "13200787": 0, 
    "1093060": 0, 
    "16679350": 0, 
    "2562751": 0, 
    "901662": 0, 
    "901663": 0, 
    "561616": 0, 
    "8189762": 0, 
    "16107755": 0, 
    "10652377": 0, 
    "1263177": 0, 
    "92826": 0, 
    "17420913": 0, 
    "10518659": 0, 
    "294972": 0, 
    "1826128": 0, 
    "1227666": 0, 
    "253476": 0, 
    "10641697": 0, 
    "4224042": 0, 
    "2234102": 0, 
    "3313788": 0, 
    "9385519": 1, 
    "4812336": 0, 
    "2765504": 0, 
    "6385825": 0, 
    "15813955": 0, 
    "26396162": 0, 
    "5741345": 0, 
    "8203555": 0, 
    "1800451": 0, 
    "4047080": 0, 
    "5254557": 0, 
    "3566571": 0, 
    "4844734": 0, 
    "2721761": 0, 
    "1963063": 0, 
    "31000517": 1, 
    "25601444": 0, 
    "5108051": 0, 
    "9603444": 0, 
    "33015583": 1, 
    "165894": 0, 
    "18165661": 0, 
    "18320947": 0, 
    "11783583": 0, 
    "32313383": 1, 
    "2556327": 0, 
    "128823": 0, 
    "816197": 0, 
    "5241312": 0, 
    "2434294": 0, 
    "31791381": 1, 
    "12544093": 0, 
    "32754312": 1, 
    "1297957": 0, 
    "26018608": 0, 
    "2003404": 0, 
    "501326": 0, 
    "38867": 0, 
    "869050": 0, 
    "982699": 0, 
    "488514": 0, 
    "7704544": 0, 
    "15039467": 1, 
    "3483944": 0, 
    "8063073": 0, 
    "6523023": 0, 
    "1279067": 0, 
    "30548363": 0, 
    "12827225": 0, 
    "31394531": 1, 
    "7988633": 0, 
    "8877512": 0, 
    "12198882": 0, 
    "15183485": 0, 
    "22596493": 0, 
    "951918": 0, 
    "18992193": 1, 
    "10932463": 0, 
    "31979038": 0, 
    "32215970": 1, 
    "117549": 0, 
    "11617180": 0, 
    "761653": 0, 
    "745998": 0, 
    "3180884": 0, 
    "1206729": 0, 
    "14259390": 0, 
    "13175334": 0, 
    "9654171": 0, 
    "16875250": 1, 
    "736638": 0, 
    "10941409": 0, 
    "5265008": 0, 
    "514380": 0, 
    "1364139": 0, 
    "28800891": 1, 
    "6714663": 0, 
    "2374578": 0, 
    "18800032": 0, 
    "3362916": 0, 
    "10664": 0, 
    "4939243": 0, 
    "12662085": 0, 
    "23689830": 0, 
    "11010098": 0, 
    "2990812": 0, 
    "10825334": 0, 
    "11083045": 0, 
    "8502433": 0, 
    "4057468": 0, 
    "2970982": 0, 
    "32890693": 0, 
    "588871": 0, 
    "6036101": 0, 
    "694761": 0, 
    "17334655": 0, 
    "14964923": 0, 
    "2489216": 0, 
    "8205658": 0, 
    "10164495": 0, 
    "31052073": 0, 
    "22584823": 0, 
    "800294": 0, 
    "5289665": 0, 
    "19463625": 1, 
    "9526392": 0, 
    "17620347": 0, 
    "14686919": 0, 
    "753297": 0, 
    "3687489": 0, 
    "3346928": 0, 
    "2133437": 0, 
    "12143585": 0, 
    "1290701": 0, 
    "3100209": 0, 
    "1347323": 0, 
    "16408992": 0, 
    "18484645": 0, 
    "36502": 0, 
    "14725230": 0, 
    "1464380": 0, 
    "9243402": 0, 
    "4244828": 0, 
    "1381275": 0, 
    "1147463": 0, 
    "1579990": 0, 
    "2491877": 0, 
    "412126": 0, 
    "4008931": 1, 
    "3955647": 0, 
    "17818605": 0, 
    "6198699": 0, 
    "4975026": 0, 
    "11847500": 0, 
    "596892": 0, 
    "33581487": 0, 
    "9426192": 0, 
    "32012751": 1, 
    "8768841": 0, 
    "1424470": 0, 
    "10443324": 0, 
    "5171600": 0, 
    "31240384": 1, 
    "183303": 0, 
    "2408911": 0, 
    "5558246": 0, 
    "26058325": 0, 
    "17568233": 1, 
    "6750158": 0, 
    "2493754": 0, 
    "9583745": 0, 
    "2826918": 0, 
    "10418430": 0, 
    "2404027": 0, 
    "6300427": 0, 
    "15246993": 0, 
    "12631084": 0, 
    "4549925": 0, 
    "11715753": 0, 
    "2255947": 0, 
    "32008421": 1, 
    "1597789": 0, 
    "447560": 0, 
    "565629": 0, 
    "5987222": 0, 
    "1580893": 0, 
    "12574344": 1, 
    "2520429": 0, 
    "648343": 0, 
    "14135470": 0, 
    "1197428": 0, 
    "3932983": 0, 
    "1368189": 0, 
    "27729926": 0, 
    "20446799": 1, 
    "12080551": 0, 
    "3027949": 0, 
    "30649544": 0, 
    "1735515": 0, 
    "18188420": 0, 
    "4927517": 0, 
    "1348346": 0, 
    "3910382": 0, 
    "10873724": 0, 
    "3195278": 0, 
    "12756035": 0, 
    "23715455": 0, 
    "3421292": 0, 
    "3022431": 0, 
    "3567641": 1, 
    "25739007": 0, 
    "15177360": 0, 
    "4398942": 0, 
    "2162719": 0, 
    "6689766": 0, 
    "23044617": 1, 
    "8711354": 0, 
    "7820076": 0, 
    "7178155": 0, 
    "6798814": 0, 
    "12025365": 0, 
    "11393110": 0, 
    "9393759": 0, 
    "8490636": 0, 
    "29138379": 0, 
    "14095175": 0, 
    "20587599": 1, 
    "21736086": 0, 
    "25741688": 0, 
    "1122534": 0, 
    "8257106": 0, 
    "379199": 0, 
    "22942790": 0, 
    "557977": 0, 
    "31519188": 0, 
    "21289110": 0, 
    "24120252": 0, 
    "261943": 0, 
    "12670444": 0, 
    "12738837": 0, 
    "16303681": 0, 
    "5101823": 0, 
    "14718089": 0, 
    "2185269": 0, 
    "6838921": 0, 
    "18901345": 0, 
    "825237": 0, 
    "19983755": 1, 
    "6701057": 0, 
    "3019524": 0, 
    "2889328": 0, 
    "15257": 0, 
    "2556901": 0, 
    "1549501": 0, 
    "47087": 0, 
    "21540759": 0, 
    "7365136": 1, 
    "10696042": 0, 
    "22472365": 1, 
    "32538871": 1, 
    "5689093": 0, 
    "6331139": 0, 
    "26807221": 1, 
    "15981035": 0, 
    "2699935": 0, 
    "2404598": 0, 
    "21050788": 0, 
    "774606": 0, 
    "2557230": 0, 
    "5245894": 0, 
    "8129518": 0, 
    "1217831": 0, 
    "9525": 0, 
    "30091667": 1, 
    "5830987": 1, 
    "1912076": 0, 
    "519390": 0, 
    "32551735": 0, 
    "1593731": 0, 
    "27500243": 1, 
    "1984691": 0, 
    "108050": 0, 
    "5105986": 0, 
    "5084750": 0, 
    "28463126": 1, 
    "18573791": 0, 
    "1632986": 0, 
    "160999": 0, 
    "22643555": 0, 
    "96577": 0, 
    "85953": 0, 
    "65252": 0, 
    "1777643": 0, 
    "404319": 0, 
    "2587583": 0, 
    "2476162": 0, 
    "6269013": 0, 
    "29417074": 0, 
    "8560989": 0, 
    "5417266": 0, 
    "1951148": 0, 
    "11054453": 0, 
    "18348651": 0, 
    "4424906": 0, 
    "576201": 0, 
    "128818": 0, 
    "12495928": 0, 
    "7460261": 0, 
    "8523763": 0, 
    "6137": 0, 
    "4084908": 1, 
    "589367": 0, 
    "697976": 0, 
    "706295": 0, 
    "6160121": 0, 
    "6376011": 0, 
    "10028006": 0, 
    "5718947": 0, 
    "13970153": 0, 
    "16238673": 1, 
    "17485132": 0, 
    "3403779": 0, 
    "3327382": 0, 
    "18384763": 0, 
    "6566487": 0, 
    "1647876": 0, 
    "13224032": 0, 
    "49107": 0, 
    "220418": 0, 
    "965782": 0, 
    "3116751": 0, 
    "20105255": 1, 
    "1413319": 0, 
    "8494263": 0, 
    "1618145": 0, 
    "11593442": 0, 
    "1266228": 0, 
    "214710": 0, 
    "2715671": 0, 
    "7833168": 0, 
    "29152618": 1, 
    "13909573": 0, 
    "31524768": 1, 
    "15452919": 1, 
    "323788": 0, 
    "11423758": 0, 
    "4037197": 0, 
    "22255647": 1, 
    "10298815": 0, 
    "13753636": 0, 
    "21402627": 1, 
    "25126616": 0, 
    "3030146": 0, 
    "27561102": 1, 
    "10729350": 0, 
    "1955800": 1, 
    "8933498": 0, 
    "11075527": 0, 
    "627735": 0, 
    "29289591": 0, 
    "46939": 0, 
    "760468": 0, 
    "14037931": 0, 
    "24953448": 0, 
    "3195124": 0, 
    "1282541": 0, 
    "451035": 0, 
    "6631214": 0, 
    "7317163": 0, 
    "117302": 0, 
    "31341340": 1, 
    "3428683": 0, 
    "30051348": 0, 
    "6834703": 0, 
    "116252": 0, 
    "5893828": 0, 
    "6313": 0, 
    "34526884": 1, 
    "26068656": 0, 
    "28011613": 0, 
    "17950486": 0, 
    "956411": 0, 
    "6270574": 0, 
    "29028775": 1, 
    "3124402": 0, 
    "246644": 0, 
    "2723064": 0, 
    "790031": 0, 
    "2909429": 0, 
    "16251363": 0, 
    "8297888": 0, 
    "10444562": 0, 
    "7170058": 0, 
    "19407311": 0, 
    "229141": 0, 
    "2854337": 0, 
    "1598886": 0, 
    "3668353": 0, 
    "767761": 0, 
    "2356748": 0, 
    "14744648": 0, 
    "1418150": 0, 
    "153204": 0, 
    "18611173": 0, 
    "17161821": 0, 
    "11745592": 0, 
    "20466037": 0, 
    "13106596": 0, 
    "13163423": 1, 
    "391150": 0, 
    "4533231": 0, 
    "6267158": 0, 
    "25706953": 0, 
    "6566489": 0, 
    "2328523": 0, 
    "20462243": 0, 
    "20682114": 0, 
    "274782": 0, 
    "16249185": 0, 
    "21704134": 0, 
    "33356195": 0, 
    "29461626": 0, 
    "1937059": 0, 
    "1326671": 0, 
    "728994": 0, 
    "24499174": 0, 
    "1525163": 0, 
    "10113030": 0, 
    "11920542": 0, 
    "734934": 0, 
    "190137": 0, 
    "3046507": 0, 
    "17984636": 0, 
    "5418256": 0, 
    "590295": 0, 
    "11869638": 0, 
    "9158654": 0, 
    "14735429": 0, 
    "4046328": 0, 
    "7190986": 1, 
    "6850621": 0, 
    "775386": 0, 
    "6034984": 0, 
    "27398751": 1, 
    "20633857": 1, 
    "12755139": 0, 
    "20999018": 0, 
    "11570469": 0, 
    "3322086": 0, 
    "15242752": 0, 
    "3502120": 0, 
    "13431235": 1, 
    "3803067": 0, 
    "33742031": 1, 
    "1460612": 0, 
    "31618003": 0, 
    "20275545": 0, 
    "20680357": 0, 
    "18294": 0, 
    "2798959": 0, 
    "1336779": 0, 
    "587626": 0, 
    "5625464": 0, 
    "648332": 0, 
    "8783663": 0, 
    "19428231": 1, 
    "2851691": 0, 
    "1621009": 0, 
    "892275": 1, 
    "1064563": 0, 
    "33134213": 0, 
    "18275356": 0, 
    "462713": 0, 
    "914796": 0, 
    "9252533": 0, 
    "10844991": 0, 
    "19757917": 0, 
    "14238949": 0, 
    "12512833": 0, 
    "9316799": 0, 
    "23063531": 1, 
    "12779699": 1, 
    "30645412": 0, 
    "7070571": 0, 
    "1743096": 0, 
    "434430": 0, 
    "19158009": 1, 
    "30538630": 0, 
    "620636": 0, 
    "3041887": 0, 
    "14474326": 0, 
    "15585444": 0, 
    "22031986": 1, 
    "15583310": 0, 
    "1254797": 0, 
    "5499847": 0, 
    "132108": 0, 
    "13230264": 0, 
    "3156820": 0, 
    "20632410": 1, 
    "692798": 0, 
    "25155580": 1, 
    "20192471": 0, 
    "5857387": 0, 
    "13975314": 0, 
    "8805592": 0, 
    "34056623": 1, 
    "1761717": 0, 
    "17727070": 0, 
    "3422939": 0, 
    "24420506": 1, 
    "11577304": 0, 
    "33685883": 1, 
    "761350": 0, 
    "1535009": 0, 
    "7008068": 0, 
    "587311": 0, 
    "13753838": 0, 
    "156018": 0, 
    "2464908": 0, 
    "16752620": 0, 
    "11221453": 0, 
    "6365284": 0, 
    "585285": 0, 
    "22231878": 1, 
    "1181927": 0, 
    "9378371": 0, 
    "9906653": 0, 
    "29981861": 0, 
    "1549207": 0, 
    "7352215": 0, 
    "23338323": 1, 
    "17448603": 1, 
    "4890177": 0, 
    "552007": 0, 
    "5775917": 0, 
    "8148516": 0, 
    "30347133": 1, 
    "5418182": 0, 
    "6108422": 0, 
    "13970367": 0, 
    "17454260": 0, 
    "3727706": 0, 
    "1303411": 0, 
    "912896": 0, 
    "31904268": 1, 
    "1523106": 0, 
    "2200856": 0, 
    "3077368": 0, 
    "1903522": 0, 
    "2889230": 0, 
    "15737031": 0, 
    "356756": 0, 
    "26709811": 0, 
    "22720859": 0, 
    "18440563": 0, 
    "1171324": 0, 
    "7764585": 0, 
    "11167738": 0, 
    "24293205": 1, 
    "221352": 0, 
    "11390832": 0, 
    "547820": 0, 
    "10454231": 0, 
    "4875730": 0, 
    "2088939": 0, 
    "4403738": 0, 
    "14666940": 0, 
    "2823326": 0, 
    "13300645": 0, 
    "12570984": 0, 
    "17667574": 0, 
    "2034023": 0, 
    "370242": 0, 
    "21686543": 0, 
    "6659216": 0, 
    "30562287": 1, 
    "10270722": 0, 
    "25003905": 0, 
    "15467734": 0, 
    "17148588": 1, 
    "33155818": 1, 
    "13900913": 1, 
    "7491531": 0, 
    "6118575": 0, 
    "26516210": 1, 
    "8768406": 0, 
    "2831096": 0, 
    "10513377": 0, 
    "28266028": 1, 
    "2586317": 0, 
    "5418669": 0, 
    "27330467": 1, 
    "17168840": 0, 
    "13310527": 1, 
    "4924151": 0, 
    "17576377": 0, 
    "10214538": 0, 
    "2310615": 0, 
    "807517": 0, 
    "17748183": 0, 
    "1217404": 0, 
    "15367575": 1, 
    "9108797": 0, 
    "19421170": 1, 
    "723523": 0, 
    "2883201": 0, 
    "13078968": 1, 
    "5100623": 0, 
    "5183376": 0, 
    "12926963": 1, 
    "108125": 0, 
    "18351848": 0, 
    "19922293": 0, 
    "16554739": 0, 
    "4756138": 0, 
    "26500787": 1, 
    "21089071": 0, 
    "31404980": 0, 
    "26076338": 0, 
    "800115": 0, 
    "24186761": 1, 
    "22042941": 0, 
    "3064355": 0, 
    "402046": 0, 
    "3342055": 0, 
    "595090": 0, 
    "9295871": 0, 
    "10632915": 0, 
    "5992293": 0, 
    "839076": 0, 
    "1624573": 0, 
    "16287": 0, 
    "4455122": 0, 
    "8424040": 0, 
    "8678290": 0, 
    "3623050": 0, 
    "4813464": 0, 
    "16469292": 0, 
    "5987163": 1, 
    "14597988": 0, 
    "15368044": 0, 
    "236571": 0, 
    "26649719": 0, 
    "1235115": 0, 
    "19943999": 0, 
    "2003641": 0, 
    "15400220": 0, 
    "2715669": 0, 
    "19762447": 0, 
    "2293158": 0, 
    "3790293": 0, 
    "16621659": 0, 
    "1314976": 0, 
    "799844": 0, 
    "25135037": 0, 
    "14956897": 0, 
    "12612360": 0, 
    "21476229": 0, 
    "8780895": 0, 
    "2966168": 0, 
    "31829770": 1, 
    "456545": 0, 
    "2502638": 0, 
    "21287076": 1, 
    "29887499": 1, 
    "21113349": 0, 
    "6671099": 1, 
    "5550552": 0, 
    "5546286": 0, 
    "2504175": 0, 
    "32108905": 1, 
    "8062859": 0, 
    "26870928": 0, 
    "12791642": 1, 
    "1060073": 0, 
    "3818593": 0, 
    "5129986": 0, 
    "2813939": 0, 
    "25459400": 1, 
    "524305": 0, 
    "10379607": 0, 
    "11820425": 0, 
    "1980539": 0, 
    "1172597": 0, 
    "20822291": 1, 
    "3431083": 0, 
    "15595559": 0, 
    "5971563": 0, 
    "1101567": 0, 
    "1733272": 0, 
    "184981": 0, 
    "19748251": 0, 
    "2994517": 0, 
    "19249835": 0, 
    "1861458": 0, 
    "622127": 0, 
    "627504": 0, 
    "317757": 0, 
    "14376285": 1, 
    "16685462": 0, 
    "1548202": 0, 
    "22345315": 1, 
    "1049095": 0, 
    "21226841": 0, 
    "176780": 0, 
    "23029617": 0, 
    "25480048": 0, 
    "30442211": 0, 
    "574877": 0, 
    "24776728": 0, 
    "932626": 0, 
    "2828239": 0, 
    "23062124": 1, 
    "15263202": 0, 
    "237159": 0, 
    "3165783": 0, 
    "11804441": 0, 
    "9562131": 1, 
    "1646466": 0, 
    "17065530": 0, 
    "16479108": 0, 
    "2967509": 0, 
    "1692604": 0, 
    "24094708": 0, 
    "26010097": 1, 
    "28691440": 0, 
    "30136107": 1, 
    "1637930": 0, 
    "25979092": 0, 
    "484873": 0, 
    "7296156": 0, 
    "7083240": 0, 
    "7827081": 0, 
    "8336642": 0, 
    "4665416": 0, 
    "17446152": 0, 
    "512431": 0, 
    "29966381": 0, 
    "10955751": 0, 
    "8222847": 0, 
    "2782458": 0, 
    "2784220": 0, 
    "1735128": 0, 
    "17571013": 0, 
    "5876519": 0, 
    "2753802": 0, 
    "15019962": 1, 
    "1234795": 0, 
    "1797264": 0, 
    "3602123": 0, 
    "3862298": 0, 
    "20619775": 0, 
    "508845": 0, 
    "17781107": 0, 
    "4641606": 0, 
    "142146": 0, 
    "1066222": 0, 
    "2658203": 0, 
    "20159867": 0, 
    "9852918": 0, 
    "6561551": 0, 
    "33767346": 1, 
    "3089049": 0, 
    "3668946": 0, 
    "18280236": 0, 
    "699689": 0, 
    "24628923": 0, 
    "2195601": 0, 
    "930060": 0, 
    "711976": 0, 
    "21109196": 0, 
    "1431547": 0, 
    "3829913": 0, 
    "2458933": 0, 
    "1569980": 0, 
    "25427817": 1, 
    "12464962": 0, 
    "19951534": 0, 
    "3267913": 0, 
    "3749321": 0, 
    "15464772": 0, 
    "25592594": 0, 
    "853845": 0, 
    "5950748": 0, 
    "6479425": 0, 
    "2341302": 0, 
    "2050163": 0, 
    "26390092": 1, 
    "34827714": 0, 
    "8686855": 0, 
    "268027": 0, 
    "2546491": 0, 
    "9185758": 0, 
    "440826": 0, 
    "1469491": 0, 
    "16096528": 0, 
    "1219305": 0, 
    "7469800": 0, 
    "330275": 0, 
    "5494": 0, 
    "1095380": 0, 
    "8986773": 0, 
    "2352744": 0, 
    "3114995": 0, 
    "7587038": 0, 
    "221862": 0, 
    "15505458": 0, 
    "658518": 0, 
    "1723225": 0, 
    "16607898": 0, 
    "10538430": 0, 
    "73886": 0, 
    "6761380": 0, 
    "1542219": 0, 
    "18609451": 0, 
    "1653579": 0, 
    "19901927": 0, 
    "2927004": 0, 
    "3029711": 0, 
    "4755480": 0, 
    "30108534": 1, 
    "15875453": 0, 
    "20232642": 0, 
    "5198123": 0, 
    "12467920": 0, 
    "9040129": 0, 
    "9623064": 1, 
    "2624312": 0, 
    "5508088": 0, 
    "4287921": 0, 
    "9421282": 0, 
    "1762028": 0, 
    "25115490": 0, 
    "12434576": 0, 
    "25601850": 0, 
    "16393248": 0, 
    "11180687": 1, 
    "2579314": 0, 
    "8393": 0, 
    "14325757": 0, 
    "2336578": 0, 
    "5279985": 0, 
    "18744882": 0, 
    "13486910": 0, 
    "29465325": 0, 
    "2541284": 0, 
    "2897853": 0, 
    "12526570": 0, 
    "30111555": 0, 
    "32787812": 1, 
    "12418999": 0, 
    "6047189": 0, 
    "68647": 0, 
    "8411137": 0, 
    "13360219": 0, 
    "5793738": 0, 
    "16226063": 0, 
    "1349775": 0, 
    "2019626": 0, 
    "4118920": 0, 
    "32707901": 1, 
    "12366362": 0, 
    "7240954": 0, 
    "4697589": 0
  }, 
  "k": 2, 
  "avg_intra_dist": [
    0.07025972468628823, 
    0.058617436065012414
  ]
}

==> data/trends/trends_sum_k3.json <==
{
  "dists_centroids": [
    [
      0.4830388473047539, 
      0.40858740526083465, 
      0.36678536011471896, 
      0.4865547799945146, 
      0.4375782743488976, 
      0.42432045103172983, 
      0.425858227248968, 
      0.29412147820613416, 
      0.47557589404140693, 
      0.42670805940634665, 
      0.44232958556935864, 
      0.33907095533980675, 
      0.4533898619270718, 
      0.4514077400956133, 
      0.4908278583168596, 
      0.2891537778001926, 
      0.377078828847035, 
      0.4668903412851862, 
      0.4827460600245365, 
      0.45563762558246995, 
      0.42343792301763744, 
      0.4471557553121987, 
      0.42655975635447596, 
      0.4854859530546276, 
      0.4603530826709807, 
      0.42521997782795895, 
      0.4257138632567358, 
      0.47822870838504994, 
      0.42292363594876503, 
      0.47691180522804133, 
      0.4262504937558099, 
      0.33954252422419257, 
      0.4102333298724688, 
      0.4463211837084548, 
      0.4594879385623957, 
      0.40781771608334483, 
      0.29391236160507445, 
      0.37549504798052524, 
      0.3342230057474959, 
      0.4230941800828206, 
      0.44677916501893367, 
      0.4961332926538035, 
      0.4542452315114097, 
      0.43898054751836085, 
      0.4385447376510453, 
      0.4324581176966704, 
      0.4618229279961414, 
      0.46228904498131135, 
      0.3525746467504233, 
      0.4763836433943798, 
      0.4552874131504838, 
      0.48388426060052536, 
      0.4464724745574291, 
      0.44241956217833767, 
      0.3745707076835327, 
      0.15126805719958805, 
      0.2888133142817381, 
      0.4686378242667783, 
      0.44364898747732207, 
      0.4083781434444403, 
      0.4250426156027418, 
      0.3254327914423218, 
      0.3408446805910363, 
      0.3637800766823215, 
      0.42191814094151464, 
      0.4768281408485302, 
      0.34226233055805017, 
      0.4783996353870055, 
      0.28583389682259125, 
      0.4358003264414708, 
      0.44131237559140923, 
      0.47872523841452813, 
      0.4256826772019471, 
      0.2433007255031879, 
      0.38941445811519865, 
      0.43452643704385546, 
      0.43808209970402884, 
      0.461440121819733, 
      0.10674639902028063, 
      0.46914203963786705, 
      0.46709730754078915, 
      0.3695399677710967, 
      0.4029327048497414, 
      0.48263212651110854, 
      0.46344473251006174, 
      0.4128782848595647, 
      0.11241029541074674, 
      0.3946862149153942, 
      0.4134040414825768, 
      0.40617644444054163, 
      0.4641266705008537, 
      0.38154503657975064, 
      0.4920972561595583, 
      0.4825569700185358, 
      0.45910184185439096, 
      0.35255416447739063, 
      0.4761611033283601, 
      0.39352726657140386, 
      0.4367984487532971, 
      0.41000948879418003, 
      0.2854091081412502, 
      0.438497056757579, 
      0.45105983101272573, 
      0.29817393078716575, 
      0.3433407393464207, 
      0.40636349654224113, 
      0.48078448300963206, 
      0.48537125662656216, 
      0.4253528432014932, 
      0.38877054656873433, 
      0.38606093862011676, 
      0.41685467554379213, 
      0.34535593216297183, 
      0.47116515548832516, 
      0.3016457013165952, 
      0.22874690013006865, 
      0.46291438843122507, 
      0.34408508872998517, 
      0.45258601214641003, 
      0.4348665924690684, 
      0.4370286176449313, 
      0.4674713876072169, 
      0.34592817226624256, 
      0.45813918421780603, 
      0.434252268734027, 
      0.38185318516981165, 
      0.43068493696155496, 
      0.42929990215228436, 
      0.30582082444543995, 
      0.45465063874908473, 
      0.4332089652126766, 
      0.38018291446407265, 
      0.4391747458778899, 
      0.46015016361766464, 
      0.47751821158166957, 
      0.4425902286105441, 
      0.3761677415682618, 
      0.42709571024457, 
      0.345185562237222, 
      0.35606224201740894, 
      0.46186528788670955, 
      0.44376332088463016, 
      0.4609136250617042, 
      0.342557082512906, 
      0.3119329477760813, 
      0.3591254528693719, 
      0.18681264971016137, 
      0.27230544531066303, 
      0.8328233217209463, 
      0.4376847660021321, 
      0.4702417822264638, 
      0.4141510228135847, 
      0.4647108395027203, 
      0.5074142745033071, 
      0.48359812562584226, 
      0.38820151686215704, 
      0.3810162479783759, 
      0.42001419272319335, 
      0.2813649245680849, 
      0.4679891649850555, 
      0.4066924386686559, 
      0.5025918853265309, 
      0.4658216308511184, 
      0.45615651480170594, 
      0.3631055144488333, 
      0.424866896511119, 
      0.4673252009332761, 
      0.49835205943084426, 
      0.45047484821254774, 
      0.4491986220471465, 
      0.43784606667557535, 
      0.4053440092276701, 
      0.4409690786987524, 
      0.4660308800062732, 
      0.2662592571647323, 
      0.4686787663375294, 
      0.4786194274631348, 
      0.45395323882713345, 
      0.4887017287565364, 
      0.22672703204199313, 
      0.46268668102607946, 
      0.5128033927698659, 
      0.3873734479232478, 
      0.2747007148759381, 
      0.5089126342918916, 
      0.3088510736210541, 
      0.4727836788622823, 
      0.3396895398576457, 
      0.39227633308606574, 
      0.46468162856532147, 
      0.3294751262579399, 
      0.4980712172740087, 
      0.4578866643338058, 
      0.28920612598545054, 
      0.4534956015242935, 
      0.447169959856406, 
      0.46321537481421765, 
      0.4480096137119985, 
      0.41526415812917444, 
      0.29151425018753724, 
      0.2948914794883621, 
      0.4774151740626032, 
      0.4004523745724119, 
      0.37935074245013295, 
      0.5014357759690242, 
      0.27762592615114007, 
      0.3725486748875836, 
      0.5029240412073458, 
      0.42140024068486265, 
      0.47240875684306144, 
      0.4880309981491737, 
      0.4367178834970307, 
      0.33452076676062936, 
      0.42461714797051736, 
      0.434299130361711, 
      0.46643949720786837, 
      0.4557548190223276, 
      0.43761172993145236, 
      0.2928499449143706, 
      0.37581066644197336, 
      0.43892214383024203, 
      0.47343160189461425, 
      0.40832795032473757, 
      0.43024296089609865, 
      0.4134012303566459, 
      0.4531401046075287, 
      0.41651584094198113, 
      0.466048150624801, 
      0.389344681234235, 
      0.4303881381742624, 
      0.44940970130521496, 
      0.4433300565877294, 
      0.29333923382728677, 
      0.45184052113919165, 
      0.4501095562435052, 
      0.490916708389595, 
      0.4452492498211914, 
      0.33566961846593224, 
      0.47483298766299614, 
      0.44013591941174574, 
      0.44233331084158384, 
      0.5134577272461764, 
      0.3740410036431974, 
      0.2510401829759932, 
      0.2932439245619391, 
      0.4289367189311276, 
      0.2717414972907099, 
      0.25807812711197103, 
      0.3032566445849307, 
      0.45454167115727573, 
      0.2844975660612503, 
      0.3736728113971606, 
      0.4168760450396504, 
      0.40446799370410247, 
      0.26864927400868627, 
      0.4337695855789334, 
      0.26930508113961166, 
      0.4905554039385452, 
      0.37696424454946603, 
      0.4875080503624577, 
      0.465343783353894, 
      0.4481495208240782, 
      0.42211972861462554, 
      0.4268501096984111, 
      0.4109611201566572, 
      0.3223540873691782, 
      0.47874189048349186, 
      0.4241203096675998, 
      0.4046013678776442, 
      0.47412068749890074, 
      0.3759519318717102, 
      0.41458072647570793, 
      0.45870533120501916, 
      0.44698534273334456, 
      0.4906655770260471, 
      0.492893061811798, 
      0.5042450187475463, 
      0.4582540454595815, 
      0.4319188528079112, 
      0.45754956025088156, 
      0.4920470698989719, 
      0.4491655671823031, 
      0.26493238300445, 
      0.4530581892938834, 
      0.4575570806359206, 
      0.4279670735386113, 
      0.4285098185098531, 
      0.46580597053810424, 
      0.38249402151810236, 
      0.2167873347561066, 
      0.446103061332225, 
      0.1574769312883095, 
      0.3824655417802704, 
      0.43797687043987255, 
      0.3832035956226963, 
      0.417922396577421, 
      0.4023730447909999, 
      0.26358571640128425, 
      0.43977823859714804, 
      0.47728400687289946, 
      0.4884413947022553, 
      0.4353818409834641, 
      0.4905680561813866, 
      0.460280258891956, 
      0.46422735592619546, 
      0.4865881054997091, 
      0.2618120447369013, 
      0.43601504208865155, 
      0.3404338190172686, 
      0.4595011791758509, 
      0.4543139458614908, 
      0.4954397434207768, 
      0.4922209874601606, 
      0.4222811392366318, 
      0.4153265531225625, 
      0.29737868089624714, 
      0.46522731711335125, 
      0.44650291186983865, 
      0.5163722552718403, 
      0.39537214071537014, 
      0.47371906862674407, 
      0.4850321409365966, 
      0.44544070059230606, 
      0.4609927335141873, 
      0.42032897636692446, 
      0.45415715363923115, 
      0.41724307451652143, 
      0.4292284028741136, 
      0.44656940721085886, 
      0.4795977410234616, 
      0.4788684806681245, 
      0.4890124851883266, 
      0.41795321640032507, 
      0.45034827862617477, 
      0.47424385700459426, 
      0.4426729542855669, 
      0.2048189745997778, 
      0.2198449249694094, 
      0.44376089063258717, 
      0.36535470782484497, 
      0.42330371076403656, 
      0.49782456369718153, 
      0.4936424216172771, 
      0.4802183744138268, 
      0.45984617483549867, 
      0.4568950642764826, 
      0.4970912625745527, 
      0.3474596932293366, 
      0.3894834786143798, 
      0.367297662932779, 
      0.32922013747097467, 
      0.3153010323289442, 
      0.42694885084509954, 
      0.3415666447685598, 
      0.4579562023859509, 
      0.4008062695233404, 
      0.46210341602907146, 
      0.38010345615264646, 
      0.20860618094231562, 
      0.401938111288494, 
      0.4453952487254075, 
      0.46711764891952323, 
      0.4522645527639619, 
      0.460187166689607, 
      0.4860653723600774, 
      0.4629124749757469, 
      0.489050620275732, 
      0.43412612313998555, 
      0.4780176174016129, 
      0.4970138674779647, 
      0.46747306183062326, 
      0.366171520700612, 
      0.49086320361175095, 
      0.46734508708576183, 
      0.4831903049151263, 
      0.3985480527489073, 
      0.39794443902907434, 
      0.37361912777559786, 
      0.48115520014681357, 
      0.25326444791933433, 
      0.467549530510605, 
      0.5189704656782735, 
      0.44105463195890465, 
      0.4303736261324769, 
      0.019351621407150955, 
      0.49243936570721886, 
      0.4628892108662134, 
      0.44322739574308206, 
      0.4446759424954193, 
      0.4801174591910703, 
      0.3630774134271202, 
      0.40382415491867224, 
      0.4920859119191001, 
      0.49928872063199287, 
      0.37867287270507505, 
      0.3924897090638635, 
      0.44163018450260955, 
      0.4581743429852612, 
      0.43408472335711684, 
      0.48729266795031323, 
      0.4349159923361882, 
      0.4867892577377361, 
      0.4835375614091858, 
      0.42908377976495543, 
      0.45571156800115, 
      0.4660347015724012, 
      0.3455931216160644, 
      0.345484209492367, 
      0.4513661010598316, 
      0.4204639276828116, 
      0.43297899768803855, 
      0.4326272119426909, 
      0.3771771647160551, 
      0.46535234287529925, 
      0.4644210086009024, 
      0.32352483041234287, 
      0.4851631719505506, 
      0.35353033487454144, 
      0.3933394533090406, 
      0.3487998746629677, 
      0.490396003719432, 
      0.4817127419692047, 
      0.4568398277406065, 
      0.3471350457745564, 
      0.38467582117293314, 
      0.4400945634157583, 
      0.4313626040874753, 
      0.4361085677606094, 
      0.3439404991921067, 
      0.46194649242171043, 
      0.5122427406336925, 
      0.44478163195856363, 
      0.5030737754787129, 
      0.13484755472910312, 
      0.38035212967223836, 
      0.4579031255404748, 
      0.4197753823153497, 
      0.485989071047646, 
      0.4607476654820921, 
      0.48767802464759064, 
      0.4833409378307415, 
      0.32740427751447754, 
      0.4899899658397588, 
      0.45030107645086564, 
      0.5011068904311425, 
      0.45011501471043636, 
      0.3216707453258243, 
      0.37728536006657937, 
      0.46370772122876835, 
      0.17000207168306983, 
      0.48326973197416656, 
      0.5024769521852167, 
      0.11305268129629586, 
      0.4804555482433451, 
      0.4574636623580072, 
      0.3954616824509996, 
      0.4144584147877112, 
      0.4644018029682621, 
      0.43696379725154527, 
      0.34734981213765415, 
      0.3969077086577847, 
      0.4911313317350975, 
      0.4352395618780497, 
      0.49213384319082704, 
      0.3761666861142395, 
      0.4656882968645163, 
      0.44439439166461403, 
      0.4427623305103313, 
      0.47574491919610307, 
      0.4790081156140904, 
      0.4036279481875185, 
      0.4316323385263696, 
      0.423553082524669, 
      0.44163326972884526, 
      0.38838729728862054, 
      0.3799952183370359, 
      0.44497562284044956, 
      0.2909902081736971, 
      0.36888827008223896, 
      0.4174040210869543, 
      0.24844868825368635, 
      0.5083753141242607, 
      0.4662256108927835, 
      0.4282454725835108, 
      0.3990950127236584, 
      0.4195175621110408, 
      0.4278602484259474, 
      0.48958772077638996, 
      0.39108913816950064, 
      0.47914527692734715, 
      0.3865609118334157, 
      0.4291452712725829, 
      0.48502064496550507, 
      0.4550208453370395, 
      0.47028328965451477, 
      0.4757796998654028, 
      0.4477375495815732, 
      0.3367721038924166, 
      0.49094433712955543, 
      0.4005703303137422, 
      0.3341039772538336, 
      0.43856816731997833, 
      0.4889682348938419, 
      0.32244935221980064, 
      0.4328971640229033, 
      0.42816467558028803, 
      0.3748026460692103, 
      0.4151288172724485, 
      0.42150474956635137, 
      0.47396968070080703, 
      0.4911810527310116, 
      0.4837679871205675, 
      0.4539324296235206, 
      0.34314572530872617, 
      0.2412855792077903, 
      0.49788269305852983, 
      0.4987049946265366, 
      0.41690132064638363, 
      0.4216140851843512, 
      0.32013175052308096, 
      0.42350802816716265, 
      0.4336219239421826, 
      0.5013317508047614, 
      0.46808350409847654, 
      0.44178636887320444, 
      0.4257291938580818, 
      0.370590491021323, 
      0.42950962468840775, 
      0.43643799312063364, 
      0.3691126763854604, 
      0.40484480824679964, 
      0.47402833435290676, 
      0.39470487302414026, 
      0.5170965904357456, 
      0.21247549562246645, 
      0.49490088555254785, 
      0.4734230669553577, 
      0.49277668559696763, 
      0.48136054550066915, 
      0.47801168447514814, 
      0.4780554191495622, 
      0.5000619489954576, 
      0.42680346393805346, 
      0.4940841530506615, 
      0.46164450662079165, 
      0.49885358261627444, 
      0.5041896512334759, 
      0.4427198699387414, 
      0.43565960429451456, 
      0.44479187925357877, 
      0.20141684689807998, 
      0.4883590287969367, 
      0.2828988179346265, 
      0.4878883888627925, 
      0.450998640352979, 
      0.35645439478233376, 
      0.3782340013366764, 
      0.41317727824467193, 
      0.37395251965021437, 
      0.15846540127946265, 
      0.37711342500907463, 
      0.29377501011474066, 
      0.3889402059709277, 
      0.4804258677427991, 
      0.4734099912867455, 
      0.39607786382355875, 
      0.3384318530461054, 
      0.4357703495431789, 
      0.44767978985242596, 
      0.45273636749960117, 
      0.45800811430583516, 
      0.3085926697601046, 
      0.3080176539843226, 
      0.46003404417955224, 
      0.4433344330457358, 
      0.17111873552468715, 
      0.45050387472257325, 
      0.4703450780847469, 
      0.3315574520160237, 
      0.47558537277025653, 
      0.45167082647112405, 
      0.41093216037011804, 
      0.4527143025063224, 
      0.5085244414387076, 
      0.41404413595021927, 
      0.5159609512540074, 
      0.4899472275751499, 
      0.4356977177468395, 
      0.1390707038062916, 
      0.4497235096485181, 
      0.4478691489031952, 
      0.44251954434083823, 
      0.4546159394380353, 
      0.4966291868542773, 
      0.4356772643047858, 
      0.4777530000562823, 
      0.48965217197211597, 
      0.44377999063873197, 
      0.4170230662193845, 
      0.4296665741811304, 
      0.36775711290476415, 
      0.51657587963831, 
      0.5046959273089057, 
      0.4094643687726557, 
      0.3461468200268757, 
      0.4994100948987795, 
      0.42928745426846615, 
      0.3255543168910794, 
      0.40273184566177833, 
      0.43022345338061607, 
      0.3656456311731193, 
      0.44599866013922185, 
      0.4464389242727693, 
      0.3050796280013881, 
      0.43754426994994156, 
      0.449852997282321, 
      0.43803589301045565, 
      0.4936927222896028, 
      0.4544140942034395, 
      0.27084994059731227, 
      0.44008891932758204, 
      0.2932114761861484, 
      0.36804506409045523, 
      0.48640857494964956, 
      0.45016061971215104, 
      0.3303882958493453, 
      0.4216059327565625, 
      0.39713279696558085, 
      0.41347276787367243, 
      0.47384383645779005, 
      0.49480740419011887, 
      0.2616370287596491, 
      0.36979526494503023, 
      0.46897795727122993, 
      0.41964835695141467, 
      0.4188628102598973, 
      0.4617538243959789, 
      0.487086516462211, 
      0.46932461068528397, 
      0.3945549002791373, 
      0.44515538557877077, 
      0.4569735364967709, 
      0.46928516551872035, 
      0.20217765239381505, 
      0.4725985358326237, 
      0.46357384203003615, 
      0.46514963314285235, 
      0.39086875844650004, 
      0.19526572778333284, 
      0.4388166870270065, 
      0.490162974230193, 
      0.493171035345471, 
      0.40754988801011355, 
      0.3744398467553817, 
      0.4707615558296228, 
      0.4353268839565129, 
      0.4780697045579759, 
      0.44748793407148435, 
      0.46761573211774166, 
      0.407415679702095, 
      0.29591580095400877, 
      0.38866916413116676, 
      0.2482341124180622, 
      0.42707489163223883, 
      0.222134334661244, 
      0.2404938150027382, 
      0.3794869311705182, 
      0.3815028428761873, 
      0.3325686618472164, 
      0.4149990060500522, 
      0.3775683463973518, 
      0.4681575833516499, 
      0.44672505140998336, 
      0.512675889583364, 
      0.31534918970428705, 
      0.18077898409127516, 
      0.4850481652370407, 
      0.5134069453106147, 
      0.3819383923139591, 
      0.34596788624822133, 
      0.47926918480972897, 
      0.2194669637465039, 
      0.4097079822452153, 
      0.44367496136530893, 
      0.1345904965933827, 
      0.4772082798843318, 
      0.3725012564736853, 
      0.4500879260335882, 
      0.48693225343332613, 
      0.486762424545349, 
      0.46917586435338693, 
      0.448913105847522, 
      0.4238994252479823, 
      0.40591906695503455, 
      0.6519915683087805, 
      0.33211134544414006, 
      0.23491952566104718, 
      0.5010547582109571, 
      0.4838695709444067, 
      0.4473043492339399, 
      0.4644251727079435, 
      0.5045728085128619, 
      0.44095453612022767, 
      0.46956167696320533, 
      0.4083484244881568, 
      0.42186389877548286, 
      0.5086315424127497, 
      0.4921029926541715, 
      0.5041578726675373, 
      0.46601280863265565, 
      0.2973616729132788, 
      0.5133215868170572, 
      0.15958985857028668, 
      0.4668086249938841, 
      0.3534392775419796, 
      0.4964719341865853, 
      0.3620081242129676, 
      0.41793782474790225, 
      0.4569105605613939, 
      0.46398271564286453, 
      0.4336412356128795, 
      0.4723577939563242, 
      0.33157996481297647, 
      0.494628643455137, 
      0.4663946849965382, 
      0.36575316948159514, 
      0.2863694534341173, 
      0.33158599035277536, 
      0.49876630704445785, 
      0.3688432888880201, 
      0.45289648141633887, 
      0.48523515997528427, 
      0.3118490763298472, 
      0.4239497667037216, 
      0.2435395456821836, 
      0.4449652987544972, 
      0.4618291793362887, 
      0.4173435699998958, 
      0.4649472965525224, 
      0.496975006378289, 
      0.49654755846754817, 
      0.43239587493597015, 
      0.4990692514202053, 
      0.4647428756906685, 
      0.4075620085952204, 
      0.43417195135255443, 
      0.47230023330838294, 
      0.5109840441734105, 
      0.46375179268074496, 
      0.408185556102648, 
      0.44546686598788915, 
      0.46155550699197423, 
      0.43296908613719515, 
      0.34606306014575716, 
      0.4054312410409644, 
      0.47377211284065385, 
      0.23009239179307542, 
      0.45665043132262845, 
      0.37840882009106075, 
      0.4502197337015482, 
      0.43408827921943116, 
      0.43687812022539174, 
      0.43870037782016724, 
      0.3869763525728244, 
      0.44210947198261563, 
      0.43689527135935974, 
      0.4144504471743213, 
      0.5002075162342904, 
      0.48615383848830984, 
      0.4698075642008134, 
      0.45233099493321577, 
      0.3730436246301336, 
      0.4443260718756405, 
      0.5065749403106573, 
      0.13909154468301013, 
      0.46291178283819323, 
      0.43533367422080677, 
      0.4897077808388152, 
      0.46365942904216234, 
      0.37774031271252767, 
      0.4226895654547339, 
      0.4538173124471255, 
      0.4192065223908795, 
      0.4428243517028628, 
      0.44327465852054265, 
      0.44199338894424683, 
      0.34837601267345053, 
      0.43850523630835186, 
      0.4582849687049857, 
      0.4221126833259911, 
      0.3302170725467625, 
      0.12700758407118248, 
      0.3897394103272426, 
      0.49220351977347526, 
      0.4353003007957095, 
      0.4882222231130413, 
      0.49711287751684036, 
      0.4542068136672462, 
      0.48154882625648116, 
      0.4035122202361261, 
      0.3711690456602619, 
      0.35368483214674107, 
      0.4816715767207296, 
      0.31541365988751, 
      0.4396714018535528, 
      0.4384518372647638, 
      0.3607501565295651, 
      0.4722179564526883, 
      0.5089041524729679, 
      0.4231360556457924, 
      0.4385007409591809, 
      0.40365179857102046, 
      0.47364609139493796, 
      0.46093283310708244, 
      0.4427580137104749, 
      0.33436269349215825, 
      0.4760587620256125, 
      0.467533784696568, 
      0.2911051541330261, 
      0.4968356396136787, 
      0.3910720682140068, 
      0.2776731758904679, 
      0.4901918967128456, 
      0.4625038141532321, 
      0.44496280241020103, 
      0.43855790974109005, 
      0.4623347553151066, 
      0.49006119158335415, 
      0.26913684788341125, 
      0.3681082706414672, 
      0.24406486760620255, 
      0.43662411677910923, 
      0.4120505654238109, 
      0.49346409558796733, 
      0.4874157240686469, 
      0.37944285233575026, 
      0.43190779442858934, 
      0.39450634710767474, 
      0.4468867704897866, 
      0.37232339585021584, 
      0.4439062317259256, 
      0.49908333039224745, 
      0.4846810980559492, 
      0.42643515422313777, 
      0.4787863254658671, 
      0.3685945987221968, 
      0.44723511853358505, 
      0.4664686928676277, 
      0.23039423752517343, 
      0.4682199311209784, 
      0.5120189222149552, 
      0.5198627636748715, 
      0.4079873240577087, 
      0.4676743678219925, 
      0.45462058650438664, 
      0.4371407193284275, 
      0.4349876581333652, 
      0.4973718068535845, 
      0.429247484016211, 
      0.41645235890730864, 
      0.49142488019494895, 
      0.382281010277658, 
      0.4686172471101468, 
      0.4173621879983465, 
      0.44887323300721244, 
      0.4317248632662424, 
      0.5096176943456424, 
      0.4530041103720672, 
      0.4911275510646907, 
      0.47650796807768203, 
      0.5040024869047727, 
      0.4228246682132042, 
      0.43380716499948857, 
      0.1517178801132791, 
      0.49475776536778004, 
      0.47355359621363324, 
      0.36428054712487395, 
      0.419647572836824, 
      0.46336796429439475, 
      0.42601441179217137, 
      0.491055423209168, 
      0.40276167668666313, 
      0.45063443868691816, 
      0.42472980714600334, 
      0.43373184556488487, 
      0.3773212786054506, 
      0.06300844123997006, 
      0.49334776837898014, 
      0.4766934006451882, 
      0.4512678678523897, 
      0.4104828565367539, 
      0.3875046819708788, 
      0.4153904834941005, 
      0.46632456355407303, 
      0.36009558033484473, 
      0.3071470892990918, 
      0.4780798124523802, 
      0.4620439315982188, 
      0.49628818171964434, 
      0.4031852383865278, 
      0.4759388739625417, 
      0.48320586160911827, 
      0.48569170514821713, 
      0.4332839091898147, 
      0.3600712620717515, 
      0.4482675809381587, 
      0.46378051771907997, 
      0.47164359883802953, 
      0.3579264104379846, 
      0.38706082716062423, 
      0.49606380792921756, 
      0.4067411562465827, 
      0.4688602937681583, 
      0.444231159513751, 
      0.40885984529730385, 
      0.41913121780035373, 
      0.4799644571347755, 
      0.46411810410223003, 
      0.42949829352282637, 
      0.29795888409268567, 
      0.39376477788202413, 
      0.3873699972773997, 
      0.44354825920687674, 
      0.4119122976341727, 
      0.5081024778121449, 
      0.4067193080573701, 
      0.3796714568711714, 
      0.40807171599535386, 
      0.38915504386940114, 
      0.4678337242252358, 
      0.4987243200061649, 
      0.4387584517361436, 
      0.4677156627516303, 
      0.4664058610323536, 
      0.4763185131376471, 
      0.40190749703855455, 
      0.39822373175011977, 
      0.47360640767409873, 
      0.2908972899494862, 
      0.47090033694269845, 
      0.5032538724237152, 
      0.5006537156094616, 
      0.42349162887113934, 
      0.4665900280892403, 
      0.4034824028604831, 
      0.4722446419843243, 
      0.30366428483618907, 
      0.40516659788843096, 
      0.5044431906635257, 
      0.5091755089950559, 
      0.48232892089540863, 
      0.47960729824185466, 
      0.4704930406624733, 
      0.4838170296734182, 
      0.09411569205176375, 
      0.5045157238171101, 
      0.49601486917688437, 
      0.46762517881877685, 
      0.4882219771756563, 
      0.36124150212502554, 
      0.4780063839548218, 
      0.4841923688627859, 
      0.48930906932409224, 
      0.7623042016467736, 
      0.4513421050708206, 
      0.4553369586447756, 
      0.4395246275321177, 
      0.3978600207801097, 
      0.4168220493349861, 
      0.49939871231811767, 
      0.4533718717127212, 
      0.4600479103793409, 
      0.4733636192175881, 
      0.4776463136951346, 
      0.1742595894461146, 
      0.4776608885239639, 
      0.4521749569152197, 
      0.4995687360279123, 
      0.27584999462505144, 
      0.5021626565925835, 
      0.4565438982315973, 
      0.4374716927898148, 
      0.43866073246758636, 
      0.3376372520339292, 
      0.46175314788914873, 
      0.4826086895579871, 
      0.40280934150308656, 
      0.4324972765034573, 
      0.2197224212572086, 
      0.5065736129071106, 
      0.4107278777287506, 
      0.44469373978908217, 
      0.3951100889367052, 
      0.4849075384564865, 
      0.48505184810461827, 
      0.45915645522995774, 
      0.4965451095006814, 
      0.4834962813442991, 
      0.42769309498780184, 
      0.4510486055654692, 
      0.44840175107930813, 
      0.5015803809430046, 
      0.47637045822019913, 
      0.4775575121157996, 
      0.46045876726439827, 
      0.4243474916510151, 
      0.4527157217388667, 
      0.473866087322963, 
      0.48283268795352435, 
      0.4363386570591562, 
      0.4353384139670086, 
      0.4771966036912551, 
      0.42825713751007566, 
      0.5027696068162466, 
      0.4327111223539925, 
      0.47754113192462533, 
      0.49182471454621207, 
      0.4619581297371959, 
      0.4181995841283872, 
      0.4881327812869278, 
      0.3066347691105497, 
      0.3175557862791835, 
      0.48503294762223415, 
      0.511158795369277, 
      0.4852950704430173, 
      0.469870399294705, 
      0.40421031606126867, 
      0.2853253846040576, 
      0.44657148442768424, 
      0.4145372115752796, 
      0.3779109662710097, 
      0.41387971988022926, 
      0.40943341608018397, 
      0.5072202774067758, 
      0.33340785775980825, 
      0.328877892860255, 
      0.4718002524848679, 
      0.4896398166106171, 
      0.40682479818138706, 
      0.4635287863477742, 
      0.49620811670859055, 
      0.5187804452286758, 
      0.4869792451005926, 
      0.5068418458515825, 
      0.4398554456041945, 
      0.42511405341050607, 
      0.39840740337954006, 
      0.47838890007269086, 
      0.39640711126770417, 
      0.44164322203934137, 
      0.456480110074656, 
      0.47611786517299226, 
      0.48390053396790617, 
      0.46134489317758803, 
      0.480348804165308, 
      0.40279702503287923, 
      0.32090865299910826, 
      0.4888937869100299, 
      0.4122945711376331, 
      0.5049401657838364, 
      0.40834083591810294, 
      0.39628969306543077, 
      0.4422743182104934, 
      0.3401985625677522, 
      0.4691070974754009, 
      0.39641210051142717, 
      0.4702221337164013, 
      0.45574156581473624, 
      0.4554192046655805, 
      0.4415927742673328, 
      0.42847673342853526, 
      0.45044939412371926, 
      0.4969435282805221, 
      0.493816114273017, 
      0.3557763323662829, 
      0.44051776934664255, 
      0.4802827405292008, 
      0.491217999966011, 
      0.4132287829429532, 
      0.4633896423607227, 
      0.4044166790613296, 
      0.4117144731111345, 
      0.42352604523385523, 
      0.4586541151476638, 
      0.41331202957516683, 
      0.30410976206575785, 
      0.4103828071693025, 
      0.34972835343130637, 
      0.4433937842517928, 
      0.29182097326314693, 
      0.47714573528852566, 
      0.3994709177070805, 
      0.1911165026276507, 
      0.4653534597922426, 
      0.49153178351284654, 
      0.48974362360814283, 
      0.38805051998215573, 
      0.5005241365253352, 
      0.47985331428340616, 
      0.4202934333444664, 
      0.28071329550673707, 
      0.3273611946000223, 
      0.362440510045423, 
      0.4708839621761433, 
      0.41950469878456265, 
      0.400480401479741, 
      0.42719919388465644, 
      0.4833750727092095, 
      0.24643382983221962, 
      0.4714764064132204, 
      0.4828228138025067, 
      0.32806729892296027, 
      0.42543121346926155, 
      0.4987464193165389, 
      0.35838364470221745, 
      0.3415663345612544, 
      0.42199319138468405, 
      0.41188596011956574, 
      0.4924391866119527, 
      0.4854625451285481, 
      0.09979676678029999, 
      0.4038556593514427, 
      0.4591995496499816, 
      0.46144649366050416, 
      0.46813609738540524, 
      0.3876245377369224, 
      0.4372794104908833, 
      0.4143056926891192, 
      0.4745220094652619, 
      0.47576596748022526, 
      0.4407141514986328, 
      0.47525590167696924, 
      0.5183838948842207, 
      0.41475375296501227, 
      0.27892771721701476, 
      0.4208087775086134, 
      0.5096260606765394, 
      0.49245206777495215, 
      0.41256483142127653, 
      0.4321137429463041, 
      0.4797789225803603, 
      0.2747098843228049, 
      0.30070065868600154, 
      0.5068818404600086, 
      0.48624026414031546, 
      0.46835930990742436, 
      0.3594711056111589, 
      0.48281911422614887, 
      0.4330467963115296, 
      0.49334546412678676, 
      0.42408229097337546, 
      0.3505161316513005, 
      0.08401288608114572, 
      0.4660481727863175, 
      0.47066288173437804, 
      0.46967645392706414, 
      0.3425933558550892, 
      0.28839669240050664, 
      0.3345331415894381, 
      0.4531262288856598, 
      0.47216798770924556, 
      0.3132920383463928, 
      0.4303697099841164, 
      0.3895181419152514, 
      0.4829554446376003, 
      0.3192962908757899, 
      0.421248770069845, 
      0.4518651584451223, 
      0.39229828650624776, 
      0.4148756857051363, 
      0.37003061940418963, 
      0.30340188576683047, 
      0.23649707831854272, 
      0.24636573888844085, 
      0.49100485792822174, 
      0.47588031776807826, 
      0.4432782439082039, 
      0.4557606800940977, 
      0.3867149882226233, 
      0.3396057444572063, 
      0.4281097782621339, 
      0.4056637138925771, 
      0.49677680556023596, 
      0.4800297335500666, 
      0.4364509107924467, 
      0.2731265086495162, 
      0.46227917050595013, 
      0.46751230162377827, 
      0.41811672680596196, 
      0.39997810992476435, 
      0.45564787268277307, 
      0.4461969191409076, 
      0.5188502171368705, 
      0.46883666283599024, 
      0.4294271955694679, 
      0.42388964494077036, 
      0.47837163849893416, 
      0.4477068563003694, 
      0.5006008803447235, 
      0.25535846044899113, 
      0.12328046421707911, 
      0.44991274767884154, 
      0.5016315487193236, 
      0.3986201619357335, 
      0.5065074862963234, 
      0.4926218302732689, 
      0.4801323326327513, 
      0.5023809852529453, 
      0.5103678902650135, 
      0.410942703398662, 
      0.4643573119906002, 
      0.3587858472199758, 
      0.4739494326134389, 
      0.4674505206168772, 
      0.4414181115280374, 
      0.470097515218735, 
      0.4420783919121382, 
      0.5009364863764686, 
      0.5121812076016824, 
      0.4078894952246566, 
      0.4673154381720061, 
      0.4061949647860382, 
      0.4730881513732501, 
      0.3649189822036557, 
      0.36791935800100983, 
      0.26283893542572545, 
      0.43570752820669983, 
      0.40007371229229155, 
      0.47499644367500876, 
      0.3292719243059462, 
      0.5077710207362052, 
      0.4555349905579413, 
      0.4879327038455797, 
      0.4905504739808048, 
      0.3504666578707838, 
      0.42823870629597083, 
      0.4271950031662436, 
      0.5101555665542953, 
      0.22872739717369014, 
      0.4883672107785374, 
      0.3208778154359413, 
      0.42737501025346397, 
      0.5032837942085573, 
      0.2625036485224649, 
      0.4545066744676145, 
      0.5035622213621582, 
      0.3898289400914551, 
      0.4759915802828448, 
      0.45563895275623717, 
      0.46936608259729684, 
      0.27019707873780896, 
      0.4794643641129515, 
      0.4790812122041429, 
      0.41511370982750784, 
      0.4217327587864129, 
      0.5161921967757402, 
      0.5000031523943403, 
      0.46698141114501074, 
      0.423371546618441, 
      0.4798827304619515, 
      0.48846278966998785, 
      0.4898137269830909, 
      0.3972479088525617, 
      0.4887650449581836, 
      0.49177900511453276, 
      0.4526891465893382, 
      0.4192570056976768, 
      0.4667943300195913, 
      0.2885831039439997, 
      0.3938104448241614, 
      0.10470855672591502, 
      0.348025566462151, 
      0.4484579703428231, 
      0.4006694080581973, 
      0.49125516719607715, 
      0.49836796031197156, 
      0.4703021376414332, 
      0.49285141646278235, 
      0.4042480603501164, 
      0.4139011896427051, 
      0.46945941182691314, 
      0.3100239480146343, 
      0.30995118602586974, 
      0.39335644886781035, 
      0.4786948928035743, 
      0.30790238387398045, 
      0.4613169257860758, 
      0.4483800676222504, 
      0.425113535081352, 
      0.5143715327328727, 
      0.4126577667135729, 
      0.4964899477117157, 
      0.3636645318719035, 
      0.465870991610651, 
      0.49872923300701044, 
      0.4561471377154808, 
      0.49479268794247744, 
      0.28186886367051106, 
      0.27483483152732147, 
      0.43354481940351297, 
      0.37313718906367505, 
      0.5054543053717083, 
      0.4864554192579479, 
      0.5009855455241568, 
      0.4438716492997466, 
      0.4307991845264949, 
      0.45366298800560373, 
      0.3826798537959135, 
      0.3726003731372605, 
      0.4688839005338047, 
      0.4956705406034261, 
      0.49817071527024054, 
      0.2427824470712911, 
      0.48460251471095545, 
      0.4826088292487219, 
      0.439357110425859, 
      0.3580803207507708, 
      0.4671681854875551, 
      0.44805346301774446, 
      0.5006778637754251, 
      0.35030781157045854, 
      0.4236892133380002, 
      0.4596255127318567, 
      0.4567360141654506, 
      0.4598315029001993, 
      0.38999474313222077, 
      0.27480382440765283, 
      0.504199651220571, 
      0.33107549513675055, 
      0.3398302354460808, 
      0.3754441328534431, 
      0.42420555358092377, 
      0.4649948381291405, 
      0.4867510699263285, 
      0.23297099238780794, 
      0.37645133059632435, 
      0.4732253398819337, 
      0.32593798241066874, 
      0.4369537764378679, 
      0.48542575785433484, 
      0.465224203007903, 
      0.46241350792926494, 
      0.41777440716969133, 
      0.46269865189697085, 
      0.39460388810577157, 
      0.5054007164085393, 
      0.3816629257361846, 
      0.48735620297797766, 
      0.4980360892194381, 
      0.4265465495428604, 
      0.3505497001542579, 
      0.4505344779729613, 
      0.3805236635933192, 
      0.27695756347094147, 
      0.4287283280501252, 
      0.4724284467311754, 
      0.4842301841691606, 
      0.3547784999704992, 
      0.4555042449249815, 
      0.37677410326214983, 
      0.4576261066763231, 
      0.4862819223062143, 
      0.4091176207400213, 
      0.47117162755179254, 
      0.504934018895413, 
      0.40866951608554014, 
      0.1676901184331303, 
      0.48161765909259, 
      0.40092585897257815, 
      0.39499493608002495, 
      0.3324955109090336, 
      0.49500140907642404, 
      0.4196373087049536, 
      0.36098279930471455, 
      0.27056317136221736, 
      0.23218255750979044, 
      0.4280140705874355, 
      0.4666420127349997, 
      0.47997572875710454, 
      0.4880728547971583, 
      0.43215426595813355, 
      0.5049365785168628, 
      0.4814302755689871, 
      0.41486091683151777, 
      0.48447102670048947, 
      0.5049014873865586, 
      0.29726103749198746, 
      0.38374390542973263, 
      0.46006469400082983, 
      0.4613375207115132, 
      0.43953879080533154, 
      0.39265046976244566, 
      0.48667738539444483, 
      0.36801457457465153, 
      0.44565206433470417, 
      0.4345795150308054, 
      0.42017890383789996, 
      0.38295738141589286, 
      0.4877490895210101, 
      0.4486740641052372, 
      0.49585358386300654, 
      0.38360397729534734, 
      0.3939399103188138, 
      0.19432397635257692, 
      0.45517773681222895, 
      0.5073377148851177, 
      0.4883269210033148, 
      0.3744198901141607, 
      0.44894809100946226, 
      0.5090596468315373, 
      0.39861187178926916, 
      0.4383179137664193, 
      0.46162245260569357, 
      0.3972215646095494, 
      0.49016624674066384, 
      0.49336003364074477, 
      0.4554038972938548, 
      0.4634574369105749, 
      0.44182954976160627, 
      0.4928938333798168, 
      0.5054035721941951, 
      0.34580121114155615, 
      0.40358043044630904, 
      0.47255692224523094, 
      0.3293122376078819, 
      0.4122599945844034, 
      0.3024394979669689, 
      0.4443083202259928, 
      0.3558873503864352, 
      0.39175763505000255, 
      0.26936970656726894, 
      0.4872243773454965, 
      0.4959267601783327, 
      0.4020116538556312, 
      0.342705669961582, 
      0.44747082241396513, 
      0.49059306367070027, 
      0.42306250797721545, 
      0.44455041081858826, 
      0.42923705195302736, 
      0.400080081586338, 
      0.44685096260996415, 
      0.4778911203852984, 
      0.3388007889186331, 
      0.45417200955423526, 
      0.42493549457955343, 
      0.48046181563818385, 
      0.47414656235863556, 
      0.5155611700959674, 
      0.07125318873025414, 
      0.4810442471707734, 
      0.4892224460288913, 
      0.44587657986808116, 
      0.44238402682474964, 
      0.41953600976105504, 
      0.4900478279844184, 
      0.4398838797054813, 
      0.4664763843693095, 
      0.39878509956977254, 
      0.44108027074168893, 
      0.4198581095496962, 
      0.3914691811991539, 
      0.4538583865053995, 
      0.47281530509904546, 
      0.47615811511463974, 
      0.46823370063298203, 
      0.5125924452405634, 
      0.3931996945242277, 
      0.32812618459349807, 
      0.39906750824925774, 
      0.15058321120643475, 
      0.37290114984714745, 
      0.46076531498832235, 
      0.48951498744315003, 
      0.48061482808404443, 
      0.4987182320397396, 
      0.5116139427270889, 
      0.25337500412282565, 
      0.45934190204874026, 
      0.28435233023452616, 
      0.3636772170392858, 
      0.39894218970872714, 
      0.4474189439787548, 
      0.41053382068138267, 
      0.5085768336891481, 
      0.4549300347428828, 
      0.3528180696094963, 
      0.45230007397129524, 
      0.4671137298231132, 
      0.4441595168263009, 
      0.5092401158757105, 
      0.4950750704821618, 
      0.45508817569616977, 
      0.4704458984873948, 
      0.37955132862041546, 
      0.162731549868988, 
      0.39765995634202056, 
      0.3645409384303095, 
      0.4138295790960315, 
      0.19546221429243793, 
      0.4370184191587077, 
      0.45609456735552734, 
      0.49237572893066506, 
      0.514041560438897, 
      0.4707396094175411, 
      0.45608084412586203, 
      0.5109567916542559, 
      0.5075185497274034, 
      0.5027642792745537, 
      0.47736816542882227, 
      0.4585125185247282, 
      0.5007550686600828, 
      0.4019173104174121, 
      0.35994787552837765, 
      0.3356436254573326, 
      0.5022104671187955, 
      0.4948405277246513, 
      0.5169399525464904, 
      0.4529289523388995, 
      0.4977150061514244, 
      0.46565362426056706, 
      0.49783728715317394, 
      0.42166005037253823, 
      0.31134446451681724, 
      0.49754270115172045, 
      0.4707981205244824, 
      0.324299766531335, 
      0.4328899819336989, 
      0.4052277110573451, 
      0.49993795940235514, 
      0.3566065438712332, 
      0.4688261911420729, 
      0.48535366706196054, 
      0.46763180360896944, 
      0.45089426869495014, 
      0.35081166358824856, 
      0.28313983424046363, 
      0.2960621712946243, 
      0.1995921429032653, 
      0.3758799617355099, 
      0.4723902215820669, 
      0.36904778661215365, 
      0.4630382697954066, 
      0.47732204089582975, 
      0.0956774087653014, 
      0.5185342152561769, 
      0.3995980873509121, 
      0.3347362745784553, 
      0.39862320858273115, 
      0.5121302887973284, 
      0.46316535167979395, 
      0.5051911832561959, 
      0.4032745141199588, 
      0.4926661340785957, 
      0.423003611015268, 
      0.3706778609332767, 
      0.5068970303840432, 
      0.42811009695512836, 
      0.23755723313105234, 
      0.46350419183562075, 
      0.4343950878309165, 
      0.4723789815757287, 
      0.4768934937861062, 
      0.4718120535025195, 
      0.44305801066370226, 
      0.32742636677718595, 
      0.33614325465511496, 
      0.41320747932789115, 
      0.4236064481648687, 
      0.4796485692193486, 
      0.40920334753183984, 
      0.4049921541987467, 
      0.2344138850806827, 
      0.5000693201326512, 
      0.4487004628707591, 
      0.46216594468280414, 
      0.5082474656960095, 
      0.5096849456000679, 
      0.2284775042320576, 
      0.3894453049932979, 
      0.3159198949871006, 
      0.43338535866894023, 
      0.45404273210504054, 
      0.46656358731113085, 
      0.48839461640698795, 
      0.472166637788027, 
      0.5063815206713899, 
      0.3888378215127788, 
      0.43699956897603565, 
      0.43668274009404456, 
      0.13026455736460363, 
      0.44959255336799325, 
      0.31006956125920326, 
      0.26847899033159545, 
      0.4865592373170583, 
      0.4895362923005788, 
      0.39329961743581077, 
      0.4101584006846074, 
      0.39885580298363943, 
      0.439932557016361, 
      0.3477456348877009, 
      0.4685543703747062, 
      0.45546237974049114, 
      0.49332143161202907, 
      0.4074451098515461, 
      0.4609212884668436, 
      0.5138100138546117, 
      0.47477484585658003, 
      0.47569848302080264, 
      0.3354048030191096, 
      0.5135657141578593, 
      0.5077476992907376, 
      0.4868272175416317, 
      0.33095491509464753, 
      0.4853168011630687, 
      0.3601737086608834, 
      0.35334373051697326, 
      0.4447738650916681, 
      0.4565987821625037, 
      0.4729682160011886, 
      0.4520641125825019, 
      0.4313690385008841, 
      0.45333063873178053, 
      0.43150212947352384, 
      0.38023143043816354, 
      0.3087810235990183, 
      0.42093694836637313, 
      0.4879966289227548, 
      0.35721725666872034, 
      0.43038529291835825, 
      0.4663857072442534, 
      0.3237696896008229, 
      0.37967999488427, 
      0.4796464990981772, 
      0.45643353198137965, 
      0.2703882786065207, 
      0.47450099236947735, 
      0.4434254510828249, 
      0.47192628177315915, 
      0.42821186563221336, 
      0.4176681461741522, 
      0.38064288306117006, 
      0.49198467356101583, 
      0.4438051026113452, 
      0.465172771397057, 
      0.3268096962117058, 
      0.4378402341265833, 
      0.4326207647178969, 
      0.4956449578158774, 
      0.47277083961772665, 
      0.46575953485426286, 
      0.41568885615803586, 
      0.38173445443408127, 
      0.46174733543921076, 
      0.42307059017969145, 
      0.4509859003892469, 
      0.4527988893587497, 
      0.46955732389602833, 
      0.47019886250005166, 
      0.48214907522463163, 
      0.4739703881471449, 
      0.3747112100919681, 
      0.3428450432069714, 
      0.4735499385260889, 
      0.4797503557555002, 
      0.39857711148960456, 
      0.38470675429187984, 
      0.40077515315988604, 
      0.25630414006729024, 
      0.4214076598690913, 
      0.4159084782342333, 
      0.4777246542952773, 
      0.36453910713902726, 
      0.30110754976801857, 
      0.4886645789056893, 
      0.46238386066134474, 
      0.40315883309634815, 
      0.49832901343915814, 
      0.5002130238800471, 
      0.48444890995288403, 
      0.3686026816379453, 
      0.35023183339844033, 
      0.5080945954601618, 
      0.44398714399315087, 
      0.3722134308156339, 
      0.483048167635069, 
      0.4586009471694387, 
      0.41680963116291125, 
      0.5043457612992647, 
      0.4479025547896675, 
      0.38201964171504754, 
      0.45989367962798866, 
      0.5050978488196726, 
      0.37968001307996135, 
      0.44330777369002466, 
      0.431006788744091, 
      0.4200778657017622, 
      0.4912411349930023, 
      0.4860596760336838, 
      0.4607747899070309, 
      0.48668632413084434, 
      0.459355593524988, 
      0.32569163821197844, 
      0.4431068570987492, 
      0.5101316610185769, 
      0.504668090421739, 
      0.4262701586237199, 
      0.2975467948750908, 
      0.43461573581471474, 
      0.4965553940075672, 
      0.5106004428964782, 
      0.4790998966791494, 
      0.4807814889429811, 
      0.3473227420809404, 
      0.4942210779106648, 
      0.15375600060472597, 
      0.5065753422664387, 
      0.2918132312277428, 
      0.4263092523462851, 
      0.29604491620931256, 
      0.42997817708377395, 
      0.42640001766919255, 
      0.4462915255480698, 
      0.36488645973979056, 
      0.4767453465982679, 
      0.4422579833310206, 
      0.4323299702302637, 
      0.44272806231220857, 
      0.5032151323482698, 
      0.4453619005084789, 
      0.47691281306103167, 
      0.5003066796429754, 
      0.3898025636575465, 
      0.4306085265992044, 
      0.4474112426732217, 
      0.45680692564454717, 
      0.4438776403268298, 
      0.4073870800571483, 
      0.3620940662932898, 
      0.3483107095172813, 
      0.5101098420316359, 
      0.4100010535838445, 
      0.5062544454252531, 
      0.47015569430731513, 
      0.47309974803062715, 
      0.39338698794631755, 
      0.48784111660224605, 
      0.5014857018003367, 
      0.47807704115040145, 
      0.4119183923186925, 
      0.4406207236718862, 
      0.4509100404628741, 
      0.2352015933244898, 
      0.25186612624712584, 
      0.3255003826175259, 
      0.4585046732766782, 
      0.44829147314968104, 
      0.4859147244115307, 
      0.41316760012850645, 
      0.4859256028985579, 
      0.509332768087611, 
      0.4275323969745838, 
      0.44504904211646024, 
      0.47429840656180544, 
      0.49258854924447304, 
      0.37700130373216567, 
      0.48761918175959845, 
      0.49386061588009134, 
      0.397921827999439, 
      0.44271537891848456, 
      0.35447680142239163, 
      0.44280101162102925, 
      0.34979982675726795, 
      0.33778425067928974, 
      0.3859277677798869, 
      0.1420500915869066, 
      0.4969745963023558, 
      0.4381461968027122, 
      0.4573118611989131, 
      0.46529277635341293, 
      0.44164294519375275, 
      0.3997773972035446, 
      0.4705846700407064, 
      0.48979801576887017, 
      0.4126587904152049, 
      0.4813524513115088, 
      0.4815015101549771, 
      0.4766736266372386, 
      0.49485367439245354, 
      0.3837772035147322, 
      0.36413951109043274, 
      0.49714801276624904, 
      0.35726149516985306, 
      0.4986756374344462, 
      0.4640209614409716, 
      0.3536798291908413, 
      0.4475042102185918, 
      0.4652508658341527, 
      0.3815141101382902, 
      0.4565362624594959, 
      0.4545748483303595, 
      0.47897529122267046, 
      0.7159926310225968, 
      0.24685638966524048, 
      0.3054643455650073, 
      0.41141560750928646, 
      0.41230207521020884, 
      0.31528724234142486, 
      0.43238338056621006, 
      0.443695189548337, 
      0.3864093577026087, 
      0.13121524313652191, 
      0.3167583129621242, 
      0.355040084747142, 
      0.466804397735601, 
      0.504885019532344, 
      0.4465111285930514, 
      0.46152317208606825, 
      0.3710254750912374, 
      0.38917843229288684, 
      0.44057250982236174, 
      0.4931201069529442, 
      0.3690388536174064, 
      0.4267459622469022, 
      0.3708247857642175, 
      0.49711674221852825, 
      0.5076556077853099, 
      0.4969288813609016, 
      0.29935185972724343, 
      0.3983536245529228, 
      0.412762622602148, 
      0.05230699137750732, 
      0.3832841312946394, 
      0.43706623785323706, 
      0.45887399435817144, 
      0.3956411656561354, 
      0.385616513987922, 
      0.5016979566687821, 
      0.33010459332111836, 
      0.5093510270252618, 
      0.3921079320039924, 
      0.49772415236013556, 
      0.4731979092530677, 
      0.4698228019592792, 
      0.4822892796925145, 
      0.4777582296035564, 
      0.4524016156795263, 
      0.4411750828111502, 
      0.4934030477224877, 
      0.5120695757199615, 
      0.43080428377886326, 
      0.43183337916781706, 
      0.46461705502436956, 
      0.35347250711687306, 
      0.5102811169956856, 
      0.1792336820904958, 
      0.47703357282068604, 
      0.45081293366719727, 
      0.3979514463788925, 
      0.5200810847808836, 
      0.37229758147247727, 
      0.5015114642355398, 
      0.07003594816751844, 
      0.48120163574708524, 
      0.3719167445858033, 
      0.4458406249437775, 
      0.4045294887151481, 
      0.4517962572675634, 
      0.48570646257746203, 
      0.4933938906112204, 
      0.25782992934910576, 
      0.3489166695366483, 
      0.4577976956902109, 
      0.471469727315672, 
      0.3901953337462868, 
      0.4654054369637422, 
      0.29779332143948956, 
      0.4534517358030787, 
      0.4956217916382373, 
      0.5107241663939542, 
      0.33534788440309, 
      0.4757278263967992, 
      0.41924231864976075, 
      0.49496366308588796, 
      0.4332905565449444, 
      0.49946505025302146, 
      0.41860449716901205, 
      0.4337380547543563, 
      0.4366191774093666, 
      0.34616267717761456, 
      0.3262699883369816, 
      0.3917065771190158, 
      0.44411441989676276, 
      0.30456697555110185, 
      0.3890228573875535, 
      0.4483534912808855, 
      0.17058558731959236, 
      0.2007941812379791, 
      0.4848564844016969, 
      0.47938470186798204, 
      0.5172360227651546, 
      0.4713677679239973, 
      0.4605561132669875, 
      0.29535529636875746, 
      0.47370903676781534, 
      0.3497943751943928, 
      0.5207012757837033, 
      0.3929710607945019, 
      0.08933035832269298, 
      0.4258493366490915, 
      0.4934313494310335, 
      0.46977024349780633, 
      0.20947419397044498, 
      0.34583679419201346, 
      0.48584774448262386, 
      0.509739600775641, 
      0.4747574529639427, 
      0.3888864220242584, 
      0.48906977530691886, 
      0.4774730768550693, 
      0.34332998870974407, 
      0.5078616013093138, 
      0.4869508371519729, 
      0.4971036026614131, 
      0.4876160382630655, 
      0.33129156015787936, 
      0.33749119200533284, 
      0.48878854851339537, 
      0.5099591313613512, 
      0.4220838189029464, 
      0.4880453558211335, 
      0.2692783749610507, 
      0.44656229651045565, 
      0.4544203324428994, 
      0.2826618969056429, 
      0.35157307835532503, 
      0.44683961731340194, 
      0.26716198899342763, 
      0.4270747464321839, 
      0.4445899894060917, 
      0.3871815898343941, 
      0.4425534193173128, 
      0.425459215321952, 
      0.485561921878711, 
      0.35987648721128224, 
      0.40182672653313756, 
      0.4977703780986119, 
      0.38716226284388894, 
      0.4304643145581191, 
      0.510629765937329, 
      0.30249273852396685, 
      0.47338426057601724, 
      0.3037380983087309, 
      0.43005552814429515, 
      0.5001671412957583, 
      0.4264960152829535, 
      0.49226022338334646, 
      0.38620904353713836, 
      0.44098003102251526, 
      0.36206755316070194, 
      0.4911098476525858, 
      0.4438210250607184, 
      0.490850696319646, 
      0.4215478407778614, 
      0.5096821726978195, 
      0.4805186470901315, 
      0.2926430345504166, 
      0.45226700569746187, 
      0.4448359140931907, 
      0.4183758179217473, 
      0.2539613699331958, 
      0.36537087416663117, 
      0.3830002448143959, 
      0.4713696247452954, 
      0.4014447791098418, 
      0.5203607418662236, 
      0.48423773511540763, 
      0.5032968366010683, 
      0.41116790717744867, 
      0.5200135379627654, 
      0.4840946707973126, 
      0.5013246761612586, 
      0.26175361290833116, 
      0.46269235266181746, 
      0.43876570203879495, 
      0.3758917132534279, 
      0.5141840952129457, 
      0.4204575578085977, 
      0.28338803622340875, 
      0.38074819920465297, 
      0.20084709550388744, 
      0.4882346797273292, 
      0.4753326126331254, 
      0.46731602949922824, 
      0.4442727071123286, 
      0.4110142906237677, 
      0.4648796196149349, 
      0.453781125729912, 
      0.40790085398359816, 
      0.4137374325281618, 
      0.48224084717007465, 
      0.5568229831533831, 
      0.2687212743383161, 
      0.4328872449326645, 
      0.46485845163037237, 
      0.4871131134173555, 
      0.34183450515441655, 
      0.5012112528699258, 
      0.2891094396762227, 
      0.4315956523342264, 
      0.3892190714851035, 
      0.4683676760385865, 
      0.40560953123920074, 
      0.4741725997750832, 
      0.4974822595150558, 
      0.5074043777048832, 
      0.4688807643748086, 
      0.5217022094562229, 
      0.46629470245040955, 
      0.5049601396555753, 
      0.44492277714292355, 
      0.5061008951046401, 
      0.337788084268497, 
      0.4619726703351019, 
      0.28885550825485357, 
      0.5057562147560256, 
      0.4162018616812637, 
      0.3620837295684277, 
      0.48285903165648464, 
      0.504947993247191, 
      0.4614458998494815, 
      0.3888795002304179, 
      0.4838902460243051, 
      0.4494589644673474, 
      0.5145137904963409, 
      0.4675109518932041, 
      0.4134519496823386, 
      0.43643504445232273, 
      0.4593615157431786, 
      0.48478836784927565, 
      0.43432584626476645, 
      0.4451660368713926, 
      0.48709918244868433, 
      0.3899971805613332, 
      0.37732624302409884, 
      0.4441947951325937, 
      0.48734551840755397, 
      0.5069219885629628, 
      0.464766149105868, 
      0.46508529693553, 
      0.4783171163615119, 
      0.49601979790187883, 
      0.44067129836466934, 
      0.47402170299474367, 
      0.30380380413259894, 
      0.46744891809210803, 
      0.42006511808582864, 
      0.4522362615954178, 
      0.39448304733578304, 
      0.39801473000608556, 
      0.49878913079934684, 
      0.4174844845569207, 
      0.422605023923541, 
      0.49528207324195395, 
      0.39909040689724834, 
      0.4861982551749362, 
      0.23259816276695006, 
      0.5127645937600289, 
      0.373800733770435, 
      0.3764815671834645, 
      0.20502400687191918, 
      0.46511013504090093, 
      0.44623369233860344, 
      0.4324950412169061, 
      0.3677511686741045, 
      0.47247533767381045, 
      0.5037849761768243, 
      0.3478965015754076, 
      0.5006451723870923, 
      0.4341913590447268, 
      0.40734354230154185, 
      0.2784014894254151, 
      0.4517132744230616, 
      0.41431854028208565, 
      0.4659331985879396, 
      0.4308453470036423, 
      0.4538276005245364, 
      0.5020384533063361, 
      0.49684301195339353, 
      0.43731349351246646, 
      0.4615484695712652, 
      0.268184577795868, 
      0.47624994431871515, 
      0.438761710504741, 
      0.476275952576541, 
      0.7735664582907429, 
      0.4200647591912871, 
      0.5027131537927606, 
      0.40775858345929844, 
      0.4514837076284685, 
      0.44030363625415786, 
      0.46146351396394536, 
      0.4381726279955924, 
      0.2886367364342077, 
      0.45177419587272993, 
      0.4920635229531983, 
      0.44360368322046717, 
      0.4277985956153809, 
      0.420908152342052, 
      0.46704194434500157, 
      0.4708247885527435, 
      0.49077504294583957, 
      0.3525699571003845, 
      0.5037032526010998, 
      0.3975331742165948, 
      0.46916860965828505, 
      0.5105560419363407, 
      0.42420519918558464, 
      0.2183040488165435, 
      0.5093023693392622, 
      0.4469636641886005, 
      0.3503923196570262, 
      0.4750265616278519, 
      0.49290165996490004, 
      0.45837999135043894, 
      0.41989725333787425, 
      0.4944176526061383, 
      0.23191782845248962, 
      0.2729395129797359, 
      0.24529298201523492, 
      0.47573118777873497, 
      0.4722558960837906, 
      0.47731305516131195, 
      0.4683288516508842, 
      0.5134493425778563, 
      0.45908592351264643, 
      0.3447314431171356, 
      0.3610156740992429, 
      0.4382351059732849, 
      0.45532003245410135, 
      0.4389376100559627, 
      0.5058112076486058, 
      0.5037919295216042, 
      0.36551388228683035, 
      0.3386282660462796, 
      0.5002444218939428, 
      0.3843786422356617, 
      0.2807273123694195, 
      0.5005748104211583, 
      0.19267502742533732, 
      0.490454584693368, 
      0.4261482013646851, 
      0.43966379017808, 
      0.45452712155548, 
      0.40197969643168735, 
      0.32563151814447444, 
      0.4060342354830297, 
      0.36883580769431523, 
      0.4886275690510229, 
      0.5036308205719636, 
      0.12569246881906762, 
      0.49940035934276866, 
      0.4147506015304676, 
      0.42424820998380147, 
      0.4892367807661652, 
      0.4263203755294102, 
      0.5096060108304094, 
      0.4627531113334047, 
      0.491091881059791, 
      0.3767723574755111, 
      0.33247528113227975, 
      0.34276205359469103, 
      0.30169957789920604, 
      0.26445554015133854, 
      0.38398480596545703, 
      0.47109165477131587, 
      0.4932237150767119, 
      0.41991063203645934, 
      0.455125334059297, 
      0.3932228683186581, 
      0.41113199257618394, 
      0.46959885142312974, 
      0.34163423688998373, 
      0.4520350832752008, 
      0.43314649232839186, 
      0.3940645653385612, 
      0.37291386273656557, 
      0.27396429174768333, 
      0.2906662138908544, 
      0.4369539609666848, 
      0.49573233092886143, 
      0.2563810036023507, 
      0.3707084811138623, 
      0.38902496339758363, 
      0.45262574244116033, 
      0.32247350547878495, 
      0.460117325282333, 
      0.3496155907761412, 
      0.3610080964546071, 
      0.4534104263750029, 
      0.4771163825935687, 
      0.5050211503990518, 
      0.6106643720405933, 
      0.43249580153433087, 
      0.3755951157855836, 
      0.35842282545980675, 
      0.4972630652674263, 
      0.4942940612841768, 
      0.394722811446265, 
      0.46278144498911666, 
      0.40983406829453584, 
      0.5093945015431297, 
      0.48168634629396695, 
      0.5062025878866123, 
      0.4949966819606958, 
      0.3724508041903797, 
      0.36645001069699323, 
      0.4991845753571487, 
      0.09918023615021529, 
      0.4864860297292741, 
      0.44319470211496603, 
      0.2910815758957073, 
      0.5149687197271043, 
      0.4640597201421838, 
      0.17963872282451165, 
      0.5140700392487609, 
      0.4970184427021653, 
      0.5015450602484867, 
      0.5207396500525199, 
      0.4365201713208903, 
      0.4280476258058241, 
      0.37755269746068965, 
      0.3251419811136707, 
      0.4458742879742019, 
      0.44091195357390106, 
      0.489923757127772, 
      0.40796513178320365, 
      0.3232088944307429, 
      0.4695387416119819, 
      0.43478054243520625, 
      0.432514346631945, 
      0.5178443114426966, 
      0.5114026915347484, 
      0.46907044522503727, 
      0.4155731842872856, 
      0.18809764788061423, 
      0.4729494001222394, 
      0.4903719866992519, 
      0.5020996405391122, 
      0.3672729326571443, 
      0.5001138778479582, 
      0.26037880157706444, 
      0.3486100515327245, 
      0.44256462357157816, 
      0.438062997629978, 
      0.4892932192768304, 
      0.37413945442367436, 
      0.4022768723739211, 
      0.4228804179181966, 
      0.4001974777507618, 
      0.5187244608595935, 
      0.42537470330469185, 
      0.4837962684032169, 
      0.4865373950795103, 
      0.4642596529030273, 
      0.49299731448279277, 
      0.4462511983657301, 
      0.49693360035573103, 
      0.4315998253285011, 
      0.5152689229339987, 
      0.42516768383126374, 
      0.2677225990281223, 
      0.514117281761795, 
      0.49365916182968955, 
      0.44112933114563596, 
      0.4667756917180153, 
      0.28129090530564493, 
      0.13088372724820005, 
      0.4446885519335105, 
      0.4823868993926454, 
      0.4703710785543729, 
      0.4718377634878683, 
      0.46320647680259963, 
      0.4289452263368677, 
      0.46394252875775066, 
      0.46507444463099634, 
      0.47846266061762954, 
      0.49335172648175796, 
      0.5098821212246233, 
      0.45055709049288384, 
      0.3518292288299629, 
      0.4902759864604801, 
      0.4667764071619839, 
      0.49294905452619, 
      0.46907996629883153, 
      0.5065958625054242, 
      0.49361483344058177, 
      0.4889198347884778, 
      0.5005569716200029, 
      0.34416904003777543, 
      0.4365719455742555, 
      0.41293680005745403, 
      0.44295171416803425, 
      0.20838940997100927, 
      0.44505454344054807, 
      0.44577100054590746, 
      0.4523942139086793, 
      0.49428786632682403, 
      0.3833476215227924, 
      0.3156244888835683, 
      0.45874576726424726, 
      0.43382967773756165, 
      0.47030184152453297, 
      0.5103006567922423, 
      0.480892318562753, 
      0.4958941858464457, 
      0.2291605053222285, 
      0.4657779807343599, 
      0.4346068128995044, 
      0.47917721722646195, 
      0.40670847351367573, 
      0.4835790395355939, 
      0.2665414222188312, 
      0.3148583259818129, 
      0.3619734361529042, 
      0.40763088902285105, 
      0.4339584632284207, 
      0.5087535032744289, 
      0.3959826363318763, 
      0.47408797091453486, 
      0.3394261157834483, 
      0.38798869527446067, 
      0.4823451245210941, 
      0.5089161297035564, 
      0.4175260702558401, 
      0.18293097198244693, 
      0.45536219492003677, 
      0.39833177881372756, 
      0.5053882329092688, 
      0.20037060074821453, 
      0.34848365242998713, 
      0.43493079805186935, 
      0.4717748932009631, 
      0.27281598012021263, 
      0.44495223452588123, 
      0.4532458695745084, 
      0.43406715865122864, 
      0.4434324425896786, 
      0.42197047334734705, 
      0.43867761829035395, 
      0.45997341447495005, 
      0.4918857981445915, 
      0.5017421664561402, 
      0.44175836438879174, 
      0.44394806448043095, 
      0.35688922667964856, 
      0.3435928688455168, 
      0.482443616437269, 
      0.4498275911809626, 
      0.3630892948019254, 
      0.5118572206487422, 
      0.12298034520519303, 
      0.4436680465577849, 
      0.37496172935192107, 
      0.49793493749832907, 
      0.46928156564963414, 
      0.22953977912918933, 
      0.4236710760040217, 
      0.5167354845125542, 
      0.5058808101082456, 
      0.20936642700426225, 
      0.3002641614007425, 
      0.4111411472846015, 
      0.3792114871401296, 
      0.4830854424700229, 
      0.4021933052675102, 
      0.4490008513608506, 
      0.47901495426382573, 
      0.49099363771571697, 
      0.45929311010082563, 
      0.4468187453578616, 
      0.4600233753551204, 
      0.4642897202028881, 
      0.4911253011310991, 
      0.5067131576347585, 
      0.2873404585195468, 
      0.4414523745665301, 
      0.3851184958369882, 
      0.4673850879089505, 
      0.45045405457999066, 
      0.40164421547181983, 
      0.47379826045818146, 
      0.35936867090106966, 
      0.45666210871877977, 
      0.46673204082713615, 
      0.4498397845959512, 
      0.48828105892142387, 
      0.19016350846751345, 
      0.4415867153179434, 
      0.44081840940784867, 
      0.45839013501348924, 
      0.466583197956285, 
      0.5061595955538277, 
      0.4999533327236277, 
      0.47799118042520616, 
      0.47933378071591115, 
      0.4397987357766318, 
      0.4560622739496645, 
      0.153545801365056, 
      0.48429380067338584, 
      0.4968267111273892, 
      0.4306773908253028, 
      0.5015414367143616, 
      0.44429780155948734, 
      0.47956256087349375, 
      0.4962151787124899, 
      0.4230172970003162, 
      0.48000574933114387, 
      0.42210442477481563, 
      0.5096347440428304, 
      0.3978119427007866, 
      0.12823005795295014, 
      0.451750140404951, 
      0.41972260409474954, 
      0.4640146702604831, 
      0.5183703297776017, 
      0.4848730104144894, 
      0.5020304005107857, 
      0.4110830952868303, 
      0.4086733172266874, 
      0.4974034399671251, 
      0.4861533076212383, 
      0.5062354552042719, 
      0.4649503575011219, 
      0.48015963627436214, 
      0.44998062985995707, 
      0.49601080997379104, 
      0.5136200726221657, 
      0.44286758534334275, 
      0.43339614524904635, 
      0.47089273127164166, 
      0.4108039438430288, 
      0.47242500871130627, 
      0.3935276364607923, 
      0.43827230787259525, 
      0.46716226041358055, 
      0.2501811711312785, 
      0.46312398849591563, 
      0.5126429031331502, 
      0.48445459978255595, 
      0.4187336744146343, 
      0.0736476533365197, 
      0.43682734952705565, 
      0.48960521415650354, 
      0.5024124461805206, 
      0.47518620544521983, 
      0.4903044520270727, 
      0.47113172736115516, 
      0.3375952880628107, 
      0.48032514128400183, 
      0.3252172360811364, 
      0.45052763463253676, 
      0.4129644538052718, 
      0.42091671282992893, 
      0.4605387982456138, 
      0.44425908721068785, 
      0.4034298750795075, 
      0.43395015575843693, 
      0.4127506027014202, 
      0.49920396494796543, 
      0.5145158511752473, 
      0.5002713623637239, 
      0.41137357383309875, 
      0.4236411524185367, 
      0.43877138408308985, 
      0.47112007531177685, 
      0.5155727433238815, 
      0.4937007382182124, 
      0.4139296094438231, 
      0.3996909221627498, 
      0.508242884621439, 
      0.4241582622480556, 
      0.2892741041379186, 
      0.41961558640231983, 
      0.37285092845072726, 
      0.07304212839213209, 
      0.3996892657330884, 
      0.4152265868177898, 
      0.46562522156628605, 
      0.4332148725893709, 
      0.4614318614997379, 
      0.45095549813610214, 
      0.495918839204764, 
      0.512848826779469, 
      0.4656048671198077, 
      0.38835141603734336, 
      0.5099800557355031, 
      0.3962008624494891, 
      0.2575637412276026, 
      0.5116414019055885, 
      0.49104483769132773, 
      0.4581807606468695, 
      0.4010834537344866, 
      0.33405471763961536, 
      0.39934104346925325, 
      0.4056666918576762, 
      0.360851083028489, 
      0.4261396615564408, 
      0.5210670984642578, 
      0.40959153002552534, 
      0.41652787984750844, 
      0.5196904759773733, 
      0.3811149919061262, 
      0.13680882190222104, 
      0.27434630910806657, 
      0.5156281528219749, 
      0.43909978830021623, 
      0.4066762237817837, 
      0.4193819951578714, 
      0.46391444731008585, 
      0.3437245247459659, 
      0.46963601861685134, 
      0.516946252411044, 
      0.4354142438776172, 
      0.45712676749314307, 
      0.453231504293921, 
      0.42700742443030376, 
      0.4599170167220253, 
      0.485228713472718, 
      0.24666294664955363, 
      0.40830753813730847, 
      0.8010845307665011, 
      0.5047218661023262, 
      0.4816537142704936, 
      0.44735114461062553, 
      0.4887931866500361, 
      0.3156824253417082, 
      0.5190138954323322, 
      0.33119288634221594, 
      0.362219028216486, 
      0.41485289198998887, 
      0.517847853079084, 
      0.4816904614059441, 
      0.4251856783465712, 
      0.48306101854545014, 
      0.4474697600288178, 
      0.5031175711920974, 
      0.4652141174455625, 
      0.3890040079835027, 
      0.3693572504718738, 
      0.33542864431569785, 
      0.46486330574144746, 
      0.5165226536891468, 
      0.31376481941718976, 
      0.4533053394006936, 
      0.47020617284767147, 
      0.47994716690750805, 
      0.5018490794333692, 
      0.4083199308258307, 
      0.46859632734353174, 
      0.45449767292131554, 
      0.5015492385755878, 
      0.48318190058415184, 
      0.3456324475782656, 
      0.4301215042286188, 
      0.41375593554282675, 
      0.4659522054251163, 
      0.3685303040029856, 
      0.4751201690094103, 
      0.43775783687349695, 
      0.5120234616810927, 
      0.4999392149105414, 
      0.4304852291012992, 
      0.30607320286139783, 
      0.3837649490595472, 
      0.4519740741059582, 
      0.37174475431280546, 
      0.3621488122497175, 
      0.4029253166642907, 
      0.3612560142794267, 
      0.4508894944134108, 
      0.3887085668254209, 
      0.492986744929372, 
      0.32492414480329357, 
      0.3790776491276039, 
      0.4102054440796412, 
      0.4786137863803614, 
      0.476129826137987, 
      0.5012967584133842, 
      0.425432944625214, 
      0.41814110786434033, 
      0.29845625572991974, 
      0.3559887502009861, 
      0.3934107902794828, 
      0.48757600185408695, 
      0.41039986379251464, 
      0.3351744563608256, 
      0.4956811993479489, 
      0.4450951245764747, 
      0.355137274999964, 
      0.3784273848906706, 
      0.42419919635941766, 
      0.4795975877685668, 
      0.49375645070453417, 
      0.3244999940113377, 
      0.346390503297963, 
      0.4759434363950037, 
      0.5028861552361557, 
      0.4308148773190576, 
      0.4967129849864084, 
      0.48630949541052315, 
      0.42337444702253446, 
      0.48281175552542366, 
      0.21609300204313095, 
      0.2729257143825917, 
      0.44677892167097155, 
      0.4545598640940056, 
      0.48692210513243095, 
      0.5209780871857792, 
      0.4028632870974732, 
      0.41622603452691065, 
      0.47747797700322825, 
      0.45139766319320507, 
      0.4329485240406021, 
      0.4768545904758809, 
      0.4184538545230651, 
      0.04222512893149139, 
      0.47786957289405074, 
      0.4379312852823261, 
      0.3915118822255157, 
      0.3472483049123443, 
      0.47279928910920566, 
      0.38752935795853805, 
      0.505724638540107, 
      0.3602101573799268, 
      0.5060296515772813, 
      0.4733631080469824, 
      0.39382256140129424, 
      0.34250641702367207, 
      0.5128489589198125, 
      0.41478705006419053, 
      0.47079460894405034, 
      0.33436009937271266, 
      0.4225884856104899, 
      0.4816138213490972, 
      0.2084843953148767, 
      0.4450778489863946, 
      0.43088642729923704, 
      0.4903087357970533, 
      0.3047785991661734, 
      0.3772955191776155, 
      0.4558472453304816, 
      0.4967683070331134, 
      0.09515642192536823, 
      0.5076444402168642, 
      0.5187589068604246, 
      0.4987548207985525, 
      0.40955268226391633, 
      0.45660662367920035, 
      0.5065998063618525, 
      0.5099803870861292, 
      0.48156272229618763, 
      0.43750818593989743, 
      0.4825483112261511, 
      0.4712929392543779, 
      0.24861861827507717, 
      0.4521711828631763, 
      0.4757326605813388, 
      0.4136122227870235, 
      0.30331194452409194, 
      0.4411869451530003, 
      0.4367509714390985, 
      0.5198571582959501, 
      0.31654038889098507, 
      0.3231544904320366, 
      0.34807673176711856, 
      0.5031721433552235, 
      0.45481087192468933, 
      0.461496745053877, 
      0.4511147700669745, 
      0.32751169468054325, 
      0.49455914418677316, 
      0.2742195222251566, 
      0.4238292792870011, 
      0.47584785295981025, 
      0.37398646854395134, 
      0.375126124867137, 
      0.2582223885661864, 
      0.2888454828936848, 
      0.2561291362548076, 
      0.5204222555224156, 
      0.4763141704744728, 
      0.4885149463052747, 
      0.47806522274740887, 
      0.46378028190602116, 
      0.32030578593801723, 
      0.4075961203226169, 
      0.45559452399453443, 
      0.3577265115528911, 
      0.4767152845806478, 
      0.3788974881562129, 
      0.46914212931065985, 
      0.4733719098935848, 
      0.4285723082600322, 
      0.4168583551036245, 
      0.5088713710293188, 
      0.4106316981432288, 
      0.341762352843173, 
      0.11542420214129795, 
      0.42871365988995164, 
      0.51122420388241, 
      0.5075237025520809, 
      0.49457851733499225, 
      0.4064721078719401, 
      0.4553926082691683, 
      0.47062912611312496, 
      0.43315055851628553, 
      0.47030593085785655, 
      0.5057063366452815, 
      0.3647423712688028, 
      0.33596955311693666, 
      0.3337530146245925, 
      0.4410017236270271, 
      0.41441817549961346, 
      0.45413517741277437, 
      0.5202488275256603, 
      0.42465558716706026, 
      0.36756829423675036, 
      0.4383247366816594, 
      0.5133806850487255, 
      0.482961515688254, 
      0.3263113959794021, 
      0.47250813943097075, 
      0.2637474598810246, 
      0.17026449105848349, 
      0.4991261873839299, 
      0.46505484244440853, 
      0.509135507869763, 
      0.4951288191672473, 
      0.4778692103058541, 
      0.3954676026360276, 
      0.4754457757106644, 
      0.4408406368747659, 
      0.5166484036821342, 
      0.3267273199566674, 
      0.4535778414663088, 
      0.42246799519931216, 
      0.4550191873570925, 
      0.5121184728821262, 
      0.4793430026626828, 
      0.4593663432654697, 
      0.4112346656764683, 
      0.4818779370423902, 
      0.43667854040213233, 
      0.40204103763676796, 
      0.41539740446468737, 
      0.4726642061730219, 
      0.4611646904094747, 
      0.44685232913581496, 
      0.4456912337478996, 
      0.44479784274788803, 
      0.29411788015138557, 
      0.4796721093347353, 
      0.4346611585682171, 
      0.2965751070836997, 
      0.5067903545024818, 
      0.4395385524463603, 
      0.5113371076932419, 
      0.4422599960010811, 
      0.4830031214205415, 
      0.4978310878958891, 
      0.5041830838770714, 
      0.5209605153513382, 
      0.4939036442350662, 
      0.45052184149666186, 
      0.3837141395329628, 
      0.26544178143970626, 
      0.33830307721936187, 
      0.4441618172933122, 
      0.4477909120551132, 
      0.4860319885594172, 
      0.33147623415770966, 
      0.4641419964592415, 
      0.47389153857761945, 
      0.42479120656497715, 
      0.206590239284306, 
      0.3381524427009981, 
      0.5100678895741936, 
      0.49193687267670594, 
      0.43060782266954595, 
      0.41384933109375804, 
      0.44577793390832626, 
      0.24981176626860485, 
      0.20248575172085853, 
      0.4012611138641876, 
      0.2579353656234262, 
      0.4953774515509273, 
      0.2985475944939932, 
      0.4490270217806178, 
      0.48751011945298817, 
      0.48524937823495046, 
      0.4702430704307014, 
      0.30532505089133816, 
      0.45133304091077153, 
      0.4680092941682929, 
      0.40836892824024296, 
      0.41179252697812635, 
      0.28604406340753247, 
      0.47989023445753776, 
      0.4709033574994665, 
      0.5023895536689109, 
      0.44402984304463017, 
      0.3764657893688874, 
      0.4955301141839797, 
      0.41754766442595015, 
      0.3228052717028092, 
      0.34693957029129363, 
      0.5010390798454974, 
      0.3280776683645393, 
      0.4494554642746737, 
      0.38616377700722193, 
      0.4645538189791626, 
      0.45728133718594277, 
      0.5063321234273057, 
      0.3944322868066521, 
      0.36098044946085744, 
      0.518394876398166, 
      0.39373743770967395, 
      0.42964244305480376, 
      0.32336020877685406, 
      0.4243260300357388, 
      0.49322856775295815, 
      0.45865662377155275, 
      0.4011348884285238, 
      0.46565501535745546, 
      0.41127710012015745, 
      0.42507497751784495, 
      0.36349328862740765, 
      0.30962427285696986, 
      0.12986316025126535, 
      0.33281732159920613, 
      0.39177837885907435, 
      0.4960396294290764, 
      0.3134526483504922, 
      0.19199020041582407, 
      0.49067159758848977, 
      0.16157760159209608, 
      0.13863154297827449, 
      0.42084123843332655, 
      0.2712207369688606, 
      0.48078330778072126, 
      0.4219109797651855, 
      0.4578235518729375, 
      0.475520982240632, 
      0.40644764888261636, 
      0.5172272590202374, 
      0.48894143923611316, 
      0.42568857000511745, 
      0.47856347573459584, 
      0.47049078409586675, 
      0.38057262574185496, 
      0.477987290488234, 
      0.25603358990955644, 
      0.4849546477630687, 
      0.1543599873017005, 
      0.47991536566691123, 
      0.3723844712588282, 
      0.4486165093960295, 
      0.4965051456260187, 
      0.30157492542947134, 
      0.4262971213175505, 
      0.4865162428986747, 
      0.44820898922282776, 
      0.512162287588727, 
      0.5174640172785601, 
      0.4635567921991376, 
      0.4487168647736742, 
      0.4542980980888452, 
      0.34910989823359634, 
      0.36648840032197205, 
      0.4367626293077907, 
      0.45597084092875123, 
      0.40688232803730295, 
      0.47532841530728875, 
      0.4044169125085632, 
      0.19223276437003572, 
      0.3709884634261908, 
      0.5153858974983647, 
      0.20406622496773866, 
      0.490592527923166, 
      0.4878317704752727, 
      0.41590406724380236, 
      0.4737764047742985, 
      0.33935590565069423, 
      0.4307775278265222, 
      0.26431387120485256, 
      0.23199629196615743, 
      0.49979000480762803, 
      0.48454490369366576, 
      0.47523607764081277, 
      0.46246671357214847, 
      0.3420208832169039, 
      0.4660550346601236, 
      0.47732139313961935, 
      0.478883622052123, 
      0.5057611240533109, 
      0.4928662550292528, 
      0.2128580335917535, 
      0.26438856590110543, 
      0.5036598664290853, 
      0.4322082179951734, 
      0.5143098148787885, 
      0.39212908700561583, 
      0.4949656959906641, 
      0.4749009305181067, 
      0.4645776451536966, 
      0.34671455069438156, 
      0.4240853214449657, 
      0.32656998229695916, 
      0.3232270573635318, 
      0.5196226291213515, 
      0.4553249188270272, 
      0.43779140047613296, 
      0.4323007289956225, 
      0.5003591833533718, 
      0.2971060605247311, 
      0.4818478195905971, 
      0.47843777781345925, 
      0.44196410518682155, 
      0.5011719136879837, 
      0.4691016599549764, 
      0.48042271257156866, 
      0.48775716288219206, 
      0.5032765676405708, 
      0.48353899932842415, 
      0.41742822537972873, 
      0.36487778918951264, 
      0.40305149209976493, 
      0.35984715831103864, 
      0.4374226485850707, 
      0.4997486939862701, 
      0.38817289862234505, 
      0.4786132373609725, 
      0.5211929777494005, 
      0.5095516259920486, 
      0.48791048123194114, 
      0.48338175250755455, 
      0.4859823702344413, 
      0.5063159748794465, 
      0.46869802880026046, 
      0.33180460059128775, 
      0.4623880146940615, 
      0.46859169788808114, 
      0.41094901135579603, 
      0.4204784320161068, 
      0.4412548057541273, 
      0.48457818199900476, 
      0.4154672618544803, 
      0.40994431304038403, 
      0.407336191983485, 
      0.49430697422493663, 
      0.23934765459943033, 
      0.4763435826393181, 
      0.40025812749575157, 
      0.5050942791606634, 
      0.4127381735545346, 
      0.5050866036822379, 
      0.46028371233036286, 
      0.4357096933172783, 
      0.47002707862198334, 
      0.47900208612865625, 
      0.3890580572888873, 
      0.33368702931859473, 
      0.3879789227273866, 
      0.289854494654448, 
      0.5037663859022473, 
      0.5076708267945619, 
      0.4184731387971444, 
      0.470186007221578, 
      0.214548400156127, 
      0.2806282164969463, 
      0.37509120245215255, 
      0.49401887828131175, 
      0.1949584306549408, 
      0.4323972971184026, 
      0.3395465022351494, 
      0.49078163746376047, 
      0.3975146481079133, 
      0.22970383742861333, 
      0.26614388914270154, 
      0.5096646034152469, 
      0.5158397330409877, 
      0.5001048553529635, 
      0.4556388933672287, 
      0.5208580775170452, 
      0.46729341614510733, 
      0.44808201549329824, 
      0.4848107779781159, 
      0.38456630426154914, 
      0.47387076033903186, 
      0.46164213382676594, 
      0.5019845338087204, 
      0.41080488845488605, 
      0.35605321765072945, 
      0.30255598512337956, 
      0.3304189254556412, 
      0.48858367556280585, 
      0.47611536545521244, 
      0.43633597251732925, 
      0.42013998519919216, 
      0.2047972962609627, 
      0.4188911725103163, 
      0.4808792123774871, 
      0.4512463581913263, 
      0.48816704836064834, 
      0.44743238112508343, 
      0.43108437851258014, 
      0.5196284516638245, 
      0.5030904870847116, 
      0.3915904493466505, 
      0.22852940069882896, 
      0.4724415578438013, 
      0.22611379545150817, 
      0.24610767950827844, 
      0.5019306469335697, 
      0.4014511762245934, 
      0.34833983910103256, 
      0.4307620674991508, 
      0.4611049931275568, 
      0.5129299060826138, 
      0.4098327048824748, 
      0.49087275936182434, 
      0.5075429924146672, 
      0.4863626148217806, 
      0.38556929840611565, 
      0.4889785908361947, 
      0.5020701158894906, 
      0.38113656732138734, 
      0.36812536821740866, 
      0.44890477824726704, 
      0.43978829510377815, 
      0.30989389246243276, 
      0.46622354031779417, 
      0.435552396311311, 
      0.46387972005763317, 
      0.24388647124040555, 
      0.4817103324273365, 
      0.45543243269464634, 
      0.4316913885215757, 
      0.10300827571774306, 
      0.2972305461035873, 
      0.42437841515386976, 
      0.39246983537838304, 
      0.4223323169119568, 
      0.45264754605328267, 
      0.4094207841565888, 
      0.5155423346497071, 
      0.37157378173476246, 
      0.46610164874404303, 
      0.47612519069970627, 
      0.4894429101805191, 
      0.4230752605047327, 
      0.3918280050905586, 
      0.3424901979988893, 
      0.4535797914816535, 
      0.49962191610294576, 
      0.5205699858482539, 
      0.20493760926440516, 
      0.4315665535195919, 
      0.43774674213117515, 
      0.5193585523571501, 
      0.20844313502636763, 
      0.4917751750417046, 
      0.4457078499957025, 
      0.488727189759914, 
      0.4639204202235083, 
      0.4845546050146616, 
      0.4195207621567495, 
      0.451154893451856, 
      0.475916217199088, 
      0.3319741057669553, 
      0.48058475516174387, 
      0.37217555528846896, 
      0.19027363166515335, 
      0.2389215476344959, 
      0.396404280364913, 
      0.27303702861677936, 
      0.42610368467869664, 
      0.5036910019396591, 
      0.5082944189057665, 
      0.4538056247953657, 
      0.47892158353407027, 
      0.4397117485611967, 
      0.2617320144906625, 
      0.4455068552303047, 
      0.3888822344509512, 
      0.36357722839654155, 
      0.42266841041733044, 
      0.483821563351496, 
      0.46197253558452506, 
      0.43272364436529837, 
      0.5119979461656494, 
      0.11322944327386167, 
      0.3728571301689618, 
      0.5116564697214183, 
      0.3241958118580459, 
      0.5184600818845516, 
      0.48428088103464456, 
      0.5150837497138963, 
      0.2983912030839816, 
      0.4944999674198104, 
      0.4533719675292636, 
      0.4774522172818215, 
      0.4094873861504319, 
      0.4586642786123761, 
      0.4291439037569337, 
      0.42214030069739605, 
      0.3251111993477645, 
      0.4188599439826211, 
      0.44713234409620595, 
      0.4668538599132109, 
      0.44293783735314407, 
      0.4318447088979683, 
      0.4385644808322818, 
      0.4730175053922684, 
      0.5072646726674741, 
      0.4976020051886557, 
      0.34973935393309574, 
      0.4687112302808368, 
      0.3716193434014784, 
      0.46930429413693453, 
      0.47654990873976516, 
      0.3879490581638904, 
      0.4698442320312594, 
      0.4807229363822494, 
      0.2895333966210584, 
      0.5181778898811797, 
      0.47240455148372457, 
      0.36576630107427766, 
      0.41536248613603005, 
      0.28289080776646097, 
      0.21743092138449463, 
      0.4665282989204289, 
      0.5093802991196654, 
      0.5025809864082468, 
      0.4803088264976696, 
      0.21114775852302212, 
      0.3832234629404652, 
      0.46830298136795145, 
      0.21527394128091978, 
      0.4336662439645285, 
      0.5016789250731277, 
      0.4743534539988855, 
      0.5011323347594588, 
      0.4735095268327696, 
      0.48535672866449625, 
      0.4171945487812492, 
      0.49547270942736965, 
      0.44634209207021486, 
      0.4280379928420251, 
      0.400026560589477, 
      0.5083664766693385, 
      0.378840315764439, 
      0.4396430575008458, 
      0.5190244354544582, 
      0.28471114697532895, 
      0.39912840794550014, 
      0.4683934600731054, 
      0.4494905609930142, 
      0.5144724373857553, 
      0.3801748184314493, 
      0.5181943216465356, 
      0.48445030243964626, 
      0.5025920240222914, 
      0.41021881289824214, 
      0.45517693448412155, 
      0.3277246350675249, 
      0.08098462946849122, 
      0.5098050138830511, 
      0.4623731819270128, 
      0.3804037612874573, 
      0.5082063626861273, 
      0.4663031073866957, 
      0.38012233718071364, 
      0.47466537545998927, 
      0.4163939090310546, 
      0.49426318656265666, 
      0.39337524571974897, 
      0.3336678035395597, 
      0.500874512892495, 
      0.41595238126907874, 
      0.4998602712703685, 
      0.487633553640236, 
      0.3666969388365739, 
      0.32265098323944985, 
      0.4637516290648467, 
      0.3977005557387332, 
      0.4146090986156199, 
      0.49429243848211496, 
      0.4748989788605885, 
      0.5219219137816367, 
      0.47835973230012113, 
      0.45561309965460806, 
      0.47798583701489844, 
      0.43632285418793737, 
      0.48869753182356784, 
      0.4303675099070019, 
      0.41169497852678566, 
      0.48982704165265273, 
      0.28854489123418436, 
      0.4371137001825518, 
      0.47262696848940866, 
      0.2614116278610932, 
      0.27318824351464116, 
      0.4346364737126298, 
      0.4399994245161204, 
      0.29476938477973036, 
      0.3368544109094738, 
      0.4946785219201266, 
      0.5103903695952807, 
      0.5179109575650904, 
      0.4399614475954328, 
      0.3677986143909352, 
      0.43424361633300157, 
      0.403394233492197, 
      0.5053282467076664, 
      0.46555650755669903, 
      0.2943202707554259, 
      0.23558874909965669, 
      0.4358235701945152, 
      0.4872122647285885, 
      0.23152830939633604, 
      0.45969413104807505, 
      0.40678287063097507, 
      0.4943071701053257, 
      0.5155328187808547, 
      0.45068257615214125, 
      0.4448826420910908, 
      0.4145653263649158, 
      0.4641500729115786, 
      0.496777821387375, 
      0.5000777676591606, 
      0.23873033697702975, 
      0.4734671394677159, 
      0.5020778477349819, 
      0.36770054374637, 
      0.4839272685249033, 
      0.49556286240064695, 
      0.46138155398528014, 
      0.48185157750729424, 
      0.4863425431653048, 
      0.47454540367255893, 
      0.45514347582451953, 
      0.4794472684749851, 
      0.48427895567451, 
      0.40738963294741326, 
      0.5081440747130093, 
      0.35891679226378526, 
      0.4632196628269354, 
      0.4140603815064839, 
      0.4712007501298494, 
      0.4719755571307439, 
      0.4607509555791571, 
      0.2107553176905236, 
      0.3889429274528494, 
      0.3767165702527435, 
      0.4775587573941441, 
      0.47561270043446485, 
      0.47586015488323724, 
      0.4275257386277549, 
      0.4377257647389992, 
      0.492317599799425, 
      0.46981275467879985, 
      0.488846041341342, 
      0.4819760954922634, 
      0.49237042286192595, 
      0.5032845606603195, 
      0.4213037560870399, 
      0.46200282397409315, 
      0.3175421561923884, 
      0.4263215668280135, 
      0.17660485919470903, 
      0.36472740330209735, 
      0.468622807190178, 
      0.47288283427754174, 
      0.3753353053449648, 
      0.4053731593521811, 
      0.31866072574832005, 
      0.4979279304364941, 
      0.47529924975966104, 
      0.43775004074075374, 
      0.5045969289759753, 
      0.3775043077388555, 
      0.48527818609554496, 
      0.5113239631690523, 
      0.43374891719951625, 
      0.38703590547233696, 
      0.3414830865113933, 
      0.40947932769159584, 
      0.3223013370645552, 
      0.3772427788244533, 
      0.500244232490555, 
      0.39905680602859006, 
      0.504481552906164, 
      0.407106717225985, 
      0.46891198393540545, 
      0.49337090237897574, 
      0.49590087871820765, 
      0.3633254879987309, 
      0.11780503710822333, 
      0.4431891404701021, 
      0.5185887518792015, 
      0.49916951889030614, 
      0.13924825484137865, 
      0.5144864936317683, 
      0.3666655575170249, 
      0.5089731082924444, 
      0.46708495363890834, 
      0.5000840593448198, 
      0.3471726061055896, 
      0.5071819091988823, 
      0.2894366001090561, 
      0.33353019413968277, 
      0.3794951377604118, 
      0.41024368507490794, 
      0.45512911279167856, 
      0.3839254126898509, 
      0.5117356702336439, 
      0.4917552933060794, 
      0.4825577737198753, 
      0.4271390634040412, 
      0.4507952666645892, 
      0.43678433494537694, 
      0.4833314881178613, 
      0.4669879794153303, 
      0.46147768218138857, 
      0.510334605286376, 
      0.5152407306693332, 
      0.32797273098422297, 
      0.47999682046911235, 
      0.4590562939816504, 
      0.42411818120944056, 
      0.4651396193049523, 
      0.4085404656463864, 
      0.4925107986357367, 
      0.5058369145167111, 
      0.5120229724195623, 
      0.3974140476199686, 
      0.44966177621881653, 
      0.3993562851620409, 
      0.4600884852118688, 
      0.48749853663999254, 
      0.47546055897118195, 
      0.4017674481329239, 
      0.4985278171507022, 
      0.3833069174475742, 
      0.43543932689607995, 
      0.1652109183501909, 
      0.4434717012595557, 
      0.42025978441798834, 
      0.4883452798258626, 
      0.40423026756792135, 
      0.4791585830141582, 
      0.34356260306394265, 
      0.4711710646067575, 
      0.515728531267986, 
      0.4924901032185832, 
      0.245262476278232, 
      0.176493389508958, 
      0.47337587664402847, 
      0.5060784501805953, 
      0.4909962733520781, 
      0.3988157275811603, 
      0.3758305952709052, 
      0.4643374923157719, 
      0.47071240893978755, 
      0.3805295162931934, 
      0.4066970570869651, 
      0.5075413487165825, 
      0.4651874599339492, 
      0.42747032451122874, 
      0.5134892050452584, 
      0.26303883995044025, 
      0.38233930804134697, 
      0.5080779758639349, 
      0.49295776188604506, 
      0.4551143591293338, 
      0.39023905013229276, 
      0.46400404268899403, 
      0.46317856011404196, 
      0.40816358581277346, 
      0.5116185462456478, 
      0.4924072646108347, 
      0.435357699330491, 
      0.4869253424011044, 
      0.47089272714805885, 
      0.468402413820661, 
      0.42168931562036444, 
      0.47716876524647334, 
      0.2679369974948648, 
      0.5072134969765177, 
      0.44257315645448525, 
      0.4398561651996032, 
      0.44781887729257663, 
      0.489708853704053, 
      0.49229809880695774, 
      0.4611896690540453, 
      0.38149340672484827, 
      0.3378115962751273, 
      0.5096387809261841, 
      0.4858573729865944, 
      0.26948766880504677, 
      0.4643897759306853, 
      0.4180680310075897, 
      0.4643608575901188, 
      0.4239764754849841, 
      0.480847399550642, 
      0.274811937943029, 
      0.48966785530225315, 
      0.499564985519383, 
      0.506536991541307, 
      0.5156230757068295, 
      0.5106682724189073, 
      0.4762213433998011, 
      0.364806006097682, 
      0.492115062615172, 
      0.5110741755885027, 
      0.4934959546925173, 
      0.21633041858601038, 
      0.3892277443292908, 
      0.4926856579784313, 
      0.5227057362866785, 
      0.45614083449565423, 
      0.4502277303521094, 
      0.41397244464426636, 
      0.37879935355866073, 
      0.45488323296388683, 
      0.20760107863696128, 
      0.44911835941836836, 
      0.49783776412663056, 
      0.4859367665669238, 
      0.5189889870153206, 
      0.0860741695942334, 
      0.22933358563637266, 
      0.46852713379419075, 
      0.5082549378123125, 
      0.4805563803138456, 
      0.4328478283597073, 
      0.4644118803343011, 
      0.5002270138365754, 
      0.3468403090708817, 
      0.26633112958379335, 
      0.47463641687800007, 
      0.5032678406654605, 
      0.3544333695931984, 
      0.5070184113900961, 
      0.47089972064521796, 
      0.1799080366391423, 
      0.5153939083466775, 
      0.43381136400522835, 
      0.47070970536521983, 
      0.30856065000956956, 
      0.5120922397635328, 
      0.5173732296383076, 
      0.3951894581589964, 
      0.43380862703507317, 
      0.5139446458180442, 
      0.44109266102429895, 
      0.4702953057710006, 
      0.4216720048278954, 
      0.329080657457296, 
      0.5129824944119142, 
      0.3878285766527787, 
      0.42097986561311357, 
      0.4260911312594556, 
      0.3526952795961353, 
      0.4641200624926195, 
      0.42773419221474557, 
      0.44358286025216137, 
      0.499943157544673, 
      0.4884757250100704, 
      0.41812257971234174, 
      0.20230063740680648, 
      0.42227591021617494, 
      0.4394565072028548, 
      0.4527785567355567, 
      0.47548969942525243, 
      0.385948800257411, 
      0.4391029276649361, 
      0.46923274342109056, 
      0.4576781283000278, 
      0.06392125724857407, 
      0.39744850294276485, 
      0.5030373356989927, 
      0.48205326080405386, 
      0.5092006496053086, 
      0.42168029584477973, 
      0.07176646898353148, 
      0.4116192427411631, 
      0.23163781288090543, 
      0.5121775608431322, 
      0.5031719675090406, 
      0.32956371835821346, 
      0.4950130580198584, 
      0.2979987166678477, 
      0.2922975831541299, 
      0.5076436736046986, 
      0.5184769215451527, 
      0.43525443621972765, 
      0.42152519571193314, 
      0.4051841267236034, 
      0.5078136063927591, 
      0.5050437633105976, 
      0.4272302464644812, 
      0.3613798312708279, 
      0.39790935183530135, 
      0.34448448576131085, 
      0.3901036535180798, 
      0.3772571113965493, 
      0.41122796023840996, 
      0.4896560610113352, 
      0.4909048164219388, 
      0.46229660738896017, 
      0.45583013745694495, 
      0.17366388551567372, 
      0.4358812877403008, 
      0.4949958397208234, 
      0.48731359488009757, 
      0.4079209740702814, 
      0.45732475090070307, 
      0.5033533414039651, 
      0.4116675460783823, 
      0.26961483350399446, 
      0.4389904086782971, 
      0.4898755005815283, 
      0.47394195064501154, 
      0.41623591233855817, 
      0.46359617769303046, 
      0.4907368072867564, 
      0.42242014671661654, 
      0.4853951267956474, 
      0.46051170416537185, 
      0.3456324502432463, 
      0.47872395467669443, 
      0.4976497765041773, 
      0.41241747163017384, 
      0.4023544132740445, 
      0.4946825773981414, 
      0.48613542062036585, 
      0.36686357083184856, 
      0.2792932623725397, 
      0.5158374176438281, 
      0.28074383524621865, 
      0.41977619091628354, 
      0.48624400471007645, 
      0.406532953005089, 
      0.4874552588837265, 
      0.4838392887423553, 
      0.502029519866305, 
      0.48104571800146684, 
      0.38583002970313707, 
      0.4522145830910821, 
      0.4520687892311364, 
      0.43963396932426085, 
      0.3815002338216309, 
      0.453338830181643, 
      0.4251942923585535, 
      0.34425225105950275, 
      0.4096567112020392, 
      0.3258410303929773, 
      0.42049366668149407, 
      0.41303343563431916, 
      0.4968450795549182, 
      0.44332446288224703, 
      0.48094669650148025, 
      0.4847569605064507, 
      0.467014739122035, 
      0.4088265713618615, 
      0.37675141876641005, 
      0.3646598100324446, 
      0.453802726319595, 
      0.43397524270286214, 
      0.414161595081663, 
      0.4701219494313373, 
      0.4337481448068491, 
      0.3730387767850484, 
      0.45764705154727275, 
      0.4197755540595602, 
      0.5206014031834731, 
      0.45209195945732705, 
      0.5125573358721762, 
      0.4317325666211405, 
      0.3942802054833781, 
      0.47189709363887367, 
      0.48342248687365524, 
      0.4357701445490535, 
      0.3234711237848633, 
      0.4127749888288325, 
      0.44884997577478875, 
      0.4598668369758404, 
      0.5014154920154779, 
      0.300893722462748, 
      0.5022988864407932, 
      0.45858706971747654, 
      0.36200405296626964, 
      0.49015531780380595, 
      0.4002390877395223, 
      0.4533513583365127, 
      0.49570162725038314, 
      0.39644917043046746, 
      0.37091662791129915, 
      0.31521300499255395, 
      0.3891514150946193, 
      0.35550233120891495, 
      0.4250191415777897, 
      0.5159918738408301, 
      0.4012780938069456, 
      0.4781870799736261, 
      0.38591446260656825, 
      0.4492849363560622, 
      0.4348849199667704, 
      0.49379603486874996, 
      0.47766224342363334, 
      0.41405037163306935, 
      0.08289660845708764, 
      0.5225051669622742, 
      0.3059717599589009, 
      0.3903083483998862, 
      0.4458736696647667, 
      0.40107167796094506, 
      0.35255098880868174, 
      0.4713910794158904, 
      0.41993709889571157, 
      0.462802973087814, 
      0.4608268625285327, 
      0.47800526645367203, 
      0.4185788765756365, 
      0.28868474503170927, 
      0.4235664237197576, 
      0.43546620471533504, 
      0.5201423535788885, 
      0.46249382936767697, 
      0.48657121781790696, 
      0.42142381936286843, 
      0.393061504288718, 
      0.3988942191824646, 
      0.4466253732131411, 
      0.36282560093169924, 
      0.16858878409646327, 
      0.4811242186616115, 
      0.4271134818051823, 
      0.17908059457493133, 
      0.35161497681070136, 
      0.4976535847190809, 
      0.35581694575751255, 
      0.500308849559653, 
      0.3975168949295578, 
      0.43036321192884514, 
      0.39279255855212725, 
      0.5106040375023021, 
      0.5169112930771042, 
      0.5007211985993887, 
      0.48616710823013914, 
      0.41351032696993373, 
      0.46410002052152305, 
      0.2558905522292009, 
      0.35745792691262446, 
      0.42356455037353474, 
      0.4754657549373403, 
      0.2917407613810211, 
      0.4809460325158234, 
      0.5071790263995337, 
      0.3849528347830487, 
      0.4786043488614938, 
      0.43590246696217166, 
      0.4672866589492279, 
      0.4236568202651462, 
      0.2991758117836848, 
      0.5106336310501559, 
      0.3922682477958604, 
      0.4592810329943222, 
      0.5114838899300619, 
      0.5140201164939516, 
      0.37685437217192796, 
      0.2371363729239689, 
      0.48034453301954666, 
      0.25844717304592624, 
      0.497620631204546, 
      0.42372315471113475, 
      0.45659355402518675, 
      0.4888397822246794, 
      0.5092463923131837, 
      0.4364424105349352, 
      0.4032727234365019, 
      0.37797348303800266, 
      0.4711181995187205, 
      0.5191252058853487, 
      0.5114787155279009, 
      0.40720625474961486, 
      0.5019707864806279, 
      0.46340631844526586, 
      0.3650629956784383, 
      0.43172502316796707, 
      0.2233270269479975, 
      0.45807192798145646, 
      0.5158829128235389, 
      0.38831305594008797, 
      0.42552878633676966, 
      0.5072471291725896, 
      0.458331580552519, 
      0.39271570754689544, 
      0.403153681479367, 
      0.4764541099475136, 
      0.323539427291127, 
      0.2701122243144816, 
      0.3618254113574722, 
      0.4950362507069573, 
      0.48737267307534393, 
      0.37099265828302025, 
      0.4152646256468546, 
      0.478708992721933, 
      0.5019083308016948, 
      0.4966907287773904, 
      0.3765283959928673, 
      0.4900883564918479, 
      0.2182631965997797, 
      0.4986086621164187, 
      0.46532378406209296, 
      0.5100139325175008, 
      0.16818524037596824, 
      0.4544009401114606, 
      0.3471318333330458, 
      0.41294083629484035, 
      0.5051016682701472, 
      0.47673451940160894, 
      0.31852601684417736, 
      0.49948724002453126, 
      0.45806871231053786, 
      0.5027992849964862, 
      0.46340283610222655, 
      0.5023527731889053, 
      0.33642563435810896, 
      0.17359552922958962, 
      0.41254163743787164, 
      0.42309326532410957, 
      0.37544508231825013, 
      0.4949698753379856, 
      0.512447495653949, 
      0.38361982010307616, 
      0.3296981141095767, 
      0.4382420429526763, 
      0.44825427540218193, 
      0.45727589161776244, 
      0.49998718013994187, 
      0.43577541692379906, 
      0.36834488199146465, 
      0.4936431930722601, 
      0.5228063196860856, 
      0.46116443713186145, 
      0.48759227789686815, 
      0.398982023855956, 
      0.21973090813018367, 
      0.47041380181035164, 
      0.4432142459944375, 
      0.46224694569616315, 
      0.47779061036822584, 
      0.3063943626355224, 
      0.5069920962321584, 
      0.35390681658346607, 
      0.07870421796258892, 
      0.5063427297803669, 
      0.4462207068585916, 
      0.5200271278183215, 
      0.3084256648249015, 
      0.407153563128699, 
      0.4366664563098908, 
      0.4872086034324255, 
      0.4663566599557188, 
      0.4285542057956614, 
      0.4309729895365167, 
      0.4937679489441527, 
      0.44907527773999106, 
      0.4530077186209806, 
      0.44752254761697935, 
      0.28199288057032623, 
      0.37498402786620055, 
      0.428546937045128, 
      0.46000423003696156, 
      0.39473333611782313, 
      0.40152493486986296, 
      0.3868879650265464, 
      0.33120948197249567, 
      0.42216800747381805, 
      0.4168783411520171, 
      0.4965490960728812, 
      0.49917835595559357, 
      0.43684291505940487, 
      0.49617002209829686, 
      0.4300484963117921, 
      0.516864304581396, 
      0.3537215720236042, 
      0.4582028859100627, 
      0.4468541715985707, 
      0.31614432631265144, 
      0.4548566774397447, 
      0.46466815475023876, 
      0.5108178940944054, 
      0.45083440624546683, 
      0.49315832638836055, 
      0.4949718557693973, 
      0.43180131692274293, 
      0.4533400156146406, 
      0.37522387815672703, 
      0.28187202405249046, 
      0.44174355521679676, 
      0.3111255250511272, 
      0.3735574960824757, 
      0.35055997983556414, 
      0.2924051711363051, 
      0.332235094971214, 
      0.3843154906353237, 
      0.47721730565167886, 
      0.4559455741298109, 
      0.4904505755551139, 
      0.3687883173478521, 
      0.33262329059040335, 
      0.43744549084034184, 
      0.4055161187871143, 
      0.4332693435068745, 
      0.4821831691034759, 
      0.48174301964220007, 
      0.4093093115690388, 
      0.42019162598374177, 
      0.5156147570103893, 
      0.4994383381417943, 
      0.48146308269197136, 
      0.4458242080449582, 
      0.5036342667715796, 
      0.39009213038304213, 
      0.3409312960971543, 
      0.3737613067148234, 
      0.5009322189587805, 
      0.49903923639306846, 
      0.4796038000579112, 
      0.4861668568229135, 
      0.42788659939432644, 
      0.45034059452721265, 
      0.3987142561207911, 
      0.37373441143597497, 
      0.47844164697495845, 
      0.4727786083979136, 
      0.409336658458868, 
      0.4930736271002082, 
      0.22820514732596667, 
      0.35132484924448093, 
      0.5074545132073892, 
      0.4712507495620036, 
      0.2427172369107812, 
      0.48477118982367906, 
      0.37268342914122976, 
      0.4076656074001433, 
      0.3296059295516181, 
      0.2798691401476582, 
      0.4087220666717012, 
      0.322510713454113, 
      0.38445819564284084, 
      0.5032048270949728, 
      0.43093174933632106, 
      0.3902303157531417, 
      0.041869064429545785, 
      0.29047162356913997, 
      0.17112506727840845, 
      0.49944437330826347, 
      0.49089057154084703, 
      0.4583106265797751, 
      0.41920839440047514, 
      0.4460796329807297, 
      0.47397554182082074, 
      0.3874234563600905, 
      0.19475718362216565, 
      0.4845812828903297, 
      0.36394131095374554, 
      0.41963184318897634, 
      0.3978161748814458, 
      0.4168182883342922, 
      0.18099534390351127, 
      0.5116278680575882, 
      0.32951321321709837, 
      0.4403169243664225, 
      0.4741993188495025, 
      0.45170970212983413, 
      0.5098821377965789, 
      0.4716572196045399, 
      0.5177823745595779, 
      0.4950301167019888, 
      0.5020992523038194, 
      0.4628591843593834, 
      0.44560075314930797, 
      0.4974645112305491, 
      0.23527669071499144, 
      0.4308547775670044, 
      0.44046294353543924, 
      0.4127336842203175, 
      0.4697078892571294, 
      0.40676411160188936, 
      0.46452487952646776, 
      0.27255068336092814, 
      0.46389852232233014, 
      0.3668154344821911, 
      0.2411668161363059, 
      0.47974431287756525, 
      0.51116956568217, 
      0.4940641862301728, 
      0.32463607269187555, 
      0.4895569681155615, 
      0.4019577351777038, 
      0.4775094150400143, 
      0.4872099775344197, 
      0.46139299870204276, 
      0.35463523975924965, 
      0.456957466268224, 
      0.4649300499881251, 
      0.5090640407923939, 
      0.4729402606185068, 
      0.47070427348205, 
      0.47958012025247676, 
      0.49453762608443264, 
      0.30812974698725687, 
      0.4448091774167508, 
      0.4376916352008, 
      0.426524182299339, 
      0.5078096467870211, 
      0.42069116625464864, 
      0.45798966323425533, 
      0.2969940923104534, 
      0.461471267535403, 
      0.3875692990031071, 
      0.4224604824208689, 
      0.396593087171651, 
      0.38508909004106373, 
      0.44772286451456705, 
      0.4625780785612968, 
      0.4778994825451123, 
      0.45792650140459856, 
      0.29547355661440644, 
      0.3472313731295231, 
      0.20242051298138727, 
      0.41624661789504747, 
      0.47239807445940313, 
      0.5169419859100771, 
      0.4932226844499209, 
      0.2731884700183162, 
      0.46680170947740746, 
      0.43699907312735675, 
      0.4185721504260692, 
      0.38354842008029094, 
      0.45003361023356475, 
      0.4955116330047338, 
      0.40296456245150003, 
      0.46925095239011627, 
      0.36203041009144044, 
      0.4596942751584765, 
      0.3805166316324469, 
      0.4876660927309639, 
      0.5192235712457006, 
      0.5006383238087481, 
      0.470060934552749, 
      0.36862499886785516, 
      0.2526275996425921, 
      0.4335469328146496, 
      0.4130104091634928, 
      0.40907547699080093, 
      0.4716776299266043, 
      0.39439003369641445, 
      0.3936310472876289, 
      0.4128236782987372, 
      0.512893923158849, 
      0.47060408744403287, 
      0.5166912880474431, 
      0.47673268451411066, 
      0.4559541716280677, 
      0.26599755309610146, 
      0.40176304540785746, 
      0.5036899293370752, 
      0.47221088350773577, 
      0.3373959240450908, 
      0.46567318111255634, 
      0.3632278008895134, 
      0.4990723712616643, 
      0.31773544784653995, 
      0.3171076354305408, 
      0.48354530396506235, 
      0.45785310977682603, 
      0.34269909906766405, 
      0.4499394464784214, 
      0.5128841315546756, 
      0.45732113169330424, 
      0.32024613481589254, 
      0.3650265665987041, 
      0.5090176282388842, 
      0.4438133602016394, 
      0.4599486368796314, 
      0.512658739640785, 
      0.4892860400241194, 
      0.5208556959474702, 
      0.14871826484032005, 
      0.47243864555324183, 
      0.2852286213784642, 
      0.36576333311048304, 
      0.45987870603529557, 
      0.4431882027129996, 
      0.5165393977367287, 
      0.45473052779522344, 
      0.44435734969871776, 
      0.42917693770246723, 
      0.4751716394027356, 
      0.4899395522283648, 
      0.5012980818410014, 
      0.4184828679182378, 
      0.2147260251006247, 
      0.37807078769202984, 
      0.39671219153234644, 
      0.49583793657750735, 
      0.5084257137170762, 
      0.49951552338398736, 
      0.5155951055830506, 
      0.37721035007472764, 
      0.3914454235841145, 
      0.12091401688134641, 
      0.4996385058009769, 
      0.49351775282270355, 
      0.35738978831021245, 
      0.45103283373685643, 
      0.4354395498032743, 
      0.2741464286219195, 
      0.42936789802610476, 
      0.395437683590096, 
      0.4641479051422664, 
      0.40177974622849183, 
      0.3637960495479061, 
      0.08571055613410263, 
      0.39136591463342235, 
      0.5241147527196127, 
      0.49195624058421394, 
      0.43222085852922654, 
      0.1835347953628017, 
      0.21338119451737, 
      0.41871675333465896, 
      0.4885037361842758, 
      0.4479371059962975, 
      0.49868281432005845, 
      0.5156463437378291, 
      0.46684585148335817, 
      0.4327007785912062, 
      0.46182517463907774, 
      0.3909823099535254, 
      0.49022746080231655, 
      0.4564908745424184, 
      0.5025641333302779, 
      0.49905896245452497, 
      0.3393976998783564, 
      0.21876425035069244, 
      0.5044429748507533, 
      0.40735046064615626, 
      0.40894009343083343, 
      0.4000171943966443, 
      0.4635498573017643, 
      0.47642748159641946, 
      0.11488487116108786, 
      0.47012544667786127, 
      0.42292844760485154, 
      0.4717098971564418, 
      0.4621080613883166, 
      0.488750465775073, 
      0.3641478215021654, 
      0.4850653906879422, 
      0.5025877941895932, 
      0.47582755159602863, 
      0.4604080150739317, 
      0.4722710170996952, 
      0.484889506727569, 
      0.47256761886745496, 
      0.4491815573908823, 
      0.4909998966395105, 
      0.30060269852403865, 
      0.5008997189772234, 
      0.3396794513073376, 
      0.32783143937359527, 
      0.4218607646881558, 
      0.4638698345020078, 
      0.43836773276343377, 
      0.4322460949260838, 
      0.5180682401311214, 
      0.4728680991287721, 
      0.18447560126588433, 
      0.45757950129254144, 
      0.46894221192941205, 
      0.4384311142428116, 
      0.3552170959047502, 
      0.4431059252362692, 
      0.48261783971282485, 
      0.3418490793690833, 
      0.4856223369087064, 
      0.3928032804895251, 
      0.4339064786486762, 
      0.4395068720602817, 
      0.49231144112691355, 
      0.2727044500366677, 
      0.36491846427096686, 
      0.34296244600398157, 
      0.47044530007735447, 
      0.4842578168339949, 
      0.49944494328622874, 
      0.4205906196387832, 
      0.3985290814326333, 
      0.4842606698183693, 
      0.350375684213824, 
      0.5051602668287113, 
      0.43145348739005235, 
      0.35592339610840423, 
      0.2771752978373329, 
      0.4461273248571188, 
      0.4927585719242817, 
      0.31443186448707583, 
      0.49208259656789516, 
      0.452241667174517, 
      0.46885323552493785, 
      0.3847069007944974, 
      0.45355531970553975, 
      0.37892148948843346, 
      0.5177012175658202, 
      0.4052183002241288, 
      0.4675607941362518, 
      0.3873569370604683, 
      0.44340071841220496, 
      0.44690660379461455, 
      0.23562785129736993, 
      0.38145208994413593, 
      0.11113681875220464, 
      0.5031187293469124, 
      0.4055682331131552, 
      0.3028458595666533, 
      0.40005921384177046, 
      0.5244373927617301, 
      0.34867640095342656, 
      0.47679571602432197, 
      0.3883715109447923, 
      0.45437036943128556, 
      0.440400276831821, 
      0.47737635148215657, 
      0.49365086490901, 
      0.44669453337037696, 
      0.47969240348672804, 
      0.4820264594186832, 
      0.2951272037155318, 
      0.3730003130106123, 
      0.4968613375433281, 
      0.43396907906997817, 
      0.39761551590777255, 
      0.3499296091787021, 
      0.49849982228916984, 
      0.39993314067588714, 
      0.4566619856894198, 
      0.44274683085505045, 
      0.47203394639746754, 
      0.5228721760279142, 
      0.4081022333270555, 
      0.23219295123479064, 
      0.44859948465627, 
      0.4989976919566854, 
      0.3991079942360584, 
      0.13304762694088704, 
      0.44954915652408006, 
      0.5082580277826075, 
      0.4690688609350542, 
      0.4406347687316089, 
      0.5077647315925644, 
      0.41194399887802224, 
      0.16965458925835766, 
      0.385015334072076, 
      0.37829249818913746, 
      0.437171021819671, 
      0.42406401800094135, 
      0.2862611922765699, 
      0.30552223991642785, 
      0.45365392294173007, 
      0.3453984477724168, 
      0.4318243245469611, 
      0.49613231216061976, 
      0.5137301785627258, 
      0.4860862163429085, 
      0.301081055657221, 
      0.48315732281474294, 
      0.4858393644877926, 
      0.5168389532825343, 
      0.45763782786016005, 
      0.4779061262089194, 
      0.16334359856175285, 
      0.45917996410611484, 
      0.12040889884008804, 
      0.3901353854446578, 
      0.39453806008764225, 
      0.3388273641631413, 
      0.4635644464632307, 
      0.48362427163888627, 
      0.4967044612215176, 
      0.41319819888483683, 
      0.5035627209589337, 
      0.5142660985362689, 
      0.26253549038819657, 
      0.4474711290730467, 
      0.37632205663782664, 
      0.28157537296663915, 
      0.41735638833346617, 
      0.5120290901038499, 
      0.4380809963188738, 
      0.30011388401104316, 
      0.43602992802953644, 
      0.4392070086028267, 
      0.2736819515226337, 
      0.480773484476416, 
      0.4842323693561192, 
      0.49778113753686165, 
      0.4328468349328084, 
      0.5013944901464038, 
      0.5194575415084756, 
      0.3824473138285914, 
      0.5019829563969699, 
      0.4987989105442836, 
      0.49535706755688247, 
      0.4777707579849925, 
      0.51568202591263, 
      0.4630377325046798, 
      0.5119197362376947, 
      0.46156384494781555, 
      0.48457203942431265, 
      0.3029076223478297, 
      0.4417786743609048, 
      0.48270901573168024, 
      0.499097088264384, 
      0.34701782238060663, 
      0.36021819815881234, 
      0.3827536245106698, 
      0.3474587236745496, 
      0.21822091843200853, 
      0.4516489826035491, 
      0.2677165736404886, 
      0.4782774158150145
    ], 
    [
      0.16875483852098877, 
      0.08593089599131608, 
      0.04156017014738877, 
      0.17259753507215822, 
      0.11688590079090018, 
      0.10256765622427333, 
      0.10455832955321626, 
      0.04663789552581242, 
      0.1602820908545623, 
      0.10516189280227768, 
      0.12266230198510941, 
      0.014626695376321497, 
      0.13433038796324787, 
      0.13263291307419348, 
      0.1771118481947601, 
      0.04682137381383371, 
      0.049449857785829804, 
      0.1500998712206453, 
      0.16789869327760623, 
      0.13811112274475343, 
      0.10071839196193567, 
      0.12879736470637496, 
      0.10518566653387673, 
      0.17092890066895242, 
      0.14315092509295602, 
      0.1035236607656871, 
      0.1030818298398051, 
      0.16262717910832303, 
      0.09955713204748666, 
      0.16230336342662632, 
      0.10461543963648348, 
      0.03191244577271422, 
      0.08670014443154, 
      0.12643412610316276, 
      0.14250581469997742, 
      0.08370620290711124, 
      0.29761881073361174, 
      0.04916707700642625, 
      0.018038497251050074, 
      0.10215322621778394, 
      0.12727620291292055, 
      0.18324015666023208, 
      0.13560598455930326, 
      0.11888617570682246, 
      0.11869439580135618, 
      0.11171486744516042, 
      0.14442140961789124, 
      0.144847252904997, 
      0.02346420838977096, 
      0.1608370150093205, 
      0.13720992881214103, 
      0.16941273589380046, 
      0.1270266387354331, 
      0.12253669610077186, 
      0.05632077610468189, 
      0.193666665901003, 
      0.518178162238661, 
      0.152083107908224, 
      0.12413402810070015, 
      0.08564529368904111, 
      0.1020214147151396, 
      0.011389190275885513, 
      0.012100318852608191, 
      0.05148251181508733, 
      0.10089328690342038, 
      0.16095499599811106, 
      0.013690437488738157, 
      0.16237917614586536, 
      0.05570217471138093, 
      0.1139823893666675, 
      0.12071390036888195, 
      0.1636023971210034, 
      0.10188802126285554, 
      0.09328602928035558, 
      0.0636593907212424, 
      0.11319025056305623, 
      0.11783852247563092, 
      0.14436438553341518, 
      0.3622961279521148, 
      0.15305374836600608, 
      0.1500479286871524, 
      0.04074521778260012, 
      0.07843952667834297, 
      0.1679718796129493, 
      0.1460817384812143, 
      0.08984727586321849, 
      0.3448589546963639, 
      0.07091545147093142, 
      0.10640686438063413, 
      0.09075909234020789, 
      0.14576747133840878, 
      0.05477273169447181, 
      0.17865264198577635, 
      0.1671751751324728, 
      0.14117300932153762, 
      0.0521834352178483, 
      0.16082224976198467, 
      0.06713215377687298, 
      0.11719453660250473, 
      0.08800248715306647, 
      0.056489920939157355, 
      0.11871634855106905, 
      0.13163731517997362, 
      0.11019926900906388, 
      0.01618827082850083, 
      0.09441966575853776, 
      0.16559552828761698, 
      0.17059453869590055, 
      0.10389980593224783, 
      0.06234031999948128, 
      0.0689769995411002, 
      0.09350228875402268, 
      0.019444639283212318, 
      0.1543345119814084, 
      0.07258946982939608, 
      0.10912365716871136, 
      0.1453557938016516, 
      0.014921644080248098, 
      0.13355775564746697, 
      0.11351089383640396, 
      0.11593952140049957, 
      0.15133767574781143, 
      0.026989531802537204, 
      0.14078057892651838, 
      0.11272841136353232, 
      0.060058777534428995, 
      0.10826396275739429, 
      0.10695804673858685, 
      0.035520287525225375, 
      0.1363810557470096, 
      0.11295156196050204, 
      0.10123712305693826, 
      0.11910837640566321, 
      0.14219893118552976, 
      0.16185314323042496, 
      0.12213292806427495, 
      0.057346331761680185, 
      0.10578962887451114, 
      0.015818456331738943, 
      0.02826231075484528, 
      0.1444556585310106, 
      0.12363389792949955, 
      0.14342374045324088, 
      0.018487747943335606, 
      0.03317233514879388, 
      0.03527845461453107, 
      0.15110700148294412, 
      0.07140826347468128, 
      0.9120454499073443, 
      0.11575755207782326, 
      0.15419009918550255, 
      0.09096815451564112, 
      0.14777183141282943, 
      0.19631078178629102, 
      0.16903432966365955, 
      0.06446965908390172, 
      0.054044881901215557, 
      0.09872773894730241, 
      0.05591519161817984, 
      0.15119273670842412, 
      0.08221892124454361, 
      0.1907465508927255, 
      0.14796344440322626, 
      0.13816753788295338, 
      0.037678701534107, 
      0.1035379066207253, 
      0.15096416377490965, 
      0.1859966521588331, 
      0.13142748501033652, 
      0.13023842747598816, 
      0.11644100929726678, 
      0.08307734977055857, 
      0.12066475637847321, 
      0.1491562466662099, 
      0.09840060178294723, 
      0.15281172660538103, 
      0.16319542614364804, 
      0.13508909599897223, 
      0.17449460849459136, 
      0.1328542321803459, 
      0.14495296988171136, 
      0.20252221892790617, 
      0.06804740320844775, 
      0.0680102108199618, 
      0.19796448763239058, 
      0.025951949895388467, 
      0.1571398242570627, 
      0.017606962887860986, 
      0.06717816519525412, 
      0.14724177114599357, 
      0.01058418443439141, 
      0.18496750216472216, 
      0.13965796984794177, 
      0.05458673792454174, 
      0.1354223846451177, 
      0.12748442857379985, 
      0.146548350180892, 
      0.12924509119589514, 
      0.09203513320346055, 
      0.047569692372123606, 
      0.06878109285439686, 
      0.16102033967335247, 
      0.07563156833070127, 
      0.058701320602813654, 
      0.18951170265933123, 
      0.22500292149993906, 
      0.07684323091794587, 
      0.19111147290120878, 
      0.0987331138468852, 
      0.1564783979431779, 
      0.17413796106537047, 
      0.1159703302633795, 
      0.01404032064438115, 
      0.10181406332829526, 
      0.11190942449837316, 
      0.1490617931699936, 
      0.13753309531380858, 
      0.11817337429095923, 
      0.04207519767041412, 
      0.050285757822978956, 
      0.11926596569859693, 
      0.15746294131523023, 
      0.08592671046409132, 
      0.11006086433350531, 
      0.08999666217663979, 
      0.13475444089141914, 
      0.0943919568003864, 
      0.1490313216716933, 
      0.0708285720987057, 
      0.10901895159594487, 
      0.12992025706044474, 
      0.12388477097485502, 
      0.49939007581599393, 
      0.1336197532942192, 
      0.13116491255995041, 
      0.17708137457496592, 
      0.12691380178761152, 
      0.009621748883533694, 
      0.15946847601763278, 
      0.11975654572917097, 
      0.12245950861028043, 
      0.20323834515251732, 
      0.05226033192406813, 
      0.09227575455060164, 
      0.04247129030932837, 
      0.10628755658529812, 
      0.07836634034502404, 
      0.0785462901234359, 
      0.030897645138673015, 
      0.13667897679612978, 
      0.1080380471055146, 
      0.047292454839789284, 
      0.09367547753099988, 
      0.08225709051783489, 
      0.067328758113987, 
      0.11414936069725633, 
      0.5541589454087982, 
      0.17628603538016538, 
      0.05140611273885582, 
      0.17199816799567882, 
      0.1473308607553431, 
      0.12817964943618443, 
      0.09994876322882584, 
      0.10396406148209623, 
      0.08631065651803951, 
      0.012731174252324519, 
      0.16345510379726289, 
      0.10228139130218951, 
      0.0821129462351609, 
      0.15746214049268029, 
      0.08080166592042456, 
      0.09115244100488439, 
      0.14162032422486975, 
      0.12967486526798128, 
      0.17715145437951088, 
      0.17937822292093897, 
      0.1919862506033693, 
      0.14023495689642532, 
      0.1101538646130884, 
      0.1392342422698923, 
      0.17848716024332276, 
      0.1298519855108349, 
      0.0715542596918869, 
      0.13420920011706844, 
      0.13969632305599441, 
      0.10836426025881206, 
      0.1060665043193646, 
      0.14750199191983157, 
      0.057705350621918304, 
      0.37287863133437915, 
      0.12642272915476854, 
      0.1854012722348096, 
      0.055386787779703885, 
      0.11730138256645437, 
      0.06249625752504966, 
      0.0947063751847215, 
      0.07829028877484706, 
      0.07909820873320939, 
      0.1195613072723978, 
      0.16164734756358565, 
      0.1744266193920187, 
      0.11424173484534526, 
      0.1756863500245537, 
      0.14260168069373666, 
      0.14622592081710187, 
      0.17236481949277002, 
      0.4298951980565063, 
      0.11577767957785533, 
      0.01753051373255257, 
      0.14179564349293972, 
      0.1356267782632331, 
      0.18200849049019285, 
      0.17880710419386364, 
      0.100264759355267, 
      0.09223495631668245, 
      0.04181786304168216, 
      0.1483351100730359, 
      0.12829358333286162, 
      0.2066383397004343, 
      0.08422777575193202, 
      0.1574511015784414, 
      0.17009994381044607, 
      0.12558380520932896, 
      0.14329287248271186, 
      0.09675169868047452, 
      0.13466217550640083, 
      0.09576900934438812, 
      0.10903850397380185, 
      0.1278144120855044, 
      0.16455294383942512, 
      0.16379954287209725, 
      0.17518871709429154, 
      0.10144757428547516, 
      0.13137381386806804, 
      0.15897152790647545, 
      0.12315447432219845, 
      0.13602692525310864, 
      0.12329559063881881, 
      0.1238709465451403, 
      0.0393019597465973, 
      0.10186009865999394, 
      0.1849383828626292, 
      0.18045884189912767, 
      0.16471794087402372, 
      0.1420209806193988, 
      0.14341004419424142, 
      0.18430799144063853, 
      0.059909827889904746, 
      0.06276598002133901, 
      0.03966202158650973, 
      0.0650967937261263, 
      0.4451878527816987, 
      0.10502702323278817, 
      0.014848278118007872, 
      0.14020264559826348, 
      0.0857974331753742, 
      0.14427824400393754, 
      0.053355707152716716, 
      0.13356718879075052, 
      0.07774973644077263, 
      0.12586242055499713, 
      0.15048304909206772, 
      0.13396243181090137, 
      0.14181269171833652, 
      0.17124791255377292, 
      0.14416135244030712, 
      0.17568272917066224, 
      0.11354970224913818, 
      0.1623145886383006, 
      0.18409336248350244, 
      0.15087205943825158, 
      0.041500640033406026, 
      0.17728053904199645, 
      0.15121311207296279, 
      0.16823289451734563, 
      0.07651900180031161, 
      0.0739799518560003, 
      0.04872116840563732, 
      0.1661676965650441, 
      0.4955179729114956, 
      0.15031687677721817, 
      0.20904746582527278, 
      0.12198010324846639, 
      0.10881641973417076, 
      0.3265854208072888, 
      0.17867737789336796, 
      0.14563792872842218, 
      0.12568731340942937, 
      0.12491916793903238, 
      0.16526560535346813, 
      0.03753436772879811, 
      0.10471483121728338, 
      0.17863967653748272, 
      0.1870112011447108, 
      0.05681895584171199, 
      0.07351729132523564, 
      0.12168999370628511, 
      0.1417436756988954, 
      0.11297873027536617, 
      0.17357915462490514, 
      0.11582344133390092, 
      0.17334270802802257, 
      0.16864268262037305, 
      0.1086256171855967, 
      0.13748672077090235, 
      0.1539353485439059, 
      0.03546774624405016, 
      0.547691357413331, 
      0.13214247561397183, 
      0.09935659400187039, 
      0.1117512297527511, 
      0.11286349952628225, 
      0.052161111757684696, 
      0.14788990564010335, 
      0.14629513794710658, 
      0.01831546098686292, 
      0.17081370466177037, 
      0.024354376938202325, 
      0.06806518051207562, 
      0.11857838713872658, 
      0.17659275893399526, 
      0.16635767339799115, 
      0.13872194711034597, 
      0.6027587728723892, 
      0.05743569889177298, 
      0.12007883374784482, 
      0.1103994545240684, 
      0.11576133652254088, 
      0.0243815663299826, 
      0.14350924564360884, 
      0.2017907686757194, 
      0.12532585537528135, 
      0.19064489753347424, 
      0.20367796644834188, 
      0.0538346761659664, 
      0.13969878280980894, 
      0.09773522090492014, 
      0.17163211088329974, 
      0.1428768998960483, 
      0.17340640906388902, 
      0.16863811925322086, 
      0.14799136965514528, 
      0.1772657681543703, 
      0.13256086540720452, 
      0.18899772561660444, 
      0.13116694135383947, 
      0.017217243426430683, 
      0.052079194497115476, 
      0.14648363188782523, 
      0.16866809435483077, 
      0.16862344922689945, 
      0.7069332288886556, 
      0.32364751993155294, 
      0.16551226738769131, 
      0.1391207949565132, 
      0.0881128781967016, 
      0.0936790739351966, 
      0.1468563622826463, 
      0.11655016432906727, 
      0.02477692381495721, 
      0.07370233608234956, 
      0.17750383307857207, 
      0.1145040750711014, 
      0.17824104907008012, 
      0.049838141126441346, 
      0.14875464472305627, 
      0.12495304507984774, 
      0.12318198144690766, 
      0.15950469916398485, 
      0.16462642266065183, 
      0.08086662890734468, 
      0.11096027301221256, 
      0.10201669934888563, 
      0.12461298212154431, 
      0.06875414823719504, 
      0.05234168174505664, 
      0.1244212509232748, 
      0.04999949804695002, 
      0.04357487334540634, 
      0.09571263657904377, 
      0.40178458457904487, 
      0.19720919384357033, 
      0.1474856381416059, 
      0.1049086719248555, 
      0.07476706395402283, 
      0.09761489119997566, 
      0.10756291539787866, 
      0.17611605983001716, 
      0.06710846213851665, 
      0.1637643117773444, 
      0.06036308340410394, 
      0.10662011163629043, 
      0.17080885614633975, 
      0.1367310400745722, 
      0.15360858315591994, 
      0.16008141861730285, 
      0.12874121595805119, 
      0.012957057102526653, 
      0.17757389073990937, 
      0.07736194954439887, 
      0.012278238932225837, 
      0.11752741126143378, 
      0.17499157293761833, 
      0.012495571169392873, 
      0.1137999525680531, 
      0.10807851185945308, 
      0.048092639710444876, 
      0.09151561362695763, 
      0.09805388596653136, 
      0.15790953924682186, 
      0.17754827764434034, 
      0.16864288915520556, 
      0.13479535685222294, 
      0.04591170014678001, 
      0.1307514212854772, 
      0.18508451115893887, 
      0.18635720718526644, 
      0.09343311018966813, 
      0.09945588693556398, 
      0.015996477840065217, 
      0.09924201345319972, 
      0.11335370655128627, 
      0.18905972688551295, 
      0.15135241975231364, 
      0.12215321649875079, 
      0.10406656501705955, 
      0.04273101813651351, 
      0.1085669813086324, 
      0.1157798726837415, 
      0.04818790985169864, 
      0.08822794728761449, 
      0.1567210291424474, 
      0.07072251734381177, 
      0.20728748339753256, 
      0.14170871369015314, 
      0.18200123185389677, 
      0.15691553436387218, 
      0.17958860929649248, 
      0.1659608773905747, 
      0.1626624607205201, 
      0.16289999393978494, 
      0.1875836290579245, 
      0.10563318326187411, 
      0.18085133753018381, 
      0.14429003857888106, 
      0.18645360953891338, 
      0.1925858897428866, 
      0.12402683527426996, 
      0.11739135657259407, 
      0.12600474261078856, 
      0.1500633639813282, 
      0.17418081677970623, 
      0.05152841513290109, 
      0.1736397575587809, 
      0.13164238303074446, 
      0.05482091980202238, 
      0.05200039483202352, 
      0.08944298145729106, 
      0.04555653205068878, 
      0.21370762687725534, 
      0.04980078060749983, 
      0.040464899836980574, 
      0.06482958444216981, 
      0.16574844906374558, 
      0.1588702803321821, 
      0.07053852998726252, 
      0.05883267285163498, 
      0.11617928907888574, 
      0.12787728237946883, 
      0.1344915680851757, 
      0.13904553361699504, 
      0.32619029676045325, 
      0.02924015626163046, 
      0.14187546376925658, 
      0.12414279326875131, 
      0.36200959796176413, 
      0.1311816094883982, 
      0.15388385914549962, 
      0.016558764208821485, 
      0.15997302901884244, 
      0.13091447749643606, 
      0.08909354323553328, 
      0.13452274652371754, 
      0.19765399445260085, 
      0.09469538046033446, 
      0.20621722456625405, 
      0.1756204912189657, 
      0.11503587614007663, 
      0.20188605373720908, 
      0.13007466467885054, 
      0.12816521544561857, 
      0.12331941052585109, 
      0.135795248009228, 
      0.18391153233230664, 
      0.11532366434096716, 
      0.16218778046529983, 
      0.1760307852769409, 
      0.1248317842568455, 
      0.09538885602554581, 
      0.1079582615194294, 
      0.24323909280777048, 
      0.20668737958278285, 
      0.193025459322268, 
      0.08733274464223749, 
      0.03188508197870864, 
      0.18703145996507742, 
      0.10741231686750115, 
      0.5445151922988185, 
      0.07911406665310348, 
      0.10846307673278957, 
      0.03916173542285186, 
      0.12576427695583262, 
      0.12731441081224093, 
      0.029474326533475457, 
      0.11661921575452584, 
      0.1298759628801763, 
      0.11813016482055864, 
      0.18043272596710508, 
      0.1363017932907968, 
      0.0666133349696811, 
      0.11936157511567007, 
      0.05387289945088112, 
      0.040474508841008006, 
      0.17211344775936543, 
      0.13052642990433808, 
      0.011393432003244906, 
      0.10054075598182974, 
      0.07713212025877193, 
      0.09134356526380061, 
      0.1577194749040709, 
      0.18213957356694235, 
      0.1526594988654794, 
      0.044778775862258105, 
      0.15128051913206492, 
      0.09690253057347734, 
      0.09763820998463806, 
      0.1433954492605294, 
      0.17318805321421202, 
      0.15319718950050604, 
      0.06832244216926564, 
      0.12548008841859876, 
      0.13948009789255594, 
      0.15284894859473788, 
      0.16006812098748913, 
      0.15667085741867529, 
      0.14523272378420066, 
      0.14809938737936906, 
      0.06762097070625593, 
      0.16050925167093094, 
      0.11767859098351588, 
      0.17566565575231363, 
      0.18012177722461037, 
      0.0825347034237334, 
      0.21064387435007023, 
      0.15449077538307496, 
      0.11404415966871456, 
      0.16278629709373604, 
      0.16173220177863543, 
      0.15108815114627058, 
      0.08162816016773138, 
      0.03847837952781777, 
      0.06982638784855999, 
      0.13505351287211623, 
      0.1049177875781944, 
      0.12145936661668146, 
      0.11101793370826478, 
      0.07972037754006668, 
      0.055975944003315674, 
      0.017078776856421812, 
      0.09258054570750324, 
      0.05222067795951383, 
      0.1517908682189678, 
      0.12763124669039344, 
      0.20224104846495136, 
      0.021693013606921115, 
      0.21471990856870932, 
      0.17031333539174714, 
      0.20278951551800004, 
      0.05817538013474096, 
      0.10351202437649817, 
      0.1638308473846649, 
      0.12510773986034882, 
      0.08911260746513747, 
      0.12423585019393107, 
      0.22246292991794628, 
      0.16080138908977729, 
      0.045274023932777324, 
      0.13097280156490274, 
      0.1727565158546925, 
      0.17255094385949776, 
      0.1519813078216547, 
      0.12901006170221782, 
      0.10073523654886221, 
      0.08325296469087994, 
      0.8075937179527828, 
      0.016554276748962753, 
      0.10391432042863177, 
      0.18895368544419885, 
      0.16919592554835408, 
      0.1278333077260942, 
      0.14757476359791227, 
      0.19284666482928908, 
      0.11930185603724736, 
      0.15284261377111943, 
      0.08444207272506497, 
      0.10064418393186408, 
      0.19764154039928722, 
      0.1784316653639936, 
      0.19276849640793092, 
      0.1508236927750438, 
      0.06864936840112791, 
      0.20296269484149634, 
      0.2355592235352396, 
      0.14911098730160294, 
      0.028926173221792202, 
      0.183968207550487, 
      0.03625081874707147, 
      0.0957608956846087, 
      0.13680995202242213, 
      0.1467664007247122, 
      0.11328919642872066, 
      0.1565001267453119, 
      0.03142239187562086, 
      0.18117155620055642, 
      0.14847026525087395, 
      0.043987046767800055, 
      0.048770418070330585, 
      0.31804158444776803, 
      0.18621673687112464, 
      0.04829890297219369, 
      0.13413532629333286, 
      0.1708874020513124, 
      0.025173407324485732, 
      0.10360282226232742, 
      0.09311188395403634, 
      0.12527035167805836, 
      0.14464363494694904, 
      0.09723720015999236, 
      0.1491386041283626, 
      0.18458924174228064, 
      0.18314317344229722, 
      0.11156856993102855, 
      0.18683663632278785, 
      0.1475641997511309, 
      0.08441089611180169, 
      0.11363186622835804, 
      0.1569929505841471, 
      0.2001926312720433, 
      0.14515797670933356, 
      0.08606901429793848, 
      0.12654156069673622, 
      0.14378790355511165, 
      0.1282150230552518, 
      0.032796549409648976, 
      0.08142880124771665, 
      0.15802940264897433, 
      0.27221814375770276, 
      0.13909998244450006, 
      0.05159265658330542, 
      0.132990508581389, 
      0.11536206559610891, 
      0.1168474836293127, 
      0.11773567992975006, 
      0.06381566176132258, 
      0.12338302513822842, 
      0.1169420935445619, 
      0.09261081780165628, 
      0.18778978380343467, 
      0.17183491172401205, 
      0.15367397485526146, 
      0.13252618500201543, 
      0.05300561988394677, 
      0.12457499083025544, 
      0.19499317534595148, 
      0.19853093198810018, 
      0.1452451819800033, 
      0.11304057957511637, 
      0.1758482367201217, 
      0.14579140311239833, 
      0.05112325488623325, 
      0.10115036431262267, 
      0.13535190198774494, 
      0.09683223134429977, 
      0.12388053645295546, 
      0.12355495123813452, 
      0.12146683019151155, 
      0.026602551303475743, 
      0.11663783268504437, 
      0.14107438619293472, 
      0.10136256125404895, 
      0.07108106405305345, 
      0.21108085494090167, 
      0.06590255143100371, 
      0.1783794131607988, 
      0.11432896239773228, 
      0.1747472042510969, 
      0.18357465263695008, 
      0.13655148930142216, 
      0.1665456859617562, 
      0.07892986727349859, 
      0.04649648375926239, 
      0.027842091009198756, 
      0.16649443265278122, 
      0.026072573031332036, 
      0.11748039044155671, 
      0.11754376332963276, 
      0.03830829510883555, 
      0.15631026324536096, 
      0.1980963319526291, 
      0.10081044615074462, 
      0.1192330010848012, 
      0.08073829205439258, 
      0.15762427142367527, 
      0.143188356256468, 
      0.12314828410564573, 
      0.009575047724239843, 
      0.1591214806684755, 
      0.1497639342187435, 
      0.04677559438247431, 
      0.18420456870309884, 
      0.06672434492701762, 
      0.5668539083155244, 
      0.17631798499347165, 
      0.14529718599917846, 
      0.12673350842074982, 
      0.11957257285325845, 
      0.14532619388672546, 
      0.17663731639800487, 
      0.068597300695389, 
      0.13170366912952278, 
      0.09642340940986718, 
      0.11543825936117467, 
      0.08863322785929513, 
      0.1800616659822174, 
      0.17318174215067852, 
      0.05553310035310019, 
      0.11104966031879869, 
      0.07140532526632504, 
      0.12736126175115842, 
      0.04979322097070122, 
      0.12250111135359427, 
      0.18654954551234892, 
      0.16857754774153855, 
      0.1092144328117067, 
      0.16369344151546625, 
      0.043825459193078856, 
      0.12842054215647325, 
      0.1507115089960681, 
      0.37616048075883285, 
      0.15231107230588742, 
      0.2013051410531219, 
      0.21046388578990569, 
      0.083325513589523, 
      0.15117524447327543, 
      0.13526663329697652, 
      0.12849664698848487, 
      0.1153654901910093, 
      0.1846937155867782, 
      0.11017419041489851, 
      0.09385533170640577, 
      0.17701419094036627, 
      0.05764296313753117, 
      0.1517668941247588, 
      0.09530453985894105, 
      0.1285738479791694, 
      0.10992064661548201, 
      0.19872340735111008, 
      0.13420759751289107, 
      0.17779257180888866, 
      0.16041460922315295, 
      0.19235891137147174, 
      0.0996165247652129, 
      0.11279990604703789, 
      0.2420859601185225, 
      0.1812325929233587, 
      0.1573092275481188, 
      0.036976329838016644, 
      0.10369329517812553, 
      0.14485323714437262, 
      0.10624864393073019, 
      0.17704610770527682, 
      0.0817461127171119, 
      0.13197163772015366, 
      0.10331740438425353, 
      0.11317415130833662, 
      0.05069687937894037, 
      0.28377545513030483, 
      0.17975850824830383, 
      0.16097399504598972, 
      0.13587382873678364, 
      0.08710118551413244, 
      0.06105117854810836, 
      0.09367405642338507, 
      0.14987468549774274, 
      0.03454173298340915, 
      0.23156529641715032, 
      0.16275204748571678, 
      0.14230337171370308, 
      0.18318803108137274, 
      0.07788538541571419, 
      0.1611693821910023, 
      0.16751095388335896, 
      0.17065915092729078, 
      0.11226091210400617, 
      0.0322026609434584, 
      0.12911887248972853, 
      0.1467870052146287, 
      0.15586807155025997, 
      0.040934156458493874, 
      0.06880399145930505, 
      0.18360429415198415, 
      0.0823380513748299, 
      0.151906620570091, 
      0.12453119563596005, 
      0.11199104683210313, 
      0.0990112652278391, 
      0.16456823352022487, 
      0.14866081885169188, 
      0.10793621598127409, 
      0.059835139834997865, 
      0.06986538315622386, 
      0.06166930624175575, 
      0.12395343581757018, 
      0.08958943492943833, 
      0.19678765675955798, 
      0.08392331553393809, 
      0.0527881271223205, 
      0.0843779071782287, 
      0.06331717687645559, 
      0.15150995061095712, 
      0.18641970208105385, 
      0.11910545584637822, 
      0.14958195020011128, 
      0.1491873872575618, 
      0.16038600237681394, 
      0.08416860368911794, 
      0.07237852893427764, 
      0.15768933905817378, 
      0.046624018045394344, 
      0.15479079159746562, 
      0.19173089643647945, 
      0.18865580774263865, 
      0.10334564929829579, 
      0.14908765409907687, 
      0.08180535510284048, 
      0.15585061653175217, 
      0.568841703721224, 
      0.0795247759787046, 
      0.1927014017079071, 
      0.197928440270594, 
      0.16967183282967868, 
      0.16435273902973005, 
      0.15387315004858998, 
      0.1687757398044082, 
      0.41228779412735606, 
      0.19294878485667105, 
      0.1833766911941949, 
      0.15064178596144187, 
      0.17456074241364317, 
      0.03657333848264174, 
      0.16236874831620257, 
      0.17017701467552254, 
      0.17507274157123123, 
      0.816565334910524, 
      0.13635687836919283, 
      0.13653951050811478, 
      0.11910583192038705, 
      0.07352095379169334, 
      0.09333864948767663, 
      0.18690760777990112, 
      0.13502669946511833, 
      0.1423763700133151, 
      0.1569344226941195, 
      0.16224842399986322, 
      0.18236544369827076, 
      0.16261904528740015, 
      0.13404568479266066, 
      0.1874031306010507, 
      0.39440950748125037, 
      0.19008089368558181, 
      0.13794431757387912, 
      0.12005540744204511, 
      0.11813966492173791, 
      0.029878751345611198, 
      0.14294941060616065, 
      0.16760063061911437, 
      0.0803566089726535, 
      0.11130495100674716, 
      0.11729045059207664, 
      0.1951428112171832, 
      0.08697756965146945, 
      0.1246166392067835, 
      0.06952222891594613, 
      0.16920074996378465, 
      0.17073302204887272, 
      0.14181213928858966, 
      0.1836879181691106, 
      0.16864841805456599, 
      0.10573806212890702, 
      0.13147109656022418, 
      0.12880853889191993, 
      0.18951100188605977, 
      0.160857584301198, 
      0.16225647585993583, 
      0.14314985290900542, 
      0.10172126485731982, 
      0.1337976949718377, 
      0.15798657283327328, 
      0.16722544324482383, 
      0.11585647259531293, 
      0.11498096589789691, 
      0.16137586173540402, 
      0.1071760416920994, 
      0.19081523265136874, 
      0.11302029013542339, 
      0.16224562438703422, 
      0.1788186562323385, 
      0.14553551682367136, 
      0.09754357978617015, 
      0.1740516035018215, 
      0.027523945036459625, 
      0.022612543323918065, 
      0.17105554080624447, 
      0.19972270645405926, 
      0.1709215029995532, 
      0.15317401258571636, 
      0.0797133695013478, 
      0.05016503173103467, 
      0.12723244891796961, 
      0.10585332727070255, 
      0.05170403535270367, 
      0.091013436405335, 
      0.08506553267596799, 
      0.19615129710249798, 
      0.08670841803005067, 
      0.04756191050818763, 
      0.1552524409681194, 
      0.17559919467664992, 
      0.08160731643480013, 
      0.1452864162293207, 
      0.18407061973697192, 
      0.20943363325260614, 
      0.17224051668941057, 
      0.1956529073528594, 
      0.11942912057608203, 
      0.10602307383252389, 
      0.07348418780033136, 
      0.16345011310764337, 
      0.07053326873556426, 
      0.12170392051774716, 
      0.13864857704011163, 
      0.16082988952652108, 
      0.16901834894943907, 
      0.14388591376046278, 
      0.16637092417999033, 
      0.07961465971746225, 
      0.016724898648312697, 
      0.1750012743501099, 
      0.08767761295373519, 
      0.1934539006232354, 
      0.08291153286605209, 
      0.0709183087804118, 
      0.1232094855771958, 
      0.01181065285219245, 
      0.15246857368773195, 
      0.06980173377211461, 
      0.15434106507804643, 
      0.13725290810965687, 
      0.13657609986764485, 
      0.12252809329986127, 
      0.10893857160448431, 
      0.13095206205651666, 
      0.18416096326123935, 
      0.18125488316681515, 
      0.026819466845840582, 
      0.11984704084947295, 
      0.16472268851054195, 
      0.17747398513756352, 
      0.0887994476085747, 
      0.14542201509359462, 
      0.07883965575271808, 
      0.09117120128043743, 
      0.10577999301993887, 
      0.1415070537863773, 
      0.10059422685707341, 
      0.03014081912222361, 
      0.18493852085578216, 
      0.026208880042563377, 
      0.12415394745477044, 
      0.43333941944832116, 
      0.1614702598417525, 
      0.07649709804132, 
      0.14664757601154269, 
      0.14829582848019357, 
      0.17793486239221196, 
      0.1761930513061728, 
      0.07495182471448548, 
      0.1884580384941417, 
      0.16469448464572084, 
      0.09815882097293901, 
      0.05904966755240445, 
      0.014700298002041114, 
      0.4336213962567818, 
      0.15437759628381922, 
      0.09645590139463582, 
      0.3374260543892111, 
      0.10468623494457668, 
      0.16895621791514262, 
      0.113906308872335, 
      0.15516088117233853, 
      0.16783001672719974, 
      0.014193513381690614, 
      0.10474491322266623, 
      0.1862661709497842, 
      0.03341013131217966, 
      0.020601488232834024, 
      0.1015892583652644, 
      0.08924651897210038, 
      0.17894041727273607, 
      0.17119057533398108, 
      0.24012189421965394, 
      0.08228713944552893, 
      0.14208138593634478, 
      0.14394603225143002, 
      0.15150391197776128, 
      0.06069840218907761, 
      0.11628962051339567, 
      0.09054429645032329, 
      0.15832830438628648, 
      0.6929732168214775, 
      0.11878275727624564, 
      0.15924579354643376, 
      0.20888522627877884, 
      0.09067482717331508, 
      0.07721440272641093, 
      0.09825196739190681, 
      0.19879132184012563, 
      0.17905938005057778, 
      0.09155282045800218, 
      0.11227283191032325, 
      0.16481527162980733, 
      0.5604864608885671, 
      0.06447451228116872, 
      0.19558199683532076, 
      0.1719014890755318, 
      0.1518941208716963, 
      0.07874626803247556, 
      0.16815630492467026, 
      0.11101714237246132, 
      0.18049781169988238, 
      0.10054013107981247, 
      0.04348281794158527, 
      0.28004462453607887, 
      0.1486063065581752, 
      0.15449305381424147, 
      0.15236756478114558, 
      0.059568226170123265, 
      0.05114226546500202, 
      0.015143507534052969, 
      0.13422623301266998, 
      0.15590274497470874, 
      0.040992326043189725, 
      0.10789979300747435, 
      0.06405484252521436, 
      0.1692522751795238, 
      0.031745251838137825, 
      0.09766233405888836, 
      0.13275669750240437, 
      0.07214704678602012, 
      0.09123713743092206, 
      0.041121644174892426, 
      0.04017107159048641, 
      0.10889156234180691, 
      0.43814646866857654, 
      0.1761776338418563, 
      0.16010369190763485, 
      0.12379767695179886, 
      0.13728952600314706, 
      0.0614400116997428, 
      0.035451180835082724, 
      0.10620245679579295, 
      0.08263736091247896, 
      0.1842500569891755, 
      0.164596941941843, 
      0.1166903309378709, 
      0.06383135339619711, 
      0.1466074927983312, 
      0.1505836153078737, 
      0.09860689569558452, 
      0.07657248093911743, 
      0.13693970347251547, 
      0.12693204427362156, 
      0.20955979152932175, 
      0.15194138724061848, 
      0.10963816964399827, 
      0.10416341460748438, 
      0.16455098868392076, 
      0.12821044582635577, 
      0.18805149809197894, 
      0.08057918755599949, 
      0.41166225860405614, 
      0.13041074043979195, 
      0.18956313761216173, 
      0.07318601805700746, 
      0.19542561354964785, 
      0.17871287222581145, 
      0.67305345145549, 
      0.19065742143481962, 
      0.19981081154876662, 
      0.08608524130808051, 
      0.14792726741581672, 
      0.030306671338376393, 
      0.16023142322223086, 
      0.1500981849019476, 
      0.1223431100093029, 
      0.15537488663307672, 
      0.12333408472598273, 
      0.1877238435598981, 
      0.20171964164990408, 
      0.08399252074335861, 
      0.15089299734753833, 
      0.08500208290046203, 
      0.15708112876993324, 
      0.03671072072064443, 
      0.04203323042854963, 
      0.4599051737569657, 
      0.11521549906513946, 
      0.07477716587140813, 
      0.1593417942243743, 
      0.0838247702856784, 
      0.19656170302628076, 
      0.137494468158327, 
      0.17447936473442266, 
      0.1769082361034116, 
      0.029315050998604063, 
      0.10674713359833098, 
      0.10756728174573113, 
      0.19920766898117684, 
      0.11621180632847378, 
      0.17502188656273712, 
      0.024648349436557013, 
      0.1065356346713698, 
      0.19133391367272945, 
      0.08837106963690063, 
      0.13572489845948604, 
      0.19183469932748928, 
      0.0628810117542218, 
      0.16010863898921116, 
      0.13738964201321108, 
      0.15349121011015648, 
      0.06496622609492848, 
      0.16412475701356144, 
      0.16403745769864195, 
      0.09392667944697494, 
      0.09994852486864783, 
      0.20624051157902243, 
      0.18749483490069802, 
      0.1496864071385689, 
      0.10159390107220061, 
      0.16551785568792549, 
      0.17462094233467906, 
      0.17622968109753667, 
      0.07198616354791956, 
      0.17498034384907749, 
      0.17741451477728962, 
      0.1346190685370384, 
      0.09640417839181335, 
      0.151242240954186, 
      0.2549667606662042, 
      0.070716994863044, 
      0.2333426367867119, 
      0.01915518145369894, 
      0.12942548702908904, 
      0.07509185037425646, 
      0.17766334873339043, 
      0.18509911239921917, 
      0.1532178907205886, 
      0.1789402232416882, 
      0.07825252827436506, 
      0.08869440090097372, 
      0.15352795090065635, 
      0.3197671139309813, 
      0.030769590398770322, 
      0.07020553997369644, 
      0.16349375939962493, 
      0.03321939816775766, 
      0.14424117220265747, 
      0.13079438853399716, 
      0.10352388921281261, 
      0.20425643809646424, 
      0.09099818935217648, 
      0.1838361207091258, 
      0.059005189932325126, 
      0.14931119744172794, 
      0.18522732967138716, 
      0.13840519515193064, 
      0.1817305484053774, 
      0.11866334546874452, 
      0.07766743693273329, 
      0.11169901559840974, 
      0.07260288032653756, 
      0.19414493488419227, 
      0.17229058442274567, 
      0.18904958715611686, 
      0.12409899646024895, 
      0.11054820214312017, 
      0.1345682077768974, 
      0.05585203931016215, 
      0.06418686454094408, 
      0.15196741692756946, 
      0.1824607379635147, 
      0.18537893548911238, 
      0.14366330384953105, 
      0.1708472925546684, 
      0.16804403951222485, 
      0.11953253742590095, 
      0.0307854973139396, 
      0.14846055886306903, 
      0.12848290185990163, 
      0.1888894237142447, 
      0.02616369859790785, 
      0.10091695486388087, 
      0.141344268309982, 
      0.13827287766193708, 
      0.14045199417571147, 
      0.06405611096782948, 
      0.060994822119815356, 
      0.19220073597494333, 
      0.5415322616952613, 
      0.02686843971075221, 
      0.054281214105119664, 
      0.1057786237799555, 
      0.14799509652083148, 
      0.17223056604620196, 
      0.1035537833721759, 
      0.049014443036398486, 
      0.1566712277755855, 
      0.49886240161991263, 
      0.11610703454597696, 
      0.17075443513695002, 
      0.14668146632564336, 
      0.14582565387330365, 
      0.09531633184633807, 
      0.14466827791308337, 
      0.0704569109845071, 
      0.193965171383877, 
      0.054202869402123384, 
      0.1729412760395731, 
      0.18511815845797472, 
      0.10970752548964194, 
      0.021471203380785026, 
      0.13063016760978696, 
      0.06912993807342493, 
      0.05989722159406893, 
      0.10831019715038406, 
      0.1562294539882063, 
      0.16951489526903615, 
      0.024851268292958167, 
      0.1366954215708072, 
      0.04886843989203125, 
      0.13956974276773124, 
      0.1713538350855982, 
      0.08626177658264127, 
      0.1543515417117287, 
      0.19337967464889, 
      0.08787854391329664, 
      0.17315225198419765, 
      0.16650577779896578, 
      0.09652989065973615, 
      0.06945269275268982, 
      0.022394458523827973, 
      0.18201440964744198, 
      0.09744095030474183, 
      0.44512396235683155, 
      0.4801399984782509, 
      0.1241438638173725, 
      0.10777633986520785, 
      0.14949788396791983, 
      0.16447621500225276, 
      0.17374460469775668, 
      0.11091188121717993, 
      0.1936304617938807, 
      0.1669300855023636, 
      0.09573336739577042, 
      0.17058428100434359, 
      0.1934811177245579, 
      0.1353159295780237, 
      0.07508662911669815, 
      0.14252192417827825, 
      0.14424997687853502, 
      0.12005065869263264, 
      0.09705794908339403, 
      0.17203222296484813, 
      0.041134730422269054, 
      0.12496777355315172, 
      0.11910432211556063, 
      0.09765922974718934, 
      0.05683685479742234, 
      0.17370467450316784, 
      0.1289425510335306, 
      0.18295985573401136, 
      0.06342822053578534, 
      0.06820868331938187, 
      0.15221905224192692, 
      0.13624905496197312, 
      0.19623334078393437, 
      0.17403419868646436, 
      0.0714283255976658, 
      0.1292744629784741, 
      0.1979171882148087, 
      0.07426612817662702, 
      0.11688818231810284, 
      0.14485101504822237, 
      0.07805140440296862, 
      0.17627837351872533, 
      0.18014795470558587, 
      0.1374270038228411, 
      0.1447199036561006, 
      0.12143741059618318, 
      0.17993825883091305, 
      0.1938427622392887, 
      0.02332105584136081, 
      0.0783348884409818, 
      0.15615003037681718, 
      0.2169881446151095, 
      0.08894816705628675, 
      0.03281599072341563, 
      0.12504765485767605, 
      0.031121516547067293, 
      0.06740483363287732, 
      0.06674832936794221, 
      0.1730019309728237, 
      0.18326332618485663, 
      0.07604823465629633, 
      0.0412238157822715, 
      0.12681265721476298, 
      0.1765942937179681, 
      0.10004923291478067, 
      0.12654549504904225, 
      0.10568684531860185, 
      0.07403797666665245, 
      0.1283715402857085, 
      0.16260549747617392, 
      0.062172190357022664, 
      0.1357868621869627, 
      0.10523184349172852, 
      0.1653885653694288, 
      0.15814132887325882, 
      0.48805284107312924, 
      0.3865567834037834, 
      0.16503871190955646, 
      0.17467301635548654, 
      0.1290620621831597, 
      0.12201972754427994, 
      0.09809416477862554, 
      0.1761118475049267, 
      0.11827616564758404, 
      0.15000434241551555, 
      0.07460999996211701, 
      0.12040112656321648, 
      0.09555309529683789, 
      0.06868016574923046, 
      0.13599940213028552, 
      0.15632681340458007, 
      0.1608544215634009, 
      0.1534917232652511, 
      0.20223636792299926, 
      0.06812249723665488, 
      0.014145938628337483, 
      0.07727993800634272, 
      0.1893602291123548, 
      0.045573081580596066, 
      0.14331384207408676, 
      0.1755640414446042, 
      0.16516082810222613, 
      0.18595114333085142, 
      0.2011124134708367, 
      0.08358352237364822, 
      0.14112511261604938, 
      0.055607764481752975, 
      0.03575092924479525, 
      0.07385051819274774, 
      0.12968638327563312, 
      0.08763084284992415, 
      0.1974762601715107, 
      0.13606571826213634, 
      0.028054705032617804, 
      0.13327700849214347, 
      0.151044779567464, 
      0.1241513057072795, 
      0.19819730605275263, 
      0.18204557707965296, 
      0.13708352304832558, 
      0.1534875012150418, 
      0.055047475558048724, 
      0.360969921821313, 
      0.07164181704474304, 
      0.041847922368906484, 
      0.08937926947563206, 
      0.16192595005775937, 
      0.11674222639604408, 
      0.13735412904479335, 
      0.17902323307192142, 
      0.2039018660378559, 
      0.1541986964940952, 
      0.13829739599650745, 
      0.20028987273188173, 
      0.19639658228720921, 
      0.19066830523554967, 
      0.16172382420416406, 
      0.14069647896233056, 
      0.18838208888541014, 
      0.07701435150792031, 
      0.03531001761034599, 
      0.2327922874576048, 
      0.1902847153747862, 
      0.1817585934575342, 
      0.20725962428942699, 
      0.1330093628184828, 
      0.18486887521666132, 
      0.14793900762879317, 
      0.18537565408332948, 
      0.09950952547363898, 
      0.04224623326346504, 
      0.18484199926117506, 
      0.1541360239805963, 
      0.013353372905105403, 
      0.11520303532386987, 
      0.08276573361825681, 
      0.18702091353016786, 
      0.028411485471645504, 
      0.1518352523707447, 
      0.17064450964413347, 
      0.15084899947515282, 
      0.13330126193947905, 
      0.022305233352703065, 
      0.09865631791602371, 
      0.038870483426040534, 
      0.24616116007393518, 
      0.04833088575495304, 
      0.15635988240263007, 
      0.05366701707431327, 
      0.14526795275645277, 
      0.1616258651080651, 
      0.24340771653126575, 
      0.209083844533034, 
      0.07645615354471925, 
      0.007104140591310661, 
      0.07643870150271294, 
      0.20132286826360413, 
      0.1454037842100873, 
      0.19250900373564792, 
      0.07919806324581644, 
      0.17835920722341755, 
      0.13656442963226217, 
      0.04351668536845089, 
      0.1962987099174491, 
      0.10777276188551341, 
      0.10646900019898838, 
      0.1470075986766969, 
      0.11470085944216771, 
      0.1561264046953153, 
      0.15998662840103503, 
      0.15551535829230606, 
      0.12282777628381779, 
      0.018775394251249092, 
      0.01969311697692516, 
      0.0978014297517607, 
      0.1003263997551476, 
      0.16459521427897095, 
      0.08872188684927489, 
      0.08236466700655784, 
      0.10819557993856034, 
      0.1880951420558407, 
      0.129302390336364, 
      0.14480210744487532, 
      0.19707885572286027, 
      0.19884573938844255, 
      0.1219845220100352, 
      0.06633422701367492, 
      0.3833384839199897, 
      0.11199504978200037, 
      0.13556464644637098, 
      0.14843215387406125, 
      0.17457372823300923, 
      0.15517334240425765, 
      0.19502226222630073, 
      0.06166876972003575, 
      0.1169279397418135, 
      0.11573925210814458, 
      0.23810514662008073, 
      0.12878070699064129, 
      0.06624047525800317, 
      0.07880364249103812, 
      0.17174969792263806, 
      0.17643404322759734, 
      0.06738349365202838, 
      0.0881522922470197, 
      0.07398977790739837, 
      0.14828041503333134, 
      0.0525674136751039, 
      0.1507666985360584, 
      0.136939547716427, 
      0.1812678528682709, 
      0.08336491207747918, 
      0.1432961493520072, 
      0.20368111001465145, 
      0.1588140798006028, 
      0.16076737064199634, 
      0.0788707520254685, 
      0.20360027767145691, 
      0.19704458102872816, 
      0.17187734175811956, 
      0.018297590018371192, 
      0.17102876399349734, 
      0.03316523047102101, 
      0.027115026913452554, 
      0.12604602332622475, 
      0.13754384363799166, 
      0.15615012941791542, 
      0.1335506734131151, 
      0.110343434655764, 
      0.1359551794712373, 
      0.10997728522653027, 
      0.08144350188774462, 
      0.04708281034176962, 
      0.10045500143078441, 
      0.17414184426558696, 
      0.03788637123515405, 
      0.11343505457135009, 
      0.1494773164942716, 
      0.016029221734734325, 
      0.054096853133727835, 
      0.1647075630087566, 
      0.13772919190544292, 
      0.24595098885589267, 
      0.15777857101609272, 
      0.1246152421086515, 
      0.15487351998483279, 
      0.1069631769623178, 
      0.09486744514775718, 
      0.05821904139474079, 
      0.17888479994256165, 
      0.12197672619490829, 
      0.14747753907566388, 
      0.027798433212776637, 
      0.11680918697359445, 
      0.1125611692770097, 
      0.1826626099873754, 
      0.1575372040435772, 
      0.14864692483888783, 
      0.09216933425715487, 
      0.1329640157313843, 
      0.14434755663838447, 
      0.10223814506621352, 
      0.13329973303928852, 
      0.13338018992806747, 
      0.15284459230470135, 
      0.1529375370881401, 
      0.16675418251765567, 
      0.15829217056972225, 
      0.057518487425898615, 
      0.01639860232269238, 
      0.15664329266601118, 
      0.1645909132278424, 
      0.07404400248421078, 
      0.060521157538010656, 
      0.07770024151729531, 
      0.08362246360115698, 
      0.09722377410958857, 
      0.0946513265382234, 
      0.16198734390332972, 
      0.04518705670585997, 
      0.044721868996213054, 
      0.17481665765129104, 
      0.1445795907087922, 
      0.6509826754983824, 
      0.1859777180976993, 
      0.1878058958893186, 
      0.16980411529229344, 
      0.04070560615843906, 
      0.08180427099597917, 
      0.1969562071694193, 
      0.12434844485008205, 
      0.04444966567278862, 
      0.1664896682356658, 
      0.14020793968413034, 
      0.09290930134927071, 
      0.19210102159521922, 
      0.12902316098981265, 
      0.08453943988403796, 
      0.14196358780054522, 
      0.1935262557100877, 
      0.05799874212440618, 
      0.1244262616950616, 
      0.1102955563102989, 
      0.09895653550882325, 
      0.1772740189398403, 
      0.1716569824978473, 
      0.14211372980161985, 
      0.17212147105065653, 
      0.14073184825995502, 
      0.013688585004966298, 
      0.6614596049101252, 
      0.19927670054838748, 
      0.19293391732445164, 
      0.10498320509959616, 
      0.040746087532009825, 
      0.11253805752919588, 
      0.18357467748559758, 
      0.19992712311155367, 
      0.16377361411031321, 
      0.699180241720188, 
      0.02419455785589808, 
      0.1816063235320728, 
      0.18847508069497002, 
      0.19557683219680688, 
      0.16257773612593657, 
      0.1079634653250511, 
      0.09697013321425708, 
      0.10795182941556752, 
      0.1072712467987961, 
      0.25221040919018967, 
      0.03714835092514055, 
      0.1606864103465631, 
      0.12277608988057748, 
      0.11102930667646849, 
      0.16518834485695183, 
      0.19121254735175935, 
      0.12603709212610695, 
      0.16130003965508793, 
      0.188122824863385, 
      0.06331713769078581, 
      0.11091606846025902, 
      0.1277706310589253, 
      0.1388749215638995, 
      0.12304776430400235, 
      0.08252129544247196, 
      0.0331410114830814, 
      0.02732664553668667, 
      0.19926124446597032, 
      0.08654329165051182, 
      0.1953040760493743, 
      0.15349612217144243, 
      0.15718690727645823, 
      0.4750911766622739, 
      0.173892946009028, 
      0.1896398377086649, 
      0.1625100980472502, 
      0.08980504441043796, 
      0.12041732090932128, 
      0.13090293946041728, 
      0.14688438051001904, 
      0.10879454561619922, 
      0.01609057656722069, 
      0.14029863560085748, 
      0.1294650744321767, 
      0.17167097717847693, 
      0.09096746538011918, 
      0.17137308939405807, 
      0.1984374049295745, 
      0.10822895936985706, 
      0.12597453703303105, 
      0.15842384551487645, 
      0.17932949791922015, 
      0.05588222315284456, 
      0.17281423181460143, 
      0.18069331665969982, 
      0.08651362079399591, 
      0.12351181036866736, 
      0.02939581599382173, 
      0.1229452877552277, 
      0.5804925047388584, 
      0.014787253539182539, 
      0.05853846255840756, 
      0.23105346700877177, 
      0.18398899423184772, 
      0.1181176453202004, 
      0.14072024025171215, 
      0.14760527710514804, 
      0.12140534529680723, 
      0.07638253015912787, 
      0.15343391588252633, 
      0.17637169787233048, 
      0.09014145045140798, 
      0.16708127527897895, 
      0.16659313862733022, 
      0.16014921153211015, 
      0.18162861219921975, 
      0.05841865161638978, 
      0.03864745385844433, 
      0.18407492935149106, 
      0.034306703807171754, 
      0.18628771414375878, 
      0.14635290910355112, 
      0.02443570540777587, 
      0.12710699167762227, 
      0.14866404637501604, 
      0.05594579244448601, 
      0.13766654990463456, 
      0.13621952206626847, 
      0.16510278140947404, 
      0.846909137594859, 
      0.09156380715238176, 
      0.35082098603670836, 
      0.08993563098921645, 
      0.08714157549933325, 
      0.0911421995033795, 
      0.11087173407202215, 
      0.12354774023276308, 
      0.06398363623171804, 
      0.4156163226769954, 
      0.0178113414124533, 
      0.02905769601154251, 
      0.14958399935355696, 
      0.19324082267852613, 
      0.12618727665490517, 
      0.14313897037246764, 
      0.28897737223441994, 
      0.06394702913482155, 
      0.12091699006481692, 
      0.17997616364476152, 
      0.04185995760605211, 
      0.10588626101178099, 
      0.043974513587209337, 
      0.18445193541014163, 
      0.1964758105142046, 
      0.18405704385910826, 
      0.03646338859195818, 
      0.074440981049486, 
      0.08912745443633407, 
      0.31431837740464746, 
      0.05635292206440454, 
      0.11706444096490164, 
      0.14230575228912598, 
      0.06969161672933803, 
      0.0597285272901785, 
      0.18930439376078212, 
      0.016048788243109683, 
      0.19885571440351307, 
      0.08714645510958571, 
      0.18594195816485987, 
      0.15740140097827948, 
      0.15279895629668938, 
      0.16775639469733236, 
      0.161840998130291, 
      0.13288106600638738, 
      0.12220238947345671, 
      0.17978428310180364, 
      0.2014275940431488, 
      0.11034563158469225, 
      0.11158628699623213, 
      0.14728651622212877, 
      0.4071131152538888, 
      0.1995530658622846, 
      0.15995237508615953, 
      0.16122238962710372, 
      0.1335569006864424, 
      0.07234701366551284, 
      0.21104315516932876, 
      0.047070138896529695, 
      0.18856783211030165, 
      0.354093624954678, 
      0.16602082337071858, 
      0.04590256486306867, 
      0.1273567634702264, 
      0.07918208760081612, 
      0.1320167881763884, 
      0.1716226529793138, 
      0.1801134048956031, 
      0.08749370625925662, 
      0.025007523534548, 
      0.13965816731661648, 
      0.1550301139251325, 
      0.06525331697572333, 
      0.14832081394626986, 
      0.06864087902969628, 
      0.13554948958662433, 
      0.18281489305314272, 
      0.20003633042903693, 
      0.012085581250500264, 
      0.16058511318458316, 
      0.0966995135610429, 
      0.18213581039255977, 
      0.11190662159648948, 
      0.18684943537134915, 
      0.09483818223571948, 
      0.11334589005363595, 
      0.11530501165981392, 
      0.5809437920593634, 
      0.19089398020353687, 
      0.07040624620458752, 
      0.1322320319784115, 
      0.06015170476439624, 
      0.06224158607706392, 
      0.12897922427226044, 
      0.19730263527918313, 
      0.3379149629271144, 
      0.1705157436001424, 
      0.16521582668889356, 
      0.20759950461872978, 
      0.1539472101058941, 
      0.1435731316522518, 
      0.03947353576284414, 
      0.15827053741418062, 
      0.4271367723472158, 
      0.21167771252947346, 
      0.08247036627899035, 
      0.24867318037765565, 
      0.10316506393568957, 
      0.18001592509755485, 
      0.15400244799941942, 
      0.15730275196920485, 
      0.027110353906744773, 
      0.17153022296091547, 
      0.19858359543364157, 
      0.15736620870880164, 
      0.07402360860697299, 
      0.17577417665985995, 
      0.16074458903006064, 
      0.01701394844103878, 
      0.19663931656540282, 
      0.17267610032908418, 
      0.18426913303971643, 
      0.17360651973938998, 
      0.007530123700933864, 
      0.29945397382195893, 
      0.1740810412578358, 
      0.1990269441195981, 
      0.09955316713479954, 
      0.17423394636482167, 
      0.09776249997664287, 
      0.12894045756737765, 
      0.1357779612996258, 
      0.1270197274555905, 
      0.03646899922977601, 
      0.1261315793877238, 
      0.0959735772803742, 
      0.10577357182131553, 
      0.12480416102512226, 
      0.06023592449700237, 
      0.12256230264657951, 
      0.10317093614771564, 
      0.1715086214299837, 
      0.030586156766865165, 
      0.07766579663291871, 
      0.18467546681839417, 
      0.06373661749134667, 
      0.10971105205107193, 
      0.2001653133561221, 
      0.03665532289917802, 
      0.1571494468027153, 
      0.06437814423591638, 
      0.10884125929928373, 
      0.1879668836611361, 
      0.10424547471028185, 
      0.17905848743747305, 
      0.11718909554693543, 
      0.12175815014797521, 
      0.03727925867797214, 
      0.17695027744832478, 
      0.124149685671191, 
      0.17682177334123433, 
      0.09871367907002968, 
      0.1987641307442216, 
      0.1653390287714178, 
      0.04537327691839083, 
      0.1341929125862324, 
      0.12493524207844528, 
      0.15762403331088318, 
      0.1027849354446877, 
      0.5705905373719834, 
      0.08173415431076579, 
      0.15416221201724367, 
      0.07622364664301289, 
      0.21125745825566214, 
      0.16972715511701678, 
      0.19157908125793127, 
      0.08705409597220366, 
      0.21079147023153777, 
      0.16981042514874592, 
      0.1889529714760021, 
      0.36225445475437457, 
      0.1438267664717635, 
      0.11801558506642887, 
      0.05145063926243446, 
      0.20399287991620504, 
      0.0973740231750705, 
      0.0608567198117579, 
      0.05522723196337239, 
      0.2045514217024362, 
      0.17523169841972955, 
      0.1596220427210367, 
      0.1498798058160816, 
      0.12440148671099975, 
      0.08740630722220519, 
      0.14863336948605227, 
      0.13536917138594895, 
      0.08705115719657826, 
      0.09171158807233462, 
      0.16753007706456188, 
      0.7026275526799222, 
      0.4415434783712452, 
      0.11123276178295442, 
      0.14753458111163337, 
      0.17345710397002884, 
      0.01921076105349563, 
      0.18905354416186512, 
      0.07992030340491592, 
      0.11095298354242145, 
      0.06507240214192002, 
      0.15251233068257164, 
      0.08161033010202919, 
      0.1582167719219881, 
      0.18493166487084448, 
      0.19602801841038628, 
      0.15235761285575575, 
      0.2129068429603053, 
      0.14880048013425543, 
      0.19342584068255284, 
      0.12549072629411107, 
      0.19478475307000245, 
      0.05817707054147263, 
      0.14299480064752512, 
      0.047852850366838375, 
      0.19382986467015154, 
      0.09480167198469718, 
      0.0347661885385869, 
      0.16882523099120966, 
      0.19315960752743574, 
      0.1439992884924906, 
      0.06959908435046798, 
      0.17005443412719523, 
      0.13061318458111204, 
      0.20444884417162393, 
      0.1502630981280252, 
      0.08911280330987725, 
      0.11539250131121319, 
      0.14262705279933977, 
      0.17046833818327825, 
      0.11400544688801106, 
      0.12725477258858983, 
      0.17304480986286422, 
      0.06515739329498461, 
      0.06597130720264721, 
      0.12464391315077475, 
      0.17320241906087605, 
      0.19556203336098454, 
      0.14771865136437826, 
      0.14832085529421382, 
      0.16255361389752832, 
      0.1831520709235415, 
      0.12192710836452628, 
      0.15787894724028095, 
      0.05479032133869705, 
      0.15044212807927296, 
      0.10022449561736144, 
      0.1335685675637771, 
      0.08327189779916251, 
      0.07622392273919558, 
      0.1864818339863127, 
      0.09466440394011404, 
      0.10041416269827425, 
      0.18273677619434045, 
      0.07371558213555125, 
      0.17151888232060614, 
      0.15035572618449317, 
      0.20251085581288314, 
      0.045512809775994915, 
      0.05456806203909313, 
      0.15612693364603386, 
      0.1476659102786173, 
      0.12734264058061856, 
      0.1133784124333384, 
      0.040459821326316994, 
      0.1552705896975957, 
      0.1917694172691744, 
      0.022982556583405877, 
      0.1882679392838343, 
      0.11442187844233152, 
      0.30277224999572044, 
      0.06606432068282826, 
      0.13316268566449338, 
      0.08947947199527635, 
      0.1505433254822527, 
      0.11044530031399359, 
      0.1354685999401471, 
      0.1895722459590924, 
      0.18435205610667982, 
      0.1158531381656328, 
      0.14339363949394468, 
      0.07812317564463209, 
      0.16076802403959753, 
      0.11871576946822884, 
      0.16018905938057504, 
      0.8797514464514345, 
      0.20706169749426903, 
      0.1904888786405522, 
      0.08413279036834401, 
      0.13159302984671686, 
      0.1204148614086672, 
      0.1441533035144096, 
      0.1162288423805547, 
      0.04841326467500774, 
      0.1313308762236357, 
      0.17802155182143992, 
      0.12367265071637816, 
      0.10441872824370087, 
      0.10143668890697294, 
      0.15000908973939192, 
      0.153719671075604, 
      0.1769734171750417, 
      0.03257382826132301, 
      0.1919425721287229, 
      0.07278920689637239, 
      0.15256349967297755, 
      0.19971709478598923, 
      0.1017135097931584, 
      0.12737950112627291, 
      0.1986185573833523, 
      0.12932437036307629, 
      0.03382815614259826, 
      0.1594528837586467, 
      0.17806213484109348, 
      0.13954924743458502, 
      0.0982316998092482, 
      0.18149370414620286, 
      0.11518926616681614, 
      0.06203050897434746, 
      0.09621432279192649, 
      0.15939597562576027, 
      0.1567628450922417, 
      0.16182944811201927, 
      0.15127774705062935, 
      0.20331170573415344, 
      0.14207159985344947, 
      0.017770077253235997, 
      0.03875711698959121, 
      0.11784472444396085, 
      0.13782168018450658, 
      0.11798313453157015, 
      0.19363753171224984, 
      0.19220325930305673, 
      0.08682650468866547, 
      0.010966964372749218, 
      0.1877515302417869, 
      0.05735866524630123, 
      0.05597837574680655, 
      0.1885380910825656, 
      0.17015058943550276, 
      0.17735050139137867, 
      0.10478568561010543, 
      0.11920511262526279, 
      0.13541752748229954, 
      0.12049895470458488, 
      0.08680395928309115, 
      0.08158816921660998, 
      0.0713931767139674, 
      0.1746073408279107, 
      0.19191196722064383, 
      0.3542091312659072, 
      0.18705350632810552, 
      0.09317358803328511, 
      0.1015491089162839, 
      0.1746791755839175, 
      0.10625745031830146, 
      0.19887263194885718, 
      0.1485529362009803, 
      0.1773826223908849, 
      0.05634439812596, 
      0.10628047612833691, 
      0.01740675338134989, 
      0.3823203934683539, 
      0.07778392853314307, 
      0.059093763492716375, 
      0.15404422048753552, 
      0.17928169005483716, 
      0.09686156965885144, 
      0.1373176522471069, 
      0.06770871604769348, 
      0.08687840170113664, 
      0.153247466134549, 
      0.015788796711476517, 
      0.1347976787657795, 
      0.11398431038848479, 
      0.0676246072972838, 
      0.04782030565562123, 
      0.41901191438515983, 
      0.07291218932702331, 
      0.1157434868931844, 
      0.18353155860467232, 
      0.31652048525529597, 
      0.044578548880065266, 
      0.06412264306899565, 
      0.13555063768068457, 
      0.031238712116330742, 
      0.1426923572567907, 
      0.020559010129588065, 
      0.03999131856216791, 
      0.1350177277240525, 
      0.16109884184179613, 
      0.19314146705922544, 
      0.7757655903099896, 
      0.11307691207661595, 
      0.12368473630566106, 
      0.07410857669381865, 
      0.1844529108064535, 
      0.18124012788564245, 
      0.06908903814361754, 
      0.1463461496340896, 
      0.08555628455793418, 
      0.19844517280879842, 
      0.16581649230731388, 
      0.19465997933246756, 
      0.18152095019524989, 
      0.04607160341382648, 
      0.04381919296951477, 
      0.1864363046801763, 
      0.262811098575648, 
      0.1731482984810751, 
      0.12295190061611591, 
      0.044653508411417804, 
      0.20500173260162, 
      0.14640946341120947, 
      0.44805403378216857, 
      0.20387866148049683, 
      0.1843080418739481, 
      0.18929809318633967, 
      0.21164532036760497, 
      0.37672494199883405, 
      0.10632111381528574, 
      0.052405701618001656, 
      0.0875608868754214, 
      0.1260829456437479, 
      0.12072183104957235, 
      0.17546566140875744, 
      0.08579210801889219, 
      0.014032032590608971, 
      0.15347351385766766, 
      0.11307694347574193, 
      0.10967832368129653, 
      0.20852340823478693, 
      0.20056971520433553, 
      0.15264623841191857, 
      0.09207643570894312, 
      0.15063267067421365, 
      0.15764876947250644, 
      0.17711602468418952, 
      0.18983713947027628, 
      0.04034593643949866, 
      0.18797035685768762, 
      0.0756567979183099, 
      0.032076278547101045, 
      0.12276983209738637, 
      0.11866823698731492, 
      0.17478706409159997, 
      0.04665311345804994, 
      0.07907376586205653, 
      0.09972197061907533, 
      0.07573535415493687, 
      0.20937734416481096, 
      0.1037245550296787, 
      0.16891149836201824, 
      0.17221783211839756, 
      0.14604029339895702, 
      0.180052250263417, 
      0.12655239845070138, 
      0.18399347170894706, 
      0.11046964378990523, 
      0.2054972442411042, 
      0.10268358667676068, 
      0.06883870004763115, 
      0.20403797841862956, 
      0.1810650174606119, 
      0.11951536806010009, 
      0.1498226898893125, 
      0.12118157445020104, 
      0.22827455247547473, 
      0.12511818739511738, 
      0.16801761969225276, 
      0.15411055621851796, 
      0.15525544230355648, 
      0.1458150052512621, 
      0.10809220400091524, 
      0.1483542611258743, 
      0.14843361957502973, 
      0.16318236895828145, 
      0.17983368120372228, 
      0.19922604766176394, 
      0.1311755465108459, 
      0.41072532655077537, 
      0.17725403889712893, 
      0.1500373079401086, 
      0.17987476250204038, 
      0.15270679193981207, 
      0.1951748562021364, 
      0.18104433566863992, 
      0.17309372605185297, 
      0.18809359541334095, 
      0.020686390857938185, 
      0.11566966701697338, 
      0.11326143040378735, 
      0.12277724799467803, 
      0.133161630470027, 
      0.1255501316156225, 
      0.12652648944563102, 
      0.13307479304650116, 
      0.1801870665755426, 
      0.06248775418308852, 
      0.02239580233039355, 
      0.1400068800344954, 
      0.11407391149671833, 
      0.15332709026200841, 
      0.19970230264264466, 
      0.16553378021138476, 
      0.18334760444398554, 
      0.19766978136141472, 
      0.14835163568142612, 
      0.11301066849082021, 
      0.16297564469899078, 
      0.08356509228660478, 
      0.16937864589224425, 
      0.08192804164790872, 
      0.4518698530473361, 
      0.05493686042414292, 
      0.08502894919997055, 
      0.11350803548639483, 
      0.19772350687488885, 
      0.07330001315018493, 
      0.15833453466466293, 
      0.011522352704111357, 
      0.06307463222598933, 
      0.1671794392432182, 
      0.19794235508974015, 
      0.09520979983461243, 
      0.2408126937402521, 
      0.13750085871328913, 
      0.07415078069268816, 
      0.19401595788289472, 
      0.1445869738109647, 
      0.024462715586176548, 
      0.11427154998624718, 
      0.15527084917901596, 
      0.06302242551389112, 
      0.12631782681131437, 
      0.1335411607643306, 
      0.11318766718128002, 
      0.12525838203441242, 
      0.09906116942615796, 
      0.1173944894599584, 
      0.14195453513092468, 
      0.17702167166649616, 
      0.18958921576384108, 
      0.11938954000933381, 
      0.12611262392223027, 
      0.027684031461761304, 
      0.026584573212189867, 
      0.16759876480130687, 
      0.1331566265906781, 
      0.03819577141405998, 
      0.20148537434211033, 
      0.22179182535491584, 
      0.12335467730507337, 
      0.6126584204474045, 
      0.18532219058802077, 
      0.15332631611421427, 
      0.11157354309725426, 
      0.1002708325747423, 
      0.2071345921185706, 
      0.1947879453518914, 
      0.4510829253154921, 
      0.04602957490065015, 
      0.08609648341114082, 
      0.051898488376170795, 
      0.16810311824618399, 
      0.07798451290715297, 
      0.1294814672755942, 
      0.1639073432320572, 
      0.1774305623344781, 
      0.14091164094862832, 
      0.12745752482389078, 
      0.14163570769164294, 
      0.14750541385996366, 
      0.1769137030808364, 
      0.19553680705627904, 
      0.06497177557932954, 
      0.11945229308250131, 
      0.05853845031203649, 
      0.14917796488521354, 
      0.13342181076592488, 
      0.07826398116781277, 
      0.1582621588657705, 
      0.035407432552169035, 
      0.13865151707695247, 
      0.14990776483616305, 
      0.13076806937427587, 
      0.17384960427250074, 
      0.4938815484741934, 
      0.12271397441715273, 
      0.12049583809882727, 
      0.14048229765801598, 
      0.14959250054602954, 
      0.19499848470330522, 
      0.18753387512442812, 
      0.16297805156616768, 
      0.16481043944495408, 
      0.11999957001229997, 
      0.1391076419286822, 
      0.1840790242460254, 
      0.1696256348762591, 
      0.18412862115615827, 
      0.1077365479412563, 
      0.18940826909076464, 
      0.12580221626785826, 
      0.1647904778769336, 
      0.1835169779270768, 
      0.10019807361561506, 
      0.1642233171444178, 
      0.10317139747650647, 
      0.19887367975806458, 
      0.07608207599369252, 
      0.4254853713150231, 
      0.132053801620295, 
      0.09718796873332242, 
      0.14688664491993214, 
      0.20879809029898716, 
      0.1705563103206936, 
      0.19016174920141654, 
      0.08697358494318695, 
      0.08513724006430026, 
      0.1850444855555735, 
      0.17159369575112574, 
      0.19483490015934393, 
      0.14806469687681728, 
      0.1651698111468719, 
      0.15818473712865175, 
      0.18319253624625526, 
      0.20321119706535387, 
      0.12307022099854449, 
      0.11270201190287084, 
      0.1537693252088299, 
      0.0867404240272456, 
      0.15696010932788795, 
      0.0689162654153573, 
      0.11809990108580604, 
      0.14915316242040705, 
      0.0878836951010963, 
      0.144754136479617, 
      0.2024068005627954, 
      0.16978175974369245, 
      0.09639357057627888, 
      0.29280560799006233, 
      0.11545682104311039, 
      0.17532843457808742, 
      0.19076318563895212, 
      0.15909696837869178, 
      0.17661029366195233, 
      0.15514505399137565, 
      0.016000901240875793, 
      0.16760167101663576, 
      0.023058672485532828, 
      0.13142734585457067, 
      0.0916167700663642, 
      0.09845385290950119, 
      0.14537220280474625, 
      0.12621234290686445, 
      0.07857858727001188, 
      0.11405734568580216, 
      0.08956466193027778, 
      0.1867267605162683, 
      0.20446581631961397, 
      0.18802833588814663, 
      0.09107065276165519, 
      0.10120411697601425, 
      0.11734550114743937, 
      0.15441960546282427, 
      0.2057109745978486, 
      0.18063381970806586, 
      0.09704166249601408, 
      0.07652241795514263, 
      0.1973047016739901, 
      0.10217528067624337, 
      0.05032425359245256, 
      0.0954490013493855, 
      0.04801616822036723, 
      0.37260845592496983, 
      0.07342992791101786, 
      0.09253661363828079, 
      0.14825509390764552, 
      0.11157825654133093, 
      0.1438888699543634, 
      0.13097352405393398, 
      0.18264191094195076, 
      0.2025173875488387, 
      0.1487122132061896, 
      0.061074169268596476, 
      0.19853534690363508, 
      0.07072017695280136, 
      0.09443242123282865, 
      0.20108050342658748, 
      0.1768767328677125, 
      0.13880266543047828, 
      0.07581356919184366, 
      0.018405443097916332, 
      0.07702447755199102, 
      0.08137518056685807, 
      0.0338284397843499, 
      0.10506218369355144, 
      0.21203133889938813, 
      0.08714438527730829, 
      0.09415842141089929, 
      0.21033381607367102, 
      0.05763027024200873, 
      0.37387737836654156, 
      0.48575438194267523, 
      0.20558500590279807, 
      0.11867720514462732, 
      0.08569925671730678, 
      0.09675157914573534, 
      0.14697720054117233, 
      0.033286647622049435, 
      0.15339948780617849, 
      0.2075997374400721, 
      0.1147427287403248, 
      0.1412408600087318, 
      0.13471243433750968, 
      0.1044293907583991, 
      0.14329978072817098, 
      0.17136052452820344, 
      0.09033317749284069, 
      0.08425640305025135, 
      0.8952145910932725, 
      0.19319953502733217, 
      0.16619389204146692, 
      0.12743646544817697, 
      0.17664941903690093, 
      0.06970662020327008, 
      0.2096431274580112, 
      0.007820918913066141, 
      0.03962594801083163, 
      0.09192387638615983, 
      0.2085414645160919, 
      0.1669183078371696, 
      0.1028506270889426, 
      0.1687270277574317, 
      0.12937222396414438, 
      0.19117394931133896, 
      0.1493391241559879, 
      0.06216321869755518, 
      0.04054385803753357, 
      0.009008218198339146, 
      0.14731934585702192, 
      0.20685209014128528, 
      0.0366806329031253, 
      0.13606819865372455, 
      0.1546835672174256, 
      0.1650645244794133, 
      0.18949630778492407, 
      0.08528573455703764, 
      0.15309935291991328, 
      0.13547009024473378, 
      0.18938339368381546, 
      0.1691158966746832, 
      0.02730905578234795, 
      0.10888413843323638, 
      0.09174752554662376, 
      0.14882510224268322, 
      0.04291541258809959, 
      0.1595877770823608, 
      0.11734068686098614, 
      0.2015134441926964, 
      0.18694527247308326, 
      0.10984851919777906, 
      0.03945506681534977, 
      0.056559797367540354, 
      0.13329635673954726, 
      0.04912427822633743, 
      0.034054226107198944, 
      0.0774903230337663, 
      0.038204014392694004, 
      0.13215493624357355, 
      0.06254039427943854, 
      0.179642374596821, 
      0.0245351496439619, 
      0.053771061918533834, 
      0.0861478300692539, 
      0.1646039657875705, 
      0.15977195758825383, 
      0.19049489291941202, 
      0.10256397285150895, 
      0.09618058031560048, 
      0.03710362496296272, 
      0.4037467239073115, 
      0.06729073705025579, 
      0.1739275263467695, 
      0.08611216718590244, 
      0.05675595094920388, 
      0.1820748871669399, 
      0.12520943954954336, 
      0.02873785041668348, 
      0.052748678627850244, 
      0.10311222267974703, 
      0.16428263298526646, 
      0.1808990637036816, 
      0.5237412503317767, 
      0.04357279379667722, 
      0.15982018192205402, 
      0.19055625893563408, 
      0.11026850627221182, 
      0.18409122551104418, 
      0.17204746593300088, 
      0.10124934948053947, 
      0.16825239656242857, 
      0.12653746195257695, 
      0.06593469177885891, 
      0.12589183554803615, 
      0.13828368022937473, 
      0.17256050292665154, 
      0.21190705561242873, 
      0.07838738534658411, 
      0.0935759013705753, 
      0.16248086171261775, 
      0.13185629276666927, 
      0.11213680935309622, 
      0.16044770272268938, 
      0.10598750088599254, 
      0.33360483169817917, 
      0.16212443380936797, 
      0.11751474104116436, 
      0.0646218787638875, 
      0.01944587013132133, 
      0.15566848086144833, 
      0.06208142340343312, 
      0.19405615238145563, 
      0.03826080114521522, 
      0.1945890304555148, 
      0.15731331681324096, 
      0.06965386237938194, 
      0.03551038708676284, 
      0.2026712787657236, 
      0.09098227929661064, 
      0.15319926893121733, 
      0.015412782118412084, 
      0.09920880574101314, 
      0.1673229693517861, 
      0.1615110836416817, 
      0.12915058811164207, 
      0.10947304431263129, 
      0.17795287034161789, 
      0.07880342079724488, 
      0.05152127204901754, 
      0.13676734166026094, 
      0.18357722231065746, 
      0.36879211370281056, 
      0.19643991907973188, 
      0.20954454018261565, 
      0.18747978714002952, 
      0.08535265957036862, 
      0.1380351752697354, 
      0.19533135614587793, 
      0.19935099999041578, 
      0.6919489484800369, 
      0.11795152958512749, 
      0.166775382699823, 
      0.15418526108938962, 
      0.1248977021960226, 
      0.13424020183993823, 
      0.15982629712707402, 
      0.08975502611891889, 
      0.04596512708430317, 
      0.12187587006145652, 
      0.11664550156306619, 
      0.21079814319461218, 
      0.029892711456131434, 
      0.027973554732343378, 
      0.02600308051528704, 
      0.1910930815805346, 
      0.1376234780751982, 
      0.14477512300740233, 
      0.1327509127448112, 
      0.02069361493705525, 
      0.18137032986160087, 
      0.10349642756061671, 
      0.10081625142014973, 
      0.15971445192073616, 
      0.051494735396226364, 
      0.04931430612728072, 
      0.10562329308239378, 
      0.18050644018676806, 
      0.08242896538956589, 
      0.21127926722844934, 
      0.16039438377523213, 
      0.17480692589614832, 
      0.16271110560816088, 
      0.1455757893226574, 
      0.03526527155592658, 
      0.09036061572335759, 
      0.1380880960647933, 
      0.031228481669207348, 
      0.16175716994422518, 
      0.050757696614267746, 
      0.15222103042653648, 
      0.15782592489802466, 
      0.10724706402758698, 
      0.09648063847462407, 
      0.19761838544531804, 
      0.08757912026987608, 
      0.03637587475395902, 
      0.22621294934631367, 
      0.10490753624521346, 
      0.20035041792178984, 
      0.19635061141699867, 
      0.18123244748393624, 
      0.08167876635221737, 
      0.1393080711891367, 
      0.1540997899984277, 
      0.11144874615029922, 
      0.15331470331802258, 
      0.1942502228133914, 
      0.05756177672783736, 
      0.021122106943430707, 
      0.007563159280310076, 
      0.12228211862229386, 
      0.09259808799527994, 
      0.13539472132209363, 
      0.21120671326340554, 
      0.10328582153125161, 
      0.04026040901478565, 
      0.11836394645319805, 
      0.20313097268153912, 
      0.16846785117172408, 
      0.012874199114059515, 
      0.15485345250949856, 
      0.07310890241615332, 
      0.18774033443286378, 
      0.18688726557939456, 
      0.15000919991696116, 
      0.1979585022408965, 
      0.18130037146544362, 
      0.16249241530918715, 
      0.07082663540984457, 
      0.1593518843900993, 
      0.12145572718419738, 
      0.20684640987028333, 
      0.03719476204728051, 
      0.13503337657298273, 
      0.10028060370542678, 
      0.1372539448282574, 
      0.2011718755902082, 
      0.16421237767148913, 
      0.1424344867552092, 
      0.08724884925755635, 
      0.1670243520567946, 
      0.1156519626934038, 
      0.0758154709250399, 
      0.09111575217595096, 
      0.15692494483159214, 
      0.1434131695287473, 
      0.12788180540105784, 
      0.126341611806415, 
      0.1258682897327405, 
      0.041288985280953025, 
      0.16474496288530646, 
      0.11509807881848566, 
      0.03958331158901894, 
      0.1948840292681606, 
      0.11872898235886188, 
      0.20067668282523643, 
      0.129068684038594, 
      0.16790026733993124, 
      0.1853894579147775, 
      0.1922918585615017, 
      0.212043004014493, 
      0.18054107160643834, 
      0.13154350738961715, 
      0.05746048300439249, 
      0.20804837670884113, 
      0.020816180554974348, 
      0.12393464017484986, 
      0.12948144742008347, 
      0.17125049259129294, 
      0.020777657362851313, 
      0.1464689765530766, 
      0.15821096665700757, 
      0.10257428049892076, 
      0.13888250323884502, 
      0.01632665213052557, 
      0.19918331197635808, 
      0.18050683011100707, 
      0.10945618671084803, 
      0.09082876824842788, 
      0.12625368217293312, 
      0.13306535492869676, 
      0.4515576929310713, 
      0.07533047952696588, 
      0.08336303058469983, 
      0.18277452231731536, 
      0.10237421718495886, 
      0.12871019768612252, 
      0.17328078193105242, 
      0.1704878499944019, 
      0.1543026338590287, 
      0.03328649117621556, 
      0.13444087303369157, 
      0.15178168427269315, 
      0.0836121437439924, 
      0.0871177023262859, 
      0.05031092650914581, 
      0.1654638555811917, 
      0.1545820107203985, 
      0.1898669697375204, 
      0.12526995666913812, 
      0.16065017699887257, 
      0.1821125115838505, 
      0.09267462859715232, 
      0.014438166256915633, 
      0.02838717776706614, 
      0.18896684273317904, 
      0.1879929747623455, 
      0.1285726479784632, 
      0.06446092269500878, 
      0.14626802936615413, 
      0.13965751461089118, 
      0.19370115661082357, 
      0.07200218567178429, 
      0.03467228914394519, 
      0.20905193342844222, 
      0.06781698243601826, 
      0.10830216929227088, 
      0.24244294476206424, 
      0.1023195123685866, 
      0.17791268239461944, 
      0.14065570749470035, 
      0.07796403422858038, 
      0.1489500482656012, 
      0.0881223461093317, 
      0.1023655610023243, 
      0.03725461730278314, 
      0.0246907830031194, 
      0.41280864076689794, 
      0.03296749811921421, 
      0.06586834510442656, 
      0.1833379827064028, 
      0.035633007206942235, 
      0.1461566116958711, 
      0.17691611721020126, 
      0.4560997950203222, 
      0.20588091768399644, 
      0.09996129291498676, 
      0.2043790147429481, 
      0.16596876245645564, 
      0.09862298471086636, 
      0.14032216182990742, 
      0.1588689685154702, 
      0.08087956576595019, 
      0.20779391179622628, 
      0.17445000614967793, 
      0.10636018951516268, 
      0.1621839035545183, 
      0.15377488545334797, 
      0.054696219102977874, 
      0.16095469722294134, 
      0.10262899787621961, 
      0.1708208479642155, 
      0.21229902724834634, 
      0.16491724795542453, 
      0.04619052968145885, 
      0.12986323815437947, 
      0.18340921821535883, 
      0.10271112347203405, 
      0.10472256293305086, 
      0.1726747885734135, 
      0.12913648222103175, 
      0.20128207026686917, 
      0.20764768938681166, 
      0.14525069748149164, 
      0.1307653357724552, 
      0.13689831585734502, 
      0.024512123946323773, 
      0.039032693117420074, 
      0.11479138375763973, 
      0.13758841243982023, 
      0.08187589750800126, 
      0.15991603504023033, 
      0.08146904585933874, 
      0.15420021239760584, 
      0.043853431966956825, 
      0.20537543205895425, 
      0.16268218888827382, 
      0.17702743851383848, 
      0.17326084387786106, 
      0.09283066499304782, 
      0.1580171667298202, 
      0.02454329266819451, 
      0.26526993841844043, 
      0.09745418750385411, 
      0.27914978631278486, 
      0.18717689745947333, 
      0.17007837537831288, 
      0.15988796023301766, 
      0.144399432596894, 
      0.06261840416461585, 
      0.1504619857751367, 
      0.162080059050499, 
      0.16397559526878852, 
      0.1944304767921313, 
      0.17949833148544628, 
      0.12633495284292204, 
      0.07402263788254726, 
      0.1921585853474382, 
      0.11067629227357495, 
      0.20380980183247457, 
      0.07020596551780332, 
      0.18201850309735143, 
      0.1592151835650561, 
      0.1473275696387464, 
      0.4559578243174906, 
      0.10372959721433649, 
      0.0157502152121589, 
      0.02193569515854635, 
      0.21027758308167502, 
      0.13957701798331532, 
      0.11714086956416236, 
      0.1110177373395399, 
      0.1878350731428722, 
      0.03918672441987132, 
      0.166865177238818, 
      0.16260215870654107, 
      0.12004834207371559, 
      0.18716177369172254, 
      0.15181022098029884, 
      0.1651417197072259, 
      0.17301497871171964, 
      0.1916890229002433, 
      0.1688069878775029, 
      0.09584626778427188, 
      0.05609024989420609, 
      0.07734038041281614, 
      0.05388058047143505, 
      0.11510440690860942, 
      0.18761004628669495, 
      0.06374335782038129, 
      0.1632571264801934, 
      0.21213774680962807, 
      0.19863979981731064, 
      0.1742970249713123, 
      0.168252403527947, 
      0.17172799508587502, 
      0.19505908608092046, 
      0.1520099876791468, 
      0.010417476516359365, 
      0.14545592653969922, 
      0.15288574035314595, 
      0.08566409175348597, 
      0.09931616491835846, 
      0.11965023331948504, 
      0.17042941999236838, 
      0.0910127972619429, 
      0.08708888867471624, 
      0.08406753621696822, 
      0.18145691822247748, 
      0.15729137636600304, 
      0.16064045508771088, 
      0.07397052382492729, 
      0.19379837359858645, 
      0.08940850247225857, 
      0.19314660627730276, 
      0.14005193320528977, 
      0.11438289608106308, 
      0.153676732819952, 
      0.16368697049440642, 
      0.06275544188277257, 
      0.024640472679946072, 
      0.06345165761459202, 
      0.07180250797873867, 
      0.19211884068484714, 
      0.19648035501912092, 
      0.09945546980202587, 
      0.15384059651238563, 
      0.45725619392823497, 
      0.06390139830323312, 
      0.05028092598002849, 
      0.18085059160835135, 
      0.1475933747034901, 
      0.11158128436678569, 
      0.023470854134121137, 
      0.17697496478640426, 
      0.07242484501596766, 
      0.12204703590682801, 
      0.13138940210176855, 
      0.1983284884047878, 
      0.2059541553733246, 
      0.18770215046132413, 
      0.13799246360661524, 
      0.21166086671377296, 
      0.14933637287825788, 
      0.1275535334233635, 
      0.1690572808791459, 
      0.06068335077673939, 
      0.15801349145652416, 
      0.1430117285272954, 
      0.189618954358556, 
      0.08933218433391028, 
      0.032208295359945426, 
      0.05887918928454346, 
      0.17281754191173557, 
      0.17432715745049285, 
      0.16126692897287648, 
      0.11523236625652462, 
      0.09604110989035464, 
      0.13280192973827792, 
      0.09856262019076159, 
      0.16636877918017362, 
      0.13267830371026212, 
      0.1735678290536598, 
      0.12820880982460015, 
      0.1096747747970735, 
      0.2103795259491598, 
      0.1919477512464925, 
      0.06674430546994997, 
      0.11102896106321682, 
      0.15590171532993435, 
      0.11044716531287913, 
      0.09453411378553439, 
      0.18951724790064128, 
      0.07597480624487016, 
      0.02595509563564733, 
      0.1133022875427314, 
      0.14333371703057818, 
      0.20273240046259605, 
      0.08445982287736126, 
      0.17727612231519346, 
      0.19615182123188302, 
      0.17280037974400278, 
      0.06232054619748147, 
      0.17549264384199553, 
      0.1902462300967895, 
      0.0818145682661515, 
      0.04042027577959206, 
      0.12982961393525766, 
      0.1176116195968637, 
      0.05471501887750867, 
      0.14931343614026368, 
      0.11488687444011123, 
      0.14648332600740369, 
      0.0919901678828525, 
      0.16678545915254941, 
      0.13847682195881122, 
      0.10998242456177605, 
      0.3529755642861737, 
      0.04369044176923972, 
      0.10119887726957974, 
      0.07005901174560378, 
      0.6570597959694648, 
      0.13457456359431036, 
      0.08525911898326802, 
      0.20592538275625427, 
      0.04394555013753681, 
      0.14892985462992836, 
      0.15997608717216585, 
      0.1753366127730662, 
      0.09922928269245702, 
      0.06790431028797324, 
      0.03103475566734256, 
      0.13503310461029713, 
      0.1871235180005107, 
      0.21165576192328564, 
      0.34362116784189395, 
      0.11101940258029132, 
      0.11789701396214475, 
      0.21009134634227714, 
      0.1581172195651789, 
      0.17894694140973763, 
      0.12761659954887072, 
      0.17399943508044624, 
      0.14958932541451228, 
      0.16999811246326912, 
      0.09679856791783484, 
      0.13094799081467548, 
      0.15967345813140837, 
      0.019563309227029816, 
      0.16534400476970817, 
      0.043725302644875945, 
      0.2694756393416325, 
      0.10468900347972332, 
      0.08795221594295166, 
      0.06353998461708461, 
      0.10513562067669467, 
      0.1912922750717685, 
      0.19679136072361086, 
      0.13309983061851374, 
      0.1640111214042798, 
      0.1190201148110032, 
      0.4472368315985621, 
      0.12447304625377582, 
      0.08183657994214671, 
      0.036584683502036905, 
      0.09898041224971942, 
      0.1696245117587225, 
      0.14361357745985967, 
      0.11218181773085473, 
      0.201762456466007, 
      0.24016191809708123, 
      0.05006382088023451, 
      0.20094033217469245, 
      0.017956242824559748, 
      0.20910486405420511, 
      0.1689550717737799, 
      0.20510446870726445, 
      0.03670307388998299, 
      0.18190584662717663, 
      0.13601340941478857, 
      0.1616552069451498, 
      0.08799509376413592, 
      0.1404513533026952, 
      0.10638287029391912, 
      0.10032531646342661, 
      0.013737467095746624, 
      0.09661840628227576, 
      0.12722865427709712, 
      0.1495826658770429, 
      0.12109687767203531, 
      0.14669775987325875, 
      0.11827313943478612, 
      0.1564684709136545, 
      0.19625011438561768, 
      0.18448710073833471, 
      0.026779796049807677, 
      0.15301671447552376, 
      0.04473436066479796, 
      0.15307172491073173, 
      0.1616636667339313, 
      0.06405039426146837, 
      0.15417051717092262, 
      0.16491677989386141, 
      0.05157760607427196, 
      0.20859666364624296, 
      0.15655857985645744, 
      0.0395040232663506, 
      0.0908970618286053, 
      0.39949161088262997, 
      0.2554161061212254, 
      0.1499365958332431, 
      0.19852907135932782, 
      0.1908774030586435, 
      0.16486440792273704, 
      0.1368130135410376, 
      0.05638363873490076, 
      0.15179500536669943, 
      0.130840319542604, 
      0.11279930419795112, 
      0.1901893872353318, 
      0.15776320096218602, 
      0.18807014987056522, 
      0.15601437017109696, 
      0.17140994172310503, 
      0.09386685405485587, 
      0.18240599768602145, 
      0.1270534103390205, 
      0.1056334183185444, 
      0.07480686898320141, 
      0.1975957625205487, 
      0.052639799652173476, 
      0.11865035471718334, 
      0.2097852520615475, 
      0.050281497992246, 
      0.07486280954515351, 
      0.15240036373769175, 
      0.13050927505325205, 
      0.2040047242756333, 
      0.05751432165843799, 
      0.20820314818806265, 
      0.16964565721101169, 
      0.19066959828212554, 
      0.0866696279869155, 
      0.13542545829336383, 
      0.04115261923728022, 
      0.3114375880764023, 
      0.19844397673468375, 
      0.14401067237001358, 
      0.05607987482168215, 
      0.19690299850157647, 
      0.14864088084613683, 
      0.054961982673028105, 
      0.15876475384323366, 
      0.09518340524183981, 
      0.1808985514798072, 
      0.06717132416728802, 
      0.022718761882417313, 
      0.18901636650997203, 
      0.09982268888005724, 
      0.18802427645749697, 
      0.17369691607512425, 
      0.05611355020161043, 
      0.29596954964355754, 
      0.14630921631176502, 
      0.07223079845330768, 
      0.09192055225041323, 
      0.18105602779368007, 
      0.15824800921813412, 
      0.21318902197422873, 
      0.16239825319879395, 
      0.1372692899848129, 
      0.1630601452477822, 
      0.11711823151732129, 
      0.17433241915305217, 
      0.6541820853964807, 
      0.09230913516518942, 
      0.1764082769691531, 
      0.047097869970018365, 
      0.11660751497424039, 
      0.15568816023122592, 
      0.2782473866117366, 
      0.10169900726175925, 
      0.11354438074273865, 
      0.11893123203342865, 
      0.040984876958934574, 
      0.023204922111642465, 
      0.18185671519341823, 
      0.19982866529038767, 
      0.20846198881647215, 
      0.11898367853581056, 
      0.04513273305138479, 
      0.11243559493476996, 
      0.07850761921296907, 
      0.19366661654136258, 
      0.14937341647003263, 
      0.04330740541668094, 
      0.10460604536912402, 
      0.11423392396402735, 
      0.1734994653574553, 
      0.10861260154993592, 
      0.14205278523902584, 
      0.0821635364032228, 
      0.18078162449738125, 
      0.20577177909433095, 
      0.13036743271655474, 
      0.12546053978634003, 
      0.09365596444140831, 
      0.14705307185493363, 
      0.1843158551731215, 
      0.18735078823633813, 
      0.12752725857040756, 
      0.156239748532517, 
      0.18989991071112888, 
      0.03998515864296593, 
      0.1695190644119517, 
      0.18284004745281707, 
      0.14443991171622841, 
      0.1669482664003436, 
      0.17233893353255397, 
      0.15883507650731485, 
      0.13659787051216835, 
      0.1645448977557113, 
      0.16957406085369162, 
      0.08392972024584, 
      0.19683155733772434, 
      0.0642777582557706, 
      0.1464467595867067, 
      0.0903426025672966, 
      0.15477727940254174, 
      0.15772340163649168, 
      0.14288801671962392, 
      0.289180112028509, 
      0.06178422608557417, 
      0.07218712640124339, 
      0.16152972659471232, 
      0.15995927962436587, 
      0.16045601923235797, 
      0.13979188643099227, 
      0.11687847356883041, 
      0.17888579670547994, 
      0.153516921514853, 
      0.17456374224471763, 
      0.16727483594818598, 
      0.17874884764637078, 
      0.19108284792814664, 
      0.09923505528089195, 
      0.14454016860257668, 
      0.02845540079573802, 
      0.10294993600664669, 
      0.2568382934166344, 
      0.04671406072460765, 
      0.15173650459883842, 
      0.15706778199998736, 
      0.05701927154421382, 
      0.07939145271151718, 
      0.1070067069294951, 
      0.18568004522577955, 
      0.1585127989795473, 
      0.11724587103041037, 
      0.19311343829129635, 
      0.056352309243493, 
      0.17095297674264168, 
      0.20059303307927862, 
      0.11396035596600507, 
      0.06278626643200445, 
      0.05282121807165314, 
      0.08828296085229033, 
      0.012616018428754242, 
      0.07068124028819983, 
      0.1876913278779462, 
      0.0754223315821689, 
      0.19271088241903786, 
      0.08413116297895952, 
      0.15370123867901045, 
      0.18016717237849267, 
      0.1833520715848312, 
      0.04432799477940248, 
      0.255969380355655, 
      0.12219027204298981, 
      0.209154713956258, 
      0.18674297998086878, 
      0.255030869389359, 
      0.2042335368718931, 
      0.0403928619721264, 
      0.19806512996610504, 
      0.15053232189548083, 
      0.18753262575043853, 
      0.48748532665295063, 
      0.19600540240846676, 
      0.12562763731384, 
      0.013335180372840299, 
      0.052564113332398486, 
      0.08600805427502041, 
      0.13669875129689488, 
      0.07409027977781203, 
      0.2008886071923774, 
      0.1787214875780465, 
      0.16848120691172858, 
      0.10639332691090646, 
      0.13143846516486207, 
      0.11585843701301647, 
      0.16837443437556165, 
      0.14897485955593043, 
      0.1437111962455441, 
      0.19968311845896822, 
      0.2054764846356193, 
      0.017516445564491424, 
      0.16579954372001215, 
      0.14101529286032036, 
      0.10302958963268322, 
      0.14742395048753418, 
      0.08500229835882679, 
      0.17933338335705773, 
      0.1941269709951979, 
      0.20121492040212227, 
      0.07455495346060578, 
      0.13022776010372264, 
      0.07311511124210883, 
      0.14306454123408704, 
      0.17470859887324006, 
      0.159061258076672, 
      0.07729783930421202, 
      0.1870380043140271, 
      0.06059340042817236, 
      0.1142195712054907, 
      0.18589257596020498, 
      0.12423954101533577, 
      0.09620079527928961, 
      0.17419828543819244, 
      0.08373625755162786, 
      0.16219640524487697, 
      0.04354037302035025, 
      0.15683137490206575, 
      0.2058654974091068, 
      0.17918123742771114, 
      0.1084257442070351, 
      0.20824401069140577, 
      0.1560954186034825, 
      0.19331697943269413, 
      0.17738078940874646, 
      0.07652766271774625, 
      0.05006433756074082, 
      0.14704448306344414, 
      0.15389829729069043, 
      0.05668342273056045, 
      0.08176727862245829, 
      0.19581394424921014, 
      0.148474772281694, 
      0.10967021683494832, 
      0.2034564884316048, 
      0.4549988982460329, 
      0.056086110293708864, 
      0.19704580322275161, 
      0.17954995729903078, 
      0.13686869352846115, 
      0.06342815012603095, 
      0.14631167141312046, 
      0.14521299360645645, 
      0.09410395898176388, 
      0.20047445987651036, 
      0.178770067224625, 
      0.11431730927415229, 
      0.17281237322156942, 
      0.15458034627229167, 
      0.1518583608259966, 
      0.10130293526730945, 
      0.16077261023810405, 
      0.11263966625710636, 
      0.19591805640194668, 
      0.12110907476920567, 
      0.1204775807630394, 
      0.12807129417762886, 
      0.17594354887488312, 
      0.17845204189726674, 
      0.14378641516875382, 
      0.05777954236503544, 
      0.010626471753629777, 
      0.1989299208006622, 
      0.1708932666584411, 
      0.07485204773189523, 
      0.14664747252898314, 
      0.09376356267743129, 
      0.14776822887885022, 
      0.10222326611652796, 
      0.1660896616515906, 
      0.06457025509165305, 
      0.17596865881365784, 
      0.18685363784112924, 
      0.19530904740338914, 
      0.20568422755442334, 
      0.20020862985175078, 
      0.16039498269654817, 
      0.03613655576161123, 
      0.17824582981331627, 
      0.2003537689173633, 
      0.1802903925526337, 
      0.12322026181987603, 
      0.06269053628034607, 
      0.17930316478467448, 
      0.21405683748562201, 
      0.1397995532278316, 
      0.13051262473324524, 
      0.09147124849743529, 
      0.06189064877758955, 
      0.13829196179652292, 
      0.15648310266693624, 
      0.12953317919180599, 
      0.18505656211755786, 
      0.1715770645323115, 
      0.2095874504948161, 
      0.26125364841834975, 
      0.4804139425621402, 
      0.15176902776083645, 
      0.19711897364421066, 
      0.1652745668195351, 
      0.11098548695090665, 
      0.14689493084323568, 
      0.18770322177939724, 
      0.035906884647836076, 
      0.0988485758748085, 
      0.15663207137428153, 
      0.19154409250727444, 
      0.025732275198822853, 
      0.1956104892573073, 
      0.1556472987926347, 
      0.20484004518976545, 
      0.20574667776743238, 
      0.11376586637189447, 
      0.15425272873392235, 
      0.042299584180673484, 
      0.20177005296505876, 
      0.20776528258368626, 
      0.06970300620570172, 
      0.11240889495744094, 
      0.20393953994252373, 
      0.12012127617224393, 
      0.15356247159899664, 
      0.09843788285502218, 
      0.0462188181221459, 
      0.2024944990974295, 
      0.06348698663429789, 
      0.0971909309642376, 
      0.10387065434704361, 
      0.02902212729914021, 
      0.14809892949702427, 
      0.10462259910184775, 
      0.12292887728971344, 
      0.188158458402527, 
      0.17381819101986024, 
      0.11574597724973715, 
      0.4935268398472905, 
      0.10066809827174487, 
      0.11919796503292751, 
      0.13525093740569494, 
      0.16031169593160785, 
      0.06271677254231656, 
      0.11777921987253293, 
      0.1539539166273562, 
      0.136991274586986, 
      0.34802915031098286, 
      0.07471980195438964, 
      0.19150926730764575, 
      0.16669118966509114, 
      0.19838821090163294, 
      0.09920005323783142, 
      0.2984321961916254, 
      0.08734935709206085, 
      0.11450109946008695, 
      0.2017752513091276, 
      0.1905372913217219, 
      0.3386109887160417, 
      0.18135256780145448, 
      0.06905649944768402, 
      0.04296155354855121, 
      0.19649334980561262, 
      0.2089717673121089, 
      0.11477070365339272, 
      0.1042842078756215, 
      0.08045667049316772, 
      0.19674840558197534, 
      0.19368122950698585, 
      0.10473341600870302, 
      0.03575332476824792, 
      0.07454174723720988, 
      0.017906161654408264, 
      0.06306512255926203, 
      0.05439139523163479, 
      0.08719300077311325, 
      0.1757260117571261, 
      0.1774360235588526, 
      0.14431946623857742, 
      0.1397941302055986, 
      0.354649880991151, 
      0.12197676406306689, 
      0.1811516861530467, 
      0.17309527057866453, 
      0.08401734627066659, 
      0.13928060404267711, 
      0.1912667909018322, 
      0.08653060542634006, 
      0.06678005282493851, 
      0.11781797860806276, 
      0.17589078094238164, 
      0.15802421377133222, 
      0.09293915417041035, 
      0.14479309930562156, 
      0.17743690115360197, 
      0.10110691949933297, 
      0.17255448818515876, 
      0.14339309217382204, 
      0.017429767347117615, 
      0.16295436470306227, 
      0.1848937031461941, 
      0.09057605821447559, 
      0.07775292742668331, 
      0.18241814065803647, 
      0.17175262716830939, 
      0.03930282469824002, 
      0.0579870825253934, 
      0.20586770965064602, 
      0.29761582225242567, 
      0.10052313293102746, 
      0.17235438642786183, 
      0.09372002790426724, 
      0.17233672154942703, 
      0.16917814248661014, 
      0.19015840136004755, 
      0.16616287209377312, 
      0.06440135940490903, 
      0.13388645419891287, 
      0.1325525158999434, 
      0.12041362398274479, 
      0.05777090269131844, 
      0.1353135153495215, 
      0.10293141019038116, 
      0.07167183975080006, 
      0.08750263673124484, 
      0.04618834127036746, 
      0.09752443627889891, 
      0.08882534911642351, 
      0.18393522142032448, 
      0.12216109435173579, 
      0.1661241642746308, 
      0.17024527676349385, 
      0.15133943296226252, 
      0.08585807544339318, 
      0.07497955235918267, 
      0.09402077690775439, 
      0.13446741289168115, 
      0.11248721184485162, 
      0.09044838846922275, 
      0.15344540331395515, 
      0.11216446861064026, 
      0.04494494941681006, 
      0.13924454611809747, 
      0.10031251635088494, 
      0.21156806372383055, 
      0.13286001029337252, 
      0.20220864507006506, 
      0.11067873883796256, 
      0.06767184816377791, 
      0.1552371197067679, 
      0.16888782360661458, 
      0.11608144664546727, 
      0.019106775395211186, 
      0.0883103257604313, 
      0.12863689630394104, 
      0.19023120753131473, 
      0.18942678211033942, 
      0.08220554391242825, 
      0.19032198165655778, 
      0.13992644471804788, 
      0.03478886351374915, 
      0.175805454440627, 
      0.08109985550162267, 
      0.13443517930838952, 
      0.18137051352494726, 
      0.0719324369638316, 
      0.046603354208250396, 
      0.018632073811181742, 
      0.0631325754687363, 
      0.027388105322874078, 
      0.10282166838305824, 
      0.20616497366659262, 
      0.07744933203244742, 
      0.1650363921474621, 
      0.0646242339787697, 
      0.13034894889869594, 
      0.11353781213911857, 
      0.1801633942739384, 
      0.16195064984996588, 
      0.09823281301253736, 
      0.25876897516481495, 
      0.21381017282921105, 
      0.035039255587778234, 
      0.0634185935440024, 
      0.12621031616172182, 
      0.07579428776532254, 
      0.0261962833724883, 
      0.15552750721302155, 
      0.09643520718078663, 
      0.14625925048314647, 
      0.14416422313885008, 
      0.16226093012469545, 
      0.09791749264922268, 
      0.047931066574657254, 
      0.10041885151993442, 
      0.11513472155809616, 
      0.2107519022874976, 
      0.14546850256422064, 
      0.17161719187604638, 
      0.10354126462254021, 
      0.06731774817109862, 
      0.6350190069251673, 
      0.12648855659465116, 
      0.04001712133298416, 
      0.18876686708003168, 
      0.16568639747589156, 
      0.1043139003163009, 
      0.16324080044019165, 
      0.02400651358824484, 
      0.1849618392883906, 
      0.03456661694936228, 
      0.1882314753692036, 
      0.07172249656474174, 
      0.11007932969124076, 
      0.06759517567563139, 
      0.1998877610533595, 
      0.20715950204373856, 
      0.18803412151784094, 
      0.17014004455648696, 
      0.08955083978077354, 
      0.14621286708960388, 
      0.180763707455817, 
      0.336892843270847, 
      0.10148328109819126, 
      0.15832057768515345, 
      0.04867450126720889, 
      0.1661763585994784, 
      0.19607692193183077, 
      0.057632321267232466, 
      0.16312690580606717, 
      0.1142373851719381, 
      0.1503607712492354, 
      0.11487723693152133, 
      0.0419838056587738, 
      0.19974876857047438, 
      0.06724869350348672, 
      0.14414317891069897, 
      0.2007241249657493, 
      0.20399808485786688, 
      0.04987440624358589, 
      0.11321030531218074, 
      0.16541280104642253, 
      0.12508869287482857, 
      0.1848283586931699, 
      0.10163876120978153, 
      0.1381129979248058, 
      0.17459283048064925, 
      0.19791942841961688, 
      0.1161401124039763, 
      0.07776786696862895, 
      0.05191071157758676, 
      0.1545752774711306, 
      0.20977020234040714, 
      0.2010258075021492, 
      0.08318031109594942, 
      0.18994654247803014, 
      0.1461711748200045, 
      0.03748269366808984, 
      0.10932865873452209, 
      0.20340896363079866, 
      0.14027077305018806, 
      0.20587405399582134, 
      0.0629076154304675, 
      0.103710544853565, 
      0.1959189454955504, 
      0.1400397946070973, 
      0.06919050578348114, 
      0.07810066699723722, 
      0.1605230594256405, 
      0.019027984964358365, 
      0.08449767686342646, 
      0.033554837784928224, 
      0.18181768962286307, 
      0.17249645778806083, 
      0.04384826030312372, 
      0.09324874886498441, 
      0.16315364535815433, 
      0.18964279554625016, 
      0.18402925144106488, 
      0.0613199058856765, 
      0.1762767850023417, 
      0.12624097168737528, 
      0.18566952621181884, 
      0.14704596064881906, 
      0.19950611487424708, 
      0.1753073270333182, 
      0.13723841282825186, 
      0.022789553697061628, 
      0.09095534445395854, 
      0.19361120722521996, 
      0.16214074804902373, 
      0.01843625250463354, 
      0.1870322903196344, 
      0.13915056276846474, 
      0.19136496204314296, 
      0.14616636592066376, 
      0.18948283839034122, 
      0.4375644396178907, 
      0.399809138769652, 
      0.08895436435859716, 
      0.10044072706073953, 
      0.06009895243333269, 
      0.18226914209541273, 
      0.20229889091447115, 
      0.05794711024285922, 
      0.02573653094692969, 
      0.11763883855252438, 
      0.1293261980543219, 
      0.1393124114438335, 
      0.18731072778016733, 
      0.11376052894400336, 
      0.042929397948856224, 
      0.17957959723332315, 
      0.21409401498554304, 
      0.14334821510873372, 
      0.17323115722418184, 
      0.07694382689856963, 
      0.15630690419915605, 
      0.15362368345260072, 
      0.12264554376440764, 
      0.1446947328157652, 
      0.16331868413454909, 
      0.04724053037140814, 
      0.19577648678083234, 
      0.0307549804725703, 
      0.3006317449453241, 
      0.19471733041826136, 
      0.12708861184199036, 
      0.2108833522483087, 
      0.042263321609134465, 
      0.08275199673450642, 
      0.11549540063870761, 
      0.1723411267855973, 
      0.14846700085938191, 
      0.10584562386243733, 
      0.10957427809127261, 
      0.18081900057031727, 
      0.12958267881698293, 
      0.13361991295260467, 
      0.12864919317974827, 
      0.3078613810117567, 
      0.04679197749932518, 
      0.10719069803118021, 
      0.14084501925724635, 
      0.06978214510939418, 
      0.07855322539353378, 
      0.06012139193136681, 
      0.32880805120222006, 
      0.10086221429343437, 
      0.09571167335178735, 
      0.1832405935116607, 
      0.1863993426728806, 
      0.11470094928815269, 
      0.1832118008554917, 
      0.10924384177420506, 
      0.20736787710441354, 
      0.02594357612837709, 
      0.20774841599219515, 
      0.13253087896748122, 
      0.03944593976469918, 
      0.136572907062305, 
      0.14736657874206663, 
      0.19980512280228685, 
      0.13159753957210377, 
      0.17968174866914638, 
      0.18156930208290173, 
      0.10971597547830322, 
      0.1346352005538759, 
      0.0539661610491778, 
      0.1420434577269257, 
      0.12243028707005607, 
      0.026078882007384115, 
      0.04532755601747039, 
      0.024967140805054102, 
      0.5393872590401438, 
      0.053126927305279, 
      0.05945138344544207, 
      0.16207650138634777, 
      0.1381557756271918, 
      0.17636408151396635, 
      0.08322225913224741, 
      0.026456448060531143, 
      0.11584893858831108, 
      0.0815499743229351, 
      0.11179085590167263, 
      0.1669182196649981, 
      0.16626143151760586, 
      0.08556965841947742, 
      0.10165202499339694, 
      0.20574022023423208, 
      0.18744879384433444, 
      0.166240610634271, 
      0.12797515409538268, 
      0.19184624886343804, 
      0.06877228005362702, 
      0.02050837573213684, 
      0.05640403383074837, 
      0.18940493074918607, 
      0.18578535279912092, 
      0.16385118085866715, 
      0.17230528529402128, 
      0.10471526804867357, 
      0.13174278678291512, 
      0.07507862024202858, 
      0.059653516021191004, 
      0.16287456178426246, 
      0.15709381224015354, 
      0.08659267040214425, 
      0.17926343822875498, 
      0.17267303908497614, 
      0.030941366450814717, 
      0.19638073098791672, 
      0.1598001901730114, 
      0.12209047881338972, 
      0.17002963322091416, 
      0.05370655288805112, 
      0.08262340016080749, 
      0.019019148830656047, 
      0.08103935851033249, 
      0.08325087237380432, 
      0.014566814121128714, 
      0.058941775843508244, 
      0.19147513428527688, 
      0.11008387809736314, 
      0.06397794601368319, 
      0.3018907100964521, 
      0.04782565723763725, 
      0.36792393306343685, 
      0.18714529513868977, 
      0.17758241163506305, 
      0.13871321553768348, 
      0.10088803114524807, 
      0.12560713557501554, 
      0.15843269377965521, 
      0.06129312176000513, 
      0.34858015862059794, 
      0.1709771593905504, 
      0.042705630634908134, 
      0.09585386694795962, 
      0.07254864115132316, 
      0.09252849249642787, 
      0.38541712757590524, 
      0.20079714765100953, 
      0.006594242267170436, 
      0.11981628454146447, 
      0.15894959433836234, 
      0.13252025388692062, 
      0.1991390110711718, 
      0.15554633552665592, 
      0.20804783913439057, 
      0.18175668971820724, 
      0.19024063066202604, 
      0.14609371153115716, 
      0.12521228779109622, 
      0.18453252203027112, 
      0.10403711509402849, 
      0.10838673344765508, 
      0.12027344808539957, 
      0.09230036042708385, 
      0.15200636096492887, 
      0.6284650008495932, 
      0.1470971082627023, 
      0.08137526902723498, 
      0.1466963079146246, 
      0.039959781093231214, 
      0.1131365993978329, 
      0.16364042505757667, 
      0.2007938277619402, 
      0.18086453142900305, 
      0.016083782406096425, 
      0.17643579561171574, 
      0.07988702673898386, 
      0.16183940078725179, 
      0.17182956967676755, 
      0.14384152048684937, 
      0.04984426660596745, 
      0.14079706227245112, 
      0.14719900022943844, 
      0.1979663583151617, 
      0.15748211064382556, 
      0.15392626614442242, 
      0.16417308716605308, 
      0.1815335402892098, 
      0.039547026478238524, 
      0.12434580358626875, 
      0.11625264592247331, 
      0.10365141904139148, 
      0.19578341875408664, 
      0.09620400291276458, 
      0.13995790404627678, 
      0.34943521281269396, 
      0.14313820205922284, 
      0.06136497210235703, 
      0.09944916613661087, 
      0.07003172823024678, 
      0.05928187450457281, 
      0.1301657556797083, 
      0.14530880199285837, 
      0.16231105266442847, 
      0.13933434587711163, 
      0.15581603791671655, 
      0.04590633395495393, 
      0.1352562942113412, 
      0.09532883412410412, 
      0.15660762648306517, 
      0.20724455489763843, 
      0.1800039019348896, 
      0.061967951499394915, 
      0.1499133983582056, 
      0.11501335066618339, 
      0.09552937004696843, 
      0.08856377842520786, 
      0.13058875731067496, 
      0.18295888302577643, 
      0.0795995501569728, 
      0.15284165302983557, 
      0.0336600072427735, 
      0.14079507530076732, 
      0.05405051457291386, 
      0.1737580594310666, 
      0.2100647891481589, 
      0.1883881385141564, 
      0.15350976372390224, 
      0.04481972818272223, 
      0.10610715043972502, 
      0.11179333490838697, 
      0.09123678221200526, 
      0.08686641814725676, 
      0.155590144817978, 
      0.07280977494553599, 
      0.0689485826683222, 
      0.09175167851661763, 
      0.20292028461760087, 
      0.15473139963413235, 
      0.20687815535494306, 
      0.16027973985750335, 
      0.13846883466872675, 
      0.08577618820380095, 
      0.11019401325287038, 
      0.19161143431124306, 
      0.15628566717764697, 
      0.021157533300975084, 
      0.14929519646632242, 
      0.03921621997248098, 
      0.18571178641368677, 
      0.37978587480338494, 
      0.04935586901033867, 
      0.16925770095552364, 
      0.14025501635702728, 
      0.014683602041062746, 
      0.13154480430745671, 
      0.20327606820600982, 
      0.13781345910817067, 
      0.023101725413546825, 
      0.03616885046419928, 
      0.19819486626836, 
      0.12383954758379358, 
      0.14081757519866528, 
      0.20229903651249864, 
      0.17602265585133284, 
      0.2119543025555838, 
      0.31727398415532754, 
      0.15575777866858584, 
      0.5496108306429763, 
      0.04056740777526082, 
      0.14310121527804567, 
      0.12379533098464462, 
      0.20687173699867611, 
      0.13588122113654194, 
      0.12410599148253965, 
      0.10953455932954974, 
      0.1588870269259644, 
      0.1767243150991196, 
      0.1888639763374015, 
      0.09552143509945418, 
      0.13810315649645274, 
      0.06088448432601905, 
      0.07228939940313926, 
      0.18319306069723698, 
      0.19761337909579996, 
      0.18755878544794471, 
      0.20567916340876283, 
      0.05124475734804738, 
      0.082787404588698, 
      0.22063241275725223, 
      0.1869144937110421, 
      0.18011040897110692, 
      0.20626477802780158, 
      0.13156667460184301, 
      0.11674606026875906, 
      0.061662957695072504, 
      0.10827639003664279, 
      0.07153882950694479, 
      0.14615012885097378, 
      0.07684954731984138, 
      0.03737831991827632, 
      0.3107218126183057, 
      0.06609088667046395, 
      0.21563124962131455, 
      0.17856046168224038, 
      0.11022563198944058, 
      0.26545158311623074, 
      0.1253248355389473, 
      0.09494784976703728, 
      0.17409399234033088, 
      0.12888074098726318, 
      0.18634033896093674, 
      0.20565474896206215, 
      0.15027118288171726, 
      0.1112358015831714, 
      0.14293392349479775, 
      0.06410014743875424, 
      0.1768426732710522, 
      0.13856951104069476, 
      0.19062990256233445, 
      0.1870208542262449, 
      0.014980632845405451, 
      0.15118962288068974, 
      0.192043309441648, 
      0.08305500897380758, 
      0.09080266840961983, 
      0.07771633598253723, 
      0.14540047735745415, 
      0.1604493989371549, 
      0.2292662169655348, 
      0.15410954017474535, 
      0.10128720271800612, 
      0.1558346407294916, 
      0.14472463970565796, 
      0.17520384039450757, 
      0.03624338807742129, 
      0.16994292483397944, 
      0.19076000406401353, 
      0.15996156515042773, 
      0.1432453060594244, 
      0.15557418527215192, 
      0.1699000310394565, 
      0.1565948512974574, 
      0.13047624475674957, 
      0.1769738794091379, 
      0.048698032289847065, 
      0.18857015614452696, 
      0.029510533505753493, 
      0.29703013438925546, 
      0.09997566085610338, 
      0.14560399779117233, 
      0.1214454560179879, 
      0.11066100052576959, 
      0.20843461924899975, 
      0.15693042976690405, 
      0.15398347058825834, 
      0.1394058869034221, 
      0.21391411664220356, 
      0.11862246824343287, 
      0.031329579463010425, 
      0.12304300893990837, 
      0.1667651244983058, 
      0.023581925355008415, 
      0.17062303427473244, 
      0.06769049422660892, 
      0.11252046350332101, 
      0.11988159487308654, 
      0.1796081729387197, 
      0.07352512985024724, 
      0.03715964074849152, 
      0.029856262057645102, 
      0.15285839399689252, 
      0.169534503984109, 
      0.1875742133568071, 
      0.09886283977819622, 
      0.07248469497453665, 
      0.16877165407983793, 
      0.0492637233261927, 
      0.1932195698889391, 
      0.10947561084283008, 
      0.030950721916914944, 
      0.12764543574234308, 
      0.12646420015473495, 
      0.17959337139330245, 
      0.03286521779639365, 
      0.17776863980386762, 
      0.13369455100881303, 
      0.15125376908773475, 
      0.0583074417122802, 
      0.13458987534728284, 
      0.056638533760299266, 
      0.2079465066039943, 
      0.08275377005229735, 
      0.15094748092151364, 
      0.0730695351164699, 
      0.1229180315004049, 
      0.12739338487396068, 
      0.10915452032882753, 
      0.05542836088994043, 
      0.2390146393267158, 
      0.19011160273577699, 
      0.08723305615373277, 
      0.18389320060209766, 
      0.0750963776126893, 
      0.2160668558734054, 
      0.02184527518578141, 
      0.1615615369286952, 
      0.06168484535657864, 
      0.1363143940938429, 
      0.15122029991924546, 
      0.1625093593739242, 
      0.1798296676901685, 
      0.12689996138685375, 
      0.16446191189233036, 
      0.16694109279809077, 
      0.3346424528356627, 
      0.0556113182518414, 
      0.18366393285613844, 
      0.11106876819647019, 
      0.07398866058556113, 
      0.023288570789533707, 
      0.18575163988303425, 
      0.07607356119250894, 
      0.13711719162431346, 
      0.1262162954369716, 
      0.15615803636888176, 
      0.21427568417810003, 
      0.08458419735217351, 
      0.1063782905164109, 
      0.13031486106635415, 
      0.18585427713339675, 
      0.07548107999915735, 
      0.23758237453245235, 
      0.1326690636949534, 
      0.19683427174407472, 
      0.1532309554304968, 
      0.12076966195012342, 
      0.1965460862455195, 
      0.08851894671978493, 
      0.22023152059566373, 
      0.06229491629691368, 
      0.05044062868369495, 
      0.11654488909644087, 
      0.10296248527451302, 
      0.08297127938170581, 
      0.24446075595059122, 
      0.1552555008967175, 
      0.01775580824677411, 
      0.10937541144685257, 
      0.18214351745321403, 
      0.20354919199957022, 
      0.17229198615128008, 
      0.5114345455203341, 
      0.16836394852602238, 
      0.17142855450793357, 
      0.20694856197548206, 
      0.1391952276288308, 
      0.16252099959632857, 
      0.17824731280047784, 
      0.14065981435331681, 
      0.22275596872228123, 
      0.06287780751938206, 
      0.07047816529896657, 
      0.11551812432493368, 
      0.14679752181492897, 
      0.16882665720714674, 
      0.18398401814908283, 
      0.0927146405208043, 
      0.1917448999816024, 
      0.20422381263314215, 
      0.07670845375934765, 
      0.12663498158611933, 
      0.12224204870623427, 
      0.08010376598416084, 
      0.0935909882723583, 
      0.20161799504977893, 
      0.11727218682520212, 
      0.37215065126683494, 
      0.11387665754555659, 
      0.11833515454256058, 
      0.06822573321467043, 
      0.16553217171199147, 
      0.16917069093529533, 
      0.1852861955361138, 
      0.11401532695469382, 
      0.1893521602485855, 
      0.21006527293267097, 
      0.05591678567415268, 
      0.1895757135344, 
      0.18615583488613233, 
      0.1823177997087314, 
      0.16239322396632216, 
      0.20577213876969022, 
      0.14565490253827976, 
      0.20159463151006612, 
      0.1436931108629885, 
      0.1709223990017205, 
      0.03435338458196785, 
      0.12291923871107815, 
      0.16766509568137902, 
      0.18659444652542104, 
      0.021024960555363226, 
      0.031177005394404857, 
      0.056193487759807, 
      0.025157415369604107, 
      0.12452096741865744, 
      0.13307730690833153, 
      0.06744355584004609, 
      0.16170228966258876
    ], 
    [
      0.023835635165857197, 
      0.060581691276772945, 
      0.11177600383791456, 
      0.02761772284003557, 
      0.02917038639707604, 
      0.04349160261799535, 
      0.04155687250488586, 
      0.1839902640596168, 
      0.0155330206355643, 
      0.04079354533965813, 
      0.024899703618937487, 
      0.13672971094129777, 
      0.012158931093558702, 
      0.013245519224178465, 
      0.03210735048207566, 
      0.19089566532890648, 
      0.09968234488722047, 
      0.005151679541448222, 
      0.022737865099024337, 
      0.009565988185271481, 
      0.045383020814100526, 
      0.01862652940362544, 
      0.04092144458900561, 
      0.025805688475650925, 
      0.005006919632802756, 
      0.04241045732711157, 
      0.042921530509901024, 
      0.01743063760314834, 
      0.047036163082296883, 
      0.01842555531174393, 
      0.0414019930720687, 
      0.1369905861153676, 
      0.06214162924828744, 
      0.01937034142960686, 
      0.00927981836489268, 
      0.062233355396678174, 
      0.40596302197656825, 
      0.09723428548236268, 
      0.14517642064076827, 
      0.044588791824734776, 
      0.01841620734070033, 
      0.03831507027386186, 
      0.010332025933840142, 
      0.02704276109940268, 
      0.02747488162670803, 
      0.03461295574472766, 
      0.0026899067260592853, 
      0.0017379034887318606, 
      0.12595024230836852, 
      0.015630115582197526, 
      0.008848131092432076, 
      0.02432025200031272, 
      0.018879057306312952, 
      0.023233280905494483, 
      0.10043175006219184, 
      0.3292542732435454, 
      0.6250590348344118, 
      0.0069130193556737555, 
      0.02181785970315583, 
      0.060935730749578934, 
      0.046030973845412514, 
      0.15063627494419315, 
      0.13519271034980224, 
      0.11177607357397139, 
      0.045979031022348196, 
      0.015788139910131643, 
      0.13340319590220617, 
      0.017614103494927844, 
      0.19809250625025396, 
      0.03256858313189211, 
      0.025156391516186358, 
      0.01850421881709709, 
      0.05138393805307407, 
      0.23594837376134528, 
      0.08636617244011252, 
      0.03273518693395868, 
      0.028033811931474546, 
      0.004179046725245051, 
      0.486108661550014, 
      0.008628290179734384, 
      0.004943926209988891, 
      0.10661405519471841, 
      0.06760003015719633, 
      0.022873220640835145, 
      0.001935173693733088, 
      0.05615930632734437, 
      0.47334278145273956, 
      0.07581609213999178, 
      0.07481272475431952, 
      0.06880200496536207, 
      0.009062657596084225, 
      0.09171532441452902, 
      0.03365851767635133, 
      0.022357781276202627, 
      0.004869913842808625, 
      0.1250914223249756, 
      0.01588114140652875, 
      0.07949473485383873, 
      0.03043602087612552, 
      0.05897291706668567, 
      0.1913869151837918, 
      0.027534498040252663, 
      0.014810383823965987, 
      0.22653772909028097, 
      0.1341511664410985, 
      0.0712909369000349, 
      0.020443686491253034, 
      0.025546148375474455, 
      0.042253693927816, 
      0.08372769347085822, 
      0.1057731976571666, 
      0.05247718742307532, 
      0.1297113998179225, 
      0.009398939169974183, 
      0.1842478609246596, 
      0.25020532805944506, 
      0.0019550819570888483, 
      0.13293452100876368, 
      0.012299597516855262, 
      0.032446121936282324, 
      0.030314171563681266, 
      0.007724598520624232, 
      0.12816632138721068, 
      0.006876269791893125, 
      0.03323825138928871, 
      0.08964659831451421, 
      0.040884418370899074, 
      0.03924217825790248, 
      0.17024112621400572, 
      0.010045300934430313, 
      0.03385230867685156, 
      0.15344830655576316, 
      0.026854732837777485, 
      0.004231180592308162, 
      0.01671808674759725, 
      0.02388056994230265, 
      0.09753098807226908, 
      0.040238285572969795, 
      0.13185529161084936, 
      0.12142065694157467, 
      0.0021973577254916026, 
      0.022139431844126856, 
      0.004973101573537461, 
      0.1369663005287186, 
      0.16409738062652557, 
      0.11432732730236973, 
      0.2912767123345966, 
      0.2122435421888391, 
      0.9390204443247336, 
      0.03169807330702267, 
      0.009487404719941498, 
      0.05501335682157979, 
      0.003387977326929407, 
      0.05161808235276618, 
      0.023934132262962583, 
      0.08600120472925532, 
      0.09290825635811235, 
      0.04792656969708639, 
      0.1951404354836074, 
      0.0058757972641385655, 
      0.06369783698965946, 
      0.045957905402406955, 
      0.006378321834846345, 
      0.008027754029565315, 
      0.11040271516189934, 
      0.04265953077998736, 
      0.006805882807084547, 
      0.0412245762868399, 
      0.014986025011860749, 
      0.016182458206215992, 
      0.029838564719066075, 
      0.06414762993273043, 
      0.025150423787716095, 
      0.004230958073129975, 
      0.22303383567326482, 
      0.009730907776614289, 
      0.018046047180638077, 
      0.01074595947257648, 
      0.029453032795930884, 
      0.2721892248880574, 
      0.0023718381977547187, 
      0.05795885367582047, 
      0.0843538428912574, 
      0.2107092818574314, 
      0.05329510833237544, 
      0.16943343213751458, 
      0.012435930518656641, 
      0.13487098925260613, 
      0.07889815778543609, 
      0.00377402240196101, 
      0.1460573443491086, 
      0.04022008933838095, 
      0.0062878802420198296, 
      0.19605559497097644, 
      0.011107593504351355, 
      0.01845130514402444, 
      0.0058828762540790586, 
      0.017060896267002412, 
      0.05453820368031193, 
      0.18649180126374354, 
      0.18886659820807455, 
      0.016739086086453484, 
      0.07070169381228507, 
      0.09262952423308195, 
      0.04470721579604768, 
      0.3131171811788852, 
      0.1144603627567107, 
      0.04632232991682501, 
      0.04724458152839835, 
      0.01147035647157081, 
      0.02928645102956338, 
      0.02986208740286699, 
      0.14076996759857818, 
      0.044420648415738104, 
      0.03546787940247396, 
      0.0044658274195963285, 
      0.008370124160660646, 
      0.030419726066805305, 
      0.18434766192978444, 
      0.09663796873809337, 
      0.027032894972841878, 
      0.012233979096860945, 
      0.06108696951724152, 
      0.03678402499119599, 
      0.05614922085170777, 
      0.011414232930952969, 
      0.05187934713980287, 
      0.0038919476411230954, 
      0.08697348800083769, 
      0.03694270153245019, 
      0.016333594755757696, 
      0.022152332202549856, 
      0.6046099460343638, 
      0.013084394595277861, 
      0.014824630411544791, 
      0.03206878062584416, 
      0.020970315258221912, 
      0.14270977198876805, 
      0.014884499959995447, 
      0.02646069728633674, 
      0.02333356257531239, 
      0.05867341070029811, 
      0.09982669500916126, 
      0.2351379785545424, 
      0.18378718743875377, 
      0.04056687410073297, 
      0.21929375706620202, 
      0.22084930695779406, 
      0.174491584115779, 
      0.010124783838039298, 
      0.2322664667834187, 
      0.09912972547991812, 
      0.052413980516770264, 
      0.0650595050112619, 
      0.2114549095758231, 
      0.033109731594911096, 
      0.6622449705424623, 
      0.03141664809642664, 
      0.09632668621474468, 
      0.029054890325360377, 
      0.007919650260997344, 
      0.018924321436554987, 
      0.04618479504007341, 
      0.04427189649731393, 
      0.06411172977957283, 
      0.15461333139080252, 
      0.01832139977248418, 
      0.043763135372144144, 
      0.06487162851294992, 
      0.013350358287617135, 
      0.11135478230770235, 
      0.05482878826882701, 
      0.00804037714211848, 
      0.020961425207593507, 
      0.0321813395083901, 
      0.034391791512419057, 
      0.04730518308487266, 
      0.005542401454540971, 
      0.035846939710227885, 
      0.0064593421186367106, 
      0.0335677067221353, 
      0.016432823310297547, 
      0.21553875570345588, 
      0.011531401816885728, 
      0.006435056712404606, 
      0.0635585341624541, 
      0.04010184352587192, 
      0.008804496485030316, 
      0.08925136440980146, 
      0.49292569185968027, 
      0.01936063030624075, 
      0.3258955509915096, 
      0.09097284492704635, 
      0.02864617084117782, 
      0.08952852173593225, 
      0.05121058596264612, 
      0.06784451219134269, 
      0.21775351348118313, 
      0.026438312891758735, 
      0.01667544425459255, 
      0.029370336094319088, 
      0.03157726207742862, 
      0.03183407870555449, 
      0.003505374631721264, 
      0.004482346103827097, 
      0.02730128465803145, 
      0.5285980356105985, 
      0.03041357204558467, 
      0.14044199200958452, 
      0.004329903075072966, 
      0.010167515051302955, 
      0.03714560301791538, 
      0.033817227044688154, 
      0.045675410917480105, 
      0.053832723398249384, 
      0.1795100475194639, 
      0.004160525510573083, 
      0.019522833549285242, 
      0.06214251195243998, 
      0.09084547138343926, 
      0.013175789833947045, 
      0.025260938827376005, 
      0.020190783303849182, 
      0.0034429065536322728, 
      0.04967419245585057, 
      0.012547870624993485, 
      0.050999154647625555, 
      0.03793586987523997, 
      0.019119009513279696, 
      0.019424721548846717, 
      0.018840322544563047, 
      0.030178911237563572, 
      0.05484956644631921, 
      0.014650712656820183, 
      0.01468139336925255, 
      0.022897105483459513, 
      0.27355855085905584, 
      0.2659553478593856, 
      0.02190499800668305, 
      0.10790291704420771, 
      0.0444235809997457, 
      0.0400698909859159, 
      0.03551510229668761, 
      0.01961766693755619, 
      0.005283826172537507, 
      0.02837882128436564, 
      0.039418955077087904, 
      0.14014631123880084, 
      0.08692564335968674, 
      0.10800342150606161, 
      0.1588429054913138, 
      0.548133140402132, 
      0.04088953857412092, 
      0.1338913580245987, 
      0.006366008821580823, 
      0.1054046213229753, 
      0.002750548299208385, 
      0.09342974505779351, 
      0.2709871744438167, 
      0.06842533393811008, 
      0.019890967684691795, 
      0.00686783823710209, 
      0.012771375930849435, 
      0.005262722512921329, 
      0.02637978436655803, 
      0.010670190216012149, 
      0.03089356289383471, 
      0.032562997596124583, 
      0.01713633545574351, 
      0.039189401477591104, 
      0.00602107006212029, 
      0.10683198999027278, 
      0.032269904020730746, 
      0.007681958277015816, 
      0.023232123535171574, 
      0.07172374520610693, 
      0.07260402510179706, 
      0.09886518039237514, 
      0.021088310416627287, 
      0.6015078653311445, 
      0.005897649230170558, 
      0.0647291687548028, 
      0.02492593434886554, 
      0.037113808830326306, 
      0.457589015272287, 
      0.03374175730272558, 
      0.0024231336679371705, 
      0.024511917400812783, 
      0.02083798729617028, 
      0.020559823720131754, 
      0.11058151105033591, 
      0.09005049422828242, 
      0.03365716806608848, 
      0.04216407446254428, 
      0.09358894377803807, 
      0.10039690454915583, 
      0.024188255289366196, 
      0.01130227505764299, 
      0.03287988407101793, 
      0.02882211815864494, 
      0.032125163832429075, 
      0.029780414343571586, 
      0.02353813587455889, 
      0.03794326690240611, 
      0.008375219399190803, 
      0.03153669920553964, 
      0.1300233491896324, 
      0.6468118532909746, 
      0.013673288337094518, 
      0.04746716060704043, 
      0.0340635821448712, 
      0.034213943588717315, 
      0.09551949656452607, 
      0.0034555690890926767, 
      0.006097952966733187, 
      0.15773595455593092, 
      0.02572123639271215, 
      0.12187883180296692, 
      0.07811423396185699, 
      0.20235818612148113, 
      0.03156417587159556, 
      0.02133998721058154, 
      0.00719121715541912, 
      0.7009944736619833, 
      0.0934619366647876, 
      0.026282974227171414, 
      0.037445465174004634, 
      0.030449818351863913, 
      0.13234354245099436, 
      0.006190620752714913, 
      0.05719279486674088, 
      0.02052903128564722, 
      0.04599236408699344, 
      0.3426880934943917, 
      0.0924970275449937, 
      0.006064117760497505, 
      0.048692341348498314, 
      0.02654098953017696, 
      0.0037949088449358843, 
      0.028354062261389475, 
      0.023594378507839048, 
      0.21561538662519264, 
      0.03328789963057479, 
      0.016002931161326915, 
      0.04417329402719526, 
      0.014671352420040154, 
      0.1550711244064032, 
      0.09486023325951633, 
      0.0024282282405969926, 
      0.30889378476302126, 
      0.02352186223475372, 
      0.7834686514471368, 
      0.4548944638155105, 
      0.020409055470414602, 
      0.006965020383706887, 
      0.08612790722302519, 
      0.05486967733025169, 
      0.0023858522438933664, 
      0.029728808982254367, 
      0.12664230087907374, 
      0.07345620197832278, 
      0.0324912706594214, 
      0.03139482545550636, 
      0.03346983218041267, 
      0.0965503217948977, 
      0.004752122103799166, 
      0.02095378165898995, 
      0.022885609215860234, 
      0.014806882320882331, 
      0.021093583807295445, 
      0.06664836938245343, 
      0.03521613390535862, 
      0.04431954697940969, 
      0.029273121966440746, 
      0.08453642677359081, 
      0.09791176645171216, 
      0.021962871939046072, 
      0.19166233771104496, 
      0.10395029259577405, 
      0.051130439394226936, 
      0.5162837230196472, 
      0.052528454342112826, 
      0.01266052000770399, 
      0.044422573387182446, 
      0.07140129644704178, 
      0.04867018229446939, 
      0.04104556791604165, 
      0.03118747615549048, 
      0.07992808827127537, 
      0.018651006598310007, 
      0.0859186624627243, 
      0.039896865699331194, 
      0.02578419037913269, 
      0.00920028154569744, 
      0.008909031084087256, 
      0.01490862417544731, 
      0.01774576770840681, 
      0.1428880716701603, 
      0.032621523075146666, 
      0.06934962887207104, 
      0.1413174726256819, 
      0.029388088269026367, 
      0.029939485352436596, 
      0.1548151520491682, 
      0.03502921666963831, 
      0.03903353892866054, 
      0.1011620784001122, 
      0.055064283128794585, 
      0.0486169363906995, 
      0.012709986476582967, 
      0.03253582983438996, 
      0.02365678828905433, 
      0.011790639572886577, 
      0.13694383733948123, 
      0.2634723333309118, 
      0.040208801803960206, 
      0.04151843572961647, 
      0.05300303809843894, 
      0.04728846634645045, 
      0.15647364136653297, 
      0.051359451348999746, 
      0.03354447462400425, 
      0.04427797570215988, 
      0.006451953617595223, 
      0.02382810026622151, 
      0.04227864794120453, 
      0.10335416350914625, 
      0.03760276508343008, 
      0.030123044177806275, 
      0.10349533777388993, 
      0.06797787045841933, 
      0.016323710218153403, 
      0.0760545807527521, 
      0.06279206320953223, 
      0.2778004966594377, 
      0.037079009052196035, 
      0.012019420623886766, 
      0.03466460208520086, 
      0.020917954692227316, 
      0.01759372280858383, 
      0.017861986614880688, 
      0.04273743741353671, 
      0.04058413129448464, 
      0.035882652438113324, 
      0.003034917705230482, 
      0.04159677652704757, 
      0.04783154994345149, 
      0.023236458944756292, 
      0.03408076802385443, 
      0.020793973168163643, 
      0.29165047982214437, 
      0.029153670285575462, 
      0.19543212763852238, 
      0.02857571838046673, 
      0.01453771384528828, 
      0.12160104981770561, 
      0.09420662489322992, 
      0.05663870212256802, 
      0.10345123511596813, 
      0.3418042805433782, 
      0.09632146339173445, 
      0.18503443769269262, 
      0.0822843285135927, 
      0.020898965789047142, 
      0.018561493416163276, 
      0.07621484901749584, 
      0.14998940276199316, 
      0.06070975697736306, 
      0.018103150572219895, 
      0.011784594639774765, 
      0.009822843485980209, 
      0.40703206379441836, 
      0.17212558945832404, 
      0.004890738914718656, 
      0.022697305826164, 
      0.4833506482991175, 
      0.01511852359547931, 
      0.008754163207886632, 
      0.14422895167442076, 
      0.014825444581554291, 
      0.02549841083972694, 
      0.057920184387515776, 
      0.0126648014941171, 
      0.0530051500079906, 
      0.05740784539010262, 
      0.061726287856993876, 
      0.030730249790491604, 
      0.030849510971961997, 
      0.33845090044681103, 
      0.01828493167748764, 
      0.01778128249228693, 
      0.023136707456065782, 
      0.009971402917935534, 
      0.03901760519939335, 
      0.030698590762563215, 
      0.01716278764900786, 
      0.031036480430422012, 
      0.021701492076638768, 
      0.05284583357009031, 
      0.0387121969559785, 
      0.3232538184150208, 
      0.06218364262263684, 
      0.048267638928848215, 
      0.05959013038335393, 
      0.13656193240921122, 
      0.04218040023905851, 
      0.03891582008955701, 
      0.6443540726230779, 
      0.08059667733312968, 
      0.03738927127089944, 
      0.10822143800082228, 
      0.020623250209540797, 
      0.019243452097986197, 
      0.17326073287853155, 
      0.030728454053103996, 
      0.01720084776393366, 
      0.028017042447782994, 
      0.0354670438524434, 
      0.010140812789922947, 
      0.20609477853781047, 
      0.027085436389119234, 
      0.19215612903850035, 
      0.10959276253325044, 
      0.027039662922842492, 
      0.015470665370193483, 
      0.14647111009521682, 
      0.046216041788678226, 
      0.07414017518737055, 
      0.055230969725679514, 
      0.013190433598242771, 
      0.03731954578534211, 
      0.26642677482708804, 
      0.10281376052837293, 
      0.011732724706993842, 
      0.04910183373468941, 
      0.04923961975450681, 
      0.006591907350790902, 
      0.02822483325662155, 
      0.008692465567920436, 
      0.07916437076193218, 
      0.021334226680800584, 
      0.008047949262240063, 
      0.010275367344768081, 
      0.29970741051537314, 
      0.011708438171280524, 
      0.00700932386623243, 
      0.0039184223473846865, 
      0.08075611632635221, 
      0.3006138545583765, 
      0.029988628566770287, 
      0.031044495030176592, 
      0.03520640392741843, 
      0.06416011758211067, 
      0.2831908976720276, 
      0.00996949856130358, 
      0.03188411730341312, 
      0.017791155873353896, 
      0.1487132267519162, 
      0.006953150210239082, 
      0.06758029877943603, 
      0.18148251103236698, 
      0.08972279917018923, 
      0.2691286070055496, 
      0.041168132630961335, 
      0.2638093034023894, 
      0.25253798474242994, 
      0.13567588980824863, 
      0.09078106282480404, 
      0.14228715750725635, 
      0.05365337387502664, 
      0.09599405916510555, 
      0.007689930923191687, 
      0.018388396178317133, 
      0.05765389970377627, 
      0.16417153464893394, 
      0.3358525469664365, 
      0.02521930755172158, 
      0.058245085042297334, 
      0.09080807678153828, 
      0.1645914948538499, 
      0.018672190364990977, 
      0.26656740682943364, 
      0.05988564362310691, 
      0.021742196123373407, 
      0.35874848797520753, 
      0.016568724785887834, 
      0.10133885572017594, 
      0.014854856558816232, 
      0.027704103969141185, 
      0.02748999412799651, 
      0.007576062311803723, 
      0.01732539652543945, 
      0.04609622920244288, 
      0.06358693457178562, 
      0.8622828832164493, 
      0.14356633601397767, 
      0.2463429731299273, 
      0.0441306708498492, 
      0.024080874408469614, 
      0.018033785419010198, 
      0.014311389706599321, 
      0.04811609388724478, 
      0.028790927945716128, 
      0.007808063115951841, 
      0.061606929408549456, 
      0.04604734745055644, 
      0.05296993130276062, 
      0.033472595434019856, 
      0.04807554120199808, 
      0.04537288796329921, 
      0.20153504853015414, 
      0.05838971572447165, 
      0.36718769216469216, 
      0.006395423448860588, 
      0.12039102666530466, 
      0.03922586747789776, 
      0.111233187275596, 
      0.0515847520375978, 
      0.017513061198121193, 
      0.0029995842324610123, 
      0.033065064449153345, 
      0.011546548109786043, 
      0.14951485828279434, 
      0.036292053525012496, 
      0.008848605906104347, 
      0.10757677070682331, 
      0.1923201539599093, 
      0.4157951975663317, 
      0.041339371544851955, 
      0.11921750643040392, 
      0.012275643507990416, 
      0.025803336451322628, 
      0.1642699081462121, 
      0.0439908588702673, 
      0.2346553445321651, 
      0.020583113886962604, 
      0.0034769286609411813, 
      0.05152357969910426, 
      0.009297639021342329, 
      0.03979043557965508, 
      0.03839767631036353, 
      0.03439847096214705, 
      0.042003843966495015, 
      0.0036744189701534403, 
      0.06185195356339123, 
      0.03262956161386419, 
      0.013123465258846998, 
      0.05555922701669308, 
      0.019445389127854745, 
      0.07644169212098172, 
      0.01993396888726644, 
      0.002683112905575028, 
      0.1085834511630178, 
      0.1367544707476519, 
      0.0645873744480695, 
      0.01309167500304749, 
      0.3735573467439699, 
      0.04583778830861411, 
      0.09456894147613315, 
      0.017315583010272736, 
      0.03439452431351582, 
      0.02935305604051495, 
      0.02934722446681104, 
      0.08512468377134579, 
      0.023842671986156923, 
      0.029334361546087668, 
      0.05495449189012066, 
      0.042939920635394244, 
      0.026771371960746086, 
      0.009236124477981375, 
      0.023359134424789926, 
      0.10074775376850956, 
      0.021199543866006507, 
      0.05032363601839089, 
      0.33701455587987394, 
      0.002820749009478902, 
      0.0368586108899588, 
      0.030823515483217347, 
      0.005688851933164805, 
      0.09555160504447281, 
      0.050692410872435964, 
      0.0109227771662926, 
      0.049140668328829074, 
      0.022857016155449383, 
      0.02251289469879853, 
      0.024432530435186128, 
      0.12567246666979315, 
      0.0313021545937279, 
      0.012449551333717546, 
      0.0463085801257974, 
      0.17606396507764327, 
      0.34809137938879053, 
      0.08141025743199319, 
      0.03347807416571481, 
      0.03174361143661914, 
      0.030095371657647876, 
      0.0390324865747023, 
      0.012064115775128956, 
      0.02138150229992024, 
      0.06719396585414217, 
      0.10203776844924665, 
      0.12026415077042096, 
      0.021352706193006284, 
      0.16081227351473562, 
      0.032207474312319045, 
      0.028357949057564384, 
      0.12351118244025744, 
      0.011456467622478534, 
      0.05345167388607377, 
      0.04564608607071786, 
      0.027759301286029447, 
      0.06630992690513257, 
      0.012377418588148689, 
      0.0028517716290121244, 
      0.02286572553767638, 
      0.14426489262943948, 
      0.02253942429181823, 
      0.009385853714499496, 
      0.18662919035532166, 
      0.03936207661465451, 
      0.08053104012535967, 
      0.6733836413516187, 
      0.03128991842360373, 
      0.004236345334420969, 
      0.021243510690586845, 
      0.06502826724471693, 
      0.004989506590634559, 
      0.03173032957827678, 
      0.20770129591851558, 
      0.19962431314728474, 
      0.2348632573758137, 
      0.030568113960226215, 
      0.05737880031190964, 
      0.035090636373001, 
      0.02819602891902415, 
      0.09373565097026641, 
      0.03615942990064223, 
      0.07605677439763261, 
      0.01844919710305644, 
      0.09980451463481475, 
      0.026794948710060662, 
      0.04168401011212973, 
      0.027154115922853935, 
      0.052216764801113626, 
      0.01862956119590159, 
      0.1117079377704431, 
      0.01790494581104314, 
      0.010022433239377838, 
      0.4933773990875249, 
      0.010329166041363214, 
      0.056699424459791065, 
      0.06604520602482265, 
      0.06342122855135485, 
      0.006486089351508162, 
      0.011671866803439882, 
      0.0930041014007647, 
      0.031571675966179685, 
      0.039845463989909534, 
      0.038968938268287616, 
      0.052205057112275216, 
      0.0325098197504877, 
      0.08933507971074599, 
      0.006955841846682455, 
      0.051717686270460084, 
      0.019330443427625008, 
      0.03610313132512007, 
      0.054069415481789174, 
      0.012694884284524852, 
      0.032863375623437156, 
      0.017248190301011778, 
      0.04760752145660835, 
      0.047028205698693586, 
      0.03321789597053787, 
      0.36899323494789193, 
      0.036357211043158665, 
      0.01211446972431552, 
      0.11335868948117801, 
      0.08357181166567285, 
      0.00768871044401837, 
      0.04186280389569512, 
      0.03211241916189384, 
      0.06727213823346237, 
      0.014615761891831877, 
      0.04320324186691063, 
      0.0329083936860042, 
      0.09706053187955598, 
      0.4196145485401521, 
      0.03483874417171117, 
      0.0157530260915035, 
      0.025393918525664937, 
      0.05895195063074281, 
      0.0851658097521322, 
      0.053959143840990646, 
      0.006864254581837352, 
      0.12000784061987665, 
      0.3357922075885313, 
      0.017990128525780913, 
      0.021443354711003074, 
      0.03835552350936169, 
      0.06882009294250797, 
      0.017634693987557133, 
      0.02363748904150545, 
      0.025994186734395047, 
      0.04067125138181103, 
      0.11624453637841445, 
      0.01732858838778927, 
      0.003722830654273554, 
      0.01154926855255972, 
      0.11674837296099054, 
      0.08587989151280133, 
      0.03887823675219818, 
      0.06419317584199198, 
      0.006678148960697434, 
      0.02130558777347914, 
      0.09036566300603452, 
      0.05064045681067098, 
      0.019499497994776994, 
      0.011526149847395634, 
      0.037979764110616626, 
      0.18276166583827633, 
      0.0768422739547579, 
      0.08453743018728208, 
      0.02202867955061002, 
      0.058638893751170075, 
      0.05210689296060262, 
      0.06327789355792697, 
      0.09371586144032938, 
      0.06163123522348665, 
      0.08338424234280516, 
      0.0072723852697228536, 
      0.04157244469917347, 
      0.027348614249797933, 
      0.014214638012720913, 
      0.004808282989905103, 
      0.01575676506893252, 
      0.08292551359699228, 
      0.07396309055352387, 
      0.013275779781829547, 
      0.18591518618708824, 
      0.009824668022194536, 
      0.0470139471573835, 
      0.04388767168251575, 
      0.044459073850570574, 
      0.005103290676324804, 
      0.06693614555685672, 
      0.01072005861356503, 
      0.672006845464697, 
      0.06912348148434763, 
      0.04793822404768487, 
      0.053276028258796175, 
      0.028785070442335695, 
      0.019245668226809516, 
      0.009203469171584308, 
      0.023799080951125137, 
      0.5391298095184633, 
      0.04819839868577337, 
      0.038594580698030775, 
      0.005425731165659308, 
      0.029692119383984965, 
      0.11236762506824981, 
      0.01720645026751393, 
      0.02539110254493843, 
      0.030123371795822668, 
      0.8481802785882177, 
      0.027829513256898652, 
      0.00986962441168041, 
      0.02676932943120891, 
      0.07289074195611722, 
      0.05270215615957873, 
      0.04204691037714796, 
      0.011397828611073661, 
      0.0038755670156591505, 
      0.011961465135858385, 
      0.017077228295658997, 
      0.3221847268194037, 
      0.01801757252242148, 
      0.012576091768568854, 
      0.042585029118003284, 
      0.48791471419558335, 
      0.045283121551507946, 
      0.009170842300467314, 
      0.03289256206297353, 
      0.027735827235231863, 
      0.13714259480153845, 
      0.009831582054415887, 
      0.022528778709726298, 
      0.06693015847429774, 
      0.03459113781688731, 
      0.25774879610220647, 
      0.050474195123377856, 
      0.059024802227695405, 
      0.022023787507288322, 
      0.07657241087638725, 
      0.025654754807019446, 
      0.02567679848902932, 
      0.0063941193337372065, 
      0.03879881976924894, 
      0.024120870616030125, 
      0.04013340645555673, 
      0.01951290243487419, 
      0.017878698276756054, 
      0.044701006555877845, 
      0.015777993285894493, 
      0.017130040451736297, 
      0.004386661636882789, 
      0.044415350302524095, 
      0.011943363928876382, 
      0.013067904704214314, 
      0.022793240020386123, 
      0.03009637764298883, 
      0.03565888929637984, 
      0.016439779588875676, 
      0.03929578454893444, 
      0.04601580634684523, 
      0.03491139250811649, 
      0.017139005081197516, 
      0.03400203646757659, 
      0.0077961000044724045, 
      0.05030946185313123, 
      0.02900045728453711, 
      0.17081044784004012, 
      0.16357032377998504, 
      0.026236749226496797, 
      0.0553226481031142, 
      0.02585535220055682, 
      0.007938034037701129, 
      0.07014740866615349, 
      0.1946331934988847, 
      0.018575035718703076, 
      0.07185057305468917, 
      0.0957848387796571, 
      0.05559559638163605, 
      0.06164655827066708, 
      0.051468164579233394, 
      0.18957858739716002, 
      0.15051416257850653, 
      0.010041377602357703, 
      0.030610022131671723, 
      0.06604269934087723, 
      0.006123387105858783, 
      0.039521524747167774, 
      0.06499167487420811, 
      0.027433059759756226, 
      0.05095146678890035, 
      0.026379770704413844, 
      0.049355199783151, 
      0.07774159941477908, 
      0.018690630402091332, 
      0.07563163724585088, 
      0.024379648491522025, 
      0.008728428089046628, 
      0.015956637164861814, 
      0.02403674112305121, 
      0.003385750181162589, 
      0.02245169684029518, 
      0.06695310525823162, 
      0.15946004400813724, 
      0.029969299745553946, 
      0.05922750846531571, 
      0.0487137068015155, 
      0.07102574352873381, 
      0.07573151465957434, 
      0.024813220621836368, 
      0.1356386865867269, 
      0.009100565866064399, 
      0.08172222105523756, 
      0.010318372798447176, 
      0.008638249563696802, 
      0.009874788495863627, 
      0.024615968302227918, 
      0.039443396249086736, 
      0.015909025414418444, 
      0.039273870974780994, 
      0.036727144802301395, 
      0.11925073414583585, 
      0.026344093582518647, 
      0.019665052632157277, 
      0.032482162020447666, 
      0.057958874011695714, 
      0.00354936411744834, 
      0.06894979108006492, 
      0.05791110792125173, 
      0.07438792236115087, 
      0.01072060621659174, 
      0.06502863611840923, 
      0.17480055708958475, 
      0.22628980760195655, 
      0.12728964246175725, 
      0.022146918339500003, 
      0.5404853751013133, 
      0.016310542487213534, 
      0.07059160689193776, 
      0.2878208075444317, 
      0.003700569837522132, 
      0.0329279958529738, 
      0.03122615190480043, 
      0.08941509534754302, 
      0.043640778367485665, 
      0.01968247375348557, 
      0.04792737015638738, 
      0.19638906164580758, 
      0.14964244053339362, 
      0.5068389431460048, 
      0.009417436114634756, 
      0.049735075971554916, 
      0.41395946383422094, 
      0.041680365963235384, 
      0.0239182641476739, 
      0.251652214348185, 
      0.009988407569203104, 
      0.022866597451893064, 
      0.14780633324238862, 
      0.042051231989654415, 
      0.041390459696337534, 
      0.12335625667180887, 
      0.13331637792609677, 
      0.04748439643905743, 
      0.05708127551958536, 
      0.03397166701068439, 
      0.026164351222954206, 
      0.3777616638564099, 
      0.06697448818729837, 
      0.006998331892634428, 
      0.003075468711724349, 
      0.0065252737516462754, 
      0.08886224559335812, 
      0.029527184647332116, 
      0.05644659195301345, 
      0.013841193657681189, 
      0.773842113651307, 
      0.050610373947133004, 
      0.014095772987963566, 
      0.06443748312366973, 
      0.06750337370514002, 
      0.21582669811691163, 
      0.04919774658303819, 
      0.05416287779403631, 
      0.034093184446967906, 
      0.05954497711401405, 
      0.03480093229915142, 
      0.0197935041245881, 
      0.6679513492337262, 
      0.19000778356763234, 
      0.0508753825221115, 
      0.02696990845892955, 
      0.007163651682165788, 
      0.15877131405401956, 
      0.023407926331360865, 
      0.03628419078068916, 
      0.035721459289115874, 
      0.046537076720295945, 
      0.1349647626188013, 
      0.4111834298355234, 
      0.004361500869111577, 
      0.009782084572236283, 
      0.00879963245204073, 
      0.13972521147276867, 
      0.19322776911358103, 
      0.14425240029032607, 
      0.011814133493520961, 
      0.01065203248502694, 
      0.16517014908337532, 
      0.05066803328412007, 
      0.08254931122210127, 
      0.02519225831944389, 
      0.16353411735698964, 
      0.05348796981455085, 
      0.013123689022859167, 
      0.07873296681464861, 
      0.054925498968808016, 
      0.10717917116955376, 
      0.18086793246670071, 
      0.2491097245156746, 
      0.5398172955250138, 
      0.032088456453668666, 
      0.015039086529581113, 
      0.023158000594774367, 
      0.008638123659953686, 
      0.08481243079403701, 
      0.1495753638436051, 
      0.0399426100718774, 
      0.06396585037093533, 
      0.039393208359604914, 
      0.0195378920034602, 
      0.03035688490735919, 
      0.2057322672813822, 
      0.013052836379828896, 
      0.005739535600061029, 
      0.05101131647503353, 
      0.0700864902184876, 
      0.01020454849276216, 
      0.019185884468191187, 
      0.06512857415310937, 
      0.0068256806576748215, 
      0.03823854259376361, 
      0.04550019162930477, 
      0.023383986211251078, 
      0.01819175066140109, 
      0.043227958905145504, 
      0.22286449863312582, 
      0.5380771149323345, 
      0.015440616974628034, 
      0.04475708984527676, 
      0.07285199756687241, 
      0.050749189143062305, 
      0.03390147052846804, 
      0.7493045620640247, 
      0.04592903489679424, 
      0.055206845789310795, 
      0.062332051094326615, 
      0.0070982131705800595, 
      0.11632155899410865, 
      0.02099576890376139, 
      0.005869310761209928, 
      0.024645078986211075, 
      0.021116432794835015, 
      0.04752649250076886, 
      0.043465078692334604, 
      0.057128782979270654, 
      0.06206073850661808, 
      0.006561164715933789, 
      0.06404980776892395, 
      0.012417352885689379, 
      0.11146553434795561, 
      0.10520706618991141, 
      0.5700320769103981, 
      0.030854795187862997, 
      0.07170989446561689, 
      0.015522558778563386, 
      0.18170773669756743, 
      0.05188545934636021, 
      0.008915104525523193, 
      0.029819475350618324, 
      0.032072285436429836, 
      0.1236594596387297, 
      0.03930836670397092, 
      0.04115119783158257, 
      0.05460423613404541, 
      0.2586581892659369, 
      0.03036672183322253, 
      0.16236551812480562, 
      0.03995735739315435, 
      0.04654592301827228, 
      0.21848312579352724, 
      0.010696796699816328, 
      0.04706661821427789, 
      0.08346573581948183, 
      0.01564733564331254, 
      0.008898449421199451, 
      0.00995881457682535, 
      0.20868832922237876, 
      0.018938643948369725, 
      0.018994583338737638, 
      0.05355906463648812, 
      0.04661698193501916, 
      0.06173801932668833, 
      0.042645839028103545, 
      0.005315920627473616, 
      0.04547698899671186, 
      0.02175304027872802, 
      0.02960100542207077, 
      0.031247411180925614, 
      0.07516025885722681, 
      0.029964083573332606, 
      0.03283066517805233, 
      0.0132526020776517, 
      0.04965050435151888, 
      0.01248577147471305, 
      0.3377596516586087, 
      0.07680666027711099, 
      0.3710988549703338, 
      0.12876912287821685, 
      0.01670109560371785, 
      0.07193641268778195, 
      0.03272208415735035, 
      0.04046130298616034, 
      0.008654209629436846, 
      0.03413232176193928, 
      0.07004139652599142, 
      0.0608188151573317, 
      0.009282422344554241, 
      0.4237158001572226, 
      0.16999261084325465, 
      0.07728664398172197, 
      0.018530995422685756, 
      0.16896442778662596, 
      0.004534675331129171, 
      0.018311415081898295, 
      0.04272088475715604, 
      0.05972218999743563, 
      0.056300173897410044, 
      0.03894848468889387, 
      0.11563577301873786, 
      0.007024976541555335, 
      0.04094311655542096, 
      0.017675606278077526, 
      0.03680142197705499, 
      0.22602114180229493, 
      0.21771886787217215, 
      0.03476185754011625, 
      0.1114262206619211, 
      0.04943170137743316, 
      0.027335333621965274, 
      0.04427121660298773, 
      0.021788331887364665, 
      0.03650023730300376, 
      0.011525183082720507, 
      0.09045019856735878, 
      0.10392801376045392, 
      0.0073051765132959405, 
      0.03756936582552469, 
      0.04050735311978015, 
      0.27209113825259534, 
      0.026923849720252684, 
      0.023029889113574613, 
      0.02663807987252657, 
      0.11688239287109763, 
      0.013865235486170567, 
      0.01739802157893889, 
      0.04425051712275313, 
      0.12367583370456796, 
      0.045234767793363634, 
      0.011739877431466525, 
      0.009670731498664641, 
      0.012979360891740411, 
      0.0823473565345869, 
      0.2033984081511207, 
      0.047487902631675474, 
      0.6359588307954647, 
      0.14395728022592383, 
      0.10261514848404434, 
      0.044827166005880395, 
      0.004279389535144725, 
      0.02726463888867279, 
      0.24615489926542936, 
      0.09734688373376353, 
      0.012057397849616947, 
      0.6003172853061792, 
      0.03098635360206312, 
      0.02586498693554881, 
      0.012834163793935519, 
      0.007422600133085123, 
      0.05083936322211182, 
      0.0034542714558984896, 
      0.07670683588678834, 
      0.04924029481374435, 
      0.09688528322039572, 
      0.027902251092564268, 
      0.04025911408596775, 
      0.04518755893494557, 
      0.1251334349502501, 
      0.01779912557130863, 
      0.09788653124217803, 
      0.19992827126704318, 
      0.03898526641584842, 
      0.011252953781695338, 
      0.02462619567004266, 
      0.12163166839778053, 
      0.010305754495502226, 
      0.09766146945477383, 
      0.006685949728285335, 
      0.026521973204180965, 
      0.06019942255579762, 
      0.00948331565486369, 
      0.04863416622630635, 
      0.061240367916579413, 
      0.3104504557100667, 
      0.021425200580087532, 
      0.0861976169034282, 
      0.0780616479315665, 
      0.1446611148259128, 
      0.03708200438220057, 
      0.04904183936140039, 
      0.519154242278833, 
      0.5836554126034118, 
      0.26405485133700696, 
      0.04051605172147107, 
      0.005609917553901567, 
      0.019468834254429097, 
      0.028722778214084435, 
      0.03535662425495291, 
      0.048924391757860765, 
      0.02212344036188807, 
      0.057493986567022044, 
      0.025997569384676972, 
      0.04875441000726621, 
      0.2345025425167361, 
      0.09770815501051841, 
      0.004023830238172098, 
      0.006492253252379453, 
      0.030213801520929437, 
      0.13383951558160093, 
      0.02725781932344836, 
      0.1053607506371672, 
      0.02255564404617731, 
      0.03779637935079996, 
      0.04845303116010279, 
      0.09147664672899422, 
      0.028663138367031323, 
      0.01826410924502927, 
      0.038138792534165064, 
      0.09100174616362473, 
      0.07775537475994723, 
      0.28728426696516335, 
      0.009822104437914564, 
      0.051553064160456304, 
      0.0290124433906134, 
      0.10919369629092379, 
      0.018537425513241692, 
      0.053246540684531635, 
      0.07190390558386908, 
      0.031441695660834205, 
      0.007541131457417228, 
      0.07430057336415587, 
      0.031251988806889786, 
      0.035195384114409256, 
      0.009042308552263343, 
      0.01488288963750732, 
      0.024486431378160662, 
      0.035074221480323735, 
      0.04909507475973396, 
      0.129906347927143, 
      0.06785077797343171, 
      0.010955395189682356, 
      0.3103769735963351, 
      0.057152531722449405, 
      0.17523611791317886, 
      0.021146864844690257, 
      0.11776666229593102, 
      0.08158640249010277, 
      0.20959107293722792, 
      0.02794511422255838, 
      0.038471718279309876, 
      0.07217482105271354, 
      0.13528050357370686, 
      0.025070893309571393, 
      0.03162280805092015, 
      0.04637243681945376, 
      0.024125623760582884, 
      0.051698558681210864, 
      0.07315918782738562, 
      0.019059600445901752, 
      0.017637498316458087, 
      0.15520196047408943, 
      0.01027013488939633, 
      0.04488824685391694, 
      0.02029625195516573, 
      0.013568502965430045, 
      0.5216964229784868, 
      0.511755155828195, 
      0.021708985576943656, 
      0.029958856554822142, 
      0.02656729623863691, 
      0.024475910070555603, 
      0.048661350986895044, 
      0.031129328097541462, 
      0.029678897456750303, 
      0.006156700168559687, 
      0.07185425720804996, 
      0.025724409447135277, 
      0.058566739586849055, 
      0.08099961787351853, 
      0.025363629557619984, 
      0.011311741305452847, 
      0.01603431998590609, 
      0.015505640968895366, 
      0.057664718847360574, 
      0.07801427759749047, 
      0.1472449897684277, 
      0.07157582893465228, 
      0.328900459790874, 
      0.1006453662184039, 
      0.004122274019992668, 
      0.030524890979500247, 
      0.02007841444945717, 
      0.04111590019552937, 
      0.05650557167975386, 
      0.22720101460266626, 
      0.006043521975097363, 
      0.1994118168056138, 
      0.11284179315538781, 
      0.07218300473098535, 
      0.0216913411874334, 
      0.05859341176468433, 
      0.05281342977371396, 
      0.0102181511544096, 
      0.12111772101133932, 
      0.01269458587603392, 
      0.010089959123647862, 
      0.021940067942870123, 
      0.053536318886084025, 
      0.037116293760970295, 
      0.009369467369009178, 
      0.008800406805385758, 
      0.0923137918229927, 
      0.4780107215686207, 
      0.07595743661387648, 
      0.10827606527955884, 
      0.057815048780563844, 
      0.3026016564553315, 
      0.029307747238875508, 
      0.008687551864770033, 
      0.03408545219077585, 
      0.05934907645524128, 
      0.009285585802640122, 
      0.008880578332273924, 
      0.055670417663325485, 
      0.051717494134782535, 
      0.045915841229128784, 
      0.016565457494187693, 
      0.005761807957362141, 
      0.04355250332208825, 
      0.06904415735426157, 
      0.1133330920195188, 
      0.3265722934277956, 
      0.04554127247184689, 
      0.03685028365640425, 
      0.06278381403965157, 
      0.016395082261309066, 
      0.03998772353824702, 
      0.005537442358281872, 
      0.040520775363386836, 
      0.04684525203422367, 
      0.17522033088672775, 
      0.039964685358982906, 
      0.00913799651668839, 
      0.15501454726879338, 
      0.03768626143412154, 
      0.06429425040333943, 
      0.042280028080061954, 
      0.11834091533423824, 
      0.007748767915419332, 
      0.025577341064372656, 
      0.005881296759963273, 
      0.015050699979813684, 
      0.12675292091398851, 
      0.22934703028316236, 
      0.18204640617305698, 
      0.36922274258113924, 
      0.0998262701196651, 
      0.011527237682929964, 
      0.10522003008436294, 
      0.007830496885576398, 
      0.016510030464925912, 
      0.3800890594627297, 
      0.06463984398170927, 
      0.07048968922921078, 
      0.14331015319753104, 
      0.0714274391806904, 
      0.056736621035968306, 
      0.0035916410984106685, 
      0.04874266806984528, 
      0.0670748464152957, 
      0.03382234438946844, 
      0.13874466626664297, 
      0.10463917746928261, 
      0.05181635072994233, 
      0.039174641056191756, 
      0.24928924837248934, 
      0.010562191501574737, 
      0.03219389549795821, 
      0.010971574111908246, 
      0.018014448030541783, 
      0.013555673110414253, 
      0.022907074957249515, 
      0.1489398442523216, 
      0.14694508813851775, 
      0.06799403617693361, 
      0.04744725617752968, 
      0.01949611439861087, 
      0.06026725212190515, 
      0.06447434115592118, 
      0.2502838948929705, 
      0.04333432013596088, 
      0.016534280331210932, 
      0.0028797788021214794, 
      0.05241032154026151, 
      0.0541946967087227, 
      0.2559461673727238, 
      0.08137028995300309, 
      0.46351813490482324, 
      0.0343758165158145, 
      0.010258089386090234, 
      0.010757790342306684, 
      0.029698846675240545, 
      0.011405364079943905, 
      0.05029743845211553, 
      0.08525049482820159, 
      0.02938819956819086, 
      0.030217166505087465, 
      0.37600629260984497, 
      0.022771783959434952, 
      0.17387397821079306, 
      0.21073432815717988, 
      0.02688668822653126, 
      0.03206883114946246, 
      0.07995495549394008, 
      0.05896089964861924, 
      0.07209123911553009, 
      0.127848103947695, 
      0.13115616532065666, 
      0.013489083255373917, 
      0.00920025120644292, 
      0.03760458704105666, 
      0.06320738352006965, 
      0.004809468219928958, 
      0.05912895683392615, 
      0.015328253835030187, 
      0.017469775748110452, 
      0.15833941248947886, 
      0.05908950338086858, 
      0.05247669301814664, 
      0.027175663894235813, 
      0.14442302687237457, 
      0.025994479155984174, 
      0.11371022568525349, 
      0.12413137576836389, 
      0.02106519216182919, 
      0.009788925560407783, 
      0.011717523442654601, 
      0.012836252607409657, 
      0.035992184674679045, 
      0.013712562013770824, 
      0.035908134855172254, 
      0.12490224839720758, 
      0.18181483282617833, 
      0.04738471849393546, 
      0.029219004905144164, 
      0.12787238192633726, 
      0.041918142997042024, 
      0.00472851707117935, 
      0.15305036971659186, 
      0.09398580540333315, 
      0.020363796573536905, 
      0.00924352166390075, 
      0.33573446722613964, 
      0.013904433895615395, 
      0.022495596087496204, 
      0.010762949124242738, 
      0.03915514950193843, 
      0.0513829258404372, 
      0.09104923690482647, 
      0.034020602712119534, 
      0.03117258803352831, 
      0.004659049693935458, 
      0.1511753715129258, 
      0.03004619118943368, 
      0.0350656974444512, 
      0.03773305315156161, 
      0.01418826562026133, 
      0.004609161359808705, 
      0.05386029062675778, 
      0.1584592069131736, 
      0.0035470119832066243, 
      0.04490206322296848, 
      0.014927230395597808, 
      0.01315888664401167, 
      0.007680659072497895, 
      0.009209372248072315, 
      0.022048513997342402, 
      0.013363930887101461, 
      0.10912626378494286, 
      0.1347998126972997, 
      0.012665670710284127, 
      0.01944627540981727, 
      0.07333801946043891, 
      0.08697842194870106, 
      0.06939768887901877, 
      0.2234399856583695, 
      0.054541022655149596, 
      0.053023660145809386, 
      0.016850405549871095, 
      0.10994481464534679, 
      0.17633617405858298, 
      0.029783424007966706, 
      0.005500106569569788, 
      0.7410160841866604, 
      0.0411527549715269, 
      0.0429792571806578, 
      0.024736856890365765, 
      0.10550846378697554, 
      0.16656957176201095, 
      0.05227346300622218, 
      0.021546307191015534, 
      0.10175710493151695, 
      0.026128162202721156, 
      0.006244938239503329, 
      0.0549806222259304, 
      0.04743292908169607, 
      0.017326680631722467, 
      0.11856004911775621, 
      0.004061350926174619, 
      0.04879072720414217, 
      0.09236402272073035, 
      0.02247786508828384, 
      0.036000116446798416, 
      0.04794563719310835, 
      0.03241934774249197, 
      0.026606858861574236, 
      0.006926636278525084, 
      0.027099705138032008, 
      0.007395928564412395, 
      0.1502006782422394, 
      0.7453044456140399, 
      0.054634606858046095, 
      0.04817309012880563, 
      0.04173383932046458, 
      0.18064287195714, 
      0.034375038551898975, 
      0.03866412127514316, 
      0.055299743641632905, 
      0.018644623411145037, 
      0.7791424016582222, 
      0.13165619367106546, 
      0.03694908172115279, 
      0.32652925544997063, 
      0.050941110437226614, 
      0.27699080927417913, 
      0.04861406391540971, 
      0.22078654727931604, 
      0.03800666431439837, 
      0.04200556073260616, 
      0.28628881144721124, 
      0.10946919978561338, 
      0.015719256270595262, 
      0.023883194441118426, 
      0.03510060631387551, 
      0.16105121658033614, 
      0.046467247217559106, 
      0.02009707848703113, 
      0.01622945454270633, 
      0.043309374521129526, 
      0.0827745951126998, 
      0.03679154567543796, 
      0.01791638727046085, 
      0.007655277249586683, 
      0.02368194448884924, 
      0.06557072335480646, 
      0.11403860639782751, 
      0.12849263520179297, 
      0.05461947233796311, 
      0.06003743996430749, 
      0.05071093737946396, 
      0.008377177634657161, 
      0.012232549629893938, 
      0.5458586336934731, 
      0.02887020624781735, 
      0.044870663949010105, 
      0.017359607935907257, 
      0.06050939341200019, 
      0.02558399208247026, 
      0.01654010157550014, 
      0.26761825110363535, 
      0.24697681281423625, 
      0.15165902615067653, 
      0.005772136020380459, 
      0.01681803778268357, 
      0.026640091735601844, 
      0.05555264450873728, 
      0.02638066466417262, 
      0.053795762105815, 
      0.0404229086450262, 
      0.02046563930484283, 
      0.013312205377352754, 
      0.03443432116886873, 
      0.0951099137214278, 
      0.028083193747161082, 
      0.03575891013793348, 
      0.07935064326692692, 
      0.02464273281086637, 
      0.12018700614770242, 
      0.023954944106428205, 
      0.6789902723799143, 
      0.13929936097399145, 
      0.08959474790954505, 
      0.365896296425196, 
      0.039164917685784784, 
      0.028268993284380286, 
      0.01076679980733207, 
      0.00425767171552552, 
      0.024454450455430536, 
      0.07036396887843514, 
      0.009676312686460587, 
      0.03146219924711821, 
      0.057125628585071433, 
      0.022419371899152905, 
      0.02255600186869458, 
      0.016060529547809267, 
      0.03703656775001956, 
      0.08803287804259616, 
      0.1095850329658618, 
      0.03920346352307211, 
      0.1191578706834902, 
      0.04148550333870092, 
      0.0037338177163760227, 
      0.12218086351097004, 
      0.0220030272979872, 
      0.011360663437094312, 
      0.09048253453951437, 
      0.00895500117057432, 
      0.009996857028907749, 
      0.023891820974089924, 
      0.89192414095014, 
      0.23413271673654754, 
      0.4559615716384191, 
      0.05743970498793673, 
      0.06092675077281812, 
      0.19621135103857212, 
      0.0352020706244777, 
      0.02425080159086511, 
      0.08794080215969967, 
      0.536250994723726, 
      0.16117524935253877, 
      0.1191382531276827, 
      0.007271850505212915, 
      0.048483379272022196, 
      0.02096517282855737, 
      0.005646288457069991, 
      0.37207859564014034, 
      0.08247750005657786, 
      0.025278676118693916, 
      0.035082739405702466, 
      0.10452417004976382, 
      0.04064137268535676, 
      0.10258925573575575, 
      0.03959543051725463, 
      0.05177469232223163, 
      0.039151060522618325, 
      0.17940764736759135, 
      0.07202364347402372, 
      0.05720917900938697, 
      0.4487009164997431, 
      0.09649338455772374, 
      0.029411682232355903, 
      0.009610173390041485, 
      0.07894737312454507, 
      0.08645184924667455, 
      0.04451254844011502, 
      0.150943480919083, 
      0.054290648412323006, 
      0.09507434234535622, 
      0.04144506674084485, 
      0.012528607305216346, 
      0.008379328282774679, 
      0.022844012470867103, 
      0.01703359372641099, 
      0.015068213425221804, 
      0.025529404783047483, 
      0.03485379211718686, 
      0.056839336283038666, 
      0.03733600270038111, 
      0.03528863801396291, 
      0.0024750403044249882, 
      0.501553879047229, 
      0.054932434970956734, 
      0.29894288548539627, 
      0.016161941348090906, 
      0.01821848303720635, 
      0.07406377943079073, 
      0.06665777209508314, 
      0.10018676579778955, 
      0.0440206313717809, 
      0.48021459697674623, 
      0.020931987798038277, 
      0.10118100879945172, 
      0.01990259267302514, 
      0.07039908619526607, 
      0.014865878593197011, 
      0.02662329861822117, 
      0.03519702247103283, 
      0.22960418460894794, 
      0.1288890874925688, 
      0.0061276645267385665, 
      0.013318536804680951, 
      0.08967864206016996, 
      0.004956269312968119, 
      0.18481569311824658, 
      0.011330597969256655, 
      0.03796416595803804, 
      0.05541677991373317, 
      0.14038214408942423, 
      0.015904638553079765, 
      0.049517907415656086, 
      0.03728106866994674, 
      0.03401470616331459, 
      0.041984858800725465, 
      0.05206038739990048, 
      0.032968130689076856, 
      0.030614186135821137, 
      0.6799560122451793, 
      0.28750341522416517, 
      0.07951957642805896, 
      0.04158599344901676, 
      0.17807390437475965, 
      0.08440313851882882, 
      0.016883786683599782, 
      0.3358427705175436, 
      0.46007872198712835, 
      0.02550351951066376, 
      0.021142595765336166, 
      0.06313012628128871, 
      0.011069277786851633, 
      0.005808930120436366, 
      0.18166129580618035, 
      0.013919065706053163, 
      0.52292601560093, 
      0.06728839912307548, 
      0.11141338229988751, 
      0.3851881227379972, 
      0.04353653910642035, 
      0.03508228672315622, 
      0.010274045049169624, 
      0.29456808584824135, 
      0.13762086759741304, 
      0.026529769866843064, 
      0.0539530436894338, 
      0.016148305867893804, 
      0.08838001096139328, 
      0.0311724626653069, 
      0.01753931209841162, 
      0.13217312627773392, 
      0.05195531222395161, 
      0.028647546572972485, 
      0.03935502865798886, 
      0.028578858157222064, 
      0.14480647156640974, 
      0.3952279617001163, 
      0.029739295467762644, 
      0.054387108268525816, 
      0.04633458931757125, 
      0.029317850826847257, 
      0.22932867983856176, 
      0.021206250666115763, 
      0.010027703722605502, 
      0.24806859954938354, 
      0.1226763072829453, 
      0.02308633843469321, 
      0.2336831096834998, 
      0.04043481770247729, 
      0.02106832676260788, 
      0.09215287156072814, 
      0.023551277297209856, 
      0.04274359873803831, 
      0.02652641617042143, 
      0.11742024818733401, 
      0.06863705742628062, 
      0.0398405104860542, 
      0.08424137316695444, 
      0.036937550174406704, 
      0.05557491649700473, 
      0.17928322519998682, 
      0.012059801283390638, 
      0.17962409895860412, 
      0.037240524325490826, 
      0.04315839504296354, 
      0.04168317203273377, 
      0.0341390700879056, 
      0.1668168892255018, 
      0.025134088945722985, 
      0.11131763142344092, 
      0.032536302929029294, 
      0.021806183447944074, 
      0.031885392455211804, 
      0.04723964016169993, 
      0.05412385053828519, 
      0.02027999007933035, 
      0.1883439087991946, 
      0.013708799112344381, 
      0.02183047710501215, 
      0.17817918528334867, 
      0.24123833953547597, 
      0.6604684098328337, 
      0.10296545517684424, 
      0.010467181340536069, 
      0.07470441583742093, 
      0.06685493360718874, 
      0.024723967364290226, 
      0.04680555386162523, 
      0.05929733912220749, 
      0.0663757720432621, 
      0.02523205093100216, 
      0.04416485561062549, 
      0.4757144422936728, 
      0.010318737180007628, 
      0.02785836218552366, 
      0.09621127317610963, 
      0.05946378033061383, 
      0.048692079366699205, 
      0.19497992047127027, 
      0.09188056416395199, 
      0.33550631791074637, 
      0.031124157426736222, 
      0.014572323040148548, 
      0.005955961807619364, 
      0.021669278247921135, 
      0.05880457546486818, 
      0.007017025995602222, 
      0.011257904325927302, 
      0.061545704810185974, 
      0.055569274022465164, 
      0.022508306837953466, 
      0.7663845097535205, 
      0.5513678747550526, 
      0.034739921332829715, 
      0.0032785866721320753, 
      0.028756045855964633, 
      0.13444403853467474, 
      0.04424385488309077, 
      0.19668377163187337, 
      0.035532924171833125, 
      0.08683312137703482, 
      0.009281403356062382, 
      0.06464847437418764, 
      0.013266197160331042, 
      0.040053934392565695, 
      0.0513452190093128, 
      0.007490222624750798, 
      0.06856269531795676, 
      0.004720166286407266, 
      0.0487149941753883, 
      0.02045595229622379, 
      0.0500708139515342, 
      0.1606551269427051, 
      0.010445551519088103, 
      0.1917351193019296, 
      0.049173649232489305, 
      0.052137216139680566, 
      0.11188075042500005, 
      0.024156082920522626, 
      0.04841718682922911, 
      0.005020952476703549, 
      0.08328870053896342, 
      0.02574602006590283, 
      0.0155532468093024, 
      0.059909754058530114, 
      0.006227306695646185, 
      0.05812524488784681, 
      0.030766970463745963, 
      0.009315715884665836, 
      0.025414695478218927, 
      0.03239856228895888, 
      0.024419573966832135, 
      0.028101020267494007, 
      0.08122934623167456, 
      0.09831822523802218, 
      0.021341211374963195, 
      0.028164695562658677, 
      0.05086100100056937, 
      0.0042727171642666295, 
      0.05767203218179138, 
      0.01751875515829434, 
      0.03824538502835236, 
      0.02666184840621618, 
      0.012934912077774655, 
      0.17910205960463466, 
      0.006180639654197919, 
      0.04968319554831389, 
      0.012822374806033807, 
      0.11365035806995608, 
      0.0740156367893532, 
      0.04165562658744708, 
      0.051387830778053915, 
      0.045870962563419805, 
      0.037952381664316616, 
      0.0730194397959018, 
      0.026540056033885664, 
      0.2685885956577604, 
      0.05795793684715728, 
      0.10308195445374715, 
      0.09560136428913096, 
      0.28606454431004125, 
      0.004637663910033403, 
      0.019135283826068078, 
      0.03515065494942546, 
      0.10673099199401426, 
      0.012315958103789677, 
      0.04712486190929349, 
      0.131044270239389, 
      0.043458677575651514, 
      0.03239800919000977, 
      0.3720777182167194, 
      0.2081625695021095, 
      0.013167318962250277, 
      0.06374842462864531, 
      0.012868371683640911, 
      0.035984312546992865, 
      0.010861594171617082, 
      0.044831936525043366, 
      0.03951781986632328, 
      0.03067400287739133, 
      0.005449362265460542, 
      0.21228262985550958, 
      0.015699037458092802, 
      0.027442793690818854, 
      0.015187900895879987, 
      0.9159639562297738, 
      0.24483559265682328, 
      0.045715563255744086, 
      0.061957799374507815, 
      0.01861459685486182, 
      0.025829637658712375, 
      0.003868242418102392, 
      0.032918278520901186, 
      0.1889533409619833, 
      0.04007440670960956, 
      0.03321685819141608, 
      0.02220365650438537, 
      0.04905995659602726, 
      0.04852043652498931, 
      0.005677462269700298, 
      0.009518835967774976, 
      0.03200543855736338, 
      0.12510295003661348, 
      0.047247596086169456, 
      0.0732215498635862, 
      0.0074143459563212714, 
      0.05508178591166066, 
      0.04510013077815271, 
      0.26853870185886686, 
      0.05400250564738751, 
      0.0198318638841399, 
      0.13497756636961128, 
      0.014617622994533966, 
      0.03533065811132752, 
      0.009212274654733649, 
      0.048773508506433035, 
      0.036600425689426626, 
      0.2489668787607705, 
      0.20529910423072004, 
      0.23691241775865576, 
      0.014773714069812977, 
      0.012698794487950962, 
      0.016722819939032907, 
      0.0065015335026852444, 
      0.058774642868618, 
      0.007562370925378054, 
      0.13320965228329013, 
      0.11281806207655098, 
      0.028359962170548262, 
      0.010810477608402596, 
      0.028307703345524262, 
      0.049152578624570946, 
      0.047466148766119924, 
      0.13197278250071584, 
      0.13965865471686303, 
      0.04332457065383943, 
      0.08998133022852166, 
      0.19900839241013085, 
      0.04373796951483632, 
      0.30165551433286386, 
      0.03262538320595648, 
      0.04133966228780732, 
      0.030445705045664195, 
      0.013004241030996464, 
      0.11330708046442972, 
      0.19488240430935042, 
      0.06469843124768974, 
      0.13961299998972124, 
      0.029696804157495513, 
      0.04714739972998149, 
      0.4754649117553712, 
      0.04224168526947327, 
      0.054001480553593544, 
      0.04479002301684645, 
      0.030020007934539388, 
      0.04207544062020844, 
      0.05423302317316109, 
      0.02058733051622442, 
      0.03242323740065538, 
      0.09643863986193815, 
      0.19186286218234827, 
      0.13268287261731426, 
      0.48630506348083236, 
      0.22100113559488807, 
      0.08801485169671239, 
      0.00974135382251996, 
      0.03459945240782992, 
      0.05316367708168414, 
      0.009557762911413834, 
      0.07838403125886004, 
      0.05966699976167763, 
      0.009804790185327022, 
      0.13746314327299405, 
      0.014855537107862407, 
      0.033950517089372016, 
      0.07952368049247587, 
      0.09994074491814445, 
      0.5205537673134643, 
      0.2052983837711893, 
      0.03206507949691428, 
      0.03931653856345378, 
      0.4105036740759387, 
      0.11162926644772211, 
      0.08248222740329787, 
      0.014955802163756268, 
      0.1606597483657067, 
      0.006582569375998261, 
      0.1276852372146234, 
      0.11316703835395513, 
      0.011098417006655176, 
      0.016091920695871714, 
      0.04844152327430814, 
      0.835630989782093, 
      0.03493809103745795, 
      0.1875676587935745, 
      0.14921004641613553, 
      0.0395820801901573, 
      0.03632426003085226, 
      0.0772956457537709, 
      0.007820365411085672, 
      0.06071080438182362, 
      0.05378863166252245, 
      0.02177042072598846, 
      0.049929933374244735, 
      0.03666047371441946, 
      0.10053870731065609, 
      0.10789766388157918, 
      0.0416048619246073, 
      0.3927645212713584, 
      0.02863048473121408, 
      0.02309645906857018, 
      0.18693052054710627, 
      0.06047940681033481, 
      0.004115839534135465, 
      0.5658541076037068, 
      0.059320959046877696, 
      0.03941594263278107, 
      0.04449382452659135, 
      0.06725543088583913, 
      0.41453433834582276, 
      0.039781792226565076, 
      0.09545854460950848, 
      0.19425227791022298, 
      0.021093610980041554, 
      0.025109522333124155, 
      0.030712852653058443, 
      0.06119661725499449, 
      0.15362121070267465, 
      0.009496864611199023, 
      0.03586857440861309, 
      0.03934905916859925, 
      0.06409852180490565, 
      0.055977005012682914, 
      0.007732810854078566, 
      0.06837499900842241, 
      0.2916614692111046, 
      0.013650376887763395, 
      0.03229924730734465, 
      0.04504769527451353, 
      0.1070023653984121, 
      0.043152570921745736, 
      0.217560692341771, 
      0.12546156312366702, 
      0.02351220281144419, 
      0.02817582503101419, 
      0.029999790664475327, 
      0.10011173997144275, 
      0.06832339823024063, 
      0.048017303911152824, 
      0.07031385214933551, 
      0.06494575495582187, 
      0.04267149642690402, 
      0.0238325696559844, 
      0.02718342914996585, 
      0.006657756691295, 
      0.035279351590658724, 
      0.0193095575591338, 
      0.03912009621728471, 
      0.035426755847108075, 
      0.06101546903299436, 
      0.04349232341779251, 
      0.21246869965421633, 
      0.05948847315444115, 
      0.03639375649475285, 
      0.031737341880847744, 
      0.005064317139283088, 
      0.23576654930746055, 
      0.36549636981920297, 
      0.021004319447544037, 
      0.023402075472658032, 
      0.009376121273311082, 
      0.011192957812595073, 
      0.0041140325502193155, 
      0.04081546447064211, 
      0.011147206676285016, 
      0.006049675646011882, 
      0.018152768195608935, 
      0.03489034228198403, 
      0.05459675133459037, 
      0.018383751506842558, 
      0.5056387021630372, 
      0.033751136900957185, 
      0.0064710829493343286, 
      0.034965373644069764, 
      0.007987979193729013, 
      0.05045511395060946, 
      0.03642412158808834, 
      0.03527989843930436, 
      0.04327503155049076, 
      0.13025846691074638, 
      0.03111746993380404, 
      0.09056880038994725, 
      0.023561140487465274, 
      0.27532942385218023, 
      0.02061696136428242, 
      0.021107180337167616, 
      0.014950068732201295, 
      0.03568874639590202, 
      0.08853179348788584, 
      0.16268259605090415, 
      0.012046077573708985, 
      0.03319191011589817, 
      0.008990131423540288, 
      0.05511364824670432, 
      0.02049751380263516, 
      0.03853126914071582, 
      0.3082151708433053, 
      0.003908849240290201, 
      0.03297542889615503, 
      0.018728293501148637, 
      0.06308640032132891, 
      0.02475817910334516, 
      0.22276186317515845, 
      0.5549365692916046, 
      0.13445471292233352, 
      0.06343107275884255, 
      0.03415775798773059, 
      0.05306206752146911, 
      0.07454256363301101, 
      0.013846461080264851, 
      0.13632484071864598, 
      0.08365361962865794, 
      0.022103927907756917, 
      0.05327945547279094, 
      0.051185757689035244, 
      0.3614763283457668, 
      0.02058236832029818, 
      0.08486916954700992, 
      0.04930643216014083, 
      0.28625227016471805, 
      0.12580061821676464, 
      0.03170713975395901, 
      0.010331452639922668, 
      0.2065542122913149, 
      0.02075061682286644, 
      0.014471373680554622, 
      0.033674718415662094, 
      0.022980498912661188, 
      0.046875338598903374, 
      0.02976207347567018, 
      0.010951254334635594, 
      0.0332956351941526, 
      0.04479559322551962, 
      0.043314404324380336, 
      0.026801216903382077, 
      0.11996861848798468, 
      0.13446804577925833, 
      0.022510604810025748, 
      0.020432300117237435, 
      0.11893663469459248, 
      0.056921301353088774, 
      0.3600604203332327, 
      0.022696875904824068, 
      0.7074868022441765, 
      0.04045594384745537, 
      0.011333530879605458, 
      0.25399428180625966, 
      0.04681108037022574, 
      0.06265943956237567, 
      0.05012343672784624, 
      0.5674851488796666, 
      0.1771803877095934, 
      0.061563752845688643, 
      0.09614974839369383, 
      0.022986503841235913, 
      0.06882368066531772, 
      0.016643271775195218, 
      0.019005237757753087, 
      0.03252005364636152, 
      0.010582241747230587, 
      0.01852013287790284, 
      0.00612376353569644, 
      0.004540798815841179, 
      0.03208276613298545, 
      0.05086748931278875, 
      0.19258061914395155, 
      0.03084651330379121, 
      0.08808052616214013, 
      0.016463610451163693, 
      0.01974516992348347, 
      0.06826301963596726, 
      0.01362043759835274, 
      0.11755879369883795, 
      0.007847257314263847, 
      0.0053878398783643415, 
      0.016264367844951434, 
      0.02903039414584877, 
      0.6086836567438726, 
      0.025802629442969818, 
      0.02608996940189949, 
      0.006338992102147065, 
      0.004697366258810255, 
      0.050361116437654195, 
      0.04270291113626211, 
      0.018036146812128402, 
      0.020317966708228854, 
      0.026211595229478312, 
      0.012195040101739885, 
      0.3222663125015552, 
      0.02458756061181518, 
      0.03929461078630632, 
      0.0400650830790471, 
      0.04461522471313463, 
      0.022592399580835826, 
      0.019902620873902155, 
      0.038623108965526794, 
      0.04632199208145368, 
      0.019502215921242298, 
      0.04757564772870814, 
      0.054236079012760265, 
      0.07248475203078908, 
      0.5453037656537869, 
      0.014923819208225659, 
      0.048813054399192236, 
      0.004592495297857956, 
      0.06434625287045077, 
      0.02554249382962826, 
      0.045415063351639993, 
      0.059305004568531765, 
      0.06148117184430917, 
      0.04022904880910885, 
      0.026754919309834323, 
      0.050127466124169205, 
      0.004621836088190905, 
      0.020132025028703697, 
      0.13123429281844617, 
      0.03827413345911588, 
      0.05864575221404787, 
      0.02277941173032182, 
      0.03342342102109652, 
      0.009851500680165807, 
      0.05975180488919778, 
      0.012684662319922605, 
      0.07958449087285219, 
      0.027965576074068525, 
      0.009217497204128688, 
      0.22768266188514802, 
      0.006760984020521367, 
      0.05784075341124971, 
      0.02474123061545734, 
      0.04984598758566192, 
      0.42448831822849414, 
      0.03172384002764962, 
      0.031165618622619275, 
      0.04602027377704971, 
      0.013953457193711922, 
      0.03162089328448887, 
      0.010690566645874602, 
      0.13763265178243947, 
      0.027960212320638642, 
      0.15602894594199118, 
      0.014770116218622177, 
      0.056073244898450864, 
      0.04761595213857214, 
      0.01571854675522217, 
      0.026976405791945546, 
      0.06757848072720421, 
      0.03280399686173769, 
      0.05695329042674005, 
      0.04187640274149185, 
      0.05993578687380254, 
      0.043214159302890826, 
      0.058854147985805426, 
      0.04547432037619916, 
      0.029790336975073006, 
      0.009479929937726306, 
      0.061215399714719225, 
      0.03571431589216579, 
      0.05850843688201722, 
      0.0705160264445466, 
      0.05266141873557884, 
      0.04399505717148814, 
      0.18865511358058434, 
      0.05233312922769947, 
      0.11001703083517891, 
      0.49822937085667884, 
      0.0743991524965019, 
      0.05354248094592724, 
      0.006795079911257993, 
      0.036032847192607576, 
      0.005002775158175022, 
      0.018150718315875933, 
      0.03783165675348307, 
      0.057946176926182445, 
      0.00417535743119942, 
      0.08848061847044159, 
      0.054004204800932834, 
      0.07566137137655982, 
      0.22681560076418658, 
      0.056475839770551026, 
      0.032045435386431294, 
      0.013522252073348525, 
      0.07811374267584337, 
      0.14102087320640097, 
      0.07102161624921122, 
      0.0650881456882404, 
      0.11328384010630169, 
      0.041377329094795946, 
      0.06764612048948411, 
      0.06859616397878203, 
      0.052491292426442786, 
      0.06591187322482926, 
      0.09087307541406656, 
      0.5011618495954135, 
      0.5948690119757816, 
      0.06107095879076735, 
      0.027369109445296556, 
      0.06455405538743206, 
      0.05932404718013467, 
      0.004451811151605617, 
      0.13209859067943483, 
      0.008791624209608507, 
      0.06318816680142085, 
      0.03126297191227828, 
      0.01381234940789506, 
      0.01163265051927528, 
      0.04350267841421988, 
      0.00810505146363405, 
      0.02658278176152936, 
      0.2315679950933225, 
      0.06187732593746409, 
      0.9271300170640632, 
      0.04846574370370381, 
      0.0212670905937479, 
      0.01949568263645817, 
      0.03403836906285794, 
      0.17219121236751786, 
      0.06520737374924315, 
      0.14688017107976234, 
      0.11092910727626756, 
      0.05410138791780264, 
      0.06412652615668292, 
      0.022035546779859142, 
      0.043122185671397216, 
      0.023940709194394477, 
      0.018687323136575413, 
      0.04638980408156431, 
      0.011300875982758573, 
      0.08916737554363849, 
      0.10653758250557858, 
      0.1406341119379682, 
      0.00421301399192928, 
      0.062364021224254586, 
      0.16948780113658812, 
      0.012973939835455278, 
      0.011339332111021328, 
      0.020122854878614274, 
      0.044729430654906796, 
      0.06200035188645136, 
      0.011492451036796317, 
      0.013017121499793782, 
      0.04457671104402907, 
      0.024665835358484784, 
      0.12844621375727847, 
      0.03735317159711966, 
      0.05531011906248493, 
      0.01639641224724737, 
      0.10451332484065175, 
      0.015791368442428164, 
      0.031300944208417225, 
      0.05696262999310876, 
      0.04230810193861509, 
      0.03648936819145502, 
      0.17432141299212406, 
      0.09168502217490522, 
      0.012608188542115824, 
      0.10106510960878122, 
      0.11232069041244178, 
      0.07055403453829939, 
      0.11233692739369873, 
      0.014197934764171475, 
      0.08338309387487976, 
      0.03467521339909113, 
      0.15931990637087778, 
      0.09295465448867456, 
      0.060067382539918675, 
      0.026911666532399806, 
      0.015388880702196355, 
      0.04659808280279666, 
      0.04395392334048496, 
      0.05042071662137008, 
      0.18065438926714147, 
      0.4754878068937112, 
      0.0789203767735147, 
      0.029184274251975503, 
      0.06001466725257035, 
      0.16671042075817558, 
      0.03786799757228691, 
      0.021182098036155044, 
      0.1195003202349844, 
      0.09520969158822587, 
      0.043475052021384866, 
      0.01916635170119189, 
      0.03609474022275589, 
      0.6253239670508076, 
      0.13306943907572982, 
      0.014945774722482659, 
      0.04581795336690307, 
      0.036513692451944704, 
      0.03921057859014102, 
      0.0271879127005546, 
      0.044873854688836284, 
      0.02405970638568267, 
      0.2692837705748153, 
      0.20473977592837728, 
      0.022956200115714, 
      0.01813674144720124, 
      0.027569253105279717, 
      0.06753006425753495, 
      0.067747336449511, 
      0.05399260871994013, 
      0.017692604573812807, 
      0.015026960829012913, 
      0.0340201710625509, 
      0.016349743100751223, 
      0.0611464240042852, 
      0.46466178071171726, 
      0.017096929144546164, 
      0.029298208300029372, 
      0.08434466954474035, 
      0.1282499173621991, 
      0.012691615195751977, 
      0.08419049363408171, 
      0.04944329713155255, 
      0.11353727804875453, 
      0.04985527934963553, 
      0.012194315672361724, 
      0.07744309853282312, 
      0.1330910314730174, 
      0.058122526966251024, 
      0.05660793581259697, 
      0.011534890301416396, 
      0.14313981071666285, 
      0.04743056565878243, 
      0.023161496817098313, 
      0.2951327094201089, 
      0.03212660642574558, 
      0.03644476056377569, 
      0.03530933903220919, 
      0.1837310332654631, 
      0.09500668976100474, 
      0.019658714173356646, 
      0.038786946198899, 
      0.4986076349326259, 
      0.051766076823530516, 
      0.06513261604140909, 
      0.04353055443255449, 
      0.06073332814632013, 
      0.008392444046492838, 
      0.050616034058700035, 
      0.0547352496702866, 
      0.7699114652516809, 
      0.03366170342141062, 
      0.027082768540640866, 
      0.010002224869210215, 
      0.25912428968882173, 
      0.012882772035044716, 
      0.01480043639647791, 
      0.05706887165697629, 
      0.18466756734798748, 
      0.024702228367939935, 
      0.029677162731970963, 
      0.06642733843303912, 
      0.16004665902639084, 
      0.15911055299700613, 
      0.12674549782529576, 
      0.046317071564882926, 
      0.013961144768763561, 
      0.007525826097828158, 
      0.013946990996914783, 
      0.1527062633048686, 
      0.03642741205756815, 
      0.23142661928774466, 
      0.046234451539506116, 
      0.01562104252386253, 
      0.09817333259085448, 
      0.0977427113662193, 
      0.2422285893256343, 
      0.2679118783376122, 
      0.2258218442117348, 
      0.06687929536682309, 
      0.015299245941409904, 
      0.0298189924458518, 
      0.017605666833574528, 
      0.005837816825487563, 
      0.15708213469227866, 
      0.07718659713997653, 
      0.009677920836826894, 
      0.12082053249486817, 
      0.0185104686945168, 
      0.09849616752675694, 
      0.0077990872106875895, 
      0.013189409876146729, 
      0.038971164961905225, 
      0.05214138834972076, 
      0.0529908910010835, 
      0.0588381279288148, 
      0.13916961538894365, 
      0.3647538906356559, 
      0.05019703233210882, 
      0.05574780642474487, 
      0.051661192996640876, 
      0.03629827665242333, 
      0.06538466436011421, 
      0.014553851633057967, 
      0.009237020995421058, 
      0.03576238292236549, 
      0.008603181457656825, 
      0.049540351832493626, 
      0.13109722551566977, 
      0.14568661234456562, 
      0.14344277524295088, 
      0.027226088390873104, 
      0.055255913983095054, 
      0.01061323634539676, 
      0.06683069223675263, 
      0.043229459110155764, 
      0.10710751785952853, 
      0.030072568094161804, 
      0.058570932562528884, 
      0.02345830819244934, 
      0.1497509160186664, 
      0.017202615675981112, 
      0.21700365128740046, 
      0.32803800654863957, 
      0.04214639840598831, 
      0.015856729309541857, 
      0.05329290152317438, 
      0.036720295466065526, 
      0.017395485297382857, 
      0.0759208420930255, 
      0.014295352855103065, 
      0.025956204634031452, 
      0.06235252532724794, 
      0.14979147801835643, 
      0.011014422778312287, 
      0.0458383690465982, 
      0.010551590988224405, 
      0.05661095083745795, 
      0.01924617767593002, 
      0.00726658299775091, 
      0.05888172293776249, 
      0.021973885124035444, 
      0.030315024541826458, 
      0.07327464503264589, 
      0.05617514484738733, 
      0.012452855483515471, 
      0.014294673666244534, 
      0.018348827103831775, 
      0.019773875353898913, 
      0.022981676861388627, 
      0.18542443119659896, 
      0.019778019231446495, 
      0.03201650716728332, 
      0.1807450430849332, 
      0.05038411570801548, 
      0.02786393426832068, 
      0.056078340126544515, 
      0.03707919767516189, 
      0.02302898504009087, 
      0.040613682442486324, 
      0.04753863398497431, 
      0.06768601805257066, 
      0.03559209399594995, 
      0.01629941961868704, 
      0.09581415490558466, 
      0.30671486227084854, 
      0.13635848822890445, 
      0.022518528855400323, 
      0.018141785973263585, 
      0.026347837769549517, 
      0.14400703603245688, 
      0.0031827995239954152, 
      0.013599084674094259, 
      0.04359129615448285, 
      0.27746397706573306, 
      0.13656220047957973, 
      0.054552813126916, 
      0.038131264094239656, 
      0.03677567244837177, 
      0.05517905200313812, 
      0.019830793894104647, 
      0.2669316846955341, 
      0.5669140733500173, 
      0.07768582807423761, 
      0.22638703698753498, 
      0.03830046469398063, 
      0.22320289149864797, 
      0.02401602122831489, 
      0.028238863661714277, 
      0.02545762710981296, 
      0.010389303269552647, 
      0.17080908039124137, 
      0.01779616864666463, 
      0.008138155870653196, 
      0.06651733391877984, 
      0.06406360555585776, 
      0.19274612320141787, 
      0.0208556561083926, 
      0.00970957091436979, 
      0.04525183334975903, 
      0.023026299213396505, 
      0.2240579391846123, 
      0.03730231127925677, 
      0.05928178319321768, 
      0.15360560541330143, 
      0.1277248567782106, 
      0.0441448267014208, 
      0.2735506498626518, 
      0.02379962044807428, 
      0.08538114086064807, 
      0.006713213492645421, 
      0.01046112984460359, 
      0.04966398028089227, 
      0.07774472848435778, 
      0.1133441588688815, 
      0.0646417537552355, 
      0.07832583591062912, 
      0.037710844508618134, 
      0.34157238907307635, 
      0.044979013787757566, 
      0.03729563121929176, 
      0.006759833054547273, 
      0.07269886858159211, 
      0.005213581189007986, 
      0.058019539290435185, 
      0.04371757934167258, 
      0.11850018608421846, 
      0.16835944838521458, 
      0.5312688277782501, 
      0.15593471954695, 
      0.08068541431605075, 
      0.0384525368535373, 
      0.1629070093614042, 
      0.2872288668736573, 
      0.03194365441484216, 
      0.5748908166170082, 
      0.34555261875516124, 
      0.04868951176034589, 
      0.32144386075808673, 
      0.02105881430302627, 
      0.04764247793193063, 
      0.007828968458702176, 
      0.01587745350438251, 
      0.06767706936610604, 
      0.06335087155044959, 
      0.029950047573137496, 
      0.04337656454727191, 
      0.01821354484070394, 
      0.008773781760458085, 
      0.09165838944899639, 
      0.019576133797992105, 
      0.23583644771455048, 
      0.02588889771962097, 
      0.3446619539459069, 
      0.020761168084976744, 
      0.10042328073773962, 
      0.016620179622184553, 
      0.03853096804515973, 
      0.19974015424648311, 
      0.041618006538243955, 
      0.02780743739094583, 
      0.017260641014155555, 
      0.0567168317190062, 
      0.06317866183372754, 
      0.00836748097429018, 
      0.017093094098971084, 
      0.011777869512708896, 
      0.12562251539984284, 
      0.10897724609673297, 
      0.03266852638800743, 
      0.008946019737027057, 
      0.07434253624594743, 
      0.015044525547583492, 
      0.06552439157368278, 
      0.29546223669956106, 
      0.10246785903331428, 
      0.06084783887641065, 
      0.2910806730494217, 
      0.032036950375120436, 
      0.028373639573268796, 
      0.05316061182974374, 
      0.013214986981227859, 
      0.13502059513946849, 
      0.3140246938417663, 
      0.23534421575232617, 
      0.38238901985892976, 
      0.04233896996461394, 
      0.0250448390873223, 
      0.015206253136717796, 
      0.004316873298246809, 
      0.15913827695039234, 
      0.012439837130743602, 
      0.018191852778145123, 
      0.019147307076838732, 
      0.04972070066878814, 
      0.034564635878768575, 
      0.26576626849980034, 
      0.21416120707214523, 
      0.04742530247062276, 
      0.03654808220013281, 
      0.059287098984245744, 
      0.07896050929469177, 
      0.037161758823111124, 
      0.014124051997285293, 
      0.0030254913993737038, 
      0.5349561783004931, 
      0.04362412738796194, 
      0.15081309583713334, 
      0.15219386808777602, 
      0.06585140306251491, 
      0.023380678166495344, 
      0.028808732233437814, 
      0.03502383506578117, 
      0.04302531361962919, 
      0.18293422085173974, 
      0.022053190033052932, 
      0.01842037602955863, 
      0.030908900276282254, 
      0.04518407905144227, 
      0.008039022384887374, 
      0.020234962227521774, 
      0.02825089981485607, 
      0.04696840879994461, 
      0.02381456973920656, 
      0.05088147227666095, 
      0.11429259942827133, 
      0.07028893733778281, 
      0.11688339366945573, 
      0.03483827159205291, 
      0.04279877761758719, 
      0.08396177468660058, 
      0.018170635036329565, 
      0.06775007385666613, 
      0.05398948370644215, 
      0.029558212968647437, 
      0.023383391210812603, 
      0.027175017604663163, 
      0.05039048210329961, 
      0.0068615547120892025, 
      0.14375609987326346, 
      0.004753248869054413, 
      0.013202707702474909, 
      0.0623756989994832, 
      0.050473366116350886, 
      0.028566439070685238, 
      0.025515868338468868, 
      0.062855521795955, 
      0.059574437140096664, 
      0.06237485333257696, 
      0.036602560346168524, 
      0.2709622417260138, 
      0.015437977224363712, 
      0.07667118815017539, 
      0.04912570235309118, 
      0.056898947712489135, 
      0.048438405318062885, 
      0.03784045228074762, 
      0.03167185248728561, 
      0.00971774845072113, 
      0.018531634032546287, 
      0.08386671871923101, 
      0.14918766779799633, 
      0.08344462497265921, 
      0.20488941311177383, 
      0.04737191468371324, 
      0.0518028551098249, 
      0.051318922501405455, 
      0.008924857954935299, 
      0.5732130620399561, 
      0.20055847133807944, 
      0.0974446736512397, 
      0.035927982073084196, 
      0.287845532759932, 
      0.03465150501579014, 
      0.13889066618017745, 
      0.03199371765378569, 
      0.07353739621408323, 
      0.2542249332578731, 
      0.2607467572099692, 
      0.053721370583967615, 
      0.06144379738277923, 
      0.042911727031676644, 
      0.011126625306126903, 
      0.06726239253502596, 
      0.008941239886928888, 
      0.020658329464573914, 
      0.02576638773244135, 
      0.08772302157900451, 
      0.013010704876961847, 
      0.010447715181311892, 
      0.044844114724966175, 
      0.058493947708097536, 
      0.11746877192034665, 
      0.17752087112190248, 
      0.23850842932208577, 
      0.02932385914283625, 
      0.016905480284508657, 
      0.030907321663784893, 
      0.056571169043802626, 
      0.27230849681274005, 
      0.049958745028636474, 
      0.021606510453097767, 
      0.013621729031249601, 
      0.028725090223948934, 
      0.01864244701658149, 
      0.03639179501047457, 
      0.0659614367094494, 
      0.04749485180891501, 
      0.0795571682153665, 
      0.254165705622937, 
      0.010928835122804847, 
      0.2525750090468286, 
      0.2378345577285589, 
      0.04473452460095645, 
      0.07525751725826582, 
      0.12975281066809313, 
      0.042853131741771855, 
      0.003963416149367, 
      0.05819289658269492, 
      0.06406584688656751, 
      0.032301490136708785, 
      0.05147385687367268, 
      0.02816404781750897, 
      0.08709701698178608, 
      0.030795695540670694, 
      0.04550430448046607, 
      0.1055066261210403, 
      0.10590014879160238, 
      0.01641814377490776, 
      0.03819565009780202, 
      0.1851471105623244, 
      0.004739699030320656, 
      0.031014531897047316, 
      0.003609251239327852, 
      0.23381299926697768, 
      0.021722691985649245, 
      0.012724192021333434, 
      0.036085542287341524, 
      0.4753793728099112, 
      0.18533449935722243, 
      0.045234815440223536, 
      0.07812351137730081, 
      0.744516632167242, 
      0.012539011854938971, 
      0.061166277681434546, 
      0.061466891400977025, 
      0.10428270825213476, 
      0.004745151901516663, 
      0.015419200317701278, 
      0.030463193154661557, 
      0.04835675734645176, 
      0.09435136847339443, 
      0.13643851254434833, 
      0.011405756753779707, 
      0.04236311665297576, 
      0.06729378765635152, 
      0.4631576017865805, 
      0.035565434165123096, 
      0.02852077294903279, 
      0.0656716614709823, 
      0.2956788907486007, 
      0.03446340551083766, 
      0.020708970067274308, 
      0.029411722724254047, 
      0.019284595293054957, 
      0.024906524942725904, 
      0.05008133858592522, 
      0.019637518307714878, 
      0.0152484073774546, 
      0.14291002594725094, 
      0.02028276820068854, 
      0.1050401586616259, 
      0.3921727242853975, 
      0.24642447022415215, 
      0.0921126176159211, 
      0.2070668171499097, 
      0.04144557599082778, 
      0.04664843433982343, 
      0.052161832398377635, 
      0.02601676947961409, 
      0.019072870550898277, 
      0.027096966577965023, 
      0.5572872006695255, 
      0.02441997606604318, 
      0.10512756917196847, 
      0.11018801534076045, 
      0.04807586847729562, 
      0.024748803135620206, 
      0.00726842689783219, 
      0.03445777095988633, 
      0.05721249425658882, 
      0.3785374686341514, 
      0.10096019349050254, 
      0.05633421345019472, 
      0.157029847614253, 
      0.0646611583940508, 
      0.024405100814631583, 
      0.0605750656685188, 
      0.17840688393132068, 
      0.0373711020201284, 
      0.012996722993608358, 
      0.016583413044611844, 
      0.062480687488068246, 
      0.00877797158629021, 
      0.042134010934128746, 
      0.04681078662061143, 
      0.15440673759023651, 
      0.05006788859082617, 
      0.019278012196037968, 
      0.005536473786080446, 
      0.034781194199496566, 
      0.14135440129264512, 
      0.028716453845057003, 
      0.012383295714508736, 
      0.05158493748900318, 
      0.039705898684978626, 
      0.12469893049518668, 
      0.010423048658656333, 
      0.10210041980316142, 
      0.008348419650967238, 
      0.01750155495416148, 
      0.08324914966545591, 
      0.01083412502342599, 
      0.02193333095407296, 
      0.19249351077642302, 
      0.06413905575470413, 
      0.012217147921511384, 
      0.10782492171957625, 
      0.05639298503374934, 
      0.5082983665899186, 
      0.3826216786595288, 
      0.007873039662527783, 
      0.05388816789048326, 
      0.04612276038450564, 
      0.019865209446091388, 
      0.2786339691867908, 
      0.09335095315376007, 
      0.007104721916074407, 
      0.27184110917634263, 
      0.03322467515571131, 
      0.04556918229404165, 
      0.01338344821050642, 
      0.0439228097677538, 
      0.015542330661739856, 
      0.026514187233340973, 
      0.05304264056635195, 
      0.03748684856652807, 
      0.01946420698265853, 
      0.04044653326147975, 
      0.07141923098541932, 
      0.05299807635017077, 
      0.0939877853898751, 
      0.02782498272661026, 
      0.06536449208030345, 
      0.19269633971291072, 
      0.07171883650338876, 
      0.008739679023179368, 
      0.01663211102300354, 
      0.059491230683232685, 
      0.09214500708482637, 
      0.06377450655412531, 
      0.02467902926824007, 
      0.04591843689386794, 
      0.05948421604557293, 
      0.015160442006693904, 
      0.15216883018953417, 
      0.4404494296264651, 
      0.05386861243137239, 
      0.00938141436319609, 
      0.09145611424602487, 
      0.05224376900864714, 
      0.005710513516835006, 
      0.09286997349135982, 
      0.013777708641547592, 
      0.05197948080458318, 
      0.03616135644315448, 
      0.0789990640302408, 
      0.14119111825979627, 
      0.04431171377585726, 
      0.06723603124251153, 
      0.04334212222446907, 
      0.0288183307725133, 
      0.12963054551529837, 
      0.39660370462953926, 
      0.004591346805543468, 
      0.07466359513308837, 
      0.057074576251436235, 
      0.03615693165858496, 
      0.01440211951864495, 
      0.06884859964999301, 
      0.017763501538057832, 
      0.011409999439153518, 
      0.018499549583270145, 
      0.03086900184825264, 
      0.02943925060611997, 
      0.739736833047588, 
      0.058188391280504494, 
      0.0315516199220081, 
      0.1886735559052398, 
      0.029540617972808856, 
      0.01189992066679591, 
      0.38437345724676364, 
      0.23350484426498508, 
      0.03251684269835917, 
      0.027819883880743114, 
      0.18443273693264417, 
      0.1450216676505296, 
      0.036989609816149516, 
      0.05523795175300296, 
      0.06401303299475879, 
      0.027739596870541314, 
      0.105401784267989, 
      0.03406154534196148, 
      0.07074216686461064, 
      0.04893703195724806, 
      0.009433683581203492, 
      0.18514201850992157, 
      0.24721626711663894, 
      0.032152491173020464, 
      0.028651935923996487, 
      0.24655563338105768, 
      0.006053179925407707, 
      0.06430035686793607, 
      0.03600411470208067, 
      0.06128990384086835, 
      0.01860967964526644, 
      0.06034180809301616, 
      0.05518454862287389, 
      0.004027289181702991, 
      0.039486007175397145, 
      0.042573395844018584, 
      0.26338579167571297, 
      0.037971440803305924, 
      0.045122681309916465, 
      0.10688499417206745, 
      0.024498125748222018, 
      0.03797012346780583, 
      0.0066903922343580675, 
      0.021923547757100148, 
      0.02756752360825826, 
      0.0139757762628849, 
      0.009326113552103844, 
      0.0196685644835948, 
      0.02451698055391537, 
      0.0674491737412512, 
      0.052162609460419, 
      0.14739636958772803, 
      0.005102729462983564, 
      0.0560024068843167, 
      0.009790774214242643, 
      0.018313934265742918, 
      0.003935136655757012, 
      0.39501535126286025, 
      0.08691817826126476, 
      0.10472973711710624, 
      0.016680999115675586, 
      0.015335250108368729, 
      0.015457192355453377, 
      0.12641879326560967, 
      0.029110625927975985, 
      0.0339541283979201, 
      0.008824638704499623, 
      0.029993294894847578, 
      0.02221196985303131, 
      0.03389654787449425, 
      0.04634343081515956, 
      0.046951319525673996, 
      0.003570953940362017, 
      0.16552828966015035, 
      0.05254836662577288, 
      0.37368573830768964, 
      0.1259307034346519, 
      0.006792323896083896, 
      0.012123952317424271, 
      0.09725563004144656, 
      0.06998475556739049, 
      0.18960930592990544, 
      0.04091827077426585, 
      0.01470367060011822, 
      0.028870535208028757, 
      0.04841577617561374, 
      0.09491174748814311, 
      0.026079427683766393, 
      0.05598010176912146, 
      0.033313013297331974, 
      0.08698324266305356, 
      0.13870068196252902, 
      0.0639369487940165, 
      0.1560104904037821, 
      0.12799895883218548, 
      0.04289888812131321, 
      0.08555905246960906, 
      0.04796851122466614, 
      0.0623536701760153, 
      0.01241154631096676, 
      0.03522789647625496, 
      0.038576541095210935, 
      0.12463514954446153, 
      0.38417328182637606, 
      0.027500665082481886, 
      0.06470772972300062, 
      0.04188429426539437, 
      0.3800095218210436, 
      0.05970631928715343, 
      0.10929317501567579, 
      0.05340845331108627, 
      0.006942820803196122, 
      0.04275587636381091, 
      0.5851805145494228, 
      0.051319199679857944, 
      0.24413291440765647, 
      0.14268603727530957, 
      0.09347780976182926, 
      0.06497136419515423, 
      0.011745873351895456, 
      0.09376467355938582, 
      0.05630974342830555, 
      0.03390270664133476, 
      0.02425110450841189, 
      0.040767126091241085, 
      0.014464176345333356, 
      0.030285715856625105, 
      0.02335266019148032, 
      0.007967655341486735, 
      0.00425446929656486, 
      0.055059903910403905, 
      0.06099423205317518, 
      0.15329878603454397, 
      0.022647898341739903, 
      0.0063007702551067584, 
      0.04351426001876764, 
      0.009822077592868227, 
      0.06134781107140709, 
      0.034407621676474556, 
      0.049609245931832545, 
      0.0566266322765885, 
      0.07550681926825704, 
      0.01684812344968323, 
      0.07471094657190183, 
      0.009266487234263075, 
      0.03197583979043295, 
      0.01442622447408419, 
      0.06880760819712689, 
      0.042744048644114234, 
      0.09285646749342713, 
      0.03296222445247695, 
      0.32352051029066087, 
      0.022238926024780628, 
      0.05407592635262457, 
      0.02915503840800202, 
      0.06612124858802129, 
      0.02172539688504783, 
      0.1446970721050198, 
      0.01706198784621874, 
      0.06135922468802032, 
      0.03423129070637239, 
      0.2493300513274922, 
      0.3410228482791085, 
      0.013551579272681366, 
      0.04948158202288435, 
      0.03245069567875471, 
      0.07146610089459737, 
      0.0968666174468416, 
      0.0023674567182653673, 
      0.009152229200441352, 
      0.09632282681844503, 
      0.06574071381998303, 
      0.05121862611906728, 
      0.005140705012625717, 
      0.04174711968257543, 
      0.058944325344474253, 
      0.5555046063652364, 
      0.09067751869849207, 
      0.05236868729991049, 
      0.034593117021895686, 
      0.011135247433439565, 
      0.08502431867368597, 
      0.004389298835650892, 
      0.006202741980391578, 
      0.07043955669256022, 
      0.05595524428046593, 
      0.03387162552854072, 
      0.03182180486997432, 
      0.027837985541415596, 
      0.009601962462276495, 
      0.00838805477343139, 
      0.04665688009880696, 
      0.01659619326949667, 
      0.2412020863942601, 
      0.051243183207888336, 
      0.02703799163284627, 
      0.02632170801649536, 
      0.018286486671980115, 
      0.030925289990379457, 
      0.03358566900362979, 
      0.004327373720211538, 
      0.09026503462766994, 
      0.13796478359093722, 
      0.05429361072850942, 
      0.026087773401724086, 
      0.21623854293031733, 
      0.004507678120418693, 
      0.05411060514544582, 
      0.006689202752650709, 
      0.044147922978598896, 
      0.021303789770838626, 
      0.2076669071330574, 
      0.030975843707245477, 
      0.042044252080038896, 
      0.050622576449713144, 
      0.06118924665627081, 
      0.05563180514771095, 
      0.015591989496311173, 
      0.11002970076835288, 
      0.03333871173427656, 
      0.055729105462508456, 
      0.03534026301838516, 
      0.2634421560355207, 
      0.08428882502032263, 
      0.0343769656791094, 
      0.06973466964016796, 
      0.014574424101141346, 
      0.01627333298903669, 
      0.05501856180284519, 
      0.09588101400898681, 
      0.01753772841149606, 
      0.2836630435700069, 
      0.016538284557029166, 
      0.04023506462114067, 
      0.02654745281622499, 
      0.06514326340052674, 
      0.39465211644998777, 
      0.5943655208979158, 
      0.007406940479312213, 
      0.05244865711549708, 
      0.0202701843348957, 
      0.03527568346852425, 
      0.0027253439128914606, 
      0.042880479511915655, 
      0.14256423647356023, 
      0.23051148610676794, 
      0.021367010559502006, 
      0.046789641421760036, 
      0.12054275122306189, 
      0.05091773152333779, 
      0.013456447607789468, 
      0.3370141459953513, 
      0.061272593421610184, 
      0.0331525504951516, 
      0.010849176166825014, 
      0.17958485794161985, 
      0.05719688586670821, 
      0.06329866320092442, 
      0.07634707470818987, 
      0.03648736749089254, 
      0.05942568592105336, 
      0.02940964825756758, 
      0.008548400092403536, 
      0.049659490363699044, 
      0.1638403582877719, 
      0.057916166623290445, 
      0.08615958871537957, 
      0.050490291899933336, 
      0.04213524926986578, 
      0.12551434289795418, 
      0.00835172719730245, 
      0.044633046314534366, 
      0.023429078971311513, 
      0.043463608166828316, 
      0.029275458102983418, 
      0.11383998318313779, 
      0.6065954009891534, 
      0.04582010816093748, 
      0.026860747033277323, 
      0.013050439790574494, 
      0.015685765766915726, 
      0.0851959179814965, 
      0.02875033986518563, 
      0.015143631572842358, 
      0.027020839306885557, 
      0.4764825918936376, 
      0.07338611470119268, 
      0.04683382916788184, 
      0.021895446681399873, 
      0.053764221488470564, 
      0.0470467289590076, 
      0.4317284622976581, 
      0.0589599659226883, 
      0.25045459500316253, 
      0.057188586516095964, 
      0.046130101035655756, 
      0.43773382315781273, 
      0.03661545770776546, 
      0.19521068569208025, 
      0.1853790918257344, 
      0.05180695384817624, 
      0.064531576796473, 
      0.03126499148746372, 
      0.049140963453964924, 
      0.06626430098339327, 
      0.052073809661732764, 
      0.04896549443174499, 
      0.044921127337222935, 
      0.11354806031427624, 
      0.07350908385619258, 
      0.1336421144549265, 
      0.08430062474897791, 
      0.09814306681886975, 
      0.05898909889185267, 
      0.030771255473192094, 
      0.032492738329834306, 
      0.0037932150245456276, 
      0.019644527394367013, 
      0.48068519284112976, 
      0.043055530275904474, 
      0.036509109389757786, 
      0.02803950575158539, 
      0.06261106496881765, 
      0.006992304828733292, 
      0.04655696993245223, 
      0.06267805360132882, 
      0.20884869371185177, 
      0.02927784721888374, 
      0.030993479796592237, 
      0.012842918378033674, 
      0.05339991829794885, 
      0.02132424604625251, 
      0.03257254443882407, 
      0.04610570051123799, 
      0.02946620728892998, 
      0.005659322898131476, 
      0.13152170599648308, 
      0.018068060714382803, 
      0.040005727309592634, 
      0.056320321616701204, 
      0.06961013761410878, 
      0.0381173759698226, 
      0.026897282838822024, 
      0.1068629712632925, 
      0.19783006612234896, 
      0.06136627806434738, 
      0.4092928038172361, 
      0.04965855269260965, 
      0.027483061826492877, 
      0.0736319998846192, 
      0.02790473694154331, 
      0.02429207364173114, 
      0.045388025730213846, 
      0.021072492354238866, 
      0.10490898340295716, 
      0.013286090829041967, 
      0.014086591027563797, 
      0.026528914015968012, 
      0.09007609909427278, 
      0.014307761435047323, 
      0.04369870809086068, 
      0.14385605071969199, 
      0.060029358203310096, 
      0.15441172529921843, 
      0.04853482887601482, 
      0.0577845488971985, 
      0.03902721256626725, 
      0.03777869007992478, 
      0.02105662301884967, 
      0.025180580238909272, 
      0.010018959256028534, 
      0.060766880280301756, 
      0.13196862348352395, 
      0.13784677318303454, 
      0.012440463199319211, 
      0.03379830208306786, 
      0.056401178844906974, 
      0.008410858724189651, 
      0.035134403213198565, 
      0.10496310531231347, 
      0.008222775498980804, 
      0.050056763788303066, 
      0.06719034253686801, 
      0.013881568606305352, 
      0.05765698559635429, 
      0.035863268900906554, 
      0.0789758018002701, 
      0.011239397441620119, 
      0.02384014006195293, 
      0.03186359460501552, 
      0.15238295875451172, 
      0.059127585102947085, 
      0.02113315830081485, 
      0.1778017043473544, 
      0.0446530399186944, 
      0.19812042945013378, 
      0.045557049025886566, 
      0.009007466099952304, 
      0.11309799497461234, 
      0.03117108647809357, 
      0.07078933627413896, 
      0.012047762720956355, 
      0.0378345454179515, 
      0.0746638825081661, 
      0.10245130659464745, 
      0.16222167672775503, 
      0.08334261693603302, 
      0.12061523717365674, 
      0.04309486632184013, 
      0.06166468815052166, 
      0.06908876382810954, 
      0.023682014126465607, 
      0.08547465284203468, 
      0.016297778924301502, 
      0.032536279866094746, 
      0.035332300864901384, 
      0.01712123225215081, 
      0.06115287349670812, 
      0.3947497085609388, 
      0.06947478076395676, 
      0.1714883494147964, 
      0.08376914969880506, 
      0.0202753357941696, 
      0.07132116900881705, 
      0.12329489117371172, 
      0.011880476492718634, 
      0.049981848171917434, 
      0.006705198800633822, 
      0.011683021321252315, 
      0.017163161966859464, 
      0.049753330454306514, 
      0.19160487376946933, 
      0.05597770631097232, 
      0.040013269484922336, 
      0.06634037084277386, 
      0.003963984573188775, 
      0.026811921909019445, 
      0.0498061478411632, 
      0.07900053720449084, 
      0.7263720524836776, 
      0.02174194516045456, 
      0.11032073612736112, 
      0.3192595132627907, 
      0.021051421247257153, 
      0.0442406349297348, 
      0.303925433132249, 
      0.1240533764662504, 
      0.040065197168277715, 
      0.11755872587305317, 
      0.04344633529398492, 
      0.07682130384128237, 
      0.03740113317462481, 
      0.07872355755792726, 
      0.05525909831057322, 
      0.0626746731306026, 
      0.04325246439548453, 
      0.029830198989519125, 
      0.05835061469149288, 
      0.004341635776095894, 
      0.3049621830600542, 
      0.42603768776383893, 
      0.04459806378214248, 
      0.016665948528696503, 
      0.18541749317282125, 
      0.021237919876915912, 
      0.05141189731746339, 
      0.09028119322822017, 
      0.018573565551339016, 
      0.032630888695355846, 
      0.005910739044586747, 
      0.06260873151779549, 
      0.17874460358222305, 
      0.0551270256461886, 
      0.07913949197477174, 
      0.02098053099207239, 
      0.056108357850680066, 
      0.05946695139407554, 
      0.10284535393677528, 
      0.24589325681412935, 
      0.021351319904965804, 
      0.24789442402229955, 
      0.040043830627990704, 
      0.04446899352915898, 
      0.008377153068465133, 
      0.029613804137015042, 
      0.05329880502391729, 
      0.030151658960419967, 
      0.06989327473046225, 
      0.094499016597884, 
      0.009485634656730638, 
      0.06533539576012473, 
      0.05645247694875547, 
      0.07770208491665641, 
      0.04519984046642563, 
      0.007397576210282487, 
      0.1091236469099117, 
      0.03725212577112924, 
      0.33057591830856714, 
      0.0062123635627342275, 
      0.06136384659118892, 
      0.0833390814326281, 
      0.04232652763656119, 
      0.0512153618772643, 
      0.007077801022193025, 
      0.078363664328483, 
      0.07211212276850389, 
      0.017017937722589825, 
      0.15544607132290666, 
      0.22227067425995858, 
      0.11516093847035808, 
      0.03691465075706082, 
      0.027903883939012702, 
      0.10631924501015994, 
      0.05612845306354559, 
      0.018062398875231277, 
      0.044891186865402555, 
      0.039218134140975414, 
      0.09854362459983707, 
      0.03125121620780943, 
      0.2650933259277678, 
      0.040849867514324956, 
      0.00971856549457582, 
      0.05493640374524513, 
      0.31638730859203257, 
      0.012315875980438169, 
      0.12878984884247283, 
      0.055900644913206704, 
      0.04886451638951273, 
      0.01813309863618848, 
      0.1573600389007605, 
      0.04218603339479306, 
      0.00930114356925, 
      0.046704054327811155, 
      0.0029120287064431346, 
      0.04506945350628142, 
      0.536298883218085, 
      0.5125848889754585, 
      0.05742306866542214, 
      0.0465911172973979, 
      0.10332301946881343, 
      0.03741374336521472, 
      0.057761816595301996, 
      0.08927929582273421, 
      0.1458091443961492, 
      0.028687134190464272, 
      0.016884348251584278, 
      0.007580860786238512, 
      0.04253983896322313, 
      0.0351073335755016, 
      0.11324387198207503, 
      0.03542498730872335, 
      0.06976093662974962, 
      0.003553843706071708, 
      0.028298006762196435, 
      0.0776139501276034, 
      0.2801455823431945, 
      0.010778936884486506, 
      0.023742331777902154, 
      0.003974017609920482, 
      0.01919535141997206, 
      0.1829448769936553, 
      0.05108930843983626, 
      0.11980794022747909, 
      0.4360435601935972, 
      0.05004946546303649, 
      0.019716162588262875, 
      0.06649079674936667, 
      0.17958933326498505, 
      0.06381151551938215, 
      0.03167491427461206, 
      0.027820492385987425, 
      0.006981140529250673, 
      0.04175314140077291, 
      0.03686760535530466, 
      0.03606279360960953, 
      0.016603477186898447, 
      0.013491268709466181, 
      0.01821568623177364, 
      0.41888399423168354, 
      0.10252934346792099, 
      0.03943402506809629, 
      0.01329656722681161, 
      0.08915413057957468, 
      0.06977531067167121, 
      0.09258634671280061, 
      0.4275056845545655, 
      0.04601764519006179, 
      0.05206378507474845, 
      0.038429994212093775, 
      0.04158480935622919, 
      0.03443178160069464, 
      0.03829787580777064, 
      0.03706063154676246, 
      0.06291431553659076, 
      0.12085755178669513, 
      0.2064350734856843, 
      0.03334306302599004, 
      0.1682487852827566, 
      0.009920057709837459, 
      0.0039297368718832345, 
      0.05519180864990401, 
      0.015322919586507123, 
      0.034742299100403495, 
      0.03669912941072836, 
      0.03770786852821202, 
      0.011745032820312284, 
      0.09728770693266497, 
      0.2617237580446211, 
      0.02400386979006704, 
      0.16800673110810643, 
      0.10254303274968479, 
      0.13066829706735938, 
      0.6415426446427038, 
      0.16754260659805764, 
      0.0873069042408823, 
      0.017230320258237595, 
      0.009606642146477409, 
      0.03163986538439428, 
      0.13513646165971294, 
      0.1531276607589407, 
      0.03130181672989911, 
      0.0665829842331522, 
      0.034790810359309025, 
      0.022054410949034615, 
      0.021390964745675298, 
      0.06331155774101857, 
      0.050336547375805965, 
      0.0612479578818077, 
      0.04269417767797907, 
      0.021332238138517274, 
      0.021902500586234674, 
      0.04709231378488902, 
      0.08484316141137717, 
      0.13398003947803447, 
      0.09959280228378468, 
      0.044800176276469116, 
      0.04164414685306236, 
      0.019861277929637842, 
      0.027405829434208412, 
      0.04350381845105684, 
      0.014942826128824986, 
      0.07291699751738093, 
      0.10051617129382948, 
      0.017757003845891885, 
      0.01409515023084142, 
      0.059974477552247815, 
      0.03439586938256782, 
      0.30289394820327936, 
      0.13390777144790153, 
      0.0517013062303728, 
      0.07530986142978024, 
      0.25936270702130426, 
      0.02527130270369327, 
      0.10006614957213913, 
      0.06401091974928012, 
      0.1454015382574179, 
      0.21708114619425484, 
      0.06441581606072994, 
      0.15370822119741898, 
      0.08759119355110036, 
      0.04671484736880711, 
      0.03621422104862396, 
      0.0825893989119051, 
      0.434308065689606, 
      0.1917863599456265, 
      0.4923194321062955, 
      0.04231163343969208, 
      0.03292783796221114, 
      0.015267909499110516, 
      0.06063852767398201, 
      0.021382773819264133, 
      0.014817605839256506, 
      0.08570350098314028, 
      0.4670016689462597, 
      0.027026185363016486, 
      0.10882133084043219, 
      0.050720707974771635, 
      0.08227319022235041, 
      0.05481021351199618, 
      0.4986878985075059, 
      0.05620012546675904, 
      0.14705355374079823, 
      0.02612400667722084, 
      0.014723872307915007, 
      0.013353689979492711, 
      0.0545086983243926, 
      0.011568492263795999, 
      0.0635726639711442, 
      0.03683939524065057, 
      0.045473849670612916, 
      0.0065385932828903115, 
      0.02243298144756424, 
      0.03975126974315548, 
      0.2472441769134997, 
      0.03874147276723342, 
      0.02633028022140312, 
      0.05699329140046117, 
      0.010897691947811579, 
      0.7190310873257466, 
      0.004014447783734389, 
      0.21190220001714263, 
      0.0038370564471857382, 
      0.10689578596966103, 
      0.254046889561196, 
      0.0193532097566256, 
      0.05621119892420573, 
      0.03591328351915444, 
      0.1521441559641082, 
      0.031855613209015164, 
      0.0677553325811185, 
      0.01714825440141229, 
      0.0280098357412589, 
      0.004799838261225454, 
      0.14238014087840112, 
      0.024370353988175705, 
      0.00699233044484036, 
      0.053301496697160604, 
      0.013274881982631236, 
      0.009007203122681306, 
      0.019242614045771777, 
      0.03661969725707088, 
      0.16997213367351713, 
      0.0220836250672772, 
      0.031761506849183774, 
      0.04285959098122792, 
      0.0515643145301302, 
      0.05596579206812001, 
      0.007628271692964592, 
      0.456592775260241, 
      0.008406900141126822, 
      0.09014181993159516, 
      0.04694158325051201, 
      0.08074189332179496, 
      0.0893238619436156, 
      0.02001441388608117, 
      0.006223083374572219, 
      0.017360822353976943, 
      0.007429964637640885, 
      0.253194008549404, 
      0.1295711352684933, 
      0.275913339692553, 
      0.05282510039834765, 
      0.012086013922317236, 
      0.06277160374006, 
      0.0350605933927899, 
      0.20470576863164103, 
      0.006119952716039653, 
      0.03529715375697169, 
      0.051331653728596424, 
      0.10701195888045424, 
      0.019843589123977993, 
      0.03814782842089381, 
      0.06695414400311014, 
      0.008311807052845246, 
      0.11348946752476896, 
      0.009799845777423892, 
      0.09390579962285556, 
      0.02878761096265552, 
      0.06566293930839917, 
      0.043561294458924746, 
      0.008740081205471015, 
      0.10445448169696513, 
      0.2360144071094626, 
      0.03452924137047936, 
      0.05582529004389941, 
      0.061049533964065324, 
      0.011688383508969958, 
      0.07634693175629707, 
      0.07801225182515595, 
      0.05614331875587599, 
      0.05842626371264444, 
      0.010568907826937101, 
      0.062381618984400075, 
      0.0164979616242453, 
      0.011508880824847018, 
      0.22065365675722756, 
      0.12975247495682526, 
      0.046850019474460075, 
      0.011634208007212515, 
      0.13732377464373374, 
      0.00657680227164185, 
      0.10981406285183665, 
      0.04131275566146083, 
      0.458906768167816, 
      0.16168145843272297, 
      0.024366574939150953, 
      0.006825049928024936, 
      0.1333241435351071, 
      0.015357130510754985, 
      0.05900576501809478, 
      0.017713659002178722, 
      0.161623701649671, 
      0.11010747461786209, 
      0.05357707724647078, 
      0.024212154167320102, 
      0.01117091069815453, 
      0.057724810857322444, 
      0.03137278550189697, 
      0.06759056797749531, 
      0.4407084464750082, 
      0.012646093201431572, 
      0.6561244255136722, 
      0.10751370035714604, 
      0.008962176120227662, 
      0.022673867295833122, 
      0.062394526058515615, 
      0.0108028269933271, 
      0.022042308583546128, 
      0.056705034957294585, 
      0.013894669449974584, 
      0.03215257667290906, 
      0.044093227685520334, 
      0.07125600820957141, 
      0.2776929505291184, 
      0.1151318358444917, 
      0.07588610486445656, 
      0.03836143365265406, 
      0.05297734514663218, 
      0.042886792496145576, 
      0.06117274045427518, 
      0.09640290277837228, 
      0.09108328808491187, 
      0.35521261218528477, 
      0.04210609657880442, 
      0.03548602301306678, 
      0.2885089122303941, 
      0.015423097876921631, 
      0.03409632395204063, 
      0.20471317101393066, 
      0.03806098933192964, 
      0.07732947170869427, 
      0.01664736721129868, 
      0.06947783627015695, 
      0.11149700170026651, 
      0.4403090423825931, 
      0.08046509607222732, 
      0.07133503807580735, 
      0.0336576195604745, 
      0.036863513712178095, 
      0.3943555133942564, 
      0.26539365534722575, 
      0.05174923763504731, 
      0.029170527131518912, 
      0.0177411584101432, 
      0.04148873163223071, 
      0.061141435308169366, 
      0.006032914370344755, 
      0.035325971674571306, 
      0.010109226998900695, 
      0.08364083237338649, 
      0.03191690790616225, 
      0.008374086519142697, 
      0.04584706035057364, 
      0.042277940472456955, 
      0.13904721534623707, 
      0.28663286731116316, 
      0.04746334140731183, 
      0.06342277314808367, 
      0.06260217342426744, 
      0.07021794432352367, 
      0.005585620792151674, 
      0.01551092464299387, 
      0.36788705207597233, 
      0.010560462773878525, 
      0.045027762030015676, 
      0.011315729721128036, 
      0.003932441428089763, 
      0.030407760596056124, 
      0.1102243471958343, 
      0.02530581815040754, 
      0.04610556032002461, 
      0.01522378347590674, 
      0.008949796325387746, 
      0.011758827933814954, 
      0.02509083602514431, 
      0.011633762893302818, 
      0.015942071222206568, 
      0.03207893134970126, 
      0.1844685363970858, 
      0.04387075312585109, 
      0.13571616490940613, 
      0.36696154337625575, 
      0.04630962403907589, 
      0.007722775870454197, 
      0.0321229391608837, 
      0.03607571413374776, 
      0.06396568942791742, 
      0.011894445856429582, 
      0.29288444639087086, 
      0.008775881963151053, 
      0.20160054514544928, 
      0.0398367663800883, 
      0.11849311991849978, 
      0.02275747437546179, 
      0.023258804363652123, 
      0.13669304587735712, 
      0.026807091064124707, 
      0.07888216415148593, 
      0.033812666305918095, 
      0.026868359028197113, 
      0.035124733454062376, 
      0.21544349445287092, 
      0.11433448480636, 
      0.14258829672467097, 
      0.011565328185705902, 
      0.02469535646937068, 
      0.04301917216793432, 
      0.04785707703272822, 
      0.07457383337793885, 
      0.024380648713020994, 
      0.1444805994481177, 
      0.04851449707002267, 
      0.03738909219695524, 
      0.11778914957798, 
      0.25414359491219934, 
      0.020124810657682696, 
      0.03466380189671201, 
      0.16160559816555883, 
      0.03328221030522859, 
      0.018327816717020603, 
      0.009322223470237798, 
      0.08811132116693784, 
      0.012718347971396952, 
      0.0960407679972719, 
      0.06347640401794556, 
      0.06455853324160123, 
      0.006486584046104857, 
      0.08878178570413987, 
      0.023451258535594394, 
      0.019423319739312165, 
      0.2473298678335827, 
      0.0916423906847389, 
      0.3774736913815316, 
      0.04638516937473227, 
      0.06768004390327517, 
      0.2907520660061204, 
      0.07301110266974345, 
      0.07178152673185896, 
      0.1304126055277263, 
      0.01672347586848517, 
      0.08580381568279624, 
      0.01023879153869854, 
      0.13233672863947518, 
      0.018934787382872492, 
      0.035554289292151126, 
      0.01979004430844185, 
      0.01992411203402798, 
      0.021919061797976914, 
      0.4422363022055887, 
      0.10051081005535675, 
      0.038837015278241654, 
      0.04280227661539064, 
      0.07280133422376041, 
      0.12470251583011992, 
      0.04091106087711814, 
      0.0707312609906499, 
      0.019731602357511088, 
      0.02788666559765497, 
      0.01140400471213419, 
      0.06995282346914562, 
      0.062156317036906, 
      0.24926032327454398, 
      0.01760249954813151, 
      0.041220679557765705, 
      0.07123191669406008, 
      0.3666061967959375, 
      0.020494390829358857, 
      0.05222817740982246, 
      0.01093770819315992, 
      0.025462096090618013, 
      0.05191416574614391, 
      0.057772789718438376, 
      0.3561073361411054, 
      0.08636189159770116, 
      0.0984869214652981, 
      0.029502290537484814, 
      0.04409514689763008, 
      0.20513922815980698, 
      0.34636340917503416, 
      0.11836934658798233, 
      0.1300813577750929, 
      0.037898024905324304, 
      0.03811022240723073, 
      0.05899504962320595, 
      0.027501524858119197, 
      0.6137522375725712, 
      0.02326275017690859, 
      0.026447066507208565, 
      0.06246684197323713, 
      0.008865156330032055, 
      0.01758020187567744, 
      0.31871873371435616, 
      0.008740828702579018, 
      0.35750419979762044, 
      0.08468610984090934, 
      0.07647780975934527, 
      0.1821214522899757, 
      0.005772889725284701, 
      0.023729816795517476, 
      0.03929336010134146, 
      0.056129655383982464, 
      0.04697128630429287, 
      0.05968613903502201, 
      0.21647492879935815, 
      0.022693136767668515, 
      0.1519509606036858, 
      0.21138306727729075, 
      0.053366063928184326, 
      0.05706477896526276, 
      0.02975138198434104, 
      0.47825506945289636, 
      0.03441597608643367, 
      0.027984961002573024, 
      0.2065280048708321, 
      0.02044648127686922, 
      0.024211029487295657, 
      0.040427165436585186, 
      0.03449038384335359, 
      0.04457517268629253, 
      0.06563189218865144, 
      0.09042894826628498, 
      0.04487191125938161, 
      0.041337440614940726, 
      0.037443973628572075, 
      0.017332371829210082, 
      0.061257423805770574, 
      0.0032346441895322944, 
      0.05703170614026135, 
      0.0031831171829055727, 
      0.026690718706816587, 
      0.1741148617960567, 
      0.02559919727201522, 
      0.022742161759110775, 
      0.0417613343153647, 
      0.13063538757739745, 
      0.1154599640290886, 
      0.09151746025803863, 
      0.1280738887927982, 
      0.26140897929745655, 
      0.013068426311520344, 
      0.2107911485285449, 
      0.023274484083578635
    ]
  ], 
  "num_timeseries": 4248, 
  "centroids": [
    [
      0.02440741216357147, 
      0.025649399581795684, 
      0.0268738228344933, 
      0.028503688796706023, 
      0.02997027236194154, 
      0.03125614537009321, 
      0.033020197924601785, 
      0.03459498641197047, 
      0.036462090155197906, 
      0.03790628477583366, 
      0.040426299849497624, 
      0.042719124136682746, 
      0.04632980135445959, 
      0.05034748137191999, 
      0.054385562368889376, 
      0.05685154408469972, 
      0.06259568779383214, 
      0.06773200364410452, 
      0.07245442397657532, 
      0.0770350113684188, 
      0.08102206062954397, 
      0.0865740182912044, 
      0.08997530834788561, 
      0.09496356758016278, 
      0.09962734343192249, 
      0.10513883662004768, 
      0.10914346724174202, 
      0.11432364059616462, 
      0.11841900565604947, 
      0.1251819885267338, 
      0.13016542964536174, 
      0.1360546402543964, 
      0.14138065183469356, 
      0.14613592036591683, 
      0.15093331051761888, 
      0.15711677007832045, 
      0.16412436929305443, 
      0.16921025557064925, 
      0.1739698041540432, 
      0.1795846385105148, 
      0.18456564080982135, 
      0.19267453519017705, 
      0.19919712185800217, 
      0.2067050636401531, 
      0.21252530203926417, 
      0.21913690642619368, 
      0.22798712357040019, 
      0.2364750708441402, 
      0.24273353747743737, 
      0.24772664727588328, 
      0.25312499166320884, 
      0.26085031128504377
    ], 
    [
      0.08388630935713713, 
      0.08622181303668752, 
      0.08837087024470476, 
      0.09034421631217573, 
      0.09242269885755867, 
      0.09451718860156881, 
      0.09664794266145171, 
      0.0987282163819817, 
      0.10059388799883319, 
      0.10263364963955356, 
      0.10464393341134783, 
      0.10668674899227179, 
      0.10888623236699249, 
      0.11106183564499345, 
      0.1130521594749991, 
      0.11496325302677317, 
      0.11694035884763618, 
      0.11878300225042081, 
      0.12063767336708027, 
      0.12257947440572005, 
      0.1244528560036418, 
      0.12618222844000485, 
      0.12783995659218889, 
      0.12965760255452433, 
      0.13155720543613003, 
      0.1336263255545861, 
      0.13577235799480872, 
      0.1378152394751936, 
      0.1397441795807645, 
      0.14174359372246587, 
      0.14366184622225153, 
      0.1457329766012715, 
      0.14765486115093354, 
      0.14970154290866117, 
      0.15159281700269395, 
      0.1534648757317766, 
      0.1557142203065348, 
      0.15787232564544953, 
      0.16006169196012454, 
      0.16218894452613875, 
      0.1640871141133022, 
      0.1656806188271831, 
      0.1678306947570347, 
      0.17003257699816968, 
      0.17233279690064734, 
      0.17475702810927576, 
      0.1770553473208149, 
      0.17922515277212867, 
      0.18148063392826516, 
      0.18373100589875388, 
      0.18625323438391914, 
      0.1882044010861613
    ], 
    [
      0.12050003530104755, 
      0.1213723967313366, 
      0.12224233768312544, 
      0.12314937272809681, 
      0.12392162806512302, 
      0.12466308455226058, 
      0.12536034186123657, 
      0.12603796182406363, 
      0.1267015947542947, 
      0.12734092411424072, 
      0.12800777178898115, 
      0.12870790904008472, 
      0.12938900768770703, 
      0.13005546673631332, 
      0.13071901518777213, 
      0.1313660984254972, 
      0.1320392739401173, 
      0.13270296225566466, 
      0.1333545626020482, 
      0.13402587565372684, 
      0.13470074196777387, 
      0.13534464718243217, 
      0.1359388109996902, 
      0.13658257049761477, 
      0.13726223745181457, 
      0.1379323342142794, 
      0.1386274481720924, 
      0.13937079762792645, 
      0.14003478523781104, 
      0.14072804511480333, 
      0.14138497165204747, 
      0.14205792866492298, 
      0.1427321732594646, 
      0.14338039275725517, 
      0.14396216836563477, 
      0.14454755118922086, 
      0.14525051588465243, 
      0.14596586308745993, 
      0.14667619576921193, 
      0.1473659247629793, 
      0.14800995826052277, 
      0.14855906953591663, 
      0.14926722022245678, 
      0.1499650493223391, 
      0.15066463597261204, 
      0.15138364475149507, 
      0.15207598006532821, 
      0.15276373676542152, 
      0.15344662267569417, 
      0.15412303224740498, 
      0.1548035852933079, 
      0.1554505470266722
    ]
  ], 
  "cost": 0.0061577838612676319, 
  "avg_inter_dist": [
    0.21613623596185122, 
    0.16070748948095609
  ], 
  "shift": [
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0
  ], 
  "created_at": "2016-05-18 19:05:00.846413", 
  "coefficient_variation": 0.87295564653509905, 
  "assign": {
    "6443435": 1, 
    "1571229": 2, 
    "30969188": 0, 
    "3878981": 2, 
    "8239165": 1, 
    "642222": 2, 
    "23069399": 2, 
    "4068818": 2, 
    "13558294": 2, 
    "4518079": 2, 
    "14002104": 2, 
    "2857233": 2, 
    "1033339": 2, 
    "4223858": 2, 
    "1864363": 2, 
    "5853229": 2, 
    "1337658": 2, 
    "2544889": 2, 
    "13384593": 2, 
    "310296": 2, 
    "3228505": 1, 
    "18048171": 2, 
    "726541": 2, 
    "12858211": 2, 
    "28452637": 0, 
    "30825037": 1, 
    "24758457": 2, 
    "11171548": 1, 
    "18607529": 2, 
    "7942013": 2, 
    "957012": 2, 
    "7076763": 2, 
    "599070": 2, 
    "26206274": 1, 
    "220163": 2, 
    "20506004": 1, 
    "10894716": 2, 
    "5745625": 2, 
    "75547": 2, 
    "3760052": 2, 
    "3545128": 2, 
    "2915478": 2, 
    "1272424": 2, 
    "241458": 2, 
    "7710647": 1, 
    "802006": 2, 
    "3605299": 2, 
    "28538501": 1, 
    "4667315": 2, 
    "6274046": 2, 
    "6486826": 2, 
    "12928754": 2, 
    "4357713": 2, 
    "32148751": 1, 
    "16652218": 2, 
    "2328181": 1, 
    "4578002": 2, 
    "9568416": 1, 
    "25940829": 2, 
    "22277409": 1, 
    "812393": 2, 
    "602604": 2, 
    "17982061": 2, 
    "31792824": 1, 
    "6283269": 2, 
    "1338813": 2, 
    "21294600": 1, 
    "15111821": 1, 
    "7147058": 2, 
    "21399598": 1, 
    "828375": 2, 
    "612595": 2, 
    "16005410": 1, 
    "14454268": 2, 
    "547494": 2, 
    "13142126": 2, 
    "11646268": 1, 
    "2626751": 1, 
    "18254029": 2, 
    "11091579": 2, 
    "33621458": 2, 
    "3739481": 2, 
    "1885237": 2, 
    "17107479": 1, 
    "1129010": 2, 
    "1543431": 2, 
    "3627034": 1, 
    "7403331": 2, 
    "8061175": 2, 
    "12043484": 1, 
    "18272539": 1, 
    "10371103": 1, 
    "507414": 2, 
    "26509369": 2, 
    "26432432": 1, 
    "14279525": 2, 
    "20552964": 1, 
    "5448530": 2, 
    "28407613": 1, 
    "994551": 2, 
    "17821467": 2, 
    "29268051": 0, 
    "6768710": 2, 
    "23673618": 2, 
    "1207821": 1, 
    "656893": 2, 
    "1557647": 1, 
    "5138050": 2, 
    "19296225": 2, 
    "7769432": 1, 
    "6268419": 2, 
    "12708085": 2, 
    "20199636": 2, 
    "3721579": 2, 
    "30474266": 0, 
    "909251": 2, 
    "22553797": 0, 
    "803270": 2, 
    "33323837": 0, 
    "9555602": 2, 
    "12931484": 2, 
    "33821984": 2, 
    "6098927": 2, 
    "922017": 2, 
    "847885": 2, 
    "379530": 2, 
    "1274749": 2, 
    "1483979": 2, 
    "791720": 2, 
    "8159609": 2, 
    "3540290": 2, 
    "8230809": 1, 
    "10920202": 2, 
    "3118246": 2, 
    "22201118": 1, 
    "29401081": 0, 
    "1534303": 2, 
    "22777776": 2, 
    "9996255": 1, 
    "6120146": 2, 
    "468319": 2, 
    "24558865": 1, 
    "2495911": 2, 
    "21127643": 2, 
    "28796010": 1, 
    "1853821": 2, 
    "764708": 2, 
    "11766695": 2, 
    "24688259": 1, 
    "2833537": 2, 
    "669304": 2, 
    "446949": 2, 
    "4228547": 2, 
    "2441517": 2, 
    "7258278": 1, 
    "23384104": 2, 
    "622166": 2, 
    "1300192": 2, 
    "45668": 2, 
    "11481338": 1, 
    "182062": 2, 
    "408601": 2, 
    "22492580": 2, 
    "2871998": 2, 
    "9228086": 2, 
    "17804584": 0, 
    "22105003": 2, 
    "10132053": 2, 
    "20206508": 2, 
    "761438": 2, 
    "1442637": 2, 
    "597887": 2, 
    "21830743": 2, 
    "3301400": 2, 
    "4010478": 1, 
    "960600": 2, 
    "2960985": 2, 
    "29703101": 1, 
    "80571": 2, 
    "1184678": 2, 
    "8204343": 2, 
    "4044891": 1, 
    "29785166": 1, 
    "605999": 2, 
    "1524684": 2, 
    "16389681": 2, 
    "11530283": 1, 
    "71531": 2, 
    "1714160": 2, 
    "1986474": 2, 
    "14063942": 2, 
    "20666775": 2, 
    "12970971": 1, 
    "512295": 2, 
    "24953080": 1, 
    "31690108": 0, 
    "8059275": 2, 
    "20653934": 1, 
    "30039066": 1, 
    "1234896": 2, 
    "714074": 2, 
    "3238243": 1, 
    "521424": 2, 
    "2522940": 2, 
    "3100494": 2, 
    "1211978": 2, 
    "2874001": 2, 
    "313542": 2, 
    "15383182": 2, 
    "1419138": 2, 
    "1234783": 2, 
    "7530570": 2, 
    "14460330": 2, 
    "443962": 1, 
    "2302803": 2, 
    "32481278": 2, 
    "17814354": 1, 
    "313419": 2, 
    "5617672": 2, 
    "11507163": 2, 
    "263379": 2, 
    "17762549": 1, 
    "10934235": 1, 
    "916313": 2, 
    "10045915": 2, 
    "3091591": 2, 
    "22628919": 0, 
    "23431996": 2, 
    "8138462": 1, 
    "9023386": 2, 
    "3824442": 1, 
    "32600951": 2, 
    "2269868": 1, 
    "11412473": 2, 
    "2554914": 2, 
    "25253178": 0, 
    "19246629": 2, 
    "10154151": 2, 
    "1696822": 2, 
    "2329766": 2, 
    "12843155": 2, 
    "3131959": 2, 
    "33895378": 1, 
    "2717454": 2, 
    "6049573": 2, 
    "30870954": 2, 
    "161859": 2, 
    "22932849": 2, 
    "1844543": 2, 
    "2738194": 2, 
    "569670": 2, 
    "6177949": 2, 
    "2400938": 2, 
    "1369824": 2, 
    "2051226": 2, 
    "2639672": 2, 
    "18981255": 2, 
    "619073": 2, 
    "4930931": 2, 
    "16191201": 1, 
    "31128751": 1, 
    "5769372": 2, 
    "778000": 2, 
    "10498249": 2, 
    "5405654": 2, 
    "12213730": 2, 
    "21700699": 1, 
    "537800": 2, 
    "12013012": 2, 
    "19438": 2, 
    "1380117": 0, 
    "16194327": 2, 
    "3758878": 2, 
    "23527160": 2, 
    "271714": 2, 
    "442430": 2, 
    "13236289": 2, 
    "302322": 2, 
    "2160835": 2, 
    "24701271": 1, 
    "4471940": 1, 
    "3602702": 2, 
    "31288958": 1, 
    "5284910": 2, 
    "31844869": 0, 
    "9131262": 2, 
    "4916869": 1, 
    "34824499": 1, 
    "27015948": 2, 
    "14815748": 2, 
    "4128353": 2, 
    "9750233": 1, 
    "29138050": 2, 
    "8043551": 2, 
    "24284165": 0, 
    "31341": 2, 
    "18044526": 2, 
    "27244649": 2, 
    "12082924": 2, 
    "273718": 2, 
    "7209011": 2, 
    "3415511": 2, 
    "7119300": 2, 
    "1012503": 1, 
    "30120110": 1, 
    "24063576": 0, 
    "65885": 2, 
    "1459486": 1, 
    "26061231": 0, 
    "15534164": 2, 
    "1460385": 2, 
    "29925020": 1, 
    "18250334": 1, 
    "4894175": 2, 
    "5625": 2, 
    "1200050": 2, 
    "900234": 2, 
    "3070411": 2, 
    "6094": 2, 
    "19051806": 0, 
    "13504233": 2, 
    "1823764": 2, 
    "5334951": 2, 
    "90981": 2, 
    "14949479": 1, 
    "2717549": 2, 
    "8939969": 2, 
    "2161666": 2, 
    "15328210": 1, 
    "16677302": 2, 
    "6319157": 2, 
    "26337322": 1, 
    "14127490": 2, 
    "2309495": 2, 
    "16449263": 2, 
    "8708394": 2, 
    "7805574": 2, 
    "3305986": 2, 
    "23478": 2, 
    "27764811": 1, 
    "13030144": 2, 
    "11888356": 1, 
    "738250": 2, 
    "2324107": 2, 
    "11573": 2, 
    "616297": 2, 
    "4766638": 2, 
    "16844474": 2, 
    "28223616": 1, 
    "13034860": 1, 
    "14235657": 2, 
    "9994688": 1, 
    "2630230": 1, 
    "16986405": 2, 
    "31923165": 0, 
    "15240249": 2, 
    "20968699": 2, 
    "2992074": 1, 
    "32834215": 0, 
    "14899595": 2, 
    "13754092": 2, 
    "23141830": 0, 
    "2320353": 2, 
    "7639232": 2, 
    "956732": 2, 
    "629921": 2, 
    "6160754": 2, 
    "16650937": 1, 
    "7961991": 1, 
    "5374914": 1, 
    "1413492": 2, 
    "669174": 2, 
    "952189": 2, 
    "14600688": 2, 
    "12260522": 2, 
    "20206631": 2, 
    "20940824": 1, 
    "2142701": 2, 
    "5391743": 2, 
    "16822294": 1, 
    "27417231": 1, 
    "29782400": 1, 
    "5297437": 2, 
    "1706871": 2, 
    "391092": 2, 
    "15045751": 2, 
    "56125": 2, 
    "26018955": 1, 
    "6248967": 2, 
    "5248178": 2, 
    "8664451": 2, 
    "4857740": 2, 
    "25310522": 0, 
    "9609738": 1, 
    "23405758": 1, 
    "8530831": 2, 
    "218157": 1, 
    "15890297": 1, 
    "11654790": 2, 
    "2700474": 1, 
    "130092": 2, 
    "4459589": 2, 
    "4095808": 2, 
    "11667865": 1, 
    "293477": 2, 
    "3319040": 1, 
    "24560307": 1, 
    "885517": 2, 
    "7193433": 2, 
    "262644": 2, 
    "9433979": 1, 
    "2567475": 2, 
    "2851354": 2, 
    "19919669": 1, 
    "19510544": 2, 
    "8663885": 2, 
    "494159": 2, 
    "657595": 2, 
    "519832": 2, 
    "8066758": 2, 
    "14902556": 1, 
    "790359": 1, 
    "13597334": 2, 
    "1406596": 2, 
    "22572203": 1, 
    "33683694": 1, 
    "3645373": 2, 
    "409101": 2, 
    "6109274": 2, 
    "20146448": 1, 
    "16504076": 0, 
    "6477953": 1, 
    "11552213": 2, 
    "253952": 2, 
    "1020639": 2, 
    "3618686": 2, 
    "15633115": 2, 
    "904419": 2, 
    "10298623": 2, 
    "24886506": 2, 
    "18696257": 2, 
    "173796": 2, 
    "4828": 2, 
    "4946406": 2, 
    "26481815": 1, 
    "3354157": 2, 
    "571770": 2, 
    "555374": 2, 
    "6893638": 1, 
    "1609213": 2, 
    "13628513": 1, 
    "11685479": 2, 
    "8595651": 2, 
    "36775": 2, 
    "5589723": 2, 
    "462292": 2, 
    "11543691": 1, 
    "480080": 1, 
    "2361594": 2, 
    "45300": 2, 
    "11960085": 2, 
    "994615": 2, 
    "23741141": 2, 
    "4897046": 2, 
    "1614410": 1, 
    "12246785": 1, 
    "2729639": 2, 
    "7040174": 2, 
    "23207451": 1, 
    "23515024": 1, 
    "3431193": 2, 
    "3228363": 2, 
    "10379106": 1, 
    "919161": 2, 
    "7292898": 2, 
    "4702560": 2, 
    "23418517": 1, 
    "14930729": 2, 
    "2848123": 2, 
    "3429960": 2, 
    "21436816": 0, 
    "22292230": 2, 
    "6072443": 1, 
    "20277829": 2, 
    "19620844": 1, 
    "814715": 2, 
    "2862290": 2, 
    "34887588": 2, 
    "14640245": 2, 
    "1713774": 2, 
    "14335772": 2, 
    "6154653": 2, 
    "5420051": 2, 
    "29925961": 1, 
    "6296790": 1, 
    "11221326": 2, 
    "18164221": 1, 
    "29950228": 1, 
    "7363211": 1, 
    "3468618": 2, 
    "19993354": 2, 
    "14812903": 1, 
    "5664897": 2, 
    "614070": 2, 
    "6182775": 2, 
    "5890857": 1, 
    "21733716": 2, 
    "19968325": 0, 
    "613723": 2, 
    "8108230": 2, 
    "1844503": 2, 
    "15975439": 1, 
    "1567541": 2, 
    "16347676": 2, 
    "27091760": 0, 
    "809532": 2, 
    "3447593": 2, 
    "6324418": 2, 
    "3354338": 2, 
    "30810457": 2, 
    "3351871": 1, 
    "6404963": 2, 
    "9118893": 2, 
    "23029895": 1, 
    "8418302": 2, 
    "10697582": 2, 
    "8319818": 2, 
    "16096681": 2, 
    "11551538": 1, 
    "27584450": 1, 
    "9185792": 1, 
    "26398337": 1, 
    "24872332": 1, 
    "17996971": 2, 
    "21134189": 1, 
    "3073296": 2, 
    "15568174": 2, 
    "481811": 2, 
    "9524997": 2, 
    "6580000": 1, 
    "9414021": 2, 
    "1570209": 2, 
    "20893207": 2, 
    "3990459": 2, 
    "34597195": 1, 
    "12349126": 2, 
    "23256663": 1, 
    "23924195": 1, 
    "6859626": 2, 
    "1007362": 2, 
    "13484625": 2, 
    "17812502": 1, 
    "672136": 2, 
    "325927": 2, 
    "26682353": 1, 
    "1539787": 2, 
    "7136348": 2, 
    "16772886": 1, 
    "1557011": 2, 
    "4030574": 1, 
    "5724990": 2, 
    "2677676": 2, 
    "569041": 1, 
    "4647320": 2, 
    "29099264": 1, 
    "4452776": 2, 
    "12876724": 2, 
    "812156": 2, 
    "26311302": 0, 
    "1606665": 2, 
    "19267652": 0, 
    "2275501": 2, 
    "3739369": 2, 
    "3744545": 2, 
    "12169108": 1, 
    "6491715": 2, 
    "1579721": 2, 
    "15318526": 2, 
    "23551107": 2, 
    "7066560": 2, 
    "33361723": 1, 
    "7120486": 2, 
    "21836148": 0, 
    "7122663": 2, 
    "7994556": 2, 
    "12353678": 1, 
    "13286687": 2, 
    "2835111": 1, 
    "143580": 2, 
    "9631509": 1, 
    "61713": 2, 
    "28693376": 2, 
    "5160706": 2, 
    "28014525": 2, 
    "667006": 2, 
    "3651143": 2, 
    "16930617": 2, 
    "26189434": 1, 
    "869754": 1, 
    "4022652": 2, 
    "1591828": 2, 
    "27350433": 2, 
    "35219": 2, 
    "2579069": 2, 
    "2207038": 2, 
    "14003349": 2, 
    "23059575": 2, 
    "6934395": 2, 
    "2207789": 1, 
    "3631697": 2, 
    "2295723": 2, 
    "22119747": 1, 
    "16093309": 2, 
    "11226488": 2, 
    "3650148": 2, 
    "6047546": 2, 
    "1130400": 2, 
    "29186291": 1, 
    "4793392": 1, 
    "12459565": 2, 
    "3410070": 2, 
    "26554": 2, 
    "25965034": 1, 
    "1157658": 2, 
    "145356": 2, 
    "14586398": 2, 
    "14758329": 2, 
    "28946018": 2, 
    "2787839": 1, 
    "1685764": 2, 
    "363": 2, 
    "8560576": 2, 
    "3708934": 2, 
    "4534540": 1, 
    "30167459": 0, 
    "10777493": 2, 
    "8966356": 2, 
    "6969835": 2, 
    "5916767": 2, 
    "31040213": 1, 
    "1130565": 1, 
    "303975": 2, 
    "1893681": 2, 
    "29371034": 0, 
    "24478678": 2, 
    "21463898": 2, 
    "12320895": 2, 
    "4967590": 2, 
    "6486840": 1, 
    "21477588": 2, 
    "1602291": 2, 
    "383715": 2, 
    "1111874": 2, 
    "5351666": 2, 
    "5746963": 2, 
    "5101141": 2, 
    "365027": 2, 
    "19437654": 2, 
    "2216249": 2, 
    "23612336": 2, 
    "33739333": 0, 
    "6636672": 2, 
    "6529205": 2, 
    "2155793": 2, 
    "9866547": 2, 
    "896439": 2, 
    "11469439": 1, 
    "13671114": 2, 
    "3006455": 2, 
    "444380": 2, 
    "15407808": 2, 
    "3003488": 2, 
    "1447039": 2, 
    "10296238": 2, 
    "14393731": 1, 
    "1195004": 2, 
    "6256729": 1, 
    "505380": 2, 
    "22132512": 0, 
    "991475": 2, 
    "647892": 2, 
    "26363421": 1, 
    "4086616": 1, 
    "10290605": 1, 
    "6810140": 2, 
    "13677187": 1, 
    "2642653": 2, 
    "11944782": 2, 
    "21413198": 1, 
    "2759563": 2, 
    "980240": 2, 
    "13021798": 1, 
    "1258546": 2, 
    "1529160": 2, 
    "20927524": 1, 
    "13451291": 2, 
    "9784365": 2, 
    "1585433": 2, 
    "680799": 2, 
    "1013694": 2, 
    "31860188": 2, 
    "5066371": 2, 
    "2655877": 2, 
    "57419": 2, 
    "1046208": 2, 
    "2990192": 1, 
    "7764245": 2, 
    "472860": 2, 
    "948047": 2, 
    "390510": 2, 
    "817345": 2, 
    "28848293": 2, 
    "1272666": 2, 
    "6488049": 1, 
    "5219439": 2, 
    "1644480": 2, 
    "5109468": 2, 
    "14303048": 1, 
    "22607013": 1, 
    "2870911": 2, 
    "30675533": 1, 
    "6736646": 2, 
    "28192481": 1, 
    "10365411": 1, 
    "2931111": 1, 
    "32844456": 0, 
    "20438302": 1, 
    "745502": 2, 
    "23338716": 0, 
    "481366": 2, 
    "19467101": 1, 
    "53374": 2, 
    "85670": 2, 
    "85673": 2, 
    "911765": 2, 
    "4729944": 2, 
    "6869333": 2, 
    "7695747": 2, 
    "865250": 2, 
    "1459821": 2, 
    "6887813": 1, 
    "28081156": 2, 
    "24349480": 1, 
    "25889802": 2, 
    "5057307": 2, 
    "4053456": 2, 
    "1045381": 2, 
    "908893": 2, 
    "14198538": 2, 
    "23613565": 2, 
    "24898177": 1, 
    "4960119": 2, 
    "27465526": 2, 
    "349241": 2, 
    "801795": 2, 
    "25449064": 1, 
    "5060433": 2, 
    "23776930": 1, 
    "5254650": 2, 
    "10125319": 1, 
    "2126953": 2, 
    "778834": 2, 
    "23096959": 1, 
    "10567197": 2, 
    "29703871": 1, 
    "20300177": 1, 
    "13404515": 1, 
    "27729880": 1, 
    "367591": 2, 
    "1697736": 2, 
    "5465143": 2, 
    "13206906": 1, 
    "18190835": 1, 
    "6452529": 2, 
    "677602": 2, 
    "1095228": 2, 
    "5299931": 2, 
    "560495": 2, 
    "724712": 2, 
    "3771441": 2, 
    "26951178": 1, 
    "2469037": 2, 
    "4187356": 2, 
    "3065454": 2, 
    "600637": 2, 
    "18654760": 2, 
    "15412237": 1, 
    "1028340": 2, 
    "11008076": 1, 
    "3755875": 2, 
    "14386080": 2, 
    "3693021": 2, 
    "7229063": 2, 
    "21659615": 2, 
    "3529555": 2, 
    "132321": 2, 
    "7910045": 1, 
    "19540706": 2, 
    "3688678": 2, 
    "7377298": 2, 
    "910744": 2, 
    "2206953": 2, 
    "11670330": 2, 
    "2310495": 1, 
    "1446474": 2, 
    "33705347": 0, 
    "7391261": 1, 
    "1316917": 2, 
    "1786438": 2, 
    "10091574": 2, 
    "3329923": 2, 
    "17098587": 1, 
    "2574361": 2, 
    "10717754": 2, 
    "22003158": 1, 
    "21490963": 1, 
    "7050": 2, 
    "212010": 2, 
    "4038657": 2, 
    "15642233": 1, 
    "8118847": 2, 
    "11671333": 2, 
    "138312": 2, 
    "2087064": 2, 
    "232390": 2, 
    "1405796": 2, 
    "14681876": 2, 
    "1699826": 2, 
    "2253830": 2, 
    "1332134": 2, 
    "20505904": 2, 
    "24320092": 1, 
    "25062303": 1, 
    "7807399": 2, 
    "11757750": 2, 
    "25647979": 2, 
    "37997": 2, 
    "108110": 2, 
    "659341": 2, 
    "8586088": 2, 
    "16211818": 2, 
    "7923123": 2, 
    "22067521": 1, 
    "3012430": 2, 
    "89912": 2, 
    "939653": 2, 
    "29458939": 2, 
    "14173176": 1, 
    "9606326": 2, 
    "28438": 2, 
    "24338948": 2, 
    "1381283": 2, 
    "7212645": 1, 
    "21592194": 2, 
    "6209805": 2, 
    "1748446": 2, 
    "2465723": 1, 
    "12872299": 2, 
    "18456451": 2, 
    "2536618": 1, 
    "7922549": 2, 
    "2906168": 2, 
    "8347864": 1, 
    "9037631": 2, 
    "32726377": 0, 
    "13926404": 1, 
    "3217621": 2, 
    "2056312": 2, 
    "2567806": 1, 
    "417389": 2, 
    "15216217": 2, 
    "7997016": 2, 
    "15902954": 2, 
    "16089035": 1, 
    "926231": 2, 
    "2574980": 2, 
    "3872956": 2, 
    "2803190": 2, 
    "25804514": 1, 
    "14410778": 1, 
    "5188794": 2, 
    "1481305": 2, 
    "24202335": 1, 
    "11615523": 2, 
    "7369087": 2, 
    "9175924": 2, 
    "16989371": 0, 
    "5787154": 2, 
    "760165": 2, 
    "474633": 2, 
    "1212717": 2, 
    "20039814": 2, 
    "10070738": 2, 
    "79352": 2, 
    "14046563": 2, 
    "747698": 2, 
    "15926180": 2, 
    "426": 2, 
    "2643120": 2, 
    "1139610": 2, 
    "5200099": 2, 
    "5847275": 2, 
    "2360755": 2, 
    "13863797": 2, 
    "3006066": 2, 
    "5722043": 1, 
    "61032": 2, 
    "11827104": 1, 
    "15491874": 1, 
    "3859306": 2, 
    "22670857": 1, 
    "20818126": 1, 
    "1205958": 2, 
    "17066884": 2, 
    "21679551": 2, 
    "1673025": 1, 
    "1841033": 2, 
    "1116542": 1, 
    "8608480": 2, 
    "2401243": 2, 
    "32866454": 0, 
    "3880513": 1, 
    "15221739": 2, 
    "21020707": 2, 
    "20430314": 2, 
    "584410": 2, 
    "21977691": 2, 
    "580566": 2, 
    "1602811": 2, 
    "1840036": 2, 
    "4872945": 2, 
    "671825": 2, 
    "4704710": 2, 
    "13715172": 1, 
    "9090933": 2, 
    "2022916": 2, 
    "28135622": 2, 
    "14716368": 2, 
    "7270538": 1, 
    "11061773": 1, 
    "776621": 2, 
    "3695744": 2, 
    "19894678": 1, 
    "1204214": 2, 
    "15401421": 2, 
    "16490037": 2, 
    "24022333": 2, 
    "1219595": 2, 
    "29749635": 0, 
    "2857373": 1, 
    "17372733": 1, 
    "357681": 1, 
    "21162135": 2, 
    "13677": 2, 
    "11102909": 2, 
    "2237981": 2, 
    "7985525": 2, 
    "6515538": 2, 
    "13584262": 1, 
    "22493222": 1, 
    "1307476": 2, 
    "5373673": 2, 
    "20965586": 1, 
    "2889116": 2, 
    "481040": 2, 
    "19102739": 2, 
    "5722466": 2, 
    "7232856": 1, 
    "14440270": 1, 
    "21234201": 0, 
    "8307391": 2, 
    "23756696": 2, 
    "20167283": 2, 
    "11638685": 1, 
    "622911": 2, 
    "4307108": 2, 
    "32247847": 0, 
    "17378541": 2, 
    "2629978": 2, 
    "28249537": 1, 
    "30160120": 2, 
    "114732": 2, 
    "545937": 2, 
    "2466605": 2, 
    "11588127": 1, 
    "1903338": 2, 
    "738491": 2, 
    "842037": 2, 
    "15489219": 1, 
    "1824023": 2, 
    "24189210": 1, 
    "873328": 2, 
    "2363097": 2, 
    "24650339": 2, 
    "12188838": 2, 
    "250144": 2, 
    "1501185": 2, 
    "779996": 2, 
    "3428345": 2, 
    "22790488": 1, 
    "137515": 2, 
    "10974951": 2, 
    "10247874": 1, 
    "17469184": 2, 
    "5133949": 1, 
    "32654500": 0, 
    "32432671": 1, 
    "3379489": 2, 
    "21739472": 2, 
    "8962069": 2, 
    "30444489": 0, 
    "7106468": 2, 
    "14187079": 1, 
    "18049133": 2, 
    "9114826": 2, 
    "17753931": 2, 
    "28906288": 2, 
    "20171642": 2, 
    "22046596": 2, 
    "2539060": 2, 
    "20306754": 1, 
    "1281080": 2, 
    "23083156": 1, 
    "33486016": 1, 
    "1778731": 2, 
    "3408646": 2, 
    "5932749": 2, 
    "2143982": 2, 
    "1988141": 2, 
    "3302795": 2, 
    "2727": 2, 
    "17378050": 1, 
    "12008872": 2, 
    "1203139": 2, 
    "1502338": 2, 
    "7877397": 1, 
    "1653882": 2, 
    "14842730": 0, 
    "34028127": 2, 
    "27778839": 2, 
    "32690721": 2, 
    "1614475": 1, 
    "12416862": 0, 
    "22046023": 1, 
    "718309": 2, 
    "766625": 2, 
    "1432291": 2, 
    "11558916": 1, 
    "20429943": 1, 
    "10282042": 2, 
    "2006876": 1, 
    "14812739": 1, 
    "1021622": 2, 
    "11291794": 1, 
    "84009": 2, 
    "13421516": 2, 
    "885487": 2, 
    "11545928": 1, 
    "14614002": 2, 
    "1650371": 2, 
    "5389577": 1, 
    "19407872": 1, 
    "7878487": 2, 
    "3565909": 2, 
    "29891188": 1, 
    "5394041": 2, 
    "7258685": 2, 
    "211588": 2, 
    "597879": 2, 
    "16965762": 2, 
    "5238231": 2, 
    "673267": 2, 
    "388860": 2, 
    "1305114": 2, 
    "5840173": 2, 
    "38617": 2, 
    "4473517": 2, 
    "26972032": 2, 
    "906150": 2, 
    "10187082": 1, 
    "8071542": 2, 
    "4351207": 2, 
    "24229490": 1, 
    "6180186": 2, 
    "24474598": 2, 
    "3671042": 2, 
    "4640263": 2, 
    "8918733": 2, 
    "24518232": 1, 
    "26730195": 1, 
    "24773666": 2, 
    "2888818": 2, 
    "726981": 2, 
    "8822274": 2, 
    "6203428": 2, 
    "1714530": 2, 
    "23328131": 1, 
    "914985": 2, 
    "13198211": 1, 
    "2197202": 1, 
    "7874074": 2, 
    "4202986": 2, 
    "4011054": 2, 
    "23092866": 1, 
    "4930716": 2, 
    "2341343": 2, 
    "14993750": 2, 
    "1446467": 2, 
    "2880469": 2, 
    "5169475": 2, 
    "13053544": 1, 
    "11271755": 2, 
    "30732364": 0, 
    "11591855": 1, 
    "529502": 1, 
    "31377223": 0, 
    "2377206": 2, 
    "5169664": 2, 
    "19935788": 1, 
    "611562": 2, 
    "16025084": 1, 
    "13807606": 1, 
    "23304440": 2, 
    "21255865": 1, 
    "15509440": 1, 
    "3197382": 2, 
    "34302698": 0, 
    "2906456": 2, 
    "10657447": 2, 
    "620885": 2, 
    "8170346": 2, 
    "15680192": 1, 
    "4710876": 1, 
    "3678981": 2, 
    "24430898": 2, 
    "13073056": 1, 
    "25114751": 1, 
    "5861113": 2, 
    "20433174": 1, 
    "886709": 2, 
    "10489882": 2, 
    "26402582": 1, 
    "27835638": 1, 
    "6418762": 2, 
    "1705750": 2, 
    "3659275": 2, 
    "4551765": 2, 
    "792833": 2, 
    "2830198": 2, 
    "26014537": 2, 
    "33344739": 1, 
    "15536831": 2, 
    "189840": 2, 
    "22765472": 2, 
    "18496166": 1, 
    "9131292": 1, 
    "8514": 2, 
    "9190413": 1, 
    "7224705": 2, 
    "1951136": 2, 
    "1209304": 2, 
    "4822113": 2, 
    "401025": 2, 
    "7777332": 2, 
    "6257984": 2, 
    "25670686": 1, 
    "7741856": 2, 
    "18655678": 2, 
    "556060": 2, 
    "8262284": 2, 
    "497608": 2, 
    "1251393": 2, 
    "3736374": 2, 
    "15715000": 1, 
    "5537121": 2, 
    "1151051": 2, 
    "6667084": 1, 
    "25208398": 1, 
    "12944563": 1, 
    "3820245": 2, 
    "938745": 2, 
    "15703784": 2, 
    "34713704": 2, 
    "1490034": 2, 
    "12731904": 1, 
    "789725": 2, 
    "126652": 2, 
    "9477941": 2, 
    "26195776": 0, 
    "28014980": 1, 
    "4708468": 2, 
    "13887383": 2, 
    "4695476": 2, 
    "32005403": 1, 
    "1357796": 2, 
    "15178468": 2, 
    "23009934": 2, 
    "979480": 2, 
    "27442967": 1, 
    "93580": 2, 
    "9360778": 2, 
    "1580851": 2, 
    "15259244": 2, 
    "7905539": 1, 
    "3626679": 2, 
    "3625126": 2, 
    "11315781": 1, 
    "2609642": 0, 
    "32848140": 0, 
    "3967647": 2, 
    "7579124": 2, 
    "11007313": 2, 
    "684382": 2, 
    "2491285": 2, 
    "2939440": 2, 
    "13234395": 2, 
    "22960202": 1, 
    "2403263": 2, 
    "28167802": 0, 
    "15046172": 1, 
    "29857799": 1, 
    "3056094": 2, 
    "17149519": 2, 
    "2471372": 2, 
    "3316953": 2, 
    "84822": 2, 
    "1390405": 2, 
    "25996549": 1, 
    "5135922": 2, 
    "5569059": 2, 
    "16994115": 2, 
    "117741": 2, 
    "1185279": 2, 
    "300459": 2, 
    "12735429": 2, 
    "10866815": 2, 
    "13982751": 2, 
    "1518559": 2, 
    "51480": 2, 
    "20502024": 2, 
    "29946464": 1, 
    "1217614": 2, 
    "16598287": 2, 
    "8101018": 2, 
    "31865176": 0, 
    "20723841": 1, 
    "32054": 2, 
    "18258282": 2, 
    "5860737": 2, 
    "1801829": 2, 
    "152894": 2, 
    "610547": 2, 
    "28242126": 2, 
    "1590986": 2, 
    "182410": 2, 
    "24910542": 2, 
    "29207621": 0, 
    "1361218": 2, 
    "12201538": 1, 
    "18102026": 2, 
    "715082": 2, 
    "11290232": 2, 
    "19353482": 2, 
    "2794334": 2, 
    "2032813": 2, 
    "3568281": 2, 
    "22787208": 1, 
    "25573672": 2, 
    "4175985": 2, 
    "5311424": 2, 
    "15592138": 2, 
    "1": 2, 
    "1325474": 2, 
    "2154595": 2, 
    "7870903": 2, 
    "14247776": 1, 
    "31492490": 1, 
    "144": 2, 
    "9927626": 2, 
    "10057936": 1, 
    "33925743": 1, 
    "22298954": 2, 
    "2168780": 2, 
    "990035": 2, 
    "2072864": 2, 
    "2030956": 2, 
    "2943911": 2, 
    "1356074": 2, 
    "2163263": 2, 
    "3287301": 1, 
    "9873882": 2, 
    "2246815": 2, 
    "967060": 2, 
    "535266": 2, 
    "7396792": 2, 
    "26291683": 2, 
    "970981": 2, 
    "2951379": 2, 
    "4370755": 2, 
    "9474098": 2, 
    "7040500": 1, 
    "13601190": 2, 
    "184711": 2, 
    "2744972": 2, 
    "21266028": 2, 
    "26295345": 2, 
    "9705586": 2, 
    "4384836": 2, 
    "28232663": 1, 
    "5808540": 2, 
    "8710850": 2, 
    "20549706": 0, 
    "11267509": 1, 
    "6853358": 1, 
    "7810676": 2, 
    "11682335": 1, 
    "2966405": 2, 
    "2407157": 2, 
    "17528018": 2, 
    "12034693": 2, 
    "10712489": 1, 
    "7512484": 2, 
    "25587159": 2, 
    "8416883": 2, 
    "23823503": 1, 
    "21924882": 1, 
    "5896437": 2, 
    "1238201": 2, 
    "1367055": 2, 
    "1779181": 2, 
    "25341312": 2, 
    "14106955": 2, 
    "5349565": 2, 
    "1787090": 2, 
    "619849": 2, 
    "23301468": 1, 
    "1134397": 2, 
    "19866730": 1, 
    "7386799": 2, 
    "7607075": 2, 
    "2150": 2, 
    "19868085": 1, 
    "32716195": 1, 
    "5739134": 2, 
    "481412": 2, 
    "3959394": 2, 
    "16179237": 1, 
    "9983223": 2, 
    "118996": 2, 
    "14125254": 1, 
    "10214540": 1, 
    "538746": 2, 
    "3373793": 2, 
    "889932": 2, 
    "4164796": 2, 
    "2833881": 1, 
    "7116973": 2, 
    "246773": 2, 
    "4714614": 2, 
    "9864166": 1, 
    "358078": 2, 
    "355893": 2, 
    "9764362": 2, 
    "25423296": 1, 
    "1409544": 2, 
    "6733865": 2, 
    "31817851": 2, 
    "7191565": 2, 
    "23072533": 1, 
    "6413676": 2, 
    "6747983": 2, 
    "22282353": 1, 
    "2080922": 2, 
    "9325315": 1, 
    "8507859": 1, 
    "11195700": 2, 
    "3411652": 2, 
    "12799336": 2, 
    "12537898": 2, 
    "34408310": 0, 
    "18806010": 2, 
    "21641241": 0, 
    "4164482": 2, 
    "2251700": 2, 
    "7227123": 2, 
    "12774825": 2, 
    "17615287": 2, 
    "5198041": 1, 
    "23912343": 1, 
    "2125665": 2, 
    "3591964": 2, 
    "7508411": 1, 
    "958314": 2, 
    "1062572": 2, 
    "976990": 2, 
    "5363235": 2, 
    "71972": 2, 
    "22011872": 2, 
    "9309093": 2, 
    "291884": 2, 
    "1919264": 2, 
    "15787723": 1, 
    "27382163": 0, 
    "1173522": 2, 
    "4983184": 2, 
    "3098140": 2, 
    "202299": 2, 
    "22394357": 2, 
    "25136308": 1, 
    "13445293": 2, 
    "4529935": 2, 
    "12962729": 1, 
    "16896584": 1, 
    "108536": 2, 
    "479586": 2, 
    "31888842": 2, 
    "4434405": 2, 
    "1812190": 2, 
    "26181287": 2, 
    "13502197": 2, 
    "17165658": 1, 
    "1420053": 2, 
    "2893217": 2, 
    "5710341": 2, 
    "17406308": 2, 
    "22887094": 0, 
    "33945": 2, 
    "13269483": 2, 
    "23095954": 0, 
    "5548784": 2, 
    "15345331": 1, 
    "5362524": 2, 
    "1629171": 2, 
    "18667134": 2, 
    "1337406": 2, 
    "1362490": 2, 
    "8912617": 2, 
    "11206358": 2, 
    "14075080": 2, 
    "615356": 2, 
    "27587921": 1, 
    "17033786": 2, 
    "213238": 2, 
    "16241224": 2, 
    "1135454": 1, 
    "20839462": 0, 
    "32476524": 2, 
    "3337657": 2, 
    "16788636": 2, 
    "21876647": 2, 
    "3182350": 2, 
    "14083440": 1, 
    "1597711": 2, 
    "2788082": 2, 
    "1099265": 2, 
    "1227": 2, 
    "2820033": 2, 
    "34045": 2, 
    "24649388": 2, 
    "1541369": 2, 
    "507775": 2, 
    "2278307": 2, 
    "6732980": 1, 
    "2810292": 1, 
    "16960472": 2, 
    "15943682": 2, 
    "20395801": 1, 
    "380961": 2, 
    "33994380": 1, 
    "12244426": 2, 
    "10230369": 1, 
    "108051": 2, 
    "30941532": 0, 
    "698944": 2, 
    "353561": 2, 
    "24797553": 1, 
    "25975629": 2, 
    "12166778": 2, 
    "447036": 2, 
    "3640925": 2, 
    "7497": 2, 
    "20609191": 2, 
    "29429361": 0, 
    "11621778": 1, 
    "26133979": 1, 
    "29290473": 0, 
    "13707204": 1, 
    "6820011": 2, 
    "8318401": 2, 
    "1021040": 2, 
    "21690229": 2, 
    "613829": 1, 
    "33904351": 2, 
    "34798315": 2, 
    "33390523": 0, 
    "18638428": 2, 
    "359371": 2, 
    "30092893": 2, 
    "8473240": 2, 
    "8666568": 2, 
    "1638524": 2, 
    "1385122": 2, 
    "5720995": 2, 
    "19117456": 1, 
    "10924145": 2, 
    "326127": 2, 
    "1267753": 2, 
    "478996": 2, 
    "256408": 2, 
    "573569": 2, 
    "2965621": 2, 
    "858127": 2, 
    "10219106": 2, 
    "23393132": 1, 
    "5553935": 2, 
    "1418941": 2, 
    "2762270": 2, 
    "1452079": 2, 
    "339567": 2, 
    "3748229": 2, 
    "5532320": 2, 
    "2624521": 2, 
    "3287591": 2, 
    "5239185": 1, 
    "25205606": 2, 
    "1147843": 2, 
    "9354478": 0, 
    "11276147": 1, 
    "9639981": 2, 
    "835466": 2, 
    "22938893": 0, 
    "2300485": 2, 
    "4524181": 2, 
    "131505": 2, 
    "10155460": 1, 
    "286061": 2, 
    "715524": 2, 
    "10504702": 2, 
    "286066": 2, 
    "5508585": 2, 
    "351406": 2, 
    "372315": 2, 
    "4128408": 2, 
    "1241079": 2, 
    "7282291": 2, 
    "13737149": 2, 
    "1630999": 2, 
    "2337256": 2, 
    "13899674": 2, 
    "2553927": 2, 
    "15236811": 2, 
    "8905877": 2, 
    "213417": 2, 
    "18893367": 2, 
    "3319769": 2, 
    "10733929": 2, 
    "1828795": 2, 
    "18256968": 1, 
    "7830512": 2, 
    "11340559": 1, 
    "19997634": 2, 
    "11587044": 2, 
    "3346542": 2, 
    "3912538": 2, 
    "292525": 2, 
    "82963": 2, 
    "26176273": 2, 
    "14098121": 2, 
    "1549138": 2, 
    "504028": 2, 
    "4584417": 2, 
    "1663468": 2, 
    "117646": 2, 
    "2764438": 2, 
    "24219409": 1, 
    "4392409": 2, 
    "458058": 2, 
    "9083997": 2, 
    "6683352": 2, 
    "1165485": 2, 
    "3432266": 0, 
    "1618114": 2, 
    "3568543": 1, 
    "19953044": 1, 
    "96071": 2, 
    "11133743": 2, 
    "931135": 2, 
    "732593": 2, 
    "11474382": 0, 
    "14907562": 2, 
    "34275705": 0, 
    "3677872": 2, 
    "17335035": 1, 
    "392785": 2, 
    "23524300": 1, 
    "14640193": 2, 
    "3796591": 2, 
    "7864067": 2, 
    "6015874": 2, 
    "5476048": 2, 
    "566426": 2, 
    "15714062": 1, 
    "3122202": 1, 
    "2331413": 2, 
    "439861": 2, 
    "11829145": 0, 
    "1705960": 1, 
    "7064308": 2, 
    "1252522": 2, 
    "21696302": 1, 
    "7480345": 2, 
    "12972263": 2, 
    "1204412": 2, 
    "42": 2, 
    "475599": 2, 
    "9193949": 2, 
    "13426154": 2, 
    "8445535": 2, 
    "1093228": 2, 
    "5070389": 1, 
    "22338518": 1, 
    "901798": 2, 
    "20469086": 2, 
    "850139": 2, 
    "21535619": 1, 
    "303762": 1, 
    "14280839": 2, 
    "32340557": 2, 
    "17334244": 2, 
    "8201256": 2, 
    "4799391": 2, 
    "4090287": 1, 
    "4344257": 2, 
    "3432848": 2, 
    "32631353": 1, 
    "3544424": 2, 
    "11152831": 2, 
    "27860738": 2, 
    "17150993": 1, 
    "12829123": 2, 
    "10413050": 2, 
    "261335": 2, 
    "12656803": 1, 
    "18673522": 1, 
    "2822459": 2, 
    "15652312": 1, 
    "3548254": 2, 
    "14089735": 2, 
    "30383524": 0, 
    "4999959": 2, 
    "3929096": 2, 
    "24812854": 1, 
    "3373788": 2, 
    "25315643": 0, 
    "6287880": 2, 
    "1206546": 2, 
    "3016562": 2, 
    "931243": 2, 
    "8538132": 2, 
    "11116372": 1, 
    "7530454": 2, 
    "1507264": 2, 
    "18355892": 1, 
    "17575535": 2, 
    "658594": 2, 
    "510517": 2, 
    "3638964": 2, 
    "1965839": 2, 
    "15480067": 1, 
    "12663196": 2, 
    "12044132": 2, 
    "15428480": 1, 
    "14839011": 2, 
    "3342539": 2, 
    "23802847": 2, 
    "3673976": 2, 
    "4415704": 2, 
    "3784017": 2, 
    "20390951": 2, 
    "239001": 2, 
    "5193009": 2, 
    "11726680": 2, 
    "605475": 2, 
    "31526549": 2, 
    "5801666": 2, 
    "7293210": 2, 
    "592743": 2, 
    "4644745": 2, 
    "28233099": 2, 
    "4073516": 2, 
    "1882017": 2, 
    "6248212": 2, 
    "1207300": 2, 
    "1390248": 2, 
    "363150": 2, 
    "2938132": 2, 
    "1090311": 2, 
    "8957264": 2, 
    "14614459": 1, 
    "993110": 2, 
    "4994614": 1, 
    "1035184": 2, 
    "5152285": 1, 
    "23088740": 0, 
    "12261520": 2, 
    "3665576": 2, 
    "10193700": 2, 
    "10371644": 2, 
    "444184": 2, 
    "11730342": 0, 
    "687836": 2, 
    "326688": 2, 
    "10744183": 0, 
    "381979": 2, 
    "1844251": 2, 
    "8512283": 2, 
    "20593099": 2, 
    "44108": 1, 
    "7413451": 1, 
    "1664714": 2, 
    "856493": 2, 
    "17706097": 1, 
    "2203645": 2, 
    "9908495": 2, 
    "28": 2, 
    "849692": 1, 
    "14621066": 2, 
    "9982892": 2, 
    "5262776": 2, 
    "3077195": 2, 
    "542714": 2, 
    "4697273": 2, 
    "20702627": 1, 
    "68": 2, 
    "8989842": 1, 
    "19057802": 2, 
    "2049379": 2, 
    "4254338": 2, 
    "11899155": 2, 
    "242262": 2, 
    "34920819": 0, 
    "32018674": 0, 
    "5263633": 2, 
    "2211243": 1, 
    "6498492": 1, 
    "20951559": 1, 
    "34817922": 0, 
    "3314": 2, 
    "14416399": 2, 
    "1234714": 1, 
    "9914221": 1, 
    "14238862": 2, 
    "3791384": 2, 
    "507": 2, 
    "6710201": 2, 
    "24201496": 2, 
    "640534": 2, 
    "9451280": 2, 
    "6931090": 2, 
    "1303081": 2, 
    "5305847": 2, 
    "29186327": 1, 
    "1790564": 2, 
    "31442355": 2, 
    "4723248": 2, 
    "1099206": 2, 
    "2269353": 2, 
    "248959": 2, 
    "1145832": 2, 
    "995750": 2, 
    "2279960": 2, 
    "27892731": 0, 
    "1707621": 2, 
    "4012085": 2, 
    "3299208": 1, 
    "2281775": 1, 
    "2884111": 2, 
    "6755841": 2, 
    "17728164": 1, 
    "3392689": 2, 
    "4839957": 2, 
    "1141441": 2, 
    "34629330": 2, 
    "447184": 2, 
    "2616595": 2, 
    "109788": 2, 
    "9401692": 2, 
    "15570122": 2, 
    "2280086": 2, 
    "374228": 2, 
    "374927": 2, 
    "3577919": 2, 
    "5793110": 2, 
    "13765233": 2, 
    "2108481": 2, 
    "172460": 2, 
    "13047433": 2, 
    "33263118": 1, 
    "29112049": 0, 
    "18581578": 1, 
    "5583022": 2, 
    "20106153": 1, 
    "100695": 2, 
    "361310": 2, 
    "20394581": 1, 
    "21818328": 2, 
    "18525562": 2, 
    "6174666": 2, 
    "2925780": 2, 
    "4539386": 1, 
    "1451060": 2, 
    "2238128": 2, 
    "23247808": 0, 
    "686537": 2, 
    "1723155": 2, 
    "8557873": 2, 
    "3287270": 2, 
    "7428932": 2, 
    "15323392": 1, 
    "9372336": 2, 
    "959908": 2, 
    "2771544": 2, 
    "4072305": 1, 
    "1421024": 2, 
    "1199632": 2, 
    "9350746": 2, 
    "14210523": 1, 
    "1246599": 2, 
    "3146558": 2, 
    "10044221": 2, 
    "30835106": 1, 
    "82282": 2, 
    "16811818": 2, 
    "11663059": 2, 
    "6601918": 2, 
    "12434060": 1, 
    "467471": 2, 
    "4617120": 2, 
    "18782726": 1, 
    "27913753": 1, 
    "5011210": 2, 
    "4213474": 2, 
    "439166": 2, 
    "30465921": 2, 
    "16587283": 0, 
    "9542455": 2, 
    "24306221": 2, 
    "4028308": 2, 
    "4696667": 2, 
    "1755328": 2, 
    "1039520": 1, 
    "1219074": 2, 
    "26783295": 1, 
    "7569578": 2, 
    "1871273": 2, 
    "2484971": 2, 
    "24516405": 1, 
    "1358497": 2, 
    "9330072": 2, 
    "12888993": 1, 
    "451490": 2, 
    "6214210": 2, 
    "2525502": 2, 
    "28449431": 0, 
    "1613665": 2, 
    "5728867": 2, 
    "7276954": 1, 
    "5373551": 2, 
    "5283193": 2, 
    "6714787": 2, 
    "5890835": 2, 
    "16501535": 2, 
    "1680336": 2, 
    "3626870": 2, 
    "1295612": 2, 
    "14823879": 2, 
    "18319723": 2, 
    "921928": 2, 
    "324077": 2, 
    "10634239": 2, 
    "20537104": 2, 
    "6046182": 2, 
    "15115183": 2, 
    "9859154": 1, 
    "942903": 2, 
    "34921511": 1, 
    "2811234": 2, 
    "4637221": 2, 
    "192904": 2, 
    "12358097": 1, 
    "900753": 2, 
    "32944298": 2, 
    "21265042": 1, 
    "683939": 2, 
    "15062869": 2, 
    "358513": 2, 
    "2238384": 2, 
    "23791610": 2, 
    "19374812": 1, 
    "22359052": 2, 
    "902930": 2, 
    "14466432": 1, 
    "14831922": 2, 
    "28071175": 1, 
    "1450115": 2, 
    "31775387": 2, 
    "22037702": 2, 
    "17582613": 1, 
    "8769058": 2, 
    "32512065": 1, 
    "5074965": 2, 
    "20121600": 2, 
    "16309": 2, 
    "758079": 2, 
    "14049216": 2, 
    "14098069": 1, 
    "3641361": 2, 
    "1252864": 2, 
    "1148352": 2, 
    "2340549": 2, 
    "4882726": 2, 
    "12244286": 2, 
    "29078997": 1, 
    "33457642": 0, 
    "1834386": 2, 
    "23675939": 2, 
    "21570384": 2, 
    "10188673": 1, 
    "9056142": 1, 
    "12977854": 2, 
    "18511024": 2, 
    "25880891": 2, 
    "28707589": 1, 
    "22905414": 1, 
    "558790": 2, 
    "8883822": 2, 
    "7805180": 2, 
    "386126": 2, 
    "4979467": 2, 
    "13589461": 2, 
    "14712850": 2, 
    "27736734": 1, 
    "7190749": 2, 
    "11056820": 2, 
    "1377867": 1, 
    "15308499": 1, 
    "1843047": 2, 
    "4553246": 1, 
    "1076057": 2, 
    "27388642": 0, 
    "14522206": 2, 
    "11589713": 2, 
    "8915285": 2, 
    "1364093": 2, 
    "16072585": 1, 
    "7251195": 2, 
    "2443236": 2, 
    "1308789": 2, 
    "22059578": 2, 
    "5744149": 2, 
    "9255495": 2, 
    "14106970": 1, 
    "7693799": 2, 
    "8816575": 1, 
    "1387097": 2, 
    "63557": 2, 
    "2281177": 2, 
    "8200767": 2, 
    "12231467": 2, 
    "3811562": 2, 
    "7228264": 2, 
    "2609298": 2, 
    "1559931": 2, 
    "768345": 1, 
    "1908577": 1, 
    "912": 2, 
    "21311893": 2, 
    "18610390": 2, 
    "2179920": 2, 
    "9746477": 1, 
    "24635156": 2, 
    "1932": 2, 
    "30597615": 2, 
    "11994902": 1, 
    "34268496": 0, 
    "2139017": 2, 
    "15315789": 1, 
    "18042286": 2, 
    "10312052": 1, 
    "1276752": 2, 
    "8855769": 1, 
    "13112745": 2, 
    "5728045": 1, 
    "441854": 2, 
    "21692": 2, 
    "1877150": 2, 
    "22514647": 1, 
    "7083261": 2, 
    "15337142": 1, 
    "10045028": 2, 
    "34676773": 1, 
    "31857909": 2, 
    "25570987": 2, 
    "10179113": 2, 
    "2067351": 2, 
    "2097941": 2, 
    "30165704": 2, 
    "20101515": 1, 
    "2688310": 2, 
    "20849184": 1, 
    "3620194": 2, 
    "11358922": 1, 
    "10665180": 2, 
    "24504893": 2, 
    "20452776": 1, 
    "205998": 2, 
    "760732": 2, 
    "16469697": 1, 
    "3889947": 2, 
    "13855476": 1, 
    "7123799": 2, 
    "16846580": 2, 
    "12721303": 2, 
    "781028": 2, 
    "4388492": 2, 
    "12933501": 2, 
    "5550567": 1, 
    "5269397": 2, 
    "9831253": 2, 
    "1734": 2, 
    "23502577": 1, 
    "2325298": 2, 
    "1924847": 2, 
    "29702213": 1, 
    "1734612": 2, 
    "10364296": 2, 
    "21796955": 1, 
    "14614344": 2, 
    "13889021": 1, 
    "5362507": 2, 
    "6731432": 1, 
    "1661758": 2, 
    "484788": 2, 
    "16099249": 2, 
    "22458259": 1, 
    "1032": 2, 
    "2540368": 2, 
    "6750871": 2, 
    "12335495": 2, 
    "3133662": 2, 
    "7266208": 2, 
    "553200": 2, 
    "6720403": 1, 
    "22452767": 2, 
    "2217282": 2, 
    "12180649": 2, 
    "6660366": 2, 
    "6988020": 1, 
    "708649": 2, 
    "5266284": 2, 
    "10480910": 2, 
    "2622727": 2, 
    "7006572": 1, 
    "16582463": 2, 
    "16458672": 1, 
    "8404193": 2, 
    "18840003": 0, 
    "4268140": 2, 
    "31001422": 1, 
    "67451": 2, 
    "10980729": 2, 
    "31936600": 0, 
    "34187618": 0, 
    "19228178": 2, 
    "239940": 2, 
    "3869830": 2, 
    "1735985": 2, 
    "15193430": 2, 
    "24977535": 0, 
    "10828733": 2, 
    "354961": 2, 
    "21931810": 1, 
    "18827225": 1, 
    "1271583": 2, 
    "907410": 2, 
    "312262": 2, 
    "7936739": 1, 
    "540542": 2, 
    "21339768": 0, 
    "2724003": 2, 
    "325827": 2, 
    "1904718": 2, 
    "16653581": 2, 
    "15279980": 1, 
    "31294964": 2, 
    "11469930": 2, 
    "15297233": 2, 
    "14816993": 2, 
    "11730622": 2, 
    "2278524": 2, 
    "6958220": 1, 
    "3714900": 2, 
    "16563587": 1, 
    "21481710": 2, 
    "14027551": 2, 
    "5676886": 2, 
    "1633914": 2, 
    "2606253": 1, 
    "29758007": 0, 
    "19148949": 1, 
    "13124802": 2, 
    "27653666": 2, 
    "1824090": 2, 
    "23061798": 0, 
    "25923208": 1, 
    "206084": 2, 
    "2688455": 2, 
    "6753728": 1, 
    "3925242": 1, 
    "21156908": 2, 
    "33014811": 1, 
    "2942615": 2, 
    "11572519": 1, 
    "239966": 2, 
    "2014561": 2, 
    "296239": 2, 
    "4188772": 2, 
    "15964081": 2, 
    "227707": 2, 
    "4516733": 2, 
    "6248414": 2, 
    "1421258": 2, 
    "26854025": 2, 
    "1334821": 2, 
    "14944045": 2, 
    "214605": 2, 
    "588600": 2, 
    "11493": 2, 
    "15381078": 2, 
    "467461": 2, 
    "1780853": 2, 
    "17391973": 1, 
    "9797857": 2, 
    "22374063": 1, 
    "33456123": 0, 
    "2339961": 2, 
    "43371": 2, 
    "15490130": 2, 
    "480804": 2, 
    "8285747": 2, 
    "1238771": 2, 
    "5619308": 2, 
    "416272": 1, 
    "504220": 1, 
    "455621": 2, 
    "25714588": 1, 
    "678938": 2, 
    "23616394": 1, 
    "30822337": 0, 
    "6726218": 2, 
    "10440209": 2, 
    "1939769": 2, 
    "3556910": 1, 
    "5414488": 2, 
    "21708091": 2, 
    "23680678": 0, 
    "1942140": 2, 
    "6007295": 1, 
    "65646": 2, 
    "8575137": 1, 
    "747722": 2, 
    "1394574": 2, 
    "1607357": 1, 
    "3451238": 2, 
    "11850014": 2, 
    "468501": 2, 
    "21562567": 0, 
    "21827146": 1, 
    "11390894": 1, 
    "13512328": 2, 
    "26742634": 2, 
    "5283216": 2, 
    "8296218": 2, 
    "2242214": 2, 
    "16737591": 2, 
    "5567476": 2, 
    "5679888": 2, 
    "790019": 2, 
    "9795883": 2, 
    "1881749": 2, 
    "19448700": 1, 
    "11726302": 2, 
    "23082332": 1, 
    "2967938": 2, 
    "946945": 2, 
    "2023792": 2, 
    "13428264": 1, 
    "3374332": 2, 
    "31441862": 1, 
    "101248": 2, 
    "788264": 2, 
    "3385297": 2, 
    "9340529": 2, 
    "7379964": 1, 
    "31315021": 0, 
    "5627139": 1, 
    "16977232": 1, 
    "1438007": 2, 
    "3786237": 2, 
    "9672786": 2, 
    "20668562": 2, 
    "29925100": 1, 
    "2407497": 2, 
    "5694937": 2, 
    "9603240": 2, 
    "1676966": 2, 
    "49515": 2, 
    "4576305": 2, 
    "16386099": 1, 
    "1514130": 2, 
    "1754354": 2, 
    "27949922": 0, 
    "34222505": 1, 
    "276963": 2, 
    "341626": 2, 
    "20929025": 1, 
    "14434734": 1, 
    "5462508": 2, 
    "34533286": 1, 
    "10115880": 2, 
    "32512635": 0, 
    "7297351": 2, 
    "809601": 2, 
    "21109776": 0, 
    "8419933": 2, 
    "841589": 2, 
    "9060347": 2, 
    "4119458": 2, 
    "29085322": 1, 
    "908607": 2, 
    "13297858": 1, 
    "15020102": 1, 
    "7010724": 1, 
    "2471557": 2, 
    "2832871": 2, 
    "28930512": 2, 
    "5627682": 2, 
    "4814354": 2, 
    "6201092": 1, 
    "130473": 2, 
    "7139407": 2, 
    "26710221": 2, 
    "2923236": 2, 
    "5579613": 2, 
    "5905330": 2, 
    "10637255": 2, 
    "11352797": 2, 
    "24993138": 0, 
    "1272129": 2, 
    "1107889": 2, 
    "21872392": 1, 
    "215047": 2, 
    "3991627": 2, 
    "2810191": 2, 
    "130013": 2, 
    "1056938": 2, 
    "4467228": 2, 
    "21982076": 2, 
    "1318988": 2, 
    "9496329": 2, 
    "3995054": 2, 
    "2866041": 2, 
    "3210166": 2, 
    "15283709": 2, 
    "20553267": 2, 
    "1631024": 2, 
    "30794868": 2, 
    "329035": 2, 
    "17293434": 0, 
    "6709149": 2, 
    "1868743": 2, 
    "26820798": 0, 
    "21397581": 1, 
    "1168065": 2, 
    "2918243": 2, 
    "21486287": 2, 
    "153329": 2, 
    "15452925": 2, 
    "3339276": 2, 
    "1285639": 2, 
    "1334369": 2, 
    "3497763": 2, 
    "926544": 2, 
    "4075232": 2, 
    "1157388": 2, 
    "3089935": 2, 
    "2346623": 2, 
    "501687": 1, 
    "810796": 2, 
    "25280332": 1, 
    "1361963": 2, 
    "3995635": 1, 
    "1333863": 2, 
    "2692921": 2, 
    "16411534": 1, 
    "10649374": 1, 
    "3853751": 2, 
    "20571593": 1, 
    "1867347": 2, 
    "9418724": 2, 
    "425": 2, 
    "9904556": 1, 
    "31929346": 1, 
    "17154258": 2, 
    "30050514": 2, 
    "19290579": 2, 
    "9505974": 2, 
    "15508537": 1, 
    "1566536": 2, 
    "16466596": 1, 
    "32806331": 2, 
    "3813151": 2, 
    "615969": 2, 
    "572923": 2, 
    "278745": 2, 
    "14543561": 1, 
    "5780416": 1, 
    "9775802": 2, 
    "771016": 2, 
    "16038543": 2, 
    "4600400": 2, 
    "1936391": 2, 
    "743723": 2, 
    "11446311": 1, 
    "1918677": 2, 
    "275604": 2, 
    "18079664": 2, 
    "10064545": 1, 
    "4244443": 2, 
    "13258039": 1, 
    "4380969": 1, 
    "10603681": 2, 
    "22077570": 2, 
    "1876926": 2, 
    "10731382": 2, 
    "4578898": 2, 
    "23930335": 2, 
    "626219": 2, 
    "30794722": 1, 
    "7056202": 1, 
    "5754504": 1, 
    "30442018": 2, 
    "34757182": 1, 
    "24217086": 2, 
    "2168885": 2, 
    "3214406": 2, 
    "2551705": 2, 
    "15584464": 2, 
    "15597672": 2, 
    "6154315": 2, 
    "417862": 2, 
    "13367154": 1, 
    "1760686": 2, 
    "507610": 2, 
    "11495787": 1, 
    "24117407": 1, 
    "11906109": 1, 
    "1063498": 2, 
    "11893084": 1, 
    "5499296": 2, 
    "655209": 2, 
    "8843683": 2, 
    "14747598": 1, 
    "1700621": 2, 
    "8305132": 1, 
    "7680774": 1, 
    "20826807": 2, 
    "10034660": 1, 
    "23088566": 2, 
    "6780767": 2, 
    "1161119": 2, 
    "26415499": 2, 
    "2764963": 2, 
    "25935703": 1, 
    "2037608": 2, 
    "7474564": 2, 
    "21108956": 2, 
    "1811965": 2, 
    "5069156": 2, 
    "4710920": 1, 
    "3430409": 2, 
    "21950": 2, 
    "3757512": 2, 
    "2913117": 2, 
    "3604157": 1, 
    "21269387": 2, 
    "250217": 2, 
    "3598373": 2, 
    "31558536": 2, 
    "12173316": 2, 
    "28628034": 0, 
    "10805189": 2, 
    "4782634": 2, 
    "13086750": 2, 
    "15495333": 1, 
    "2573058": 2, 
    "1388245": 2, 
    "2935735": 2, 
    "3923689": 2, 
    "14158237": 0, 
    "2063927": 2, 
    "1549544": 2, 
    "1545869": 2, 
    "19025014": 1, 
    "23506840": 0, 
    "27046": 2, 
    "21506502": 0, 
    "1644196": 2, 
    "26921116": 1, 
    "4271712": 2, 
    "15010937": 1, 
    "5645971": 2, 
    "144137": 2, 
    "12658090": 1, 
    "1280658": 2, 
    "1549947": 2, 
    "4612164": 2, 
    "4373698": 2, 
    "23021810": 1, 
    "12785292": 2, 
    "537622": 2, 
    "14845405": 1, 
    "29103466": 2, 
    "2214953": 2, 
    "714959": 2, 
    "24418436": 2, 
    "2430537": 2, 
    "29278707": 2, 
    "23138984": 1, 
    "8900723": 2, 
    "11704709": 1, 
    "10054176": 1, 
    "440647": 2, 
    "456930": 2, 
    "4290214": 2, 
    "96395": 2, 
    "5438867": 2, 
    "4484451": 1, 
    "795421": 2, 
    "4808664": 2, 
    "17341429": 2, 
    "8124664": 1, 
    "1857825": 2, 
    "1121880": 2, 
    "6094683": 2, 
    "18093427": 1, 
    "20707182": 2, 
    "13395052": 2, 
    "923028": 2, 
    "11205780": 1, 
    "28197707": 1, 
    "184366": 2, 
    "32665718": 0, 
    "16368651": 2, 
    "8859474": 1, 
    "18885925": 0, 
    "13473768": 2, 
    "1215215": 2, 
    "32287371": 1, 
    "5880912": 2, 
    "5844474": 2, 
    "27576132": 2, 
    "1262196": 2, 
    "15126429": 1, 
    "10309334": 1, 
    "12274147": 1, 
    "34877308": 1, 
    "1451352": 2, 
    "3516624": 2, 
    "7672099": 2, 
    "22944288": 1, 
    "912604": 2, 
    "7694208": 2, 
    "6247705": 1, 
    "1680733": 2, 
    "715605": 2, 
    "1931236": 2, 
    "1774509": 2, 
    "344359": 2, 
    "977244": 2, 
    "7527552": 2, 
    "22793191": 2, 
    "22652910": 2, 
    "17908165": 1, 
    "140656": 2, 
    "3774328": 2, 
    "12226786": 2, 
    "30215630": 0, 
    "2292256": 2, 
    "4279682": 2, 
    "1578548": 2, 
    "21233191": 1, 
    "18065797": 1, 
    "1778471": 1, 
    "32155537": 2, 
    "154789": 2, 
    "448045": 2, 
    "3701855": 2, 
    "8135625": 1, 
    "4931659": 2, 
    "15966619": 2, 
    "7184072": 2, 
    "8282363": 2, 
    "34465": 2, 
    "18537651": 2, 
    "10755256": 2, 
    "13862381": 1, 
    "6766558": 1, 
    "15852088": 2, 
    "9726245": 2, 
    "32610336": 1, 
    "1605598": 1, 
    "3601534": 2, 
    "9424390": 2, 
    "345337": 2, 
    "7744300": 2, 
    "277089": 2, 
    "3710342": 2, 
    "623018": 2, 
    "13872231": 1, 
    "1509011": 2, 
    "5094437": 2, 
    "1922703": 2, 
    "486550": 2, 
    "12933281": 2, 
    "10466461": 2, 
    "2321051": 1, 
    "21052985": 1, 
    "3790489": 2, 
    "16157746": 1, 
    "11075275": 2, 
    "8310356": 2, 
    "27494663": 1, 
    "12384353": 1, 
    "5683140": 2, 
    "19680412": 2, 
    "12796207": 1, 
    "299333": 2, 
    "7345199": 2, 
    "7374322": 2, 
    "9077725": 2, 
    "14259343": 0, 
    "11098077": 1, 
    "3228110": 2, 
    "14971308": 2, 
    "21156216": 2, 
    "111558": 2, 
    "111336": 2, 
    "1561142": 2, 
    "7510208": 2, 
    "12719776": 0, 
    "9210604": 2, 
    "1092277": 2, 
    "6040": 2, 
    "2541704": 2, 
    "14473933": 0, 
    "3744429": 2, 
    "8272315": 2, 
    "6824538": 2, 
    "5279091": 2, 
    "702550": 2, 
    "9493725": 1, 
    "4368712": 1, 
    "274218": 1, 
    "148903": 2, 
    "1861575": 2, 
    "6292029": 1, 
    "2031640": 2, 
    "2296970": 1, 
    "2413817": 2, 
    "1563595": 2, 
    "10410764": 2, 
    "3029324": 2, 
    "16750251": 2, 
    "3287": 2, 
    "11693709": 1, 
    "715366": 2, 
    "10740728": 2, 
    "8879986": 1, 
    "3282": 2, 
    "489928": 2, 
    "10579398": 1, 
    "2124683": 2, 
    "9467421": 2, 
    "4242230": 2, 
    "22310064": 2, 
    "33951348": 1, 
    "23550956": 2, 
    "778981": 2, 
    "4190976": 1, 
    "1588997": 2, 
    "2560988": 2, 
    "15299224": 2, 
    "13301038": 2, 
    "8681349": 2, 
    "33663866": 0, 
    "2519670": 2, 
    "12256376": 2, 
    "1962219": 2, 
    "21303242": 1, 
    "11776741": 2, 
    "291137": 2, 
    "656494": 2, 
    "21318322": 2, 
    "25251845": 2, 
    "13257135": 2, 
    "321278": 2, 
    "230249": 2, 
    "5683364": 2, 
    "155815": 2, 
    "15648899": 2, 
    "11407242": 1, 
    "22571389": 1, 
    "2436267": 1, 
    "24195339": 1, 
    "27852036": 1, 
    "455600": 2, 
    "4095287": 2, 
    "7338354": 1, 
    "13823671": 1, 
    "6121126": 2, 
    "19505609": 1, 
    "9786109": 2, 
    "4864799": 2, 
    "12004006": 2, 
    "19438373": 2, 
    "26516975": 2, 
    "5969840": 2, 
    "23736449": 1, 
    "1239398": 2, 
    "1213225": 2, 
    "8224923": 2, 
    "25268795": 1, 
    "18378216": 2, 
    "18062944": 1, 
    "11758247": 2, 
    "5460375": 2, 
    "8986217": 1, 
    "133684": 2, 
    "5803599": 2, 
    "24968828": 2, 
    "3354902": 2, 
    "26917568": 1, 
    "34196200": 0, 
    "364315": 2, 
    "24743779": 1, 
    "914603": 2, 
    "7358442": 2, 
    "16114703": 1, 
    "9076111": 2, 
    "229006": 2, 
    "13336839": 2, 
    "11204323": 2, 
    "10854028": 1, 
    "363163": 2, 
    "265995": 2, 
    "19238853": 1, 
    "3447219": 2, 
    "437011": 2, 
    "984742": 2, 
    "757363": 2, 
    "12984746": 2, 
    "22462204": 2, 
    "32578467": 1, 
    "1090329": 2, 
    "1254497": 2, 
    "598164": 2, 
    "10555788": 2, 
    "1262871": 2, 
    "7855340": 1, 
    "2367681": 2, 
    "3633690": 2, 
    "5271882": 2, 
    "9946843": 2, 
    "16149491": 2, 
    "6297520": 2, 
    "443222": 2, 
    "849558": 2, 
    "23357588": 1, 
    "10114077": 1, 
    "9265294": 1, 
    "8134918": 2, 
    "5757727": 2, 
    "16049833": 1, 
    "10717112": 2, 
    "11535888": 1, 
    "21629136": 2, 
    "19748680": 1, 
    "10417664": 2, 
    "5635061": 2, 
    "2945088": 2, 
    "1376101": 2, 
    "2828194": 2, 
    "2561582": 2, 
    "9919720": 2, 
    "2063261": 1, 
    "6846111": 1, 
    "14054357": 2, 
    "17101828": 1, 
    "14807173": 2, 
    "2344621": 2, 
    "1462": 2, 
    "9663523": 1, 
    "1445827": 2, 
    "10651420": 2, 
    "3638663": 2, 
    "29031987": 1, 
    "1314319": 2, 
    "2606078": 2, 
    "5710848": 2, 
    "15155534": 2, 
    "308770": 2, 
    "331603": 2, 
    "655087": 2, 
    "32866430": 2, 
    "1863329": 2, 
    "11225014": 2, 
    "28513398": 1, 
    "715168": 2, 
    "721040": 2, 
    "667163": 2, 
    "14681168": 1, 
    "2620608": 2, 
    "2183193": 1, 
    "3674459": 1, 
    "9028965": 2, 
    "3008757": 2, 
    "1911958": 1, 
    "19715785": 1, 
    "11827098": 2, 
    "924303": 2, 
    "712530": 2, 
    "3308920": 2, 
    "28059374": 2, 
    "2687787": 2, 
    "8940534": 1, 
    "27796175": 2, 
    "13655592": 2, 
    "32165777": 1, 
    "18845024": 1, 
    "1308974": 2, 
    "812328": 2, 
    "12847818": 1, 
    "688157": 2, 
    "3766706": 1, 
    "8936633": 2, 
    "5894096": 2, 
    "12554530": 0, 
    "24014960": 1, 
    "20944181": 2, 
    "7691631": 2, 
    "8962829": 1, 
    "31861681": 2, 
    "24288133": 2, 
    "11225167": 2, 
    "32958": 2, 
    "19173633": 1, 
    "9603889": 2, 
    "20153919": 1, 
    "6093316": 1, 
    "2280459": 2, 
    "18080448": 2, 
    "7613257": 1, 
    "22361": 2, 
    "12274152": 2, 
    "4173871": 2, 
    "206424": 2, 
    "1549395": 2, 
    "13234786": 2, 
    "16031396": 2, 
    "2687166": 2, 
    "3995231": 2, 
    "5923215": 1, 
    "21428312": 2, 
    "20541795": 1, 
    "7326769": 2, 
    "442870": 2, 
    "17327241": 2, 
    "3230766": 2, 
    "32531480": 0, 
    "203076": 2, 
    "15150300": 2, 
    "527644": 2, 
    "24306852": 2, 
    "32958241": 1, 
    "1076724": 2, 
    "612230": 1, 
    "70121": 2, 
    "32292629": 2, 
    "3058811": 2, 
    "22372473": 2, 
    "15532991": 1, 
    "6930489": 2, 
    "5483330": 0, 
    "6662075": 2, 
    "8067805": 1, 
    "259691": 2, 
    "19452228": 2, 
    "6648028": 2, 
    "7561862": 2, 
    "18144573": 2, 
    "3457006": 2, 
    "10865": 2, 
    "335861": 2, 
    "14155824": 2, 
    "21829": 2, 
    "19128505": 2, 
    "2661753": 2, 
    "11478636": 2, 
    "9787757": 2, 
    "20787122": 1, 
    "26102180": 1, 
    "16989736": 2, 
    "3083478": 2, 
    "1148945": 2, 
    "20180433": 2, 
    "324134": 2, 
    "3390543": 2, 
    "6376337": 2, 
    "15459334": 2, 
    "186749": 2, 
    "25648295": 2, 
    "22434128": 2, 
    "7083242": 1, 
    "2499845": 2, 
    "11855195": 1, 
    "9311021": 2, 
    "1138536": 2, 
    "29882262": 1, 
    "3606624": 1, 
    "4696595": 2, 
    "10910": 2, 
    "3721224": 1, 
    "3295176": 2, 
    "2528090": 2, 
    "17637945": 2, 
    "8594752": 1, 
    "4177129": 2, 
    "18405734": 0, 
    "19994257": 1, 
    "7711472": 2, 
    "309009": 2, 
    "203666": 2, 
    "12228746": 2, 
    "2468290": 2, 
    "12414592": 2, 
    "2886401": 2, 
    "756967": 2, 
    "14732235": 2, 
    "25095239": 2, 
    "441269": 2, 
    "2886409": 2, 
    "16549503": 0, 
    "31912224": 0, 
    "691146": 2, 
    "668622": 2, 
    "3193843": 2, 
    "966": 2, 
    "3681392": 2, 
    "8981131": 2, 
    "2361853": 2, 
    "45547": 2, 
    "3289628": 2, 
    "904810": 2, 
    "29526608": 1, 
    "22498444": 1, 
    "15837676": 2, 
    "2094490": 2, 
    "870225": 2, 
    "1073722": 2, 
    "11380930": 2, 
    "18964487": 1, 
    "7400568": 2, 
    "13429048": 2, 
    "688208": 2, 
    "230589": 2, 
    "3106812": 2, 
    "8449386": 2, 
    "15733881": 1, 
    "10281119": 2, 
    "3509134": 2, 
    "31566326": 2, 
    "805461": 2, 
    "2096579": 2, 
    "9394642": 2, 
    "1367484": 2, 
    "570427": 2, 
    "9376661": 1, 
    "1631570": 2, 
    "23974149": 1, 
    "260394": 2, 
    "212873": 2, 
    "4414698": 2, 
    "10575878": 2, 
    "376635": 2, 
    "15805577": 2, 
    "7600409": 1, 
    "9384267": 1, 
    "15953199": 2, 
    "506402": 2, 
    "891574": 1, 
    "24073130": 1, 
    "3537312": 2, 
    "3019537": 2, 
    "3199002": 2, 
    "5972219": 2, 
    "21315452": 2, 
    "13622189": 2, 
    "695611": 2, 
    "3021499": 2, 
    "2500088": 2, 
    "648414": 2, 
    "12163044": 1, 
    "32935745": 0, 
    "26103342": 2, 
    "8863811": 2, 
    "18966884": 2, 
    "2669200": 2, 
    "827590": 2, 
    "33627494": 1, 
    "7705565": 2, 
    "19340009": 1, 
    "4780572": 2, 
    "23282991": 0, 
    "9214768": 1, 
    "400664": 2, 
    "18778957": 2, 
    "1383170": 1, 
    "20580498": 1, 
    "12615154": 1, 
    "11594840": 1, 
    "9489675": 2, 
    "18503721": 2, 
    "26047095": 1, 
    "37076": 2, 
    "4610430": 1, 
    "18224920": 0, 
    "13638851": 2, 
    "1938370": 2, 
    "8881628": 2, 
    "27856783": 2, 
    "7812624": 1, 
    "20451520": 0, 
    "7550637": 1, 
    "698041": 2, 
    "3055234": 2, 
    "779570": 2, 
    "24268127": 0, 
    "20904437": 1, 
    "5862644": 2, 
    "1574656": 2, 
    "1548802": 2, 
    "324747": 2, 
    "3116607": 2, 
    "1173043": 2, 
    "12849657": 2, 
    "19360616": 2, 
    "291056": 2, 
    "3151695": 2, 
    "2700159": 1, 
    "4237727": 2, 
    "3171250": 2, 
    "6162900": 2, 
    "20490942": 2, 
    "11323319": 2, 
    "144937": 2, 
    "7275915": 2, 
    "5269299": 2, 
    "12900361": 2, 
    "11607598": 1, 
    "5345965": 2, 
    "781300": 2, 
    "7009393": 2, 
    "5957708": 2, 
    "11008207": 2, 
    "1538210": 2, 
    "20799673": 1, 
    "15516827": 2, 
    "129791": 2, 
    "4311796": 1, 
    "4127307": 2, 
    "24139593": 1, 
    "21282280": 0, 
    "316198": 2, 
    "15321010": 1, 
    "460173": 2, 
    "9149146": 2, 
    "30245748": 2, 
    "242821": 2, 
    "14224695": 1, 
    "1136075": 2, 
    "168674": 2, 
    "7683794": 2, 
    "6198326": 2, 
    "12836074": 2, 
    "1269231": 2, 
    "9158101": 2, 
    "31715632": 1, 
    "114707": 2, 
    "26821763": 2, 
    "11753762": 2, 
    "22757905": 1, 
    "15397085": 1, 
    "21685855": 2, 
    "2808651": 2, 
    "25586782": 2, 
    "34313921": 0, 
    "27729907": 1, 
    "7548986": 2, 
    "30900836": 1, 
    "34463892": 1, 
    "29143975": 0, 
    "339607": 2, 
    "12339205": 2, 
    "7448148": 2, 
    "5284389": 2, 
    "15153572": 1, 
    "66801": 2, 
    "8011745": 2, 
    "959084": 2, 
    "7952078": 2, 
    "33734935": 1, 
    "692528": 2, 
    "815741": 2, 
    "29575447": 2, 
    "843222": 1, 
    "5453989": 2, 
    "15435": 2, 
    "666566": 2, 
    "2314534": 2, 
    "18347476": 1, 
    "22789601": 1, 
    "13233158": 1, 
    "16674241": 2, 
    "27172": 2, 
    "3806475": 2, 
    "12115269": 1, 
    "7133153": 2, 
    "23013268": 0, 
    "2565834": 2, 
    "4603467": 2, 
    "29843361": 0, 
    "1283503": 2, 
    "25659723": 2, 
    "11247742": 1, 
    "759578": 2, 
    "12283195": 2, 
    "747512": 2, 
    "9207280": 1, 
    "4361634": 2, 
    "4117355": 1, 
    "796825": 2, 
    "24161015": 1, 
    "1911523": 2, 
    "4138464": 2, 
    "6898381": 2, 
    "18427187": 0, 
    "1590408": 2, 
    "5872657": 2, 
    "2982576": 2, 
    "662115": 2, 
    "30730072": 0, 
    "114102": 2, 
    "3361835": 2, 
    "1280180": 2, 
    "1735848": 2, 
    "10283400": 2, 
    "5243041": 2, 
    "18369373": 1, 
    "841835": 2, 
    "11600244": 1, 
    "34233307": 1, 
    "27522259": 1, 
    "6207167": 1, 
    "961036": 2, 
    "924551": 1, 
    "21108219": 2, 
    "29109209": 1, 
    "299862": 2, 
    "854624": 2, 
    "19094829": 1, 
    "9952134": 1, 
    "7304609": 2, 
    "7362671": 2, 
    "6358188": 1, 
    "21748166": 2, 
    "611921": 2, 
    "19034112": 1, 
    "17204381": 2, 
    "6181639": 2, 
    "1309434": 2, 
    "1329729": 2, 
    "2802565": 2, 
    "5275559": 2, 
    "17486281": 1, 
    "1569010": 2, 
    "13099301": 1, 
    "12560434": 2, 
    "2242086": 2, 
    "11892946": 1, 
    "1791673": 2, 
    "976994": 2, 
    "2055965": 1, 
    "19248542": 2, 
    "17829481": 1, 
    "4445324": 2, 
    "19696006": 2, 
    "3159966": 2, 
    "6763587": 2, 
    "8068127": 2, 
    "18651281": 2, 
    "31734644": 1, 
    "1339922": 2, 
    "10420996": 1, 
    "1376664": 2, 
    "797129": 2, 
    "1824050": 2, 
    "2125788": 2, 
    "15127044": 2, 
    "10227799": 2, 
    "17052858": 2, 
    "18537678": 2, 
    "25050844": 1, 
    "13840241": 1, 
    "1365679": 2, 
    "2114213": 1, 
    "2592600": 2, 
    "15494508": 2, 
    "5901900": 2, 
    "8830163": 2, 
    "5552858": 1, 
    "97752": 2, 
    "9514413": 2, 
    "184604": 2, 
    "19872456": 1, 
    "3721219": 2, 
    "30987756": 2, 
    "6975711": 2, 
    "14732311": 1, 
    "28340997": 1, 
    "24162262": 2, 
    "612950": 2, 
    "6607851": 2, 
    "481220": 2, 
    "4365645": 2, 
    "23404839": 2, 
    "165886": 2, 
    "17154573": 0, 
    "106310": 2, 
    "19033749": 2, 
    "646976": 2, 
    "3476845": 1, 
    "244025": 2, 
    "30384844": 2, 
    "780266": 2, 
    "6804324": 2, 
    "791611": 2, 
    "26568234": 1, 
    "19103692": 2, 
    "8574898": 2, 
    "1365254": 2, 
    "22845841": 2, 
    "12820537": 1, 
    "21467110": 1, 
    "167174": 2, 
    "28043506": 0, 
    "6220644": 2, 
    "21299916": 1, 
    "15035229": 1, 
    "791299": 2, 
    "14370955": 2, 
    "8921879": 2, 
    "20986101": 1, 
    "4395117": 2, 
    "15907840": 2, 
    "177321": 2, 
    "946824": 2, 
    "6709682": 2, 
    "929845": 2, 
    "2564712": 2, 
    "5344375": 2, 
    "19416551": 1, 
    "4604482": 2, 
    "20059361": 1, 
    "18477927": 1, 
    "6002151": 2, 
    "23112526": 0, 
    "13152531": 1, 
    "1853010": 2, 
    "15745219": 1, 
    "26890199": 2, 
    "23259665": 1, 
    "21604505": 1, 
    "2198140": 2, 
    "212862": 2, 
    "1540246": 2, 
    "20617245": 1, 
    "20896284": 2, 
    "345048": 2, 
    "1540241": 2, 
    "13911118": 2, 
    "31533997": 1, 
    "3586487": 2, 
    "1254218": 2, 
    "16667693": 2, 
    "6869690": 2, 
    "28904322": 0, 
    "2584777": 2, 
    "108625": 2, 
    "3506930": 2, 
    "24046531": 2, 
    "6282442": 2, 
    "3100121": 2, 
    "29247444": 2, 
    "1335132": 2, 
    "585719": 2, 
    "478584": 2, 
    "15728293": 2, 
    "301742": 2, 
    "48296": 2, 
    "6800217": 1, 
    "16554395": 1, 
    "19429698": 1, 
    "3834332": 2, 
    "2349728": 2, 
    "19681341": 2, 
    "7544081": 2, 
    "7765403": 2, 
    "14673229": 1, 
    "16623069": 2, 
    "12845894": 2, 
    "375388": 2, 
    "3678731": 1, 
    "1327739": 2, 
    "12821113": 2, 
    "18263026": 1, 
    "3318027": 2, 
    "203438": 2, 
    "33614304": 1, 
    "6051812": 1, 
    "33293613": 1, 
    "40706": 2, 
    "34864402": 0, 
    "6613743": 2, 
    "12271469": 2, 
    "2998811": 2, 
    "2777268": 2, 
    "948957": 2, 
    "1527969": 2, 
    "1725199": 2, 
    "11534941": 2, 
    "1488139": 2, 
    "17940105": 2, 
    "3301623": 2, 
    "25166410": 1, 
    "887025": 2, 
    "667561": 1, 
    "5429498": 2, 
    "29792543": 2, 
    "893522": 2, 
    "14329321": 2, 
    "1020260": 2, 
    "1944156": 2, 
    "18379853": 2, 
    "14298729": 2, 
    "26450553": 1, 
    "4789590": 2, 
    "2103283": 2, 
    "3616639": 2, 
    "2456444": 2, 
    "15830664": 1, 
    "931033": 2, 
    "12484808": 2, 
    "26066727": 2, 
    "2536697": 2, 
    "3526586": 1, 
    "931039": 2, 
    "481872": 2, 
    "7899791": 2, 
    "275303": 2, 
    "22475123": 1, 
    "143489": 2, 
    "13838338": 2, 
    "15634981": 2, 
    "5199579": 1, 
    "11620669": 0, 
    "175761": 2, 
    "30326497": 1, 
    "29096618": 2, 
    "560347": 2, 
    "30953633": 1, 
    "11111023": 1, 
    "2310149": 2, 
    "62023": 2, 
    "2810455": 2, 
    "13419453": 2, 
    "30638861": 0, 
    "5888353": 1, 
    "11787148": 2, 
    "1688596": 2, 
    "31057802": 2, 
    "679377": 2, 
    "237904": 2, 
    "1148753": 2, 
    "14050203": 2, 
    "22293502": 2, 
    "27169238": 1, 
    "762837": 1, 
    "7342218": 2, 
    "1446771": 2, 
    "24507006": 2, 
    "27193779": 1, 
    "13484298": 2, 
    "159643": 2, 
    "15884926": 0, 
    "557980": 2, 
    "5132476": 2, 
    "15340074": 2, 
    "18394541": 2, 
    "184460": 2, 
    "886774": 1, 
    "541456": 2, 
    "18107045": 1, 
    "20778549": 2, 
    "815644": 1, 
    "812610": 2, 
    "13346571": 2, 
    "16621454": 2, 
    "248523": 2, 
    "7987634": 2, 
    "715547": 2, 
    "6596067": 2, 
    "15994863": 1, 
    "12419075": 2, 
    "456237": 2, 
    "241560": 2, 
    "1707696": 2, 
    "141752": 2, 
    "14414107": 1, 
    "21929029": 0, 
    "952763": 2, 
    "4512368": 2, 
    "23500865": 1, 
    "184311": 2, 
    "9603714": 1, 
    "1579809": 1, 
    "11496279": 2, 
    "13260326": 2, 
    "33761854": 1, 
    "1191176": 2, 
    "19955205": 1, 
    "3301046": 2, 
    "12601374": 0, 
    "10851820": 1, 
    "5694513": 2, 
    "3523632": 2, 
    "9372404": 2, 
    "877479": 2, 
    "23929024": 1, 
    "10013861": 2, 
    "25306": 2, 
    "33564268": 0, 
    "10697613": 2, 
    "723980": 2, 
    "13527761": 2, 
    "21258726": 2, 
    "976103": 2, 
    "385260": 2, 
    "30329296": 1, 
    "3765120": 2, 
    "5604798": 2, 
    "13200787": 1, 
    "1093060": 2, 
    "16679350": 2, 
    "2562751": 1, 
    "901662": 2, 
    "901663": 2, 
    "561616": 2, 
    "8189762": 2, 
    "16107755": 1, 
    "10652377": 2, 
    "1263177": 2, 
    "92826": 2, 
    "17420913": 2, 
    "10518659": 1, 
    "294972": 2, 
    "1826128": 2, 
    "1227666": 2, 
    "253476": 2, 
    "10641697": 1, 
    "4224042": 2, 
    "2234102": 2, 
    "3313788": 2, 
    "9385519": 1, 
    "4812336": 2, 
    "2765504": 2, 
    "6385825": 1, 
    "15813955": 1, 
    "26396162": 2, 
    "5741345": 1, 
    "8203555": 2, 
    "1800451": 2, 
    "4047080": 2, 
    "5254557": 2, 
    "3566571": 2, 
    "4844734": 1, 
    "2721761": 2, 
    "1963063": 2, 
    "31000517": 1, 
    "25601444": 2, 
    "5108051": 1, 
    "9603444": 2, 
    "33015583": 1, 
    "165894": 2, 
    "18165661": 2, 
    "18320947": 2, 
    "11783583": 2, 
    "32313383": 0, 
    "2556327": 2, 
    "128823": 2, 
    "816197": 2, 
    "5241312": 2, 
    "2434294": 2, 
    "31791381": 0, 
    "12544093": 1, 
    "32754312": 1, 
    "1297957": 2, 
    "26018608": 1, 
    "2003404": 2, 
    "501326": 2, 
    "38867": 2, 
    "869050": 2, 
    "982699": 2, 
    "488514": 2, 
    "7704544": 1, 
    "15039467": 1, 
    "3483944": 2, 
    "8063073": 2, 
    "6523023": 1, 
    "1279067": 2, 
    "30548363": 1, 
    "12827225": 2, 
    "31394531": 1, 
    "7988633": 2, 
    "8877512": 2, 
    "12198882": 2, 
    "15183485": 2, 
    "22596493": 1, 
    "951918": 2, 
    "18992193": 0, 
    "10932463": 1, 
    "31979038": 2, 
    "32215970": 0, 
    "117549": 2, 
    "11617180": 2, 
    "761653": 2, 
    "745998": 2, 
    "3180884": 2, 
    "1206729": 2, 
    "14259390": 1, 
    "13175334": 2, 
    "9654171": 2, 
    "16875250": 1, 
    "736638": 2, 
    "10941409": 1, 
    "5265008": 2, 
    "514380": 1, 
    "1364139": 1, 
    "28800891": 1, 
    "6714663": 2, 
    "2374578": 2, 
    "18800032": 1, 
    "3362916": 2, 
    "10664": 2, 
    "4939243": 2, 
    "12662085": 2, 
    "23689830": 2, 
    "11010098": 2, 
    "2990812": 2, 
    "10825334": 2, 
    "11083045": 2, 
    "8502433": 2, 
    "4057468": 2, 
    "2970982": 1, 
    "32890693": 1, 
    "588871": 2, 
    "6036101": 2, 
    "694761": 2, 
    "17334655": 2, 
    "14964923": 2, 
    "2489216": 2, 
    "8205658": 2, 
    "10164495": 2, 
    "31052073": 2, 
    "22584823": 2, 
    "800294": 2, 
    "5289665": 2, 
    "19463625": 1, 
    "9526392": 2, 
    "17620347": 1, 
    "14686919": 2, 
    "753297": 2, 
    "3687489": 2, 
    "3346928": 2, 
    "2133437": 2, 
    "12143585": 2, 
    "1290701": 2, 
    "3100209": 2, 
    "1347323": 2, 
    "16408992": 2, 
    "18484645": 1, 
    "36502": 2, 
    "14725230": 2, 
    "1464380": 2, 
    "9243402": 2, 
    "4244828": 2, 
    "1381275": 2, 
    "1147463": 2, 
    "1579990": 2, 
    "2491877": 1, 
    "412126": 2, 
    "4008931": 0, 
    "3955647": 1, 
    "17818605": 1, 
    "6198699": 2, 
    "4975026": 2, 
    "11847500": 1, 
    "596892": 2, 
    "33581487": 2, 
    "9426192": 2, 
    "32012751": 0, 
    "8768841": 2, 
    "1424470": 2, 
    "10443324": 2, 
    "5171600": 2, 
    "31240384": 0, 
    "183303": 2, 
    "2408911": 2, 
    "5558246": 2, 
    "26058325": 2, 
    "17568233": 1, 
    "6750158": 1, 
    "2493754": 2, 
    "9583745": 1, 
    "2826918": 2, 
    "10418430": 2, 
    "2404027": 2, 
    "6300427": 2, 
    "15246993": 2, 
    "12631084": 2, 
    "4549925": 1, 
    "11715753": 2, 
    "2255947": 1, 
    "32008421": 0, 
    "1597789": 2, 
    "447560": 2, 
    "565629": 2, 
    "5987222": 2, 
    "1580893": 2, 
    "12574344": 1, 
    "2520429": 2, 
    "648343": 2, 
    "14135470": 1, 
    "1197428": 2, 
    "3932983": 2, 
    "1368189": 2, 
    "27729926": 1, 
    "20446799": 1, 
    "12080551": 2, 
    "3027949": 2, 
    "30649544": 2, 
    "1735515": 1, 
    "18188420": 2, 
    "4927517": 2, 
    "1348346": 2, 
    "3910382": 2, 
    "10873724": 1, 
    "3195278": 2, 
    "12756035": 2, 
    "23715455": 2, 
    "3421292": 1, 
    "3022431": 2, 
    "3567641": 1, 
    "25739007": 2, 
    "15177360": 1, 
    "4398942": 2, 
    "2162719": 2, 
    "6689766": 2, 
    "23044617": 0, 
    "8711354": 2, 
    "7820076": 2, 
    "7178155": 2, 
    "6798814": 1, 
    "12025365": 2, 
    "11393110": 2, 
    "9393759": 2, 
    "8490636": 1, 
    "29138379": 1, 
    "14095175": 1, 
    "20587599": 1, 
    "21736086": 1, 
    "25741688": 2, 
    "1122534": 2, 
    "8257106": 1, 
    "379199": 2, 
    "22942790": 2, 
    "557977": 2, 
    "31519188": 1, 
    "21289110": 1, 
    "24120252": 2, 
    "261943": 2, 
    "12670444": 1, 
    "12738837": 2, 
    "16303681": 2, 
    "5101823": 2, 
    "14718089": 2, 
    "2185269": 2, 
    "6838921": 1, 
    "18901345": 1, 
    "825237": 2, 
    "19983755": 0, 
    "6701057": 2, 
    "3019524": 2, 
    "2889328": 2, 
    "15257": 2, 
    "2556901": 2, 
    "1549501": 2, 
    "47087": 2, 
    "21540759": 1, 
    "7365136": 1, 
    "10696042": 1, 
    "22472365": 1, 
    "32538871": 0, 
    "5689093": 2, 
    "6331139": 2, 
    "26807221": 1, 
    "15981035": 2, 
    "2699935": 1, 
    "2404598": 2, 
    "21050788": 2, 
    "774606": 2, 
    "2557230": 2, 
    "5245894": 2, 
    "8129518": 1, 
    "1217831": 2, 
    "9525": 2, 
    "30091667": 1, 
    "5830987": 1, 
    "1912076": 2, 
    "519390": 2, 
    "32551735": 2, 
    "1593731": 2, 
    "27500243": 1, 
    "1984691": 2, 
    "108050": 2, 
    "5105986": 1, 
    "5084750": 1, 
    "28463126": 1, 
    "18573791": 2, 
    "1632986": 2, 
    "160999": 1, 
    "22643555": 2, 
    "96577": 2, 
    "85953": 2, 
    "65252": 2, 
    "1777643": 2, 
    "404319": 2, 
    "2587583": 2, 
    "2476162": 2, 
    "6269013": 2, 
    "29417074": 2, 
    "8560989": 2, 
    "5417266": 2, 
    "1951148": 2, 
    "11054453": 1, 
    "18348651": 1, 
    "4424906": 2, 
    "576201": 2, 
    "128818": 2, 
    "12495928": 1, 
    "7460261": 2, 
    "8523763": 2, 
    "6137": 2, 
    "4084908": 1, 
    "589367": 2, 
    "697976": 2, 
    "706295": 2, 
    "6160121": 2, 
    "6376011": 2, 
    "10028006": 1, 
    "5718947": 2, 
    "13970153": 2, 
    "16238673": 1, 
    "17485132": 2, 
    "3403779": 2, 
    "3327382": 2, 
    "18384763": 1, 
    "6566487": 2, 
    "1647876": 2, 
    "13224032": 2, 
    "49107": 2, 
    "220418": 2, 
    "965782": 2, 
    "3116751": 2, 
    "20105255": 1, 
    "1413319": 1, 
    "8494263": 2, 
    "1618145": 2, 
    "11593442": 2, 
    "1266228": 2, 
    "214710": 2, 
    "2715671": 2, 
    "7833168": 2, 
    "29152618": 1, 
    "13909573": 2, 
    "31524768": 1, 
    "15452919": 1, 
    "323788": 2, 
    "11423758": 2, 
    "4037197": 2, 
    "22255647": 1, 
    "10298815": 2, 
    "13753636": 1, 
    "21402627": 1, 
    "25126616": 1, 
    "3030146": 2, 
    "27561102": 0, 
    "10729350": 2, 
    "1955800": 0, 
    "8933498": 2, 
    "11075527": 2, 
    "627735": 2, 
    "29289591": 1, 
    "46939": 2, 
    "760468": 2, 
    "14037931": 1, 
    "24953448": 2, 
    "3195124": 2, 
    "1282541": 2, 
    "451035": 2, 
    "6631214": 2, 
    "7317163": 1, 
    "117302": 2, 
    "31341340": 1, 
    "3428683": 2, 
    "30051348": 2, 
    "6834703": 2, 
    "116252": 2, 
    "5893828": 2, 
    "6313": 2, 
    "34526884": 0, 
    "26068656": 2, 
    "28011613": 1, 
    "17950486": 2, 
    "956411": 2, 
    "6270574": 2, 
    "29028775": 1, 
    "3124402": 2, 
    "246644": 2, 
    "2723064": 2, 
    "790031": 2, 
    "2909429": 1, 
    "16251363": 2, 
    "8297888": 2, 
    "10444562": 2, 
    "7170058": 2, 
    "19407311": 2, 
    "229141": 2, 
    "2854337": 2, 
    "1598886": 2, 
    "3668353": 2, 
    "767761": 2, 
    "2356748": 2, 
    "14744648": 2, 
    "1418150": 2, 
    "153204": 2, 
    "18611173": 2, 
    "17161821": 2, 
    "11745592": 2, 
    "20466037": 2, 
    "13106596": 2, 
    "13163423": 1, 
    "391150": 2, 
    "4533231": 1, 
    "6267158": 2, 
    "25706953": 2, 
    "6566489": 2, 
    "2328523": 2, 
    "20462243": 1, 
    "20682114": 1, 
    "274782": 2, 
    "16249185": 2, 
    "21704134": 1, 
    "33356195": 1, 
    "29461626": 2, 
    "1937059": 2, 
    "1326671": 2, 
    "728994": 2, 
    "24499174": 2, 
    "1525163": 2, 
    "10113030": 1, 
    "11920542": 1, 
    "734934": 2, 
    "190137": 2, 
    "3046507": 2, 
    "17984636": 2, 
    "5418256": 2, 
    "590295": 2, 
    "11869638": 2, 
    "9158654": 2, 
    "14735429": 1, 
    "4046328": 2, 
    "7190986": 1, 
    "6850621": 2, 
    "775386": 2, 
    "6034984": 1, 
    "27398751": 0, 
    "20633857": 0, 
    "12755139": 2, 
    "20999018": 2, 
    "11570469": 1, 
    "3322086": 2, 
    "15242752": 1, 
    "3502120": 2, 
    "13431235": 1, 
    "3803067": 2, 
    "33742031": 0, 
    "1460612": 2, 
    "31618003": 1, 
    "20275545": 1, 
    "20680357": 1, 
    "18294": 2, 
    "2798959": 2, 
    "1336779": 2, 
    "587626": 2, 
    "5625464": 1, 
    "648332": 1, 
    "8783663": 2, 
    "19428231": 0, 
    "2851691": 2, 
    "1621009": 2, 
    "892275": 1, 
    "1064563": 2, 
    "33134213": 1, 
    "18275356": 2, 
    "462713": 1, 
    "914796": 2, 
    "9252533": 2, 
    "10844991": 2, 
    "19757917": 2, 
    "14238949": 2, 
    "12512833": 2, 
    "9316799": 2, 
    "23063531": 1, 
    "12779699": 0, 
    "30645412": 1, 
    "7070571": 1, 
    "1743096": 2, 
    "434430": 2, 
    "19158009": 0, 
    "30538630": 2, 
    "620636": 2, 
    "3041887": 2, 
    "14474326": 1, 
    "15585444": 2, 
    "22031986": 1, 
    "15583310": 2, 
    "1254797": 2, 
    "5499847": 2, 
    "132108": 2, 
    "13230264": 2, 
    "3156820": 2, 
    "20632410": 1, 
    "692798": 2, 
    "25155580": 1, 
    "20192471": 2, 
    "5857387": 2, 
    "13975314": 2, 
    "8805592": 1, 
    "34056623": 1, 
    "1761717": 2, 
    "17727070": 2, 
    "3422939": 2, 
    "24420506": 0, 
    "11577304": 1, 
    "33685883": 1, 
    "761350": 2, 
    "1535009": 2, 
    "7008068": 2, 
    "587311": 2, 
    "13753838": 2, 
    "156018": 2, 
    "2464908": 2, 
    "16752620": 1, 
    "11221453": 2, 
    "6365284": 2, 
    "585285": 2, 
    "22231878": 0, 
    "1181927": 2, 
    "9378371": 1, 
    "9906653": 2, 
    "29981861": 1, 
    "1549207": 2, 
    "7352215": 2, 
    "23338323": 0, 
    "17448603": 1, 
    "4890177": 2, 
    "552007": 2, 
    "5775917": 1, 
    "8148516": 2, 
    "30347133": 0, 
    "5418182": 2, 
    "6108422": 1, 
    "13970367": 1, 
    "17454260": 2, 
    "3727706": 2, 
    "1303411": 2, 
    "912896": 2, 
    "31904268": 0, 
    "1523106": 2, 
    "2200856": 2, 
    "3077368": 2, 
    "1903522": 1, 
    "2889230": 2, 
    "15737031": 2, 
    "356756": 2, 
    "26709811": 1, 
    "22720859": 2, 
    "18440563": 1, 
    "1171324": 2, 
    "7764585": 2, 
    "11167738": 2, 
    "24293205": 0, 
    "221352": 2, 
    "11390832": 2, 
    "547820": 2, 
    "10454231": 2, 
    "4875730": 2, 
    "2088939": 2, 
    "4403738": 2, 
    "14666940": 2, 
    "2823326": 1, 
    "13300645": 1, 
    "12570984": 2, 
    "17667574": 2, 
    "2034023": 2, 
    "370242": 2, 
    "21686543": 2, 
    "6659216": 2, 
    "30562287": 1, 
    "10270722": 2, 
    "25003905": 1, 
    "15467734": 1, 
    "17148588": 0, 
    "33155818": 0, 
    "13900913": 1, 
    "7491531": 2, 
    "6118575": 2, 
    "26516210": 0, 
    "8768406": 2, 
    "2831096": 2, 
    "10513377": 2, 
    "28266028": 1, 
    "2586317": 2, 
    "5418669": 2, 
    "27330467": 1, 
    "17168840": 2, 
    "13310527": 1, 
    "4924151": 2, 
    "17576377": 2, 
    "10214538": 2, 
    "2310615": 2, 
    "807517": 2, 
    "17748183": 1, 
    "1217404": 2, 
    "15367575": 1, 
    "9108797": 2, 
    "19421170": 1, 
    "723523": 2, 
    "2883201": 2, 
    "13078968": 1, 
    "5100623": 2, 
    "5183376": 2, 
    "12926963": 1, 
    "108125": 2, 
    "18351848": 2, 
    "19922293": 2, 
    "16554739": 2, 
    "4756138": 2, 
    "26500787": 0, 
    "21089071": 1, 
    "31404980": 1, 
    "26076338": 2, 
    "800115": 2, 
    "24186761": 1, 
    "22042941": 1, 
    "3064355": 1, 
    "402046": 2, 
    "3342055": 1, 
    "595090": 2, 
    "9295871": 2, 
    "10632915": 2, 
    "5992293": 2, 
    "839076": 2, 
    "1624573": 2, 
    "16287": 2, 
    "4455122": 2, 
    "8424040": 2, 
    "8678290": 2, 
    "3623050": 2, 
    "4813464": 1, 
    "16469292": 2, 
    "5987163": 1, 
    "14597988": 2, 
    "15368044": 1, 
    "236571": 2, 
    "26649719": 2, 
    "1235115": 1, 
    "19943999": 1, 
    "2003641": 2, 
    "15400220": 1, 
    "2715669": 2, 
    "19762447": 2, 
    "2293158": 2, 
    "3790293": 2, 
    "16621659": 1, 
    "1314976": 2, 
    "799844": 2, 
    "25135037": 1, 
    "14956897": 1, 
    "12612360": 2, 
    "21476229": 2, 
    "8780895": 2, 
    "2966168": 2, 
    "31829770": 0, 
    "456545": 2, 
    "2502638": 2, 
    "21287076": 1, 
    "29887499": 0, 
    "21113349": 1, 
    "6671099": 1, 
    "5550552": 2, 
    "5546286": 2, 
    "2504175": 2, 
    "32108905": 1, 
    "8062859": 2, 
    "26870928": 2, 
    "12791642": 1, 
    "1060073": 2, 
    "3818593": 2, 
    "5129986": 1, 
    "2813939": 2, 
    "25459400": 0, 
    "524305": 2, 
    "10379607": 1, 
    "11820425": 2, 
    "1980539": 2, 
    "1172597": 2, 
    "20822291": 1, 
    "3431083": 2, 
    "15595559": 2, 
    "5971563": 2, 
    "1101567": 2, 
    "1733272": 2, 
    "184981": 2, 
    "19748251": 2, 
    "2994517": 2, 
    "19249835": 1, 
    "1861458": 2, 
    "622127": 2, 
    "627504": 2, 
    "317757": 2, 
    "14376285": 0, 
    "16685462": 2, 
    "1548202": 2, 
    "22345315": 1, 
    "1049095": 2, 
    "21226841": 2, 
    "176780": 2, 
    "23029617": 2, 
    "25480048": 2, 
    "30442211": 2, 
    "574877": 2, 
    "24776728": 2, 
    "932626": 2, 
    "2828239": 2, 
    "23062124": 1, 
    "15263202": 2, 
    "237159": 2, 
    "3165783": 2, 
    "11804441": 2, 
    "9562131": 1, 
    "1646466": 2, 
    "17065530": 2, 
    "16479108": 2, 
    "2967509": 2, 
    "1692604": 2, 
    "24094708": 2, 
    "26010097": 1, 
    "28691440": 2, 
    "30136107": 1, 
    "1637930": 2, 
    "25979092": 1, 
    "484873": 2, 
    "7296156": 2, 
    "7083240": 2, 
    "7827081": 2, 
    "8336642": 2, 
    "4665416": 2, 
    "17446152": 2, 
    "512431": 2, 
    "29966381": 2, 
    "10955751": 2, 
    "8222847": 2, 
    "2782458": 2, 
    "2784220": 2, 
    "1735128": 2, 
    "17571013": 2, 
    "5876519": 2, 
    "2753802": 2, 
    "15019962": 0, 
    "1234795": 2, 
    "1797264": 2, 
    "3602123": 2, 
    "3862298": 2, 
    "20619775": 2, 
    "508845": 2, 
    "17781107": 2, 
    "4641606": 2, 
    "142146": 2, 
    "1066222": 2, 
    "2658203": 2, 
    "20159867": 1, 
    "9852918": 2, 
    "6561551": 2, 
    "33767346": 1, 
    "3089049": 2, 
    "3668946": 2, 
    "18280236": 2, 
    "699689": 2, 
    "24628923": 1, 
    "2195601": 2, 
    "930060": 2, 
    "711976": 2, 
    "21109196": 1, 
    "1431547": 2, 
    "3829913": 2, 
    "2458933": 2, 
    "1569980": 1, 
    "25427817": 1, 
    "12464962": 2, 
    "19951534": 1, 
    "3267913": 2, 
    "3749321": 1, 
    "15464772": 2, 
    "25592594": 1, 
    "853845": 2, 
    "5950748": 2, 
    "6479425": 2, 
    "2341302": 1, 
    "2050163": 2, 
    "26390092": 0, 
    "34827714": 1, 
    "8686855": 2, 
    "268027": 2, 
    "2546491": 2, 
    "9185758": 1, 
    "440826": 2, 
    "1469491": 2, 
    "16096528": 1, 
    "1219305": 2, 
    "7469800": 1, 
    "330275": 2, 
    "5494": 2, 
    "1095380": 2, 
    "8986773": 2, 
    "2352744": 1, 
    "3114995": 2, 
    "7587038": 1, 
    "221862": 1, 
    "15505458": 2, 
    "658518": 2, 
    "1723225": 2, 
    "16607898": 2, 
    "10538430": 2, 
    "73886": 2, 
    "6761380": 2, 
    "1542219": 2, 
    "18609451": 2, 
    "1653579": 2, 
    "19901927": 2, 
    "2927004": 2, 
    "3029711": 2, 
    "4755480": 2, 
    "30108534": 1, 
    "15875453": 2, 
    "20232642": 2, 
    "5198123": 2, 
    "12467920": 2, 
    "9040129": 2, 
    "9623064": 1, 
    "2624312": 1, 
    "5508088": 1, 
    "4287921": 2, 
    "9421282": 2, 
    "1762028": 2, 
    "25115490": 1, 
    "12434576": 2, 
    "25601850": 2, 
    "16393248": 2, 
    "11180687": 1, 
    "2579314": 2, 
    "8393": 2, 
    "14325757": 1, 
    "2336578": 2, 
    "5279985": 2, 
    "18744882": 2, 
    "13486910": 2, 
    "29465325": 1, 
    "2541284": 2, 
    "2897853": 2, 
    "12526570": 2, 
    "30111555": 1, 
    "32787812": 0, 
    "12418999": 2, 
    "6047189": 2, 
    "68647": 2, 
    "8411137": 2, 
    "13360219": 2, 
    "5793738": 2, 
    "16226063": 2, 
    "1349775": 1, 
    "2019626": 2, 
    "4118920": 2, 
    "32707901": 0, 
    "12366362": 2, 
    "7240954": 1, 
    "4697589": 2
  }, 
  "k": 3, 
  "avg_intra_dist": [
    0.051563645697588048, 
    0.043919761189077651
  ]
}

==> data/trends/trends_sum_k4.json <==
{
  "dists_centroids": [
    [
      0.01180530234800571, 
      0.07275498777358409, 
      0.12375527836332305, 
      0.015427094427516276, 
      0.04135803493034614, 
      0.05571001050403401, 
      0.053759128190278886, 
      0.19590608079246993, 
      0.004866309487908056, 
      0.053020771186845166, 
      0.036656342889940186, 
      0.148844706687406, 
      0.024026721764044457, 
      0.0253893554298022, 
      0.019842268251710725, 
      0.20292851526366065, 
      0.11178198478265373, 
      0.007846317174314022, 
      0.010480125825683665, 
      0.020650646177213457, 
      0.05759243673281326, 
      0.03022786806434902, 
      0.053124605128829876, 
      0.0135390572145692, 
      0.01527580358433401, 
      0.054639622415594336, 
      0.05517073792474898, 
      0.005249048980033934, 
      0.05920217352359685, 
      0.008648502485641271, 
      0.05362462242583293, 
      0.14887409812936023, 
      0.07411032286742984, 
      0.03159652504678056, 
      0.01771159337089434, 
      0.07447665001033632, 
      0.4155721124564008, 
      0.10942388716409389, 
      0.15725067957424765, 
      0.05669226835062213, 
      0.030665662583254896, 
      0.02604234851421278, 
      0.022419096203484163, 
      0.039243428252282844, 
      0.03960901384126464, 
      0.046753527088316996, 
      0.013551026526617308, 
      0.01300701531417498, 
      0.13808900685272338, 
      0.0035476959501883625, 
      0.020829374000308338, 
      0.01208766772902414, 
      0.031052710997940217, 
      0.03546784597011009, 
      0.11218827581585002, 
      0.3405802287559494, 
      0.6337938951068228, 
      0.005798878764363601, 
      0.03400008959604298, 
      0.07311309847878933, 
      0.058018777547100095, 
      0.16273262701975708, 
      0.14733726359362498, 
      0.12344938606558882, 
      0.058076657979078204, 
      0.003908064499487865, 
      0.14554831890902303, 
      0.0065274117210455795, 
      0.2100780986014883, 
      0.04466810521020905, 
      0.03738552666195456, 
      0.006454168293556107, 
      0.06273229852284776, 
      0.2478251958765343, 
      0.09836916726502849, 
      0.044960288066227615, 
      0.040257543627122444, 
      0.01398801419764988, 
      0.496325900619355, 
      0.006078747489495661, 
      0.007810564178648881, 
      0.11877374756018903, 
      0.07983008962253735, 
      0.010678862980619994, 
      0.011816722747923983, 
      0.06839169180495572, 
      0.4838462232115879, 
      0.08798541116130801, 
      0.08391570565846153, 
      0.07978516604214016, 
      0.015324362196706512, 
      0.10390817238492595, 
      0.021387048476468228, 
      0.010604610505901465, 
      0.016746185385802158, 
      0.1365296766780958, 
      0.004684732392939899, 
      0.09169410568782058, 
      0.04227147925609353, 
      0.07109177890669773, 
      0.20320227132041938, 
      0.03965766581803748, 
      0.02672702973022312, 
      0.23754015966151248, 
      0.1462828924843317, 
      0.08179691129420961, 
      0.008221143543225909, 
      0.013362486707497827, 
      0.05444003384125059, 
      0.09594929213329875, 
      0.11684198370336774, 
      0.0647200290901688, 
      0.14184296668860835, 
      0.004374157295578823, 
      0.19549511825279903, 
      0.26199314155867526, 
      0.012563629299665452, 
      0.14508329812262968, 
      0.02444818726420608, 
      0.04466158299874751, 
      0.04247564658863, 
      0.008084586740025195, 
      0.14020294880446801, 
      0.017759287630882886, 
      0.04546331519785362, 
      0.10166600132262806, 
      0.052553155729526055, 
      0.051449768430540076, 
      0.18216630350081148, 
      0.021842780432253118, 
      0.04589056030353123, 
      0.16315558790188475, 
      0.039053259036249524, 
      0.01580844548581493, 
      0.004755589975332254, 
      0.036051932180835654, 
      0.10937097392603162, 
      0.05245281189842119, 
      0.1440112356400254, 
      0.13354373577127113, 
      0.013416364861075595, 
      0.03437341038263325, 
      0.015038397573327037, 
      0.1490566660919307, 
      0.17600968130937836, 
      0.1264227922380544, 
      0.3029118368571875, 
      0.22413763033286488, 
      0.941126111298821, 
      0.04361030126295663, 
      0.004885019900278167, 
      0.06724930215262961, 
      0.010231677580620381, 
      0.039351129908894444, 
      0.011707463212690365, 
      0.09799028752357711, 
      0.1050843662991254, 
      0.06005519359012489, 
      0.20704213534757995, 
      0.00653547060402296, 
      0.07593892535614517, 
      0.033690995330657295, 
      0.011481577751755997, 
      0.019896078658470054, 
      0.12253724229484127, 
      0.0548521284477584, 
      0.007802957436449919, 
      0.029000188748993502, 
      0.026944937622878425, 
      0.028148277637754317, 
      0.04199057468148053, 
      0.07625817116351978, 
      0.03739825637320565, 
      0.008753764232470974, 
      0.23439465052444394, 
      0.008051419604161858, 
      0.0059251475354329146, 
      0.022892617417491434, 
      0.01720983864431157, 
      0.2838621668478259, 
      0.01299166788171795, 
      0.04569727081566286, 
      0.09619233578369585, 
      0.22264864521765043, 
      0.04102450510141946, 
      0.1815058904160948, 
      0.0039695145502068345, 
      0.14696310442591773, 
      0.09111816908719818, 
      0.011082359474206726, 
      0.15815979370566652, 
      0.028037039963263833, 
      0.01828854381723295, 
      0.20800240527740088, 
      0.022889728789280063, 
      0.030634559708260945, 
      0.012642463095420081, 
      0.029074274693276097, 
      0.06670538822973873, 
      0.19842755038710844, 
      0.20030528674724318, 
      0.006899109505219456, 
      0.08291754891566185, 
      0.10458376279794174, 
      0.032438289771724964, 
      0.3220802784228326, 
      0.12500590071817724, 
      0.03404866376154419, 
      0.05947727145775273, 
      0.0029138848572670406, 
      0.017199887917658745, 
      0.04210347058195095, 
      0.15286509661538442, 
      0.05661989673115827, 
      0.04744056961984651, 
      0.00903281122038627, 
      0.020430116931582365, 
      0.04201078812672602, 
      0.19635367352103977, 
      0.1088079422808468, 
      0.03913621951551503, 
      0.001284893494788561, 
      0.0732181205229565, 
      0.04883949587171446, 
      0.06837802081206924, 
      0.023410634004192403, 
      0.06407633844263227, 
      0.008777552313553533, 
      0.09855189234104003, 
      0.04917165885540328, 
      0.02837534386116875, 
      0.03430412514416775, 
      0.6133192215137039, 
      0.024826545817483066, 
      0.02693901328336153, 
      0.019803784787220134, 
      0.0325044372741807, 
      0.1548434673096873, 
      0.005045941179923408, 
      0.03860720675399116, 
      0.03556219553133202, 
      0.04640579922471858, 
      0.11180716274158782, 
      0.24701989038835534, 
      0.19577184895838592, 
      0.052662934499504405, 
      0.2311761680513835, 
      0.2327551899336555, 
      0.18653813352361304, 
      0.02171350183726057, 
      0.24363041067691288, 
      0.11130908834305493, 
      0.06464103405825851, 
      0.07715688016599129, 
      0.22343415125493887, 
      0.0450405223123342, 
      0.670904584992189, 
      0.01928985585559172, 
      0.10846933374661948, 
      0.018717195539649952, 
      0.0131395840875388, 
      0.03072926086110503, 
      0.05839499465842656, 
      0.05615429316253749, 
      0.07592806355916987, 
      0.1667186816998372, 
      0.006194334691309322, 
      0.05599722821370579, 
      0.07700994769930579, 
      0.005819744249662001, 
      0.12169374347796856, 
      0.06707338772348957, 
      0.01772535419417464, 
      0.03154356513273753, 
      0.019930282670646476, 
      0.022121863465734228, 
      0.03509045241872645, 
      0.017637775220383928, 
      0.04806718817031981, 
      0.018627864806185928, 
      0.021345174372004484, 
      0.028460941848102043, 
      0.2274982357712776, 
      0.02372542051996717, 
      0.01831866196458526, 
      0.07313990519870514, 
      0.05230830723413443, 
      0.013626114633133143, 
      0.1014197500942543, 
      0.5028817582040217, 
      0.03159861760990053, 
      0.33745368170190493, 
      0.10317605082230269, 
      0.04084273936926971, 
      0.10144730377773892, 
      0.0634615654646825, 
      0.0800590001528549, 
      0.22956804471666495, 
      0.0386284181079046, 
      0.005248011703161526, 
      0.017098300435417647, 
      0.04383497044883227, 
      0.0205008307268895, 
      0.015300171281913747, 
      0.012432652797325089, 
      0.015072302349620826, 
      0.5371453199654584, 
      0.04255521498645265, 
      0.15251122270638526, 
      0.01613350883493817, 
      0.02230332146845366, 
      0.024935949083969528, 
      0.021541179306317982, 
      0.05791038445677089, 
      0.06605127739534947, 
      0.19144777855961384, 
      0.009853546258755421, 
      0.031009229605839853, 
      0.04987851180213032, 
      0.10141025523528584, 
      0.005616824117369092, 
      0.013300884759379331, 
      0.03241876285767641, 
      0.01469835980953906, 
      0.06185512677822811, 
      0.024079564774159803, 
      0.06312310074832564, 
      0.049978406635875584, 
      0.03090279172050189, 
      0.0073226988589618885, 
      0.007038597455100442, 
      0.017951638748794418, 
      0.06575395068440659, 
      0.02673409097298378, 
      0.005632537936111163, 
      0.0350434050142782, 
      0.28512736323087895, 
      0.2777641655756769, 
      0.034135522929432595, 
      0.12006494749289583, 
      0.05660905887953555, 
      0.027810617489636882, 
      0.02324847979847095, 
      0.00757261867860818, 
      0.016293353777288855, 
      0.032761289729499724, 
      0.027159919441443234, 
      0.15132025006876915, 
      0.09895248389255037, 
      0.12015594817436878, 
      0.16996018236678054, 
      0.5568847130191329, 
      0.053138097623913146, 
      0.14601732840969367, 
      0.01794562827046183, 
      0.11561439972640913, 
      0.013704642542578303, 
      0.10562181021106445, 
      0.2825737370753353, 
      0.08064406693394358, 
      0.03212829039330864, 
      0.008702143597287854, 
      0.024536065012340826, 
      0.016450666487038624, 
      0.014377292620950048, 
      0.017521615893301385, 
      0.018812143332697328, 
      0.0447511689915055, 
      0.005062940411236396, 
      0.02692187140761944, 
      0.007241604198111467, 
      0.11895232108025018, 
      0.020003962898700742, 
      0.008234778649561878, 
      0.011121007077064288, 
      0.0837735576531036, 
      0.08479050617910566, 
      0.11101121335231211, 
      0.00894979952244054, 
      0.6102575474824187, 
      0.008136038093998255, 
      0.052543126991178246, 
      0.03684799887825447, 
      0.04934506084486123, 
      0.46828178253543684, 
      0.021523565556638743, 
      0.012321827010176208, 
      0.03543943818136674, 
      0.03308987345670996, 
      0.009096281825460054, 
      0.12271699991140335, 
      0.0989721875274806, 
      0.021399945662130174, 
      0.02989555604479984, 
      0.10560617197476811, 
      0.11141539160066, 
      0.03640608880281345, 
      0.019469376302315235, 
      0.045122406124258004, 
      0.01682337514258807, 
      0.0438764088482026, 
      0.01864329496267273, 
      0.011333885690601342, 
      0.05004747269826107, 
      0.020469446901824003, 
      0.031646570170307774, 
      0.14188658736779816, 
      0.6549826419735753, 
      0.025858697137254298, 
      0.05957576264841154, 
      0.04631068391615297, 
      0.04619534335779054, 
      0.10765952418545462, 
      0.010114736664722571, 
      0.013061916671556983, 
      0.16981789944866973, 
      0.013474695198953382, 
      0.13404828486520542, 
      0.09032933577973087, 
      0.21226644386285437, 
      0.019290981467555215, 
      0.009366329203477096, 
      0.019212571029477835, 
      0.7088917284059502, 
      0.10547598097979514, 
      0.03836535009054979, 
      0.04931198531061816, 
      0.042591785239194865, 
      0.14440615208584595, 
      0.015538887477321626, 
      0.04492464251887132, 
      0.03273185789389356, 
      0.03380308174151627, 
      0.35412477967874634, 
      0.10469063907567464, 
      0.018196028096994, 
      0.060873606220151755, 
      0.014278860827890698, 
      0.015141117309475328, 
      0.016121599305321744, 
      0.011412084291350297, 
      0.2244835559953755, 
      0.021727373172672856, 
      0.027063129652072068, 
      0.03190073839130033, 
      0.026836872815534145, 
      0.16714736425279592, 
      0.107031751385197, 
      0.011452093687392917, 
      0.3204818166407197, 
      0.01130465285838475, 
      0.7896240362345469, 
      0.46562913403208306, 
      0.008258112135930336, 
      0.018908060039872797, 
      0.09652760506552074, 
      0.06681347806045129, 
      0.011042794310214817, 
      0.04186429646031275, 
      0.13872895855181322, 
      0.08558936378295176, 
      0.020220565651179204, 
      0.04361984324539601, 
      0.02135061553028118, 
      0.10874463347943744, 
      0.009599294437495577, 
      0.033139427633998145, 
      0.03502754610348603, 
      0.004745194295433119, 
      0.01117174846871686, 
      0.0787549801991244, 
      0.047384172446670036, 
      0.05650358883227538, 
      0.03946842282217268, 
      0.09633335042137231, 
      0.10997162883331763, 
      0.03402454080567485, 
      0.20364113426346378, 
      0.11608860627771596, 
      0.06325702388421382, 
      0.5258434938061067, 
      0.04025830812752157, 
      0.016614625216431027, 
      0.05614305304654663, 
      0.08361410661778923, 
      0.0608637811185226, 
      0.05283318756805794, 
      0.018991782661499045, 
      0.09209381925117185, 
      0.006624615383867139, 
      0.09813212484087007, 
      0.05204768072789617, 
      0.013584227555684732, 
      0.02125608614277193, 
      0.005355568064392129, 
      0.003101114562726086, 
      0.02969170595910342, 
      0.15500580241035852, 
      0.020383049930664053, 
      0.08151371692050534, 
      0.15342246620774688, 
      0.04137107166441438, 
      0.01767115735636453, 
      0.1669149543970297, 
      0.0466409778338798, 
      0.05103557003673447, 
      0.11326384308691995, 
      0.0672635216117953, 
      0.06076239485844655, 
      0.0016273613438105826, 
      0.02025913259066709, 
      0.011620047882503743, 
      0.023601472901773113, 
      0.14853261464416345, 
      0.2749161079384594, 
      0.027949156812384565, 
      0.02925872955470879, 
      0.06519987063650064, 
      0.059442520500183255, 
      0.16854604644183205, 
      0.0630206069188753, 
      0.04556016685048008, 
      0.03202612483876147, 
      0.006791352329454143, 
      0.03600128373011694, 
      0.05444705576789655, 
      0.1155523597560961, 
      0.0497865139625222, 
      0.04235955698995978, 
      0.11549684056637309, 
      0.07929219590303492, 
      0.012259526212013308, 
      0.08822136176948185, 
      0.05053033795269913, 
      0.2893395250692712, 
      0.024812372076070652, 
      0.0033666121630992504, 
      0.022429911755671453, 
      0.008919601788361918, 
      0.00573563392392622, 
      0.00606822098738935, 
      0.030470696336072703, 
      0.052762462852715374, 
      0.02361472685029555, 
      0.013745959518387871, 
      0.02932684517846144, 
      0.03556238745792546, 
      0.03502211044245673, 
      0.045105167481091106, 
      0.03268013694795216, 
      0.303353484187143, 
      0.016909881350000603, 
      0.20743964771763984, 
      0.016337892930419897, 
      0.026574508849763236, 
      0.1329880831414737, 
      0.10640096933477847, 
      0.06886468088854752, 
      0.11558108336740687, 
      0.35272389555855654, 
      0.10852385264666314, 
      0.19708191980250733, 
      0.0944396269989117, 
      0.009144307528083219, 
      0.013103226296271094, 
      0.08839017755737884, 
      0.1612459600588926, 
      0.06942729167032807, 
      0.030266851506282375, 
      0.023698980564465896, 
      0.020286655852573846, 
      0.4148802718119895, 
      0.18417882504563662, 
      0.016250758125287534, 
      0.034583352538590094, 
      0.493440167270306, 
      0.027125105286706034, 
      0.0042226206965864455, 
      0.15627882293946035, 
      0.0030882796273516934, 
      0.034615081808886485, 
      0.07003534538696345, 
      0.02419703174843207, 
      0.04074220842543189, 
      0.0689693647548378, 
      0.0494643806198041, 
      0.01860750831895346, 
      0.04307471727667382, 
      0.3497881278954393, 
      0.029628544436614817, 
      0.029940604634550765, 
      0.035171512287556765, 
      0.022133676823885493, 
      0.026755112914890827, 
      0.042898105491576556, 
      0.005465169615455703, 
      0.01879976646567298, 
      0.03368146570182988, 
      0.06481789979752658, 
      0.050836612929829994, 
      0.33171242836770987, 
      0.049918593025121166, 
      0.03599673231918515, 
      0.07171402251101423, 
      0.14843563738635976, 
      0.029910030042010753, 
      0.051077317639688286, 
      0.6525773781631612, 
      0.09190655091251611, 
      0.049640723952724605, 
      0.12036582233403388, 
      0.03269745338663034, 
      0.031212188876876667, 
      0.1853313506803012, 
      0.042602184821138804, 
      0.028938128813240666, 
      0.04016639688636023, 
      0.023194049609779947, 
      0.021951099632295086, 
      0.2179582417465423, 
      0.03916196777564037, 
      0.2040658604316058, 
      0.12169420922915045, 
      0.014788575533955834, 
      0.02759715867086883, 
      0.15856402670710396, 
      0.058326693650536755, 
      0.08596149050642857, 
      0.06738612622087385, 
      0.004535901121496132, 
      0.025102034619107143, 
      0.2770683951349441, 
      0.11496028836494024, 
      0.012405049368377991, 
      0.061336553614942516, 
      0.061346603427037835, 
      0.0158020402842786, 
      0.016046898059716312, 
      0.005902422879914387, 
      0.09129216017280364, 
      0.03328292461305793, 
      0.01911406874171837, 
      0.008658760866575846, 
      0.3113391835835229, 
      0.0029889461219123675, 
      0.014535840595308382, 
      0.010064316127994619, 
      0.09282928624871656, 
      0.3122369010501321, 
      0.041867911448866084, 
      0.019187696951114656, 
      0.022969167758324027, 
      0.07633647146174281, 
      0.2916020832135328, 
      0.005063227601299572, 
      0.044122054457676384, 
      0.005990099927749233, 
      0.15399444913448998, 
      0.007707492958784794, 
      0.07955860016330935, 
      0.19350939452724178, 
      0.10125610209456198, 
      0.28060078149799605, 
      0.05338601681317876, 
      0.2756084270962286, 
      0.2643499655363033, 
      0.14607801190657352, 
      0.10295622226822966, 
      0.15434510736660345, 
      0.06585906173339048, 
      0.1081153067401677, 
      0.0073089761349873165, 
      0.030507697412201527, 
      0.04538515417352682, 
      0.17624796333461779, 
      0.3464375014719487, 
      0.013008904271850506, 
      0.04600495544246642, 
      0.1028761631941547, 
      0.17422646987421214, 
      0.006545047301685893, 
      0.2783328072877251, 
      0.07180360563440112, 
      0.03390483499791246, 
      0.3700273054063678, 
      0.006893817619036121, 
      0.11352242120344515, 
      0.02702493746905, 
      0.015449302625999552, 
      0.015240315950955523, 
      0.006942988406651138, 
      0.02934516658318654, 
      0.058214502048749846, 
      0.0757418927035491, 
      0.8666345197613231, 
      0.15561915958263026, 
      0.25818653170871586, 
      0.03186245102379589, 
      0.011865979296079458, 
      0.030218049846885458, 
      0.017924792013946148, 
      0.03585505466217823, 
      0.0405003013550922, 
      0.005294941813436164, 
      0.07383761047294231, 
      0.05816360187482917, 
      0.04069921649033681, 
      0.021235415778183515, 
      0.035830734107607405, 
      0.04765768954120922, 
      0.2132814359750245, 
      0.046123826494517316, 
      0.37825567161919976, 
      0.01021155781873982, 
      0.1324966649366772, 
      0.027039249615215505, 
      0.12337646616982695, 
      0.06366099723370833, 
      0.02635488098180482, 
      0.011298708114690496, 
      0.04519730497252886, 
      0.003089225159098231, 
      0.16140569834709187, 
      0.02409133812899165, 
      0.012635507558706384, 
      0.11958676653281833, 
      0.20432519872899776, 
      0.42473014287369515, 
      0.029065908259092593, 
      0.1309123802761118, 
      0.024183643573688535, 
      0.01354758298644319, 
      0.1762979088504202, 
      0.055967896097089145, 
      0.24650037381204654, 
      0.03278360597827266, 
      0.013541193025500706, 
      0.06338135930321145, 
      0.012253413768550171, 
      0.02756754471976288, 
      0.0262742461323657, 
      0.046613792235393095, 
      0.029739298708395052, 
      0.010601592181365782, 
      0.07405749201626727, 
      0.04478206352149255, 
      0.0061115157225490905, 
      0.043292533438406375, 
      0.02398255903458981, 
      0.08749251278139761, 
      0.03192545121827102, 
      0.014105078933119323, 
      0.11539777137880668, 
      0.14863739146095167, 
      0.07681636264436428, 
      0.0031824580203971896, 
      0.38289753087421885, 
      0.050778742529263676, 
      0.10678100387832765, 
      0.027733114870602867, 
      0.045811580969323466, 
      0.041502078856102596, 
      0.04131709507943022, 
      0.0971807688701433, 
      0.03564118780518669, 
      0.04145344649250142, 
      0.06700546216894022, 
      0.030669785261847132, 
      0.014552481460971182, 
      0.005674124715042713, 
      0.03235225012771132, 
      0.11266203818028524, 
      0.033432039365011386, 
      0.038090477024779565, 
      0.34844847923966893, 
      0.012836447544777068, 
      0.048350875193293785, 
      0.018550950468367158, 
      0.0133252326402282, 
      0.10773401018459598, 
      0.06216291444294755, 
      0.022845052580348853, 
      0.06137665695274164, 
      0.03478641888866184, 
      0.03465846635357197, 
      0.03664828098642557, 
      0.13774644171518413, 
      0.04309835098897005, 
      0.020631374753851035, 
      0.058277740457221804, 
      0.18732981030329224, 
      0.3594129894321777, 
      0.09354561847943056, 
      0.02127245076504206, 
      0.04394311932827253, 
      0.0181174732931592, 
      0.026990152043800227, 
      0.02279898832480964, 
      0.009138369319397148, 
      0.0794160278092113, 
      0.11415428685480991, 
      0.1323949332749603, 
      0.009166955641672978, 
      0.1727967405835626, 
      0.043640634256315744, 
      0.04058410836898215, 
      0.13543686267520105, 
      0.003516026283580658, 
      0.04118712580216981, 
      0.05781653769329034, 
      0.03967252513886474, 
      0.0784372118370683, 
      0.0012671197066440186, 
      0.014679537231740718, 
      0.03503297632567116, 
      0.15637602696526162, 
      0.018812531282436994, 
      0.011916925224562648, 
      0.19858722717379657, 
      0.027117529189215308, 
      0.09268672679138128, 
      0.68188505329314, 
      0.019034942544236377, 
      0.01316766698751007, 
      0.032731353191430015, 
      0.0728896107147752, 
      0.013402795883612024, 
      0.01953930694276084, 
      0.2195462533152661, 
      0.20879354377921244, 
      0.2466037734925384, 
      0.042786221312304765, 
      0.0696182777267754, 
      0.022818892727984263, 
      0.016015842504467328, 
      0.10581203818198762, 
      0.04817424266411364, 
      0.0881839415247392, 
      0.030650421415930214, 
      0.11186629692884792, 
      0.03814564150127405, 
      0.029413574427831105, 
      0.018302768887521734, 
      0.062292266610275045, 
      0.00666443574277701, 
      0.12365326299684314, 
      0.029921885978869432, 
      0.011263860998232515, 
      0.5031863680897637, 
      0.009541779524830363, 
      0.044437930295761686, 
      0.0537923029221769, 
      0.07561079810670672, 
      0.007114808322960987, 
      0.023302301008447084, 
      0.09979508168457989, 
      0.04355967621125157, 
      0.027611564009527325, 
      0.0506157437779914, 
      0.06442810966433467, 
      0.020624863590476265, 
      0.10149826946933783, 
      0.006583327510176954, 
      0.06384186903432842, 
      0.030831725499632923, 
      0.04833358636325423, 
      0.04179986205697774, 
      0.024349207515150337, 
      0.020630608895732008, 
      0.009053434964711114, 
      0.0353448233399445, 
      0.059207785119138594, 
      0.045439117331585586, 
      0.3797711794378786, 
      0.024146517191670047, 
      0.0018868657209373384, 
      0.12544555964772017, 
      0.09289644217521338, 
      0.015250049488986747, 
      0.053718910986898454, 
      0.019925686390025253, 
      0.07922087073648484, 
      0.02648388629388612, 
      0.05535437563821069, 
      0.04510134264697286, 
      0.10919915589547745, 
      0.430689957360218, 
      0.02260484233664469, 
      0.003590227446683177, 
      0.03277731211212761, 
      0.07118514058112442, 
      0.09737219067017588, 
      0.06599387578983877, 
      0.009495061626798725, 
      0.13203364155638797, 
      0.34555099493066793, 
      0.006813995044672465, 
      0.027004397165797684, 
      0.026131090341509112, 
      0.08099414739882005, 
      0.008602409047611148, 
      0.012938890671283648, 
      0.014202776161127832, 
      0.05167563445554746, 
      0.1283695449528912, 
      0.02931821960177276, 
      0.011477667529047452, 
      0.005049942326264933, 
      0.12865599502951194, 
      0.09759242158555816, 
      0.026722081156776007, 
      0.07638853593359525, 
      0.00600586220857994, 
      0.033518702581716533, 
      0.09860447573429539, 
      0.06238378883766292, 
      0.0074904277514277135, 
      0.014567491398327768, 
      0.05021780066228324, 
      0.19433525911993862, 
      0.08901797013785585, 
      0.09674761368563453, 
      0.034193345420513076, 
      0.07064895426760907, 
      0.03984371623686304, 
      0.07539130345473134, 
      0.1058980481525512, 
      0.07386127506949244, 
      0.09557084892965474, 
      0.007319049863952817, 
      0.02931010647585677, 
      0.039422956694197056, 
      0.016532056533495675, 
      0.009078305313890443, 
      0.005406696024939827, 
      0.09377594789384112, 
      0.08617196479269529, 
      0.005006495933273197, 
      0.19785262859901262, 
      0.0039359560206752905, 
      0.034770491164856164, 
      0.03163792154874593, 
      0.056388436162088953, 
      0.00940473655402826, 
      0.07892698969051468, 
      0.0027685535188409073, 
      0.6802887787713422, 
      0.08114443585588967, 
      0.03566641369421001, 
      0.041017358958873894, 
      0.019874517254141515, 
      0.007150839296392579, 
      0.0053437463358573765, 
      0.011743722860551156, 
      0.5493368238722808, 
      0.03592729067429471, 
      0.02638012204991517, 
      0.007172642742129076, 
      0.017572308771231483, 
      0.12447331174517673, 
      0.0051181880502077365, 
      0.013451054161047797, 
      0.017939696120921323, 
      0.8509531011654624, 
      0.03473282621373576, 
      0.021710776121087613, 
      0.038998821175095434, 
      0.08508604131768552, 
      0.06493145361863562, 
      0.029780366889082248, 
      0.023231870292679944, 
      0.015563334490970634, 
      0.003025794362726015, 
      0.004964151535583957, 
      0.3337228110612087, 
      0.007093742648451576, 
      0.024359085848740157, 
      0.030320683229430774, 
      0.49621422004790133, 
      0.03301706903120571, 
      0.020592923957056943, 
      0.04354106534352532, 
      0.03996354609035228, 
      0.14904850379610282, 
      0.017802529006115755, 
      0.010419079100851205, 
      0.07904270738944975, 
      0.04682638556582727, 
      0.26948230255889793, 
      0.03822065112570364, 
      0.07125398084052832, 
      0.0339919470870452, 
      0.08880056899035352, 
      0.015058298739886171, 
      0.013448240936332113, 
      0.016857247534294864, 
      0.02654299522924779, 
      0.012607390787631989, 
      0.052380443071756246, 
      0.029879140327207634, 
      0.029769894667082974, 
      0.03242762805223047, 
      0.0040745556505729945, 
      0.005136362479063205, 
      0.015077086382998086, 
      0.056639074233524135, 
      0.024140881499591274, 
      0.003157433712343195, 
      0.011509643039233651, 
      0.0423085473782826, 
      0.046938615294511266, 
      0.005111506851960069, 
      0.051415955723527376, 
      0.03374534701392621, 
      0.046715341823167014, 
      0.0052442416622430306, 
      0.021828874769380183, 
      0.014625075230467612, 
      0.06229756012453303, 
      0.016749076334187953, 
      0.18287619164814348, 
      0.17563477434489863, 
      0.014230205894632844, 
      0.043171957387773, 
      0.013643540509101219, 
      0.004746613997877028, 
      0.08206637844706681, 
      0.20665884771959106, 
      0.030772305501504654, 
      0.08108621187995825, 
      0.10793853349671009, 
      0.06777261576267249, 
      0.0738013461147577, 
      0.03920106369001901, 
      0.20053655821331098, 
      0.1620508081614232, 
      0.0029625201998292783, 
      0.018410652954153416, 
      0.07813028702562398, 
      0.014008879204898572, 
      0.027425624453208324, 
      0.052730640620104796, 
      0.015485250891843631, 
      0.03868560477997785, 
      0.038622289710158374, 
      0.06027244752040876, 
      0.08964289396113587, 
      0.0073567608756229435, 
      0.08785517460804965, 
      0.036543515396441906, 
      0.019938039725277468, 
      0.004906796961386481, 
      0.011958333915570388, 
      0.014194900638771836, 
      0.011735400883021435, 
      0.07913033519940024, 
      0.17155818363268374, 
      0.017714478055825548, 
      0.07137209965222395, 
      0.0364437576885194, 
      0.08263860438180029, 
      0.08792419447075317, 
      0.03639854116198222, 
      0.14777841664189686, 
      0.007988490468411715, 
      0.09365071195942058, 
      0.006185376041058702, 
      0.02070701377303394, 
      0.021684677928436615, 
      0.03643710709658333, 
      0.05123020453600884, 
      0.02769136726948499, 
      0.027015174681919725, 
      0.024699381893907742, 
      0.13142567384769113, 
      0.03848459333123214, 
      0.007741638285280523, 
      0.020223778652911136, 
      0.07012700588238362, 
      0.012861132855727968, 
      0.08107343348217144, 
      0.06980706939900072, 
      0.0837828907325168, 
      0.01928451846864174, 
      0.07527202543527295, 
      0.18687017463371583, 
      0.23354312978515018, 
      0.13935446839194823, 
      0.0342048608018013, 
      0.5495252397897779, 
      0.004284659744867172, 
      0.08273238300858916, 
      0.29951068635479894, 
      0.00967325959790912, 
      0.020660707068691206, 
      0.019000000919930184, 
      0.10063400175928518, 
      0.0313739278300587, 
      0.00785154695308446, 
      0.060152262759535904, 
      0.20823843756460705, 
      0.16172581946283945, 
      0.5137101323040936, 
      0.004317836823232077, 
      0.06194702530449554, 
      0.4215775040259328, 
      0.05386255766951502, 
      0.011756138227600979, 
      0.2633039916438684, 
      0.003128647989370314, 
      0.010905770787731599, 
      0.15988558100505848, 
      0.05412537283379477, 
      0.029119056180026283, 
      0.13537401223760992, 
      0.14538021264538384, 
      0.05927267293881446, 
      0.06927459508477779, 
      0.021714808953323377, 
      0.013961176655896782, 
      0.3890384668935422, 
      0.07893364605530587, 
      0.016880320999717157, 
      0.014083789013302138, 
      0.00655420524026132, 
      0.10092608014167548, 
      0.041778471682323313, 
      0.06858955229976534, 
      0.004919649618830123, 
      0.7803227758314504, 
      0.05940999134952844, 
      0.002591947788702843, 
      0.05217434507869786, 
      0.07865042283299797, 
      0.22767043150282115, 
      0.061251305612306677, 
      0.04189910284094202, 
      0.02182179519124051, 
      0.07124915714037197, 
      0.046775787141712766, 
      0.007817441555377969, 
      0.6765496346287733, 
      0.2016252921655571, 
      0.03860215231001805, 
      0.014848223505151689, 
      0.006511040790408531, 
      0.16940800777559942, 
      0.011605744936627634, 
      0.048265329922081296, 
      0.02355455260222013, 
      0.05863641797462261, 
      0.14663643152967615, 
      0.4220124585024005, 
      0.009608911219088277, 
      0.004772354042869349, 
      0.007725616147989477, 
      0.15087114871984092, 
      0.2052069329096181, 
      0.1563382444123077, 
      0.023884179413886073, 
      0.0021438833774913065, 
      0.17696376878377215, 
      0.061151169840195516, 
      0.09473303665420967, 
      0.014053537110516531, 
      0.17545326788807225, 
      0.06508493192620639, 
      0.02526835795327312, 
      0.09062421546021865, 
      0.06714061286691538, 
      0.119329071523233, 
      0.1928729870434958, 
      0.260879625858174, 
      0.5484921757400653, 
      0.020587519768216357, 
      0.0036308874961811823, 
      0.035049736909419885, 
      0.02069239920692669, 
      0.09701542058939429, 
      0.16139602325494348, 
      0.05215008560833455, 
      0.07613719719634046, 
      0.02714258385404382, 
      0.0075510863279587125, 
      0.042315425750328005, 
      0.21766248453421735, 
      0.01741243937903901, 
      0.007492326518760315, 
      0.0627580566837983, 
      0.08226228767374827, 
      0.02165158805472317, 
      0.031264081628585336, 
      0.0528673594067047, 
      0.006022942951975522, 
      0.05007544852170422, 
      0.057170328867889655, 
      0.015266760359723486, 
      0.030188312633626254, 
      0.03097579934393343, 
      0.2347577191022639, 
      0.5482522133940602, 
      0.02761658440839119, 
      0.03248942771810998, 
      0.08508808309512328, 
      0.03849717155258496, 
      0.021773253918279063, 
      0.7555544991048829, 
      0.033689235761548295, 
      0.04294270432147916, 
      0.0743708849957699, 
      0.01192355844063064, 
      0.12849520447150667, 
      0.01547774878956101, 
      0.008468827351448337, 
      0.03652530587734845, 
      0.01934051769962453, 
      0.05568863578990013, 
      0.03151317244973717, 
      0.044862262352377384, 
      0.07428754127046336, 
      0.0076891288702987375, 
      0.07599736094177256, 
      0.004093588087352396, 
      0.12360043298807175, 
      0.11736078728199494, 
      0.5791611925649591, 
      0.04304599589689028, 
      0.08391886248475892, 
      0.007121202445693627, 
      0.19255957560796305, 
      0.03962063866929777, 
      0.02068506760606584, 
      0.01784695582950184, 
      0.019915201888550258, 
      0.13571606548986986, 
      0.05152808225299806, 
      0.052913218999909, 
      0.04235168670451169, 
      0.27046314125784837, 
      0.01838647955138549, 
      0.17440612051233834, 
      0.05208408172666127, 
      0.03427634616678112, 
      0.23001667190549852, 
      0.022519954290397676, 
      0.03479766752728995, 
      0.0956737549685554, 
      0.005717420708349707, 
      0.020716159322734833, 
      0.007181227274923567, 
      0.2206579776660583, 
      0.0067210292181292515, 
      0.007041420313872697, 
      0.06560578340653551, 
      0.05875925953977658, 
      0.04947493314228167, 
      0.030379520847330012, 
      0.008634215223843464, 
      0.05753093016531534, 
      0.011290106188418116, 
      0.01735258271916517, 
      0.019011368577900225, 
      0.08731047371670975, 
      0.01771933998606105, 
      0.020930703212618564, 
      0.02447392424240733, 
      0.06188353463425692, 
      0.013009850172178896, 
      0.3461515572298811, 
      0.08892958824959861, 
      0.3824048014509472, 
      0.14091577830670937, 
      0.02875885996098404, 
      0.0840891122806514, 
      0.020520591477466845, 
      0.028345578129340097, 
      0.005929419580205364, 
      0.021997212958432887, 
      0.08211791300137589, 
      0.07273195941524835, 
      0.006097622303515205, 
      0.4329884543285061, 
      0.18200593195779127, 
      0.08939528788037567, 
      0.0068095975079549955, 
      0.18091887398713355, 
      0.014209254192466304, 
      0.02928163934531101, 
      0.054899808117344434, 
      0.04745815978767052, 
      0.06838284487623493, 
      0.026686634026514392, 
      0.1269201114145544, 
      0.010369701184506655, 
      0.02901432361240441, 
      0.02571025839968539, 
      0.02453670048180246, 
      0.23662380014252443, 
      0.22958357602235407, 
      0.04689091701039412, 
      0.12222051280618573, 
      0.037165452273712284, 
      0.015192426289388265, 
      0.03202079698033773, 
      0.03399621418565674, 
      0.04849759857367393, 
      0.02357488875813796, 
      0.10264917380131822, 
      0.11523600387040546, 
      0.00667106695497231, 
      0.025333398514285125, 
      0.028243046092056082, 
      0.2833322325575119, 
      0.01569926335291015, 
      0.010932151392597457, 
      0.038766038583447, 
      0.12902090144824654, 
      0.016959853286469102, 
      0.029572657503546814, 
      0.032076934386333085, 
      0.1357762520707337, 
      0.057458081471917916, 
      0.019998609191743153, 
      0.020660537826926544, 
      0.021365605242354892, 
      0.09456110613849315, 
      0.21535509216503962, 
      0.03526241598425791, 
      0.6438460312533091, 
      0.15590117554370528, 
      0.11443036928892501, 
      0.056324051850996426, 
      0.010310246538341552, 
      0.015150627485491036, 
      0.25800069469440934, 
      0.10954348401900918, 
      0.004403409129045538, 
      0.6088068373612711, 
      0.04293340776485307, 
      0.013818753608273416, 
      0.017328264678949542, 
      0.01418381500237711, 
      0.06304166249021947, 
      0.01354120519827577, 
      0.08885289121253637, 
      0.03698008663486107, 
      0.1088995074090946, 
      0.015671515481741245, 
      0.028014152492569555, 
      0.05596636015985677, 
      0.13730035765912338, 
      0.029035557842983534, 
      0.10915247351512646, 
      0.21183155282605576, 
      0.05096551218524858, 
      0.003172142571594879, 
      0.012620730895352102, 
      0.13380226268345488, 
      0.021819180067350428, 
      0.10985485440216956, 
      0.01848986964594279, 
      0.014564695263432537, 
      0.07238169253283827, 
      0.004558395777410061, 
      0.03636687767414078, 
      0.07314767093218501, 
      0.32190495828104043, 
      0.009314657024764706, 
      0.09590788341744204, 
      0.09020028939604462, 
      0.15666579063273964, 
      0.024808573482657765, 
      0.06120580540047755, 
      0.5260359106135639, 
      0.5923248692270622, 
      0.275756038046394, 
      0.05234733309930993, 
      0.009226402053335228, 
      0.0075644059556248654, 
      0.016505693363576438, 
      0.047509907495929635, 
      0.036665499693178505, 
      0.010350511708642155, 
      0.06891375431424833, 
      0.014254911000700641, 
      0.03648867184936292, 
      0.2447490462350945, 
      0.10858508353651877, 
      0.015501515969268366, 
      0.014977221480749444, 
      0.04143053666831882, 
      0.14341428193099096, 
      0.015384720243558109, 
      0.11754147427331763, 
      0.034267008391783066, 
      0.047832634287101786, 
      0.06067341761808777, 
      0.10359133240082583, 
      0.016404557280467292, 
      0.029986749268552687, 
      0.025908401871903873, 
      0.10280529371264169, 
      0.0899908546498908, 
      0.2987041246264362, 
      0.021832280595796547, 
      0.03928890615837142, 
      0.016786386775274467, 
      0.12003087019368522, 
      0.03003962084521875, 
      0.04098398316563667, 
      0.08411861592258343, 
      0.04313157147989533, 
      0.015027615487136116, 
      0.0860583499060099, 
      0.018986173110942285, 
      0.022935268195236655, 
      0.02077045665667471, 
      0.020211625393361705, 
      0.03670159290831883, 
      0.022862569427373483, 
      0.03682256716551028, 
      0.1419800521276265, 
      0.0800764213942225, 
      0.0023016257523276436, 
      0.3196552212007861, 
      0.06937639582610138, 
      0.18726894823701776, 
      0.03323461037373998, 
      0.12989118855574416, 
      0.09362501031691628, 
      0.22153567891661602, 
      0.01571532977424456, 
      0.026262007070929076, 
      0.08425272687816261, 
      0.1469899397705538, 
      0.03557897342580822, 
      0.019398478946590574, 
      0.05855693664995188, 
      0.03488988286232122, 
      0.062441500994275964, 
      0.08532726773403929, 
      0.03070837823691924, 
      0.005967923117719007, 
      0.1663711609458817, 
      0.022270493519863613, 
      0.05649472321374851, 
      0.008180827256292565, 
      0.004430985514786293, 
      0.5256511570917155, 
      0.5219495906265169, 
      0.011857793393039518, 
      0.01800660290617815, 
      0.03601720564748426, 
      0.036504854854506094, 
      0.060779652700331456, 
      0.01889458598589972, 
      0.041412532460545465, 
      0.00868437226302018, 
      0.08406031507486783, 
      0.03788804701322362, 
      0.06998857777744166, 
      0.09301000703076598, 
      0.03276426114167468, 
      0.002991375185369688, 
      0.005024591496966339, 
      0.014296842566788825, 
      0.04540350301080969, 
      0.09022550663214719, 
      0.15932325258656976, 
      0.08356788820856556, 
      0.3404065155704359, 
      0.11284934769958418, 
      0.014887827621362277, 
      0.018270758678073713, 
      0.008037372464794738, 
      0.028875149192173762, 
      0.04423773935294579, 
      0.23912555607365257, 
      0.017215213440152855, 
      0.21142215007381054, 
      0.1249550952170818, 
      0.0844147893452601, 
      0.03210957377527146, 
      0.07080116356690773, 
      0.040553495832341774, 
      0.022163930838144507, 
      0.1332356922728768, 
      0.024774547823301768, 
      0.010835627884551665, 
      0.03407036846457621, 
      0.041272341723901956, 
      0.02484601593928882, 
      0.02113826572335898, 
      0.005449027233289961, 
      0.10445963819444583, 
      0.4878637158687449, 
      0.08808686544469531, 
      0.1203410090384708, 
      0.06994534291182886, 
      0.3142491301773247, 
      0.041481874179960514, 
      0.02070429219522889, 
      0.02183141319163865, 
      0.047082689291595, 
      0.004531551849522585, 
      0.020206095879634702, 
      0.043401585754533324, 
      0.039448802554632206, 
      0.03367819933797027, 
      0.004507144946472886, 
      0.017366297790557452, 
      0.031287170488643594, 
      0.08128039868751638, 
      0.12544726309605644, 
      0.33583678398891703, 
      0.033292028901929976, 
      0.024590815948211726, 
      0.05052228899238416, 
      0.027184951381582362, 
      0.02774106472541098, 
      0.011069407261577546, 
      0.028265681181487694, 
      0.059028280995006684, 
      0.18709380301889128, 
      0.02770096545389284, 
      0.004314937747441675, 
      0.1671263735491694, 
      0.04855451286093458, 
      0.07642325773025489, 
      0.030090490868363365, 
      0.1305123083341458, 
      0.007396494910426106, 
      0.013377823037640232, 
      0.007127217711610167, 
      0.02613400455112343, 
      0.1389047595496266, 
      0.24089620273984752, 
      0.1940695681200562, 
      0.3798086284953262, 
      0.11195453416796201, 
      0.0037394654067607587, 
      0.11695366948005613, 
      0.014875536694535344, 
      0.004652494147458899, 
      0.39131000564575985, 
      0.05237780534421881, 
      0.0826441460320864, 
      0.15544643821153356, 
      0.08350278630293205, 
      0.04448345469121954, 
      0.012908239135243244, 
      0.03692520936077638, 
      0.079292197089394, 
      0.02190560766287702, 
      0.14584495863175664, 
      0.1167755108437728, 
      0.03962446379835102, 
      0.05120645353325098, 
      0.26114934313403876, 
      0.015195030495477916, 
      0.04419761584428486, 
      0.002621358537503054, 
      0.011127903626797879, 
      0.009575645267772086, 
      0.03516241410774612, 
      0.1609835012213368, 
      0.15900107324347965, 
      0.07838595382694323, 
      0.05943263288976272, 
      0.007419947456328601, 
      0.07217691373027907, 
      0.07662336281470548, 
      0.2621228601450865, 
      0.031097277148861215, 
      0.028739796770416177, 
      0.013247281740902365, 
      0.040142028337466995, 
      0.04192570549901398, 
      0.26745815955273833, 
      0.0934859935720685, 
      0.471075235852824, 
      0.04652753574738856, 
      0.022374297924700796, 
      0.0141933727317155, 
      0.017566010959744135, 
      0.0065219476662264604, 
      0.038029708593289926, 
      0.09743806004359712, 
      0.04151793299489746, 
      0.04245714932140868, 
      0.38731880076557385, 
      0.033234126272050434, 
      0.1851161016923069, 
      0.22236529577551412, 
      0.01486627118485824, 
      0.020277847220196495, 
      0.09210362511000358, 
      0.07107102886467533, 
      0.0843100227130745, 
      0.13357023077585864, 
      0.14255597768988357, 
      0.014654972221209341, 
      0.021144898921346068, 
      0.026102925933589052, 
      0.07538747248713133, 
      0.015176903148889063, 
      0.046865795760161075, 
      0.007628277940266629, 
      0.008956955407168366, 
      0.16895037144540864, 
      0.04683662867678576, 
      0.04025387882582352, 
      0.015322687482074479, 
      0.15646842743956133, 
      0.013797597331755954, 
      0.12586978586443512, 
      0.1362273983195645, 
      0.03284508276894962, 
      0.02114739772202382, 
      0.004967811499387809, 
      0.024721431630127102, 
      0.04812582867581061, 
      0.02414737437433402, 
      0.0481571605265243, 
      0.13516862406724447, 
      0.19370152175476468, 
      0.05934825010894402, 
      0.01706924252895359, 
      0.13971224878766467, 
      0.05251658501085669, 
      0.008540154987138357, 
      0.16512240789571897, 
      0.10610053812485987, 
      0.009467694280699207, 
      0.020766142971968996, 
      0.34463105811996253, 
      0.006490895216235877, 
      0.03429981595557522, 
      0.006026150223540538, 
      0.05135130148675868, 
      0.06359760815037203, 
      0.10309581922762533, 
      0.021818517596324492, 
      0.04179774087033543, 
      0.011192202556927017, 
      0.16311995462644277, 
      0.04206998837951978, 
      0.046913901253270295, 
      0.025463494624695222, 
      0.007420152948202927, 
      0.009642626943279517, 
      0.06609276350409844, 
      0.16612108521058466, 
      0.013814895262198541, 
      0.0569532033380889, 
      0.02607709019406759, 
      0.025031085213046665, 
      0.005137136858933428, 
      0.007259367808739874, 
      0.01051294634262866, 
      0.0031344922612928806, 
      0.1206419723008388, 
      0.14691696219860348, 
      0.00608610530973592, 
      0.007278372721574771, 
      0.085475000958563, 
      0.09912279533924541, 
      0.08153804659421704, 
      0.23527354862273733, 
      0.06615665692211081, 
      0.0650474411515839, 
      0.004887171674869431, 
      0.12185280664446309, 
      0.18816897598368845, 
      0.01752400551629448, 
      0.014387569039231165, 
      0.7482054996612161, 
      0.02890403902529666, 
      0.03071620067824369, 
      0.01256912478702127, 
      0.11769995435738609, 
      0.17728610134321107, 
      0.04000496922844268, 
      0.03375121042337663, 
      0.11394717731233381, 
      0.018256923218044622, 
      0.017934923322054923, 
      0.06702201844695287, 
      0.03522512827337935, 
      0.02931728317822563, 
      0.1287975626906222, 
      0.015931127805158013, 
      0.036528004978708194, 
      0.10435359822688779, 
      0.03436287278434994, 
      0.0481672172606931, 
      0.06004651676166261, 
      0.020253473296547714, 
      0.014398099511579308, 
      0.016926587062334623, 
      0.014934530894226136, 
      0.01803718661894338, 
      0.16228225941341778, 
      0.7520901752130897, 
      0.04236858064182693, 
      0.03590363067778617, 
      0.053844222181812916, 
      0.19262042145327285, 
      0.04643501053305836, 
      0.026395210262739735, 
      0.04303160814256414, 
      0.0065174143638215614, 
      0.7855425623235396, 
      0.1437092966940279, 
      0.02483643811615716, 
      0.33797185390536993, 
      0.03870358503715005, 
      0.28762729706158113, 
      0.05926791389040481, 
      0.232182458118761, 
      0.050251917172343896, 
      0.05368294787631434, 
      0.2921397221394366, 
      0.1216366325791037, 
      0.004465453404347511, 
      0.03587786393670833, 
      0.04731013939850791, 
      0.166662187708353, 
      0.03421133199864743, 
      0.03221696777700338, 
      0.004475859074414622, 
      0.03105615843941695, 
      0.09498934955360823, 
      0.04868264146491938, 
      0.030171837321949405, 
      0.019342820284094082, 
      0.035665846577210406, 
      0.07762756117793422, 
      0.12620223447560677, 
      0.14050506449589797, 
      0.042351354054126364, 
      0.07222053097349139, 
      0.0384904241962154, 
      0.004640079810232736, 
      0.0028989179478844398, 
      0.5524078364336683, 
      0.016616275459246908, 
      0.0326238349630168, 
      0.005358043931774771, 
      0.07231056880622865, 
      0.037761483543319464, 
      0.028136328101783604, 
      0.27853791717058957, 
      0.2586732327848607, 
      0.16373463444153089, 
      0.01767051836610235, 
      0.028810729061584734, 
      0.01444110026196292, 
      0.06772603586519182, 
      0.0142504950606447, 
      0.041536325829244096, 
      0.05217248173476093, 
      0.03248576932909292, 
      0.002362219660233404, 
      0.02220441441489475, 
      0.10709635239053465, 
      0.01615151242496003, 
      0.023501746387935233, 
      0.09014727685594852, 
      0.036205132322920566, 
      0.13231271756402224, 
      0.03587891951951229, 
      0.6869962057104132, 
      0.15138140189369123, 
      0.10170757771591377, 
      0.3770898178190282, 
      0.026960193582723353, 
      0.0403671157308381, 
      0.019757269386668812, 
      0.010822783735343691, 
      0.036685551571996426, 
      0.08253889227916562, 
      0.006984061709275005, 
      0.019278521879851993, 
      0.06922651558911481, 
      0.010784851780424286, 
      0.011715814483680328, 
      0.0069061234877843035, 
      0.02502782212387581, 
      0.10022559885911309, 
      0.12171161097922484, 
      0.0269608278866834, 
      0.13119623094814836, 
      0.02924909814344908, 
      0.012010247801197698, 
      0.13434718689667083, 
      0.03321716708247923, 
      0.014563828345531847, 
      0.10267128590955883, 
      0.020649073237310925, 
      0.021912353589155272, 
      0.01575218890255926, 
      0.8954705333235473, 
      0.24600990208510667, 
      0.46517096572901295, 
      0.06951891019649743, 
      0.07298808305609385, 
      0.20720808980000893, 
      0.047397947929026005, 
      0.03590580249976626, 
      0.09989344989858402, 
      0.5461011333136597, 
      0.17327807125596054, 
      0.13126668741047226, 
      0.01021869047647277, 
      0.03621617301846232, 
      0.03278357527389839, 
      0.015616872058150055, 
      0.3803686584747021, 
      0.09467638584414396, 
      0.037398027858355755, 
      0.02284271073960361, 
      0.11670760422643733, 
      0.05276634491748669, 
      0.11477529407025767, 
      0.02733716425623492, 
      0.039504322224536655, 
      0.026881048131342046, 
      0.19143985900282326, 
      0.08421121037951387, 
      0.06941930006680105, 
      0.4596169428929764, 
      0.10846090805417415, 
      0.04149584031385885, 
      0.0180833452663299, 
      0.09101324595621492, 
      0.09866246457209686, 
      0.032261219947677194, 
      0.16302457474536267, 
      0.04205051801441004, 
      0.10524741363791806, 
      0.029357613671672746, 
      0.0033034809157771964, 
      0.006419701778431087, 
      0.010893158624591823, 
      0.005849118657978611, 
      0.02635443307851291, 
      0.037244469869993614, 
      0.02261925555324205, 
      0.044576620388920477, 
      0.04924031002339048, 
      0.04732661046528486, 
      0.010565935932967624, 
      0.5099289322123988, 
      0.042667240161635346, 
      0.3105105937950837, 
      0.004562804669178903, 
      0.028088278023012305, 
      0.08626775354050975, 
      0.05440295460474888, 
      0.11233851499895395, 
      0.03191817884946466, 
      0.490554969560523, 
      0.008838812025821815, 
      0.11334352034282094, 
      0.03159099988271966, 
      0.08238724355818025, 
      0.026624529873397716, 
      0.014452526372940786, 
      0.022956187079210523, 
      0.24148459570511474, 
      0.14097137898806988, 
      0.018239417329610794, 
      0.009774395247466443, 
      0.10152322455895758, 
      0.010291758822911185, 
      0.1961811669747169, 
      0.02293120613021883, 
      0.02572550311558461, 
      0.04314857926904247, 
      0.1524957778273985, 
      0.005259135804083119, 
      0.061723388998345965, 
      0.02504774651063293, 
      0.04624252001344653, 
      0.02972378177338713, 
      0.06419878468781985, 
      0.045089758978882816, 
      0.04284723701238704, 
      0.687992744283619, 
      0.2971414781994311, 
      0.09149044789041744, 
      0.048240378169313244, 
      0.18957106906858867, 
      0.09659423120917657, 
      0.02908990490968512, 
      0.34731702998874103, 
      0.4702854467257167, 
      0.013360483074090957, 
      0.010440084390435951, 
      0.050869638566943876, 
      0.008242927024238499, 
      0.015235575953474948, 
      0.19367125599170187, 
      0.005187562664711188, 
      0.531311378363111, 
      0.05502810914201254, 
      0.12183522184288913, 
      0.3963945808020784, 
      0.05569605680804293, 
      0.022828520434473948, 
      0.006759118184289511, 
      0.30606910724801994, 
      0.1496315947993684, 
      0.014347155690069188, 
      0.04169509183970197, 
      0.011324218649963845, 
      0.09969724217878631, 
      0.019238090913156924, 
      0.009246337646812586, 
      0.1442930481942378, 
      0.03968721434070003, 
      0.017329759182650634, 
      0.027084349958809956, 
      0.016338535798315658, 
      0.1569270023489526, 
      0.40415047170316754, 
      0.018087131100943565, 
      0.04212750386986878, 
      0.058584475682712085, 
      0.017165686457559486, 
      0.24093447985648864, 
      0.03198180824985772, 
      0.022184863711099418, 
      0.25911159176787696, 
      0.13459397683105256, 
      0.03430175864499367, 
      0.24544397200969062, 
      0.05262561410974363, 
      0.03326302778171312, 
      0.10409893417897231, 
      0.03569679909297581, 
      0.05498248678083847, 
      0.014366666143456054, 
      0.12956972426366536, 
      0.08084507747740106, 
      0.027621890425372487, 
      0.09634307723726165, 
      0.04903542459081453, 
      0.043317006084038906, 
      0.1913278434261002, 
      0.002368025328750703, 
      0.19100897286210738, 
      0.04944160994134482, 
      0.030906550567792627, 
      0.053927071797391084, 
      0.021902131559773164, 
      0.17582387433040472, 
      0.03706017029469622, 
      0.12344127165783904, 
      0.020713774948297296, 
      0.033990051377773285, 
      0.01969490207600736, 
      0.0594805669666706, 
      0.04186301996379141, 
      0.00826423845688677, 
      0.20035649337837813, 
      0.024951616457943065, 
      0.03376007294882346, 
      0.18519633928194668, 
      0.2529640966991904, 
      0.6679626066138397, 
      0.11337602537494232, 
      0.006894907632673889, 
      0.08659869787211774, 
      0.05459382955070678, 
      0.012614314146730704, 
      0.0345345372054279, 
      0.07149499882264067, 
      0.05411272351376148, 
      0.013546157258970288, 
      0.03191119379068217, 
      0.48535203845837954, 
      0.017582013428788765, 
      0.04008967824017715, 
      0.10834752266686049, 
      0.047204845607628415, 
      0.0609332610373306, 
      0.2067491256754807, 
      0.10403808690722376, 
      0.34658897781459885, 
      0.019541327840625945, 
      0.0032527125189283092, 
      0.008892603976422124, 
      0.03380354959210128, 
      0.07103454713623061, 
      0.011099962154330853, 
      0.022996037781690393, 
      0.07350980964226642, 
      0.06766545400251645, 
      0.01041602393823529, 
      0.7716896526927192, 
      0.5605147749725058, 
      0.046962763258162565, 
      0.010490105165350375, 
      0.016815311560581782, 
      0.14654144195438723, 
      0.03197824804484969, 
      0.2079643422303521, 
      0.04765828494009504, 
      0.0987635855349049, 
      0.007959230140068507, 
      0.0768500582833281, 
      0.0030772840626216743, 
      0.027796032181530362, 
      0.039083841277290615, 
      0.005979071541603139, 
      0.05630816487299788, 
      0.009562248597371823, 
      0.03645164482856479, 
      0.0326246878211524, 
      0.03780169198244096, 
      0.17199840319733575, 
      0.01818537939604402, 
      0.2037515133270346, 
      0.036943053584155956, 
      0.0642387688303881, 
      0.12404738322201356, 
      0.012390080417500825, 
      0.03615851294192457, 
      0.014602318894325991, 
      0.0950901948145346, 
      0.014324963843289634, 
      0.027589431200941792, 
      0.047644019591694786, 
      0.008453647851478563, 
      0.07023890502597566, 
      0.042928871150884416, 
      0.017726922178359108, 
      0.013220078791121177, 
      0.04450655075856985, 
      0.03491637232478159, 
      0.015975617766069154, 
      0.09342074242850745, 
      0.10969833793545312, 
      0.033508954148377644, 
      0.015911144985160327, 
      0.038591016604043356, 
      0.01069445745509723, 
      0.060835382150653816, 
      0.005761495366530483, 
      0.025976018861943267, 
      0.03817603778087627, 
      0.003149615888233501, 
      0.1907759227690687, 
      0.008087610611791474, 
      0.061403553889044164, 
      0.02476784588398052, 
      0.12392187862127156, 
      0.08590631161781971, 
      0.02939592667284862, 
      0.06361549419871217, 
      0.05806709385731387, 
      0.025756668834511463, 
      0.08520869968122582, 
      0.014415509427416375, 
      0.2793531557196817, 
      0.04569698982537875, 
      0.11522744102816299, 
      0.10761798701925429, 
      0.29726727708520284, 
      0.010905459668186866, 
      0.031121717838132702, 
      0.0468513832895272, 
      0.11889945087425319, 
      0.008031790520326031, 
      0.034906250464194766, 
      0.14310243520370014, 
      0.031199523435162822, 
      0.04441979382855625, 
      0.379490195112035, 
      0.2201124618065933, 
      0.025091404868856956, 
      0.0753210893627937, 
      0.014062565953037665, 
      0.04810451284977586, 
      0.022764308767346527, 
      0.03262190739130624, 
      0.027285092845151147, 
      0.042774506812760536, 
      0.015327165222491095, 
      0.22395648303558066, 
      0.004107133362720048, 
      0.039600995494764084, 
      0.004099995333489324, 
      0.9188026018013166, 
      0.2515753672917062, 
      0.033471039929093345, 
      0.07418061520622447, 
      0.029198940897114056, 
      0.03794988684814397, 
      0.014071908590163053, 
      0.04449555903080307, 
      0.20091404444601862, 
      0.04727473047911896, 
      0.0211121380533363, 
      0.03439688892103852, 
      0.06027705061902335, 
      0.0601758997623338, 
      0.00836569648054743, 
      0.006171971532858277, 
      0.019769486674982992, 
      0.13709136875339764, 
      0.03501658213024787, 
      0.08545088860451809, 
      0.005393907378215113, 
      0.0428196643493103, 
      0.05722533250648396, 
      0.2802627242686043, 
      0.04174084864026876, 
      0.030869128488079274, 
      0.1468643004837718, 
      0.004070512545456019, 
      0.024639304201003822, 
      0.019668123250534592, 
      0.060874563918700955, 
      0.024355169558604475, 
      0.260480642775782, 
      0.21726299455293466, 
      0.24872583794652292, 
      0.0049105068696538145, 
      0.005716137893148785, 
      0.0049098980495484446, 
      0.0070204197970218565, 
      0.04651698756807111, 
      0.017176369577162672, 
      0.14533488917746987, 
      0.12486740002516905, 
      0.04051022014510643, 
      0.0214516330767693, 
      0.04042477635792953, 
      0.037026655552160975, 
      0.035198764694230326, 
      0.1419870563338276, 
      0.15178760730107127, 
      0.03132104417882276, 
      0.1021461772902152, 
      0.21098706554111035, 
      0.03147708958766229, 
      0.31289738946270407, 
      0.020547065982599665, 
      0.05353719829729653, 
      0.0418191892296256, 
      0.024006749775478925, 
      0.12087846481124889, 
      0.2059394424506477, 
      0.07690890427707525, 
      0.15037766365210467, 
      0.01758280154818493, 
      0.034878707855917034, 
      0.48557090321110863, 
      0.029993625872599492, 
      0.06608310505430309, 
      0.05698163448440037, 
      0.018115842889981193, 
      0.05394002223917472, 
      0.04196559141955179, 
      0.02304593008875326, 
      0.020178130027856636, 
      0.10833387712995192, 
      0.2020675959156188, 
      0.14479575250223023, 
      0.4953331700465881, 
      0.23293653479587723, 
      0.1001663325932158, 
      0.005895916110773565, 
      0.022574815074468433, 
      0.06491659678778812, 
      0.02110497061004328, 
      0.09061332232649362, 
      0.0718484174248958, 
      0.007515612645394754, 
      0.1495789160237182, 
      0.02533974090969757, 
      0.045743246798917676, 
      0.09170720518676324, 
      0.11207261480106548, 
      0.5293002413000284, 
      0.21698716994324677, 
      0.043860980765588316, 
      0.02740630463509749, 
      0.4191998183576028, 
      0.1235745695945202, 
      0.0946705406336785, 
      0.025080478431914292, 
      0.17257724484153267, 
      0.016296564035083783, 
      0.13983253129220732, 
      0.12517202304976163, 
      0.02309707772808912, 
      0.0047122380401429225, 
      0.03619701287208657, 
      0.8404452732774206, 
      0.04671397376174499, 
      0.19684295867390947, 
      0.1599978910759269, 
      0.02732269219229603, 
      0.02406251147224487, 
      0.0895052556785027, 
      0.0138683461394408, 
      0.07291904761608084, 
      0.0415202310220698, 
      0.011099496688678458, 
      0.03766193280721123, 
      0.024445988642568146, 
      0.11271352694522951, 
      0.11990662784584763, 
      0.029363121985081852, 
      0.4036073113306845, 
      0.016810863791921756, 
      0.035270810413574626, 
      0.19892949267035392, 
      0.048214130458296964, 
      0.012099281568943868, 
      0.5754553188009288, 
      0.04705402513791915, 
      0.02715542917452818, 
      0.032226906099146246, 
      0.054995232975962545, 
      0.4193453885105999, 
      0.05198287486287547, 
      0.10760548489679876, 
      0.20522979728448915, 
      0.032892890206198955, 
      0.0373339040717274, 
      0.01869222215851796, 
      0.07332522463113965, 
      0.1657080030386125, 
      0.006598662104926022, 
      0.04751396765306207, 
      0.051065627455004, 
      0.05184445627084027, 
      0.04371640695729124, 
      0.0056113685146386575, 
      0.07930820075498966, 
      0.3033389713787081, 
      0.006007500094346567, 
      0.020159761256437547, 
      0.032788194765886076, 
      0.11916248738522062, 
      0.030885213090103756, 
      0.2294553179794162, 
      0.13743162410032472, 
      0.03560204847481208, 
      0.04014027263814871, 
      0.01799609055255478, 
      0.11228200194700398, 
      0.08041236544224377, 
      0.0600232966601226, 
      0.08253450580944101, 
      0.05268486661926556, 
      0.05485041543214441, 
      0.011647335352345807, 
      0.014996086038132584, 
      0.013613472057022777, 
      0.02312526031824219, 
      0.031496369739309894, 
      0.026872264164202308, 
      0.0476577204434012, 
      0.048759712098625015, 
      0.055696530285949224, 
      0.22444123409850356, 
      0.04722428970091348, 
      0.02429097309147136, 
      0.04274350866599611, 
      0.00835012884014692, 
      0.24665971601853295, 
      0.37680513059643406, 
      0.03310744379214729, 
      0.011794836920347935, 
      0.004901762120053239, 
      0.005902007665768017, 
      0.012637494598412345, 
      0.05255265488429094, 
      0.014538656530984928, 
      0.010638720909189481, 
      0.00627793154697754, 
      0.022649481801333103, 
      0.042332655379942775, 
      0.029193896431687048, 
      0.5140275622704122, 
      0.022470658088432276, 
      0.008939686616019713, 
      0.022737797121922622, 
      0.005891799457657104, 
      0.03818720132451183, 
      0.02432965893347664, 
      0.027316011627515235, 
      0.031019432230251286, 
      0.1423600797485463, 
      0.04312631642017378, 
      0.09859890328897772, 
      0.03564189479336808, 
      0.28708910824117195, 
      0.03271679611724407, 
      0.032762286825914165, 
      0.026256341658830173, 
      0.02376240254423826, 
      0.10048943951490627, 
      0.1747489949179564, 
      0.021048985319074516, 
      0.045132607780743864, 
      0.006148124329723166, 
      0.04286002006898506, 
      0.008493113770269593, 
      0.026309864133221724, 
      0.3183875952849184, 
      0.009747268628472291, 
      0.045205405823221086, 
      0.008340108874382978, 
      0.07526464768804847, 
      0.013067974005406224, 
      0.2346463350964444, 
      0.5636725486172302, 
      0.14587818688048612, 
      0.07544544069723953, 
      0.046019745294287616, 
      0.04079589333089391, 
      0.08662526525970263, 
      0.0049531092281757585, 
      0.1484628324439979, 
      0.09583121913048999, 
      0.009987666090116028, 
      0.041009784516753425, 
      0.06336873479269244, 
      0.3719659212940148, 
      0.02831801018454578, 
      0.0964170850202971, 
      0.037042009931512965, 
      0.29797144664185105, 
      0.13790713689726497, 
      0.04391314922316716, 
      0.003733700842554298, 
      0.2185281213165985, 
      0.0325384903892546, 
      0.025757631864112136, 
      0.045720565562829676, 
      0.03444534230298452, 
      0.05912150646349464, 
      0.041697485104443356, 
      0.01927205913512163, 
      0.0220179195399459, 
      0.03253066861662293, 
      0.05267943483560497, 
      0.03711717038119686, 
      0.1321230913824596, 
      0.14643546301030563, 
      0.01031794535871692, 
      0.02984869149613055, 
      0.1308910233137664, 
      0.044666678107272414, 
      0.37142316816811183, 
      0.03485591058613533, 
      0.7151438383089614, 
      0.02819336966920931, 
      0.009303212106018954, 
      0.26581100011172104, 
      0.05890758360237433, 
      0.050397101753294114, 
      0.03787593226191774, 
      0.5770044622205285, 
      0.1889938847483369, 
      0.07366861404711204, 
      0.10826817207674894, 
      0.010798822319317615, 
      0.08098339562858257, 
      0.028725715738215966, 
      0.007308073845033562, 
      0.020301674886878673, 
      0.01959586178703609, 
      0.030671033960076047, 
      0.016890200435452158, 
      0.011008496934174654, 
      0.019977345733200275, 
      0.0386125309776606, 
      0.2042131642876258, 
      0.0421003995762692, 
      0.1002776655985354, 
      0.018958500869151348, 
      0.029323380388028026, 
      0.0804418273853731, 
      0.0044008768748984226, 
      0.1295879349303874, 
      0.019576529043836832, 
      0.008350271695195758, 
      0.027957404234966208, 
      0.017002972321185115, 
      0.6179335540984867, 
      0.037288223965703325, 
      0.03810898160134101, 
      0.01773487651346243, 
      0.008361085345328404, 
      0.03811942734450416, 
      0.03044147167472145, 
      0.0063520085548806025, 
      0.009170061842338864, 
      0.038341007034233786, 
      0.021582820384748347, 
      0.333726029463899, 
      0.012437809394077437, 
      0.02708380628881258, 
      0.052012363305774995, 
      0.03235611044023767, 
      0.033987854305885655, 
      0.00813359530844402, 
      0.026365596230927286, 
      0.05849247723124781, 
      0.008243464610045138, 
      0.059114559882846335, 
      0.04197478890963401, 
      0.08451514657454968, 
      0.5550597360189666, 
      0.026637882598528083, 
      0.06104293558610141, 
      0.011744091451065102, 
      0.05208694605816874, 
      0.013356878532423564, 
      0.03316753479303651, 
      0.07152286148700807, 
      0.07365477735463745, 
      0.027987345440753302, 
      0.014744547776223048, 
      0.037857938514480265, 
      0.010372022445378855, 
      0.008095364170045801, 
      0.1361786797096016, 
      0.026006050403694775, 
      0.046383724191870306, 
      0.03499364789227381, 
      0.04559616833747862, 
      0.006706563842669792, 
      0.07194941267923984, 
      0.005171563416784901, 
      0.09166217509988446, 
      0.04014031929623566, 
      0.012342922638339278, 
      0.2394830665743188, 
      0.014815750931890217, 
      0.04557855871850955, 
      0.012576330913558396, 
      0.06203935864639666, 
      0.43533136963593744, 
      0.043706253617281206, 
      0.01957052150684533, 
      0.03376305854609782, 
      0.0026349279556735533, 
      0.019374688816599595, 
      0.004942466824468462, 
      0.14972733795508733, 
      0.020002538806307604, 
      0.16803657549300816, 
      0.026819176204729525, 
      0.06809492307556558, 
      0.059842902979562726, 
      0.02045642692991444, 
      0.037150149350275705, 
      0.079801845184132, 
      0.04481205582407495, 
      0.0691282816480048, 
      0.029619381322750188, 
      0.0476705247276619, 
      0.030961301467554703, 
      0.07067874394500068, 
      0.05761119193405705, 
      0.04175119764443371, 
      0.004304996204740954, 
      0.04895480660292948, 
      0.023469918230562086, 
      0.06967753753513416, 
      0.08266736101910763, 
      0.040396883201666456, 
      0.056200062100083124, 
      0.2005527606325917, 
      0.06435938846112162, 
      0.12186364690211308, 
      0.5084928158825951, 
      0.08651112618385005, 
      0.06576599093741992, 
      0.011367894040027549, 
      0.04792299721349546, 
      0.014665957909899054, 
      0.02916474105044319, 
      0.025636192713655147, 
      0.04568237181241254, 
      0.009368868165027187, 
      0.10054599799647965, 
      0.04179353353979033, 
      0.08787305622659836, 
      0.23840141589767846, 
      0.04420891067747192, 
      0.019963123930115886, 
      0.022689903626325114, 
      0.08980709301832214, 
      0.15307916927909823, 
      0.08307661813946154, 
      0.07729533011272395, 
      0.1254512449845254, 
      0.05352181951491738, 
      0.055386652239241906, 
      0.07996042620793582, 
      0.0646399810488699, 
      0.05365055747861863, 
      0.10295665608772779, 
      0.5115158503670815, 
      0.6038486425271566, 
      0.04880580654140325, 
      0.03956764452313409, 
      0.07638662521137446, 
      0.07043303047731395, 
      0.011584971947054226, 
      0.1439898439617588, 
      0.0055787297581873455, 
      0.05094158988264058, 
      0.04347817111805827, 
      0.021404734072167312, 
      0.023515306222915606, 
      0.055418775924211267, 
      0.016529569090957128, 
      0.014618377502351053, 
      0.24339825545524976, 
      0.07409122757206836, 
      0.9296264814022475, 
      0.03620238184547745, 
      0.009415902436846984, 
      0.03138079287571149, 
      0.02330093338148571, 
      0.1833161893440663, 
      0.05294539092835173, 
      0.15900252944325752, 
      0.12299283275035583, 
      0.06632974202196953, 
      0.051872452943827536, 
      0.010192296952718574, 
      0.055357558342183116, 
      0.012108051974891718, 
      0.030066484751974036, 
      0.03412022643603057, 
      0.0137893301124233, 
      0.1011455770609635, 
      0.11871315833772958, 
      0.15276743860462944, 
      0.011126522308007052, 
      0.050100884932413325, 
      0.18141792328771006, 
      0.023597227646876592, 
      0.00726492948345967, 
      0.008234667571293404, 
      0.03248178691616579, 
      0.07412554235753961, 
      0.00985687625298173, 
      0.02395652503211277, 
      0.03231699197401289, 
      0.013159412139049214, 
      0.1404702727329261, 
      0.049537117362737415, 
      0.06742956395638343, 
      0.01888342053504636, 
      0.11666627141009171, 
      0.007118408149471204, 
      0.04291489365314143, 
      0.04470799916928013, 
      0.030157674137399944, 
      0.04863674316671545, 
      0.1862558763536736, 
      0.10379237744903325, 
      0.024749130062512982, 
      0.11312234841140066, 
      0.12448912227703522, 
      0.08263152349113766, 
      0.12440711910853569, 
      0.026143829559876167, 
      0.09561241263721451, 
      0.022409545355247012, 
      0.17134957770644335, 
      0.10512750372518102, 
      0.07229415927840416, 
      0.020587259411008543, 
      0.005844900428279191, 
      0.034722595981154535, 
      0.056112001443163265, 
      0.06256099247105906, 
      0.19270314978639827, 
      0.48239351042994394, 
      0.09113471891348421, 
      0.017200778188814898, 
      0.072250019881947, 
      0.17817325162560083, 
      0.0260194092529363, 
      0.033213088475731435, 
      0.13163742789299368, 
      0.10734626332467051, 
      0.055593459994265904, 
      0.007081032128251992, 
      0.02390437151437038, 
      0.6337300997762445, 
      0.14472720245359175, 
      0.004307128921318837, 
      0.03358712981329344, 
      0.04857742079019122, 
      0.026957364858773286, 
      0.015116393824627742, 
      0.05709231069743692, 
      0.012928416897962312, 
      0.28108246970541395, 
      0.2165868642868997, 
      0.034282313846589016, 
      0.026056256565335653, 
      0.01539589736872318, 
      0.05527106386939027, 
      0.07998009991378742, 
      0.06605463632345776, 
      0.006442336495782029, 
      0.02678374465425291, 
      0.04619078183508625, 
      0.006962387303442517, 
      0.07095697220893067, 
      0.4753435452037569, 
      0.0053947760079004255, 
      0.04129297179729509, 
      0.09641601040885826, 
      0.1403935791747782, 
      0.007937795575270952, 
      0.09639970350855805, 
      0.037230905061070754, 
      0.12556908700608196, 
      0.037583825738105286, 
      0.002144706454392559, 
      0.08960198202896966, 
      0.14491360215538426, 
      0.04586108968012856, 
      0.06868307413807209, 
      0.009941956320285914, 
      0.1552318183105288, 
      0.059583489261268434, 
      0.012128107947707141, 
      0.30648999953227823, 
      0.04068590651197029, 
      0.04868228622381801, 
      0.024549002017159233, 
      0.19476450744463358, 
      0.1071853897466692, 
      0.028041088302343642, 
      0.02660689521244921, 
      0.5091047386333161, 
      0.03950414344410312, 
      0.052876344708520436, 
      0.03171087123734712, 
      0.0729649187159781, 
      0.02017995970358367, 
      0.038348622107169876, 
      0.04247469653748508, 
      0.7761819185506708, 
      0.044671798205223046, 
      0.01943055588286036, 
      0.006057602903037006, 
      0.2706283389123313, 
      0.024419009424618273, 
      0.0035727218678383793, 
      0.06923686064728518, 
      0.19663606208533674, 
      0.036711369974731616, 
      0.04178575764781211, 
      0.05417932026378677, 
      0.17197134827495872, 
      0.1710718038328344, 
      0.13881478185092488, 
      0.03405516090189419, 
      0.02350204847731511, 
      0.01510922287812634, 
      0.025711160738234724, 
      0.16472977681204165, 
      0.024161773739611713, 
      0.24291654564872972, 
      0.05830493743026674, 
      0.006627452443365746, 
      0.11023045228920106, 
      0.10991785942280535, 
      0.25394622805994793, 
      0.27721596439979185, 
      0.23774785444492846, 
      0.05461947142547311, 
      0.003840399039737363, 
      0.017588230698079344, 
      0.0055754460691387064, 
      0.013622895585044386, 
      0.16891138064361141, 
      0.08779459423879002, 
      0.020710614447455804, 
      0.13288334103900368, 
      0.009611310896074041, 
      0.11059019985397153, 
      0.006792535798727291, 
      0.004263343848291424, 
      0.05114271534746456, 
      0.06403701090879253, 
      0.040745164842993245, 
      0.07101827547883342, 
      0.15100616319774282, 
      0.37611677833663343, 
      0.06125409116755502, 
      0.04348790563976059, 
      0.039396511010277885, 
      0.02404945906270881, 
      0.07751332188922816, 
      0.02295657365004708, 
      0.004608808096015699, 
      0.0477487924663133, 
      0.005513887327092527, 
      0.037281186185222255, 
      0.14232969282527655, 
      0.1577088050746291, 
      0.155575906681833, 
      0.03849418345645057, 
      0.06728748835728465, 
      0.022694745795175032, 
      0.05457631639348131, 
      0.05537762574873116, 
      0.11925878755024968, 
      0.04170326322742924, 
      0.0463077602826474, 
      0.011363919335426896, 
      0.16183521181427643, 
      0.015151488634179996, 
      0.22896423202496374, 
      0.33960095194802814, 
      0.029933445161192996, 
      0.017543764568613323, 
      0.041034008309303066, 
      0.024697375587059197, 
      0.005419973575520464, 
      0.0880868224397777, 
      0.0031972935372768206, 
      0.03775931926403499, 
      0.05008859609309301, 
      0.16155663060001133, 
      0.02304991779153412, 
      0.058057145625193624, 
      0.02162512118134167, 
      0.04438157091563414, 
      0.007411889737878826, 
      0.016744240520099006, 
      0.07111206195541007, 
      0.009856170712084613, 
      0.04253157883961238, 
      0.08530383600790525, 
      0.06828146296809799, 
      0.004571658056579719, 
      0.020587205923262575, 
      0.03040405785089019, 
      0.031874845890325805, 
      0.034248608283782955, 
      0.1974631198996179, 
      0.007944674685871832, 
      0.04396296575871311, 
      0.19274233158928475, 
      0.038243995032959194, 
      0.03992576839000516, 
      0.0438137477614179, 
      0.04488632460424692, 
      0.01115282080512469, 
      0.02838637314990296, 
      0.03527486605798654, 
      0.055433558392563406, 
      0.023331830450867147, 
      0.027668326189264767, 
      0.10774391447954516, 
      0.31630843330776454, 
      0.14840655870090835, 
      0.034560007365830696, 
      0.02970237675890267, 
      0.014294463484900094, 
      0.15602090345070999, 
      0.011672114389090207, 
      0.004497269229178333, 
      0.05580779094568107, 
      0.2890683326458523, 
      0.14865588293766877, 
      0.04228805311766599, 
      0.027346149860115004, 
      0.04894193429448353, 
      0.06740936200081912, 
      0.03193806951141994, 
      0.27840942655413164, 
      0.5763721326604645, 
      0.08945273963779861, 
      0.2382991708212188, 
      0.026247061184589075, 
      0.234499414710416, 
      0.034200678858478155, 
      0.016008558489638954, 
      0.013293278803045483, 
      0.006306217659805794, 
      0.18278283652818844, 
      0.027478557293551788, 
      0.007751692999999766, 
      0.07841286140269962, 
      0.07584714343187267, 
      0.20472769093039409, 
      0.009444105669055158, 
      0.004385925074956574, 
      0.03309248990210985, 
      0.03447949193460202, 
      0.23255877028297234, 
      0.02512139096514005, 
      0.07091243997321618, 
      0.16569163141324741, 
      0.13975297506756434, 
      0.031874695013020024, 
      0.2827132095392274, 
      0.03409604272469859, 
      0.09738479714573965, 
      0.013463185926247916, 
      0.020247192165504302, 
      0.03775601745972099, 
      0.08969778606192895, 
      0.12548673325549897, 
      0.052385994390921405, 
      0.0905510802981866, 
      0.049925833737260415, 
      0.35101748233134017, 
      0.057029663667500376, 
      0.02757703171009858, 
      0.01783311729220534, 
      0.08460711652263851, 
      0.009544757859432922, 
      0.07023467605250297, 
      0.05593689699671956, 
      0.13049570948262004, 
      0.18043310135773483, 
      0.5409883136170154, 
      0.16782933318330587, 
      0.09286888564521334, 
      0.02619285310251228, 
      0.17477297546566414, 
      0.29891018084845766, 
      0.019706586217641358, 
      0.5845154067231987, 
      0.35701288994940944, 
      0.06055493044167771, 
      0.33190808529764254, 
      0.009251790479872875, 
      0.059844005968357636, 
      0.01848234390588822, 
      0.008668101338271566, 
      0.07973256807611614, 
      0.051095418193382924, 
      0.018107834719884783, 
      0.05499863592478495, 
      0.008442343839142266, 
      0.004616316100838814, 
      0.1038529439338545, 
      0.012735423742732893, 
      0.24739224901424928, 
      0.013777952184782168, 
      0.3557981054442469, 
      0.010082490931171549, 
      0.11260286926574428, 
      0.02852504120787453, 
      0.02628133805190593, 
      0.21023401077368908, 
      0.053767387610506416, 
      0.01571556103549275, 
      0.029226459879030633, 
      0.04447168127832673, 
      0.050916960896485314, 
      0.015263632129345908, 
      0.028479994010038298, 
      0.02246616250823902, 
      0.13774320955254862, 
      0.12111577177669715, 
      0.044579778898003505, 
      0.020663861458948884, 
      0.08582207203010538, 
      0.004230970335098148, 
      0.07766608317386653, 
      0.3071451385277036, 
      0.11466062449522488, 
      0.048581807742356355, 
      0.3021847726764746, 
      0.019789926668650135, 
      0.016314625290129336, 
      0.06540466169159095, 
      0.003815026794220307, 
      0.14702545189932925, 
      0.320539452348974, 
      0.2470969322078819, 
      0.39182983872122135, 
      0.03008654695998795, 
      0.012856196104494271, 
      0.004863147747919506, 
      0.01403993136343788, 
      0.17033409065183175, 
      0.01384212621174647, 
      0.008499728971102306, 
      0.007654505047295283, 
      0.037460836833916863, 
      0.0223094200349879, 
      0.27744144245827523, 
      0.2260255488280007, 
      0.03516831720372306, 
      0.048552575136429084, 
      0.04703717386089212, 
      0.09097455996253456, 
      0.02491779153785588, 
      0.0030042158548998126, 
      0.010643529127693582, 
      0.5421513586562233, 
      0.055625682723185875, 
      0.16288993538453814, 
      0.16420016977270532, 
      0.05359034363868496, 
      0.029671052877394546, 
      0.041018734859475235, 
      0.04723578572613327, 
      0.030776468038682562, 
      0.1949713225659757, 
      0.010281876426459845, 
      0.008219933378518082, 
      0.04201338411458499, 
      0.03440236965792791, 
      0.007745088333984802, 
      0.008501118294706306, 
      0.016293724757472504, 
      0.03472304583834396, 
      0.011705528805111838, 
      0.06301981974176103, 
      0.12577129693820696, 
      0.08240910230662407, 
      0.12836934118756213, 
      0.04625544782808891, 
      0.03053946660516661, 
      0.09608663637156593, 
      0.006168977144210377, 
      0.05548879953120667, 
      0.04172429895284635, 
      0.01752178643824563, 
      0.011489047076301525, 
      0.015443977674446689, 
      0.03813297522957946, 
      0.005919339818316382, 
      0.1558648150302119, 
      0.013188239029598953, 
      0.012134910314948837, 
      0.07443708108677265, 
      0.06221516428135421, 
      0.040232238884075386, 
      0.013437071629158885, 
      0.07432555760419829, 
      0.07173966211002401, 
      0.07456650368414669, 
      0.02437012035439777, 
      0.28153671582250817, 
      0.003417093825525435, 
      0.0886140492242259, 
      0.036888553377963436, 
      0.0691011914613387, 
      0.036196223479400325, 
      0.04291872297122358, 
      0.04387996151764391, 
      0.0065561805627261755, 
      0.006395528932265712, 
      0.09606406309341264, 
      0.16118126350124043, 
      0.09561456860180001, 
      0.21667142666820824, 
      0.03510390453271296, 
      0.03953635747896641, 
      0.06292625001707662, 
      0.004691969529404969, 
      0.5826634796784319, 
      0.21238682831570985, 
      0.10958271911664394, 
      0.023673300925369244, 
      0.29949932533454765, 
      0.04680853834664888, 
      0.15088728430853623, 
      0.01975338979886795, 
      0.08577541358266674, 
      0.26567502515574726, 
      0.2720922541338729, 
      0.04148396939155549, 
      0.04917822504592285, 
      0.030668120303646032, 
      0.021573597690209306, 
      0.05500213982245017, 
      0.011819782772106633, 
      0.03212490734579055, 
      0.015370378719001071, 
      0.09982238350351821, 
      0.0029341598105063864, 
      0.01829458766835964, 
      0.032608971917155456, 
      0.07051363616642893, 
      0.1295641668991987, 
      0.1890345177838008, 
      0.24684571627972374, 
      0.017122184196281972, 
      0.006678219572818888, 
      0.043084451345218135, 
      0.06811591782488147, 
      0.28396788126950084, 
      0.0618366277025124, 
      0.009915626307974658, 
      0.025597930103594325, 
      0.016679831182594602, 
      0.030466895264938294, 
      0.04859527567285317, 
      0.05369958347913284, 
      0.03535042979950518, 
      0.09175773829217786, 
      0.2660122427998567, 
      0.003481437733310222, 
      0.2643870690609903, 
      0.24973329622414883, 
      0.0325002109251621, 
      0.08710720003446505, 
      0.14181205107436945, 
      0.05336668051008563, 
      0.014813873122353707, 
      0.045938885329632986, 
      0.07609553938068257, 
      0.02006017117980273, 
      0.039216236585130085, 
      0.01627535082076297, 
      0.09915820653140582, 
      0.01877314927040703, 
      0.03327380623874982, 
      0.11587990154165355, 
      0.11809342878179453, 
      0.028452209015481702, 
      0.04859216354028835, 
      0.19692151624155788, 
      0.008772589179721879, 
      0.04325086567137527, 
      0.011802290877619902, 
      0.24566130132015307, 
      0.009598447707188429, 
      0.02220430770551437, 
      0.04829156783602265, 
      0.4855164457433049, 
      0.1973264261825655, 
      0.057414247401752855, 
      0.09019390672289719, 
      0.7515447489339153, 
      0.02406657237743301, 
      0.07336523394373408, 
      0.049219227128082, 
      0.11643219900109178, 
      0.009372198042092519, 
      0.005430275052750978, 
      0.018346161430190844, 
      0.06039531141786106, 
      0.10583521758702406, 
      0.14832653254818737, 
      0.02323585727215604, 
      0.030131367798293677, 
      0.05503968135299656, 
      0.47320576938179865, 
      0.04767021200715945, 
      0.040611863733145466, 
      0.0534115002369718, 
      0.3072140415073643, 
      0.022499356306280242, 
      0.03208502661893678, 
      0.01755356837807644, 
      0.021173187376196684, 
      0.012685452404668531, 
      0.062215942660031796, 
      0.03016784390604112, 
      0.00594182895258302, 
      0.15494520684310975, 
      0.008231632453330102, 
      0.1171586171588785, 
      0.40265540684634493, 
      0.25827038504333955, 
      0.10238641047696725, 
      0.21903901642626578, 
      0.05356252038817866, 
      0.03445889628576234, 
      0.03992044710618095, 
      0.03438084941813668, 
      0.00730993370160637, 
      0.03926443057948402, 
      0.5664546360776193, 
      0.035777015893494815, 
      0.11552445785578891, 
      0.1223570378090048, 
      0.060181855130516784, 
      0.01274980909448042, 
      0.015969526417760956, 
      0.04652600797357859, 
      0.044963809311441116, 
      0.3898669533346486, 
      0.11296835370512322, 
      0.044069894374119865, 
      0.16912237267759758, 
      0.05240098772667045, 
      0.012876975028518195, 
      0.0483127467000754, 
      0.19042157762344328, 
      0.025303925016711432, 
      0.023648315639028316, 
      0.004812781085992051, 
      0.07428066666185616, 
      0.01890438055117031, 
      0.05396125841518591, 
      0.058873598338823954, 
      0.16650537248259167, 
      0.06220272332931763, 
      0.03126820073085139, 
      0.008892310154860817, 
      0.04500129651761425, 
      0.14775092268753504, 
      0.040684707733236944, 
      0.0057591548927372355, 
      0.0393303229714204, 
      0.027509989135229278, 
      0.13678734041257737, 
      0.00862612961239324, 
      0.11426973803469753, 
      0.005625768725293161, 
      0.007489277604020189, 
      0.09539340926307532, 
      0.007350612180490935, 
      0.012595995658258611, 
      0.20445988367802415, 
      0.05187770638784586, 
      0.005022939460012684, 
      0.11998169010079661, 
      0.06851838294807637, 
      0.5175412396015878, 
      0.3933863445613949, 
      0.010147167240510423, 
      0.04162100080580544, 
      0.03386496989644743, 
      0.007987144759586581, 
      0.29036933363651957, 
      0.10539442146283982, 
      0.006646483079959781, 
      0.28357060166202386, 
      0.045416070848581784, 
      0.03337025808520729, 
      0.0051423893370379095, 
      0.03198298575388578, 
      0.011905846812627541, 
      0.014427119466274584, 
      0.0651669917215455, 
      0.02522988167202105, 
      0.03145797078137623, 
      0.05267552190618857, 
      0.08362887693095411, 
      0.040751368186723064, 
      0.10616487210690746, 
      0.039907585868445776, 
      0.05310415198088574, 
      0.20467492590034317, 
      0.08389800495944313, 
      0.007470811888848072, 
      0.0283493774724985, 
      0.04725590297533696, 
      0.10418181741342156, 
      0.05153260417521352, 
      0.01259644992877166, 
      0.03366284007411606, 
      0.0717024742663939, 
      0.025366910012942077, 
      0.1638808893061618, 
      0.45110125967420517, 
      0.04163956011714561, 
      0.016784418951121833, 
      0.10359153573064081, 
      0.03998841663402752, 
      0.010348567722054496, 
      0.10500854829664379, 
      0.0033141565696670244, 
      0.06406126813570093, 
      0.024018575616230664, 
      0.09121992497005559, 
      0.15319342314776502, 
      0.032081587997945124, 
      0.0774636415034237, 
      0.03114628867337824, 
      0.016660684041088763, 
      0.14098388380576216, 
      0.4058059807931338, 
      0.012308190743406363, 
      0.08684670155704187, 
      0.0689849705469787, 
      0.023927053972393558, 
      0.006611912007031209, 
      0.05659347300421787, 
      0.006849993858380127, 
      0.02206176432919094, 
      0.007569832012032145, 
      0.04262324913392568, 
      0.017333280280468422, 
      0.7466179235833811, 
      0.0699226364713628, 
      0.019382209568432087, 
      0.20065040171755652, 
      0.041699731073858035, 
      0.006510888729605789, 
      0.39398436578060825, 
      0.24502558782417433, 
      0.04472016679266498, 
      0.03982936530995658, 
      0.1964529419717613, 
      0.15702737857740184, 
      0.024746915229715262, 
      0.04298050933272065, 
      0.05175361486489874, 
      0.039788375035464764, 
      0.11746003968246219, 
      0.04619235270342195, 
      0.08270051110017357, 
      0.036673507554389015, 
      0.012225093977641575, 
      0.19715300142864797, 
      0.25907733593269855, 
      0.044295052935909636, 
      0.01655066449509983, 
      0.2582369463889962, 
      0.016552532439805204, 
      0.0764922486980481, 
      0.023832024341014425, 
      0.049036758019672576, 
      0.029712324284944622, 
      0.06767970137587365, 
      0.06705694294677085, 
      0.011361202073749613, 
      0.027243781688708654, 
      0.030345851480495484, 
      0.2749584374894137, 
      0.03814898018355195, 
      0.03286183778437923, 
      0.11905786661512598, 
      0.01238316261555066, 
      0.025718783947352795, 
      0.014979465079848063, 
      0.0098231245264957, 
      0.015588000795815737, 
      0.0036385961881157877, 
      0.021391780921101732, 
      0.007981323100170941, 
      0.012339418398990673, 
      0.07921133210880484, 
      0.039904940997432685, 
      0.15854477844368947, 
      0.01240032769989796, 
      0.06820379565993442, 
      0.004004457941242648, 
      0.013968642360852955, 
      0.015150907731408323, 
      0.4045025473164157, 
      0.09901056571422572, 
      0.11564647771687471, 
      0.0055606625726869596, 
      0.00525508175719791, 
      0.00415608114506715, 
      0.1328318177531665, 
      0.041325345728632897, 
      0.021763970736028607, 
      0.005247802662647667, 
      0.0181193953323495, 
      0.010092848802850125, 
      0.021715325191307786, 
      0.03411079150458544, 
      0.05915557449105315, 
      0.013669244189195713, 
      0.17754394754301722, 
      0.06358501590366517, 
      0.3839058267682084, 
      0.13759133230055912, 
      0.006409334181037488, 
      0.0030254554933220263, 
      0.10911503573855277, 
      0.08198172044782025, 
      0.1996834637632894, 
      0.028684310302588736, 
      0.0068611376978361975, 
      0.04103843936637116, 
      0.03615972287437819, 
      0.1068849977988769, 
      0.014015471623250461, 
      0.04371317373577132, 
      0.04524797423018883, 
      0.09901468513712348, 
      0.15006602059952653, 
      0.07560582949038634, 
      0.16812413026962417, 
      0.13880916421320735, 
      0.0306531944404178, 
      0.09689855646585352, 
      0.035712318017356685, 
      0.07453715447597062, 
      0.010256886868128336, 
      0.02296940623037962, 
      0.02638374864598149, 
      0.1363750725277674, 
      0.3949417583470082, 
      0.03874678799511427, 
      0.05244622692837965, 
      0.029616594228605714, 
      0.3906363525796843, 
      0.047443456531750854, 
      0.12138334073391358, 
      0.041148155811747966, 
      0.008602993853653793, 
      0.03052040187880452, 
      0.5934830120608205, 
      0.039052753195529685, 
      0.2550978907436076, 
      0.15478108200249563, 
      0.10568602270529692, 
      0.07672782747337165, 
      0.022553300588379423, 
      0.10484231936141912, 
      0.0440588450715423, 
      0.021737236974710968, 
      0.012971169369533955, 
      0.05279356695178833, 
      0.02661915773132755, 
      0.04246094791761784, 
      0.011236887984502796, 
      0.01153051337016783, 
      0.014639282283027397, 
      0.04279386466315047, 
      0.048735550134284114, 
      0.16536649312498222, 
      0.012877171042796547, 
      0.01743080728646848, 
      0.055649712810541395, 
      0.014448654211379735, 
      0.07354088284337275, 
      0.022166140317451392, 
      0.037436668264248116, 
      0.04436904940201423, 
      0.08744681255716068, 
      0.02859265451649917, 
      0.08682109869023742, 
      0.017379911470805774, 
      0.021304514743818215, 
      0.004704659801164625, 
      0.08102562424016757, 
      0.030752950635755696, 
      0.10472553410370965, 
      0.04496550310892587, 
      0.33495302917109193, 
      0.03425484452887151, 
      0.06582065966795973, 
      0.016901612017331515, 
      0.07799943931211496, 
      0.015112464323836608, 
      0.1563421043251353, 
      0.013100010408731752, 
      0.049093373773236366, 
      0.021977762802526796, 
      0.2611220765717036, 
      0.3521734806509425, 
      0.008819077653615816, 
      0.03766890485579747, 
      0.020226693804763513, 
      0.08353245149405872, 
      0.10903885032908511, 
      0.010806620142019625, 
      0.005127521210262371, 
      0.10824151386728637, 
      0.07788248898595085, 
      0.03902638052168509, 
      0.010165180371217539, 
      0.0530091057106545, 
      0.046692923103147474, 
      0.5640483975397663, 
      0.10285940055322075, 
      0.04009926663211224, 
      0.02234673481460776, 
      0.02215663972092531, 
      0.09711009450639282, 
      0.012259684841658243, 
      0.014057996776798537, 
      0.08107172466704447, 
      0.04373678546701583, 
      0.02169654446795388, 
      0.04401336315726043, 
      0.015694908424541014, 
      0.004176437548513581, 
      0.008078895916984147, 
      0.058589438272873995, 
      0.00702939260624773, 
      0.252567807626581, 
      0.03898529393430962, 
      0.03869207462511629, 
      0.03830059566837887, 
      0.030299056068373794, 
      0.018662477578821297, 
      0.0214130732792472, 
      0.014519024214992859, 
      0.10238061760904915, 
      0.1500973169612935, 
      0.04202905278337458, 
      0.014180682216120257, 
      0.2281463142850732, 
      0.011984380257447719, 
      0.06613270481344953, 
      0.011910705081179425, 
      0.05631128680715664, 
      0.009556941852574595, 
      0.21962499094839003, 
      0.01872365268701926, 
      0.029803584185715923, 
      0.03836080908079526, 
      0.04892855934965705, 
      0.04337880687193403, 
      0.004827488444361343, 
      0.12222618212767054, 
      0.021165001726762833, 
      0.04346569521931689, 
      0.023080382153328836, 
      0.27516122262222503, 
      0.09646841605264221, 
      0.022151174811421752, 
      0.057481662462863424, 
      0.022716412873406974, 
      0.028108833166527788, 
      0.06718802030919062, 
      0.10755936232123206, 
      0.02567210274402028, 
      0.29477970144299137, 
      0.028629309256442595, 
      0.02799342935709094, 
      0.014368250816337042, 
      0.052882466676910385, 
      0.4056701888671075, 
      0.6036288213024988, 
      0.00708850477316158, 
      0.04018893089433325, 
      0.008345902303803093, 
      0.04744805657455794, 
      0.011101135879214493, 
      0.03062810879636927, 
      0.1543837884865211, 
      0.24205756809889153, 
      0.01911945518705474, 
      0.03452872019429789, 
      0.1327126599675444, 
      0.03865114319536004, 
      0.009051063101888555, 
      0.34817851135831807, 
      0.04901604193572248, 
      0.04515668226642686, 
      0.007202584514665405, 
      0.19155247428568842, 
      0.04494123946842153, 
      0.0510354003224965, 
      0.08857907972247142, 
      0.04814000304987192, 
      0.04716452152039031, 
      0.040754828538232334, 
      0.004790338190174619, 
      0.06162662342493474, 
      0.1755208417931231, 
      0.045658699856717146, 
      0.09816126534604237, 
      0.0625216371156729, 
      0.0543612115558818, 
      0.13756463277137865, 
      0.012544565508346144, 
      0.05636536832967024, 
      0.035522306240358355, 
      0.03125737807959799, 
      0.017440770931397568, 
      0.12180996730592686, 
      0.6157397713285624, 
      0.05797529198104947, 
      0.03902799776367512, 
      0.02403425553762713, 
      0.005253335166670307, 
      0.09730164285460291, 
      0.04083104811694276, 
      0.0134978611370162, 
      0.033969759204985434, 
      0.4869752583396027, 
      0.08547398194343268, 
      0.03460247391834111, 
      0.010196778011924493, 
      0.04150419851609221, 
      0.05923571978044641, 
      0.44263742745449425, 
      0.07116922458516786, 
      0.26205671907145833, 
      0.044920305636511226, 
      0.03405905987723797, 
      0.4466512283093194, 
      0.024511284382041715, 
      0.20677907731792255, 
      0.19738001463679933, 
      0.03954164659302885, 
      0.05227335169951842, 
      0.04345807218217856, 
      0.06029354601111981, 
      0.07843533714820515, 
      0.03980553973902735, 
      0.036700639471787734, 
      0.056593521954017345, 
      0.12564266270334118, 
      0.08558233685742918, 
      0.14575625393359903, 
      0.09645935214683682, 
      0.11011042213833994, 
      0.07121015027945107, 
      0.018559153491267053, 
      0.020267249054757807, 
      0.013935581745238698, 
      0.02647534844194579, 
      0.49101802320264326, 
      0.05188290326987307, 
      0.024459624279010984, 
      0.01580132700029559, 
      0.07479039909313899, 
      0.018789889953142506, 
      0.034326868740208676, 
      0.07463594123005653, 
      0.22077590472010458, 
      0.04122721456952952, 
      0.01883233274760359, 
      0.0017103287766682064, 
      0.06559783010866882, 
      0.025907758185549887, 
      0.020381301059968267, 
      0.05814682310651143, 
      0.018798790347522455, 
      0.015357906520144921, 
      0.1436677549448459, 
      0.006543855718729853, 
      0.027737165365391798, 
      0.06844256363674726, 
      0.08173011995886535, 
      0.02623510198758006, 
      0.014823830043052252, 
      0.11904985592165707, 
      0.20973225688806818, 
      0.049106955524295476, 
      0.41907914462161405, 
      0.06129877889841739, 
      0.015419776368527871, 
      0.08410548051432984, 
      0.016283382888344064, 
      0.01234148373207773, 
      0.03313353485749997, 
      0.0089123797731935, 
      0.11625360985754539, 
      0.024843267332720808, 
      0.025909103423499058, 
      0.03845682897283732, 
      0.10219142055880816, 
      0.024793061341289876, 
      0.05585269364743522, 
      0.1546110780655394, 
      0.07210702393416277, 
      0.1660195888499837, 
      0.06076478192644493, 
      0.06995807808016438, 
      0.026759922994734557, 
      0.04717337404590841, 
      0.008981797499744, 
      0.013001329144234946, 
      0.01040210237105568, 
      0.07292232448842247, 
      0.1425331566858727, 
      0.14753266743522012, 
      0.02411466081447276, 
      0.04594262818295269, 
      0.06854271159633568, 
      0.004884922300775026, 
      0.04711568194523702, 
      0.11706410992211655, 
      0.019381993784059005, 
      0.06170564987406588, 
      0.05493175863944925, 
      0.02565679339660931, 
      0.04540156846666749, 
      0.04798036907278457, 
      0.09117117293913876, 
      0.006084722935408914, 
      0.011673414659133595, 
      0.0436757123326635, 
      0.1644302317500018, 
      0.07123558309783212, 
      0.0320265550885673, 
      0.1822044661719631, 
      0.032406003855021986, 
      0.20943106628982852, 
      0.03330328783382567, 
      0.019358904128111205, 
      0.12524423211113858, 
      0.019272653856583808, 
      0.08254158946377776, 
      0.023884205860755407, 
      0.02641906082039128, 
      0.0868402920446824, 
      0.11455039685519658, 
      0.17431378618035673, 
      0.09553101944654004, 
      0.1327600006173759, 
      0.055334147563938174, 
      0.049400294761817926, 
      0.08127835722692035, 
      0.015359217615772287, 
      0.09744985943921584, 
      0.02815054306451859, 
      0.04475514808863902, 
      0.023151022465369996, 
      0.0058969872739401625, 
      0.07190173468534611, 
      0.40589520310729943, 
      0.05721963729206065, 
      0.18345016446392892, 
      0.09592226938949722, 
      0.0322752067071818, 
      0.08346693295044713, 
      0.13540270161976675, 
      0.006692535701821021, 
      0.06216587106667568, 
      0.013336912462710872, 
      0.018211936278667358, 
      0.005339815265479074, 
      0.061737459086848835, 
      0.20362135066015416, 
      0.06701365333595075, 
      0.050574540570839134, 
      0.05408232257332891, 
      0.012900134915776997, 
      0.014883530126208536, 
      0.06102679410742734, 
      0.09122010448096321, 
      0.7337306816639689, 
      0.03317361727521708, 
      0.12239548271487455, 
      0.33036910666493435, 
      0.009736353097743178, 
      0.05607680714341069, 
      0.3155403084170494, 
      0.1361952637629183, 
      0.027793519897166812, 
      0.1296007669825847, 
      0.031201660142508355, 
      0.0888627500407771, 
      0.04932118208145596, 
      0.09091859996544979, 
      0.04298983794146273, 
      0.05041119726280418, 
      0.031029603940256344, 
      0.021397208247550068, 
      0.07040203177272421, 
      0.012363522603698603, 
      0.3159191801826247, 
      0.43439373635830014, 
      0.05682760315594506, 
      0.010853904810960614, 
      0.19731505260523552, 
      0.009337949822556462, 
      0.03915548966814839, 
      0.10243486393711891, 
      0.007677252103848251, 
      0.04466151427228179, 
      0.007987340658252524, 
      0.07121147577298031, 
      0.1906718400527343, 
      0.04286667814349989, 
      0.09133677119645287, 
      0.02576679529916221, 
      0.043843296868875885, 
      0.04720703326475267, 
      0.11484623510216298, 
      0.257396586274983, 
      0.010701695405498224, 
      0.25903044325460456, 
      0.02783298345218108, 
      0.05667828627532367, 
      0.020112700707839756, 
      0.017427431956710225, 
      0.041063486217959286, 
      0.04228496886082768, 
      0.08201409835621315, 
      0.10669386855497599, 
      0.0037809287144459905, 
      0.05307201082335398, 
      0.04419122365300191, 
      0.08886796309874466, 
      0.03295775073928655, 
      0.013850279439476327, 
      0.12130068836384868, 
      0.049389246054290556, 
      0.34149198368559774, 
      0.017846228873590924, 
      0.04909948434099305, 
      0.09554450762626207, 
      0.05453333145931658, 
      0.03895046338817769, 
      0.018372209230896382, 
      0.090487510396279, 
      0.08403136102422383, 
      0.008291062479915285, 
      0.167491353272193, 
      0.234046650303361, 
      0.12731140973829333, 
      0.02466531591712615, 
      0.016145407022697927, 
      0.11840540097659723, 
      0.0679619814596383, 
      0.006133007173538032, 
      0.0326543919682224, 
      0.02698533139971272, 
      0.11017340426085476, 
      0.01899139077607488, 
      0.27676414218605405, 
      0.02862226024683594, 
      0.014732780796501255, 
      0.04269490768492408, 
      0.3280030067302782, 
      0.02261341457238883, 
      0.14090688631218762, 
      0.06802849159158178, 
      0.03659558686584987, 
      0.008212789733752494, 
      0.16942198650471968, 
      0.029917127857047802, 
      0.019985733583710023, 
      0.034479777258130964, 
      0.011908548374003845, 
      0.033045687777926415, 
      0.544823860619815, 
      0.522022115934349, 
      0.06960907469644428, 
      0.05868658368760402, 
      0.11483052043017175, 
      0.025186469203985085, 
      0.04551206939227884, 
      0.10144749251988412, 
      0.1577552561983351, 
      0.04081351094681415, 
      0.028926353663436485, 
      0.019048542596761055, 
      0.030344742272963184, 
      0.04674592036702755, 
      0.12518978736761407, 
      0.02373425980235321, 
      0.05750300301140675, 
      0.01468461463551438, 
      0.016181655770259214, 
      0.08926085100306431, 
      0.2910912509131195, 
      0.008371655894433857, 
      0.035797395751426105, 
      0.013651201279748443, 
      0.008792470468997312, 
      0.19484409504729686, 
      0.038824553912515096, 
      0.13189351039347647, 
      0.44705969221240843, 
      0.03780036234445841, 
      0.03157264450739837, 
      0.05423500721640302, 
      0.19154136348747897, 
      0.07598958557804206, 
      0.043639065896039254, 
      0.016092332929911322, 
      0.011347605597082736, 
      0.05372349506632213, 
      0.04899633713995361, 
      0.02393359411615472, 
      0.028661822906474083, 
      0.025093965705991, 
      0.03002086001519148, 
      0.4285906140674806, 
      0.1146402957349602, 
      0.05154294974207337, 
      0.021358537556103577, 
      0.10070698798877761, 
      0.08182827202790859, 
      0.104545687270958, 
      0.43644462448300114, 
      0.058111855196186626, 
      0.06406957367325138, 
      0.026231501224547142, 
      0.029347294787200055, 
      0.046003792159311226, 
      0.026029905648135468, 
      0.049198000035564855, 
      0.05065910482840988, 
      0.13302044376658712, 
      0.21103663084729002, 
      0.0406927727187649, 
      0.18011156256873145, 
      0.021701350376017094, 
      0.010918254396644074, 
      0.04293721936718714, 
      0.027070297885373885, 
      0.022499632194644903, 
      0.024475530624085088, 
      0.049650622510178447, 
      0.023625801200986528, 
      0.10928020140125053, 
      0.27263532921149003, 
      0.03605157853967787, 
      0.18006462976316728, 
      0.11469168976822647, 
      0.14273724463428406, 
      0.6498886924118432, 
      0.17913819799334538, 
      0.09947958405303033, 
      0.0058842639946898815, 
      0.02062701753177055, 
      0.019590179238750883, 
      0.14536937527682972, 
      0.16511396255881935, 
      0.04326851666589384, 
      0.07864714511614768, 
      0.046899830037041665, 
      0.010224445101902848, 
      0.009629189195231688, 
      0.07528226252795638, 
      0.061742278574422674, 
      0.048991302999677855, 
      0.03046472414056397, 
      0.009426888671499382, 
      0.03278087809847803, 
      0.03482689538376345, 
      0.09663348662278037, 
      0.14605535444694792, 
      0.11139498409909834, 
      0.03261869595579967, 
      0.02978702312232278, 
      0.009479379926003074, 
      0.015291570000075501, 
      0.05542954870943484, 
      0.026769483683660233, 
      0.08501025580796448, 
      0.11215339995985132, 
      0.005762880981685496, 
      0.00789940466108638, 
      0.07213829008187131, 
      0.02221867195483139, 
      0.3140989686812302, 
      0.1458501356122504, 
      0.03944257739831059, 
      0.0772225916224395, 
      0.2710217341820775, 
      0.013434023081815561, 
      0.1119603384021044, 
      0.07620012911495438, 
      0.15743314429542182, 
      0.2288453637390804, 
      0.07650934897432397, 
      0.16578994238093997, 
      0.09977112556682356, 
      0.03445529563232959, 
      0.04835300735487289, 
      0.09478145318424029, 
      0.4451509807270938, 
      0.2038088984605127, 
      0.5025190337802334, 
      0.03004810620511637, 
      0.02090910765104309, 
      0.02394225371937058, 
      0.07118100912469483, 
      0.03324029596633738, 
      0.007087739645453406, 
      0.09785919911326314, 
      0.4769838772354352, 
      0.015865184132497608, 
      0.12084620499803314, 
      0.06288940205797337, 
      0.09402968123494995, 
      0.06689275325455048, 
      0.5082459001548755, 
      0.04394331856950072, 
      0.1591762314859631, 
      0.038329699427216174, 
      0.005866345002113033, 
      0.025505980465667346, 
      0.04224223036646506, 
      0.006071148774345482, 
      0.051309623248038706, 
      0.024588132698390875, 
      0.033213029825270794, 
      0.013459988921403425, 
      0.034099725671192405, 
      0.027541540152114578, 
      0.2591035108163107, 
      0.050787501230673424, 
      0.03838028184133949, 
      0.06883592398498682, 
      0.010719745562872323, 
      0.7263770731059005, 
      0.011337927972135243, 
      0.22345942505662403, 
      0.011639100720790533, 
      0.11906339871212211, 
      0.26583201657678296, 
      0.00880252285735279, 
      0.043950383191661696, 
      0.023663967648194038, 
      0.16421616381040277, 
      0.01988757985890556, 
      0.07983565001201089, 
      0.006237345037024044, 
      0.0169651228281535, 
      0.014698795956434885, 
      0.153888912879781, 
      0.030172754799644645, 
      0.012651163180783374, 
      0.04103822009010642, 
      0.00535409020385676, 
      0.0047021653090038645, 
      0.007473887727276001, 
      0.02437132648918245, 
      0.18183230696007247, 
      0.03414678391628267, 
      0.043497817130995146, 
      0.05502599823316458, 
      0.03954673856787151, 
      0.06751004561540372, 
      0.018637677130571614, 
      0.46592127047445253, 
      0.01691068109711431, 
      0.10212054917090846, 
      0.05912221996591303, 
      0.09270368188181387, 
      0.10143215957653662, 
      0.03069587056636603, 
      0.013961263518229164, 
      0.005778246703836869, 
      0.018950676917434964, 
      0.2631747245286633, 
      0.14116508068388198, 
      0.2876118636042676, 
      0.06479688838700122, 
      0.00457438341686821, 
      0.050507963146857716, 
      0.022800066439595302, 
      0.21665706051272313, 
      0.008922260557358673, 
      0.046626183274118264, 
      0.06345311499984402, 
      0.11692277307565221, 
      0.030460083264115107, 
      0.025939240620028982, 
      0.07913410607025678, 
      0.006080973798304661, 
      0.1256628365240181, 
      0.01918436578344915, 
      0.10605533685459113, 
      0.016584537775391303, 
      0.053406312053950224, 
      0.03129682782255429, 
      0.00530242765228557, 
      0.11655585563156325, 
      0.24747782575811855, 
      0.04667470351468172, 
      0.06792912174740358, 
      0.07310820902626909, 
      0.00609044736101882, 
      0.08834779404661908, 
      0.09017623854042403, 
      0.06815277427835591, 
      0.04618848275570707, 
      0.00581106980554914, 
      0.05011753469533914, 
      0.0077067838998964395, 
      0.0214812290040442, 
      0.2323501723917087, 
      0.13834936481262539, 
      0.03459769549225111, 
      0.0042898883317214484, 
      0.14936602389291037, 
      0.009958086781323797, 
      0.12192219615697625, 
      0.029336370980269588, 
      0.4664083043390412, 
      0.17324655653957652, 
      0.012382284122850933, 
      0.01807417242614463, 
      0.14546405113946437, 
      0.027071129424933473, 
      0.04684281014384109, 
      0.026110701678566686, 
      0.17367466888186295, 
      0.12229694212211872, 
      0.04132059397803489, 
      0.03579105599447684, 
      0.02005507239672588, 
      0.04546142504153713, 
      0.019385850382346744, 
      0.05533506699809911, 
      0.4510651733028398, 
      0.007767585936900976, 
      0.6647018195095439, 
      0.11965227803630712, 
      0.017221187845682804, 
      0.03470173233124853, 
      0.05013214166869843, 
      0.022541969715178644, 
      0.034186221178271026, 
      0.06641562959819762, 
      0.003454235105313463, 
      0.020179461593321096, 
      0.03185313828310621, 
      0.08170479580594137, 
      0.28934674364934, 
      0.12649965146203657, 
      0.08796209172752298, 
      0.02612912858164621, 
      0.04071892035057244, 
      0.030707057091970295, 
      0.04890994389311162, 
      0.10856023202601005, 
      0.10166750505331937, 
      0.3663987842027389, 
      0.029875560671353194, 
      0.02341825192212349, 
      0.29743266111806593, 
      0.027150858055069914, 
      0.0452923400357693, 
      0.2166810430426969, 
      0.05023439238563354, 
      0.08936255108342764, 
      0.020788962160437453, 
      0.08168005052079882, 
      0.12363350904247022, 
      0.4510061716363656, 
      0.09264810875637534, 
      0.05908033739557937, 
      0.02146303536005932, 
      0.04887955818658668, 
      0.4051270744278326, 
      0.2770921987013517, 
      0.06390746360386472, 
      0.017035226004909827, 
      0.029620940646021214, 
      0.02922592915176268, 
      0.048878248168104946, 
      0.008228353342242952, 
      0.047435403325580695, 
      0.018022901037456244, 
      0.09578089070028016, 
      0.0197055072356463, 
      0.019798943953734157, 
      0.03358606614512442, 
      0.030055764307344048, 
      0.15115826377038646, 
      0.2981456473652696, 
      0.035294386059158765, 
      0.0756117379015073, 
      0.07411530213780654, 
      0.08228283404043506, 
      0.013675896663851248, 
      0.004557373556349782, 
      0.3792475646913238, 
      0.007070677323176394, 
      0.05720329893173159, 
      0.004744828915219951, 
      0.013634866851632387, 
      0.018335589078511225, 
      0.12240224633339176, 
      0.01356051729192956, 
      0.03389713412543128, 
      0.004669696652110097, 
      0.017107017763147263, 
      0.006329174407196087, 
      0.013190030115085941, 
      0.0030831716498304854, 
      0.027897059816817855, 
      0.019914620656965757, 
      0.19633848079627442, 
      0.03167051266671065, 
      0.14762878205442326, 
      0.374344371135143, 
      0.05850252809936495, 
      0.014603333851237046, 
      0.042576816975719384, 
      0.04816078287058923, 
      0.051704196039799755, 
      0.002622148631199932, 
      0.3044609437671721, 
      0.019514941223189874, 
      0.20539225167901684, 
      0.04977592658677383, 
      0.13059294499540922, 
      0.034989954032726825, 
      0.013014855758097714, 
      0.14871853451220815, 
      0.015765793438782164, 
      0.09107800884118088, 
      0.045997021152541714, 
      0.038869961731109244, 
      0.023189664622865768, 
      0.22736316170064044, 
      0.12640361479740642, 
      0.15451341651015868, 
      0.010412549247914484, 
      0.01277228806615741, 
      0.03088277377569492, 
      0.05998966576356406, 
      0.08673984224438495, 
      0.013040958198959595, 
      0.15605866987356545, 
      0.03627956141481274, 
      0.04944881127411277, 
      0.12991002925270506, 
      0.2654224401247807, 
      0.03209390041671176, 
      0.022423326148104057, 
      0.17349580795781827, 
      0.021463977659346014, 
      0.028205150305505043, 
      0.009946271980923075, 
      0.10031058412728601, 
      0.024194616611591824, 
      0.10797868793645143, 
      0.05121777350124589, 
      0.0766697379383062, 
      0.007537685632147637, 
      0.10009875181636127, 
      0.03551250941154079, 
      0.03127465209664237, 
      0.25901553349167084, 
      0.10379587896044122, 
      0.38880186492116264, 
      0.03471495427800845, 
      0.07913128760512153, 
      0.3009344388070043, 
      0.08510458322070134, 
      0.05952801576022238, 
      0.14251541471102608, 
      0.00551133726888349, 
      0.09795015232370693, 
      0.02197113453638382, 
      0.1379905241670869, 
      0.009474331522704773, 
      0.023712229193403687, 
      0.03174352820119523, 
      0.008676221316637601, 
      0.009910876196650526, 
      0.45164164462715284, 
      0.11230931732550128, 
      0.026621223143646067, 
      0.05374675160110441, 
      0.08495859765333384, 
      0.13683943423823697, 
      0.028653778776669553, 
      0.08290307859433645, 
      0.027762464959237787, 
      0.037907085938519505, 
      0.0038334448184403807, 
      0.0576970839013564, 
      0.0743224662750216, 
      0.2611138493955318, 
      0.029016203852409862, 
      0.029110246116730486, 
      0.08340845622175533, 
      0.37747452872298587, 
      0.03011683836287403, 
      0.03998572161213595, 
      0.009043681072413828, 
      0.03758113044060135, 
      0.03966594916722756, 
      0.06997444234071112, 
      0.3673667709260362, 
      0.0984289052368934, 
      0.11061147481599651, 
      0.0416888927937353, 
      0.056155285486320636, 
      0.21657756761800728, 
      0.355884210340594, 
      0.12298503222385154, 
      0.14221876104601672, 
      0.04991277754646155, 
      0.02639468986363544, 
      0.046730518009474614, 
      0.015500980350723767, 
      0.6222444274623532, 
      0.011056309972661922, 
      0.014344300968341942, 
      0.05020599532871953, 
      0.019735838218559495, 
      0.005911072343042038, 
      0.33029150204041546, 
      0.01868686635570623, 
      0.36869919740547347, 
      0.09683730286476797, 
      0.08864784175615978, 
      0.19161204303767204, 
      0.012324752587187092, 
      0.011521290433142478, 
      0.027161935411146837, 
      0.06803372512823777, 
      0.0347103560339955, 
      0.0474224724185722, 
      0.228312653351957, 
      0.03383810290659321, 
      0.16013406949304382, 
      0.223010629694047, 
      0.0655069426121807, 
      0.04480775631277652, 
      0.041722181942180345, 
      0.48743816814455526, 
      0.04617772255272461, 
      0.04010103683672183, 
      0.2183537066653242, 
      0.00836785530797559, 
      0.0121774329125899, 
      0.02817222057248449, 
      0.046172152580553794, 
      0.03231848557964297, 
      0.05336902521272798, 
      0.10262448144763629, 
      0.03265696627838645, 
      0.02908725253382445, 
      0.02521047543812488, 
      0.005483460105377173, 
      0.04899550966019858, 
      0.012521613177290301, 
      0.04477507604204896, 
      0.014334750537291717, 
      0.015289352479610439, 
      0.1861089649587875, 
      0.03708546709998994, 
      0.010872504069820502, 
      0.02951379892723297, 
      0.1427373147411152, 
      0.12763599649201804, 
      0.10364420722834544, 
      0.1401348594628342, 
      0.2729888272306359, 
      0.025099010327488198, 
      0.22274977753661956, 
      0.017914280007137913
    ], 
    [
      0.11480469210780216, 
      0.03188295612704507, 
      0.028811450884902803, 
      0.11867973508325484, 
      0.06268609069573974, 
      0.04827411898843474, 
      0.05026153119726692, 
      0.0953761750059972, 
      0.10627989396081843, 
      0.0508646131509458, 
      0.06861489139965384, 
      0.04648332382394726, 
      0.08020806579876728, 
      0.07843995244392608, 
      0.12324006236446287, 
      0.10061511809473915, 
      0.017079352544693532, 
      0.09602006874165575, 
      0.1139426240246829, 
      0.08397413665663457, 
      0.04660072692094724, 
      0.074696706213942, 
      0.05090077099846219, 
      0.11700114514938934, 
      0.08903404629911424, 
      0.04923262163607155, 
      0.04883808275241053, 
      0.10865018635509448, 
      0.04561205588317085, 
      0.10832300965038459, 
      0.05032094360630736, 
      0.051618326457140595, 
      0.03443425771228553, 
      0.07224408214057161, 
      0.08852430167938634, 
      0.02939124037964358, 
      0.33692826489021593, 
      0.008046242478875679, 
      0.05594621794330305, 
      0.04802654353977162, 
      0.07305662160229298, 
      0.12941268800126704, 
      0.08144649381543306, 
      0.06463978813848541, 
      0.06446966298279469, 
      0.05751389456787725, 
      0.09029963560920165, 
      0.09071915196854129, 
      0.03649109152121316, 
      0.10682287337760397, 
      0.08303463080302007, 
      0.11546681329874758, 
      0.07281826234622817, 
      0.06829618752474913, 
      0.0278497876272354, 
      0.24392973630884643, 
      0.5584412888304487, 
      0.09800977224807976, 
      0.06988123293514803, 
      0.03157085475781438, 
      0.04844865000957705, 
      0.06016189044628677, 
      0.04439525912263028, 
      0.036193071414333755, 
      0.04678996199826628, 
      0.10696600167453706, 
      0.042605719640475874, 
      0.10844530131767177, 
      0.10848170029031728, 
      0.059976770324319244, 
      0.0665141837126198, 
      0.10961694944007556, 
      0.05045031152175804, 
      0.1465689502108807, 
      0.019485451957950366, 
      0.05899662671497127, 
      0.06356728112337262, 
      0.09024305060724826, 
      0.40850404126811546, 
      0.09898463811265623, 
      0.09598445137334376, 
      0.018432214466382272, 
      0.024229461203217968, 
      0.11401034876402077, 
      0.09196050001638933, 
      0.035512588408192325, 
      0.3934620378655447, 
      0.017636949611815698, 
      0.06463034728190217, 
      0.04403630073605857, 
      0.09185575297546916, 
      0.007142107060123254, 
      0.12478525093278134, 
      0.11327089411644992, 
      0.08704940866322217, 
      0.050320083188243256, 
      0.10679915751170653, 
      0.014632098203824832, 
      0.06310647335454968, 
      0.03420219902909312, 
      0.10375600551973159, 
      0.06447448085044472, 
      0.07755597212755976, 
      0.14899411423112272, 
      0.044031022208135116, 
      0.04954969756556014, 
      0.11163977122420661, 
      0.11668746922278818, 
      0.049689329313805, 
      0.00903953922179134, 
      0.04787663382429346, 
      0.03924330174805812, 
      0.039398569389017424, 
      0.10032839310344342, 
      0.10494612528835588, 
      0.16155948957379235, 
      0.09124119489290076, 
      0.04239258045680786, 
      0.07940846204367395, 
      0.05933367237634469, 
      0.06176911885215744, 
      0.0972644715349161, 
      0.04002740825485875, 
      0.08663573280787902, 
      0.05853870387536817, 
      0.016218895898530674, 
      0.05519299989404007, 
      0.05281808572257243, 
      0.08177034904817972, 
      0.08224977704038064, 
      0.05881848492651233, 
      0.10139460623688967, 
      0.06485242534580829, 
      0.08809258564263035, 
      0.10787236024905882, 
      0.06798970490049801, 
      0.024490326577472868, 
      0.05148996160318667, 
      0.04123567935281724, 
      0.03254185850486358, 
      0.09033566816579347, 
      0.0694382381399775, 
      0.08935291318252819, 
      0.047916135540803685, 
      0.07611475808239203, 
      0.02601275699603493, 
      0.20348540888551686, 
      0.12339298093457911, 
      0.9223408424640505, 
      0.061902201583443416, 
      0.10013059292522075, 
      0.036662025649501065, 
      0.09366509177574733, 
      0.14259377259245784, 
      0.11508465572023338, 
      0.01956648671471174, 
      0.009369812810460634, 
      0.04459791035626685, 
      0.10624552958419349, 
      0.09711449533274374, 
      0.02799190911580723, 
      0.136981264991095, 
      0.09400388053794341, 
      0.08401442626551972, 
      0.021383206431576, 
      0.049251789518785484, 
      0.09688072216759291, 
      0.1321985167634574, 
      0.07725138305469044, 
      0.07605761024760087, 
      0.06233157300018154, 
      0.029550053515276425, 
      0.06640313185208656, 
      0.0950632787645445, 
      0.14039464188189033, 
      0.09877344457099006, 
      0.10922121622012053, 
      0.08093766374241547, 
      0.12060675145359451, 
      0.1848743859726588, 
      0.0908781216402423, 
      0.1488705545405817, 
      0.023419275407229122, 
      0.12132687218968843, 
      0.1442693367116461, 
      0.07898794977552533, 
      0.10309582410390976, 
      0.0449764022583862, 
      0.013052028441072932, 
      0.09315029320293748, 
      0.05558318222566804, 
      0.13120232869951348, 
      0.08552150908644017, 
      0.10696666973624751, 
      0.08124896177264639, 
      0.07329050156774318, 
      0.09246692184017002, 
      0.07503210686794934, 
      0.03810962686742237, 
      0.09747352977679728, 
      0.10660693177700048, 
      0.10712096169025875, 
      0.021726676786159502, 
      0.01895910338793492, 
      0.13573355223468975, 
      0.25198646381108786, 
      0.0593882940766475, 
      0.13735233564127558, 
      0.044509553046694454, 
      0.10243483595134903, 
      0.12024373192550908, 
      0.06171417498844452, 
      0.050648167165745626, 
      0.04772384223901746, 
      0.05810924571393956, 
      0.09501479983482208, 
      0.08337080798469255, 
      0.0643116501735244, 
      0.09438428669399325, 
      0.009172159699034853, 
      0.06502906087849064, 
      0.10343066905547664, 
      0.03213108263131051, 
      0.05587388298238405, 
      0.035728769279668636, 
      0.08055756597578108, 
      0.040123862192163566, 
      0.09494156335543817, 
      0.03084930051994851, 
      0.05474956103866809, 
      0.07576791892017054, 
      0.06964300863268687, 
      0.5386998199365532, 
      0.07946891382501928, 
      0.07697176886010017, 
      0.12321412076565559, 
      0.07280606942904308, 
      0.052244412374748396, 
      0.10544747277982884, 
      0.06555640577691384, 
      0.06822159390230917, 
      0.1495946873206346, 
      0.02077056715928626, 
      0.1459311928978558, 
      0.09409165750383398, 
      0.05239679840352481, 
      0.1306741747803534, 
      0.13141437305521095, 
      0.08417739977068572, 
      0.08253697900702528, 
      0.15059361023304818, 
      0.009904487996482756, 
      0.039466170901851866, 
      0.028893621144520616, 
      0.12136801527315028, 
      0.06005263263575613, 
      0.5952164416186397, 
      0.1224468490977824, 
      0.011639700999475287, 
      0.1182995432130141, 
      0.09341527912225292, 
      0.0741034376611032, 
      0.04571406487176834, 
      0.05068217483592898, 
      0.035722738814851704, 
      0.06398140609988572, 
      0.10947944506391055, 
      0.04793651141877784, 
      0.028399768045524888, 
      0.10353019004692852, 
      0.060678867691259956, 
      0.03684357559536146, 
      0.08751391070323983, 
      0.07578301005094759, 
      0.1232766801043714, 
      0.1255263050097723, 
      0.13827411231981582, 
      0.08608446860739861, 
      0.05597648797760216, 
      0.085094492515097, 
      0.12463752408997227, 
      0.0756854581856175, 
      0.125604033989362, 
      0.08004476202008198, 
      0.08553162189418163, 
      0.0624356890543519, 
      0.05194825963341375, 
      0.09361950291266512, 
      0.008328180210743013, 
      0.4181670786173871, 
      0.07219582999929787, 
      0.23839989001912673, 
      0.00661825123323177, 
      0.06312361313930094, 
      0.020612464601828202, 
      0.04040918963517503, 
      0.024140567770607444, 
      0.12958515394283485, 
      0.06533103093895828, 
      0.10766162268471581, 
      0.12053032277066204, 
      0.059974224442189084, 
      0.12197159460052033, 
      0.08846417712863362, 
      0.09219064734023193, 
      0.11843808150252526, 
      0.4652706199941611, 
      0.06157335668758349, 
      0.05160347035354555, 
      0.08765529195987212, 
      0.08149250408909553, 
      0.12819922457944188, 
      0.12494208393372017, 
      0.04593744782109474, 
      0.03804408485211023, 
      0.09060700408542134, 
      0.09423632782371842, 
      0.07421685239520046, 
      0.15302566324793748, 
      0.05019552192791978, 
      0.10342857883900335, 
      0.11622542763941693, 
      0.07138733926849325, 
      0.08919138974851293, 
      0.04283666306985573, 
      0.0806486819804669, 
      0.04169312901962673, 
      0.05487010026939932, 
      0.07370866716409079, 
      0.11055861889460117, 
      0.10982659548186138, 
      0.1212822192674296, 
      0.05092855403404575, 
      0.0772102720785081, 
      0.10496370750558247, 
      0.06892522151952095, 
      0.18674036005786807, 
      0.17697450049600533, 
      0.06965346719836132, 
      0.018159560514580383, 
      0.04758243821541793, 
      0.13114720815243228, 
      0.1266134314675468, 
      0.11076686727605571, 
      0.08791053455555127, 
      0.09068160432812535, 
      0.13049168001322778, 
      0.06772062257704188, 
      0.018850443644197672, 
      0.01946370345990686, 
      0.08404644918532557, 
      0.4833356722215503, 
      0.0507110450842521, 
      0.043449943764227374, 
      0.08606306821265743, 
      0.06244915002586027, 
      0.09019412552090653, 
      0.008043710853740532, 
      0.18411088199083428, 
      0.02358456242311505, 
      0.07162157070103328, 
      0.09639556919745361, 
      0.0797690721855244, 
      0.08773884401775646, 
      0.11736355327812505, 
      0.090391653675666, 
      0.12178281110620713, 
      0.05927939747454883, 
      0.10833350830775028, 
      0.13028235681189726, 
      0.09678918556633953, 
      0.018823037326266934, 
      0.12339676247660519, 
      0.09714202547854496, 
      0.1143268428313247, 
      0.024389725721653318, 
      0.020278438673216766, 
      0.012055951687970901, 
      0.1122185146540957, 
      0.5349135231882342, 
      0.09627068056016744, 
      0.15547816637874248, 
      0.06779071496943648, 
      0.05457151908371645, 
      0.3760019180983151, 
      0.12483467478927758, 
      0.09152917999227077, 
      0.07183119672987913, 
      0.07067203626017052, 
      0.11129544151198713, 
      0.021593356247533998, 
      0.06954982652637952, 
      0.12476916209452724, 
      0.13321137164818334, 
      0.016871838236806224, 
      0.0471049556286476, 
      0.06742630718307246, 
      0.08773489126924014, 
      0.05871547321066053, 
      0.1196693583583424, 
      0.061839834047649, 
      0.11958612898635912, 
      0.11470616299257738, 
      0.05442700814319193, 
      0.08331313829807856, 
      0.10154921697431092, 
      0.0458406674314148, 
      0.584810060548899, 
      0.07798092196710267, 
      0.045242561280668905, 
      0.05749051235102861, 
      0.058727707969426564, 
      0.011173189241651334, 
      0.09383540580869075, 
      0.09232971521429534, 
      0.06786617483695337, 
      0.11687788073298307, 
      0.0310879609218212, 
      0.01422502951635877, 
      0.1398177477781828, 
      0.12271516592341385, 
      0.11241952821269739, 
      0.08458084831894676, 
      0.6398798696511574, 
      0.019750311957869245, 
      0.06592001204655726, 
      0.056604105252251014, 
      0.06156456950103644, 
      0.04384240226235882, 
      0.0895047237727825, 
      0.1481325834694212, 
      0.07108661519718443, 
      0.13692510391323573, 
      0.25601970654483, 
      0.006383498109191179, 
      0.08554605520260836, 
      0.04350457399701932, 
      0.11770970918140734, 
      0.08878163782773797, 
      0.11950298384617511, 
      0.11471350319814662, 
      0.16149761891862177, 
      0.12343905978305547, 
      0.07848813245221521, 
      0.13521901047392612, 
      0.0769802906075214, 
      0.06497873577950422, 
      0.008303220282092232, 
      0.09237600718497876, 
      0.22130942930033162, 
      0.11467474025399689, 
      0.7357405983076271, 
      0.3733138549175186, 
      0.11154203838447746, 
      0.08498180510259512, 
      0.0508109839678801, 
      0.04030433417912651, 
      0.09277730374840337, 
      0.06235842949509601, 
      0.037357832411468866, 
      0.020774473040135286, 
      0.12362842201394528, 
      0.06025438280483131, 
      0.1244356381908331, 
      0.007368885968149054, 
      0.09467146229695683, 
      0.07071305186810828, 
      0.0689610008916957, 
      0.10555223363387495, 
      0.11068967619258936, 
      0.02765880728159306, 
      0.05672346720982565, 
      0.04774311692881177, 
      0.07123540655865226, 
      0.024879548233259628, 
      0.018890568190579632, 
      0.07034103831142026, 
      0.10222412603996976, 
      0.015738193015116416, 
      0.041657389820419326, 
      0.444727815103693, 
      0.14351642168304468, 
      0.09382298194546629, 
      0.05202425362609115, 
      0.020697277770193017, 
      0.04333860784034977, 
      0.05389594790057869, 
      0.12221675614272173, 
      0.014566278115173449, 
      0.10978450181867346, 
      0.007719026440468369, 
      0.05259959208367219, 
      0.11687774142435507, 
      0.08256727824192812, 
      0.09957442144692591, 
      0.10606799565183993, 
      0.07458656605579242, 
      0.05292152701318946, 
      0.12369444162691913, 
      0.023688629290446028, 
      0.05097305981279099, 
      0.06354616251202076, 
      0.1210955293191134, 
      0.06428059607877687, 
      0.06006589237314202, 
      0.05402317505048578, 
      0.017610539003948617, 
      0.03745313192666212, 
      0.044243234637615904, 
      0.10389188823769252, 
      0.12367765223017124, 
      0.11472840705312184, 
      0.08070224847693813, 
      0.057453826640953096, 
      0.17895933199910963, 
      0.13128354254132468, 
      0.13255472843949312, 
      0.03939501467905677, 
      0.045350248925317645, 
      0.06622064810004034, 
      0.04721171151982937, 
      0.05926087527098895, 
      0.13530351698709858, 
      0.09728551097895162, 
      0.06790752685175246, 
      0.049900753834880685, 
      0.012837865112982027, 
      0.05430632672074754, 
      0.06148640357608972, 
      0.02121513826970682, 
      0.03984952463799466, 
      0.10301155064321575, 
      0.017642337499747963, 
      0.15368345724484728, 
      0.19164876471469358, 
      0.1281599558350414, 
      0.10292769797566782, 
      0.12572043267634017, 
      0.11202066900642985, 
      0.10866783496461692, 
      0.10889128323125277, 
      0.1338040583468143, 
      0.051396571327832666, 
      0.12699810108691384, 
      0.09016897876949032, 
      0.13265471595115563, 
      0.13884016640150906, 
      0.06986864818329748, 
      0.06405934973774192, 
      0.07181968101096035, 
      0.2034664864199904, 
      0.1202938363299927, 
      0.10522362742108528, 
      0.11973006425013714, 
      0.07751773039437988, 
      0.0488980576595672, 
      0.005759001467915564, 
      0.035292676588163624, 
      0.018465558365458573, 
      0.26031822008647587, 
      0.0071079365641130285, 
      0.09456232921075487, 
      0.013162978477460412, 
      0.11177311240260493, 
      0.10509583689680227, 
      0.018007841332946282, 
      0.07460839557427204, 
      0.0698919557777375, 
      0.07370519036923706, 
      0.08032366359314563, 
      0.08508841749045029, 
      0.35265280047221276, 
      0.08202317008285977, 
      0.08779409645181348, 
      0.0700298676128829, 
      0.4072574391970509, 
      0.07703732979662631, 
      0.09983813597060642, 
      0.054788517242325516, 
      0.10595513491042519, 
      0.0780396001559907, 
      0.03522967944642206, 
      0.08037454394610981, 
      0.14395406713342102, 
      0.042922859985849285, 
      0.15260189196206947, 
      0.12176858919910714, 
      0.06078001529582892, 
      0.2528160371482116, 
      0.07607940178811161, 
      0.07400485328032655, 
      0.06909268857024797, 
      0.08166013252395603, 
      0.13008436452664454, 
      0.061037066267491676, 
      0.10821316560391765, 
      0.12212925882597739, 
      0.07063766041723182, 
      0.04193757170549207, 
      0.05384365527212468, 
      0.2682832923207118, 
      0.15308239021821896, 
      0.13928919226719863, 
      0.03352345173808544, 
      0.05214917037273681, 
      0.1332399717171028, 
      0.05330922887423071, 
      0.5817587612804889, 
      0.038196959642016, 
      0.054204910670506784, 
      0.01920958007836351, 
      0.07161489358086871, 
      0.07311430422948528, 
      0.08278185009239937, 
      0.06277347372851866, 
      0.07586606900393993, 
      0.06388908119940423, 
      0.12658365618540968, 
      0.08212603316359947, 
      0.11738892944679533, 
      0.06526843161777302, 
      0.10380778346893217, 
      0.02365912762215291, 
      0.11819731153142572, 
      0.07639729284796248, 
      0.05627423619890747, 
      0.046412219467798575, 
      0.027962335267074954, 
      0.03727318056302985, 
      0.10375559676800827, 
      0.1283022852944132, 
      0.19066863354425062, 
      0.014609785164322367, 
      0.09747389087054346, 
      0.04264027270168815, 
      0.043558100959801206, 
      0.0893918068866958, 
      0.11927242885833195, 
      0.09912448029475072, 
      0.01775717696844505, 
      0.07129584043134328, 
      0.08533624350307879, 
      0.09890204155442502, 
      0.21238007855139804, 
      0.10264098257105793, 
      0.09127302356659171, 
      0.09400262149145218, 
      0.0175865750374369, 
      0.21314417535476907, 
      0.06367926266410193, 
      0.12182316865796923, 
      0.1262555589569427, 
      0.029109037716934596, 
      0.23090742108005863, 
      0.10047735769457371, 
      0.059818552343237665, 
      0.10881562622158324, 
      0.14108760434207193, 
      0.09703202703577868, 
      0.030644040030809557, 
      0.0912933967648788, 
      0.03247057451336626, 
      0.18442650507558128, 
      0.05071648685070589, 
      0.17495462235832066, 
      0.16401718302189985, 
      0.07787304440162539, 
      0.00766401090648852, 
      0.05274730124139087, 
      0.03829611302291019, 
      0.01288902436143187, 
      0.09772909889348425, 
      0.07342906585766064, 
      0.148592840657066, 
      0.07393890430953694, 
      0.25783900314110286, 
      0.11638650073752889, 
      0.1491508937262087, 
      0.014584037677926041, 
      0.10842886620760765, 
      0.10985916604120351, 
      0.1780638818523955, 
      0.036264859053529434, 
      0.07000614964099666, 
      0.27353850682747816, 
      0.10690322344100037, 
      0.01219610951721193, 
      0.07680561858673438, 
      0.11884870223694707, 
      0.11863829007457961, 
      0.09795660308239075, 
      0.07491521698503072, 
      0.04693528659194395, 
      0.029394246890074697, 
      0.8282700940508901, 
      0.05409625459208611, 
      0.15722137299730135, 
      0.13517199070147845, 
      0.11524591119053737, 
      0.07363960172137146, 
      0.09384614407124757, 
      0.1391185983792692, 
      0.0655548883194263, 
      0.09880501206268723, 
      0.030221547265647287, 
      0.04653937331498477, 
      0.14394525563688546, 
      0.1245790708897677, 
      0.1390204377094728, 
      0.10033964627711053, 
      0.11566593260336494, 
      0.1493194012332478, 
      0.28426813573224174, 
      0.09511576965916031, 
      0.031095883682154712, 
      0.13015345453786378, 
      0.02162962526649364, 
      0.04194862142362534, 
      0.08331039370387866, 
      0.09266901102225285, 
      0.0590531483354469, 
      0.10245700397846931, 
      0.06342723140378424, 
      0.127340741448062, 
      0.09460590554522566, 
      0.02354996072252981, 
      0.10221922389319767, 
      0.3528831423614362, 
      0.13241827209674364, 
      0.04324233005607678, 
      0.07996890833690701, 
      0.11695959847714636, 
      0.07448149680352402, 
      0.049659734405259635, 
      0.1456510269720309, 
      0.07106232672811494, 
      0.09051649344965391, 
      0.043952669277368794, 
      0.09511223579001701, 
      0.1307656558467881, 
      0.12934145861718785, 
      0.05729416154904992, 
      0.13303755632269018, 
      0.09347124528488018, 
      0.0302166304861992, 
      0.05939145660920632, 
      0.10298622169872587, 
      0.14652243480619315, 
      0.09183381181495329, 
      0.043442373380481396, 
      0.07232565209873391, 
      0.08969667003655794, 
      0.09999828668738911, 
      0.052335313218444174, 
      0.027183179702815235, 
      0.10399817088572987, 
      0.30666549447714175, 
      0.08983701419657243, 
      0.005196630495220571, 
      0.07902633570445092, 
      0.06169636188905649, 
      0.06258696332713025, 
      0.06372757689792544, 
      0.01625513401153037, 
      0.06924155224730916, 
      0.06271650306818116, 
      0.03901872006087611, 
      0.134006815078262, 
      0.11790705086990313, 
      0.0996261374409433, 
      0.07947254090315027, 
      0.023326962951020894, 
      0.07034646859380728, 
      0.14128192069700762, 
      0.25046854325467466, 
      0.09116052289720156, 
      0.05987576701733944, 
      0.12197048347113773, 
      0.09179078813036301, 
      0.008665026217238666, 
      0.04912017957846761, 
      0.08118969833622904, 
      0.042485578509196986, 
      0.06970775004550002, 
      0.06934443653287853, 
      0.06728131493772059, 
      0.03685229005884187, 
      0.06290838863304142, 
      0.08715826934041347, 
      0.047615369618697265, 
      0.0991090036776608, 
      0.26240595985883236, 
      0.014516113428206747, 
      0.12454993038401928, 
      0.06010567033975947, 
      0.12087650074829359, 
      0.12984154945900894, 
      0.08250882070352546, 
      0.11258090140444883, 
      0.024890573857868744, 
      0.015887828267471725, 
      0.030287848152389312, 
      0.11253996029318292, 
      0.07181348629232172, 
      0.06408959520901207, 
      0.0633460686506165, 
      0.040975599882306896, 
      0.1022724706560394, 
      0.14440180272741154, 
      0.04670910009020811, 
      0.06512093028436118, 
      0.02734200974038287, 
      0.10359289378018086, 
      0.08905873192422481, 
      0.06890093522312693, 
      0.054056474955029604, 
      0.1056547444447206, 
      0.09580333462397987, 
      0.0973177215478188, 
      0.13039197461487684, 
      0.014844121239612597, 
      0.6073944273841991, 
      0.1224319852018444, 
      0.091204729717778, 
      0.07267058752221359, 
      0.07562257899278138, 
      0.09123467973604568, 
      0.12274645806347634, 
      0.11918293641719514, 
      0.14571161948333441, 
      0.14704226750885654, 
      0.06122648539050456, 
      0.03429905681451766, 
      0.1262167143722524, 
      0.11928135125014207, 
      0.01474391198577708, 
      0.05694543174574477, 
      0.018965952755867394, 
      0.07316823191779583, 
      0.01657221334659449, 
      0.06889350588637548, 
      0.13275657571232172, 
      0.11498361865914514, 
      0.05966840891943479, 
      0.10970351209674463, 
      0.03053420138975739, 
      0.07420403094886183, 
      0.09666558110444808, 
      0.42003662905215106, 
      0.09829977338233964, 
      0.14764832638621464, 
      0.15689197013194445, 
      0.029653667912846803, 
      0.09709910777598547, 
      0.08122507962385435, 
      0.09284167268270105, 
      0.06119882653863298, 
      0.13087294474233171, 
      0.05647315961080045, 
      0.039551709588821655, 
      0.12324406205393136, 
      0.008528533358034962, 
      0.0977142277894656, 
      0.041266001435244316, 
      0.07467245093992486, 
      0.0557013509700477, 
      0.14503935413137564, 
      0.08013226731580808, 
      0.12392098843372815, 
      0.10657788018815194, 
      0.13860995635585657, 
      0.045578331439938016, 
      0.05852449611276193, 
      0.28847509729912646, 
      0.12742006063387665, 
      0.1032842820765723, 
      0.026785152174349375, 
      0.06619130129077651, 
      0.09089727867900593, 
      0.05245888890131838, 
      0.12319022675747002, 
      0.02977273392787346, 
      0.07779260967146512, 
      0.04910590843195764, 
      0.05888563848182361, 
      0.012817451985705164, 
      0.33521725641295025, 
      0.1259295039094896, 
      0.10697931382200197, 
      0.08286791088351644, 
      0.03276828854307396, 
      0.008777446156248425, 
      0.04010309852485751, 
      0.09579157813688205, 
      0.03456683241774991, 
      0.26757625040191935, 
      0.10876330315361983, 
      0.08935380662296237, 
      0.12939391775447964, 
      0.02476307552481467, 
      0.10723406264768885, 
      0.11370911630764333, 
      0.11681259088203462, 
      0.05984400898034113, 
      0.027552731603061976, 
      0.0749158384329775, 
      0.09268706711286037, 
      0.1018581180536407, 
      0.03374041072237646, 
      0.02679393315248478, 
      0.12976877056824257, 
      0.028541208812262815, 
      0.09784113280700665, 
      0.07030395693016443, 
      0.07644429389179015, 
      0.046032467537535114, 
      0.11061496197839411, 
      0.09470626054003341, 
      0.05366436082244983, 
      0.09891443164790895, 
      0.016568972957681262, 
      0.008441153390581657, 
      0.06973743832854963, 
      0.03643468606452704, 
      0.14309507580870717, 
      0.03048519677119226, 
      0.007831969450618852, 
      0.030098191592697002, 
      0.011424365038865862, 
      0.09743977046876988, 
      0.13261184314264865, 
      0.06487982607916415, 
      0.0958605503782547, 
      0.09512141806468673, 
      0.10643535838541682, 
      0.04537570934172281, 
      0.019048084337938254, 
      0.1036858923811511, 
      0.09680026945418699, 
      0.10073196419656602, 
      0.13796621239724116, 
      0.1348791397172512, 
      0.04954977546171306, 
      0.09505014865555003, 
      0.029496282265923813, 
      0.10182664590019878, 
      0.6080110588482487, 
      0.028411479093141397, 
      0.13896430505160953, 
      0.14425152970828917, 
      0.1159756879437985, 
      0.11038773039814401, 
      0.0998250846375398, 
      0.11487120688280662, 
      0.46063603868434416, 
      0.13920740214733154, 
      0.12956954643011803, 
      0.09657259439396931, 
      0.12066052619835571, 
      0.024044214612401506, 
      0.10839326413337687, 
      0.11624279060319286, 
      0.12121012832679037, 
      0.8279269866253098, 
      0.08357860630803328, 
      0.08242296263665476, 
      0.06485484284614505, 
      0.019769460291388426, 
      0.03918456292418947, 
      0.13311409254509227, 
      0.08088323550754847, 
      0.08823862569441354, 
      0.10293885191700229, 
      0.10825441705217993, 
      0.23514138075633537, 
      0.10863295162042134, 
      0.07986210026285688, 
      0.13361310520346129, 
      0.4274723600355778, 
      0.1363211277791899, 
      0.08385521293211329, 
      0.0667546515187351, 
      0.06389912476117872, 
      0.05096779340667483, 
      0.08913364847198793, 
      0.11365293204216084, 
      0.027013095961033663, 
      0.05703570580728854, 
      0.16948097035091303, 
      0.1414438159898845, 
      0.032781915850475546, 
      0.07055320782450415, 
      0.01556522933045344, 
      0.11544463430833721, 
      0.1168057192807071, 
      0.08767669949035949, 
      0.12986913858323865, 
      0.11474931115712583, 
      0.05146615477158168, 
      0.07783969977014096, 
      0.07472139307100349, 
      0.13574416448879703, 
      0.10685809995162163, 
      0.10825518387068366, 
      0.08902683538914169, 
      0.04751888114783039, 
      0.07963091160223519, 
      0.1039815191981366, 
      0.11337356974532879, 
      0.061589742732030286, 
      0.06176080425772856, 
      0.10740339501966656, 
      0.05307712108186235, 
      0.13705495234362175, 
      0.059135231191658984, 
      0.10823515773469938, 
      0.12495311827634589, 
      0.09145927161043423, 
      0.04377439120766335, 
      0.12014686021308173, 
      0.08037642089617535, 
      0.07369649582703137, 
      0.11713349706133049, 
      0.14610089839172027, 
      0.11698423653943948, 
      0.0991199885820515, 
      0.029554186148537488, 
      0.10431263693031086, 
      0.07302613179685191, 
      0.06291731233549498, 
      0.011080342506852333, 
      0.036948377760396334, 
      0.03163489604409225, 
      0.1424371029315408, 
      0.11559595889111893, 
      0.06985996118803806, 
      0.1012158608935202, 
      0.12171050409442402, 
      0.029244762088473476, 
      0.09131312923833425, 
      0.13027108782795394, 
      0.1558460828677976, 
      0.11836165869412221, 
      0.14193127966019886, 
      0.06518959569226215, 
      0.05455376335026447, 
      0.026064960156878963, 
      0.10946118486659627, 
      0.016804258847222683, 
      0.06746548585200181, 
      0.08452386541096223, 
      0.10681197663368464, 
      0.1151072716185806, 
      0.08976342816810147, 
      0.11244383285452289, 
      0.025694210607357364, 
      0.06912114661025485, 
      0.12110191412576363, 
      0.034288723373445566, 
      0.1397173190025594, 
      0.03563942728581095, 
      0.01788924995172384, 
      0.06924225633696175, 
      0.04488012680526101, 
      0.09843743292931917, 
      0.024482101624938836, 
      0.10028319519041827, 
      0.08312376853813944, 
      0.0824698856402673, 
      0.0684392245972363, 
      0.055140574415495504, 
      0.07688590483744447, 
      0.13034236890590428, 
      0.12743171793683888, 
      0.028361635934610985, 
      0.06570622654759974, 
      0.11076670796606014, 
      0.1236113800104962, 
      0.035170602246603615, 
      0.09137586293204124, 
      0.02645598550652929, 
      0.038237533340525, 
      0.0640509584855222, 
      0.08750814374443369, 
      0.05385474172301976, 
      0.0842600096413428, 
      0.18946435629331215, 
      0.03910922976584603, 
      0.06995884698350119, 
      0.4732282994270071, 
      0.10748762625290324, 
      0.023155741984433164, 
      0.19955886164526537, 
      0.09421320629340356, 
      0.1240596932936161, 
      0.12229600758437584, 
      0.038204775845367044, 
      0.13467134089030824, 
      0.11070206504919303, 
      0.0438354148543125, 
      0.10814624556352406, 
      0.05960885593874969, 
      0.45834723122815146, 
      0.10033819787813483, 
      0.0423186752423737, 
      0.3632267798537025, 
      0.05059432345524664, 
      0.11500463136751003, 
      0.16496650497361098, 
      0.10110840364476391, 
      0.11388667527898179, 
      0.057740097678719585, 
      0.05066450665563255, 
      0.1324612940996213, 
      0.03802416462736571, 
      0.04411788195561913, 
      0.048252985107728075, 
      0.035046475949698716, 
      0.12508277007967744, 
      0.11726792189353073, 
      0.29208946640204003, 
      0.030262463254827152, 
      0.08798762728673654, 
      0.08981913884649932, 
      0.09743707790010771, 
      0.01741673026467559, 
      0.06205799548178269, 
      0.03687569808356088, 
      0.10436336032198719, 
      0.723493335163925, 
      0.07019358388561855, 
      0.10524736312837737, 
      0.15530259321608927, 
      0.044167438308053183, 
      0.12805139412566877, 
      0.044582066266015366, 
      0.14511315286930362, 
      0.1252070161755693, 
      0.03993141315810611, 
      0.05819565134506668, 
      0.11084364769465956, 
      0.6013147563927852, 
      0.1059584272908618, 
      0.1418733449318176, 
      0.11800428933634738, 
      0.09781918778148117, 
      0.09257437289403751, 
      0.11423928012365223, 
      0.05719498065558648, 
      0.12665168814962183, 
      0.04681973987306095, 
      0.05519279975211126, 
      0.32912021626393767, 
      0.09456319307978796, 
      0.100440696900371, 
      0.09840232158207547, 
      0.06707912517427615, 
      0.10365612210405084, 
      0.05464764147625518, 
      0.08006502346018955, 
      0.10186096281723936, 
      0.07924264954066561, 
      0.05800194631025267, 
      0.011900853023074939, 
      0.11532613500740325, 
      0.07595861549097532, 
      0.0460748203727577, 
      0.0786064635619857, 
      0.023890406441422308, 
      0.037181768198775604, 
      0.019956221456974434, 
      0.09153448676508188, 
      0.16089602304515904, 
      0.47506430242962894, 
      0.1224332969467282, 
      0.1061039911879682, 
      0.069659692647688, 
      0.08314820119944359, 
      0.008288362945038444, 
      0.06554182519806856, 
      0.05198135430394301, 
      0.028700999579986085, 
      0.13042522264693157, 
      0.11064764556368217, 
      0.0625476566061226, 
      0.11629940190991828, 
      0.09277621146103644, 
      0.09653203615946881, 
      0.045491843966740546, 
      0.022814869591143663, 
      0.08286486132871297, 
      0.0727764684632615, 
      0.1559755272544617, 
      0.09789622965911282, 
      0.055829318945905294, 
      0.05085998525691298, 
      0.11084262770842093, 
      0.07408480870627034, 
      0.13428179587260927, 
      0.133499631239656, 
      0.4599592341316248, 
      0.07626048117230574, 
      0.13579308974966683, 
      0.019074950635782097, 
      0.14169331418056383, 
      0.12489276783480151, 
      0.7014468220781639, 
      0.13688880923611688, 
      0.14613534365010633, 
      0.03364041616638643, 
      0.09387862878848144, 
      0.025817508455938804, 
      0.10650714842984192, 
      0.09606300178519347, 
      0.06821189848777244, 
      0.10196119212955378, 
      0.07413031420961595, 
      0.1340561115849319, 
      0.14806469538745534, 
      0.029791067886605953, 
      0.09681246463122362, 
      0.03256848118321997, 
      0.10307845368470468, 
      0.023188476984205855, 
      0.016202292230955994, 
      0.5011505448437537, 
      0.06094817158436947, 
      0.021173074264525613, 
      0.10537670134089047, 
      0.1091486472942828, 
      0.14286367153788326, 
      0.0833494816965245, 
      0.12059447066734151, 
      0.12306074164988438, 
      0.035501437993686394, 
      0.052451871958519816, 
      0.05387103410025723, 
      0.1455426494781935, 
      0.16984784770744357, 
      0.12113507718898305, 
      0.07313932634123464, 
      0.05236588675232915, 
      0.1375844940358881, 
      0.13358775433314493, 
      0.08163141379530386, 
      0.13808320519754677, 
      0.01079446385714972, 
      0.1061739914876577, 
      0.08328357403205913, 
      0.09946520155740146, 
      0.11870510631489843, 
      0.11014927640004467, 
      0.11005366709204273, 
      0.040168695232171335, 
      0.0458388076297976, 
      0.152634644630995, 
      0.1337133198582705, 
      0.09565369165067936, 
      0.047785130403674735, 
      0.11163261429960128, 
      0.1207184194773081, 
      0.12233478822176008, 
      0.019737992156715536, 
      0.12107474378033174, 
      0.12360272042423916, 
      0.0805244524319859, 
      0.04214778632124818, 
      0.09737724643219682, 
      0.2807433424966863, 
      0.01846308527557233, 
      0.2852613262596511, 
      0.038435682026041036, 
      0.07526677883817161, 
      0.02259469944889675, 
      0.12378074673402499, 
      0.131357040655485, 
      0.09920494462803453, 
      0.1251268176521503, 
      0.026723328474144242, 
      0.036982119803812365, 
      0.09946526222691231, 
      0.3573939625197652, 
      0.08057812112944907, 
      0.018297317218485005, 
      0.10951051271531732, 
      0.0801745439882092, 
      0.09012444305640685, 
      0.07675629594048904, 
      0.049329483157974065, 
      0.15062822297256143, 
      0.037227084291538134, 
      0.13000741915705688, 
      0.04683597742810896, 
      0.09522925938452512, 
      0.13154355413461544, 
      0.08480047028841979, 
      0.1278920728023668, 
      0.15197459607723174, 
      0.1294676659357589, 
      0.05765413846505067, 
      0.053778185336407686, 
      0.14041265876559292, 
      0.1183740000676253, 
      0.13526551537943207, 
      0.06986149841111157, 
      0.05651176660096964, 
      0.08042161742605236, 
      0.0064551166727902795, 
      0.03984579273670608, 
      0.09790244093440024, 
      0.12864263798692552, 
      0.1315864265737369, 
      0.18969398919402067, 
      0.11701164587338633, 
      0.11408785875065464, 
      0.06532052212322152, 
      0.027285566037931447, 
      0.09483395888581363, 
      0.07431508919549717, 
      0.1351011715361126, 
      0.03421467148715179, 
      0.04673177648063944, 
      0.08754433217594025, 
      0.08420290309643534, 
      0.0867494504714678, 
      0.010955558037102664, 
      0.11368661378765257, 
      0.13846485792205862, 
      0.5762841516404661, 
      0.05760259068245159, 
      0.028510373908244017, 
      0.0526318938279116, 
      0.09391517603286359, 
      0.11833022287087006, 
      0.15692682664028998, 
      0.008723576843957753, 
      0.10268835495834207, 
      0.5366332565322863, 
      0.06217014695804402, 
      0.11687284454048175, 
      0.0930206538502726, 
      0.09174945296654866, 
      0.0411111735940121, 
      0.0906124723752042, 
      0.018039506776776765, 
      0.14022689749836573, 
      0.02038750447602586, 
      0.11905038680411656, 
      0.13132352664387767, 
      0.057659908832247427, 
      0.03431026000409431, 
      0.07676106247862888, 
      0.03909673504235253, 
      0.11089799327728912, 
      0.05433156899641421, 
      0.10220269796645208, 
      0.11561112165468522, 
      0.031100671513347358, 
      0.08264739756153726, 
      0.009758788618886271, 
      0.08544128756136403, 
      0.11747715282734987, 
      0.032178563478449565, 
      0.10033877885853602, 
      0.13963979085813397, 
      0.03532357450057579, 
      0.22415136404707856, 
      0.11255414870848188, 
      0.059746614281657444, 
      0.01810795637715204, 
      0.05635059449651347, 
      0.1281790046163633, 
      0.043337516591035234, 
      0.47028510664611395, 
      0.5182530366797169, 
      0.17648834370320665, 
      0.05401879835336846, 
      0.09541600609386061, 
      0.11053779516888845, 
      0.11985761011284836, 
      0.05676525882749429, 
      0.13988979389696055, 
      0.1129631281502487, 
      0.04453989782165232, 
      0.11665775996003597, 
      0.1397426532612079, 
      0.1647539111765185, 
      0.04593612449640718, 
      0.08837352766634712, 
      0.09019984695365095, 
      0.06642023096757142, 
      0.08786090327624473, 
      0.11812947419020838, 
      0.01516016839131871, 
      0.07105878973814721, 
      0.06655157263599239, 
      0.04341496652200215, 
      0.01350663329090092, 
      0.11980359833059655, 
      0.0748962563676501, 
      0.1291586030795276, 
      0.02475372620359169, 
      0.013994935836850192, 
      0.20177927558984726, 
      0.08213142455603854, 
      0.1425197128564812, 
      0.12015180882573966, 
      0.051581631687301954, 
      0.07531084553116321, 
      0.14422539535480589, 
      0.020133046686677755, 
      0.06322448237084735, 
      0.09081107398603963, 
      0.029357517190809743, 
      0.12240025417709237, 
      0.12629295044728722, 
      0.08328831923238944, 
      0.09124162513195708, 
      0.06722074672020158, 
      0.12607707426983394, 
      0.1401122583166585, 
      0.040937573204239304, 
      0.02444369789721195, 
      0.10212971351286894, 
      0.24778727800267253, 
      0.03471149635739251, 
      0.0851310637114826, 
      0.07083583079506962, 
      0.028306634543658116, 
      0.019219035240143238, 
      0.11990207463371602, 
      0.11908383070553952, 
      0.12944589685141714, 
      0.024881748117256203, 
      0.05365670199889947, 
      0.07345197517532458, 
      0.1227368855503482, 
      0.046027503146053236, 
      0.07278285516612312, 
      0.05561674852923923, 
      0.021638999456585623, 
      0.07421284648839806, 
      0.10861861237870601, 
      0.08069496176807893, 
      0.0816293386830525, 
      0.051977652021295125, 
      0.11142736227932983, 
      0.10418091110447078, 
      0.4972913039880445, 
      0.4337588483808441, 
      0.11130016781335322, 
      0.12083573404226992, 
      0.0757639013142797, 
      0.06795241762762262, 
      0.044034608069039624, 
      0.1222439411068717, 
      0.064578440264541, 
      0.09594109375656237, 
      0.020669357841268332, 
      0.06624753004540976, 
      0.04530271501602473, 
      0.020149033721994877, 
      0.08317318382481975, 
      0.10232593272448595, 
      0.1068539172691872, 
      0.0996581908152782, 
      0.1485814704423558, 
      0.014297443141679494, 
      0.05716977030676788, 
      0.025833530223182244, 
      0.2418241104134105, 
      0.010180985491154164, 
      0.08918220190054608, 
      0.12167146345274008, 
      0.11121566456334912, 
      0.1321659418845744, 
      0.1474468887946509, 
      0.1374661978524185, 
      0.08704379448174238, 
      0.109427807528622, 
      0.02498687827731264, 
      0.0197236960099369, 
      0.07584014019491059, 
      0.033391473184830885, 
      0.14377903764145403, 
      0.0819107413609368, 
      0.03149168582585315, 
      0.07915220445077353, 
      0.09707128417125331, 
      0.07000774370767293, 
      0.14450904216388705, 
      0.12821179553380005, 
      0.08292257310695396, 
      0.09948373939884682, 
      0.009619067404676792, 
      0.40398800469359203, 
      0.02029493959106489, 
      0.0220527430027825, 
      0.03595166164365561, 
      0.21490723644809598, 
      0.0625175060714142, 
      0.08322989550640833, 
      0.12517373843004084, 
      0.15026361130283078, 
      0.10016090363841221, 
      0.08416718629502228, 
      0.14662172750519997, 
      0.1426926915951554, 
      0.1369147830448661, 
      0.10774472668731339, 
      0.08657902591836654, 
      0.13460914771150032, 
      0.022807628682631725, 
      0.024458738146073574, 
      0.2637763016959433, 
      0.13653069214158148, 
      0.12793325684255458, 
      0.1536574542320443, 
      0.07916518380377538, 
      0.13105477314157962, 
      0.09392659756433425, 
      0.131559816816788, 
      0.045325211421165815, 
      0.08808970787287854, 
      0.13103379315991942, 
      0.10011929350606903, 
      0.06454490682385762, 
      0.06221036554358373, 
      0.029099902975994067, 
      0.13326188410431344, 
      0.027708098566775967, 
      0.09780347159576772, 
      0.1167301220093359, 
      0.09679006764960107, 
      0.07920858943598583, 
      0.03679076623115054, 
      0.14523180063765712, 
      0.09191666163002438, 
      0.2910533478985172, 
      0.01538345555816232, 
      0.10231314628126281, 
      0.03061786352367954, 
      0.09132137320578256, 
      0.10763925709046494, 
      0.2948894229224254, 
      0.15549967778388962, 
      0.022959774997763357, 
      0.05269104818576475, 
      0.0239196278452156, 
      0.1476752947545659, 
      0.09133559945333387, 
      0.13896201327162616, 
      0.02506194581819507, 
      0.12458255990382833, 
      0.11809828658311086, 
      0.01760667428324014, 
      0.14259241093342942, 
      0.0537025727068738, 
      0.16012966344570811, 
      0.09309200088553521, 
      0.0605329304495986, 
      0.10208168694414363, 
      0.10626065519147944, 
      0.10160935457736768, 
      0.06860999223473142, 
      0.059581276613084835, 
      0.058368400393769615, 
      0.052186471570874596, 
      0.04695342598951571, 
      0.11061157714744367, 
      0.035990780158835646, 
      0.0285740168213849, 
      0.16128411279586335, 
      0.13430367464404874, 
      0.07509535235183609, 
      0.090684781117704, 
      0.14339146260710117, 
      0.14515973887671152, 
      0.1703192082074321, 
      0.015244985993103638, 
      0.4102508888333659, 
      0.05785673184515715, 
      0.08141115661282182, 
      0.09466242508138582, 
      0.12069130343030908, 
      0.10124239309142505, 
      0.1412959924884391, 
      0.01150394104045004, 
      0.06267599021509762, 
      0.061460916013557215, 
      0.2903007174804856, 
      0.07532551129261275, 
      0.09525358582837234, 
      0.1248744779738983, 
      0.11787795073384558, 
      0.12257403139565323, 
      0.016341709066480567, 
      0.03435821066295841, 
      0.019991964144335374, 
      0.12227564912702901, 
      0.055854099369103315, 
      0.09708173924027684, 
      0.0828143929960611, 
      0.12748889591519713, 
      0.029655729961915456, 
      0.08916417814354194, 
      0.1500365022167343, 
      0.10489835543993302, 
      0.10682998513077087, 
      0.09069910396629974, 
      0.149956870764755, 
      0.14332994430256932, 
      0.11802824806665589, 
      0.05509092737435592, 
      0.11709591738459954, 
      0.023438085415326517, 
      0.03565437741200397, 
      0.07190638973162923, 
      0.08348823757734448, 
      0.10218885544641987, 
      0.07940263243656294, 
      0.05621136235530749, 
      0.08186172058708943, 
      0.05569814871539432, 
      0.07151543832215672, 
      0.09450217976122115, 
      0.04665481119235129, 
      0.12023554726649487, 
      0.046037963984191264, 
      0.061064019266050346, 
      0.09540154307970429, 
      0.06301345400267691, 
      0.012946724349306004, 
      0.11076470949671968, 
      0.08362842322423811, 
      0.27436351023583316, 
      0.10386213518457214, 
      0.07049565943625083, 
      0.10089818407160131, 
      0.05270107495787534, 
      0.0406326514767602, 
      0.015006564340196307, 
      0.1250176761129556, 
      0.06893346037992895, 
      0.09342034824540432, 
      0.0636248724790313, 
      0.06275394671295476, 
      0.05869674896996606, 
      0.1288313803141985, 
      0.10354535125060058, 
      0.09459002622952034, 
      0.03796855426773221, 
      0.1246831240744624, 
      0.09024486588996793, 
      0.048212917364041076, 
      0.07918380825047418, 
      0.0792859757483623, 
      0.09879151930519506, 
      0.09897880422324343, 
      0.11283740954358078, 
      0.1042811592856139, 
      0.0398943483840772, 
      0.04495158216097227, 
      0.10271195267740614, 
      0.1106144890210309, 
      0.021609065900103124, 
      0.011073416237968703, 
      0.02430708212261232, 
      0.13487680388102682, 
      0.04557945171735881, 
      0.04096071214782789, 
      0.10801163658746876, 
      0.028526527718557574, 
      0.0890912239260609, 
      0.12091556983746433, 
      0.09050088060993693, 
      0.6850770042233416, 
      0.1321713107068147, 
      0.13403163853965985, 
      0.11586816608951205, 
      0.015090928575303, 
      0.09827053557312374, 
      0.14325563551045117, 
      0.07009939610611343, 
      0.01190768846059594, 
      0.1129948006999491, 
      0.0860991901721341, 
      0.03971467862352173, 
      0.13839191534606207, 
      0.07484552963981603, 
      0.06820821424267338, 
      0.08784721077345321, 
      0.1397899596172418, 
      0.017469298403247936, 
      0.07024713366151446, 
      0.05602122422387992, 
      0.044864676655302596, 
      0.12344816857792015, 
      0.11773561912231781, 
      0.08810347352116644, 
      0.11821364417696884, 
      0.08673059527308173, 
      0.06000120635875106, 
      0.6929341932067457, 
      0.14559688330526485, 
      0.13919764849706656, 
      0.050855100586743265, 
      0.09124768043434327, 
      0.05857859028716455, 
      0.1297606889273873, 
      0.14625112076967123, 
      0.10980761238542273, 
      0.7293691967629405, 
      0.043707654760662865, 
      0.12777723873393948, 
      0.24009437676735898, 
      0.14184822206580397, 
      0.20191886635483886, 
      0.05688253602827127, 
      0.13915992970028093, 
      0.053705372010068114, 
      0.0536651275523117, 
      0.25712137373215455, 
      0.019488698758512057, 
      0.10672911202163637, 
      0.06858700271197489, 
      0.05677386773567083, 
      0.14830119485422147, 
      0.13747782679323609, 
      0.07180051623136216, 
      0.10732000368718313, 
      0.1343303759948368, 
      0.01029791397567503, 
      0.05689556890451962, 
      0.0735688001939191, 
      0.08470738786330675, 
      0.06901202222124064, 
      0.03033250640189146, 
      0.02437189105146365, 
      0.041190495049906815, 
      0.14558425039459616, 
      0.03258167482008801, 
      0.14157601423797686, 
      0.09945179712584223, 
      0.1031707542868774, 
      0.49929969466306445, 
      0.11999477038488358, 
      0.13585575441614162, 
      0.10852308642871154, 
      0.038042212824578016, 
      0.0662222583078144, 
      0.07690723847689027, 
      0.18831164290776575, 
      0.16000247939362733, 
      0.06172134800900871, 
      0.0861826329220235, 
      0.07530357358833872, 
      0.1177483071897639, 
      0.03680467416703196, 
      0.11746260395854992, 
      0.1447446247704565, 
      0.054498345848126836, 
      0.07174915509700712, 
      0.10440500472779811, 
      0.12548329602308508, 
      0.018150035522380936, 
      0.11897521658890392, 
      0.12684679594573497, 
      0.04469552902164824, 
      0.06954942478499301, 
      0.030792272278295653, 
      0.06884715018182339, 
      0.6175735483683281, 
      0.049667660180954414, 
      0.0142776497015991, 
      0.2814997624225381, 
      0.1301812237116171, 
      0.06390646318140178, 
      0.08667375414404935, 
      0.0935687752765501, 
      0.06716207097520031, 
      0.022660732530443376, 
      0.09948192936347484, 
      0.12247779350208834, 
      0.036478796005137155, 
      0.11312365221572449, 
      0.11273357002369223, 
      0.10625794127476136, 
      0.1278091900135319, 
      0.006947482103062728, 
      0.02108297358950906, 
      0.13027723513607842, 
      0.03265346421953792, 
      0.1324869561164123, 
      0.09228374859110398, 
      0.03158858388186476, 
      0.07334596295392114, 
      0.09471775266174007, 
      0.006122381698540031, 
      0.08358894062679836, 
      0.08208120359895774, 
      0.11131063526996875, 
      0.8640295452219571, 
      0.1448355238213634, 
      0.3893259984662815, 
      0.036180607390974236, 
      0.034455355005354196, 
      0.120979292980121, 
      0.05670863143236693, 
      0.06963076095535717, 
      0.02083329978783672, 
      0.4609958179377715, 
      0.07053121621248254, 
      0.02934302461538418, 
      0.09558331136434528, 
      0.13950012740000725, 
      0.07215400853957335, 
      0.08909624638384454, 
      0.3166689210002225, 
      0.010999294661214637, 
      0.06668436012159261, 
      0.1261320567638993, 
      0.014374937783682951, 
      0.051691716023349356, 
      0.0127409821114458, 
      0.13064592777178408, 
      0.14276573984999302, 
      0.1302436116568825, 
      0.08928997062861099, 
      0.020697956955689777, 
      0.03504674391568558, 
      0.36535162975302116, 
      0.022667524343298065, 
      0.06285394575952664, 
      0.08825030785257475, 
      0.020401113844829694, 
      0.0067236237971321205, 
      0.13555156934434814, 
      0.06135365832131563, 
      0.14516450330161088, 
      0.05610996839789168, 
      0.13214644986484222, 
      0.10337470466791086, 
      0.09876835780967498, 
      0.11379535718186702, 
      0.10791144126079552, 
      0.07894707925274343, 
      0.06808594414336618, 
      0.12595313309503525, 
      0.14778030061964947, 
      0.05641289419164189, 
      0.05743996623404917, 
      0.09318965286315868, 
      0.44137372947153314, 
      0.1458789221970109, 
      0.21173115667976183, 
      0.10724007358347244, 
      0.0797874072228563, 
      0.019005595586151457, 
      0.1574727291454712, 
      0.012325276137216276, 
      0.13485863919348437, 
      0.401423701599928, 
      0.11206778977424162, 
      0.012691246338783305, 
      0.07324668473646627, 
      0.028452327069353314, 
      0.07798162465691728, 
      0.11768615758616696, 
      0.12627138634359844, 
      0.14060938484428864, 
      0.0403852547306052, 
      0.0855042334614694, 
      0.10119612232862554, 
      0.02621699381392239, 
      0.09424081461717387, 
      0.1036520830712055, 
      0.08139722150289132, 
      0.12899416975560238, 
      0.14636684430730632, 
      0.04999906805500878, 
      0.10658383350141054, 
      0.04249801528652626, 
      0.12830432337433653, 
      0.057693427906567715, 
      0.1330576739899494, 
      0.04111506153383742, 
      0.059154520318209225, 
      0.061106744143105476, 
      0.6182388774595338, 
      0.2223848788723357, 
      0.021433361643518167, 
      0.08153018687803322, 
      0.09576459913243991, 
      0.011069981268080793, 
      0.07475820718809523, 
      0.24940937524106188, 
      0.38368071479055654, 
      0.11657341677397595, 
      0.11126002559238711, 
      0.15399923618700356, 
      0.10004222667724894, 
      0.08947379457034668, 
      0.09169025751025314, 
      0.10426438322772226, 
      0.46210675221301695, 
      0.1581161588929341, 
      0.06263656683745956, 
      0.3000647906105244, 
      0.04910131784142212, 
      0.12618228320251787, 
      0.09995260128741584, 
      0.20855345777399073, 
      0.050933157337277664, 
      0.11761807776232314, 
      0.14491775300636217, 
      0.10362527350161657, 
      0.03628878100049007, 
      0.12188361601692958, 
      0.10692809272858707, 
      0.041935263344150375, 
      0.14294026276602, 
      0.11884444788039113, 
      0.13045106812743198, 
      0.11970155474750725, 
      0.054109376375543236, 
      0.33308903474826645, 
      0.12029752570896511, 
      0.1453456889928463, 
      0.04524462298891549, 
      0.12033148774396238, 
      0.14426732570398135, 
      0.0750304607032229, 
      0.08160918698003129, 
      0.16910225380910723, 
      0.03809714944233243, 
      0.0724395814401403, 
      0.14657685156892578, 
      0.05150388354568873, 
      0.07061038663971028, 
      0.022536608519142177, 
      0.06837119089400391, 
      0.048936517813823285, 
      0.11757553521567006, 
      0.028190167098033413, 
      0.023638294258197166, 
      0.13088666153406192, 
      0.014371766605695729, 
      0.055555496802212244, 
      0.1464865971720718, 
      0.08931252730563814, 
      0.10313721222361803, 
      0.09858246355788511, 
      0.05458441324399197, 
      0.1341775122379555, 
      0.04999678934679869, 
      0.1251957239719675, 
      0.11967959342577444, 
      0.06760110185478026, 
      0.022631252151913618, 
      0.12317658793709907, 
      0.06991686479212743, 
      0.12296749163512428, 
      0.04448003597779337, 
      0.14507994154605125, 
      0.11137109080441647, 
      0.09841457452485418, 
      0.08007749137096835, 
      0.07084558151960772, 
      0.15012245305343835, 
      0.1539231937105554, 
      0.6037274644280567, 
      0.05575658836645903, 
      0.10021903486566552, 
      0.02786226940893982, 
      0.15769125531168146, 
      0.11578542650220745, 
      0.13782305956583732, 
      0.03317517990650262, 
      0.157224422284883, 
      0.11589995770058166, 
      0.1352000051509216, 
      0.4044801108687095, 
      0.08998948789473404, 
      0.06379628062845569, 
      0.011138817980831484, 
      0.15036318084873246, 
      0.04312217735660372, 
      0.10785864462035795, 
      0.009405107810570737, 
      0.25312688315086324, 
      0.1213786581842359, 
      0.10562615976574452, 
      0.09583849490591034, 
      0.0702404671816631, 
      0.03315647835234789, 
      0.09455640441502734, 
      0.08124409480336557, 
      0.03417351235098224, 
      0.037914431687445516, 
      0.11357810463722981, 
      0.7261714902617212, 
      0.482682100148505, 
      0.057046595589967185, 
      0.0934570523697629, 
      0.11954625804889493, 
      0.04484684141916407, 
      0.13528274136659993, 
      0.11609753221013919, 
      0.056724737209356973, 
      0.02210154160723208, 
      0.09845997218841271, 
      0.027675058441281777, 
      0.10421895799603045, 
      0.13110609366134504, 
      0.14232895925850853, 
      0.09829355200084945, 
      0.1593595508562263, 
      0.0947578158646635, 
      0.1397045876297954, 
      0.07127412315878347, 
      0.14106139848445073, 
      0.08333642311105262, 
      0.08919525710693976, 
      0.10162945377352876, 
      0.14013799573166122, 
      0.040827030429257304, 
      0.02158655710313596, 
      0.11488414302778487, 
      0.13942844239544702, 
      0.08992487617228409, 
      0.024822301911461335, 
      0.11612348082453332, 
      0.07644444011736512, 
      0.1508175004623089, 
      0.09624458302940171, 
      0.0357986038795163, 
      0.061258451621471456, 
      0.08856174781277674, 
      0.11652706987011396, 
      0.05981954114831941, 
      0.07356457626388303, 
      0.11912427446922645, 
      0.0120378119219384, 
      0.03630417758015718, 
      0.07041762521819565, 
      0.11930533704778286, 
      0.14185666377011696, 
      0.09361002283173663, 
      0.1007842192463139, 
      0.10859591100499144, 
      0.1293301555321344, 
      0.06790677364153762, 
      0.10388261691508642, 
      0.09443441818614144, 
      0.09641453900398304, 
      0.047095988602419134, 
      0.07936624349210956, 
      0.06552229106397067, 
      0.02675071432335137, 
      0.13268631360291924, 
      0.040403344117793574, 
      0.046203481251147156, 
      0.1288967634995777, 
      0.020554767900101148, 
      0.11762319086200358, 
      0.1906016508367781, 
      0.14886313999504977, 
      0.017337396148279713, 
      0.016924519017836388, 
      0.20295049824354305, 
      0.0936135930980431, 
      0.07312836272219979, 
      0.0594696344857168, 
      0.01741197656882521, 
      0.10138153972324486, 
      0.13806477610257495, 
      0.04287256621078904, 
      0.13450440170601688, 
      0.06024747266064843, 
      0.3246913715162209, 
      0.11887399151147719, 
      0.0790080720457216, 
      0.03997984567800561, 
      0.09668867073050581, 
      0.05622819083942277, 
      0.081293599314163, 
      0.13582178664794253, 
      0.13052228963269208, 
      0.06179259844821148, 
      0.08934370590930853, 
      0.1258422275396529, 
      0.10675435855721421, 
      0.06446361559204529, 
      0.10620333326703091, 
      0.893553803343144, 
      0.21115111802759848, 
      0.13673715844658554, 
      0.02987986626738, 
      0.07790965658520956, 
      0.06619117112893937, 
      0.09005358100048894, 
      0.06270385660564962, 
      0.09952641079897775, 
      0.08067683510559238, 
      0.12419429107065076, 
      0.06948960926013233, 
      0.05300166608885602, 
      0.048422014039464424, 
      0.09596612663132036, 
      0.09974864069669509, 
      0.12311021667770575, 
      0.03924758776143192, 
      0.13820280690072487, 
      0.01847318357231739, 
      0.09850278360746906, 
      0.14603911131338668, 
      0.047750077933222654, 
      0.18037327957887017, 
      0.14493322088104574, 
      0.07529729671734271, 
      0.05114876255901992, 
      0.10545339497188971, 
      0.1244556907554168, 
      0.08557678752664341, 
      0.0442016923597262, 
      0.1276491806928061, 
      0.1633509292126399, 
      0.1154222304888361, 
      0.14835609078594, 
      0.10545435585264744, 
      0.10273735274175305, 
      0.10782196723137125, 
      0.09723122910780042, 
      0.1496670723522305, 
      0.0879610239185555, 
      0.043390212541796605, 
      0.02644293095597799, 
      0.0636382765703494, 
      0.08374549068168366, 
      0.0639015839668108, 
      0.1399542908605762, 
      0.13846223037170197, 
      0.07841207181945091, 
      0.04933651005881098, 
      0.133988860846293, 
      0.010911781836381956, 
      0.10918958526364524, 
      0.13475524267238334, 
      0.21791433832668647, 
      0.12347196364698187, 
      0.050521221909026796, 
      0.06556308246187505, 
      0.08141065051319422, 
      0.09399034734357238, 
      0.1190143580392358, 
      0.027644655339496293, 
      0.07526514640045959, 
      0.12070340126906237, 
      0.13816407025928973, 
      0.39908234045861224, 
      0.1332597917568135, 
      0.0393314464237297, 
      0.047446600009509864, 
      0.12084521711523599, 
      0.05239522708141465, 
      0.14518482955017592, 
      0.09508887149957822, 
      0.12352584901281766, 
      0.022058369112119093, 
      0.12630378430431782, 
      0.04259637509807729, 
      0.42043124466763937, 
      0.1314794149716782, 
      0.010206161199362384, 
      0.10005949643028667, 
      0.12547258471788872, 
      0.044550295960810005, 
      0.08315193978773212, 
      0.013604160050854281, 
      0.033130800154076705, 
      0.0992205043286159, 
      0.04777073087972735, 
      0.08077904225373506, 
      0.05999659936401006, 
      0.015850609796685757, 
      0.013547609143836011, 
      0.45589211032539384, 
      0.1197329248096612, 
      0.06199286837358821, 
      0.12977878848041768, 
      0.348515745802832, 
      0.03113104787526338, 
      0.01147924997575276, 
      0.08153733613329567, 
      0.0733836397602238, 
      0.08859856243357252, 
      0.037525595134678257, 
      0.02812954344959091, 
      0.08084035932026276, 
      0.10712624476488734, 
      0.13942932267875438, 
      0.798261184754307, 
      0.05919278050827228, 
      0.13434867761246874, 
      0.08260201900291819, 
      0.13065148025720597, 
      0.12740202881018328, 
      0.01576897642614558, 
      0.09232769880670669, 
      0.03159590206898809, 
      0.14475968924234434, 
      0.11199353299351161, 
      0.1409404514363869, 
      0.1277171650765114, 
      0.011343476167068912, 
      0.024205178686020807, 
      0.13265707359144477, 
      0.3109313347030052, 
      0.11924824979722502, 
      0.06876176590203253, 
      0.09705582798131906, 
      0.15137780413725443, 
      0.09234035196187057, 
      0.4924451407878581, 
      0.15024195038935165, 
      0.13048695466089677, 
      0.13553924932616868, 
      0.158088130670405, 
      0.38587798515241656, 
      0.05212816727560336, 
      0.01122911994738931, 
      0.11930041933620061, 
      0.07200763334182736, 
      0.06649364269538867, 
      0.12164145148663233, 
      0.031981834760461396, 
      0.06332776610211663, 
      0.09941625107718105, 
      0.05962716264821547, 
      0.05638616711934045, 
      0.1549274299619474, 
      0.14692281551194997, 
      0.09859060373120761, 
      0.046630314200011895, 
      0.203501280832408, 
      0.10362461305002992, 
      0.12323519540243276, 
      0.1360864335238201, 
      0.017965530944709096, 
      0.13418532310429648, 
      0.1282603315117367, 
      0.039109343931399976, 
      0.0685820279448008, 
      0.06451302386680648, 
      0.12092990889650079, 
      0.012181031823309598, 
      0.02635208788963459, 
      0.04626670750081031, 
      0.02158249711411711, 
      0.1557952543573785, 
      0.049487149929086184, 
      0.1149870139958885, 
      0.11829677543146909, 
      0.09208173486016687, 
      0.12620305414161606, 
      0.07237718072384475, 
      0.13018949460674037, 
      0.056197149340202625, 
      0.15187603472183286, 
      0.04855180693292399, 
      0.12249399463673427, 
      0.15039638270960626, 
      0.12721492185063515, 
      0.06643451231705536, 
      0.09571875209912362, 
      0.15870086610302633, 
      0.2799188669011086, 
      0.07094861385098054, 
      0.11407091995151367, 
      0.10006426737656797, 
      0.1012789458352828, 
      0.09174095879680888, 
      0.05458055613209568, 
      0.09437105599135549, 
      0.09439961890492049, 
      0.10920320055270076, 
      0.12599118237162896, 
      0.14553840788752917, 
      0.07739209564190073, 
      0.4452215288138064, 
      0.12352491304981762, 
      0.09597829161049319, 
      0.1260073101633425, 
      0.09863980901427416, 
      0.14145810321900668, 
      0.1272161999205922, 
      0.12011940762275565, 
      0.13432204652023524, 
      0.040442942470659764, 
      0.061683358447733136, 
      0.07843998734773497, 
      0.06864152596688981, 
      0.1866410906051811, 
      0.07135938877168552, 
      0.07244357720320634, 
      0.07904916821164548, 
      0.12642729140462192, 
      0.01906742750988205, 
      0.07258404528977895, 
      0.08616134223082511, 
      0.0599660496770757, 
      0.09933061664117794, 
      0.14602532585464645, 
      0.1115922644408887, 
      0.12951687369352696, 
      0.23526044965694926, 
      0.09428663551269992, 
      0.05880387622185912, 
      0.10910751767995597, 
      0.029569375336045135, 
      0.11544621997361676, 
      0.1340532376131382, 
      0.4901064731365979, 
      0.060884743994848715, 
      0.032285541053967706, 
      0.05960880054463318, 
      0.14403290526962578, 
      0.02125872351588827, 
      0.10431673382275901, 
      0.04556163932192042, 
      0.011113890562852379, 
      0.11324136682246164, 
      0.14425136538533298, 
      0.04103020336196731, 
      0.2840256317538237, 
      0.08416915251736853, 
      0.03414799875125604, 
      0.14028718876518134, 
      0.19787201305142857, 
      0.036151776172334636, 
      0.06002825661313616, 
      0.10126037265839899, 
      0.11658831855307167, 
      0.07217450279283377, 
      0.0795569287624709, 
      0.05908249814517175, 
      0.07121060867020039, 
      0.04483466590958773, 
      0.06347967110512505, 
      0.0879758674715859, 
      0.12332219394939545, 
      0.1358315613594243, 
      0.06891354800401424, 
      0.0725582859794295, 
      0.030198579031371256, 
      0.04772545652365498, 
      0.11365803328759798, 
      0.07949287442679233, 
      0.035839731009955945, 
      0.14782238594530778, 
      0.27390312079979917, 
      0.06920233767741797, 
      0.648413363966131, 
      0.13151738015506373, 
      0.09939674884847248, 
      0.16502981957696905, 
      0.046556679377035094, 
      0.1535268621630577, 
      0.14105431139508787, 
      0.49496039069115594, 
      0.09014517496076682, 
      0.03314711127694777, 
      0.014103002111676392, 
      0.11415787911006232, 
      0.02471378682062395, 
      0.07534007311998708, 
      0.10994348660768324, 
      0.12357666154055308, 
      0.08700700467685778, 
      0.07325872919290283, 
      0.08758865542110922, 
      0.09340162455572691, 
      0.1230813802357638, 
      0.14182076016958334, 
      0.10750161973922127, 
      0.06609776928725139, 
      0.008352337750011558, 
      0.09558970208627031, 
      0.07962406721249507, 
      0.024438052416433525, 
      0.1042248071736757, 
      0.031617856876168464, 
      0.08448004431168657, 
      0.09583003250289034, 
      0.07670854733391382, 
      0.11998242464494839, 
      0.5373550001903126, 
      0.06876184975954536, 
      0.06641836237100958, 
      0.08637459810055328, 
      0.09552339696788506, 
      0.1412840544975987, 
      0.13375315540016397, 
      0.10898537179465351, 
      0.11083143707758888, 
      0.06576055776974175, 
      0.08507342163030832, 
      0.23568922399122877, 
      0.11569411154288532, 
      0.13029413200125994, 
      0.05411542459649665, 
      0.13564337430588838, 
      0.07182712440730583, 
      0.11081587227283832, 
      0.1296840751567962, 
      0.04616979647106685, 
      0.11028862827705317, 
      0.05020746432854852, 
      0.14518143422453195, 
      0.02423597363856879, 
      0.47061180101885064, 
      0.07802676912044715, 
      0.042908924632226675, 
      0.09280094713868264, 
      0.15521207942279175, 
      0.11663125366747322, 
      0.13639808824747648, 
      0.03296406100637487, 
      0.03133583736287981, 
      0.13122960679105197, 
      0.11771457560819695, 
      0.14112109865592276, 
      0.09398698793747132, 
      0.11120464640275846, 
      0.13115211150433106, 
      0.12935881198052154, 
      0.14957270867280348, 
      0.06883381085941398, 
      0.05848451728125845, 
      0.09978808810722657, 
      0.03281984107915608, 
      0.10292980242755298, 
      0.01908942351597695, 
      0.06386276712374307, 
      0.0952646894355666, 
      0.13926785623748494, 
      0.09077248927836708, 
      0.14874962260027175, 
      0.11585787317115041, 
      0.04222249359615149, 
      0.34217487647905903, 
      0.061452156269675144, 
      0.12155964019534032, 
      0.13700133431227854, 
      0.10509317046380093, 
      0.12273130648432831, 
      0.10112505799769965, 
      0.04769001878560793, 
      0.11406003081986085, 
      0.06737613910460138, 
      0.07724391401606932, 
      0.038136323705797906, 
      0.044172257361324796, 
      0.0916205489278838, 
      0.07293209916890377, 
      0.024611554546213363, 
      0.05992759095344955, 
      0.035622501900970785, 
      0.13292663977974992, 
      0.15083845757824285, 
      0.1342391938397447, 
      0.03855127872139792, 
      0.047210828242726106, 
      0.06340047778923341, 
      0.10040468389998233, 
      0.15209534227291893, 
      0.12677637941261288, 
      0.046501969173153634, 
      0.023115733723070707, 
      0.14361216100891178, 
      0.04793409890910133, 
      0.10002926224224111, 
      0.042252614586052714, 
      0.032615661550571516, 
      0.4198481845501305, 
      0.022194154098210184, 
      0.03822971921540374, 
      0.09429051694542577, 
      0.057892930370850124, 
      0.0898345919579947, 
      0.07712152250373537, 
      0.12884474798804169, 
      0.14886758838291353, 
      0.09460967898517816, 
      0.017612949950408335, 
      0.14489840504111634, 
      0.017207953831419123, 
      0.14122002924278407, 
      0.14741786089655598, 
      0.12302351263525133, 
      0.0849957445297894, 
      0.03106661850819872, 
      0.05162511424950505, 
      0.024812236448732473, 
      0.02742204390861328, 
      0.0230030908743054, 
      0.05085918692842873, 
      0.15847436781823657, 
      0.040001996519234514, 
      0.04016119580889346, 
      0.15676624107795192, 
      0.013323942823206003, 
      0.4222630740566983, 
      0.5267784553671894, 
      0.15197628976527858, 
      0.06442428544165803, 
      0.03423080444004899, 
      0.047729064703809665, 
      0.0928687280777438, 
      0.04705639428980752, 
      0.09934045869539497, 
      0.15399687668772427, 
      0.06045451419034971, 
      0.08733035759583853, 
      0.08058159304417939, 
      0.050992930876672886, 
      0.08922986801371974, 
      0.11743269690569437, 
      0.14271430253537526, 
      0.030206955909801627, 
      0.9073869615352264, 
      0.1394588397451426, 
      0.11227702986420533, 
      0.07331555618059804, 
      0.12296079724981382, 
      0.09565525217084511, 
      0.1560631370500154, 
      0.056313320477863894, 
      0.024202486725931758, 
      0.037640839012279104, 
      0.15495081483995346, 
      0.11295487889703215, 
      0.04861288926876132, 
      0.11477293444302475, 
      0.0752884868168319, 
      0.1374246047472431, 
      0.09539083836104362, 
      0.0211210878526497, 
      0.01764463438373922, 
      0.04989701730058135, 
      0.09326812095727686, 
      0.15324028317672872, 
      0.08168538530253128, 
      0.08198708572515274, 
      0.1006438799174135, 
      0.11110450741740306, 
      0.13575474484025865, 
      0.03169920975072356, 
      0.09911649384025205, 
      0.08150120949168342, 
      0.1356104785422131, 
      0.11518030478545638, 
      0.040509307989691025, 
      0.054644795580119074, 
      0.03778970078055915, 
      0.09532114510468014, 
      0.015652261804295742, 
      0.10565963173336199, 
      0.06359482392831374, 
      0.14787089869570036, 
      0.1332202442791954, 
      0.055609363830111974, 
      0.0860169808480618, 
      0.014154775308333534, 
      0.07908840028994937, 
      0.017906747674657917, 
      0.021953574658700556, 
      0.025881930108131924, 
      0.025340132597642794, 
      0.07799178058022675, 
      0.008465724817441518, 
      0.12578686922891041, 
      0.07055060616470163, 
      0.007375683599028629, 
      0.03201256945024939, 
      0.11123548791047971, 
      0.10585259218812036, 
      0.13679686788704243, 
      0.0485933393944044, 
      0.04213934083820358, 
      0.09034583341609496, 
      0.4274562963396218, 
      0.014013860190263605, 
      0.12001598286219206, 
      0.03197094801830087, 
      0.08730832778574565, 
      0.1283880044811175, 
      0.0711029518160841, 
      0.029673546539714747, 
      0.012041467829459297, 
      0.04899317253345107, 
      0.11031225116649417, 
      0.12705578234115086, 
      0.5617083419675416, 
      0.05298759680635658, 
      0.10584726781226712, 
      0.1368196709172338, 
      0.05614417466771102, 
      0.13026080788902622, 
      0.11816511489142745, 
      0.04698919549195927, 
      0.11434715348212413, 
      0.1803184695068471, 
      0.11630642610772268, 
      0.0721715318054569, 
      0.08463039129744306, 
      0.11866070987822655, 
      0.15835644363876003, 
      0.0241265347230965, 
      0.040008614770178724, 
      0.10847650938032675, 
      0.07779613793589607, 
      0.05793053232276645, 
      0.10656891253318339, 
      0.0587041103697175, 
      0.383138183638662, 
      0.10815957828669896, 
      0.06346249440477814, 
      0.01803755950149106, 
      0.037743161159627045, 
      0.10180058346040123, 
      0.008716889123974284, 
      0.1403560770206965, 
      0.02743009503830724, 
      0.14086298580325127, 
      0.1032949686320988, 
      0.01707614529241554, 
      0.049093993743978416, 
      0.1490228532190814, 
      0.03768156728687713, 
      0.09935391235449312, 
      0.05334343866881521, 
      0.04533492400940694, 
      0.11338587398437273, 
      0.2105992769978431, 
      0.07648485396516597, 
      0.05519553053179368, 
      0.12422892579021261, 
      0.10723713900078695, 
      0.007427318978984465, 
      0.08326762840019923, 
      0.12978489367735832, 
      0.41826446879154894, 
      0.14273721565759903, 
      0.1559600994916976, 
      0.13372736391900863, 
      0.031193410353936413, 
      0.08391125746020259, 
      0.1416050256382153, 
      0.1456638851534666, 
      0.7213051936571253, 
      0.06471003060822739, 
      0.11335777560475901, 
      0.10021261210098102, 
      0.17413582761842478, 
      0.08009927220412158, 
      0.1058444343283208, 
      0.035944353787346575, 
      0.09606003858636271, 
      0.0676737911261375, 
      0.06246216693636144, 
      0.15722638529209432, 
      0.07208601975349886, 
      0.07119349601253924, 
      0.03803279083358466, 
      0.13735035927469325, 
      0.08360741599969568, 
      0.0907058050880028, 
      0.07861273832061369, 
      0.06388610674313139, 
      0.12753220454971798, 
      0.14792639675799366, 
      0.04715974697112818, 
      0.10578329358361353, 
      0.01611045980301825, 
      0.00998838679986376, 
      0.15548315858156644, 
      0.2056042018672366, 
      0.13617794208218245, 
      0.15771577677495172, 
      0.10639052749950148, 
      0.12090442429971957, 
      0.10873371757264844, 
      0.09158802793491659, 
      0.0709779943153656, 
      0.04884606031908119, 
      0.08396878071049768, 
      0.033783629021501324, 
      0.1078651258602153, 
      0.017260113534615457, 
      0.09816925846180996, 
      0.10379176046676745, 
      0.05305875493671722, 
      0.0430893095139486, 
      0.14393833059255798, 
      0.03358133808355537, 
      0.055264438870866774, 
      0.2785060109377974, 
      0.05390840282832911, 
      0.14669897125819562, 
      0.1426390382217853, 
      0.1273979309267983, 
      0.02877777321581746, 
      0.08540422970084638, 
      0.10007633575908628, 
      0.05758600512572893, 
      0.09931237436956952, 
      0.14052439083657983, 
      0.06067313422890765, 
      0.05752716192883279, 
      0.052732593636714106, 
      0.06844809254196882, 
      0.03902433217976374, 
      0.08121920518620038, 
      0.1576432957676365, 
      0.04909986803761363, 
      0.018535193167857074, 
      0.06452118201926334, 
      0.14948591237533324, 
      0.11450841612854662, 
      0.05950993444685419, 
      0.10134381451183923, 
      0.12706522571350987, 
      0.2407045093735544, 
      0.13309444374671117, 
      0.09622512927905232, 
      0.14426942511914145, 
      0.12754356504031125, 
      0.10851147629333983, 
      0.01798933713229948, 
      0.10536261902754457, 
      0.06737565512346284, 
      0.15324218535747308, 
      0.06521833942116777, 
      0.08086857482570406, 
      0.04598854420902931, 
      0.08315964944761849, 
      0.14752126579375063, 
      0.11024813451767569, 
      0.08834984840020639, 
      0.03308101876364176, 
      0.1130751027158656, 
      0.06143931566632887, 
      0.025631742654550555, 
      0.037756643111363314, 
      0.1029236118339036, 
      0.08972664204362554, 
      0.07367297231700115, 
      0.07215708970209359, 
      0.07201407206969818, 
      0.09512789886288497, 
      0.11076055701232362, 
      0.06097852017979067, 
      0.09098590412577989, 
      0.14119826142803957, 
      0.06463861328398242, 
      0.14701936544182134, 
      0.07735700089470296, 
      0.11398932633765062, 
      0.1315963741607613, 
      0.13856082556372967, 
      0.1584859546857661, 
      0.12670289243207536, 
      0.07755957136053593, 
      0.023664182692900354, 
      0.23999322078950702, 
      0.047374989038175434, 
      0.06981320364809451, 
      0.07531483023713134, 
      0.11737242910182986, 
      0.05527391229552723, 
      0.09240922005542494, 
      0.1041838936338272, 
      0.04832898361273172, 
      0.19034869209509128, 
      0.04659060870750307, 
      0.14551192529475865, 
      0.12682471702723006, 
      0.055279848452321645, 
      0.0365376001963706, 
      0.07209896993339679, 
      0.18221256408011827, 
      0.49482465651823954, 
      0.02980355689508482, 
      0.13695955196294363, 
      0.1290112302047742, 
      0.14288263650741653, 
      0.07532856916235282, 
      0.11937714869077347, 
      0.11658170125104185, 
      0.10028678022469714, 
      0.08163035145120191, 
      0.08057644032547001, 
      0.09774619063300279, 
      0.032851784413477955, 
      0.036541307296721046, 
      0.10297668149595876, 
      0.11149265247431253, 
      0.1005250582730493, 
      0.1361497515455515, 
      0.07130431745005412, 
      0.1746763945731989, 
      0.12831281573333436, 
      0.041977664685231245, 
      0.06330191984803489, 
      0.04001942555896256, 
      0.1351842663134645, 
      0.21351491198747655, 
      0.07518425636187362, 
      0.017890846051353954, 
      0.09230584593058239, 
      0.0856266788685628, 
      0.14009773008409335, 
      0.02311722223449435, 
      0.023978072677258554, 
      0.1554736719827457, 
      0.014082716492375245, 
      0.054052939532197856, 
      0.2763321014254831, 
      0.04841807310043092, 
      0.12468494469362305, 
      0.08653559965206636, 
      0.028199640531578786, 
      0.09487426562669148, 
      0.03388712079761515, 
      0.04823256124993499, 
      0.03462734064344921, 
      0.07787537179501935, 
      0.4571508315012003, 
      0.07001805880056047, 
      0.013622479781079295, 
      0.12950891863110855, 
      0.07575929357973506, 
      0.19903700136342897, 
      0.12304657345111171, 
      0.5009807990141005, 
      0.25867148053555605, 
      0.04658698219735711, 
      0.24633263986719708, 
      0.11198725366313259, 
      0.04457343057164495, 
      0.08620811761814515, 
      0.10504965850835288, 
      0.02908614642363395, 
      0.1541905425260002, 
      0.12066867559026614, 
      0.05298180255591935, 
      0.10832873899146359, 
      0.09975339667480149, 
      0.005516411223783392, 
      0.10729398064900376, 
      0.15051639308961848, 
      0.1168928786761773, 
      0.2611334233506371, 
      0.11098884199516781, 
      0.01099588499023915, 
      0.0757292143729427, 
      0.12960653176461534, 
      0.12873096383180055, 
      0.05062060341060735, 
      0.11876549783481968, 
      0.07499149591743373, 
      0.14764128267572607, 
      0.15406183027569814, 
      0.09134279809574126, 
      0.07666751851116035, 
      0.08282392449587636, 
      0.03587302227863776, 
      0.020903893031013147, 
      0.061004486272015435, 
      0.08347227768553463, 
      0.03670467955407381, 
      0.10590411769734326, 
      0.02788261964690166, 
      0.2073449960384737, 
      0.01224678762426817, 
      0.15175487203684776, 
      0.2088199779090137, 
      0.1231383459486136, 
      0.11937926197446162, 
      0.038483570049657495, 
      0.10398062549424592, 
      0.04698895726084216, 
      0.27721855800514195, 
      0.14819839290968448, 
      0.31446558597218494, 
      0.1333971783869867, 
      0.11615578453111579, 
      0.10588327954205257, 
      0.09035286385811726, 
      0.08428921428712108, 
      0.0965240688468208, 
      0.10814395257203836, 
      0.10997281957872548, 
      0.1406964799979884, 
      0.12565343727521885, 
      0.17801342215698948, 
      0.12537085460860675, 
      0.13840358226385313, 
      0.0567145842410431, 
      0.15019615788531876, 
      0.020385802942527335, 
      0.1282026358560443, 
      0.10517984626022737, 
      0.09324154367900475, 
      0.4832168582808111, 
      0.049747549289471484, 
      0.06090792762105934, 
      0.06317575618547544, 
      0.1567064744658917, 
      0.08650659267330614, 
      0.06291903064308159, 
      0.05677857240538461, 
      0.13406758973872185, 
      0.09272344004028102, 
      0.11293773363784969, 
      0.10869993829000685, 
      0.06678332344644934, 
      0.13375274299487597, 
      0.09782550641801929, 
      0.11118342063841373, 
      0.11916637378019926, 
      0.13793031806391992, 
      0.1148862358967906, 
      0.041713915542438126, 
      0.042627322193639135, 
      0.025186082411284134, 
      0.04363923182319235, 
      0.061917431290085145, 
      0.13381763037575597, 
      0.013926624638061429, 
      0.10928571735055338, 
      0.15858499044993746, 
      0.1449536448226957, 
      0.12041573705871061, 
      0.11435286887582391, 
      0.11783686045355979, 
      0.14134819328686216, 
      0.0979448923089183, 
      0.053271079234530484, 
      0.0913626656048167, 
      0.09902918628159232, 
      0.0331584171445583, 
      0.046405087213546824, 
      0.06595005166683957, 
      0.11650020580228394, 
      0.04173742800956035, 
      0.03312540905587846, 
      0.02999610131463733, 
      0.12762153911919114, 
      0.1951098991160113, 
      0.10663387162551076, 
      0.026081360133323874, 
      0.1400544720474347, 
      0.035292384860471794, 
      0.13943067208293175, 
      0.08924783929860429, 
      0.06019484286386447, 
      0.09965964954380557, 
      0.10970524237535836, 
      0.010969294956410483, 
      0.061551916948899596, 
      0.011576130707797064, 
      0.1185019245967881, 
      0.1383771846934672, 
      0.1427815143066263, 
      0.04669133675898352, 
      0.09979022953839632, 
      0.5011314849360171, 
      0.11276514614842205, 
      0.011813326115349323, 
      0.1270107329273089, 
      0.2000304365707995, 
      0.05738890805576339, 
      0.05126771652557761, 
      0.12310935198152637, 
      0.01809653095230523, 
      0.16931332996751006, 
      0.17801953347572064, 
      0.14466338048789362, 
      0.15233998380173022, 
      0.13393217361518617, 
      0.08390287796602242, 
      0.1581059891779822, 
      0.09547384466022664, 
      0.07366693412700866, 
      0.11534778120761578, 
      0.013599245929773648, 
      0.10398471993345225, 
      0.08909797642779547, 
      0.13586270663838612, 
      0.036007123260003625, 
      0.028716260984612458, 
      0.09475843825649558, 
      0.18751399486601125, 
      0.1204402777003496, 
      0.10727122208986786, 
      0.06107442125172517, 
      0.04498941699338608, 
      0.1845756136061078, 
      0.04516416325377349, 
      0.11240293514765483, 
      0.0784729797611903, 
      0.11970930355129138, 
      0.07412872836884092, 
      0.055469431954186174, 
      0.15680775200094002, 
      0.1382175125416564, 
      0.013203188812281585, 
      0.1648843089322815, 
      0.10188273245122723, 
      0.16358736921489464, 
      0.14835700988978137, 
      0.1357569018311733, 
      0.02844165144810062, 
      0.041801022874645086, 
      0.06118649458097181, 
      0.08924470748499945, 
      0.14908106304263602, 
      0.032399786335877596, 
      0.12340040273394538, 
      0.14245272282553867, 
      0.1188893634915437, 
      0.016087865728447132, 
      0.12161927987839133, 
      0.13646703761371448, 
      0.057353672576353, 
      0.015370042971822246, 
      0.0756415910477281, 
      0.06550719182368216, 
      0.09951143147244453, 
      0.09524807734883795, 
      0.06059676636104719, 
      0.09240086863465666, 
      0.14473275082512768, 
      0.11283622939672676, 
      0.084496047264759, 
      0.05581890725033705, 
      0.3985357565395799, 
      0.09585192450050935, 
      0.04721296320841187, 
      0.018952991124444235, 
      0.6900236107447258, 
      0.0804484777621498, 
      0.03138273172798095, 
      0.1523000688295421, 
      0.017361171679618807, 
      0.09486403798126308, 
      0.1060328731616802, 
      0.12147016107547863, 
      0.045777102936342476, 
      0.03601223548315262, 
      0.05127303866961391, 
      0.08091879076412548, 
      0.13336453328705378, 
      0.15809495681027846, 
      0.3881210296102344, 
      0.056820021548761354, 
      0.063671444604096, 
      0.15651608780400167, 
      0.20931566625720185, 
      0.12512022720931196, 
      0.07354152755938494, 
      0.12019427024710339, 
      0.09601568412123364, 
      0.11606124032729981, 
      0.04282762990142002, 
      0.0773487658391144, 
      0.10568991221187389, 
      0.05380775369745588, 
      0.11139389141851681, 
      0.019517334842106774, 
      0.31445042827789516, 
      0.15750127269731004, 
      0.05465366616977285, 
      0.11715631994266532, 
      0.05098611171536959, 
      0.13758192857989696, 
      0.1431189490788372, 
      0.08036173593546664, 
      0.1100224873950001, 
      0.06485568567262101, 
      0.4883426594426129, 
      0.07079202310337937, 
      0.0580583173593472, 
      0.01993508308124069, 
      0.045307585478335695, 
      0.1156812193659791, 
      0.08963086012915583, 
      0.058071425843760634, 
      0.14809248317788956, 
      0.29251721947758685, 
      0.020032587849177722, 
      0.1472853592938999, 
      0.06708540632420587, 
      0.1555124195186364, 
      0.11508915669493677, 
      0.1514726913362214, 
      0.0884565874874814, 
      0.1281146571513827, 
      0.08192350915075194, 
      0.10768840122783292, 
      0.03646801392569022, 
      0.08641387184141727, 
      0.05306300366111891, 
      0.04647786934493919, 
      0.06416135830436558, 
      0.04266983034361958, 
      0.07311964553420429, 
      0.09555963093945465, 
      0.0685927919538165, 
      0.12652544949399927, 
      0.06416408425736343, 
      0.10250977324563627, 
      0.1425292414226371, 
      0.13071107627387543, 
      0.0356960865999839, 
      0.09898783376324541, 
      0.013386926431686534, 
      0.09900051301605807, 
      0.10769212679476461, 
      0.012854928800127436, 
      0.10013324171934726, 
      0.11110790244334978, 
      0.10318280540868179, 
      0.15500891742688938, 
      0.10254742891571801, 
      0.01840223541427376, 
      0.037470527482065225, 
      0.439917907242226, 
      0.3027926220240566, 
      0.0959392933104019, 
      0.1448432442921523, 
      0.13711327182230576, 
      0.11091582330106674, 
      0.19025962768936336, 
      0.017644734219853776, 
      0.09771799029555629, 
      0.18364729955186834, 
      0.05859234364817494, 
      0.1364248080920047, 
      0.10381802003071282, 
      0.134457103034472, 
      0.10232307292032636, 
      0.11748034308325406, 
      0.040176248363475164, 
      0.12857316097957341, 
      0.0728559645705396, 
      0.0514309656692079, 
      0.021119033597145724, 
      0.14390007839202285, 
      0.007976856355410846, 
      0.06458643721170772, 
      0.15620479907588122, 
      0.10288011076713237, 
      0.021387415413862784, 
      0.09834186205841813, 
      0.07635670614792829, 
      0.1503770663100591, 
      0.01573413237535068, 
      0.15463356109666845, 
      0.11573982769085238, 
      0.13691784353576752, 
      0.03250390596462125, 
      0.0816228533352226, 
      0.06861931730717641, 
      0.3596647093749205, 
      0.14479394861723982, 
      0.09015819301826668, 
      0.010303567806550548, 
      0.14321385212830753, 
      0.09462651982842366, 
      0.011223607673306595, 
      0.10474179618425675, 
      0.04123550517776281, 
      0.1271018058636496, 
      0.01367777531940779, 
      0.05281149344306827, 
      0.13525131821581746, 
      0.0543113348704823, 
      0.1342301560193993, 
      0.11982819562564029, 
      0.0580901441385109, 
      0.3317791052571423, 
      0.09226507569465865, 
      0.019356337750829466, 
      0.039315340026465515, 
      0.12721919811687252, 
      0.1043572559989651, 
      0.15964283299719612, 
      0.10848461035834224, 
      0.08330576415371033, 
      0.10906800070688569, 
      0.06306429126015277, 
      0.12046257528301625, 
      0.6865196412726756, 
      0.040029960935403355, 
      0.12253300795127886, 
      0.0989947274824217, 
      0.062412537446317626, 
      0.10174598972670906, 
      0.3154809253779994, 
      0.14915887162855204, 
      0.05931583519331242, 
      0.06493609464745301, 
      0.09433915918613334, 
      0.05731586247745984, 
      0.12801945783424618, 
      0.14615338188807794, 
      0.15486674082177054, 
      0.06487329381651537, 
      0.020609270879505127, 
      0.058380296056770496, 
      0.0281957590227064, 
      0.1399445141202369, 
      0.09533236532127318, 
      0.09529614056785929, 
      0.15796507363317788, 
      0.060123996746559515, 
      0.119594405859007, 
      0.15912225631748605, 
      0.0879439481124042, 
      0.028444839543695238, 
      0.126993309969517, 
      0.15215021298957923, 
      0.0765309400445086, 
      0.07943650855817237, 
      0.0408086207517848, 
      0.09293881629550363, 
      0.13049485655055398, 
      0.13359463264605348, 
      0.17745904154264605, 
      0.10458280599635106, 
      0.13615355033597729, 
      0.017383365621368392, 
      0.1155592464904234, 
      0.1290111874785782, 
      0.09034463858786243, 
      0.1130113714223556, 
      0.11843275902508019, 
      0.10484090758399002, 
      0.08245894920838814, 
      0.11056326594300211, 
      0.1156495217757861, 
      0.034199469995598517, 
      0.1431408074476896, 
      0.07620587473837453, 
      0.09234056758111883, 
      0.036339948806115095, 
      0.10073353383586939, 
      0.10391242163425854, 
      0.08880667308763716, 
      0.32611594407670264, 
      0.01627952746802541, 
      0.048253255943379536, 
      0.10758378141537926, 
      0.10595446995426866, 
      0.10643606474403719, 
      0.11501207103153198, 
      0.06265522615735808, 
      0.12500252401686285, 
      0.09949007409828751, 
      0.12074127222278853, 
      0.11330708806935333, 
      0.12492188488890488, 
      0.1373417116875814, 
      0.04498173244761306, 
      0.09044072612071685, 
      0.07653973960788459, 
      0.05249051858852933, 
      0.2983637850696407, 
      0.04908792704870271, 
      0.09768930109219597, 
      0.10303580534381286, 
      0.023444085517874077, 
      0.028751715391613163, 
      0.12468217430014432, 
      0.13188825814642985, 
      0.10462339713979846, 
      0.06303905848248757, 
      0.13938281918033266, 
      0.018738116676193906, 
      0.11705449159947066, 
      0.14693420335261512, 
      0.05987149386663328, 
      0.017734599647200654, 
      0.06260648377109959, 
      0.037693573418043386, 
      0.0653584993116269, 
      0.06620283107330742, 
      0.13393186748669758, 
      0.037380767624317704, 
      0.1389738691897234, 
      0.03005601136016921, 
      0.09973180736940945, 
      0.12631644935314623, 
      0.12952339312266778, 
      0.046190852235119026, 
      0.3032005519100477, 
      0.06864912548415525, 
      0.1555675317360894, 
      0.1329459682314665, 
      0.30054930490076787, 
      0.15061842736175005, 
      0.023043352965429174, 
      0.1443644513213468, 
      0.09647173123715438, 
      0.1337726467520271, 
      0.523591022590009, 
      0.14229597019366264, 
      0.16628187397900004, 
      0.052566170608439274, 
      0.0048135383079562465, 
      0.03588190089205039, 
      0.08272315014762029, 
      0.041262961158201654, 
      0.14724370809763712, 
      0.12485211109410563, 
      0.11458041479946027, 
      0.05233821640712637, 
      0.07728253326446363, 
      0.06167690370928919, 
      0.1144534191307956, 
      0.09504172015205388, 
      0.08959547318273246, 
      0.14600221393463647, 
      0.151859258477493, 
      0.06383663705299145, 
      0.1118903141521004, 
      0.08688389265342239, 
      0.04884063575491968, 
      0.09350529537010667, 
      0.031002567501575748, 
      0.12546903250513625, 
      0.14044114438759, 
      0.14757081525406243, 
      0.025238890391908304, 
      0.07614125999639608, 
      0.02195093870310714, 
      0.08905481671879253, 
      0.12101157802626598, 
      0.10512066175424044, 
      0.023216312526301023, 
      0.13325513835841937, 
      0.023583267813550083, 
      0.060174100475974907, 
      0.23734867878728533, 
      0.0700327201729782, 
      0.04418000848498247, 
      0.1203061920120858, 
      0.03200665505602826, 
      0.10856634758321865, 
      0.0640627084842188, 
      0.10295015904386784, 
      0.1522517078651773, 
      0.12531917957129576, 
      0.16111550769314764, 
      0.25759937408661715, 
      0.10224527020712137, 
      0.13973806265857133, 
      0.12352290504156103, 
      0.024188516947241036, 
      0.009509558401645688, 
      0.09294942620242537, 
      0.09987360282115369, 
      0.02286372703399475, 
      0.028737129333033084, 
      0.14212022347277162, 
      0.09437791959878739, 
      0.056639534830395175, 
      0.14981268357275926, 
      0.49164395039888514, 
      0.00813859507918084, 
      0.14334269657200077, 
      0.12569123466632307, 
      0.08281394544298981, 
      0.01661408522072639, 
      0.09227115671398124, 
      0.09124593727168366, 
      0.04858713969688317, 
      0.1468446452195135, 
      0.12490841773122151, 
      0.060091527437823124, 
      0.11888473649892656, 
      0.10051888680784196, 
      0.0978004623210202, 
      0.04757739118486853, 
      0.10687835907291729, 
      0.15835470891760342, 
      0.1422130252049979, 
      0.06735606665076199, 
      0.0662724687532134, 
      0.07396288954250714, 
      0.12205472457630659, 
      0.12462669562950064, 
      0.08970239458423963, 
      0.011716033183968787, 
      0.047249400741847955, 
      0.1452394095722191, 
      0.11701805446208796, 
      0.12724107155955616, 
      0.09261417144214061, 
      0.040733615000091296, 
      0.09367683792534252, 
      0.04808652875309932, 
      0.11215843736531605, 
      0.11802933821750307, 
      0.12208420137681555, 
      0.13308256657126727, 
      0.1415915548789931, 
      0.1520736735319985, 
      0.1465304224240937, 
      0.1064263511632207, 
      0.01927336348555679, 
      0.12439331788966757, 
      0.14668032945199344, 
      0.12643441897712404, 
      0.17531049139063584, 
      0.012187785154895516, 
      0.12544222628731833, 
      0.16052007665405565, 
      0.08595950132638165, 
      0.07644105339739492, 
      0.03740756678511662, 
      0.02869448402856422, 
      0.08450339200980767, 
      0.20155731582307293, 
      0.07541834553503117, 
      0.13127186435538488, 
      0.11765195982919083, 
      0.15600377541211566, 
      0.31113926681850457, 
      0.5235520162388354, 
      0.09771978925870006, 
      0.1434172965049221, 
      0.11132675009660044, 
      0.05688808670812914, 
      0.09280817062168815, 
      0.13393038548119873, 
      0.059446486389965685, 
      0.14572886294990497, 
      0.10326829196856456, 
      0.13779239378576766, 
      0.029720999147122208, 
      0.14191129946450312, 
      0.10171105706263477, 
      0.25359974149211567, 
      0.152124888616206, 
      0.05966328535369953, 
      0.10030149290844871, 
      0.09119657086830553, 
      0.14810128068261588, 
      0.15417121558479144, 
      0.015597933658472982, 
      0.058962845468803544, 
      0.15030925780802232, 
      0.06660818236761863, 
      0.09952791159350378, 
      0.045203790041356294, 
      0.08080068710602337, 
      0.1488424297468272, 
      0.018669310024396573, 
      0.04385866207891655, 
      0.04966017210331923, 
      0.03825075523421924, 
      0.0940789246590468, 
      0.05170042155051765, 
      0.06881411693774757, 
      0.13436635300865135, 
      0.1200205039698851, 
      0.09223734725384547, 
      0.5362374791232625, 
      0.0464960437044803, 
      0.06500067596510262, 
      0.08115388054571562, 
      0.10631446862122303, 
      0.013461102120633775, 
      0.06374864193524231, 
      0.1000793046572555, 
      0.08448787705322575, 
      0.39644449131619086, 
      0.02248046015583536, 
      0.13775728208857663, 
      0.11278494648080413, 
      0.14470254195116872, 
      0.04509747875447202, 
      0.34873149909827905, 
      0.03339578314351515, 
      0.16392539682465945, 
      0.14812015512021473, 
      0.13685923499052755, 
      0.3743352793051939, 
      0.1275527486492478, 
      0.11150641839842232, 
      0.09545221075549605, 
      0.1427828612622258, 
      0.15538796267819766, 
      0.060507858831391786, 
      0.05218214844713493, 
      0.027033338252885855, 
      0.14304546096785592, 
      0.139946036670565, 
      0.05186337993992765, 
      0.025727991618254037, 
      0.022794672098080355, 
      0.04394974072127022, 
      0.013692002420521869, 
      0.02141753331694739, 
      0.0330732168338403, 
      0.12185745098975945, 
      0.12355937229339478, 
      0.09026124132997812, 
      0.08636807899928764, 
      0.4024966310365681, 
      0.07082118073151851, 
      0.12738028027200696, 
      0.11918320333256167, 
      0.03024665331525903, 
      0.08515530819706964, 
      0.13753188721757836, 
      0.03479049714003147, 
      0.1193837871484495, 
      0.06385691617166617, 
      0.12203209057911228, 
      0.10400225338994866, 
      0.03888286737700952, 
      0.09158708186154128, 
      0.1235699232395887, 
      0.04724917375345651, 
      0.11873435387307205, 
      0.08927593799346259, 
      0.041195556449207506, 
      0.10902144819620677, 
      0.13108885401515857, 
      0.036647835133094775, 
      0.025167846998755104, 
      0.12858471952790707, 
      0.11788272376734615, 
      0.01619453175007359, 
      0.10887150865312156, 
      0.1522551954708565, 
      0.3384505373580831, 
      0.047608320086188906, 
      0.11842628663270881, 
      0.049941241361170355, 
      0.11852697453578913, 
      0.11524702914826022, 
      0.1363889372133419, 
      0.11220228483813131, 
      0.04272135822863819, 
      0.07975958956666972, 
      0.07849644311298266, 
      0.06624894806725619, 
      0.011521146821621303, 
      0.08133612072616953, 
      0.04884085344829635, 
      0.07661437628420742, 
      0.03399690163542478, 
      0.07237286396299639, 
      0.04330682233536783, 
      0.03511158816396363, 
      0.13011956701807123, 
      0.07074114136306558, 
      0.11214367746002885, 
      0.11630409653890465, 
      0.09733222617873963, 
      0.03204574337182995, 
      0.07248954090326193, 
      0.08681037172274227, 
      0.08040888114979412, 
      0.058414549639290006, 
      0.036804828474372386, 
      0.09939609248934705, 
      0.05822317176211026, 
      0.020782766357682347, 
      0.08515591479676174, 
      0.047359890702323416, 
      0.15801188226822588, 
      0.07878475734633038, 
      0.14855731360843435, 
      0.056547671524319, 
      0.015346678895875746, 
      0.10126349554264558, 
      0.11494150207072831, 
      0.06201299964431351, 
      0.0627648736296063, 
      0.03508394014032646, 
      0.07497751393706889, 
      0.17227862010057138, 
      0.13564682186709806, 
      0.11811301824827436, 
      0.13656500084853698, 
      0.08590895330553039, 
      0.023820023906008087, 
      0.12196248258421685, 
      0.031243262909712476, 
      0.08034039942789657, 
      0.12777469440423347, 
      0.018761883243575795, 
      0.017104643717723668, 
      0.07160940553907783, 
      0.011252988077675614, 
      0.030864482757942558, 
      0.04856215808958496, 
      0.15255382162554074, 
      0.02359999494735486, 
      0.1112363209811129, 
      0.0186409004788605, 
      0.07622696655904804, 
      0.05929922190206567, 
      0.1263572481470794, 
      0.10799795218490808, 
      0.049685321095965976, 
      0.3100496562197439, 
      0.16026878663065344, 
      0.08258806604315916, 
      0.013804977106406598, 
      0.0720762666432494, 
      0.02327632605622873, 
      0.03414252637600065, 
      0.10150237117163598, 
      0.042464169673737576, 
      0.09219344484686874, 
      0.0902123078498573, 
      0.10828298211870628, 
      0.04421264316567475, 
      0.10149829076223368, 
      0.05063750039233628, 
      0.06300952222999191, 
      0.15719089151750187, 
      0.09136350473377344, 
      0.11774791762979109, 
      0.05136267916513967, 
      0.013705975878383545, 
      0.6694488416506045, 
      0.07267736772515342, 
      0.02347828762361827, 
      0.23628755381767372, 
      0.11175631890466646, 
      0.05111190625905072, 
      0.2161612253733767, 
      0.03393056130785386, 
      0.1311486920232659, 
      0.0303372523639131, 
      0.13444345610631248, 
      0.02216740312117444, 
      0.056156631500270504, 
      0.01435488391110418, 
      0.14621451479804015, 
      0.15355736165781855, 
      0.13427286603174632, 
      0.1166448840441135, 
      0.03653862740508732, 
      0.09217850799313979, 
      0.2253955467398263, 
      0.36811087207939513, 
      0.04717962028851005, 
      0.10461077727318477, 
      0.09696300842197933, 
      0.11221199774395027, 
      0.1423632100197253, 
      0.012478593345863683, 
      0.10917865054289637, 
      0.06029952020859216, 
      0.09632128020264805, 
      0.06854090470314597, 
      0.0901353769531615, 
      0.1460819463132734, 
      0.013942718078558342, 
      0.09069076329888533, 
      0.14706472264783035, 
      0.15035696194433024, 
      0.02378943796614228, 
      0.16063935006235527, 
      0.11150519329884853, 
      0.167262273025182, 
      0.13104047747645023, 
      0.04740947061064206, 
      0.08400303687705615, 
      0.12071310289151327, 
      0.14424101095541586, 
      0.061910077063856525, 
      0.025571451482516865, 
      0.006264605183325712, 
      0.10054612095551559, 
      0.156192563728422, 
      0.14736796398632654, 
      0.04130094890212268, 
      0.13618920794797768, 
      0.09217769501286568, 
      0.018941563392592193, 
      0.05530943780629894, 
      0.25016901071276787, 
      0.08613075019279626, 
      0.1522662636104938, 
      0.009671400384573106, 
      0.04950811778609345, 
      0.14220856617006675, 
      0.08594559259216165, 
      0.01732509574897871, 
      0.028612740546554896, 
      0.10667914681751965, 
      0.06597471142194553, 
      0.13490920559702954, 
      0.026283737112878014, 
      0.12799575297342833, 
      0.11865407684492343, 
      0.0217471128389846, 
      0.04077644170821614, 
      0.10917973421491452, 
      0.13588851309640565, 
      0.13022516848954396, 
      0.03078641578838909, 
      0.12239150399822564, 
      0.17754367678764021, 
      0.13188989511284893, 
      0.0931565909297442, 
      0.1458173762011524, 
      0.22850749937105524, 
      0.08317109536921495, 
      0.039242671315225325, 
      0.03699590151283682, 
      0.13987021185379142, 
      0.10815309584216054, 
      0.06724396996698571, 
      0.13324787377342678, 
      0.08513727456577937, 
      0.13760888787973855, 
      0.09206784872709947, 
      0.13578125255671475, 
      0.47385959615984, 
      0.44142530994449614, 
      0.035054694411879965, 
      0.04658764378103561, 
      0.03597023736575559, 
      0.12842403436260189, 
      0.1486357598482807, 
      0.009642928995772793, 
      0.05821620188381639, 
      0.06345995018367975, 
      0.07513402149615513, 
      0.08516278234557474, 
      0.1335248555596955, 
      0.060345864869541646, 
      0.03193509789277692, 
      0.1258440304880446, 
      0.16056201706022086, 
      0.08926212327335127, 
      0.11934044161108476, 
      0.0315201245916371, 
      0.1999300557324289, 
      0.09963220630952986, 
      0.06858629266959855, 
      0.0906118277523954, 
      0.10934595018531065, 
      0.09533936090984872, 
      0.14206620388150745, 
      0.03114064816959037, 
      0.3520797478276332, 
      0.14102383870688892, 
      0.0729760050219845, 
      0.1573153984960047, 
      0.09132883316489815, 
      0.029146338280379346, 
      0.061529039338020966, 
      0.11852307753175179, 
      0.09451388161844466, 
      0.052247326788761976, 
      0.055487844684330524, 
      0.12696458315713255, 
      0.07545812349454888, 
      0.07958835081049326, 
      0.07454209527586951, 
      0.34852698585819375, 
      0.01868316814529933, 
      0.05312979823195438, 
      0.0871631119701559, 
      0.033358727409009435, 
      0.02635517657325341, 
      0.022552396341649326, 
      0.3642261807466904, 
      0.04680430803496495, 
      0.042078529218451885, 
      0.12945183652953354, 
      0.13262760763435147, 
      0.06134686675692324, 
      0.12939270916948664, 
      0.055080746413516145, 
      0.15375860458823523, 
      0.030135232005438016, 
      0.19532919799670242, 
      0.0804136407974433, 
      0.08159061935479367, 
      0.0824202912313762, 
      0.09330763590366344, 
      0.14614667353712432, 
      0.07751892509923058, 
      0.1258368380732366, 
      0.12776235958964072, 
      0.056016400895221925, 
      0.08050132303979614, 
      0.01872663352913847, 
      0.18384511673157602, 
      0.06821710375823928, 
      0.077900537262952, 
      0.016172077534213604, 
      0.04292544298781843, 
      0.5776560953218746, 
      0.08610714166398083, 
      0.008794527291233926, 
      0.10808258925959299, 
      0.08406461679833228, 
      0.12254981252840023, 
      0.07867867545009144, 
      0.06563886873180125, 
      0.0619330399627404, 
      0.02914555605773457, 
      0.057717314030671825, 
      0.11300990610262517, 
      0.11234349968518684, 
      0.03352507354448543, 
      0.049316041816063, 
      0.1521236859959819, 
      0.1336499891188578, 
      0.11233131682147378, 
      0.07411179820902798, 
      0.13810665300883984, 
      0.025772849093871994, 
      0.04461506566803355, 
      0.026134373233678204, 
      0.1356319153935143, 
      0.13211392726431895, 
      0.11003113948197724, 
      0.1183831675209526, 
      0.0512598634272247, 
      0.07758463829323413, 
      0.022950429830835405, 
      0.0310803828117337, 
      0.10890179641586469, 
      0.10318896391944912, 
      0.03265806542388687, 
      0.12543796709124705, 
      0.22027747101171824, 
      0.04904028922433326, 
      0.1426632132370205, 
      0.11494877465825053, 
      0.17271371768440175, 
      0.11612363217943233, 
      0.02323671228635248, 
      0.029052696645769985, 
      0.056225278635241585, 
      0.1302695556148603, 
      0.030731665350972454, 
      0.06340043846727855, 
      0.00824081633390918, 
      0.1377160856060733, 
      0.05592643335140929, 
      0.011996764237841741, 
      0.3517534023131703, 
      0.10170622186950638, 
      0.4150807294981125, 
      0.13335282586640335, 
      0.12371779382924308, 
      0.08501357262732531, 
      0.05281894225987669, 
      0.07160587843936181, 
      0.10449184490923721, 
      0.011673033439398427, 
      0.3924025049220583, 
      0.11707265830862762, 
      0.023833978072882313, 
      0.04202923778737237, 
      0.02933459812805089, 
      0.03923750499002204, 
      0.4269251759592433, 
      0.14714327476808184, 
      0.05629109540218864, 
      0.06561951567890564, 
      0.10492571673976288, 
      0.07836797647749702, 
      0.14545734650268607, 
      0.101524365118292, 
      0.1544581961738224, 
      0.12793295656318332, 
      0.1364771994134327, 
      0.09200565761413741, 
      0.07132159258408863, 
      0.13075241597664924, 
      0.15790950075813512, 
      0.054533974736499964, 
      0.06609136902743921, 
      0.03960002342044938, 
      0.09814828671258577, 
      0.6624885928741928, 
      0.09300839350272659, 
      0.12698033647023632, 
      0.09260184666188825, 
      0.01718996737286466, 
      0.16583460992335428, 
      0.10975981724020716, 
      0.1471218180079835, 
      0.12700866099804925, 
      0.06217992455713943, 
      0.12256784730351657, 
      0.026856955024788905, 
      0.10788989181946836, 
      0.11807073843970262, 
      0.08973611504830557, 
      0.06543063910889121, 
      0.08773279755517428, 
      0.09324817857300623, 
      0.14427642017195458, 
      0.10347973572103018, 
      0.09990638157361383, 
      0.11023418190410963, 
      0.12768629257791445, 
      0.08268643331955644, 
      0.07022523364237296, 
      0.06260264567436753, 
      0.049626675371488314, 
      0.1421452685868685, 
      0.045232887630355184, 
      0.08587551859019295, 
      0.38882010025637453, 
      0.08917037780438125, 
      0.020919353834232456, 
      0.04543088895929153, 
      0.023684276382452237, 
      0.014094483738406587, 
      0.07622767481128029, 
      0.09128663524337947, 
      0.10835406278275321, 
      0.08525870681432945, 
      0.18531921664211765, 
      0.05081065010640926, 
      0.18773453740836063, 
      0.04178893212177589, 
      0.10257538048640907, 
      0.15364890986508903, 
      0.126152002186947, 
      0.11498356448080486, 
      0.09583813051996501, 
      0.0619605619481383, 
      0.041793102284970546, 
      0.06449861455248228, 
      0.07686037182227527, 
      0.12911750208462922, 
      0.025719264703234893, 
      0.09878829596001726, 
      0.02349292296529875, 
      0.08692484794148375, 
      0.011950182230590566, 
      0.11985805362283243, 
      0.1564874508642386, 
      0.13460607554046242, 
      0.09945646510216649, 
      0.018222205934937563, 
      0.15166433445778074, 
      0.05773964927963751, 
      0.03739732617843981, 
      0.0335291774904079, 
      0.1016094946278177, 
      0.022297382385930254, 
      0.016423477823517992, 
      0.03825262839555532, 
      0.14926163812042037, 
      0.100681324399728, 
      0.15327213822447325, 
      0.10640238333256502, 
      0.08446217572445934, 
      0.13403035007561825, 
      0.09553218933797886, 
      0.13787177539418854, 
      0.10224393365335242, 
      0.0484262357597873, 
      0.09522993199061082, 
      0.0217985465816605, 
      0.1319993411337138, 
      0.40620240782527417, 
      0.0793538542273545, 
      0.11530471042287971, 
      0.08612622302038304, 
      0.04270565041415133, 
      0.07741399638683033, 
      0.14963824122107416, 
      0.08426278748752034, 
      0.0721861231510449, 
      0.019654926707293015, 
      0.14450766671892032, 
      0.06996027592647189, 
      0.0869619726279173, 
      0.14864530748508512, 
      0.12213595804723108, 
      0.15839540917949857, 
      0.3628912230595684, 
      0.10182335810605642, 
      0.5899882259513758, 
      0.018888983379274492, 
      0.08901550866755821, 
      0.06958899633427097, 
      0.15326594272187885, 
      0.08175730551951138, 
      0.06994432498098994, 
      0.06170052225526269, 
      0.10489171293837532, 
      0.12287550519660662, 
      0.1351108506914086, 
      0.05228106912076629, 
      0.19027298448352978, 
      0.04824723936358104, 
      0.021181066734446675, 
      0.12936805204822088, 
      0.14391194204753208, 
      0.13376540685362895, 
      0.15206389790569955, 
      0.01120494387522134, 
      0.048974367808207624, 
      0.27070655517267594, 
      0.13313898012942618, 
      0.1263227345188019, 
      0.2309675263628624, 
      0.07749682495231157, 
      0.06321073317205518, 
      0.11487551159637158, 
      0.05400505039058186, 
      0.021719541493204868, 
      0.0927555811007462, 
      0.023199864002304317, 
      0.02321071292772444, 
      0.3591793304919634, 
      0.01355282254416321, 
      0.1621132905213599, 
      0.12468628758258299, 
      0.05636011272393815, 
      0.31382369843499475, 
      0.17739841694863626, 
      0.04118112113881653, 
      0.12023085512427215, 
      0.07476066284590671, 
      0.13253140164515395, 
      0.15203997402682873, 
      0.09619103239305711, 
      0.057171917933429225, 
      0.08911597137013258, 
      0.015101408205498403, 
      0.12295623490761742, 
      0.08445675875285928, 
      0.13686689309374875, 
      0.13322527241823962, 
      0.04920495062621017, 
      0.20098256336531908, 
      0.13835719527325058, 
      0.029294681128420468, 
      0.040079629250572235, 
      0.025247766584356016, 
      0.09139572190453002, 
      0.10645294901404433, 
      0.2816361994039321, 
      0.10008278501747055, 
      0.04708513801977267, 
      0.1017833013848841, 
      0.0906146669125717, 
      0.12130570083007222, 
      0.01981426180230879, 
      0.11609964703950454, 
      0.13701776803350843, 
      0.10601435625395782, 
      0.08919254172297768, 
      0.10163951646679267, 
      0.11601520451766376, 
      0.10255984751697088, 
      0.07627841507749285, 
      0.12312847872746718, 
      0.09686247403638715, 
      0.13480849696086394, 
      0.049609596212274, 
      0.31804330876367, 
      0.04572790379093732, 
      0.09165367397613765, 
      0.06814947651193544, 
      0.05664984989522724, 
      0.15484237750165378, 
      0.1028995520370562, 
      0.20565184974877754, 
      0.08535531978816535, 
      0.1975232126799524, 
      0.0667868078076607, 
      0.029632494829891033, 
      0.06882113592490238, 
      0.1129920718606302, 
      0.04882895850664137, 
      0.11686543769006442, 
      0.014521024981223913, 
      0.05829159234400812, 
      0.06568517631324582, 
      0.12574854994988094, 
      0.12638222560039614, 
      0.028631119173019103, 
      0.05709453475335482, 
      0.09901841596955428, 
      0.11562490616598173, 
      0.13380748434817538, 
      0.04476283010792436, 
      0.020101259478214017, 
      0.11492591306087936, 
      0.06621826939427393, 
      0.13949828018761085, 
      0.05556995137561721, 
      0.028348990365340745, 
      0.17257413726151058, 
      0.07233390895927536, 
      0.12572940409404815, 
      0.07403844368750147, 
      0.12395756750597565, 
      0.07996303611909344, 
      0.09733894014473173, 
      0.007560327345612023, 
      0.0805445101548195, 
      0.021535006060705287, 
      0.15435469232736637, 
      0.02927211540534901, 
      0.09688001273578271, 
      0.03595361473806758, 
      0.06885008115495425, 
      0.073315055611229, 
      0.1599153584765852, 
      0.009755435401951907, 
      0.29143795382934423, 
      0.1364843939045806, 
      0.038239272175747546, 
      0.22010393667965425, 
      0.023507671307435453, 
      0.16255010050237817, 
      0.041423582165379086, 
      0.10756140172424525, 
      0.013275822952268534, 
      0.0821654750487329, 
      0.1261791448326817, 
      0.10858291439413581, 
      0.1261196136525972, 
      0.0727610368670008, 
      0.11056943116448781, 
      0.11298438920114816, 
      0.37409385861434086, 
      0.02659227623257074, 
      0.12987641377320483, 
      0.059103016124414924, 
      0.02074559994360187, 
      0.03439218463436385, 
      0.13197089050804847, 
      0.022608654984471423, 
      0.08392920861405127, 
      0.07276872150992376, 
      0.10212515602281128, 
      0.16074048793683976, 
      0.030824484739018828, 
      0.1599887113001114, 
      0.07620205708356265, 
      0.13210353441318687, 
      0.02178068478947976, 
      0.28506708064425956, 
      0.07896390730520166, 
      0.14317360863010345, 
      0.09920793893996963, 
      0.06654242660702075, 
      0.14285660714802795, 
      0.034442362872079794, 
      0.2713677097876327, 
      0.014947596444013774, 
      0.015988982086976196, 
      0.06233542358378474, 
      0.048958339630564264, 
      0.1227073065239527, 
      0.27988570480930064, 
      0.12431951182929099, 
      0.03956496516164709, 
      0.055534179048355545, 
      0.1284758382167206, 
      0.14990702185449467, 
      0.11836730714041938, 
      0.5494409917437987, 
      0.11442170507487613, 
      0.11749569694012958, 
      0.15335407675596374, 
      0.08511553364404106, 
      0.10856049056035025, 
      0.23117005129651785, 
      0.08672440348597835, 
      0.2729229725487555, 
      0.014091469519659158, 
      0.017433054572128254, 
      0.12516696610580308, 
      0.09273648056083335, 
      0.11488992858033231, 
      0.13017041453093253, 
      0.0396151213987265, 
      0.1379873779000608, 
      0.1505868946632773, 
      0.12796102969095993, 
      0.07299750090000415, 
      0.11424347621733497, 
      0.1262301601633372, 
      0.03983132560829295, 
      0.14797027211608166, 
      0.06324824804779529, 
      0.41124526302154385, 
      0.060288646426397766, 
      0.06422479473563597, 
      0.11842279521945388, 
      0.1115772770569234, 
      0.11526376371583927, 
      0.1314684405123122, 
      0.060119858415564394, 
      0.13558537274683413, 
      0.15649322510819502, 
      0.00647371296291245, 
      0.13584530941894188, 
      0.1323795019668977, 
      0.12849228019730977, 
      0.10840616267220259, 
      0.15215092679662948, 
      0.0915652406975103, 
      0.14793158787887045, 
      0.08959100008308916, 
      0.116998530954049, 
      0.08456334166773266, 
      0.0689690961122981, 
      0.11371821805881249, 
      0.13279941319715938, 
      0.041404109160967734, 
      0.025115524651147997, 
      0.012373758678252546, 
      0.039541514756349164, 
      0.17474712056296343, 
      0.0788806658057063, 
      0.12090536785298238, 
      0.10814209498616316
    ], 
    [
      0.5998514308563117, 
      0.5340042267358639, 
      0.49850964929036606, 
      0.6030762313997532, 
      0.560787070330182, 
      0.5485608562353499, 
      0.5494596970271864, 
      0.43228309118878, 
      0.593264109758607, 
      0.5504077640652772, 
      0.5648433167072404, 
      0.4734035054555417, 
      0.5747951032737754, 
      0.5724611498843484, 
      0.607091979587453, 
      0.4299220870791349, 
      0.5080680154191458, 
      0.5859344365669853, 
      0.6001053290950447, 
      0.5754949762467166, 
      0.5482044323149546, 
      0.5677872169496828, 
      0.5503176188009367, 
      0.6025325329589931, 
      0.5798514630808804, 
      0.5492772711089734, 
      0.5504253510814077, 
      0.5962087144517432, 
      0.5480721441700607, 
      0.5941132177578253, 
      0.5503279101205047, 
      0.47291404625691663, 
      0.5376986114140544, 
      0.5682306462191539, 
      0.5787469982040657, 
      0.5344219817088806, 
      0.433416398829082, 
      0.5047906395051897, 
      0.46997638833618827, 
      0.5465154878353902, 
      0.5684831759793177, 
      0.6117233836643381, 
      0.575276955090556, 
      0.5612439473487597, 
      0.560656803241654, 
      0.5556237924010277, 
      0.5814195338734814, 
      0.5820241407632719, 
      0.4869496474130724, 
      0.5943305265393376, 
      0.5756693411177999, 
      0.600964426293482, 
      0.567898432668286, 
      0.56458230582417, 
      0.5019072721876511, 
      0.2949824362145892, 
      0.3039439696059895, 
      0.5874978892575617, 
      0.5652998816854375, 
      0.533883652345985, 
      0.5499244263095531, 
      0.4609136827481326, 
      0.47539496657623376, 
      0.4901088779863291, 
      0.5454165733996842, 
      0.595000047681302, 
      0.47574414738221205, 
      0.596891294746295, 
      0.4292466842135532, 
      0.5594873798247536, 
      0.5640533934303921, 
      0.5963056618398507, 
      0.5518770396717821, 
      0.3878134088647393, 
      0.5203852792317031, 
      0.5580685317752819, 
      0.5606463187393301, 
      0.5809507454831592, 
      0.1746389521360279, 
      0.587595972014903, 
      0.5864895904230871, 
      0.5018331390111889, 
      0.5300315586189759, 
      0.5998453571048451, 
      0.5830613107734648, 
      0.538272582538073, 
      0.2462776829424451, 
      0.5214911412977943, 
      0.5322826598333653, 
      0.5290482400975279, 
      0.5843042723634778, 
      0.511863886967432, 
      0.6081854825260169, 
      0.6005039775577786, 
      0.5791769775894733, 
      0.4772620332038415, 
      0.5938492323745719, 
      0.5225694794176131, 
      0.5585997690313208, 
      0.5351831853048201, 
      0.4190354959525066, 
      0.5606553897896879, 
      0.5728870383187388, 
      0.4451549053537542, 
      0.47854950063531576, 
      0.5269633874888956, 
      0.5984802139551028, 
      0.6025954720272274, 
      0.5492651997808822, 
      0.5180480484531247, 
      0.5217835709679882, 
      0.5425364979482922, 
      0.4786465881186213, 
      0.5902863404352393, 
      0.42719139416295815, 
      0.3733196036545132, 
      0.5827892074404375, 
      0.4792552142061246, 
      0.5739375939591859, 
      0.5583732933575275, 
      0.5604578440255329, 
      0.5860294121126909, 
      0.47720832259918106, 
      0.5778068698031795, 
      0.5580591525566552, 
      0.5087651146509902, 
      0.5562057457376405, 
      0.5538666379825246, 
      0.4394955526278181, 
      0.5750445677237555, 
      0.5563088036855661, 
      0.5141651985392416, 
      0.5616068443344786, 
      0.580233119423696, 
      0.5955102952642664, 
      0.5653291104042091, 
      0.5024255972844976, 
      0.5508300147105237, 
      0.4799019761888892, 
      0.4906158813290961, 
      0.5815939928927387, 
      0.5661163152833385, 
      0.5810324691775063, 
      0.4793617540555315, 
      0.4441107629096247, 
      0.4889637522883188, 
      0.33239494073887854, 
      0.41236574491154776, 
      0.7738128258061789, 
      0.5614640786038855, 
      0.5886904868763061, 
      0.5397857949659614, 
      0.584025489621694, 
      0.6214958875468979, 
      0.6006519430704949, 
      0.5171107605653754, 
      0.5118441332613065, 
      0.5439184158370467, 
      0.41795403274492626, 
      0.5870732389217442, 
      0.5335965742393383, 
      0.617293021105365, 
      0.5857568119628151, 
      0.5764143293413909, 
      0.4933367449756218, 
      0.5486571605661058, 
      0.5860203270220284, 
      0.6134577911031553, 
      0.5716946522163714, 
      0.5705041452693713, 
      0.5613395053778307, 
      0.5305974591664299, 
      0.5633025041367732, 
      0.585224368492547, 
      0.3962849369501624, 
      0.5868662217585514, 
      0.5964483345847624, 
      0.5750789120457831, 
      0.6054858719012708, 
      0.3833322669565444, 
      0.5827189399198173, 
      0.6261918825797839, 
      0.5126437463460701, 
      0.41854078344147067, 
      0.6228921962430716, 
      0.44718258633666486, 
      0.5908313569226432, 
      0.47203316824439656, 
      0.5200736844998664, 
      0.5845000060460604, 
      0.46359027404578906, 
      0.6140554549964652, 
      0.5782825163921453, 
      0.4321857837393272, 
      0.5739166803558762, 
      0.569177365291843, 
      0.5821232701223593, 
      0.569051733702559, 
      0.5413627350194865, 
      0.42865220793247416, 
      0.4224362316422547, 
      0.5962223250675358, 
      0.5281635566911607, 
      0.5057590326998862, 
      0.6162639423986084, 
      0.3658807590109082, 
      0.4950687937859278, 
      0.6176508701383058, 
      0.5464896940870645, 
      0.5908261365612447, 
      0.6048229517684167, 
      0.5597062381902046, 
      0.46756604069167296, 
      0.5496624529493125, 
      0.5589192627752135, 
      0.5860953040746641, 
      0.5762969056678706, 
      0.5593652132549894, 
      0.43108134636958545, 
      0.5046581015087301, 
      0.5608792145013803, 
      0.5918142571633405, 
      0.533883441441106, 
      0.5529456972418096, 
      0.539028469654944, 
      0.5736162867192849, 
      0.5412205906817075, 
      0.5854339863397374, 
      0.5163480359961902, 
      0.5540174879382772, 
      0.5707507766877082, 
      0.5650088913074612, 
      0.323447499565401, 
      0.5723409192898999, 
      0.5710835721324846, 
      0.6073365849130039, 
      0.566022463137981, 
      0.4712826931867825, 
      0.5928165024780786, 
      0.5629958460268245, 
      0.5644725712175944, 
      0.62684048318438, 
      0.5032706906948251, 
      0.39944060164270095, 
      0.42982725424990287, 
      0.5540832815922693, 
      0.41834280824972053, 
      0.4006020520578739, 
      0.441027093704115, 
      0.5747938670018755, 
      0.42674733555099825, 
      0.5036214816509631, 
      0.5426095780213535, 
      0.5297560141337652, 
      0.4114116678916332, 
      0.5557584248582278, 
      0.17815883242402047, 
      0.6074112591857539, 
      0.5067431827381909, 
      0.6052549538343712, 
      0.585938581398906, 
      0.5704869000472228, 
      0.5469527378192905, 
      0.5528708474938446, 
      0.5394877060313082, 
      0.4580926601131197, 
      0.5964460322768418, 
      0.5481961239087298, 
      0.5300439024234158, 
      0.5933315809806856, 
      0.49620201815998183, 
      0.5400755786639657, 
      0.5782486025511364, 
      0.5668423163850101, 
      0.6068368927947826, 
      0.6090928129803559, 
      0.6193455415139559, 
      0.5784702435945528, 
      0.5559949869863546, 
      0.5779737568796122, 
      0.6081543967461299, 
      0.5707742845696497, 
      0.4085246152748221, 
      0.5741673440391577, 
      0.5776465571560206, 
      0.5531679290275958, 
      0.5531893115284303, 
      0.5861117489478199, 
      0.5106623534925506, 
      0.34084386944153816, 
      0.5678932638194233, 
      0.3152232978398547, 
      0.5127481514025994, 
      0.5608283300892959, 
      0.5100861311474052, 
      0.5433968332944304, 
      0.5292063824812693, 
      0.4004818624090485, 
      0.5624740717638829, 
      0.5955563045696028, 
      0.6050842526076272, 
      0.5586751664299847, 
      0.6082123328329349, 
      0.580201867495011, 
      0.5842841975725086, 
      0.6034125892060223, 
      0.24657561740363285, 
      0.558783739621485, 
      0.4777066091684939, 
      0.5795204611539057, 
      0.5752500643960069, 
      0.6114982392765148, 
      0.6082916796065969, 
      0.5466367429052817, 
      0.5407308494277139, 
      0.4317308188638437, 
      0.5844691853312601, 
      0.5671470678555152, 
      0.6293622665271179, 
      0.5228502925757221, 
      0.5921569351651669, 
      0.60263550101203, 
      0.5673257124751611, 
      0.5808809071309295, 
      0.5462101873772278, 
      0.5758789969299498, 
      0.5415711115507934, 
      0.5519350379564355, 
      0.5675886457512476, 
      0.5971222655929237, 
      0.5963390849303238, 
      0.605377258227769, 
      0.5398572685997425, 
      0.5715229164238675, 
      0.591845397887441, 
      0.564575120392378, 
      0.3441575970365842, 
      0.37101263089777015, 
      0.5657991856510436, 
      0.4954045803204985, 
      0.5471125786622912, 
      0.6134808687374931, 
      0.6096471059467018, 
      0.5981760646486247, 
      0.5801488694963564, 
      0.5739714548188637, 
      0.6127523323240113, 
      0.4793098565741992, 
      0.520744289699905, 
      0.4995668740195169, 
      0.4554549095002658, 
      0.41958536122435397, 
      0.551043871453051, 
      0.47534557478357164, 
      0.5780025214814734, 
      0.533797303807928, 
      0.5822745475309308, 
      0.510481688568318, 
      0.3478571177638545, 
      0.5287718852838392, 
      0.5670939054670071, 
      0.5860896300268386, 
      0.5729432123561585, 
      0.5807715285894935, 
      0.6032047163646942, 
      0.5842493297482493, 
      0.6052058973388698, 
      0.5571256492661897, 
      0.5960703853140352, 
      0.6126207509131676, 
      0.5864292277219046, 
      0.49564341040340104, 
      0.6071004499667151, 
      0.586015663117829, 
      0.6007303160068493, 
      0.5241340697616905, 
      0.5251027575526205, 
      0.5022790443714648, 
      0.5987722068850415, 
      0.19551209349922377, 
      0.5871083980590993, 
      0.6319389485169592, 
      0.5625383397266417, 
      0.5542235129954057, 
      0.17312551695254294, 
      0.6089203859815563, 
      0.5824930726851417, 
      0.5634749904879915, 
      0.5666274920048734, 
      0.5977107949977764, 
      0.49397302632392015, 
      0.5214500142686975, 
      0.6082984748554724, 
      0.614378326774222, 
      0.5064888370875535, 
      0.5236569016726907, 
      0.5636779257937088, 
      0.5773230454478983, 
      0.5574283342324804, 
      0.6034664082689453, 
      0.5564951179676678, 
      0.6027968785155743, 
      0.6009476405678087, 
      0.5521649367794396, 
      0.5761459223069487, 
      0.5820036544160284, 
      0.47618143182987527, 
      0.3559225927053385, 
      0.5728718021410727, 
      0.5441411236128543, 
      0.5563012601782049, 
      0.5548535617078957, 
      0.5066649744564612, 
      0.5850878542622833, 
      0.5848786762141679, 
      0.4626076292043507, 
      0.6021025531997789, 
      0.4866430825986018, 
      0.5212635356108843, 
      0.4939716162959177, 
      0.6068637957170708, 
      0.5995731838219465, 
      0.5772478691545028, 
      0.2452338724073205, 
      0.5169360016069345, 
      0.5628380256609127, 
      0.5543825375679764, 
      0.5586817355343358, 
      0.4751953314837035, 
      0.5824025752001233, 
      0.6258802254099203, 
      0.5665021224440864, 
      0.6181555878198204, 
      0.29008877169756636, 
      0.5096874665358962, 
      0.578324334616245, 
      0.5443519366941976, 
      0.6029218927815073, 
      0.5807501932856889, 
      0.6044677740598273, 
      0.6005519611374857, 
      0.43234868953991806, 
      0.6054254172522228, 
      0.5703981601162664, 
      0.6160840880150138, 
      0.5712617089744285, 
      0.45632161656071024, 
      0.5062797352181663, 
      0.5832498978443925, 
      0.32162669807455696, 
      0.6005210516312981, 
      0.3898752723177019, 
      0.24153985526168062, 
      0.5978472297739568, 
      0.5780925745766925, 
      0.5164999527857013, 
      0.5382029352886116, 
      0.5842215775114566, 
      0.5594561696749215, 
      0.478534135584535, 
      0.5232012943832793, 
      0.6073770660761807, 
      0.5582345093893296, 
      0.6086716338825954, 
      0.5058564615078425, 
      0.5851195345257706, 
      0.5660599072201178, 
      0.5647969722360526, 
      0.5945623197902168, 
      0.595966551344654, 
      0.529954127778617, 
      0.5547825037651942, 
      0.5473791275315877, 
      0.5620798546322054, 
      0.5144150233255581, 
      0.5122372739373963, 
      0.5675904098892023, 
      0.43438407680522995, 
      0.49901131102807483, 
      0.5414581561956047, 
      0.36609887632139776, 
      0.6225772112397642, 
      0.5871146713753739, 
      0.5544570806309193, 
      0.5260474382297244, 
      0.5437882405574597, 
      0.5516067850415701, 
      0.6057966068187883, 
      0.5182158448212703, 
      0.5970224410078158, 
      0.5153605585146382, 
      0.5539270860853855, 
      0.6018026630903524, 
      0.5754533938097138, 
      0.5892401972124274, 
      0.5938566590580675, 
      0.5693698146236231, 
      0.47242550137549577, 
      0.6070800473728198, 
      0.5268580761199501, 
      0.46791224474347176, 
      0.5623205772264767, 
      0.6054815247448216, 
      0.4591394688721875, 
      0.5546050835780647, 
      0.5510307972145503, 
      0.5072943892134987, 
      0.5410296899644763, 
      0.5473786541019989, 
      0.5923783324554264, 
      0.6074642201254247, 
      0.6014052685069711, 
      0.5754108938964184, 
      0.47267311517818367, 
      0.39468648509232745, 
      0.613358548800365, 
      0.6139876961254688, 
      0.5428777345776115, 
      0.5457725213844699, 
      0.45644475184568106, 
      0.5505403066790989, 
      0.5560898402832973, 
      0.6166003253883788, 
      0.5871976184737899, 
      0.5637258352905261, 
      0.55016575404072, 
      0.5017770421004052, 
      0.5530146720897424, 
      0.5591519420919725, 
      0.4968820318196633, 
      0.5272904315145218, 
      0.5933544371482647, 
      0.5221519435886016, 
      0.6301578880194294, 
      0.35057856803429305, 
      0.6105687420526125, 
      0.5923279321154123, 
      0.6086597733513208, 
      0.5991286154491472, 
      0.5959210681653855, 
      0.5957262862103135, 
      0.615303612501244, 
      0.550360505711228, 
      0.6099949909317012, 
      0.581414837239884, 
      0.6141530553729797, 
      0.6187952109885123, 
      0.5639601543114694, 
      0.5564493942900968, 
      0.5658880284761222, 
      0.3574452237911559, 
      0.6050466773931253, 
      0.4226983159903928, 
      0.6046541723263955, 
      0.5727446222373239, 
      0.4809680864703806, 
      0.5076944105385727, 
      0.5394570015063275, 
      0.5059325675705165, 
      0.27530078207346015, 
      0.5075274299887697, 
      0.4332505338143433, 
      0.5165091998452725, 
      0.597736460740074, 
      0.5903564504638212, 
      0.5244971357274854, 
      0.46994911602459544, 
      0.5615230573737057, 
      0.5697290933150893, 
      0.5733914569248163, 
      0.5794811106199761, 
      0.36135341511799157, 
      0.4476975986365082, 
      0.5804754818001941, 
      0.5649832872024989, 
      0.23589854549421604, 
      0.5722364025840829, 
      0.5890651962503403, 
      0.4654659485026202, 
      0.5935711908387015, 
      0.5751684775697821, 
      0.5357265598468647, 
      0.572960154895956, 
      0.6223940958037748, 
      0.537918269747778, 
      0.6289150156749426, 
      0.6067970721868345, 
      0.5586190524427488, 
      0.2839007117857336, 
      0.5711043073486092, 
      0.5698840141679781, 
      0.5641101087007275, 
      0.5756471949709323, 
      0.6121073940029084, 
      0.5583070688824934, 
      0.5959531557632834, 
      0.6058881031671655, 
      0.56519209488068, 
      0.5419105100721918, 
      0.5538887274040732, 
      0.502371559700809, 
      0.6297126210717783, 
      0.6192982699084947, 
      0.5345541191615121, 
      0.48402062126547607, 
      0.6146774825924856, 
      0.5536959924031778, 
      0.29865311736125266, 
      0.5342554548745108, 
      0.5542428527599025, 
      0.4960811193131424, 
      0.5683595961922792, 
      0.5677582200392405, 
      0.4435761441683761, 
      0.5607348432919753, 
      0.5721695946389281, 
      0.5604105924144102, 
      0.6096554056791713, 
      0.5748344162240417, 
      0.4080079699702464, 
      0.5633114855484097, 
      0.43671358894531886, 
      0.5017550603136058, 
      0.6032374407341823, 
      0.5719293292951244, 
      0.4655241746261514, 
      0.5452308540745627, 
      0.5234238630659148, 
      0.5382396530411961, 
      0.5926878457013469, 
      0.6102321547851273, 
      0.3994843536997362, 
      0.49945019555938197, 
      0.5894126603472168, 
      0.5448353316902619, 
      0.5427840403584252, 
      0.5822438054551705, 
      0.603507018901228, 
      0.5877721520052507, 
      0.5241160510448818, 
      0.5669658334252842, 
      0.5767145596376491, 
      0.5879304540905749, 
      0.3570898319743726, 
      0.5910842924285333, 
      0.5842997757055151, 
      0.5846292054050197, 
      0.5172451875337324, 
      0.350560861906249, 
      0.5618610225659663, 
      0.6070535923544867, 
      0.6089209054869185, 
      0.5352557911872826, 
      0.5081226794127701, 
      0.5892905521538684, 
      0.5587462085933155, 
      0.5957825355001438, 
      0.5762124232418938, 
      0.586728759808449, 
      0.5357975386051607, 
      0.4337660566983698, 
      0.5150464582408499, 
      0.40330106670569066, 
      0.5516647648486418, 
      0.36940998594109375, 
      0.3921321585422084, 
      0.5164578446898811, 
      0.5107339385453014, 
      0.4650661845651513, 
      0.5398106585618097, 
      0.5061785721786899, 
      0.5870652688762048, 
      0.5681020597954831, 
      0.6262755813791776, 
      0.4544539232487385, 
      0.2890174874334278, 
      0.6022601242486266, 
      0.6270307587573541, 
      0.5099964106040586, 
      0.4627989092174603, 
      0.5972102290841524, 
      0.3654643546657392, 
      0.533983796016927, 
      0.5654946977960472, 
      0.2931053000098291, 
      0.5960836087669317, 
      0.5035257252173182, 
      0.5715288951771216, 
      0.6036601388576153, 
      0.6036355726019708, 
      0.5885962334180217, 
      0.5708930208106626, 
      0.5496267573248286, 
      0.5313630131135919, 
      0.5488661211727105, 
      0.4653402565020991, 
      0.3825379615444891, 
      0.6160580804927648, 
      0.6009518336564235, 
      0.5690515263981526, 
      0.5845660377354759, 
      0.6191506511317734, 
      0.5645150127985402, 
      0.5885317504687696, 
      0.5348692728089036, 
      0.5459695983199135, 
      0.6226497598356882, 
      0.6085379114939341, 
      0.6185110753108679, 
      0.5856328154981659, 
      0.4440442354511507, 
      0.6268067640285285, 
      0.29129570731360194, 
      0.5868593621634248, 
      0.48467623863430487, 
      0.6119072444390866, 
      0.49252925346618165, 
      0.5430552210122545, 
      0.5794839332344558, 
      0.5834994839813467, 
      0.5565805968679839, 
      0.5907132787899015, 
      0.46861911998546235, 
      0.6105925386086788, 
      0.58675395660288, 
      0.4943886719702995, 
      0.4260347685309454, 
      0.4724078811702833, 
      0.6140891129453645, 
      0.5058176358506397, 
      0.5740117916075856, 
      0.6021896269999766, 
      0.44720998098999615, 
      0.5474022084563933, 
      0.38519624298493216, 
      0.5667791798229713, 
      0.5813423025348808, 
      0.5404578935403852, 
      0.5832363646713944, 
      0.6121059065437169, 
      0.6124568977784861, 
      0.5556069237542419, 
      0.6141574749409905, 
      0.5841412915029917, 
      0.5332821062320277, 
      0.5572130995243617, 
      0.5901100307687698, 
      0.6248749653580937, 
      0.5840793924149985, 
      0.5358473028274665, 
      0.5666308786690837, 
      0.5816238233360465, 
      0.5655427643687303, 
      0.48381720992717847, 
      0.5321286236607365, 
      0.5917984082588587, 
      0.29936922081787, 
      0.5825543529245106, 
      0.5082121028647839, 
      0.5698083806939076, 
      0.555495770144649, 
      0.5592124247106204, 
      0.5619970114342437, 
      0.5135206082833118, 
      0.563308123376009, 
      0.5591497993907417, 
      0.539846324531654, 
      0.6154105736788354, 
      0.6030968630644584, 
      0.5884372725087883, 
      0.5757569451527013, 
      0.5019536500041033, 
      0.5663672404371688, 
      0.6212739573300916, 
      0.29255418011167794, 
      0.5828243922242429, 
      0.5606448963249878, 
      0.6062124344671508, 
      0.5840685630074549, 
      0.5071523629333787, 
      0.5490955398275038, 
      0.5746175810205081, 
      0.5439236819060671, 
      0.5642364441245126, 
      0.5651920474460301, 
      0.5647416372292396, 
      0.47922739234183376, 
      0.5626368579429104, 
      0.5774913063210421, 
      0.5454161358784323, 
      0.46672576033745267, 
      0.2760855691520031, 
      0.5168465411591082, 
      0.6087477730126846, 
      0.5587620323664898, 
      0.6043557150453658, 
      0.6135243385714023, 
      0.574114356124488, 
      0.5989686877775809, 
      0.5309070506938968, 
      0.5010646371050664, 
      0.485470088344987, 
      0.5993034701944111, 
      0.4492531588681655, 
      0.5641326972869493, 
      0.5615950700713207, 
      0.4959684779845324, 
      0.5905960043999912, 
      0.6228567626722179, 
      0.5481993440208035, 
      0.5602444680618389, 
      0.529894710888104, 
      0.5920762781714433, 
      0.5809382910817812, 
      0.5646493091219981, 
      0.4710038217780239, 
      0.5949897663311701, 
      0.5872628020328838, 
      0.4283541835516813, 
      0.6121611779949827, 
      0.5191721187485748, 
      0.14586167934639294, 
      0.6066577448435142, 
      0.5820609510104188, 
      0.5655680028822736, 
      0.5670114021638373, 
      0.5817422554383328, 
      0.6060647569600129, 
      0.4061700195172301, 
      0.5124802341810014, 
      0.38268106849539213, 
      0.5600271948379979, 
      0.5379427748917411, 
      0.6095216624295309, 
      0.6041582970826244, 
      0.5084482334875425, 
      0.5547565156087616, 
      0.5211151446640166, 
      0.5686074154441791, 
      0.500430291319679, 
      0.5678597360999089, 
      0.6144795409265451, 
      0.6028855180922235, 
      0.5483531997627014, 
      0.5963142236260088, 
      0.5034914355495103, 
      0.5683152894615537, 
      0.5847560903199227, 
      0.3583940372337223, 
      0.5863848323085179, 
      0.6258476595498643, 
      0.6324960948952685, 
      0.535086246963828, 
      0.5865904788105802, 
      0.5761568999054445, 
      0.5632260323985485, 
      0.5570981352340902, 
      0.6126526622301103, 
      0.551488461708729, 
      0.5414086326341127, 
      0.6084653148629796, 
      0.5107044761251601, 
      0.5878977792342527, 
      0.5420917726363043, 
      0.5716055474354087, 
      0.5555389708127006, 
      0.6235469705606698, 
      0.5743367608696098, 
      0.6071423790981618, 
      0.5956652077497231, 
      0.6186838609062236, 
      0.5479534575743239, 
      0.5571261098257084, 
      0.2814901964184516, 
      0.6109614045006385, 
      0.5922092118320429, 
      0.4984514134261199, 
      0.5469687313219904, 
      0.5839713162341558, 
      0.5484707193205257, 
      0.6077174825493226, 
      0.5274441129387303, 
      0.5716405504105799, 
      0.548647551906845, 
      0.5565189651155458, 
      0.5081209500185938, 
      0.22669430713118774, 
      0.6096905200827888, 
      0.5948565086892521, 
      0.5697764411823005, 
      0.5363448144523616, 
      0.5165625760341915, 
      0.5399801523745005, 
      0.5851529331572912, 
      0.49558831474796733, 
      0.4452041875429871, 
      0.5959882490197627, 
      0.5847917196025836, 
      0.612184289597436, 
      0.5314295672369238, 
      0.5931202301607702, 
      0.6016744436825733, 
      0.6032729653320488, 
      0.5591064494741737, 
      0.4931751334925923, 
      0.5694233433248501, 
      0.5829819694308004, 
      0.5898230565762068, 
      0.4868675315244646, 
      0.5118018348323835, 
      0.6114072709257181, 
      0.5339269325455765, 
      0.5880454385038577, 
      0.5662180706404317, 
      0.5252174693269148, 
      0.5421288195238881, 
      0.5977767835273206, 
      0.582288953434669, 
      0.5532294798248223, 
      0.42790071624424963, 
      0.5208109508811662, 
      0.5161513891726398, 
      0.5656077974192258, 
      0.5376839480346104, 
      0.6224792931203365, 
      0.5332138522096503, 
      0.5092668543197244, 
      0.5342595509600604, 
      0.5181105138595584, 
      0.5864726783798746, 
      0.6138629093109527, 
      0.560683050651418, 
      0.5881776070913621, 
      0.5860388533978781, 
      0.5948943875020891, 
      0.5329772649648933, 
      0.5263413342842092, 
      0.5921506974564098, 
      0.42646607007251935, 
      0.5893628007471607, 
      0.6177182585132655, 
      0.6154397503029423, 
      0.5466679209731301, 
      0.5863094924731367, 
      0.5286697222273042, 
      0.5910691910954871, 
      0.2125708142428092, 
      0.5341899517848473, 
      0.6191513784676058, 
      0.6234209368672705, 
      0.5979670172402463, 
      0.5973600233771887, 
      0.5891888172246835, 
      0.6012922767432238, 
      0.14748961876762168, 
      0.6190064082085412, 
      0.6113739758742436, 
      0.5868625466861963, 
      0.6044336162884644, 
      0.49130562504057274, 
      0.5960188120457711, 
      0.6009357729907986, 
      0.6062138207678652, 
      0.7454314620898672, 
      0.5695978411507663, 
      0.5765267846975975, 
      0.5621989280100893, 
      0.5251257805200804, 
      0.542489532958695, 
      0.6147696229211908, 
      0.5738202554403223, 
      0.5799182803410572, 
      0.5921965791200052, 
      0.5955637091138272, 
      0.3333768175542209, 
      0.5953886019469905, 
      0.5726392637022334, 
      0.6146047836604924, 
      0.28516708575818117, 
      0.6172271851535573, 
      0.5775798654065962, 
      0.5578148270833546, 
      0.5614080730184748, 
      0.46733391940073055, 
      0.582776162633334, 
      0.6000993084047538, 
      0.5284474014380451, 
      0.5557242203037287, 
      0.36437470526137955, 
      0.6211729648160645, 
      0.5369461723655268, 
      0.5673772729442141, 
      0.5231679035162566, 
      0.6028466089639971, 
      0.6019073240575618, 
      0.5789650887827004, 
      0.6122996472320072, 
      0.6012471671164868, 
      0.551835530710815, 
      0.573915921593667, 
      0.5705814901834138, 
      0.6164984445924829, 
      0.5944434376508853, 
      0.5953755241481785, 
      0.5800659660503928, 
      0.5492670480659777, 
      0.5737601668878092, 
      0.5923929588890019, 
      0.6010392827438856, 
      0.5592209642297149, 
      0.5598325468138098, 
      0.5952096229919238, 
      0.5517945491475105, 
      0.6176596476469406, 
      0.5552500591825241, 
      0.595275180630012, 
      0.6075796063009266, 
      0.5807796393454997, 
      0.5418537565209168, 
      0.6048639630588502, 
      0.44368183297252417, 
      0.45740843038928897, 
      0.6015311309937775, 
      0.6254063573855551, 
      0.6022365658343896, 
      0.5888329296484583, 
      0.5334336486298332, 
      0.42655962894094324, 
      0.5681217895809654, 
      0.5338698697035037, 
      0.508077836956155, 
      0.5389625020156955, 
      0.5364454124202681, 
      0.6213414166896191, 
      0.47530331233021, 
      0.4554917218375607, 
      0.5906057596455138, 
      0.6062442585347183, 
      0.5351933036396606, 
      0.5839133454212033, 
      0.6111712900125322, 
      0.6314490710683374, 
      0.6040264525732991, 
      0.6210819616956482, 
      0.5624384307884028, 
      0.5495572345939248, 
      0.52786421192695, 
      0.5957812193109424, 
      0.5245309982458352, 
      0.5636805673629401, 
      0.5764191293212276, 
      0.5938594518495411, 
      0.601467365277505, 
      0.581017058579093, 
      0.5969119976955634, 
      0.5287897564982985, 
      0.45944973884295215, 
      0.6053113162239903, 
      0.5395690361974056, 
      0.6193963259149279, 
      0.5381736469497428, 
      0.5248729195700519, 
      0.5646191880607886, 
      0.4745774641780315, 
      0.5878210233740572, 
      0.5267001552238164, 
      0.5883834722685548, 
      0.5765077783501149, 
      0.5764321496732331, 
      0.5630665185003563, 
      0.5504967602221102, 
      0.5722780983101253, 
      0.6124286037077147, 
      0.6089705901404036, 
      0.4885781298490066, 
      0.5629930237737839, 
      0.5982123953950358, 
      0.6076434246735768, 
      0.5401963809448982, 
      0.5835179256350204, 
      0.5319508109661567, 
      0.5356141581189756, 
      0.5505321262585422, 
      0.5785948744745815, 
      0.5340060086454416, 
      0.442937317871837, 
      0.540785145731035, 
      0.48462463284050755, 
      0.565034449738023, 
      0.3995934922041866, 
      0.5952637275408573, 
      0.5257043947887475, 
      0.3398990368213021, 
      0.584727900997047, 
      0.6077422517386197, 
      0.6059011436288382, 
      0.5126137605256891, 
      0.6154824425714573, 
      0.5974512089737375, 
      0.5449578023218353, 
      0.41596315668889505, 
      0.4628521915489699, 
      0.36365529167815824, 
      0.5898630754941501, 
      0.5449696374482963, 
      0.5326982809588854, 
      0.552115532853869, 
      0.6003217943371504, 
      0.39918813740568704, 
      0.5901155262888872, 
      0.6003746791830058, 
      0.46277724280286675, 
      0.5487258868157533, 
      0.6140746394168858, 
      0.49392881286635854, 
      0.47375416348200544, 
      0.5456928774625912, 
      0.537084996631011, 
      0.608518909953842, 
      0.6022198925202974, 
      0.2584351258915788, 
      0.5294482444118361, 
      0.5789775801557192, 
      0.5812572512307908, 
      0.5871954589264953, 
      0.5190883930358792, 
      0.5602982741211893, 
      0.5410237700894209, 
      0.5933553447722002, 
      0.3606241752663629, 
      0.5680354227122129, 
      0.5935985225973616, 
      0.6311625064859446, 
      0.5445191215708222, 
      0.4270963632777721, 
      0.546631387651233, 
      0.6234763193800573, 
      0.6085466232159212, 
      0.5386611771737692, 
      0.5546762566601532, 
      0.5972502308806715, 
      0.17348389549327242, 
      0.4434756773695794, 
      0.6212142407251174, 
      0.6032822282831698, 
      0.5872528077216841, 
      0.4990778125810606, 
      0.5998001477977288, 
      0.5578126087553802, 
      0.608881849019614, 
      0.5497143495185386, 
      0.48701249432200944, 
      0.2124119003788952, 
      0.5857756946264251, 
      0.5893225458142726, 
      0.5893874483950514, 
      0.4657137460770074, 
      0.4303184159156061, 
      0.4694566869088295, 
      0.5743701757755575, 
      0.5907284839836607, 
      0.44563418744050354, 
      0.5579720706844601, 
      0.5181321767317214, 
      0.5993556440880474, 
      0.45829342312556803, 
      0.5489080414471188, 
      0.5732844080845909, 
      0.5178402272436419, 
      0.5409634063821696, 
      0.5027709938943716, 
      0.44595068826058604, 
      0.384092039483329, 
      0.20346141184778524, 
      0.608382948047484, 
      0.5939241508983647, 
      0.5648476242723449, 
      0.5764870804242995, 
      0.5149355921476828, 
      0.4796441359461957, 
      0.5523476841586104, 
      0.5311456321724254, 
      0.6121740508352707, 
      0.5980360653277348, 
      0.5588885091112428, 
      0.4136040886853414, 
      0.5803421799876826, 
      0.586767707477001, 
      0.5408179950391128, 
      0.5264215273452845, 
      0.5768240031784145, 
      0.5678523442636929, 
      0.631475145022987, 
      0.5880543769731917, 
      0.5520089261941614, 
      0.5461773775097132, 
      0.5947339057806957, 
      0.569766145228334, 
      0.6159624798687199, 
      0.39822817998429577, 
      0.20126057270185288, 
      0.5715083162338681, 
      0.6164962150988746, 
      0.5262080541829416, 
      0.6205851933506125, 
      0.6092718498166155, 
      0.3693791468013203, 
      0.6169094291524027, 
      0.6240290054904456, 
      0.5389463760654928, 
      0.5831679173358855, 
      0.49168711852457936, 
      0.5904178905428213, 
      0.5871742438224025, 
      0.5631091800459338, 
      0.5875549965570743, 
      0.5691202497998908, 
      0.616730377141472, 
      0.6257479959327408, 
      0.534289702083048, 
      0.5862159858954852, 
      0.5315183508123156, 
      0.5913403885714857, 
      0.49722408702075815, 
      0.4986117564647808, 
      0.3322881037021727, 
      0.558343034737302, 
      0.5275844178442667, 
      0.593467742438395, 
      0.47343324161707007, 
      0.6219332143996594, 
      0.5760759802578052, 
      0.6039371726022655, 
      0.6067195328093984, 
      0.4816170646105351, 
      0.5520875901520563, 
      0.5497346142605256, 
      0.624148957359912, 
      0.3793335388503478, 
      0.6044033525598149, 
      0.4608081949834779, 
      0.5507902014775723, 
      0.6180834884024013, 
      0.3934534042170617, 
      0.5756530207604559, 
      0.6181675065730787, 
      0.5193449941642065, 
      0.5945787467643299, 
      0.5761565536974059, 
      0.5877079489543349, 
      0.41167205761173775, 
      0.5972577590035523, 
      0.5965702283847945, 
      0.5391796767185495, 
      0.5459176530578256, 
      0.6293250738121399, 
      0.615340152514262, 
      0.5866582406952405, 
      0.5480466141632728, 
      0.5967050351021442, 
      0.604948896667508, 
      0.6060211729765226, 
      0.5257599822325297, 
      0.605159403221345, 
      0.6085837236949967, 
      0.5729005868075085, 
      0.5445409389986761, 
      0.5847932229474699, 
      0.36174774008011373, 
      0.5204179789295712, 
      0.2633654186786363, 
      0.4827762619825031, 
      0.5698296594563669, 
      0.5291863353867104, 
      0.6073146411871067, 
      0.6144307872652472, 
      0.5896310196396252, 
      0.6094636647096654, 
      0.5331495284650758, 
      0.5419432328037572, 
      0.587861085428367, 
      0.45191205317569366, 
      0.4498660437801277, 
      0.5204305823133943, 
      0.5965756464030193, 
      0.44157283547853926, 
      0.5808251059131615, 
      0.5685195496755625, 
      0.5494237399089806, 
      0.6276246287180128, 
      0.5372678984715303, 
      0.611897629184275, 
      0.48843598042404435, 
      0.5848371666489085, 
      0.6147727095570935, 
      0.5773651580183017, 
      0.6106112257277482, 
      0.40283022667003016, 
      0.42304518741565084, 
      0.5577413739208368, 
      0.4966263032158974, 
      0.619796973002033, 
      0.6032710129382809, 
      0.6157123045275583, 
      0.5658570873452257, 
      0.5539679916487654, 
      0.5748314488651073, 
      0.5124809597487171, 
      0.4963562307854895, 
      0.5878950734992102, 
      0.611636343258081, 
      0.6137200913672392, 
      0.39515308644740604, 
      0.6008204940507443, 
      0.599677284318134, 
      0.5616561705814577, 
      0.4905528875934362, 
      0.5881509185231074, 
      0.5696837809877405, 
      0.6153748203483969, 
      0.48175422910283683, 
      0.5488210933897629, 
      0.581055543046098, 
      0.5778412106063736, 
      0.5812524173306136, 
      0.5183420182094146, 
      0.41460338922200274, 
      0.6189559392110952, 
      0.2544080926950639, 
      0.47856175319247446, 
      0.5077130421530353, 
      0.5461041286881706, 
      0.5845129248915891, 
      0.6038983100710956, 
      0.37733790502216513, 
      0.5073608465573678, 
      0.5922631565290365, 
      0.3848083079544357, 
      0.5606943794720831, 
      0.602709950069796, 
      0.5865398642947841, 
      0.5815977399269912, 
      0.54258614515149, 
      0.5829074982459184, 
      0.522279648807214, 
      0.6196959535408167, 
      0.5142906533226659, 
      0.6043279256314728, 
      0.6136205599685466, 
      0.547247347847775, 
      0.48414195915983094, 
      0.5730940788323845, 
      0.5059978528807368, 
      0.41380289643037477, 
      0.5516423084669938, 
      0.5911949361989473, 
      0.6017237783192074, 
      0.48846892060270214, 
      0.5765225662742448, 
      0.5078902700987489, 
      0.5781189897217867, 
      0.603603796104329, 
      0.5346746856347689, 
      0.5901385353998465, 
      0.6194481007569331, 
      0.5325828037038383, 
      0.3089763652497915, 
      0.5991110990260513, 
      0.5198119078907427, 
      0.5242398109056818, 
      0.46803775913230966, 
      0.6107748135926678, 
      0.5447769875152264, 
      0.3452719349634933, 
      0.25133276773216295, 
      0.3867997653290101, 
      0.5514877643092002, 
      0.5861120589503069, 
      0.5980301468236967, 
      0.6049814243107507, 
      0.5553351941022159, 
      0.6192792944129187, 
      0.5985345163356456, 
      0.5378747667545163, 
      0.6009715828251723, 
      0.6193315088325203, 
      0.43148673750539723, 
      0.5070585389146862, 
      0.5798531656819684, 
      0.5805529765005335, 
      0.5608797066186915, 
      0.524533030542939, 
      0.6036598492159884, 
      0.49880918690766624, 
      0.568640183877618, 
      0.55402264583182, 
      0.545172823138529, 
      0.5121457323155092, 
      0.6044702962480739, 
      0.5709642009130189, 
      0.6114675308600157, 
      0.5119288264427602, 
      0.5220542826332542, 
      0.32957061618719075, 
      0.576222465923165, 
      0.6214059910278373, 
      0.6051639526545959, 
      0.5002312219805641, 
      0.5714542991749599, 
      0.6231764161789501, 
      0.525380217904872, 
      0.5624370559341021, 
      0.5806154750423456, 
      0.5222827547040778, 
      0.606636349691826, 
      0.6092656410054653, 
      0.5757661367671111, 
      0.5851914445723506, 
      0.5644653515449944, 
      0.6085836735125729, 
      0.6199013756762081, 
      0.47777096551173315, 
      0.5311780760827789, 
      0.591326153814443, 
      0.4799708997221398, 
      0.5382485784766762, 
      0.43959109526953055, 
      0.5659789436709498, 
      0.4868810370881231, 
      0.5202147639559379, 
      0.4093057721228127, 
      0.6040516055110591, 
      0.6113544825841751, 
      0.5313154356940373, 
      0.47209773559343626, 
      0.5713731439416893, 
      0.6071811095379078, 
      0.5481801022370391, 
      0.5651794305980701, 
      0.557166651490231, 
      0.528893811248295, 
      0.5678184446811707, 
      0.5957058306908388, 
      0.46819089812477654, 
      0.5747059767981954, 
      0.5484288859377137, 
      0.5980051535852616, 
      0.5925265949430939, 
      0.5508761365763192, 
      0.11195143768016583, 
      0.5996171927949397, 
      0.606457530340489, 
      0.5655726736446844, 
      0.5652852001066191, 
      0.543416039328344, 
      0.60668888501374, 
      0.5638899405147058, 
      0.5854839681486622, 
      0.525442801264575, 
      0.5640263856191132, 
      0.5469552842947701, 
      0.5191599535087862, 
      0.5769063734623842, 
      0.5917163661524112, 
      0.5937936496940112, 
      0.5856168015087841, 
      0.6259982588350684, 
      0.5212193818384605, 
      0.462237353132608, 
      0.5243740288449131, 
      0.3070791185330704, 
      0.5032535895756668, 
      0.5804650059219162, 
      0.6060914143763967, 
      0.5984912739336314, 
      0.6143442365084236, 
      0.6252434168150481, 
      0.3985342506279011, 
      0.5800225710928425, 
      0.42753229906936696, 
      0.49641735270603765, 
      0.5264067370506319, 
      0.5678840280513474, 
      0.5360568085992312, 
      0.622584623601391, 
      0.5757787722458106, 
      0.4839805558359313, 
      0.5736319481389609, 
      0.5853986363735694, 
      0.566353581134236, 
      0.6232926375130923, 
      0.610792380705376, 
      0.5754223312659486, 
      0.5897290293199553, 
      0.5078200861300841, 
      0.2113645505132983, 
      0.5270385147436215, 
      0.4937522246733663, 
      0.5407793589670471, 
      0.3524513800102842, 
      0.559760134310594, 
      0.5770682669282101, 
      0.6084414951787107, 
      0.627363774016353, 
      0.5897868790404807, 
      0.5763142113756305, 
      0.6247220044742994, 
      0.6216341686501043, 
      0.6176236813788162, 
      0.5954846034721157, 
      0.5786594672711007, 
      0.6159741372099811, 
      0.5292950273352015, 
      0.49051235912076147, 
      0.4760609761872029, 
      0.6169163648725401, 
      0.6106520828147033, 
      0.6298268640069794, 
      0.5749138590745752, 
      0.6132455524765473, 
      0.5857566129250401, 
      0.613204997449856, 
      0.5464595574965198, 
      0.45447340500949224, 
      0.6129452865547802, 
      0.5897565315429933, 
      0.4617680996792934, 
      0.5534859264588822, 
      0.5305515344056411, 
      0.6155478405727055, 
      0.4889403461537391, 
      0.588298629013318, 
      0.602601272130257, 
      0.5867765806050281, 
      0.5710414941997264, 
      0.48491345052282075, 
      0.43361055688768624, 
      0.43504114031297286, 
      0.3505505248111836, 
      0.5080645968284875, 
      0.5905948815352562, 
      0.49537323765913477, 
      0.582739765367236, 
      0.595399427750443, 
      0.2532437291128663, 
      0.6312478756152777, 
      0.5257829506832656, 
      0.47105335565378537, 
      0.5244918613411196, 
      0.6260243236936663, 
      0.5832680339591235, 
      0.6204591436963671, 
      0.5301697507721773, 
      0.6095512098894593, 
      0.5509200698138949, 
      0.5013378981415846, 
      0.6205419691729849, 
      0.5509885214494527, 
      0.38615844071017386, 
      0.5825904968268644, 
      0.5565633373293629, 
      0.590930099500316, 
      0.5960198754366699, 
      0.5907205296605406, 
      0.5653487016344464, 
      0.4601976909097434, 
      0.4741329083686702, 
      0.5390723532911961, 
      0.5495767997830519, 
      0.5972217064754926, 
      0.5330791670791251, 
      0.5306400907252415, 
      0.3812635266550513, 
      0.6148635987985417, 
      0.5703059567307599, 
      0.5819128964652043, 
      0.6224813662696375, 
      0.6235799407549112, 
      0.3673949942587234, 
      0.5165052502149584, 
      0.32838572739875516, 
      0.5573272326947454, 
      0.5747702156839788, 
      0.5872000787454709, 
      0.6047939770665363, 
      0.5916171935256728, 
      0.62069508436834, 
      0.5183742206222386, 
      0.5592131879314262, 
      0.5596647356305499, 
      0.2960746271053012, 
      0.5731298365069826, 
      0.434795936620968, 
      0.40026659557398053, 
      0.6037170679120302, 
      0.6052588892384274, 
      0.5229099274229856, 
      0.5350740791805543, 
      0.5265121901030774, 
      0.5652624102022168, 
      0.4727911552794947, 
      0.5893790733568006, 
      0.5763154814838767, 
      0.6081609826510306, 
      0.534594284287154, 
      0.5806388538834593, 
      0.6270708463331975, 
      0.5937666277804332, 
      0.5931945143077334, 
      0.4573313345140251, 
      0.6266776942643183, 
      0.6215365271759423, 
      0.6042503277198048, 
      0.4645782501946374, 
      0.602099521774919, 
      0.49127339237615003, 
      0.4882302773688332, 
      0.5656936031804255, 
      0.577687511421875, 
      0.5920772132814166, 
      0.5726566820065142, 
      0.5544667022678542, 
      0.5730327107133473, 
      0.5551118677785578, 
      0.5182711035844847, 
      0.45213457305213767, 
      0.5440978329451629, 
      0.6045897578997911, 
      0.4944623836124744, 
      0.551265477098491, 
      0.585510762585424, 
      0.4596132583916325, 
      0.5094696312591288, 
      0.5974198639026885, 
      0.577477956462212, 
      0.3477980329341847, 
      0.5937380492789351, 
      0.5646475360207273, 
      0.5910656800146403, 
      0.5517960657585951, 
      0.5428409344992949, 
      0.5081244582204073, 
      0.607805978871131, 
      0.567788819344986, 
      0.5850462732810793, 
      0.460598073646893, 
      0.5614149349752035, 
      0.5550932104343191, 
      0.6114365048850056, 
      0.5905882410300071, 
      0.5852971394579547, 
      0.5411738514475761, 
      0.49377681390010036, 
      0.5814844672271312, 
      0.5462312628678132, 
      0.5710651541162234, 
      0.5744568335261491, 
      0.5886259585641803, 
      0.5898411429144187, 
      0.6001662990227967, 
      0.5921044706065827, 
      0.5095120053107765, 
      0.47857340155097977, 
      0.5928284414236533, 
      0.5974088856682958, 
      0.5269570150353546, 
      0.5126943288517113, 
      0.5265541432719153, 
      0.3974354937664552, 
      0.5479171667435944, 
      0.5403170039622867, 
      0.5958512744937953, 
      0.4925323403199042, 
      0.43347472303377227, 
      0.6050910265906864, 
      0.582523329830039, 
      0.2544517215732892, 
      0.6134289463649771, 
      0.6154331297272903, 
      0.6016665562186813, 
      0.49989946690365394, 
      0.48729797371195405, 
      0.6223136507750818, 
      0.5657291460963663, 
      0.5028868625468749, 
      0.6017625741606034, 
      0.5792639509989865, 
      0.5437215723389931, 
      0.6194103717828086, 
      0.5692999917036788, 
      0.5069441720632936, 
      0.5800310519982386, 
      0.619671306966775, 
      0.5066484207201019, 
      0.5645235874777446, 
      0.5541283247950252, 
      0.5438751362019024, 
      0.6078510420697129, 
      0.6029461547769339, 
      0.5815812992608735, 
      0.6037507474343264, 
      0.5803039075910357, 
      0.4603783285480048, 
      0.3244742483347843, 
      0.6239993437852803, 
      0.619291796771542, 
      0.550258110452419, 
      0.4359858740050485, 
      0.5587989208632398, 
      0.6122517352005162, 
      0.6243445395995874, 
      0.5969313405395572, 
      0.35677020464084885, 
      0.4837339805961426, 
      0.6094740080824672, 
      0.3049844937323516, 
      0.620526315162315, 
      0.4371573400475645, 
      0.5482441491161224, 
      0.4417332757886375, 
      0.5541632631031469, 
      0.5484550855634763, 
      0.5732620786018082, 
      0.49660395341897745, 
      0.5951852098959638, 
      0.5644091196669438, 
      0.5555812686348123, 
      0.5707024982953276, 
      0.6180721504303851, 
      0.5670046053837453, 
      0.5950690583080488, 
      0.6152169167409892, 
      0.5189406534568919, 
      0.5531882835061959, 
      0.5691294359654747, 
      0.5769951049886556, 
      0.5666388225402416, 
      0.535678219848445, 
      0.49458336084048127, 
      0.4807309244301257, 
      0.6240518817508582, 
      0.536441444802919, 
      0.6202513414463474, 
      0.5891931768877859, 
      0.5915734920494373, 
      0.3820237012866784, 
      0.6044193193316745, 
      0.6161514845354056, 
      0.5961287880551446, 
      0.5366269394416114, 
      0.5631095056593238, 
      0.5731302475864105, 
      0.359528404165166, 
      0.4035178482992393, 
      0.46164386043075595, 
      0.5789746678079485, 
      0.569473379953324, 
      0.602882683008553, 
      0.5380616105180526, 
      0.6028526475759008, 
      0.623159068092003, 
      0.5496422269669244, 
      0.5663794240877743, 
      0.5926711427966971, 
      0.6086907163277501, 
      0.504435235734978, 
      0.6050167060852849, 
      0.6098512760383779, 
      0.5187280224502175, 
      0.5640569406743465, 
      0.48565123433873164, 
      0.5653598236055982, 
      0.3080937982368835, 
      0.4732237316725314, 
      0.5169727743306747, 
      0.3013634647192553, 
      0.6125305348311659, 
      0.5606211456768144, 
      0.5765558442046059, 
      0.5852716128904102, 
      0.5638561456785388, 
      0.5264017965135303, 
      0.5901815570154026, 
      0.6059712324268745, 
      0.5386311348792153, 
      0.5981884907240497, 
      0.599527371690601, 
      0.5955365367144541, 
      0.6105061892571298, 
      0.5122773307538128, 
      0.49408972385918, 
      0.6129598554196319, 
      0.4900302142798428, 
      0.6137814497201329, 
      0.5841118385472194, 
      0.48740625260869236, 
      0.5706282130940633, 
      0.5839874499144575, 
      0.5104664297308958, 
      0.5776021396083755, 
      0.5753815889415476, 
      0.595830446275896, 
      0.6214226173872113, 
      0.39028207263727954, 
      0.44191231159847166, 
      0.5359690799543674, 
      0.5397561476701802, 
      0.44510894339559665, 
      0.5562393626615906, 
      0.5659247177484916, 
      0.5138396262641362, 
      0.09526151236961306, 
      0.4537002539566381, 
      0.48684413000216314, 
      0.5867008877519088, 
      0.619461548241779, 
      0.5686571821896269, 
      0.5821297468038512, 
      0.5049982822853749, 
      0.5171602123596104, 
      0.5624670881842843, 
      0.6090042376256725, 
      0.4994377012687346, 
      0.5501034861322016, 
      0.5014676102148357, 
      0.6125453045356649, 
      0.6218629538691963, 
      0.6125483352440066, 
      0.43909154926177374, 
      0.5251909179812043, 
      0.5391416529718797, 
      0.21161233099273968, 
      0.5150319328986479, 
      0.5595883448668805, 
      0.5781460082263811, 
      0.5256768268950914, 
      0.5143230180773458, 
      0.6169694462053633, 
      0.4683821727191902, 
      0.6228919858483727, 
      0.5162468995568921, 
      0.6123472582110977, 
      0.5913566020685863, 
      0.5891749732868533, 
      0.5992471586787766, 
      0.596167730628655, 
      0.5744555216775802, 
      0.5626050677939239, 
      0.6096776630435932, 
      0.6259295530462392, 
      0.5541659082746113, 
      0.5545077858905326, 
      0.5842029039327611, 
      0.4792542749321325, 
      0.6240974620139885, 
      0.32428139676920276, 
      0.5952674996620384, 
      0.5706382973520477, 
      0.5264766722712586, 
      0.6324389279875966, 
      0.5019006319221191, 
      0.6171234891162779, 
      0.13520536045442558, 
      0.5989109239240447, 
      0.5019523896691241, 
      0.5667319972681871, 
      0.5324788816507804, 
      0.5737501542942197, 
      0.6023911503703134, 
      0.6093263544719296, 
      0.40649237850993336, 
      0.48096552695269623, 
      0.5781581752173673, 
      0.5910654353261516, 
      0.5201711847527104, 
      0.585001701142811, 
      0.4242645279031384, 
      0.5738359955499323, 
      0.6111806928097455, 
      0.6244704800121527, 
      0.46949885271584485, 
      0.5933709397796368, 
      0.5444513810334308, 
      0.6104894518719441, 
      0.5567841972298833, 
      0.6148455817512325, 
      0.5450383425453117, 
      0.5565427014089955, 
      0.5600073739646455, 
      0.3000634548856005, 
      0.468622293532241, 
      0.5172457840355462, 
      0.5613045175807329, 
      0.4329233230429993, 
      0.5183870697169957, 
      0.5697717779838776, 
      0.32796506229393885, 
      0.341546545657967, 
      0.6018845506430663, 
      0.5961276415998262, 
      0.6300789431899921, 
      0.5910338745676081, 
      0.5798928023195458, 
      0.43247372816233104, 
      0.5916800473999829, 
      0.46886362718662483, 
      0.6330983483506166, 
      0.5236575505250095, 
      0.24542667975368276, 
      0.5502992970853701, 
      0.6094861585007131, 
      0.5879572630132396, 
      0.3582061954997879, 
      0.48169380872772105, 
      0.6028224567658803, 
      0.623902714706619, 
      0.5943769245981395, 
      0.513562084594611, 
      0.6048425644858678, 
      0.5965616414552891, 
      0.4765024067056528, 
      0.6220547443545519, 
      0.604078980844055, 
      0.6126944400366842, 
      0.6042001414093867, 
      0.4658019379408927, 
      0.47380323700847815, 
      0.6063768111368695, 
      0.6238815679711311, 
      0.5468150889480097, 
      0.6046090220078335, 
      0.4080415673582328, 
      0.566731146977111, 
      0.5751994569052186, 
      0.43636016922104265, 
      0.4803439382145482, 
      0.5701083867175432, 
      0.4174027175321279, 
      0.5506192402116191, 
      0.5665151311158386, 
      0.5195071607996841, 
      0.5649845316328564, 
      0.5500529249522921, 
      0.6021757536735918, 
      0.493924435902242, 
      0.528834429243134, 
      0.6136071440390447, 
      0.5141822269256786, 
      0.5535117815466277, 
      0.6241746457052209, 
      0.4435016004706613, 
      0.5918931115083178, 
      0.4308338370100083, 
      0.5536476145306843, 
      0.6151465520831481, 
      0.55107994937497, 
      0.6082316158486545, 
      0.528990775826432, 
      0.5625186998887207, 
      0.49224501586069364, 
      0.6082872817840408, 
      0.5658672616047747, 
      0.6074474296485619, 
      0.5467370980674152, 
      0.6235455780601736, 
      0.5982463472375756, 
      0.4320111294983003, 
      0.5725143012718196, 
      0.5672932966403563, 
      0.5470285580577408, 
      0.3978667853496458, 
      0.2755408820821651, 
      0.504377968597566, 
      0.5908838531928555, 
      0.531670534078241, 
      0.6328463659084167, 
      0.6014170908856062, 
      0.6179515495132809, 
      0.5380170215619852, 
      0.632601353877192, 
      0.6012359269506675, 
      0.6166255897754889, 
      0.3941320372314752, 
      0.5835050455003362, 
      0.5617245089230517, 
      0.5042977282678744, 
      0.6274440210910928, 
      0.5457614438365221, 
      0.4165753530499053, 
      0.5097222502716466, 
      0.36346193666792714, 
      0.6038750255514429, 
      0.593453760281612, 
      0.5869945309994474, 
      0.5663945526972795, 
      0.536681798079997, 
      0.5836490082068007, 
      0.5747693115253495, 
      0.532371078018519, 
      0.5389037027830372, 
      0.5993831247647304, 
      0.4806211183186617, 
      0.35832075597320767, 
      0.5566069565219972, 
      0.5843826893693219, 
      0.6035273718189152, 
      0.4754684869712035, 
      0.6161738371127882, 
      0.41549873193592973, 
      0.5547575016937681, 
      0.5193897711147922, 
      0.5867690215464868, 
      0.5322588409424966, 
      0.5924628553633478, 
      0.6127872666620164, 
      0.6216893785539229, 
      0.5878726064966983, 
      0.6338666540615736, 
      0.586103688402024, 
      0.6194716903621409, 
      0.5666659401036225, 
      0.6203986823765179, 
      0.4810809261585927, 
      0.5831261798287828, 
      0.43095599908050447, 
      0.6205476555889576, 
      0.5405140678023298, 
      0.493187500611977, 
      0.599551705336035, 
      0.6196524878889279, 
      0.5815157876018154, 
      0.513945011541724, 
      0.6004277944913, 
      0.5704750491048243, 
      0.6278064780168301, 
      0.5871313499165876, 
      0.5405286660102159, 
      0.5595802855787911, 
      0.5788118065263573, 
      0.6017136857561192, 
      0.5568066203769688, 
      0.5654582099226525, 
      0.6035532726429704, 
      0.5180013651268477, 
      0.5011487497146455, 
      0.5661292918096658, 
      0.604132064786102, 
      0.6212543924724782, 
      0.5841299048604135, 
      0.5878913606510664, 
      0.5963667275517929, 
      0.6117395559813991, 
      0.5617206162744057, 
      0.5927310196604219, 
      0.4347657154226865, 
      0.5869366088076782, 
      0.54295144367883, 
      0.5729905115015331, 
      0.5279090310737539, 
      0.524309560397757, 
      0.6139179019095924, 
      0.5427803839251897, 
      0.546788521576557, 
      0.6105533514059786, 
      0.5274322030735352, 
      0.603289199501372, 
      0.34961516667699777, 
      0.6261152503768687, 
      0.5053848769234258, 
      0.5040540852256671, 
      0.33222932932188126, 
      0.5850244040349795, 
      0.5674121972469316, 
      0.5543055497978516, 
      0.49830669098266017, 
      0.592146153859615, 
      0.6188610161874705, 
      0.4833363601331715, 
      0.6159268099436835, 
      0.5566589100394501, 
      0.538652462409141, 
      0.42415558555541155, 
      0.5724599079940366, 
      0.5421297676225624, 
      0.5839012240791833, 
      0.5536655669029564, 
      0.5745186973891739, 
      0.6173300391914127, 
      0.612074296274161, 
      0.5610522893281568, 
      0.5816074491882269, 
      0.40494148592960577, 
      0.5942294268836856, 
      0.5609185730334357, 
      0.5946753858186161, 
      0.6951632397073465, 
      0.5476425226996238, 
      0.6177158626977841, 
      0.5337739460095278, 
      0.5736335407633295, 
      0.5625167405656512, 
      0.5811670657225378, 
      0.5620332245146601, 
      0.4258319039659138, 
      0.5754414653026841, 
      0.60878535119062, 
      0.5658083022396414, 
      0.5552516360708067, 
      0.5432508853380974, 
      0.5863023021243062, 
      0.5901977120431502, 
      0.60733077409903, 
      0.48622161562248584, 
      0.6182080652773925, 
      0.5249141052796072, 
      0.5880994064486313, 
      0.6243854023307391, 
      0.5485078846738266, 
      0.36952725161324806, 
      0.6230604933402881, 
      0.5671971352993194, 
      0.48863620268787705, 
      0.5932858682429598, 
      0.6099801440095076, 
      0.5797270760272973, 
      0.5441051940012014, 
      0.61001909902798, 
      0.3649078277087724, 
      0.41326809699334827, 
      0.39240951134406926, 
      0.5944756907750002, 
      0.590136621753322, 
      0.5950695347120958, 
      0.5874819142904767, 
      0.6266733117329043, 
      0.5786347124999583, 
      0.48043020735983555, 
      0.49058038292465317, 
      0.5611430498128521, 
      0.5750760129144898, 
      0.5620020050975438, 
      0.620660120888514, 
      0.6183659995430348, 
      0.4864125844441457, 
      0.47467768191925486, 
      0.6153054261822906, 
      0.5150591904191, 
      0.422809051753789, 
      0.6154575390470349, 
      0.32850959368342114, 
      0.6061957559137379, 
      0.5500099715439254, 
      0.5627199451469623, 
      0.5761820716690901, 
      0.5150098836779036, 
      0.46648334518096, 
      0.5326127776162166, 
      0.5098481998373069, 
      0.6052997573257433, 
      0.6182674115859332, 
      0.17908169184330233, 
      0.614412901447403, 
      0.5388524832199073, 
      0.5487124589944644, 
      0.6064875625991479, 
      0.548950665626393, 
      0.6234675052069532, 
      0.580009461837094, 
      0.6073813375977394, 
      0.5052833342917996, 
      0.47229275064932863, 
      0.47689038096897896, 
      0.4302601015963463, 
      0.4114571104347519, 
      0.5127930560066304, 
      0.5904358686447441, 
      0.6099060929945865, 
      0.5471049423518752, 
      0.5752634080565553, 
      0.5213014302743197, 
      0.5373425035666631, 
      0.5879589844231167, 
      0.4781041713505101, 
      0.5717496219724963, 
      0.555099111236004, 
      0.5225881675831757, 
      0.501903379218036, 
      0.28293700712125963, 
      0.43267693541152813, 
      0.560080160597024, 
      0.610600576583119, 
      0.30248704968664586, 
      0.5051307193900677, 
      0.5170667753481804, 
      0.5721296942493818, 
      0.46247561345482424, 
      0.5799954850674668, 
      0.48429827416396, 
      0.4912612098384402, 
      0.5740813503515568, 
      0.5955281899645425, 
      0.6198937141815445, 
      0.5028832388965405, 
      0.5543722126687695, 
      0.5134367434836624, 
      0.4890679057123586, 
      0.6127866882100822, 
      0.6100416429060987, 
      0.5234525509862006, 
      0.5816880116924315, 
      0.5360932323232191, 
      0.6234539178597439, 
      0.6002232424628393, 
      0.6206863016130716, 
      0.611126964514514, 
      0.5021029159749214, 
      0.4957832089829477, 
      0.6147892422052056, 
      0.22423321168065655, 
      0.6025986828128753, 
      0.565474947019642, 
      0.43058695303605, 
      0.6281410206580971, 
      0.5840799044925659, 
      0.19267656404452488, 
      0.6274846197614944, 
      0.6124795524037155, 
      0.6166048274994737, 
      0.6331690105025144, 
      0.486850046331865, 
      0.5522825914224192, 
      0.5063606518719771, 
      0.4722428904528565, 
      0.5679760777170101, 
      0.5632013293274367, 
      0.6069018290736057, 
      0.5332764798911834, 
      0.4584877214969182, 
      0.5881832285120022, 
      0.5598100274085644, 
      0.5580725995830014, 
      0.6304354642522976, 
      0.6252926852997099, 
      0.5879662053678302, 
      0.5457145604411965, 
      0.3360639184156162, 
      0.5906977577284769, 
      0.6064773896693259, 
      0.6172532402844381, 
      0.49903677943175057, 
      0.6151108364006405, 
      0.40199390745613917, 
      0.4779627794230547, 
      0.5644293949011507, 
      0.560062564532465, 
      0.6062491663687867, 
      0.5055152711813178, 
      0.5283308975600894, 
      0.5490115391093032, 
      0.5273391296335814, 
      0.6313698899990883, 
      0.5495133357903893, 
      0.6012316938906456, 
      0.6035085653145509, 
      0.584810998618587, 
      0.6085377411322686, 
      0.5680722134029377, 
      0.6125872653147437, 
      0.5550646428432697, 
      0.6282126191349596, 
      0.5497216419944544, 
      0.40958271942528357, 
      0.6274374886991618, 
      0.6090227192354524, 
      0.5658798862481454, 
      0.5859468239648964, 
      0.42577324335274697, 
      0.29399653650548235, 
      0.5663707445927771, 
      0.5993307807997789, 
      0.5890803117831057, 
      0.5911142887287452, 
      0.5831475582097654, 
      0.5531983857935393, 
      0.5823129833715665, 
      0.5840634153891627, 
      0.5960947876412731, 
      0.6096332566895922, 
      0.6236673347832618, 
      0.5730634859991214, 
      0.47663849425420396, 
      0.605862558963395, 
      0.5860322734463693, 
      0.6088239904696913, 
      0.587850413571215, 
      0.6209804153771832, 
      0.6089358868686474, 
      0.6077832537387534, 
      0.6157968129965766, 
      0.47624212247040215, 
      0.5597152246888316, 
      0.5312177733975728, 
      0.5656603959554269, 
      0.36056158936585364, 
      0.5670039497929283, 
      0.5677921284818089, 
      0.5741052515933933, 
      0.6109859560653587, 
      0.5097313652721431, 
      0.4513927324206128, 
      0.5803671951007338, 
      0.5558568205363236, 
      0.5896421183224383, 
      0.6239033466710459, 
      0.5986235418665414, 
      0.6111970761495159, 
      0.3346644962805667, 
      0.5854962714277387, 
      0.558196409800322, 
      0.5977143735094597, 
      0.5326059017134007, 
      0.6001956611246323, 
      0.41373897643159, 
      0.41404672262055464, 
      0.49817575533173175, 
      0.533486852988639, 
      0.5562821286119625, 
      0.6227910052573599, 
      0.5218619863437379, 
      0.5923811950990262, 
      0.47333430702035023, 
      0.5158983634023571, 
      0.5999212321164178, 
      0.6229865270604882, 
      0.5425583573591954, 
      0.3021809337889515, 
      0.5775597009166394, 
      0.5282302184474525, 
      0.6197175464156648, 
      0.3542376073739509, 
      0.4799105473134254, 
      0.5579711056738488, 
      0.5906570003206218, 
      0.41451553489498427, 
      0.566142494907147, 
      0.575127648523909, 
      0.557233771665976, 
      0.5641183810807017, 
      0.5470153647363923, 
      0.5625951603351147, 
      0.5805583683548139, 
      0.6093943685163177, 
      0.6168445064616458, 
      0.5681904735321839, 
      0.5644541595537027, 
      0.49081249622459094, 
      0.47893440869679177, 
      0.5999188554168224, 
      0.5691452973215116, 
      0.49821220479840456, 
      0.6252458840964302, 
      0.2755950707794064, 
      0.5662456689329078, 
      0.2958759525241688, 
      0.6133044523762117, 
      0.5876389845753227, 
      0.37561159508206005, 
      0.5495814552906271, 
      0.6296250707264055, 
      0.6199361408425424, 
      0.26370707418496403, 
      0.43238383074261716, 
      0.5384917434723434, 
      0.5105139012746311, 
      0.6005030417429698, 
      0.5299225416791834, 
      0.5705543456236175, 
      0.5967471694685885, 
      0.6071608584370415, 
      0.5806206742544219, 
      0.5685238225628105, 
      0.5803819191541321, 
      0.5833641997345705, 
      0.6079439709446514, 
      0.6210417657464081, 
      0.41835946831914084, 
      0.5659396216927653, 
      0.5142260372321932, 
      0.5875001257548831, 
      0.5700221140036258, 
      0.5279768651500503, 
      0.5916713657656016, 
      0.4934447558816215, 
      0.5768364293359582, 
      0.5857282934301877, 
      0.5715309412790673, 
      0.6054209315269625, 
      0.052436624734675745, 
      0.5635674520103156, 
      0.5638048498143383, 
      0.5787758875312594, 
      0.5859429658179268, 
      0.6202694739611169, 
      0.6152249250965769, 
      0.5955306704900591, 
      0.596323287111321, 
      0.5618344939466131, 
      0.5757200812640829, 
      0.30072034397514485, 
      0.601492780403495, 
      0.6121384987044758, 
      0.555837077116143, 
      0.616517914548844, 
      0.5651223853263236, 
      0.5968755765720882, 
      0.6116740546296715, 
      0.5480335127833014, 
      0.5980196925772576, 
      0.5447760893140243, 
      0.6234097672668842, 
      0.5234516493364648, 
      0.07427438762188131, 
      0.5733648600657015, 
      0.5446441157410673, 
      0.5831994241283782, 
      0.6311595377997641, 
      0.6016734776627825, 
      0.6166546399058467, 
      0.5374409076667412, 
      0.534611876773515, 
      0.6125595535075685, 
      0.6030988914763113, 
      0.6206606450498859, 
      0.5840416574967228, 
      0.5977142376995348, 
      0.5746280402125005, 
      0.6116314475071583, 
      0.6271208435674399, 
      0.5649455033199596, 
      0.5566214934696401, 
      0.5903668684275553, 
      0.5373372023652312, 
      0.5903337202522584, 
      0.5227452423286091, 
      0.5608816409396192, 
      0.587567704047572, 
      0.38851929414033803, 
      0.5836384155461065, 
      0.6260070783200375, 
      0.6017928749949173, 
      0.5433417312378158, 
      0.22108687124233398, 
      0.5607258358253284, 
      0.6063507717328608, 
      0.6170547100565706, 
      0.5935735200801044, 
      0.606558660648109, 
      0.58943605652206, 
      0.47056395469852036, 
      0.5959398974878094, 
      0.46166839739168375, 
      0.5715808585982886, 
      0.5372032916904409, 
      0.545750427508448, 
      0.5785012377669214, 
      0.5648923785797539, 
      0.5306725478636845, 
      0.5562373491007571, 
      0.5389468568433816, 
      0.6144559115348334, 
      0.6277424586292739, 
      0.615274921130829, 
      0.5353500932844963, 
      0.548831460177693, 
      0.5625927637378876, 
      0.5902037880466972, 
      0.6285976435402483, 
      0.6094417509252736, 
      0.5361405770132105, 
      0.5258143989850703, 
      0.6222415651013791, 
      0.5486027819023764, 
      0.4255194713864977, 
      0.5460858960534477, 
      0.5075159003800214, 
      0.12163621011135256, 
      0.5290276482281423, 
      0.5401733986855893, 
      0.5851970555092912, 
      0.5575347594940492, 
      0.581388462507915, 
      0.5725722688467795, 
      0.6120514629499196, 
      0.6262957891869335, 
      0.5847448832829728, 
      0.5195369870716057, 
      0.6244699787332839, 
      0.5247107016793988, 
      0.39473030110540874, 
      0.6252744854510883, 
      0.6077927213427602, 
      0.579287120844281, 
      0.5319625218852038, 
      0.4665906246338431, 
      0.5250772280169377, 
      0.5327258201934739, 
      0.4920663362851714, 
      0.5498709422918909, 
      0.6334550608563732, 
      0.5384654332445526, 
      0.541947066439774, 
      0.6323451841812249, 
      0.5086634393129436, 
      0.2533911912018158, 
      0.32680446316967293, 
      0.6289044675720723, 
      0.56144680800268, 
      0.5309025444059536, 
      0.5476523337855024, 
      0.5830764462523781, 
      0.47499124121402037, 
      0.5883442118581698, 
      0.6295525294093667, 
      0.5581780533816934, 
      0.5758228334135931, 
      0.5742461743117041, 
      0.5519962207935826, 
      0.5789935030038023, 
      0.6016538779368388, 
      0.388334363080972, 
      0.5348407553693947, 
      0.7307013509529683, 
      0.619117029693705, 
      0.5994685762483336, 
      0.5694026922313392, 
      0.6036084006525806, 
      0.44052096796101303, 
      0.6317195187413265, 
      0.46734412551625204, 
      0.49194504953802215, 
      0.5401070406725522, 
      0.6304406583464398, 
      0.5988458541755316, 
      0.5498474671141179, 
      0.6000724387880803, 
      0.5679043436862371, 
      0.6179807408726649, 
      0.5839434896316872, 
      0.5209278511254565, 
      0.5015582018811219, 
      0.47012359353146177, 
      0.5848834770422374, 
      0.6294788367102817, 
      0.45375358250164777, 
      0.5732332249108912, 
      0.5883018291393326, 
      0.5973352205349738, 
      0.6171263213357369, 
      0.5344638382876367, 
      0.5866098101610708, 
      0.5762361960672283, 
      0.6166111825973485, 
      0.5996509752461693, 
      0.4762246455640641, 
      0.5538136661678174, 
      0.5385956841648802, 
      0.587040675388709, 
      0.49829384704969587, 
      0.592836175980622, 
      0.5615953457960983, 
      0.625600563309607, 
      0.6157357786457179, 
      0.5536083213066263, 
      0.44426629356185754, 
      0.5140716363140977, 
      0.5729135153478482, 
      0.5004211362171894, 
      0.493942312013331, 
      0.5320091507187259, 
      0.4907780039550854, 
      0.571612756432037, 
      0.5175330348448113, 
      0.6090659516873359, 
      0.4641959672832021, 
      0.5079829897187581, 
      0.536834473333536, 
      0.5956120697941402, 
      0.5946663811486513, 
      0.6149992414576958, 
      0.5507273047087591, 
      0.5425648319085165, 
      0.4379652692472239, 
      0.37179881425889416, 
      0.5223556083982188, 
      0.6036625933249483, 
      0.5371291652983158, 
      0.47890990665624655, 
      0.6124201322034426, 
      0.5670863728134188, 
      0.4863466797929459, 
      0.5084089412986512, 
      0.5477306073628803, 
      0.5972417423370169, 
      0.6094599379433522, 
      0.347945792451625, 
      0.47463288402982984, 
      0.5945657796370083, 
      0.6179562080257678, 
      0.5543052102638143, 
      0.6121122523330487, 
      0.6033549589688673, 
      0.5479263837637385, 
      0.5998791440537155, 
      0.367009914216741, 
      0.41029560405460297, 
      0.5698469479248304, 
      0.57333484316319, 
      0.6039948116845787, 
      0.6333715710397215, 
      0.5294495208515817, 
      0.541996859934241, 
      0.5949383914866079, 
      0.5732018028478559, 
      0.5559113401430843, 
      0.5957786667323027, 
      0.538067556549038, 
      0.16995524720918767, 
      0.5961356622474724, 
      0.5611885808088125, 
      0.5223607631432401, 
      0.4806860998471694, 
      0.5920687911204848, 
      0.5158063811161013, 
      0.6206182075638887, 
      0.489965516569518, 
      0.6204218369387372, 
      0.5918212323242559, 
      0.5215339753340814, 
      0.4713028970550609, 
      0.6261709451047413, 
      0.5415395831344113, 
      0.5904942223111216, 
      0.46794813085353754, 
      0.5483850445257166, 
      0.5984808505995047, 
      0.3636657263080515, 
      0.564015052352218, 
      0.554501477192685, 
      0.6057140949638343, 
      0.4276517861360352, 
      0.5065786679625789, 
      0.5773366762035311, 
      0.6125974851059679, 
      0.19705856761753296, 
      0.6217513621441706, 
      0.6312743144254952, 
      0.6128993212286613, 
      0.5361695964413392, 
      0.5772216776411294, 
      0.6208501957243454, 
      0.6237116390692784, 
      0.3462411989318871, 
      0.5612964302521118, 
      0.602083093143183, 
      0.5906832571381697, 
      0.4040830804801675, 
      0.5726298967240027, 
      0.5941762339512667, 
      0.5396037167524877, 
      0.4457920742880962, 
      0.5628002837953816, 
      0.5591513120421996, 
      0.632165174735031, 
      0.44929644620845166, 
      0.4632279429951549, 
      0.4796043357539315, 
      0.6181423442748579, 
      0.5746080752060508, 
      0.5807657697944718, 
      0.5717932758850574, 
      0.4662474523963728, 
      0.6104870738121345, 
      0.41523150952402693, 
      0.5494627454154585, 
      0.5941697304835909, 
      0.5017239220118382, 
      0.504292311335292, 
      0.4075728356037047, 
      0.391203496649778, 
      0.4016754951731528, 
      0.6328892416729054, 
      0.5944717591655461, 
      0.6048782024102424, 
      0.5958851022489999, 
      0.5841414360113703, 
      0.45492632625229545, 
      0.5373893892077667, 
      0.5755664858287959, 
      0.49283584845860234, 
      0.5941412864769762, 
      0.5111555455885587, 
      0.5884568522518119, 
      0.5914858826445073, 
      0.552391295077095, 
      0.5402295199046975, 
      0.622989028927156, 
      0.5364016663061522, 
      0.47281149406534045, 
      0.272215328826778, 
      0.5555109161381803, 
      0.6252431342239545, 
      0.6216353236989037, 
      0.6105889648206545, 
      0.534147947157115, 
      0.5743855245280458, 
      0.5894257026251631, 
      0.5577731124385258, 
      0.5895388065325211, 
      0.6200264474267227, 
      0.5022442851234394, 
      0.47455608105567915, 
      0.4693215616135621, 
      0.5619537859713372, 
      0.5393176384863341, 
      0.5749643686853875, 
      0.6325899877383631, 
      0.5487497132002089, 
      0.49974512511106184, 
      0.5614221929056621, 
      0.6267340122020784, 
      0.6000809065528749, 
      0.46166738647315125, 
      0.5925867840916603, 
      0.4077113371859404, 
      0.3276952858385894, 
      0.6140283996618603, 
      0.582825149355152, 
      0.6232833811102365, 
      0.6117476462723161, 
      0.5958063628880486, 
      0.5225907390145371, 
      0.5938668240609246, 
      0.5632178089647919, 
      0.6296743201657106, 
      0.45590453523940616, 
      0.5742866300440378, 
      0.5467123252955718, 
      0.5753837131933395, 
      0.6260257834421658, 
      0.5970425757328615, 
      0.5788377641325154, 
      0.537599233704453, 
      0.5991236885035527, 
      0.5599144857315816, 
      0.531520489103435, 
      0.5424511527427676, 
      0.5909418917181373, 
      0.58236931197532, 
      0.5682673901813182, 
      0.5675197038730896, 
      0.5658132010943395, 
      0.43489661493156057, 
      0.5970728738649237, 
      0.5568216795534119, 
      0.4335477766032671, 
      0.6214810441122672, 
      0.5623419870032097, 
      0.6250384467562806, 
      0.5599480488839211, 
      0.6004422712215098, 
      0.6130042344811469, 
      0.6189702866821547, 
      0.6331960416820797, 
      0.6099475812497385, 
      0.5724826665025894, 
      0.5149870697065138, 
      0.36232516844953483, 
      0.471198978133189, 
      0.5661205034575969, 
      0.5683501826634706, 
      0.6034400306209168, 
      0.4644082220219965, 
      0.5839286941348821, 
      0.5917383341203032, 
      0.5493791593865237, 
      0.3573903943844111, 
      0.4710834119580637, 
      0.6239995735611847, 
      0.6063329465515797, 
      0.5543387530222434, 
      0.5393020643653619, 
      0.567773045298228, 
      0.4037439327142957, 
      0.21314079348592216, 
      0.5318692356284475, 
      0.4047502565580874, 
      0.6107250249695254, 
      0.4426806469766633, 
      0.5726457419541013, 
      0.604363836966378, 
      0.6024531570200703, 
      0.5888153205700396, 
      0.440144912288191, 
      0.5706430803174093, 
      0.5865956489282672, 
      0.5372572688842784, 
      0.5398793912676944, 
      0.42554829369192665, 
      0.5969626533042369, 
      0.5894467399768264, 
      0.6179316346434747, 
      0.5651797955168137, 
      0.5205429088225811, 
      0.6117210449464136, 
      0.5454908779873278, 
      0.45770165523973466, 
      0.4777711011742895, 
      0.6159881190566201, 
      0.4766831035559427, 
      0.5719943302017425, 
      0.5128160481707306, 
      0.5849089857209206, 
      0.5774439741011047, 
      0.6216650246056276, 
      0.5209924069451999, 
      0.4925502050972676, 
      0.6309976345797673, 
      0.5222337502302503, 
      0.5532073986884927, 
      0.46362673091836704, 
      0.5487240719984702, 
      0.6116531104158968, 
      0.5790177017285254, 
      0.5293815127655243, 
      0.5846686012284018, 
      0.5369953559617016, 
      0.5498809376266636, 
      0.4987305878536511, 
      0.4476541759269004, 
      0.08979755368961691, 
      0.4717006945610482, 
      0.5205872826079189, 
      0.6114973429481108, 
      0.4453829562666991, 
      0.34152034103446266, 
      0.6069715392434778, 
      0.12063527410469965, 
      0.2962700605466385, 
      0.5456248390856148, 
      0.42280976723720204, 
      0.5981508287172744, 
      0.5471443696538849, 
      0.5778790917392453, 
      0.5947541107368453, 
      0.5347976881700084, 
      0.629934544910712, 
      0.6061276393580958, 
      0.5483551114029374, 
      0.5973316448671271, 
      0.5895010551057029, 
      0.5096982817125714, 
      0.597217478168918, 
      0.4048373730282379, 
      0.6016106168406831, 
      0.3003194887526867, 
      0.5976116051101233, 
      0.5020256451071952, 
      0.5697514902423023, 
      0.6123500225994268, 
      0.4202860769765938, 
      0.5504328733871322, 
      0.6030233324450188, 
      0.5695259196235919, 
      0.6260238975179772, 
      0.6305073605391004, 
      0.5844062739969798, 
      0.5692585788798806, 
      0.5740998138699654, 
      0.4814483441289034, 
      0.4983315063074466, 
      0.5611203601204866, 
      0.5767587851285163, 
      0.536252778741327, 
      0.5932115922586059, 
      0.5308229465391284, 
      0.3475134819151629, 
      0.5016347754231745, 
      0.6286199571226833, 
      0.33380980792981046, 
      0.6067732002562529, 
      0.6048357184990378, 
      0.5411337915091177, 
      0.5920804605893029, 
      0.47102059630439513, 
      0.5612136493906316, 
      0.4156888976129593, 
      0.31581324781816006, 
      0.6152609066150123, 
      0.6015789155092552, 
      0.5929596555284361, 
      0.5825613506002474, 
      0.48515192671929874, 
      0.5841539467992113, 
      0.5954824899115704, 
      0.5963858237505956, 
      0.6201174501917195, 
      0.608849981768934, 
      0.35360676837801736, 
      0.40530237757899906, 
      0.6181829052076655, 
      0.556195221949941, 
      0.6280554250341202, 
      0.5178461273019095, 
      0.6107172321441768, 
      0.5929763637534456, 
      0.5840056840054307, 
      0.3219762542422158, 
      0.5471910153988591, 
      0.4622040394188366, 
      0.45611151954771706, 
      0.6322720734425117, 
      0.574168168625993, 
      0.5605999498154797, 
      0.5559018630468232, 
      0.6158061817529383, 
      0.4372550542982546, 
      0.5991378977320632, 
      0.597059857918242, 
      0.5660634336720788, 
      0.6174661102951796, 
      0.5887633144126052, 
      0.5982554972188809, 
      0.6051230878081693, 
      0.6177017445833863, 
      0.6009351213682748, 
      0.5417433357560458, 
      0.4927879786798974, 
      0.5318430225750841, 
      0.4853034642229517, 
      0.5622727093760881, 
      0.6147542367825779, 
      0.5154938423354077, 
      0.5965071796387281, 
      0.6336268598885504, 
      0.6234565209229499, 
      0.6040661708402828, 
      0.6011032358245517, 
      0.6030629772536056, 
      0.6205176321093362, 
      0.587780745240354, 
      0.4658810821780737, 
      0.581726410661218, 
      0.5865770587179476, 
      0.5388906370875349, 
      0.5455394699776506, 
      0.5649993380941689, 
      0.6013177408708484, 
      0.5433453136751154, 
      0.5351506766707177, 
      0.5333633281297022, 
      0.6099039186295825, 
      0.3549517355776522, 
      0.5943998750747055, 
      0.530416174073464, 
      0.6192279454040817, 
      0.5386761064238043, 
      0.6199497458079514, 
      0.5850240189351569, 
      0.5592912424774447, 
      0.5890895369415169, 
      0.5968469856055623, 
      0.518505240716651, 
      0.47290682141779367, 
      0.5159820015252967, 
      0.4311597376101566, 
      0.6184262949819155, 
      0.6219161586197814, 
      0.5409009775865861, 
      0.5888405118940869, 
      0.25483353394700237, 
      0.4222080339939826, 
      0.503995416997724, 
      0.6099079020541909, 
      0.3467697269061038, 
      0.5554544006455413, 
      0.4761171758613666, 
      0.6071580130513882, 
      0.525031044138938, 
      0.3625374314278499, 
      0.419418299070151, 
      0.6239476168885173, 
      0.6289432122531713, 
      0.6154397149754207, 
      0.5752599713559127, 
      0.6333856523799398, 
      0.5875272967884135, 
      0.5709959448189245, 
      0.6030941736988165, 
      0.5126055704873939, 
      0.5920744284343995, 
      0.5824731624165824, 
      0.6172609617501166, 
      0.5351359220351735, 
      0.48635391381393855, 
      0.43003781230043425, 
      0.4303851413732895, 
      0.6054722898892665, 
      0.59351492422402, 
      0.5598516376645115, 
      0.5480856862140685, 
      0.3486962076772257, 
      0.5421303620304092, 
      0.5979079609104638, 
      0.5719055095289794, 
      0.6053570887110904, 
      0.5693839921723235, 
      0.5550095353933567, 
      0.6322059801779502, 
      0.6171034890090491, 
      0.5195546821817963, 
      0.37758357528141334, 
      0.5913723964668702, 
      0.3702505702536366, 
      0.39388155585153956, 
      0.6171181016210634, 
      0.5310420946708319, 
      0.48335086061953497, 
      0.5530729571584199, 
      0.5812632262919782, 
      0.6261788196111706, 
      0.5381469370058009, 
      0.6071504360817515, 
      0.6218792095182895, 
      0.6027626596304614, 
      0.5135394840500614, 
      0.6049449117683341, 
      0.6168214052223164, 
      0.5032299171491086, 
      0.4990502045046158, 
      0.5702088872091715, 
      0.5657035883558538, 
      0.45535605462898193, 
      0.585440215800527, 
      0.558444278265482, 
      0.5836912926958832, 
      0.3864544794054946, 
      0.599076444476843, 
      0.5746431957110927, 
      0.5557553327408787, 
      0.1394391872589496, 
      0.4396965499824335, 
      0.5497055374868806, 
      0.5188511322764172, 
      0.29562697980535124, 
      0.5729226747035835, 
      0.5363120428301958, 
      0.6283865702945596, 
      0.5024636700072259, 
      0.5853777881246391, 
      0.5944275508384994, 
      0.6059323899757462, 
      0.5488714484483045, 
      0.524956981643928, 
      0.47823771224037676, 
      0.5743192486975186, 
      0.6149739007516699, 
      0.6328361434540573, 
      0.33983453844325096, 
      0.5548145780763103, 
      0.5602127527109454, 
      0.6319450861420858, 
      0.35749746665387655, 
      0.6073153275124799, 
      0.5661214222257, 
      0.6060646559318134, 
      0.581099984129671, 
      0.6016069233588214, 
      0.5443889404659558, 
      0.5739978306507753, 
      0.5943733446073243, 
      0.4644615476443149, 
      0.5983123266004325, 
      0.5051603120069691, 
      0.33732654912206356, 
      0.38346238985249054, 
      0.5225408801206264, 
      0.41616569463166475, 
      0.5493942783788673, 
      0.6188085105046917, 
      0.6227238024950758, 
      0.577880088378691, 
      0.5962800247847647, 
      0.5628342926466154, 
      0.3412857458810505, 
      0.5689763524871655, 
      0.5218087232731127, 
      0.4948607424522908, 
      0.5487009190044583, 
      0.6006717018320038, 
      0.5827266230636308, 
      0.5555258528718532, 
      0.6254154147910033, 
      0.27624877072618026, 
      0.5011731272100868, 
      0.6255318048039712, 
      0.4620876322322475, 
      0.6311587361100763, 
      0.6022348502098633, 
      0.6282373377538811, 
      0.4359509252048416, 
      0.6098119338324188, 
      0.5734688819288369, 
      0.595627192317437, 
      0.535958141379954, 
      0.5794274465815973, 
      0.5539761401755554, 
      0.5472885120086912, 
      0.463094069944769, 
      0.5433128384374638, 
      0.5694336963501975, 
      0.5863759094631721, 
      0.5671014268658409, 
      0.5581112971597376, 
      0.5613419219978522, 
      0.5920775669772181, 
      0.6212965282182248, 
      0.6135957592774979, 
      0.4818581772263019, 
      0.5870647600271213, 
      0.5026910361343064, 
      0.5878719658178446, 
      0.5938574954130423, 
      0.5151657061449861, 
      0.5880982634202414, 
      0.5992271294942266, 
      0.43217693553231895, 
      0.6309913291168854, 
      0.5905225664257711, 
      0.49573004941087345, 
      0.5417968079416785, 
      0.4037849554255818, 
      0.36916290786255174, 
      0.5852382429646146, 
      0.623259140404046, 
      0.6171781538348686, 
      0.5980053210835665, 
      0.36416461029940544, 
      0.5152432220627402, 
      0.5870801241626767, 
      0.36827547841713926, 
      0.5569132303836002, 
      0.616118939740811, 
      0.5934194566143202, 
      0.6171793915587198, 
      0.5934179165123192, 
      0.601925753714041, 
      0.5436064764973302, 
      0.6113147348104186, 
      0.5679940296678329, 
      0.5525419994366447, 
      0.5277816375384341, 
      0.6221089958221276, 
      0.5079797029892293, 
      0.5626804674204362, 
      0.6315901968506461, 
      0.423748947415452, 
      0.5258992365905635, 
      0.5867816746378035, 
      0.5702953356231599, 
      0.6279225774803022, 
      0.5079185407076611, 
      0.6313532699910043, 
      0.601858010315035, 
      0.6173112762596975, 
      0.536506766023261, 
      0.5771300548471924, 
      0.4588961381206196, 
      0.2070186213790145, 
      0.6242032403738162, 
      0.5834689177967279, 
      0.508635599729484, 
      0.6226289883844215, 
      0.5863407562597379, 
      0.5098593985170152, 
      0.59304488212414, 
      0.540579438120681, 
      0.6102704381589974, 
      0.5218981183013859, 
      0.46534427208313633, 
      0.6155723836587043, 
      0.5422893687664413, 
      0.6145483334543244, 
      0.6043306910823533, 
      0.5059749988814933, 
      0.4625866644826344, 
      0.583346420330958, 
      0.5261020268483838, 
      0.5414096731114091, 
      0.6100855075029439, 
      0.594135256907955, 
      0.6340568140110636, 
      0.5969071378360458, 
      0.5760525577167455, 
      0.5955306833713052, 
      0.5580870549018704, 
      0.6056711905639102, 
      0.30599148381437674, 
      0.5350992833621565, 
      0.6058873930567291, 
      0.426894984104371, 
      0.5596448101162567, 
      0.5920219752550534, 
      0.3969610140039585, 
      0.424679132356989, 
      0.5579793109013976, 
      0.5635584658121615, 
      0.4337994734033526, 
      0.47521444788030615, 
      0.6102426224331775, 
      0.6239936781289883, 
      0.6306163792474947, 
      0.5630673955631195, 
      0.49628756086739656, 
      0.5583156111596087, 
      0.5314509080037663, 
      0.6200295441990878, 
      0.5842812670398518, 
      0.433563842686273, 
      0.3809216680978605, 
      0.5594618705421386, 
      0.6034770720477132, 
      0.3729083175527073, 
      0.5799529688905889, 
      0.5335157277908965, 
      0.6105162450085726, 
      0.6284914532532734, 
      0.5733503212697588, 
      0.5708231633430892, 
      0.5387953130801111, 
      0.5835358689715323, 
      0.6120469441873669, 
      0.6155947603704374, 
      0.39362986305961417, 
      0.593879527552471, 
      0.6171951053483526, 
      0.4996592255960596, 
      0.6008532852317736, 
      0.6110870739302535, 
      0.5806632851610767, 
      0.5992919369180926, 
      0.602787102552655, 
      0.5927765234976289, 
      0.5760210659454276, 
      0.5969707414232821, 
      0.601602449748061, 
      0.5361524439205765, 
      0.6223977504275379, 
      0.4968404190918667, 
      0.5823923391708632, 
      0.5403373719408531, 
      0.5899810641108663, 
      0.589064648611617, 
      0.5809637831228609, 
      0.27344432450030487, 
      0.519962773801839, 
      0.49856495798874934, 
      0.5960529530284283, 
      0.5935647084174986, 
      0.593774893349067, 
      0.5490669631981079, 
      0.5607045349197901, 
      0.6083835972682559, 
      0.5885261587600517, 
      0.605883264184982, 
      0.5991245753803816, 
      0.6088166934279563, 
      0.6181986776026304, 
      0.5454842919463307, 
      0.5817964366040177, 
      0.45821575047872704, 
      0.5543674513713945, 
      0.26917982403930113, 
      0.5014837344083688, 
      0.587815192992226, 
      0.5911178985426457, 
      0.5023551599107069, 
      0.5344679231966639, 
      0.43450225204716336, 
      0.6131375667753851, 
      0.5944453872232971, 
      0.5602346194869811, 
      0.6189446584627242, 
      0.5046212351861206, 
      0.6020432840799734, 
      0.6251264365309198, 
      0.5557792392137577, 
      0.517060695614006, 
      0.466460888486199, 
      0.5363513213972585, 
      0.4593991964211305, 
      0.5122532985122715, 
      0.6156313878942956, 
      0.5292371028322089, 
      0.6190827844758795, 
      0.5326479939040275, 
      0.5869510767291181, 
      0.6092508654757016, 
      0.6111723235185166, 
      0.5009887935603713, 
      0.23178712030304852, 
      0.5672744692333547, 
      0.6313007773640273, 
      0.6143901501475961, 
      0.25137962590230184, 
      0.6279102216525538, 
      0.4996446405820122, 
      0.622849694692156, 
      0.586170980023106, 
      0.6153826695359841, 
      0.4270999604686475, 
      0.6213106968381292, 
      0.44368108032866005, 
      0.4670128156576081, 
      0.5091305317018557, 
      0.5383623909903821, 
      0.5756546536237575, 
      0.5067689963162739, 
      0.6255868878580467, 
      0.6076068504370697, 
      0.5990158325625283, 
      0.5499852565751437, 
      0.5723414504681368, 
      0.5601543973566916, 
      0.6007797033519764, 
      0.5870810722412091, 
      0.5813312749491322, 
      0.6240637078702451, 
      0.6282485343111727, 
      0.46693296977738497, 
      0.5968385426207751, 
      0.5794802885235995, 
      0.5477695481461075, 
      0.585554035515203, 
      0.5345492379415295, 
      0.6084742032850873, 
      0.6202699479801029, 
      0.625907342794047, 
      0.5259089489325012, 
      0.5711179509937332, 
      0.5282345671518687, 
      0.5792374262307585, 
      0.6030887304972204, 
      0.5942002171351943, 
      0.5288904324454579, 
      0.6130135343662866, 
      0.5144052080560513, 
      0.5592195474995031, 
      0.30938621306713365, 
      0.5649647611453517, 
      0.5479229081214232, 
      0.6050792270054929, 
      0.5286435428750001, 
      0.5982825485231219, 
      0.48243150028795867, 
      0.5883138576439455, 
      0.6288181060703796, 
      0.6084472427141615, 
      0.39574324807867406, 
      0.3367546403605801, 
      0.5929905404302594, 
      0.6213240266031841, 
      0.6072674612592732, 
      0.5243711088749521, 
      0.5049896873302967, 
      0.5839084423062091, 
      0.5899231340293556, 
      0.5096387001746019, 
      0.5342043239515217, 
      0.6220717666821017, 
      0.584315446105486, 
      0.5492093399318704, 
      0.6266214452812788, 
      0.22013693259264844, 
      0.5122879827097608, 
      0.6221447774781228, 
      0.6090155233351056, 
      0.5761697070123631, 
      0.5202160394126943, 
      0.5841096127376627, 
      0.5836722956169367, 
      0.5298570936417839, 
      0.6256933709283221, 
      0.6085933513637167, 
      0.5583785131351736, 
      0.603511589472955, 
      0.5894300203525457, 
      0.5873713119738464, 
      0.5447653062286009, 
      0.5959898770689291, 
      0.4199234900638918, 
      0.6213868687185948, 
      0.5660436499183713, 
      0.5617135850432532, 
      0.5699148437597693, 
      0.6061394107117938, 
      0.6087991230408737, 
      0.5809345288129182, 
      0.5097325772308365, 
      0.4721333898018747, 
      0.6234374812100337, 
      0.6032638357190463, 
      0.4151782987830091, 
      0.5845218361653426, 
      0.5451419218464312, 
      0.5835487377497359, 
      0.5480273804882101, 
      0.5983760753918985, 
      0.41952077998004716, 
      0.6059847163009242, 
      0.6150299972304099, 
      0.620737122696312, 
      0.6287112071012726, 
      0.6242092995701093, 
      0.5942809729099856, 
      0.4967086900386954, 
      0.6086518982280846, 
      0.6248892485582541, 
      0.6093719130191332, 
      0.36199895009291083, 
      0.5189957818200118, 
      0.6086029391121465, 
      0.634735718703709, 
      0.5752820449605995, 
      0.57232408736174, 
      0.5393186143892948, 
      0.5058126844897041, 
      0.5742833719842624, 
      0.3347890892999997, 
      0.5709474311446858, 
      0.6134027172224472, 
      0.6027727446063504, 
      0.6317014724921584, 
      0.2361246762706168, 
      0.25897784059026535, 
      0.5874615896080299, 
      0.6222923755941313, 
      0.5983537036099337, 
      0.5569599555200471, 
      0.5841189014513337, 
      0.6155949852945635, 
      0.4855085858216159, 
      0.4166497351428605, 
      0.5949107366680082, 
      0.6178494799559103, 
      0.48734925872939167, 
      0.6214756730188847, 
      0.5885413361743371, 
      0.32861447675400185, 
      0.6283296710691283, 
      0.5561493365906833, 
      0.5900152993572884, 
      0.44998254026076084, 
      0.6255943628204148, 
      0.6303101168785169, 
      0.5232733357379056, 
      0.5585940340218354, 
      0.6271689829563877, 
      0.565262774292115, 
      0.5894215863697889, 
      0.5481203629786572, 
      0.46592790990670574, 
      0.6265152086714839, 
      0.5178547229472027, 
      0.5474426241273567, 
      0.5506163198500411, 
      0.487850142044434, 
      0.582889606258721, 
      0.5539476415200018, 
      0.5664028496106182, 
      0.6146010651028974, 
      0.6056733604541452, 
      0.5539889261092931, 
      0.05641484771192103, 
      0.5466705591430929, 
      0.5618463884799987, 
      0.5727419285257286, 
      0.5931651743552018, 
      0.513543739780994, 
      0.5626512213879736, 
      0.5868950834814499, 
      0.5809479653081603, 
      0.16311143250967217, 
      0.523775936463985, 
      0.6174624529835181, 
      0.6000375113978594, 
      0.6229987426996102, 
      0.5468329285387813, 
      0.2312874603985858, 
      0.5378425914176077, 
      0.3676946804809735, 
      0.6257317211956901, 
      0.6184121579804142, 
      0.4656278057050411, 
      0.6114283680038483, 
      0.44367346586041323, 
      0.43109536590489744, 
      0.6218433300828077, 
      0.6311895810161273, 
      0.5580451947950622, 
      0.5427913619803395, 
      0.5326736047841603, 
      0.6219736265596045, 
      0.6193732428322354, 
      0.5533462400876972, 
      0.4921182764521258, 
      0.5257870520377331, 
      0.4799148257699553, 
      0.5202984406948041, 
      0.5082122681685469, 
      0.5373627889053086, 
      0.6063593509592395, 
      0.6069681489966607, 
      0.5823477765818467, 
      0.5749178031580202, 
      0.3011861120955814, 
      0.5549614106338494, 
      0.6114219402030958, 
      0.6040488712585158, 
      0.5349279162051923, 
      0.5777944353148956, 
      0.6181109501883681, 
      0.5400770283562961, 
      0.411348439683439, 
      0.5627828232953519, 
      0.6065115405833277, 
      0.5922854167775206, 
      0.5421769396322988, 
      0.5842761397813856, 
      0.6068445764427255, 
      0.5460156438705617, 
      0.6009601416881023, 
      0.5799351233962403, 
      0.4804760180861409, 
      0.5969802824563664, 
      0.6131930076330981, 
      0.5373174423415127, 
      0.5294303204805971, 
      0.6096827361159374, 
      0.6031880576036208, 
      0.4978498164661211, 
      0.4159948706752582, 
      0.6289309559193055, 
      0.4216926370329344, 
      0.5420230794671616, 
      0.602795943324409, 
      0.5289408701374381, 
      0.6050158598545707, 
      0.6012665148808701, 
      0.616924548827063, 
      0.5984533744358598, 
      0.5213048804864145, 
      0.573111272602267, 
      0.5735523720001195, 
      0.5613217312010768, 
      0.509622904542916, 
      0.573268625935997, 
      0.5494097024570075, 
      0.4665396188925104, 
      0.5352414348121151, 
      0.45509782746380256, 
      0.5456887813820424, 
      0.5397306379846887, 
      0.6125132596836296, 
      0.5686318299874995, 
      0.5981958234859025, 
      0.601707785823047, 
      0.5851371231466796, 
      0.5348029163024681, 
      0.5155677393855937, 
      0.4845594113630996, 
      0.5750674646109242, 
      0.5577371586437897, 
      0.5409025466751879, 
      0.5891288481488447, 
      0.5576978298452321, 
      0.506151937771825, 
      0.5785572491342503, 
      0.5429424082484243, 
      0.632978756066857, 
      0.5738494009417755, 
      0.625911409175599, 
      0.5548166344053094, 
      0.5232177373474092, 
      0.5911793360571858, 
      0.6005993404129407, 
      0.5577297125618134, 
      0.4575460401122364, 
      0.5401493682571173, 
      0.5710168652986506, 
      0.585486105388043, 
      0.6162638860070582, 
      0.4316690523753176, 
      0.6172661021683299, 
      0.5795856101275823, 
      0.4943110568799906, 
      0.6071387899108448, 
      0.5244735369629853, 
      0.5742846091492315, 
      0.6126950701609677, 
      0.5243486398830233, 
      0.5012358026105391, 
      0.45232584466311915, 
      0.5180093260693497, 
      0.48937450728846893, 
      0.549384038672733, 
      0.6291572065069846, 
      0.5280894053108673, 
      0.5941126199268388, 
      0.5121848659783746, 
      0.5706909493946325, 
      0.5582339693852667, 
      0.6100623050286643, 
      0.5960312309527167, 
      0.5362283639501624, 
      0.23930508572764791, 
      0.6345911713399638, 
      0.44181179768665113, 
      0.5203330760313954, 
      0.5678585986187001, 
      0.5295299998914857, 
      0.4861014965777367, 
      0.5894972821601077, 
      0.545567981669307, 
      0.5817638927142954, 
      0.5803182244054571, 
      0.5961897692636056, 
      0.5421689278319225, 
      0.4299759215034559, 
      0.5521881234412466, 
      0.5611524020596798, 
      0.6327884747929737, 
      0.5818320170811371, 
      0.6039665224191711, 
      0.5434856705840085, 
      0.5214100955784988, 
      0.2986591936396765, 
      0.5688205683651761, 
      0.49236696591007456, 
      0.2972491384495286, 
      0.5987906560015903, 
      0.5531676436977978, 
      0.3296140651191353, 
      0.4843090530002433, 
      0.6131221258695748, 
      0.48628572824203015, 
      0.6151593648841416, 
      0.5265386629344986, 
      0.5528414678361128, 
      0.5212167617163389, 
      0.6244036514242272, 
      0.629881097327194, 
      0.61618405112036, 
      0.6043381812458832, 
      0.5408384903958834, 
      0.5842446909167811, 
      0.4034886142453663, 
      0.49612641852589656, 
      0.5480949240692363, 
      0.5949108886697372, 
      0.426193909986542, 
      0.598174376425895, 
      0.6211999880051325, 
      0.514852118302599, 
      0.5968669995529364, 
      0.560019501292368, 
      0.5866657383696703, 
      0.5418752959199596, 
      0.43475442031442774, 
      0.6245131495691941, 
      0.5203596724678133, 
      0.5768104934536441, 
      0.6253503303829708, 
      0.6271867382713754, 
      0.510243767390908, 
      0.37097773356307884, 
      0.5983659836565565, 
      0.3995786853829677, 
      0.613129716825223, 
      0.5480101862091687, 
      0.5774922513241464, 
      0.6056598818358022, 
      0.6234432656941111, 
      0.5590897449559667, 
      0.5315927101447956, 
      0.5072296492217531, 
      0.5900547177779596, 
      0.63185535503716, 
      0.6250008083756138, 
      0.5380850183436123, 
      0.6170624330147877, 
      0.5836097210472915, 
      0.4968805810905555, 
      0.556144510586072, 
      0.3851219903172601, 
      0.5782345385941603, 
      0.629164987726239, 
      0.5166943889376311, 
      0.5496397496295007, 
      0.6215322857877188, 
      0.579088840948045, 
      0.5198963223529154, 
      0.5328263973502944, 
      0.5953416001168482, 
      0.46178752737487827, 
      0.41980597504384254, 
      0.49402112845669605, 
      0.6109383400348679, 
      0.6048348356143755, 
      0.5037169695507968, 
      0.5400135098081431, 
      0.5965957962945692, 
      0.6168609171615707, 
      0.6120636540498184, 
      0.5025961274729079, 
      0.6065715663409915, 
      0.3626299247702673, 
      0.6142456922237108, 
      0.5856872090298114, 
      0.6235377798310773, 
      0.32261295158000824, 
      0.5741135620778375, 
      0.4793746914772588, 
      0.5375051809559577, 
      0.6195354670643726, 
      0.5939018899898997, 
      0.4532741689639656, 
      0.6148136971076403, 
      0.5793367923934786, 
      0.6171588484260284, 
      0.5830608603064833, 
      0.6178578121213787, 
      0.448105884540581, 
      0.14831890816681673, 
      0.5389827964118077, 
      0.5484636527071327, 
      0.501886813134263, 
      0.6103999147393598, 
      0.6257192129942725, 
      0.5128909015940141, 
      0.46116147580739, 
      0.5612018489547886, 
      0.5695865560961745, 
      0.5776431096306828, 
      0.6153621742255101, 
      0.5607785274190655, 
      0.5035944249172027, 
      0.6100835070662941, 
      0.6349367584463931, 
      0.5812522103516328, 
      0.6046104112361649, 
      0.5288781176174899, 
      0.342663207878543, 
      0.5890798187959234, 
      0.5659400531249958, 
      0.5822736318398375, 
      0.5948125032659998, 
      0.4506761722897085, 
      0.6211925768767445, 
      0.48427297679880593, 
      0.239056244156898, 
      0.6210028885192901, 
      0.5678053312362522, 
      0.6324433913083364, 
      0.45181154990657874, 
      0.534461446966081, 
      0.5606394100772079, 
      0.6048379756301957, 
      0.5865802289357552, 
      0.5540748592990039, 
      0.5550767852654628, 
      0.6092115638181891, 
      0.5707997964533041, 
      0.5742194956147615, 
      0.5691089869777453, 
      0.4221223394946905, 
      0.5078558339663152, 
      0.5521771122982886, 
      0.5819351217313908, 
      0.5276078963830992, 
      0.5280396499446142, 
      0.5185837861459901, 
      0.47053457482841604, 
      0.5463302917824547, 
      0.5415347881048824, 
      0.6125788199221, 
      0.6147335737086509, 
      0.5617637697775978, 
      0.6118888478277152, 
      0.5533049929058376, 
      0.629620659088652, 
      0.485709173139892, 
      0.5813653796606779, 
      0.5648034074062906, 
      0.45671151851740055, 
      0.5755364106640264, 
      0.5842756703183323, 
      0.6248763084737721, 
      0.5726400425744265, 
      0.609332168048882, 
      0.6111410312883402, 
      0.5562889484483794, 
      0.573998260250504, 
      0.5028839206198557, 
      0.43645174874400444, 
      0.5635055272663746, 
      0.45034954261437565, 
      0.5060027048490345, 
      0.48645147318464116, 
      0.18022883296166703, 
      0.47320546662260676, 
      0.5127960598249045, 
      0.5949164524740216, 
      0.5760271671661878, 
      0.6074116753389529, 
      0.5020510517321847, 
      0.47172114995318526, 
      0.5607508696765632, 
      0.5326033887434325, 
      0.5573956993323477, 
      0.6000529701257873, 
      0.5995423928843615, 
      0.5371037768249382, 
      0.5423585115979721, 
      0.6286515269087902, 
      0.6143591082823998, 
      0.5991967231977539, 
      0.5661943167292005, 
      0.6183337190032482, 
      0.5192491980278319, 
      0.47308826825169964, 
      0.4997614543246229, 
      0.6153773971072672, 
      0.6155099770353845, 
      0.5980159829128588, 
      0.602663854688777, 
      0.5535966012932291, 
      0.5714379984137545, 
      0.5256931101861568, 
      0.4988740544059192, 
      0.5964123183855333, 
      0.5908596170625918, 
      0.5347593464044652, 
      0.6095150966260634, 
      0.3871582014736541, 
      0.4886921783438167, 
      0.621634923845211, 
      0.592833345770134, 
      0.39017617429965223, 
      0.6021797625068279, 
      0.499487879526734, 
      0.5350000727105064, 
      0.46209126413957213, 
      0.42318041193448436, 
      0.536668771594923, 
      0.4581949467383142, 
      0.5131743261714485, 
      0.6179011346927165, 
      0.5542876532687735, 
      0.5192492557337703, 
      0.19396696730136528, 
      0.43260630489398794, 
      0.273306481573267, 
      0.614513699283405, 
      0.6069140658204105, 
      0.5799088185426727, 
      0.5463840506209895, 
      0.5688562714847136, 
      0.5918506862136135, 
      0.5163937073090791, 
      0.3085530678689703, 
      0.6007379358504128, 
      0.49260595564794774, 
      0.5457191469212475, 
      0.5275865078777378, 
      0.543241833322418, 
      0.20586744243160476, 
      0.6255538912415842, 
      0.4648538938138881, 
      0.5630601639250842, 
      0.5919003823480089, 
      0.5729177444259114, 
      0.6237209445345037, 
      0.5903761823646126, 
      0.6308119910935617, 
      0.6109815520254079, 
      0.6168882187591473, 
      0.5817256228945015, 
      0.568562271552555, 
      0.6131870729963987, 
      0.38259134764117897, 
      0.5552556918670899, 
      0.5627195703225499, 
      0.536167105498313, 
      0.5893774689007248, 
      0.3370927114798703, 
      0.5843051013667178, 
      0.40780144079627956, 
      0.5834790768204738, 
      0.4981272391740601, 
      0.391214268348422, 
      0.5980451343518822, 
      0.6247102288667855, 
      0.6099510083951384, 
      0.4595145168719348, 
      0.605287013685591, 
      0.5274062232427795, 
      0.595891271285455, 
      0.604914694088602, 
      0.5814370346599509, 
      0.495038635348723, 
      0.5772008149992188, 
      0.585283495851515, 
      0.62321645627387, 
      0.5908053890975978, 
      0.5898268933249369, 
      0.5973078905469924, 
      0.6103272724864801, 
      0.44039574392793485, 
      0.5673577565578035, 
      0.5616567460244608, 
      0.55159111684353, 
      0.6224302405510119, 
      0.5484183916468273, 
      0.5786816836665937, 
      0.43371036331412066, 
      0.581531418027885, 
      0.5195099387962354, 
      0.5479185651378774, 
      0.5272948925818766, 
      0.5134422317703912, 
      0.5678564791088894, 
      0.5826925951993357, 
      0.5960243098414266, 
      0.578738768318432, 
      0.42884276574021274, 
      0.4737881443041396, 
      0.34720785651227776, 
      0.5404023729783225, 
      0.5905713473205687, 
      0.6299250226368251, 
      0.6091862496943481, 
      0.41410101979667685, 
      0.5861763490292037, 
      0.5619113027011602, 
      0.5443281215871895, 
      0.502629805685908, 
      0.5727705393096599, 
      0.6108264634659988, 
      0.5289635580858644, 
      0.587897504837597, 
      0.4946459427273337, 
      0.5807651582042292, 
      0.5111183523895002, 
      0.6041139893283631, 
      0.6317038246841392, 
      0.6156629191451297, 
      0.5887857917448991, 
      0.4978716317412112, 
      0.3876433024029287, 
      0.5572997558293671, 
      0.5379954720544281, 
      0.5342555820955929, 
      0.5900537173961045, 
      0.5201771478542055, 
      0.521732650645924, 
      0.5370383393437997, 
      0.6259808627840152, 
      0.5889883828365962, 
      0.6297439385076892, 
      0.5957623653236255, 
      0.5754825854881717, 
      0.40554989189622587, 
      0.5402568070702828, 
      0.6186480352288726, 
      0.5905445486389213, 
      0.4689717427319338, 
      0.5845168173111803, 
      0.49318412727813654, 
      0.6150520792165959, 
      0.33173978715813063, 
      0.444636362328607, 
      0.6003392482107558, 
      0.5779171795644537, 
      0.4760490001841245, 
      0.5708519551705956, 
      0.6256227417282981, 
      0.5786999469167103, 
      0.45961595626359875, 
      0.49726558192078796, 
      0.6228438206561491, 
      0.5669189829019255, 
      0.5813996498553273, 
      0.626112781370253, 
      0.605111081913818, 
      0.6331161660523468, 
      0.2528050765560677, 
      0.5915097807553584, 
      0.22990574743981348, 
      0.4956848431318872, 
      0.5790278279226866, 
      0.5649015381436678, 
      0.629504838328578, 
      0.5758992430595526, 
      0.5667693815694148, 
      0.5530390469746439, 
      0.5937454852472548, 
      0.6057038705612574, 
      0.6165759370894645, 
      0.5488135911327373, 
      0.3706922874103686, 
      0.5117354170488568, 
      0.5235672425370046, 
      0.6113872587768653, 
      0.6223239931940736, 
      0.6141912056170735, 
      0.6286898155062938, 
      0.5068439491349527, 
      0.5133341548963123, 
      0.26284037314733316, 
      0.6150790451556093, 
      0.6094114822596313, 
      0.49652687620287794, 
      0.5729242007258338, 
      0.5575223872435889, 
      0.41417233601469655, 
      0.5525135352677772, 
      0.5243499627029635, 
      0.5857808219304703, 
      0.5292247432488398, 
      0.49440804962637297, 
      0.20924228586431606, 
      0.519892488558744, 
      0.6360206858303281, 
      0.608043736767977, 
      0.5559698573058373, 
      0.3390212878379367, 
      0.3559623785567645, 
      0.5449789082961733, 
      0.6055402420366695, 
      0.5691207282931089, 
      0.6138752015873715, 
      0.6288235249098532, 
      0.5858257354544648, 
      0.5568194868789096, 
      0.5828920733381617, 
      0.5213641475818075, 
      0.6063727899193101, 
      0.5767357485340757, 
      0.617426125060611, 
      0.614008041976836, 
      0.4737089992242627, 
      0.3621098055748442, 
      0.6196990810028835, 
      0.5345245221585493, 
      0.5318759662795978, 
      0.5256482897011479, 
      0.5839073733396745, 
      0.5947722700789494, 
      0.2726349372933005, 
      0.5885953516492494, 
      0.5468626249565878, 
      0.5898861085142448, 
      0.5819041569389849, 
      0.6047846117931983, 
      0.4955047902751625, 
      0.602714612885948, 
      0.6171086289054479, 
      0.5941086877796843, 
      0.5795710152194772, 
      0.5916394898527827, 
      0.602165991909056, 
      0.5908557569628297, 
      0.570004768020635, 
      0.6076732047934429, 
      0.4439577049377496, 
      0.6158210104341821, 
      0.47022160642963645, 
      0.3855082010860326, 
      0.5461934865896346, 
      0.5840578391618532, 
      0.5586891483698281, 
      0.5565511558609544, 
      0.6309574952896944, 
      0.5912100704543762, 
      0.3289595108266458, 
      0.578408951922169, 
      0.5895420884621162, 
      0.5627013906493474, 
      0.48583600966557455, 
      0.565358231921961, 
      0.6005587943650667, 
      0.4780008669091391, 
      0.6037140522523498, 
      0.520446726138192, 
      0.5574062107366705, 
      0.5611806109756026, 
      0.6076337506295972, 
      0.4174391009266008, 
      0.4992450627413596, 
      0.48232199835514483, 
      0.5905922312886693, 
      0.6017452911014508, 
      0.6140889537080649, 
      0.5451248400773165, 
      0.5268011691412577, 
      0.6020775253580061, 
      0.4871783392478982, 
      0.6198911112881411, 
      0.5561584623530339, 
      0.4868838860822464, 
      0.4285264659118908, 
      0.5683414864361277, 
      0.6086722578262588, 
      0.44650758193940365, 
      0.6089150914575875, 
      0.5737559309826072, 
      0.5888187268577677, 
      0.5144799502229457, 
      0.575093767112569, 
      0.5087966770724853, 
      0.6306410170309648, 
      0.5305184083833557, 
      0.58658810678057, 
      0.5123013526163405, 
      0.5660246798969316, 
      0.5687694057853787, 
      0.3735868354386473, 
      0.5111902727564474, 
      0.27334162815780033, 
      0.6186785851585038, 
      0.5296369265626026, 
      0.4548499689709354, 
      0.5286961029774742, 
      0.6362701172599108, 
      0.4841516282457094, 
      0.5944617122890024, 
      0.5188668267411422, 
      0.5748438623682227, 
      0.5657384965530936, 
      0.5944938121266239, 
      0.6105637770240065, 
      0.5688957908936418, 
      0.5977146978374336, 
      0.5995774937981143, 
      0.43268847554938633, 
      0.4993640353489813, 
      0.6128092833088303, 
      0.5591430839399104, 
      0.5244812328413969, 
      0.4823526656032695, 
      0.6140137066008589, 
      0.5270116816658361, 
      0.5786621977617024, 
      0.5625490716015854, 
      0.5902429433800334, 
      0.6349125192419769, 
      0.5348885941826667, 
      0.3801739939119446, 
      0.5694283616345173, 
      0.6146876849487609, 
      0.5254051774782585, 
      0.25503397486733076, 
      0.5693118343395177, 
      0.6227478795850384, 
      0.587370114977491, 
      0.562724601781272, 
      0.6219118056241695, 
      0.5381483792805055, 
      0.3192086611189568, 
      0.5120149444041476, 
      0.5103199644776967, 
      0.5599915276278878, 
      0.5474815024763109, 
      0.416657779236924, 
      0.454967526308793, 
      0.5783474784861122, 
      0.47844353227188346, 
      0.5565320001331124, 
      0.6130571363972509, 
      0.6270680869414088, 
      0.6024745577755811, 
      0.29552364650876517, 
      0.6004111503519968, 
      0.6026828917898225, 
      0.6299302962088807, 
      0.5781012100756433, 
      0.5957474530801838, 
      0.32005155207624403, 
      0.5799716852159916, 
      0.26093590213238493, 
      0.5204654060675946, 
      0.5219705142405401, 
      0.4562471432829177, 
      0.5830519542458826, 
      0.6008954744429145, 
      0.6124176356883622, 
      0.5366807931514037, 
      0.6182877646536272, 
      0.6275385034696082, 
      0.40142357186767175, 
      0.5706426496174242, 
      0.48890611558739056, 
      0.4290735647630572, 
      0.5435354302582188, 
      0.6255351763613287, 
      0.5615759337328162, 
      0.4323213369318866, 
      0.5607929856546883, 
      0.5619306977305144, 
      0.41062780637856233, 
      0.5984886628471559, 
      0.6016405254452011, 
      0.6131301035722592, 
      0.5548071838002648, 
      0.6163965429376135, 
      0.6322092838200656, 
      0.5118620479812205, 
      0.6173838935920057, 
      0.6142781300864382, 
      0.6112269338449972, 
      0.5956741647992652, 
      0.6287676371200002, 
      0.5827869699647216, 
      0.6253623734494285, 
      0.5816182144377432, 
      0.6008100184629462, 
      0.4380745857317398, 
      0.5631420669955384, 
      0.600091408022909, 
      0.614550980743689, 
      0.4825854074610392, 
      0.4933188313695933, 
      0.5122384386498383, 
      0.4786054124531751, 
      0.35609104169186756, 
      0.572610611465144, 
      0.40932346614989584, 
      0.5966714432412118
    ], 
    [
      0.30685117417775215, 
      0.2264019730930866, 
      0.17882973556807805, 
      0.31053678131317186, 
      0.25634442161313836, 
      0.24257550983335519, 
      0.24466554874904564, 
      0.10928680848248254, 
      0.29868181825364765, 
      0.24525820851635483, 
      0.26184163304037233, 
      0.15155001052544387, 
      0.2733383156933391, 
      0.2718443639390285, 
      0.31486571632168375, 
      0.09753031416184982, 
      0.18931937931144746, 
      0.28881367668680213, 
      0.30594434242325946, 
      0.2772536456391391, 
      0.2407678454179165, 
      0.268235533480718, 
      0.24520190601089872, 
      0.3088814635388002, 
      0.28211639498545815, 
      0.24355061080284746, 
      0.24306257849860272, 
      0.3008539329884585, 
      0.23963432035847862, 
      0.30064563177643683, 
      0.24456954640722847, 
      0.15578181156945914, 
      0.22588386830598503, 
      0.26584248948308514, 
      0.2814784344084863, 
      0.22414911734864396, 
      0.21699792910870733, 
      0.19057030935611372, 
      0.14481265092931128, 
      0.24232145002750116, 
      0.2666484916882129, 
      0.3207591866785563, 
      0.2746237639202069, 
      0.2585720846220786, 
      0.2583873885903359, 
      0.2514878921322553, 
      0.2833396533827268, 
      0.2836922141526189, 
      0.1624677923870299, 
      0.29917184516709294, 
      0.27631593548894007, 
      0.30740429320158835, 
      0.266535849766508, 
      0.2620288279314972, 
      0.193040662267018, 
      0.08532676947409937, 
      0.41157697804249604, 
      0.29071896857681684, 
      0.2637123683445123, 
      0.2261296124754989, 
      0.24190091737604413, 
      0.13767429836383566, 
      0.15243136085739253, 
      0.18503398244356353, 
      0.24110991237143506, 
      0.2992556391898562, 
      0.1547251065127204, 
      0.3004702304130612, 
      0.09117951908102069, 
      0.25360873220667773, 
      0.26019866754517473, 
      0.30183735350475704, 
      0.2406767352677083, 
      0.05653763506732821, 
      0.20204888027074264, 
      0.2528500171862502, 
      0.2574807352629888, 
      0.2832302407295492, 
      0.2480862770883412, 
      0.2917023736945457, 
      0.28865845608396745, 
      0.18103899403324605, 
      0.218992427009041, 
      0.3060350801253091, 
      0.2849029857170705, 
      0.23030025066106735, 
      0.21450585622399462, 
      0.21171923307574436, 
      0.24001292259191212, 
      0.2281429627951047, 
      0.28453522963801176, 
      0.19529999179408764, 
      0.31633512245155293, 
      0.3051035293861308, 
      0.28016630356263195, 
      0.17777363460644596, 
      0.2992293257325137, 
      0.20764036343363748, 
      0.2570363886765398, 
      0.22822543341950527, 
      0.1089302359312641, 
      0.2583744202026605, 
      0.2706393554518236, 
      0.11346684208931077, 
      0.15384887294687, 
      0.23110485976773765, 
      0.3036867177386727, 
      0.308528650495723, 
      0.2438772051273746, 
      0.20308225345668748, 
      0.19464794497480825, 
      0.23368634707364244, 
      0.15857677422297825, 
      0.29277913803703803, 
      0.13811269302935467, 
      0.05148285887081501, 
      0.2841386371607834, 
      0.1544877056357123, 
      0.27261948799250163, 
      0.2531774263640898, 
      0.2554543632444512, 
      0.2900344080724556, 
      0.1623715124863495, 
      0.27984403713704037, 
      0.25233217262888746, 
      0.200063613918799, 
      0.24703848543181983, 
      0.2466872735016008, 
      0.12410014611165263, 
      0.2755487179232321, 
      0.2525198634220012, 
      0.1949257903008078, 
      0.2586949661218892, 
      0.28113474664671584, 
      0.30013147010808894, 
      0.26147461917608905, 
      0.19561970097176687, 
      0.24576420383983796, 
      0.15589693821048523, 
      0.16647530212767556, 
      0.2833055805948301, 
      0.263028095818559, 
      0.2821222895936602, 
      0.15116371554812794, 
      0.13138900127550363, 
      0.17521895859717193, 
      0.046781509870893155, 
      0.08476609019556999, 
      0.8873498146554842, 
      0.25524419310081065, 
      0.2927732885887897, 
      0.23127280466383737, 
      0.2865231633051753, 
      0.3333426638768423, 
      0.3070875787197795, 
      0.2035458255344365, 
      0.19421147049140638, 
      0.23892335034899742, 
      0.10026495595505935, 
      0.2898362367032954, 
      0.22265748163930085, 
      0.32799025800870424, 
      0.28659539050992305, 
      0.2772501423996465, 
      0.17832633431209682, 
      0.24360482189994948, 
      0.2896839441641186, 
      0.32344222642829296, 
      0.2707014863352059, 
      0.26949578282697995, 
      0.25596434430981624, 
      0.2235833820265219, 
      0.2603077058664972, 
      0.287872628299712, 
      0.1105385758895027, 
      0.2915214823752127, 
      0.3014122132160414, 
      0.27414860373945965, 
      0.3122775688323052, 
      0.03326688623475704, 
      0.2836963070146364, 
      0.33930531719853335, 
      0.20733949142752867, 
      0.07958983784708411, 
      0.33490583831115006, 
      0.1187640726953404, 
      0.2956500941339777, 
      0.15454368792048345, 
      0.20814987892810657, 
      0.28591768344521584, 
      0.14284962478948135, 
      0.3222440556838982, 
      0.27866844996732004, 
      0.0938488579071769, 
      0.2745965583533797, 
      0.266736352502795, 
      0.28546448003359287, 
      0.26863682713116993, 
      0.231949376414689, 
      0.10741714924240121, 
      0.12782307878545443, 
      0.29911846075849263, 
      0.2160570783923081, 
      0.19831733065587842, 
      0.3267842780736395, 
      0.21421359458457037, 
      0.20046085602400418, 
      0.3283133206688472, 
      0.23872843879121078, 
      0.2949219137521724, 
      0.3118472674651751, 
      0.2556349058589, 
      0.1487570722870023, 
      0.24168531602252863, 
      0.2512590072645717, 
      0.28767937034736335, 
      0.276580204813005, 
      0.2578266310189878, 
      0.10579854971671694, 
      0.1915342440155989, 
      0.2589656543404346, 
      0.29587963141774365, 
      0.22621080823307232, 
      0.24999530345937623, 
      0.23043642242878762, 
      0.274039419159023, 
      0.234686778621197, 
      0.28769923180944756, 
      0.20770668781667628, 
      0.248889483704674, 
      0.26932020048508465, 
      0.2634335663433553, 
      0.39782029567224353, 
      0.2728711321231301, 
      0.27053759998855015, 
      0.3147958473789171, 
      0.26639228255857983, 
      0.14564744081802922, 
      0.29780700231367835, 
      0.25917047672987065, 
      0.26196166055943665, 
      0.33996748437593594, 
      0.1905949827635105, 
      0.052410039025223086, 
      0.10816685541472426, 
      0.24575839502030603, 
      0.07394857709535256, 
      0.0715868811218719, 
      0.11427604272870313, 
      0.2757877207876009, 
      0.10576178954449299, 
      0.18835444762940448, 
      0.23376235505845452, 
      0.22273580744534222, 
      0.07696247874915865, 
      0.2540295693967461, 
      0.44552654403772834, 
      0.3139403690651173, 
      0.19182410574963682, 
      0.30972389107305526, 
      0.2856916544764364, 
      0.2672721794729965, 
      0.23987964521962846, 
      0.24293955773298093, 
      0.22478241703313878, 
      0.1340820148776738, 
      0.3016799684801716, 
      0.2424406478528433, 
      0.2226815347632786, 
      0.2956250475469837, 
      0.2054518369277849, 
      0.23160696178242463, 
      0.2806113711433524, 
      0.26907319827899967, 
      0.31488609278678104, 
      0.3169860023793267, 
      0.3290757045570632, 
      0.2792489490686146, 
      0.24981159252770768, 
      0.27827333889209155, 
      0.31618925994774033, 
      0.26907461334465527, 
      0.07232686230702938, 
      0.27331711057890734, 
      0.27875891318413815, 
      0.24402216447897584, 
      0.2458017375749194, 
      0.28607384200033126, 
      0.1987325950521749, 
      0.25396811505569844, 
      0.26585161413356817, 
      0.048786197543832226, 
      0.19603085898092898, 
      0.25690156729938257, 
      0.20166069981151807, 
      0.23490945255389611, 
      0.2188610529468717, 
      0.0861883700090578, 
      0.25902574708879467, 
      0.2997940546371789, 
      0.3122258203020731, 
      0.25396106710875227, 
      0.3131040396867179, 
      0.2815352319632944, 
      0.2849688487514024, 
      0.31026014197033996, 
      0.3556863060085781, 
      0.2553818743919065, 
      0.1479519621533975, 
      0.2807311374193864, 
      0.2746846524723436, 
      0.31951346589589874, 
      0.3164820555866855, 
      0.24041800457511503, 
      0.23253120849149791, 
      0.11552955229519028, 
      0.2870738237499583, 
      0.2676991317135036, 
      0.34323199227787954, 
      0.21473074145732163, 
      0.2959421318020418, 
      0.3078964474240539, 
      0.265040786794001, 
      0.2821949399227484, 
      0.23661780760730317, 
      0.27356195022161317, 
      0.23594436191199566, 
      0.249020928709139, 
      0.26722526615869135, 
      0.3027595486891594, 
      0.3020538426577255, 
      0.3130422773725936, 
      0.23995182370250281, 
      0.270624516624782, 
      0.2974779970056128, 
      0.2626355546212869, 
      0.06253518857796506, 
      0.02474364072437784, 
      0.2633518907631201, 
      0.18049133336903259, 
      0.24204267354465717, 
      0.3223219979224842, 
      0.3180052215221751, 
      0.3028123205365876, 
      0.28082665405344925, 
      0.28182834784894434, 
      0.32170640256567373, 
      0.1683919733403166, 
      0.20134146702997052, 
      0.17967062112075802, 
      0.15919538110321887, 
      0.346212299437268, 
      0.24505296484395123, 
      0.15412760090480035, 
      0.2792098921655102, 
      0.20958691012037262, 
      0.28302252915005466, 
      0.1938859186818265, 
      0.06408169562135016, 
      0.2183938140336332, 
      0.26532710493090295, 
      0.28918698481568883, 
      0.2731673588767556, 
      0.2806355423600898, 
      0.30919449464812765, 
      0.2824464545812965, 
      0.3134761059078221, 
      0.25328595085309963, 
      0.300557179308409, 
      0.321564202153556, 
      0.28953761699105013, 
      0.18212105370641543, 
      0.3150095489841328, 
      0.28985799926901723, 
      0.30616998694050074, 
      0.21692543288176327, 
      0.21452330792065186, 
      0.1897925523447611, 
      0.3042009976564578, 
      0.3992294197660935, 
      0.2888877404941769, 
      0.3455721569699471, 
      0.26159894099570064, 
      0.24862962290259666, 
      0.19956327645229371, 
      0.31625125364112405, 
      0.2844411088407072, 
      0.2651476266615812, 
      0.2643692327910082, 
      0.30334159544471223, 
      0.17778793189896344, 
      0.23412301104009373, 
      0.316269042500046, 
      0.32439477343947903, 
      0.196362093450084, 
      0.2037190344667796, 
      0.26132210780013093, 
      0.280681456295818, 
      0.25271888577276996, 
      0.31156760676910106, 
      0.2556339030484182, 
      0.31123019257427836, 
      0.3066346522701906, 
      0.24851065422694063, 
      0.27659651480475017, 
      0.2916522328292146, 
      0.16403391181988425, 
      0.45138284716212396, 
      0.27126182528518666, 
      0.23959050535473636, 
      0.2515960114123713, 
      0.25274780927324686, 
      0.19254491408544339, 
      0.2865513566060135, 
      0.2848299610684209, 
      0.130327506628743, 
      0.3087634130439244, 
      0.16559873885140275, 
      0.20894746024936728, 
      0.16173809123558913, 
      0.3143034522666701, 
      0.3043767933179911, 
      0.2777303511456288, 
      0.5068924975106278, 
      0.19550195472274048, 
      0.2593958261223178, 
      0.2502539395962797, 
      0.25549605279988075, 
      0.15934032212924276, 
      0.28229835650037344, 
      0.3385463859926124, 
      0.2647796256199984, 
      0.32786273841776686, 
      0.07311240266237345, 
      0.19495498967933944, 
      0.2786941831963782, 
      0.2379069926539749, 
      0.30954370242584534, 
      0.28179017066637246, 
      0.3112650047748443, 
      0.3066541796844409, 
      0.20056141614072887, 
      0.3150894899780975, 
      0.2718928919663136, 
      0.32628070740921955, 
      0.2704440395031908, 
      0.13503252346830347, 
      0.1930392504866067, 
      0.2852689066168736, 
      0.04499055546905612, 
      0.3066235546038102, 
      0.6349553436593832, 
      0.1957179348896203, 
      0.3036880023350437, 
      0.27807712334292034, 
      0.22151297699452624, 
      0.23392964865984836, 
      0.28556746813252326, 
      0.2563080003483578, 
      0.1630531006656231, 
      0.21439495731183034, 
      0.31522408526838974, 
      0.2542219642354956, 
      0.315818496733427, 
      0.19098658576882607, 
      0.2873898794200418, 
      0.2644520414577181, 
      0.2626111554675734, 
      0.2976463499668697, 
      0.30288795800773893, 
      0.22101847484510806, 
      0.2507597775731585, 
      0.24221451607450145, 
      0.26371782953325557, 
      0.20755659537948368, 
      0.19089162996074135, 
      0.26372291886661103, 
      0.09652920172638377, 
      0.18406000007642492, 
      0.23610113923597376, 
      0.28833740880355313, 
      0.33414270296468673, 
      0.28578767224924034, 
      0.24374516389335865, 
      0.21552714906086043, 
      0.237915433109856, 
      0.24694672535480633, 
      0.31389081934164137, 
      0.20797883032042797, 
      0.3019304551517197, 
      0.20143320084754524, 
      0.24628031616656074, 
      0.30878946060363843, 
      0.27589144484094597, 
      0.2921451451723202, 
      0.29843165435620217, 
      0.26789209709052486, 
      0.14622495504486258, 
      0.31526807024182435, 
      0.21794222104585387, 
      0.1475464115574194, 
      0.2566901088314463, 
      0.3128190632769914, 
      0.1329948657900605, 
      0.2535385771232202, 
      0.2479340178997233, 
      0.18673378878248084, 
      0.23174726458950137, 
      0.23778420470334613, 
      0.2963124735763587, 
      0.3152467423843385, 
      0.30658095629495175, 
      0.2737420613717826, 
      0.16443326451197587, 
      0.06615202981783365, 
      0.32252831640275187, 
      0.32370273084982254, 
      0.23344791955189745, 
      0.23974412389302724, 
      0.13187508203835477, 
      0.23800394915533793, 
      0.2532115821343902, 
      0.3262307897161141, 
      0.2899477479565412, 
      0.26170910381428714, 
      0.24381658067448617, 
      0.1838582773932282, 
      0.24839466319623843, 
      0.2555939409937487, 
      0.18737074869360754, 
      0.22697452232958604, 
      0.2949617131253621, 
      0.21119956230328088, 
      0.34383567759777045, 
      0.07179067206811979, 
      0.319550740089243, 
      0.2952405563184016, 
      0.31725667149509923, 
      0.3040547688217968, 
      0.3008637030302679, 
      0.3011561267010667, 
      0.32491403887727316, 
      0.24563978377642037, 
      0.31844975172498835, 
      0.2831126771334912, 
      0.32379749236812533, 
      0.329707848991977, 
      0.26354026364304267, 
      0.25701211218259407, 
      0.2655269721153181, 
      0.016645271710736497, 
      0.3120155106665108, 
      0.09392986063900646, 
      0.3115013207368231, 
      0.2706873841489821, 
      0.18145065193043952, 
      0.1931185376719274, 
      0.22959990262951743, 
      0.18526259573605985, 
      0.12846108914867677, 
      0.19081046279044203, 
      0.10330204490499859, 
      0.20553079621645562, 
      0.303884198136523, 
      0.29734875791907667, 
      0.21085469956316072, 
      0.16043866669671544, 
      0.25099424799537706, 
      0.2671167654530161, 
      0.2736357527176469, 
      0.2776681680585589, 
      0.29603248067867416, 
      0.1157409741637225, 
      0.28070028118499, 
      0.2635531208642659, 
      0.25584561685301455, 
      0.27026373422509586, 
      0.29245570660893916, 
      0.14538510022376802, 
      0.2983516062151993, 
      0.26897694980397846, 
      0.22944392874092714, 
      0.2738547447540342, 
      0.334640696331928, 
      0.23397651252847398, 
      0.34285059249220373, 
      0.3133338015436763, 
      0.25474975968518004, 
      0.08692103082705933, 
      0.26942782693512407, 
      0.2673689239214435, 
      0.26286457327102, 
      0.2748421399822647, 
      0.3214048589334492, 
      0.25510433890038076, 
      0.30031362991599747, 
      0.31384322968254236, 
      0.26429136274848697, 
      0.23520756263343068, 
      0.24764675668514147, 
      0.22986389368162957, 
      0.3432517222623433, 
      0.33013958047084857, 
      0.22768857791506372, 
      0.15432579949954234, 
      0.32435353639101305, 
      0.24705344794195191, 
      0.45060599824675257, 
      0.21376692105610204, 
      0.24826996680887822, 
      0.18005648484848574, 
      0.2650746751958831, 
      0.2667723587354882, 
      0.11508947791270578, 
      0.2560174342810657, 
      0.26885707217628, 
      0.2577368308315671, 
      0.3180284928350995, 
      0.27544900205717765, 
      0.09133597466666785, 
      0.2586650037062008, 
      0.09946662963090734, 
      0.17861462889976013, 
      0.31002778109518364, 
      0.2697002805117697, 
      0.14210152053783512, 
      0.2407290504144078, 
      0.21591391194600806, 
      0.23171590808007883, 
      0.29589989920540405, 
      0.3197265454869197, 
      0.12614493248597605, 
      0.1854656071241804, 
      0.28938966299087426, 
      0.2369856629188346, 
      0.23786000662519272, 
      0.2821511500731035, 
      0.31113157909680045, 
      0.2918566736548703, 
      0.20810667413528008, 
      0.264944721326528, 
      0.27860987663997555, 
      0.2914414294114087, 
      0.04344363693086585, 
      0.2950600396967943, 
      0.2837526919018918, 
      0.28678297582948736, 
      0.2083698309930094, 
      0.037528031414306585, 
      0.2572782760676385, 
      0.31340914617210835, 
      0.31778442098583504, 
      0.22251773535307542, 
      0.22135030150670063, 
      0.2930503051998255, 
      0.2537251197908281, 
      0.30103207214569294, 
      0.2642784911938053, 
      0.28963138492299106, 
      0.22103626545102525, 
      0.10835442685369522, 
      0.20670705364103423, 
      0.06239360897470948, 
      0.24470971869282018, 
      0.03761416917397659, 
      0.04131637574984577, 
      0.18640997913352822, 
      0.19669526787701833, 
      0.14807449020905478, 
      0.23301395200739236, 
      0.19310058149901566, 
      0.2903587680367447, 
      0.26701594471383744, 
      0.33898046755465694, 
      0.12336460722809939, 
      0.14569400475233635, 
      0.3082696804509055, 
      0.33954327621717606, 
      0.1983818682923882, 
      0.1913617166083586, 
      0.3019675679562976, 
      0.043168503548419765, 
      0.22916095908210146, 
      0.2636795172784559, 
      0.09421918674251775, 
      0.29887837003517725, 
      0.1859966914767262, 
      0.27014770327812077, 
      0.3106486509466959, 
      0.3103971809811206, 
      0.29052091728253654, 
      0.2682153614162086, 
      0.2403034150904913, 
      0.22383891236647505, 
      0.7564811056237132, 
      0.1464801978265442, 
      0.044702177319988, 
      0.3262263751227099, 
      0.3072605105819216, 
      0.2671358049762129, 
      0.28572831366469686, 
      0.32999048703896344, 
      0.25858268241426624, 
      0.29141529348118406, 
      0.22479835614179505, 
      0.2406023031843027, 
      0.3345924083672163, 
      0.31601797219745226, 
      0.3299388054192712, 
      0.2870335899510498, 
      0.0983870788116688, 
      0.33969839474608293, 
      0.13038869231584155, 
      0.2876063022534968, 
      0.16845782731249645, 
      0.3214074231783535, 
      0.1770299255230044, 
      0.2356894650199029, 
      0.27513086154648153, 
      0.2855382105081264, 
      0.2529931643370459, 
      0.2949506860042891, 
      0.1433969856693752, 
      0.31878325649374545, 
      0.2868374707247275, 
      0.18291153569962315, 
      0.09710825167492963, 
      0.24833978752944544, 
      0.323604445008772, 
      0.17551744108173756, 
      0.273235118419312, 
      0.3088207109374723, 
      0.12617241415604288, 
      0.24345624418479886, 
      0.06350587479881885, 
      0.2647368359300809, 
      0.2835336779026492, 
      0.23733787186102487, 
      0.28795577298700625, 
      0.32211383719432934, 
      0.3206592994189942, 
      0.2513615866872313, 
      0.3242132243588589, 
      0.2863558103527568, 
      0.2249817109216523, 
      0.2533286197399531, 
      0.29549697438502537, 
      0.3370117927027274, 
      0.28368512621414377, 
      0.22222414322336026, 
      0.2660569389354666, 
      0.28258928981637726, 
      0.24396294423400508, 
      0.15485424354156774, 
      0.2218829426398098, 
      0.2965264801177765, 
      0.2245423855848322, 
      0.2727293277986838, 
      0.19277065899280565, 
      0.27236041976960557, 
      0.2550732418076798, 
      0.2565958345234548, 
      0.2571046798122728, 
      0.20450001632108017, 
      0.26294538413975915, 
      0.25668557800346115, 
      0.23235972499574184, 
      0.32511634624296637, 
      0.30972663016571533, 
      0.2922098965192137, 
      0.27029052330423026, 
      0.1904839175368727, 
      0.2639842310349393, 
      0.3319342856246591, 
      0.07241106576215568, 
      0.2840206776930381, 
      0.2516888437976164, 
      0.31358986956473967, 
      0.2843154497385817, 
      0.19229969865789315, 
      0.23932225554945658, 
      0.27445133384602327, 
      0.2370916212903075, 
      0.26337687867808046, 
      0.26306476185398664, 
      0.2608821055953682, 
      0.16444624736908958, 
      0.25579871286411265, 
      0.28021269736019494, 
      0.24144800543859193, 
      0.14468535249870043, 
      0.08932515113335973, 
      0.20667583676802656, 
      0.3159450764541357, 
      0.2538832132717449, 
      0.3125914292836247, 
      0.3208192632795814, 
      0.27573060096988977, 
      0.30467848616208537, 
      0.21927037110553949, 
      0.18657513424294747, 
      0.1680041043490175, 
      0.3045723527274612, 
      0.1312969906767093, 
      0.2564128053283377, 
      0.2570671121275929, 
      0.16927473292287964, 
      0.29477049079455386, 
      0.33500049073360355, 
      0.24058716249062773, 
      0.25886164935985506, 
      0.22098385748550087, 
      0.2960235325571352, 
      0.2820725005156389, 
      0.2626789719953059, 
      0.14332266592065335, 
      0.29722113182608884, 
      0.2884144176918844, 
      0.1065779670467802, 
      0.32171422013336604, 
      0.20710712526002445, 
      0.4604963107838049, 
      0.3140723353423547, 
      0.2841199180556214, 
      0.2662409070911912, 
      0.25129275361134396, 
      0.2841668705915236, 
      0.31446610490695504, 
      0.09047064832875278, 
      0.18223067490317305, 
      0.07349703570935907, 
      0.2550347213003351, 
      0.22900450819388157, 
      0.3176672204175451, 
      0.31106293333125046, 
      0.19533484554598166, 
      0.2510523777079803, 
      0.2119684945068434, 
      0.2667159813370419, 
      0.18981873668634966, 
      0.2612803554858439, 
      0.3238800415322774, 
      0.3063634998294939, 
      0.24698357107723615, 
      0.30194542775358935, 
      0.17818811655316955, 
      0.2678502979747011, 
      0.28946096122822573, 
      0.2608675602535158, 
      0.2910619254477903, 
      0.33807295655407066, 
      0.34692302129552155, 
      0.2235728290791467, 
      0.2898122998678683, 
      0.27420217390822793, 
      0.25356631608539054, 
      0.2551486787697643, 
      0.3222309871798344, 
      0.24985380354197165, 
      0.23419755991559632, 
      0.3145452867593113, 
      0.19844242921751337, 
      0.2902872983859529, 
      0.2354967010425403, 
      0.26745808174188634, 
      0.24976645921525228, 
      0.33562949114429597, 
      0.27313341645619327, 
      0.3155177810923952, 
      0.2982324114863413, 
      0.3294704624490172, 
      0.2396863721279785, 
      0.2525420870284752, 
      0.14324305717246508, 
      0.3187311400079741, 
      0.29568072370070975, 
      0.17464996726656554, 
      0.23421887272779782, 
      0.2835153290171002, 
      0.24623724110499193, 
      0.3146944208354844, 
      0.2219458764395658, 
      0.2712086015071186, 
      0.24335001364896797, 
      0.25304965248827477, 
      0.19072702578382375, 
      0.1495087722904489, 
      0.31728775054585673, 
      0.29923518884415296, 
      0.27461935917685976, 
      0.22755831059914042, 
      0.20194126274466373, 
      0.23375226468776755, 
      0.28861842085932177, 
      0.16917541776583872, 
      0.18419442513244305, 
      0.30094765831789233, 
      0.27986972443910446, 
      0.32060031369773784, 
      0.21785442733855093, 
      0.29957601239592596, 
      0.3052041586277209, 
      0.3084536528824442, 
      0.250017030349266, 
      0.17159901727639584, 
      0.26858332240173016, 
      0.28565239015580934, 
      0.29438039121873044, 
      0.17618956720698914, 
      0.20745752639109324, 
      0.321108919393817, 
      0.22252795127704422, 
      0.2905094326492489, 
      0.26395541101523246, 
      0.24056422081404788, 
      0.2389815782506981, 
      0.3027078963923032, 
      0.28742014097566865, 
      0.24786542781754364, 
      0.1263552403389451, 
      0.21064289696653582, 
      0.2025286864058478, 
      0.2633271746105053, 
      0.22940024206742432, 
      0.3337035012025322, 
      0.22382125517986617, 
      0.1938683769253628, 
      0.22487258948008776, 
      0.20392786617598122, 
      0.29021036199563954, 
      0.3238203556161627, 
      0.25882246415503846, 
      0.2878560247770311, 
      0.2877770276712181, 
      0.2985126385062019, 
      0.2160480983851015, 
      0.21297143759793552, 
      0.2959919169489001, 
      0.10844814884697676, 
      0.29335385994955376, 
      0.32895195737829463, 
      0.3260064468507786, 
      0.24321993000487135, 
      0.28770654146819863, 
      0.22203603551256554, 
      0.2942483153587443, 
      0.4668762076377673, 
      0.2186616760054075, 
      0.3298046862561183, 
      0.334824224020955, 
      0.3076863944734116, 
      0.3024971847805654, 
      0.2925147535949252, 
      0.3067462559250152, 
      0.28254746421271965, 
      0.3300933322064767, 
      0.3209033265510504, 
      0.2892879690581969, 
      0.31245555760094834, 
      0.1767489493764517, 
      0.30060276722667495, 
      0.3081535455670957, 
      0.3127647105338879, 
      0.7927843498714431, 
      0.27500408229941187, 
      0.2754613328169801, 
      0.25867870457335534, 
      0.2141464141111234, 
      0.23354219135383336, 
      0.32422377311903655, 
      0.2742660247147048, 
      0.28135028083248503, 
      0.29527386640279013, 
      0.30047135632323924, 
      0.04627347570622265, 
      0.30081498644698457, 
      0.2732867966594874, 
      0.3247512816940424, 
      0.3327955447598641, 
      0.3272513728477264, 
      0.27680813737376225, 
      0.25953606886126, 
      0.2577440196780042, 
      0.15708598335863994, 
      0.28149099546047246, 
      0.3056431066004028, 
      0.22083714244930885, 
      0.25121911993936813, 
      0.04863825727686177, 
      0.33206355742957255, 
      0.22730894705854973, 
      0.26370722918528944, 
      0.21033508348769653, 
      0.30706201135845995, 
      0.30871049212681595, 
      0.2807511980380498, 
      0.3210939672287118, 
      0.30644513199231516, 
      0.24568595858103376, 
      0.2697821970885838, 
      0.2678242593480416, 
      0.326775661427566, 
      0.2991084449772296, 
      0.30050569885529194, 
      0.2820943947393092, 
      0.24165312480029152, 
      0.2729833850009472, 
      0.29626338789216977, 
      0.3050585725430759, 
      0.2555057733734349, 
      0.25338575540696895, 
      0.2997145435074395, 
      0.24702731141965492, 
      0.32799786749665266, 
      0.2526017786000869, 
      0.3005435741970214, 
      0.3165201726818564, 
      0.28448007555325594, 
      0.23767661723500297, 
      0.3118556339862881, 
      0.11839853637919735, 
      0.12411235584485242, 
      0.3090846694686422, 
      0.33656133131720434, 
      0.3088802163203637, 
      0.2917366096089281, 
      0.21816652031787193, 
      0.0932920139859599, 
      0.2666256701484661, 
      0.24030244134007417, 
      0.1921004531678496, 
      0.2314736520537455, 
      0.22506737353637776, 
      0.3331578283204121, 
      0.14246862545189076, 
      0.15503924580048545, 
      0.2937464600561653, 
      0.31337254658985547, 
      0.2211050025350541, 
      0.2839450197115996, 
      0.32160014396400627, 
      0.3459184197909314, 
      0.3101575780164903, 
      0.33266896034345894, 
      0.25902046845939564, 
      0.2440538721845046, 
      0.21203819654965506, 
      0.30173044892982553, 
      0.21132709956296652, 
      0.2613316626658838, 
      0.27781147199303674, 
      0.29919127519258937, 
      0.306891736405651, 
      0.2828123620883405, 
      0.3045965505430178, 
      0.22027073873652386, 
      0.12832125560955504, 
      0.31285075132289936, 
      0.22745811436978922, 
      0.3305628326256722, 
      0.22043334213392932, 
      0.2111522455507392, 
      0.26220917445574426, 
      0.1520440060448541, 
      0.29115927465275177, 
      0.20838058464688883, 
      0.2930129768929068, 
      0.2762559537860601, 
      0.27559973596861126, 
      0.26206389649155093, 
      0.24895149719476506, 
      0.27001088077565727, 
      0.3216506104288916, 
      0.318968099564801, 
      0.16814817999758705, 
      0.2595138534963743, 
      0.30285510504470725, 
      0.3151376811250167, 
      0.2287019606398972, 
      0.28415776958843164, 
      0.21916810575682394, 
      0.23129980554454557, 
      0.2385335021374268, 
      0.28028397622303386, 
      0.2374790235516549, 
      0.11315527523646281, 
      0.24079498215441017, 
      0.16117210599412635, 
      0.2636157827425549, 
      0.3287316269192796, 
      0.2997092144069883, 
      0.21704859611793528, 
      0.035499385225478006, 
      0.2870145331523463, 
      0.3156476493863678, 
      0.31401035152335394, 
      0.21011077707087664, 
      0.3257660984370129, 
      0.302895493070677, 
      0.23829285969222658, 
      0.10224490282233137, 
      0.13947786800773368, 
      0.3962077764432518, 
      0.2928126968826753, 
      0.23647336557223042, 
      0.29849059341782674, 
      0.24439426963237298, 
      0.3070200110282779, 
      0.05177062319596341, 
      0.29368048201859154, 
      0.30582857174535993, 
      0.14136254149222385, 
      0.24473784540635712, 
      0.32363551490087195, 
      0.16696763868292722, 
      0.15646685209108008, 
      0.24126543119709107, 
      0.22969337947554536, 
      0.31662523530316006, 
      0.30917811991630134, 
      0.10753014653485594, 
      0.22218495996650606, 
      0.2809229142211636, 
      0.28281337830698217, 
      0.29008489426989675, 
      0.19945861069192483, 
      0.25597971790986346, 
      0.23030436444221353, 
      0.29651620940042867, 
      0.6157706002327417, 
      0.25414812981086315, 
      0.29759266607100215, 
      0.3453832985360333, 
      0.2268675783663479, 
      0.07908685827479649, 
      0.23769169686857514, 
      0.335706658869472, 
      0.3166933324463437, 
      0.23023714100189846, 
      0.25199514319780786, 
      0.30298906408644966, 
      0.45267098332011, 
      0.11306359440954256, 
      0.33257777527186194, 
      0.3097227580582721, 
      0.2905009884586723, 
      0.16628557354681964, 
      0.30629390656118866, 
      0.2502241156383029, 
      0.3181662097357747, 
      0.24028580864423668, 
      0.1616565046830699, 
      0.1628382745984583, 
      0.2872233797843753, 
      0.29298654899579524, 
      0.29073954971725596, 
      0.172292703456953, 
      0.09607996476268946, 
      0.1454642378152645, 
      0.2732867957620666, 
      0.29440217651792766, 
      0.13388263662418481, 
      0.24447413212590421, 
      0.2046737803703894, 
      0.3073494980845208, 
      0.12768909624646574, 
      0.2357939323780346, 
      0.2718479900206788, 
      0.2116994530774554, 
      0.23133332715208577, 
      0.1808965105154065, 
      0.10791472163560333, 
      0.05238992118535866, 
      0.35854977885572364, 
      0.3136992550018545, 
      0.29848451351380895, 
      0.2633870889395756, 
      0.27631992894978114, 
      0.20249621953407818, 
      0.1443266608160402, 
      0.24605966744993268, 
      0.22336188623480738, 
      0.32170535882621776, 
      0.30265104555091876, 
      0.2562803375659264, 
      0.08632809806222018, 
      0.2855096391589222, 
      0.28919211916675425, 
      0.23865688094299398, 
      0.21719561085733632, 
      0.2758048403777845, 
      0.2662304344119458, 
      0.3460397493057062, 
      0.29049235286538183, 
      0.24936935795765675, 
      0.24422934284362846, 
      0.3027754292653367, 
      0.2673043963456469, 
      0.3253208367136887, 
      0.06893873136430853, 
      0.28016416430909, 
      0.26965032098727537, 
      0.3268540418191529, 
      0.21403628913302047, 
      0.33250568497724325, 
      0.3162355164405315, 
      0.6052852561200697, 
      0.32795700260364324, 
      0.33668590214087046, 
      0.22545434530787725, 
      0.2867311506852193, 
      0.1710165375156285, 
      0.29860979943276095, 
      0.28862155217229396, 
      0.26179629162360796, 
      0.29363635041845243, 
      0.2577357602446348, 
      0.3249452609802169, 
      0.33850946472676374, 
      0.22443617742508032, 
      0.2895292148041202, 
      0.22482600696581256, 
      0.29556845682277644, 
      0.17676718587968457, 
      0.1825313275107608, 
      0.35110760204441815, 
      0.25503473100763613, 
      0.21547682518974925, 
      0.2975086437370507, 
      0.14266738336035167, 
      0.33355829474884063, 
      0.27647795819398474, 
      0.31240690082322503, 
      0.3146727937239348, 
      0.16643966633173532, 
      0.24667940703243763, 
      0.24737862779151681, 
      0.3360647762073815, 
      0.03105855815872978, 
      0.31288056793760094, 
      0.1266748570078948, 
      0.24644045923483898, 
      0.3285247652228838, 
      0.10137675255755946, 
      0.2746860629106269, 
      0.32903037761532755, 
      0.20351614650099784, 
      0.29820675291413984, 
      0.27642315444868526, 
      0.2920788151024044, 
      0.08076950463930045, 
      0.30229516793436073, 
      0.30227251885486583, 
      0.23417590181070158, 
      0.24008597946652527, 
      0.3428444458749055, 
      0.32479773496983466, 
      0.28822960546217485, 
      0.2412438586224857, 
      0.3037458066894203, 
      0.3124409840481199, 
      0.3140279698640402, 
      0.21206583238516258, 
      0.3128160212937605, 
      0.3150629838412298, 
      0.27389535320158087, 
      0.23649769900873982, 
      0.28992002871883815, 
      0.24105810072242218, 
      0.21131418003614613, 
      0.10144605713697054, 
      0.15871381602199786, 
      0.26867907007176706, 
      0.21506139850275538, 
      0.3154656296191173, 
      0.3223655223907246, 
      0.2916964302759278, 
      0.3164661135967602, 
      0.2177901472992867, 
      0.22778219954014817, 
      0.29212686909956553, 
      0.23884448450234996, 
      0.11871264662171603, 
      0.21051672890920956, 
      0.3016177070781632, 
      0.12503049277924644, 
      0.28311421933803965, 
      0.2701446970124681, 
      0.24335265830027245, 
      0.34095682775479946, 
      0.231273411300901, 
      0.3213458103543989, 
      0.18724392466620546, 
      0.2880545338287597, 
      0.3225386733044829, 
      0.2766894535746391, 
      0.31927134453030065, 
      0.13999563109510005, 
      0.07458468461364244, 
      0.25119894693522493, 
      0.19888490644508858, 
      0.33122224373710474, 
      0.31017250675598984, 
      0.3264004648827592, 
      0.263577301778497, 
      0.2501469982920698, 
      0.2737078763822421, 
      0.19669366886850817, 
      0.1969025041605355, 
      0.29064901595137693, 
      0.3199281847994213, 
      0.3227666298326192, 
      0.08141104812926082, 
      0.3088989132759935, 
      0.3061401142290821, 
      0.2590728845214306, 
      0.1708620721428401, 
      0.28664955924636804, 
      0.2678270789544419, 
      0.32623026536753985, 
      0.1653591104484453, 
      0.24081289152029645, 
      0.2795876697680831, 
      0.27703726859010847, 
      0.2790489861506858, 
      0.20510098907546861, 
      0.08848767299001188, 
      0.3293795693861636, 
      0.46021766200879854, 
      0.14637666456070697, 
      0.18883376827298298, 
      0.24549259688352457, 
      0.28663844028536356, 
      0.310045903818644, 
      0.049285479440546606, 
      0.18973041975309568, 
      0.2949541131740953, 
      0.40069973152345495, 
      0.2552548291303399, 
      0.3085962049110868, 
      0.28474833022940554, 
      0.28462637227728865, 
      0.23558308387315918, 
      0.283423985389581, 
      0.2108028300372752, 
      0.33111611995359524, 
      0.1921147092091094, 
      0.31076883727352284, 
      0.3225427987861449, 
      0.24892086083817624, 
      0.16245232488959296, 
      0.26935365865055233, 
      0.20244884148701897, 
      0.09582099703351986, 
      0.24819844403744798, 
      0.29458420266805196, 
      0.30734879546143345, 
      0.16578578804844635, 
      0.2756531528794747, 
      0.18954386637633275, 
      0.27846650341839224, 
      0.30923934446931495, 
      0.22671554268999017, 
      0.2928750599498378, 
      0.3304915283477233, 
      0.22816644560627972, 
      0.07041834476795426, 
      0.3046304806840749, 
      0.22871263953076895, 
      0.20925866437716117, 
      0.14544674219109555, 
      0.3195356178213806, 
      0.23731033176903996, 
      0.40623181700231725, 
      0.38942411690474166, 
      0.034805366244022105, 
      0.24729710627089166, 
      0.28814110515541136, 
      0.3025252721573975, 
      0.3115375230565739, 
      0.25083867033710605, 
      0.33073715200070686, 
      0.30505333601776546, 
      0.23512372689963668, 
      0.30861704914788074, 
      0.3305855060293748, 
      0.14845338890459908, 
      0.20705927716145645, 
      0.2814954263572433, 
      0.2832321243360704, 
      0.2597430543402705, 
      0.20514431671618114, 
      0.30997970696030464, 
      0.18218278793764203, 
      0.2640252439587557, 
      0.2582225818883316, 
      0.23773834537387156, 
      0.19724089946879297, 
      0.31151292879409165, 
      0.26793508548962186, 
      0.32045695664799345, 
      0.20085060006289915, 
      0.2091473887204041, 
      0.07561103871997457, 
      0.2752992549953542, 
      0.3332729404705938, 
      0.31183303470468615, 
      0.19768469905210087, 
      0.26806707682314934, 
      0.33485440974109265, 
      0.21518887951066595, 
      0.25589294580621824, 
      0.2838139114460976, 
      0.2171545968767686, 
      0.31402952450644084, 
      0.31777054668304533, 
      0.2764793815576106, 
      0.28261349644822426, 
      0.26089250356487703, 
      0.3176024079337054, 
      0.33093415134729637, 
      0.160259281824601, 
      0.2187878125372016, 
      0.29456049970490095, 
      0.18354743738396592, 
      0.22918288342540463, 
      0.11470698177458774, 
      0.26447248709082805, 
      0.171072057409005, 
      0.2069711000238113, 
      0.0827315648308194, 
      0.3108623270568491, 
      0.320781342834169, 
      0.21540723481730467, 
      0.16347765533324796, 
      0.2650583938265269, 
      0.31429032824928055, 
      0.24000604430714328, 
      0.26587975961590543, 
      0.24268094665301904, 
      0.21406769346152615, 
      0.2677479679789373, 
      0.30083053675167437, 
      0.15998317072925153, 
      0.27496816206116076, 
      0.24459751881288141, 
      0.30352836946887596, 
      0.29648655471963786, 
      0.48908416788006215, 
      0.26559926713064497, 
      0.3028379408350854, 
      0.3123068757319926, 
      0.2681845144861229, 
      0.26122464833285514, 
      0.23835978024131924, 
      0.31379362612050954, 
      0.2573202948209038, 
      0.28863138104708086, 
      0.21550199509997672, 
      0.2598015116971279, 
      0.23407593157742793, 
      0.20825683311297527, 
      0.27311118554894925, 
      0.29468102223381837, 
      0.2992590656186039, 
      0.29211667834950655, 
      0.3390498099867552, 
      0.20885727391542586, 
      0.14214699646622908, 
      0.21758002722990685, 
      0.05785086998597917, 
      0.18692671397122243, 
      0.2822622530753893, 
      0.3133265805311931, 
      0.30325603162124354, 
      0.32326306940113736, 
      0.3379209358251413, 
      0.06082004486230011, 
      0.2798850508959201, 
      0.0888021760526128, 
      0.17519289745053626, 
      0.21461667567691345, 
      0.268921949374964, 
      0.2280707647635322, 
      0.33447483742198636, 
      0.2752296370669466, 
      0.1679072321756478, 
      0.27234818850755316, 
      0.2898220344292474, 
      0.26353262589815113, 
      0.33511744704829527, 
      0.3196039453089728, 
      0.2761915766940204, 
      0.2919320642201548, 
      0.19591548002292433, 
      0.26265028231112486, 
      0.21134578330243503, 
      0.18134665076184164, 
      0.22923916085395002, 
      0.03200566588006761, 
      0.2563343502412574, 
      0.276326201019105, 
      0.31665633755138056, 
      0.34060318273416396, 
      0.2926215875967715, 
      0.27731660925968876, 
      0.3371241063495149, 
      0.333400841719153, 
      0.32790923605371086, 
      0.29993949833103767, 
      0.2796373162066291, 
      0.32565253900523267, 
      0.21762712791170524, 
      0.17535457835757062, 
      0.20146592255290924, 
      0.3275613383640921, 
      0.3192909837225955, 
      0.34384842312716823, 
      0.2719354392588803, 
      0.3223252225018761, 
      0.28647595414424193, 
      0.3227696135017878, 
      0.23947475638804552, 
      0.11604097230742112, 
      0.32230711379585697, 
      0.2926214720252218, 
      0.13314792680772272, 
      0.25476627616148007, 
      0.22335202411354496, 
      0.3243271977324533, 
      0.1695177573641013, 
      0.29029860921818834, 
      0.30855029059951095, 
      0.28946086443589336, 
      0.2725363183888588, 
      0.1616516352613002, 
      0.08642887163586714, 
      0.10679346252038195, 
      0.14440320817042132, 
      0.18768331705572439, 
      0.29494751133477504, 
      0.18954919554077998, 
      0.2841151580792238, 
      0.29989138816951827, 
      0.11332419442983246, 
      0.3455914266124011, 
      0.21711655008807781, 
      0.14416559096834847, 
      0.21681079842448414, 
      0.3380793105144035, 
      0.2840985252413861, 
      0.32952373050150713, 
      0.2196880649012536, 
      0.315879229883538, 
      0.24190355012041592, 
      0.18407659905467957, 
      0.33337341910745405, 
      0.24771845178264065, 
      0.041964407601015316, 
      0.28569422725412147, 
      0.25450623409586454, 
      0.29461630120520693, 
      0.2980429134105797, 
      0.29382237416420326, 
      0.2623357683146564, 
      0.1426087841113247, 
      0.14273950207520952, 
      0.23266057591629535, 
      0.2396885533780315, 
      0.3027701399541305, 
      0.2289164310017639, 
      0.22285682325798287, 
      0.04733370051200288, 
      0.3254743312536907, 
      0.2685932714637479, 
      0.2836166675947452, 
      0.3339979589160201, 
      0.3357475879532382, 
      0.07684110357528898, 
      0.20686540134652728, 
      0.344689047531271, 
      0.25150965810906606, 
      0.2746796968472018, 
      0.28667707932474584, 
      0.31241076472250673, 
      0.2934275326588966, 
      0.33208495531004784, 
      0.20230772447703388, 
      0.2567499882752647, 
      0.25549745943834795, 
      0.09854606142004634, 
      0.2672055356912948, 
      0.14482301173657214, 
      0.10182593305590304, 
      0.3096531612868947, 
      0.31429465817975166, 
      0.20720119357254968, 
      0.22853989078683026, 
      0.21454169944470225, 
      0.2601480376173602, 
      0.17384727638239766, 
      0.2886571763327026, 
      0.2759251358005658, 
      0.3189706089442629, 
      0.22337475121838934, 
      0.2822927109647599, 
      0.3404227293788527, 
      0.2968020026125044, 
      0.29909502630480106, 
      0.17195322007256345, 
      0.3403629527797999, 
      0.334064369935379, 
      0.30967258101298023, 
      0.14578529382432273, 
      0.3090275466610905, 
      0.17433559396056247, 
      0.16389777027101357, 
      0.2656163319996241, 
      0.27651870642995935, 
      0.2944865498320922, 
      0.2728446433561419, 
      0.2502651413777656, 
      0.2752423434913819, 
      0.24986872546554584, 
      0.19121272982867393, 
      0.1114941342142533, 
      0.2406304860904783, 
      0.3119461578714043, 
      0.16432535625693284, 
      0.25252499006448065, 
      0.28821363399743116, 
      0.1359737927694025, 
      0.19411310739557694, 
      0.30273442107695314, 
      0.27663706466966187, 
      0.22582934764246873, 
      0.2959290572136156, 
      0.26410446868643583, 
      0.2933447900328526, 
      0.24692857254546638, 
      0.2350904629228782, 
      0.19825959555920233, 
      0.3165835481269292, 
      0.26070453886836004, 
      0.2861756916329599, 
      0.1424602831849094, 
      0.25614154151353863, 
      0.25229976662947007, 
      0.3201431931529226, 
      0.29599311167451037, 
      0.2872640274726352, 
      0.23256922190876447, 
      0.22768758788717186, 
      0.28318728871639454, 
      0.24248386824480397, 
      0.27261062816723003, 
      0.27239735830281, 
      0.2913797942945614, 
      0.29129352158005245, 
      0.304684258808249, 
      0.2966855542904498, 
      0.1859427896624364, 
      0.1528715195423518, 
      0.29488764065976564, 
      0.30275163317444703, 
      0.2138625113353617, 
      0.20121335844350438, 
      0.21848480038193846, 
      0.07579141901229573, 
      0.23632873784096992, 
      0.23469324254175783, 
      0.3002150111131133, 
      0.1825393269074792, 
      0.12253156709625684, 
      0.31265631720319265, 
      0.2833378800486474, 
      0.5646165811887944, 
      0.32342807504630877, 
      0.32510982197232413, 
      0.307753803907429, 
      0.18184768475695012, 
      0.16397468435039458, 
      0.3338924221180051, 
      0.2639030365532365, 
      0.1857001366931387, 
      0.30422232371085073, 
      0.2790896766566378, 
      0.23235960127401217, 
      0.3291938472808551, 
      0.26825617889996906, 
      0.20486030095788213, 
      0.28088373545361955, 
      0.33060793584444703, 
      0.19779520031496733, 
      0.2639868428785258, 
      0.250182342723393, 
      0.23914895112980877, 
      0.3148973206664312, 
      0.3096044161342858, 
      0.2808683936198011, 
      0.31000440874176716, 
      0.2794491466097925, 
      0.13895597909657023, 
      0.583660047936836, 
      0.3361735176589469, 
      0.3300627533107586, 
      0.2448250846777419, 
      0.11033290418617123, 
      0.25204715357349256, 
      0.321047191640167, 
      0.33679500210233987, 
      0.3019279751817751, 
      0.6229340679001308, 
      0.15672253868940159, 
      0.31927704561287884, 
      0.06799006716445452, 
      0.33268233027009314, 
      0.12982225911611717, 
      0.2467401879838716, 
      0.10631928362896186, 
      0.24778406011589496, 
      0.24719570527075946, 
      0.29075237148595057, 
      0.17799685586354833, 
      0.29890400644461484, 
      0.262131486625111, 
      0.2509801111205869, 
      0.26215254557707085, 
      0.32838490655428254, 
      0.2654662564413144, 
      0.2995049773004383, 
      0.32551100470402416, 
      0.20406526576115971, 
      0.25066774107883905, 
      0.26714380740955906, 
      0.27795712116040605, 
      0.2624180166189387, 
      0.22185527497274435, 
      0.17385902046073715, 
      0.16195992948563664, 
      0.3361191445805172, 
      0.22666108051325354, 
      0.33238792530096095, 
      0.2919924872316095, 
      0.2955445163253026, 
      0.43576708322353647, 
      0.3117279672936191, 
      0.3269669540422887, 
      0.3007032457323646, 
      0.22974008100681254, 
      0.25992043723318087, 
      0.2698932793631647, 
      0.11772165292587036, 
      0.05557809920392892, 
      0.1372540466002059, 
      0.27921742978902175, 
      0.2687569195210354, 
      0.30952660195653947, 
      0.2313427859016347, 
      0.30934799059342477, 
      0.335414885554492, 
      0.24813768634460076, 
      0.2654838154941446, 
      0.296766449636237, 
      0.31690191821195196, 
      0.19526395208516648, 
      0.31052908389217976, 
      0.31823381595776284, 
      0.22293290306737654, 
      0.26304996613439025, 
      0.16919112766316527, 
      0.2621533187950483, 
      0.48439097680908777, 
      0.1486735596060647, 
      0.19805572342677225, 
      0.10421645549479225, 
      0.32150554874408704, 
      0.2577140850575448, 
      0.2797271693561151, 
      0.2862195863630823, 
      0.2610442067273271, 
      0.216908299026132, 
      0.291754201953513, 
      0.31412926203177394, 
      0.22995259423742007, 
      0.305248854090299, 
      0.3043303204853828, 
      0.2982877066214971, 
      0.31929276315099536, 
      0.1994634264088264, 
      0.179326282652171, 
      0.3214840267333834, 
      0.17060987825050133, 
      0.3237327865183127, 
      0.2849885979924726, 
      0.16513028572188843, 
      0.2658184105453887, 
      0.2875018059415816, 
      0.19691180571067343, 
      0.27658984255728175, 
      0.27521528243889415, 
      0.30318500474652504, 
      0.8052176829752197, 
      0.06015142202085797, 
      0.26130328716989637, 
      0.23024548669346703, 
      0.22690909878082696, 
      0.14453518490482584, 
      0.2505271542036399, 
      0.26290787416953215, 
      0.20339241719529177, 
      0.30329976232574285, 
      0.12734556123955748, 
      0.16917830702465267, 
      0.2879941309454235, 
      0.3303567789417269, 
      0.2655673144451599, 
      0.281879196287684, 
      0.2548930141899696, 
      0.20494031135777463, 
      0.2605651893453275, 
      0.31758944803751465, 
      0.1832230287309799, 
      0.24589401502183642, 
      0.18495314939220686, 
      0.3219072335435798, 
      0.333458141249946, 
      0.32150990777643074, 
      0.10883472149111498, 
      0.2151057918754701, 
      0.22920274303818716, 
      0.17913086497530675, 
      0.19427246620567437, 
      0.2566826734775401, 
      0.28121731224142293, 
      0.20883975506528746, 
      0.20080964455440797, 
      0.326500118854738, 
      0.1374424991460308, 
      0.3358235057098382, 
      0.21584026889605437, 
      0.32344337554906805, 
      0.29587738592363166, 
      0.2912863033664964, 
      0.305918147135758, 
      0.2999583752490838, 
      0.2716650861557495, 
      0.2617984836208825, 
      0.317354184840456, 
      0.33814307320547965, 
      0.2499254225736094, 
      0.25145810095529436, 
      0.28604051116507806, 
      0.3252915008666619, 
      0.3364172827142024, 
      0.05530473222326, 
      0.2994579679779869, 
      0.27267220782935975, 
      0.21264442033080488, 
      0.34749532152709417, 
      0.18780180759869608, 
      0.3257743376617347, 
      0.2374311447154718, 
      0.30408102753337857, 
      0.1867543401219032, 
      0.26678150848437926, 
      0.21890419380931456, 
      0.27102863137198735, 
      0.30958270124612214, 
      0.31773557042551376, 
      0.05915127204718859, 
      0.16204588480809853, 
      0.27866461203112286, 
      0.29298342094237195, 
      0.20300928407064317, 
      0.28694282544497574, 
      0.13319397789040965, 
      0.27466769646666755, 
      0.32033405852491736, 
      0.3368972158772981, 
      0.148153296334869, 
      0.2989500522997862, 
      0.23670866261375348, 
      0.31971650406592944, 
      0.25168299318880244, 
      0.3241999227844394, 
      0.23452642723997216, 
      0.25310739267181825, 
      0.25494268176223833, 
      0.48413876915276, 
      0.17213955124845462, 
      0.21064219640191564, 
      0.26973700795813216, 
      0.13360252176294757, 
      0.2029081844328003, 
      0.2683778837925706, 
      0.06843090985013849, 
      0.21840044064215253, 
      0.3084444148841817, 
      0.3034878900239192, 
      0.3441798265950503, 
      0.2922732664118852, 
      0.2825227504000829, 
      0.10903454642642466, 
      0.2966769086173719, 
      0.3405367496698883, 
      0.3480729857478586, 
      0.20559581391451606, 
      0.1196812683491465, 
      0.24325776691200296, 
      0.3176181550771377, 
      0.2926332103992884, 
      0.058604510513142104, 
      0.15452811686179124, 
      0.30940766361566996, 
      0.33545230891789246, 
      0.29545326107708747, 
      0.21005690306680722, 
      0.3137197300451734, 
      0.29877644147797733, 
      0.1562916604437031, 
      0.3336254185483972, 
      0.31038668912057216, 
      0.3217189856641541, 
      0.3114745155951692, 
      0.14358531708280042, 
      0.24125708717076438, 
      0.3115802103795094, 
      0.3359334549614349, 
      0.23969691447806724, 
      0.3120296107761871, 
      0.09374321278083296, 
      0.26831460634476734, 
      0.2749205578845307, 
      0.09826242564232986, 
      0.17063878773550661, 
      0.2648888564593423, 
      0.06843951767311873, 
      0.24584436533365076, 
      0.26425350194150055, 
      0.19768404099015296, 
      0.26192540696185596, 
      0.2430930728862142, 
      0.30949290007880603, 
      0.17014206638951934, 
      0.2181866905943578, 
      0.3220473955921709, 
      0.20440148927122184, 
      0.24962775162572948, 
      0.3370557926793175, 
      0.10896031849619726, 
      0.2955902924214146, 
      0.13555965590872854, 
      0.2486973219928286, 
      0.32532996090866406, 
      0.2441142207482465, 
      0.3167018140941658, 
      0.19517292428441532, 
      0.26137467507463424, 
      0.17758114667969843, 
      0.31434194816054445, 
      0.2635571783132834, 
      0.3145125370177867, 
      0.23871621330975934, 
      0.3357075137803549, 
      0.30343785825069625, 
      0.10205014488074207, 
      0.2734981389897988, 
      0.26410755377527, 
      0.24213864872573287, 
      0.06875988381887818, 
      0.49325334976828916, 
      0.2099381225146042, 
      0.292507827270653, 
      0.21428593391659728, 
      0.34765773140736245, 
      0.30767068276517795, 
      0.32876413178660885, 
      0.22706813345190827, 
      0.3472004199516884, 
      0.30768365402115705, 
      0.3261433769033571, 
      0.2562396268816999, 
      0.2824834282864969, 
      0.2575778215105942, 
      0.19234825422349766, 
      0.340727765960176, 
      0.23748520846043264, 
      0.10772526984659477, 
      0.1959870368243553, 
      0.08987936683871314, 
      0.313155524923987, 
      0.2979597047970436, 
      0.28847285049984406, 
      0.2637775920686867, 
      0.2280108618524903, 
      0.28739459562971176, 
      0.27433161793840954, 
      0.22717770608296492, 
      0.23176977761735598, 
      0.30565198552058725, 
      0.6491752028064427, 
      0.3333647666187489, 
      0.25099832068755096, 
      0.2862941002249939, 
      0.3113219783378781, 
      0.1549404691864424, 
      0.32634702831806767, 
      0.12903146006340913, 
      0.25075592215198556, 
      0.2031788997316208, 
      0.2911374097859944, 
      0.222005845000196, 
      0.2966144583663127, 
      0.3224105581148117, 
      0.33304371483151357, 
      0.2909007919071739, 
      0.34927524868570875, 
      0.2873898166481505, 
      0.33050941641091286, 
      0.26490310533683026, 
      0.3318491946131316, 
      0.14376111129781727, 
      0.2815224765532953, 
      0.09547568862127631, 
      0.33086470661025563, 
      0.23498370217053496, 
      0.17600754522670453, 
      0.3068967130570096, 
      0.3302570031005922, 
      0.2826869801808717, 
      0.20884536461880862, 
      0.30809564432228126, 
      0.26993857299317947, 
      0.34111184149553464, 
      0.2887821481711907, 
      0.22883789354169176, 
      0.2550377893507891, 
      0.281494521356466, 
      0.30843601291667727, 
      0.25387238200155593, 
      0.2666678054390393, 
      0.31103187699477747, 
      0.20594060759193292, 
      0.20062018015504918, 
      0.2640455029530561, 
      0.31102749191457485, 
      0.33257503262974336, 
      0.2864948673890531, 
      0.2820184724815841, 
      0.30078729047802166, 
      0.3206019939271708, 
      0.2616237750049782, 
      0.29614467627061153, 
      0.1277308490652694, 
      0.2889493987735138, 
      0.24019954935544904, 
      0.27286684193339844, 
      0.20373984060066672, 
      0.2156571853953309, 
      0.32387308796697145, 
      0.23483203183754786, 
      0.24067900719740953, 
      0.320339572202338, 
      0.21395975617691182, 
      0.3094369988824647, 
      0.12563648838323863, 
      0.3392990973756574, 
      0.1856370341362643, 
      0.19429630958233018, 
      0.09649283946346551, 
      0.28625202055651455, 
      0.2667968806765506, 
      0.2532013575266892, 
      0.18165828422099356, 
      0.2934536271899941, 
      0.3287951992688448, 
      0.15747986476707995, 
      0.3255045618513923, 
      0.25410948498379826, 
      0.28431988752880244, 
      0.08097053268666438, 
      0.27240719741059244, 
      0.2280149581752235, 
      0.2892192426241501, 
      0.2503583720947032, 
      0.27459042326843563, 
      0.32676721553489124, 
      0.3218755504753562, 
      0.2552766084714482, 
      0.28232079056564463, 
      0.09377383447400664, 
      0.2990726974282829, 
      0.258465422577841, 
      0.2984815892553295, 
      0.8463801746297124, 
      0.2577157017050216, 
      0.3277080252561887, 
      0.22471889518166174, 
      0.2704011256530077, 
      0.25999454074562695, 
      0.2829821872771495, 
      0.2555164310216521, 
      0.10416284910250967, 
      0.2682473925133039, 
      0.3155906036870237, 
      0.2630693344641264, 
      0.24214890265805056, 
      0.24143237622177335, 
      0.2886728725551739, 
      0.2921356913473044, 
      0.31461577642601557, 
      0.16555538580684911, 
      0.32917931928245936, 
      0.21359442754300528, 
      0.2911484376153565, 
      0.336607208265116, 
      0.24185786339959597, 
      0.030266968612824612, 
      0.335545012230906, 
      0.2687151234847148, 
      0.15710545682229785, 
      0.29769729644339554, 
      0.3155718780580574, 
      0.2781794386186162, 
      0.23841349598303496, 
      0.31910761922559316, 
      0.0828972834921155, 
      0.08514607402860165, 
      0.057357235859936954, 
      0.29760408001850885, 
      0.29531505901308175, 
      0.300189892369975, 
      0.28994394609715235, 
      0.3400884326372559, 
      0.28101638567729204, 
      0.15461173606405063, 
      0.17759271769164667, 
      0.2573258457069128, 
      0.2769843894799966, 
      0.2574866150908359, 
      0.3307334228480873, 
      0.32934610409404885, 
      0.1985551176799751, 
      0.14805598363009556, 
      0.3251618603523764, 
      0.19738070946335393, 
      0.08936496935993063, 
      0.325865362865508, 
      0.09175391889656632, 
      0.315167034620404, 
      0.24474844313093833, 
      0.25839208841342287, 
      0.2742138341676508, 
      0.23990086747281208, 
      0.1361975224831734, 
      0.22219336964052522, 
      0.174020246501532, 
      0.312404954827656, 
      0.3290813265107337, 
      0.24867578521458011, 
      0.3244912610557948, 
      0.23359329360884395, 
      0.24172070220868885, 
      0.312308571128189, 
      0.24631388549271485, 
      0.3357584179404507, 
      0.2871645956360341, 
      0.31509906180460195, 
      0.19410425655357533, 
      0.15863711656543045, 
      0.15525970637156564, 
      0.28856067969987265, 
      0.06613757779668597, 
      0.19954315594735877, 
      0.2924524681548483, 
      0.3167666125088868, 
      0.23539093176410755, 
      0.27645811612076276, 
      0.20862537778769144, 
      0.22728207855302465, 
      0.2919946506882967, 
      0.15052430125031258, 
      0.2740283303472793, 
      0.2537153547228884, 
      0.20834785057379765, 
      0.1886556215394794, 
      0.3426386482595124, 
      0.09986168038342784, 
      0.25528863695667914, 
      0.3211143074073602, 
      0.2696275178276206, 
      0.17951651867200627, 
      0.20495137092059945, 
      0.2748196087972742, 
      0.130038745512379, 
      0.2815551886037099, 
      0.1600421226653051, 
      0.1773701397551024, 
      0.2741823120512736, 
      0.29931421429603744, 
      0.33017120808340616, 
      0.7209797794318793, 
      0.2529210710101059, 
      0.19002959373614384, 
      0.17531252956374133, 
      0.32190294167900296, 
      0.31883106102618053, 
      0.20947476729037115, 
      0.28516479622629076, 
      0.2260703331306598, 
      0.33532128905482134, 
      0.30361439991070177, 
      0.33170963564213124, 
      0.3190194742289464, 
      0.1873592959819869, 
      0.1824520462351447, 
      0.3237270444259086, 
      0.15350335016429253, 
      0.31106364368097494, 
      0.26245385749371725, 
      0.10258506102459442, 
      0.34165964976411345, 
      0.2850735535179558, 
      0.3327163973184047, 
      0.3405519910195644, 
      0.3217798998011741, 
      0.3265540165870256, 
      0.34804372780631343, 
      0.3892527888910003, 
      0.24608745661915243, 
      0.19325864522550723, 
      0.13100161498284288, 
      0.26535451312870556, 
      0.2603255609288176, 
      0.3131451063469913, 
      0.22613913876551284, 
      0.13539573026525573, 
      0.2920043507963379, 
      0.2518015215502337, 
      0.24861093092789843, 
      0.34508294180122356, 
      0.33736545144712543, 
      0.2911856068960488, 
      0.22736445853586748, 
      0.03913806164841348, 
      0.29616877908571226, 
      0.31481887862140434, 
      0.327025290555919, 
      0.18055358680852593, 
      0.3253025763944631, 
      0.07518183676688943, 
      0.1669244831357405, 
      0.26236065570768746, 
      0.25826132525356077, 
      0.3125547250322023, 
      0.18704880145300334, 
      0.21948133080640286, 
      0.23903997762079093, 
      0.2163830852165464, 
      0.3458700109416769, 
      0.24369390609473376, 
      0.30686310218190593, 
      0.3100732803539124, 
      0.2845699280199855, 
      0.3177697584789007, 
      0.2659344636956146, 
      0.32144329152457424, 
      0.25027869086740673, 
      0.34217927674081294, 
      0.24268233274656623, 
      0.07801460513142605, 
      0.3407191856645729, 
      0.31872192041610214, 
      0.2578651032432598, 
      0.28855630526387066, 
      0.11616321197484807, 
      0.09393493541519278, 
      0.2645999983963844, 
      0.30612081909817995, 
      0.29262228681257957, 
      0.29349584913878674, 
      0.2844674698322647, 
      0.2472745259443432, 
      0.2870986581780215, 
      0.2871753789325531, 
      0.3014603482850902, 
      0.31737734342945584, 
      0.33610885010086533, 
      0.2696956484193862, 
      0.3275450975461011, 
      0.31502285483622, 
      0.28863405478912474, 
      0.3174964583801042, 
      0.2913050051421603, 
      0.33220796691129173, 
      0.31869402452039713, 
      0.30987355075816636, 
      0.3253953187812831, 
      0.15894336201419615, 
      0.255201449901639, 
      0.24098519156424975, 
      0.262020952341127, 
      0.018341402427727714, 
      0.2648702595340896, 
      0.2656546270596458, 
      0.272026373788367, 
      0.3176382815232137, 
      0.20216423041813578, 
      0.1278136186772875, 
      0.27838576856280306, 
      0.2539909401698924, 
      0.2917536512335618, 
      0.3366241322229225, 
      0.30365413186217516, 
      0.32089661007842446, 
      0.15904358697768214, 
      0.2870014843572995, 
      0.2527537176389566, 
      0.3010356015544748, 
      0.22406913880088875, 
      0.30750469699547245, 
      0.07050479632754005, 
      0.3524637054008739, 
      0.17036008195745045, 
      0.22507756181190294, 
      0.25342119623246395, 
      0.33466787866234077, 
      0.21396491537564297, 
      0.29669627910427465, 
      0.15177907477691988, 
      0.2040005770841514, 
      0.3052405535023792, 
      0.3348472275972172, 
      0.23532808352383816, 
      0.15924930231234552, 
      0.2752193111583647, 
      0.21057768178504713, 
      0.3311201953305389, 
      0.02025314584424745, 
      0.16360240981634544, 
      0.2539531203907662, 
      0.2936914002289361, 
      0.08294287593496388, 
      0.26570087734830017, 
      0.2724789628719511, 
      0.2529051035149893, 
      0.2647816230773848, 
      0.23914119982378065, 
      0.2565222984612491, 
      0.28064680473183173, 
      0.3144294028655588, 
      0.3267829773293365, 
      0.256066119338586, 
      0.2654296904114903, 
      0.16758317257455202, 
      0.15520424952207704, 
      0.3055887567666074, 
      0.27234701643521203, 
      0.17177169774226578, 
      0.33835074892906125, 
      0.092885913338997, 
      0.26268600120677643, 
      0.5205331944528349, 
      0.32275156691364737, 
      0.2918770740483391, 
      0.04348984829272841, 
      0.23982679477449526, 
      0.3437095321980909, 
      0.3319085754012674, 
      0.3340773533442628, 
      0.12233651859651007, 
      0.22599849336308328, 
      0.19153281323418841, 
      0.3061479924470329, 
      0.21793200829277426, 
      0.2687895258069166, 
      0.30203667675894535, 
      0.3151528701750728, 
      0.27931902454640006, 
      0.2667636036166275, 
      0.2805639567901675, 
      0.2863438669713399, 
      0.3145380758973526, 
      0.332509071720277, 
      0.11683180121009407, 
      0.25820082294067365, 
      0.19952304842653382, 
      0.28760772343290264, 
      0.2726786038860508, 
      0.2188319913864395, 
      0.29677037405278894, 
      0.17109557621070923, 
      0.2777724208599473, 
      0.2886615055120185, 
      0.26977096090954583, 
      0.31155284441355935, 
      0.38168064046263933, 
      0.26188467745303606, 
      0.2597262645959278, 
      0.2793399542598866, 
      0.2882239827415149, 
      0.3320858060732254, 
      0.3248363844045251, 
      0.3012352973943218, 
      0.3031051251765949, 
      0.25966685987633326, 
      0.2781027796730204, 
      0.06821924364998772, 
      0.3076018804781944, 
      0.3216947205094098, 
      0.24713298073296452, 
      0.3266672667708101, 
      0.26528263860548973, 
      0.30298893159513873, 
      0.32103141794346113, 
      0.24015239782632256, 
      0.30239327233322605, 
      0.2427598770653226, 
      0.3358131955950367, 
      0.2163801732486673, 
      0.31203225589831995, 
      0.27120402997983506, 
      0.2373424253497857, 
      0.28579184754459563, 
      0.3453211927783605, 
      0.30856711936577225, 
      0.32747445695985095, 
      0.22729236893466714, 
      0.2255707025970059, 
      0.3225200058052637, 
      0.3095267259504591, 
      0.3318568984099111, 
      0.2868755987991037, 
      0.3032960566336001, 
      0.26987632246639126, 
      0.32068237506694697, 
      0.33994161158529884, 
      0.26255223834790914, 
      0.25236928867977876, 
      0.29215181344988966, 
      0.22697019051979941, 
      0.2954817014502973, 
      0.20829086099137537, 
      0.2576707598883242, 
      0.2875047089487014, 
      0.07500683523184597, 
      0.28342982978821873, 
      0.33919780316292336, 
      0.3076775268259416, 
      0.2366584342335221, 
      0.16800581797365788, 
      0.2547875864195999, 
      0.3130397691573234, 
      0.3279718904629304, 
      0.2974595761924859, 
      0.31438843020162505, 
      0.2937012156760319, 
      0.15175008000138285, 
      0.30561008455778405, 
      0.1349859246045255, 
      0.27079423607260983, 
      0.2318642884240575, 
      0.238579995393389, 
      0.28421320344374074, 
      0.26531211121759707, 
      0.219101009095753, 
      0.2538719925994687, 
      0.2295392265641803, 
      0.32411097480451767, 
      0.3411495349627826, 
      0.3253919575940446, 
      0.2309891932314947, 
      0.2408956312211726, 
      0.2565866761217321, 
      0.29284311946856983, 
      0.34236865460494476, 
      0.31827613167710933, 
      0.23592352261176344, 
      0.2172058364632019, 
      0.334259619640111, 
      0.24215482216388493, 
      0.10637055778164592, 
      0.23506665817464398, 
      0.1815289163389052, 
      0.25410214896193095, 
      0.21308321913080025, 
      0.23298167592174393, 
      0.2868975183487392, 
      0.2507875672154516, 
      0.28265277069084743, 
      0.2702083501978188, 
      0.32002840279946526, 
      0.3392860837722434, 
      0.287491246265551, 
      0.20007960871961794, 
      0.3353191144336937, 
      0.2111173275668924, 
      0.09073367257052802, 
      0.33790565760275587, 
      0.3145427690533189, 
      0.27769883682122715, 
      0.2127520646051889, 
      0.1495685194122258, 
      0.21739488230283033, 
      0.22169700261911404, 
      0.17490919902146607, 
      0.24497794770566128, 
      0.3484159769165372, 
      0.22375366537364422, 
      0.23407439181249512, 
      0.3467718649659145, 
      0.1981674038089395, 
      0.24318834899965636, 
      0.37652151082306984, 
      0.3421801368254551, 
      0.2584459734318746, 
      0.22573988562490663, 
      0.23350043742936252, 
      0.2858486832192322, 
      0.16144998031516664, 
      0.2919487934116133, 
      0.3442050702638773, 
      0.254587814249661, 
      0.2802246363459874, 
      0.27372478508508846, 
      0.24391099264681249, 
      0.2822746279041317, 
      0.3093843789350679, 
      0.06587937609093898, 
      0.22462334622310248, 
      0.865882859017223, 
      0.33036434077452104, 
      0.3042559980408387, 
      0.26671682980419037, 
      0.31452809534096154, 
      0.1497296682261707, 
      0.34610304385689233, 
      0.14109672620864055, 
      0.1787680022901535, 
      0.2322925657358899, 
      0.3450895227797357, 
      0.3050990915195978, 
      0.24277612690156572, 
      0.30675769458231716, 
      0.2688094322735442, 
      0.3283411732061728, 
      0.28792781009608126, 
      0.20008890913654484, 
      0.18110201755507485, 
      0.14735798364982455, 
      0.2858918205646126, 
      0.34343316082629977, 
      0.12274377669344214, 
      0.27515987466621256, 
      0.29325013507814585, 
      0.30323464775320363, 
      0.3266578458622608, 
      0.22544878225594295, 
      0.29173838924628653, 
      0.274161359420575, 
      0.3266256838958683, 
      0.30729548071098295, 
      0.16267816951559746, 
      0.24869006874337624, 
      0.23203024982955361, 
      0.28637861443477497, 
      0.18389315106724827, 
      0.29803639652679337, 
      0.2562036985725128, 
      0.33830995194354646, 
      0.3241610215062164, 
      0.2497167858812372, 
      0.11896251632809611, 
      0.1965405095772137, 
      0.2725115885761201, 
      0.18875424958407608, 
      0.17519865498719803, 
      0.21678083059557526, 
      0.17760200870756393, 
      0.27152793159198496, 
      0.20350844310837454, 
      0.31724795704332615, 
      0.13080720799902987, 
      0.19474192672536939, 
      0.2263936838041442, 
      0.3023949311991705, 
      0.29805414341865577, 
      0.32786523563726266, 
      0.24224044495560673, 
      0.23640817205859338, 
      0.10794758640077963, 
      0.37284137916717924, 
      0.2078085512187609, 
      0.31192273636172096, 
      0.22637129905129172, 
      0.13764141784996453, 
      0.31921391951942707, 
      0.26458730937472147, 
      0.16938510070376442, 
      0.19294565760417975, 
      0.2432011076180778, 
      0.30250810661502886, 
      0.3184730937290919, 
      0.42560952556205345, 
      0.1669692403206635, 
      0.29802305578136007, 
      0.3277624635703993, 
      0.2498489810719897, 
      0.3215850603144019, 
      0.3098217976858716, 
      0.24126114736891868, 
      0.3063203051110265, 
      0.022269526373708937, 
      0.09278004090503354, 
      0.2648272375604214, 
      0.2773498025603283, 
      0.3103506211516275, 
      0.3482982193169628, 
      0.21925385252766227, 
      0.23333477306011438, 
      0.30080740327856664, 
      0.27089738102195177, 
      0.251999665727005, 
      0.2985019402949843, 
      0.2430123752158159, 
      0.20692383374940582, 
      0.3002752708938742, 
      0.2567671710769451, 
      0.20368781615444917, 
      0.15968997902704046, 
      0.29398971746664554, 
      0.20315023618923014, 
      0.33096395814022583, 
      0.17665526130666298, 
      0.33165842761659564, 
      0.2957122086004473, 
      0.21006967418091355, 
      0.16285176140337632, 
      0.33944337430229693, 
      0.23063182961982612, 
      0.2915582084041253, 
      0.14724336395980472, 
      0.23892208317319785, 
      0.3054758348144024, 
      0.06482498388654816, 
      0.26815260069030483, 
      0.24935203643943463, 
      0.3156229750455593, 
      0.1459686624137088, 
      0.19256216296117679, 
      0.2753491000011551, 
      0.3210302238029606, 
      0.23799221351534938, 
      0.3334721806332275, 
      0.3460533431259481, 
      0.3249722170399308, 
      0.22569647404292015, 
      0.2771123905575337, 
      0.33238478612541233, 
      0.33624900315618456, 
      0.6202691541741376, 
      0.25636178727146425, 
      0.3037820862671893, 
      0.2925756218171484, 
      0.05897751428295035, 
      0.2733900131027282, 
      0.298049323850148, 
      0.23004184910389627, 
      0.10709246393888122, 
      0.2615038520851033, 
      0.25634553338525423, 
      0.3472921224961486, 
      0.13408590732396564, 
      0.13039037901798856, 
      0.16328112400200315, 
      0.3282489316996612, 
      0.27670092491967874, 
      0.2836192669156486, 
      0.2719898632071359, 
      0.13568069106408304, 
      0.31891024882087915, 
      0.09870280366270477, 
      0.2403347898411756, 
      0.29804607843190967, 
      0.19165920069377532, 
      0.19051110296832002, 
      0.0680040109475336, 
      0.19047924856473544, 
      0.062420935349016264, 
      0.3476966214107303, 
      0.29875958832951355, 
      0.31263576023536405, 
      0.30093698695228854, 
      0.2842368206424218, 
      0.13781291683548183, 
      0.22293867517702162, 
      0.27715229743147674, 
      0.16735117820118553, 
      0.300054481918828, 
      0.18981238848874232, 
      0.2907348153449671, 
      0.296236381436665, 
      0.24706718558240529, 
      0.2366331558701208, 
      0.3345926682890623, 
      0.22786700551443712, 
      0.1586559169798277, 
      0.093664866173785, 
      0.24300994007185875, 
      0.3371115434583661, 
      0.3333826398725518, 
      0.3187869164684546, 
      0.22151804885791695, 
      0.2782823755170693, 
      0.2926352641011093, 
      0.250617495862232, 
      0.2917985664198787, 
      0.3313712950407666, 
      0.17201537203165534, 
      0.14313849331215026, 
      0.14448417120050602, 
      0.2619152946090957, 
      0.23266084905247802, 
      0.27456936989615544, 
      0.3476540816089807, 
      0.24318968309472913, 
      0.18019308633295786, 
      0.2574647889360596, 
      0.3398892018346472, 
      0.3065027164104469, 
      0.13880828026737713, 
      0.29278768253886484, 
      0.0710604692408279, 
      0.053646192043942394, 
      0.324352048752845, 
      0.2887184814450882, 
      0.3348871026597701, 
      0.31865508763804784, 
      0.3006806481962168, 
      0.21165589130229237, 
      0.29767496899523405, 
      0.26068850412767086, 
      0.3434264483977971, 
      0.1492502382828442, 
      0.2742115035921933, 
      0.24055474976138064, 
      0.2762240414166121, 
      0.33797544820024644, 
      0.3023498708025671, 
      0.28134537184944386, 
      0.22757116076323577, 
      0.30516135856075804, 
      0.25527183210048937, 
      0.21501569249540592, 
      0.23073033258585465, 
      0.29532199842019435, 
      0.2814779020303633, 
      0.26720627219051696, 
      0.26562901100690206, 
      0.26531718270109034, 
      0.10206278615469544, 
      0.3029571299306233, 
      0.2548306119872856, 
      0.1107059835442972, 
      0.3319182400333567, 
      0.2582999601680587, 
      0.3375118353511273, 
      0.2673889760195402, 
      0.30595155043317523, 
      0.3228460839464079, 
      0.3294149340908761, 
      0.3484615682553142, 
      0.31811378865067924, 
      0.27029716824112526, 
      0.19512938227762416, 
      0.18843380522038752, 
      0.15349156772367847, 
      0.2635267177068237, 
      0.2689651357304045, 
      0.3090464379540566, 
      0.14706246569761014, 
      0.28524651467139883, 
      0.2967736914221885, 
      0.2425309309469131, 
      0.04319024292160087, 
      0.15254277414417802, 
      0.33605365154175937, 
      0.3182173656575069, 
      0.2491408728707773, 
      0.2311759456107689, 
      0.26549120910215324, 
      0.06542720691751566, 
      0.3415267672257338, 
      0.21287706205043902, 
      0.0616479294356874, 
      0.3202938596707582, 
      0.11260257088269662, 
      0.2669323911597059, 
      0.31110352022290405, 
      0.3084304439253554, 
      0.2927510401454641, 
      0.12177373455886031, 
      0.27373861426115953, 
      0.29044296432991423, 
      0.22222998566186303, 
      0.2259046704334341, 
      0.09763224074280595, 
      0.30364637631193925, 
      0.2931854768414398, 
      0.32692293309966414, 
      0.26467987170628526, 
      0.1979126051312163, 
      0.3195400273090726, 
      0.23121101146486742, 
      0.13567777059165795, 
      0.1635836936921426, 
      0.32625669331998275, 
      0.178409909636335, 
      0.2675305826147251, 
      0.20444195874066348, 
      0.28490775829415194, 
      0.27856515649571173, 
      0.33064832866469085, 
      0.21175923000268876, 
      0.17488373869830873, 
      0.3455723405193674, 
      0.20856326243950796, 
      0.24821915344546158, 
      0.19824726390987182, 
      0.24224902696357084, 
      0.31467481644295786, 
      0.279567301260947, 
      0.2167210505127474, 
      0.2877042060386905, 
      0.22850905158307297, 
      0.2423097586609277, 
      0.17169819839845665, 
      0.11979434718028022, 
      0.3036692599999258, 
      0.1383894847556089, 
      0.2063954918946909, 
      0.32085897636516514, 
      0.1339045940408616, 
      0.03411258133808298, 
      0.3146735010744717, 
      0.34034717296798156, 
      0.07045657589239256, 
      0.2392806093466079, 
      0.13489791484806735, 
      0.3041149602474885, 
      0.2387020084367934, 
      0.2792416548349249, 
      0.2968822843990025, 
      0.22048649996068936, 
      0.3443719256336265, 
      0.31205051897440667, 
      0.2459857266646028, 
      0.3002163664362252, 
      0.29227133410691497, 
      0.1957573168780414, 
      0.2989071161515105, 
      0.07361959830834738, 
      0.30883869364135585, 
      0.10417338215848905, 
      0.3029869996725, 
      0.1874456815967125, 
      0.26912163524005006, 
      0.3208456648348528, 
      0.1542444976087595, 
      0.24454307977788772, 
      0.3105735183679315, 
      0.2684460092227129, 
      0.3380735896660911, 
      0.3441753637366205, 
      0.28367531269778357, 
      0.2700331501834534, 
      0.27605417792219406, 
      0.1633104565143851, 
      0.17904963156170012, 
      0.25398071860189386, 
      0.2765313459276045, 
      0.21912687061189615, 
      0.2982803852181187, 
      0.22164606439056758, 
      0.023735583766633688, 
      0.18497830290732503, 
      0.34200048784998593, 
      0.09978772684031466, 
      0.31479518537409784, 
      0.3111084428239797, 
      0.23324279161370426, 
      0.29639416518413736, 
      0.15610975110325087, 
      0.2828227852534035, 
      0.0648949365578055, 
      0.2241812560375669, 
      0.3244597696309276, 
      0.3080403872091799, 
      0.2983104637593851, 
      0.2832376335475755, 
      0.14859784592218092, 
      0.28921577710912544, 
      0.30012984571479817, 
      0.30219053329588624, 
      0.33149954331385545, 
      0.31715597664680134, 
      0.056082152364102834, 
      0.08143422407923519, 
      0.32931277836097866, 
      0.25024604532741407, 
      0.34040625605938174, 
      0.2106644242171891, 
      0.31952050037129653, 
      0.2976213678414892, 
      0.28612656676763526, 
      0.40849095236792077, 
      0.24376216739712434, 
      0.13846420818064187, 
      0.1397541003067571, 
      0.3467197108192004, 
      0.2781237727195411, 
      0.2567976759331256, 
      0.2507725316733767, 
      0.3250633791172211, 
      0.10534443737286209, 
      0.3050139720636893, 
      0.3005528482974777, 
      0.25890267841814785, 
      0.3242742170450951, 
      0.290240195462238, 
      0.30322838055626916, 
      0.3107235717650568, 
      0.3289408416333801, 
      0.30673560600511535, 
      0.23608154923608815, 
      0.18551677373400055, 
      0.21702264349276756, 
      0.18334811533683137, 
      0.25391512510524517, 
      0.324959704609175, 
      0.20461880737687782, 
      0.30141943920597114, 
      0.3484975078432793, 
      0.3355684005905592, 
      0.3122040982198168, 
      0.306152443522978, 
      0.3095279005102599, 
      0.3321277443018332, 
      0.2905733658088124, 
      0.14496082180598513, 
      0.2842924188999322, 
      0.29154192000084256, 
      0.22523138975842275, 
      0.23851098900188297, 
      0.258769884195575, 
      0.3084265207654505, 
      0.22918746565996354, 
      0.22766437086881253, 
      0.22451237755789094, 
      0.31904299404219466, 
      0.13677458798251482, 
      0.29897354178906554, 
      0.2125161546762037, 
      0.33099730602224553, 
      0.2296404935227509, 
      0.330204008902444, 
      0.2758621532402871, 
      0.25396689875701267, 
      0.29204084572672173, 
      0.3018486944425431, 
      0.20322850930140043, 
      0.14061735345002976, 
      0.20417200791035836, 
      0.10119992062605372, 
      0.32924197285168993, 
      0.3334369364475222, 
      0.23936251507794412, 
      0.29242200047820893, 
      0.3412298200422504, 
      0.0950298431739219, 
      0.19105585531769745, 
      0.31842682704131037, 
      0.035487224528339016, 
      0.25141729109927186, 
      0.15013607916909372, 
      0.31470207760046404, 
      0.21327817503965107, 
      0.08642159638692057, 
      0.0813641852918753, 
      0.3352100814021139, 
      0.34257105487232115, 
      0.32495364577740726, 
      0.2772901278600146, 
      0.34804233965860504, 
      0.28773061107113673, 
      0.2664686482237177, 
      0.3067335814926476, 
      0.20102232048058988, 
      0.2964558179661062, 
      0.2816609581907696, 
      0.3267946052946871, 
      0.2296731158322542, 
      0.17190897788973467, 
      0.13354233250409447, 
      0.2133717997244586, 
      0.3120841300471158, 
      0.2996286506276428, 
      0.2547208241107628, 
      0.23421555816841816, 
      0.05000490420782522, 
      0.2386130490507479, 
      0.3045516060309976, 
      0.27203671494053927, 
      0.3113021105662098, 
      0.2672475266039286, 
      0.2493380263404184, 
      0.3468228435346553, 
      0.3292257193797383, 
      0.2075002944634896, 
      0.03370680064427291, 
      0.2942883290773035, 
      0.04706561910769673, 
      0.049745101253890874, 
      0.3267580948255752, 
      0.21428968744226942, 
      0.15958290955152427, 
      0.25174838416949447, 
      0.28211881686168483, 
      0.3395469074587295, 
      0.22382363870573457, 
      0.3149830434448138, 
      0.33314512124364304, 
      0.3106721855314634, 
      0.2022437877549933, 
      0.31339557156728226, 
      0.3275001135180421, 
      0.20852410369534874, 
      0.18177580065236476, 
      0.26914661316456656, 
      0.25529201089830555, 
      0.1110623091821314, 
      0.28800173918404576, 
      0.2546431603369921, 
      0.28517506732167097, 
      0.061810325140443836, 
      0.3048971217347392, 
      0.2776751102938002, 
      0.24963285370327695, 
      0.24589730818339772, 
      0.1028332584817057, 
      0.2410326572629547, 
      0.2104609764325604, 
      0.5738209962080186, 
      0.27383400760909016, 
      0.22537042812110075, 
      0.3425950255187686, 
      0.18447625061411493, 
      0.2876934522238647, 
      0.2983147908420227, 
      0.31317766473089576, 
      0.2389708421213847, 
      0.20121232531536587, 
      0.15470770681671073, 
      0.2741618020740618, 
      0.3244086464745347, 
      0.34807871225292025, 
      0.2288546865609797, 
      0.25072432994034055, 
      0.25745694838662275, 
      0.34655051320044256, 
      0.06037615294065688, 
      0.31665969979280834, 
      0.26715145343085367, 
      0.3116428790918053, 
      0.2882852498893478, 
      0.30799507232341694, 
      0.2370169401747851, 
      0.26946891957490443, 
      0.2980108334923485, 
      0.14803978883734073, 
      0.303442429174959, 
      0.1828272925993887, 
      0.1634312232185179, 
      0.05483692312920793, 
      0.21755563471027914, 
      0.08097201775008954, 
      0.24522629424524656, 
      0.3284471578661733, 
      0.3337239973759044, 
      0.27067655704094173, 
      0.30227568608877, 
      0.25840253358023135, 
      0.3394087868177088, 
      0.2633089797065111, 
      0.20419950803992326, 
      0.1775324845885336, 
      0.23861267980897585, 
      0.307635349176902, 
      0.28221989973358796, 
      0.25200808702031663, 
      0.33857159565863953, 
      0.10264237345163944, 
      0.1894584791127645, 
      0.3376983808140053, 
      0.13204960148997832, 
      0.34559789194026796, 
      0.30675832188472335, 
      0.34178070875054634, 
      0.11166466054844987, 
      0.31949731718449526, 
      0.2750755157596599, 
      0.2998862154356136, 
      0.2268275724899804, 
      0.27919570647708936, 
      0.24585364558353856, 
      0.23984145988469568, 
      0.13332614672586907, 
      0.2368536142484848, 
      0.26637254133515387, 
      0.28819984423740386, 
      0.2595763942722796, 
      0.2521655250714464, 
      0.25775846380888656, 
      0.2947411763824641, 
      0.3332851484666421, 
      0.3217904509189599, 
      0.16451165038930407, 
      0.291587498366912, 
      0.18524464812678293, 
      0.2917085751369303, 
      0.3000441675805689, 
      0.20494032389295896, 
      0.29272752677020514, 
      0.3027742258994056, 
      0.0971886306538133, 
      0.34512084752346345, 
      0.2950970183776002, 
      0.18073673689473235, 
      0.2309440124325094, 
      0.2960812561949909, 
      0.14545463494983218, 
      0.2887139613573641, 
      0.3354578024550812, 
      0.32812214976760357, 
      0.30306286703534846, 
      0.02017947302834778, 
      0.19476085051870687, 
      0.2904807287156194, 
      0.027633513914618463, 
      0.25249302459963907, 
      0.3274784030703069, 
      0.2959717495680629, 
      0.3250528525487872, 
      0.2940190161094955, 
      0.3093878954492399, 
      0.23345769368359146, 
      0.31990436431582725, 
      0.2664044795454433, 
      0.24551822120211697, 
      0.21532565276111063, 
      0.3346124227656052, 
      0.1937686479212139, 
      0.25813764590904387, 
      0.3462640336278324, 
      0.09772207947206984, 
      0.21560713416023675, 
      0.2910768720751724, 
      0.27001268983474597, 
      0.3407347238582985, 
      0.19745182869119618, 
      0.3446944510147037, 
      0.30754014278735387, 
      0.3279231751269313, 
      0.22691071934509144, 
      0.2741510928646619, 
      0.14841053966208076, 
      0.19153291991269084, 
      0.33525839607709984, 
      0.28234862818253065, 
      0.19681311855221043, 
      0.3337884793242111, 
      0.2871631956117271, 
      0.19506287530937302, 
      0.29710418338999245, 
      0.2353568490451959, 
      0.318441523835076, 
      0.20801465782612205, 
      0.1507550974511324, 
      0.32634088809909045, 
      0.2344291120331563, 
      0.3254209485175285, 
      0.311456281883658, 
      0.17197934983532906, 
      0.22929571991831219, 
      0.28510356283195387, 
      0.21253414429961678, 
      0.23095041284452592, 
      0.31868713034802465, 
      0.2963327397233311, 
      0.3495394283455293, 
      0.30042680180816805, 
      0.276303940481987, 
      0.301298332564698, 
      0.2568484322835742, 
      0.3120730746145012, 
      0.5739568469921073, 
      0.23209529138865412, 
      0.31420343415940766, 
      0.10234353445799615, 
      0.25637506665418, 
      0.29393675561023636, 
      0.20493472131105245, 
      0.07817564739559521, 
      0.2532461759466131, 
      0.25813092632661533, 
      0.10476982960669519, 
      0.14446442014070343, 
      0.3194377346054473, 
      0.33673152059584194, 
      0.3450086647602593, 
      0.25847393405881613, 
      0.1848971002573136, 
      0.2519470195026624, 
      0.21787400906760063, 
      0.3306936588540462, 
      0.28810429168887075, 
      0.10540720461088937, 
      0.04934643650255421, 
      0.253857997646007, 
      0.31144030193841776, 
      0.06515842499439899, 
      0.2808262463241033, 
      0.22266803103877578, 
      0.3182785168067059, 
      0.3424314331095186, 
      0.2691868980323717, 
      0.2592721634987627, 
      0.23345254633988813, 
      0.2858647080354057, 
      0.3218049323594651, 
      0.3246191091599626, 
      0.05404707556813383, 
      0.2928939555085973, 
      0.3270703779670256, 
      0.18046746585367923, 
      0.30757460157880573, 
      0.3203570951298101, 
      0.28337548542163127, 
      0.3050004752876891, 
      0.31033720380716795, 
      0.29715668477615037, 
      0.27560246549311196, 
      0.3027032836318911, 
      0.307494376356659, 
      0.22188065262753295, 
      0.33379884960273287, 
      0.1661604872747794, 
      0.28528631821434125, 
      0.23040807821703754, 
      0.29326976220800677, 
      0.2961345003395302, 
      0.2816854676245892, 
      0.22853557053751192, 
      0.2010081474508473, 
      0.20257581839305736, 
      0.29967033502256984, 
      0.29836958599350705, 
      0.29878509712513573, 
      0.2527779323459216, 
      0.25651954503845276, 
      0.31658143280961226, 
      0.2920448066814838, 
      0.31220367952086, 
      0.3054155513683521, 
      0.31627590120271143, 
      0.32830447072697655, 
      0.23953455344693095, 
      0.28335773570343253, 
      0.12358073537191915, 
      0.24013050142269257, 
      0.1830695981913223, 
      0.1709726023090337, 
      0.2903118286927104, 
      0.29552609231174554, 
      0.1948741624322921, 
      0.21855886145762873, 
      0.17250784016928208, 
      0.32304809086801783, 
      0.2966712338138927, 
      0.25701885610870756, 
      0.33028405231591484, 
      0.19582053161781746, 
      0.3089460317137489, 
      0.3374077657360871, 
      0.2538845751307812, 
      0.20155613053655327, 
      0.16839292059394334, 
      0.22658032822317695, 
      0.13189269294343764, 
      0.1857215541443493, 
      0.32495590104771266, 
      0.21074771641192014, 
      0.3298707051393094, 
      0.22475439963906296, 
      0.2922034477186726, 
      0.3177967339271735, 
      0.3209148234776807, 
      0.16968167808209778, 
      0.1545320285962107, 
      0.2607602280139981, 
      0.3456582669214161, 
      0.32411790864688883, 
      0.1611153304374783, 
      0.3408854197599778, 
      0.17866945077888705, 
      0.33504327601530143, 
      0.28913039444990907, 
      0.32484386469042176, 
      0.3944703803814249, 
      0.3330414314998462, 
      0.10324962925122673, 
      0.14698178529862427, 
      0.19380142982648688, 
      0.22450784722876424, 
      0.2757524084711353, 
      0.20803569632075988, 
      0.33769048895786263, 
      0.31639402850280013, 
      0.30666682472777385, 
      0.2465846834552338, 
      0.27061315526345064, 
      0.25535411450827433, 
      0.3063670023451064, 
      0.28752294627831393, 
      0.28265870223834244, 
      0.3365673547239384, 
      0.34212220346382477, 
      0.13477134296541235, 
      0.3040043304248204, 
      0.2798941613725033, 
      0.24309278968860737, 
      0.28580993396883236, 
      0.22545595456739176, 
      0.3169649717617118, 
      0.33125279769248833, 
      0.3379771788804777, 
      0.2132039860110434, 
      0.2695017184359826, 
      0.21304873572607522, 
      0.28210315231369115, 
      0.31251107804089806, 
      0.29730449201342724, 
      0.21786508839903587, 
      0.324469606043694, 
      0.19724395976987916, 
      0.25364291938795375, 
      0.07412499000598921, 
      0.26379376926203274, 
      0.23474568026368905, 
      0.31200413921763237, 
      0.22378120895899023, 
      0.30012247256441626, 
      0.15247692384624947, 
      0.2953405315237701, 
      0.342485173476092, 
      0.3168606520658236, 
      0.04782328516604194, 
      0.08902807162577853, 
      0.29427063550350807, 
      0.3303526401033992, 
      0.3150764170641101, 
      0.21707142696104356, 
      0.19117896377546234, 
      0.2858030136552174, 
      0.29233408083331036, 
      0.1950656415375375, 
      0.22184614038529277, 
      0.3328304310790765, 
      0.2872134223042901, 
      0.2489827353327581, 
      0.3402378016319445, 
      0.37461173247845037, 
      0.1965624914603678, 
      0.3340186301159528, 
      0.3171934148372696, 
      0.27564464813434125, 
      0.20315583662866887, 
      0.2849318545389222, 
      0.2837310689912658, 
      0.23120954340066902, 
      0.33727205034156826, 
      0.3164610965178842, 
      0.25413240871054993, 
      0.31077323496928966, 
      0.2931789582874371, 
      0.29045840775160503, 
      0.24141297990041893, 
      0.2988662811104929, 
      0.081614094787179, 
      0.33297074820989686, 
      0.26028076354845964, 
      0.2600816049523074, 
      0.2672260930728936, 
      0.3136988159897076, 
      0.3160352058381206, 
      0.28263048041536637, 
      0.19816240982027142, 
      0.14999258576982916, 
      0.33583767420366406, 
      0.3087594882009455, 
      0.07500256571587223, 
      0.2852440053142471, 
      0.23312312408686073, 
      0.2864852023681074, 
      0.24228886819635492, 
      0.30408875912363376, 
      0.07960899098090744, 
      0.3137519797588068, 
      0.32417898309498433, 
      0.33236569482840583, 
      0.3423334791391162, 
      0.33710010661594486, 
      0.29874743401441894, 
      0.17743704235104868, 
      0.3158572406465192, 
      0.33718415040006566, 
      0.31792340137503367, 
      0.04741930814526153, 
      0.20292635641063655, 
      0.3170193698340042, 
      0.3503850068468623, 
      0.2787070709199148, 
      0.26952740543512543, 
      0.23162913372890906, 
      0.19824332357093263, 
      0.27726896759466213, 
      0.10343315431079725, 
      0.26869382204493747, 
      0.32243960082981754, 
      0.30954023417658266, 
      0.3460581152464957, 
      0.13860339072991887, 
      0.36462563590528935, 
      0.2904310316814325, 
      0.3341333765844766, 
      0.3033523306005958, 
      0.2505835911847462, 
      0.2856584842534684, 
      0.32497786340509716, 
      0.1520570046083946, 
      0.07897361404437056, 
      0.29443319888769753, 
      0.3287597981796686, 
      0.16688732699165224, 
      0.33257220580072394, 
      0.2942392183797682, 
      0.09933931452883396, 
      0.34238530325051864, 
      0.2535992990550046, 
      0.2924650318667164, 
      0.11315473004532109, 
      0.3385635617449877, 
      0.3442794730950148, 
      0.21047889771707298, 
      0.25119211924604895, 
      0.34063571688426536, 
      0.2587218854404758, 
      0.2920305075179078, 
      0.23759237038436884, 
      0.13827126405885767, 
      0.3392770355676893, 
      0.20205254875762196, 
      0.23661765014270367, 
      0.243768868851721, 
      0.16335821680225177, 
      0.2867781755788452, 
      0.24341905521320006, 
      0.26225261809857653, 
      0.3255418117559867, 
      0.3115077010759802, 
      0.22789648456896652, 
      0.3856425655967774, 
      0.24061479760571602, 
      0.25883216969181255, 
      0.2744610823367253, 
      0.298679230321421, 
      0.2030865044439699, 
      0.2571350045264804, 
      0.2926356868368532, 
      0.2746916324208488, 
      0.2252663923688871, 
      0.2151221502191143, 
      0.32874656708021116, 
      0.30461231624781093, 
      0.33534602074322717, 
      0.23904368274090834, 
      0.16621901607591613, 
      0.22777932663085343, 
      0.07567603082060277, 
      0.33855192077789015, 
      0.32772593925702753, 
      0.2629261144391279, 
      0.31878383803417276, 
      0.1069392436679789, 
      0.10437650886320766, 
      0.3334722923378588, 
      0.3455005571300961, 
      0.25452380576330536, 
      0.24371457672926494, 
      0.2206133985541041, 
      0.33370024543174287, 
      0.33080194087443215, 
      0.24337245311460373, 
      0.1755968150380264, 
      0.2141311228156548, 
      0.15455923318908082, 
      0.20306848734750002, 
      0.1917700931834763, 
      0.22766143442210104, 
      0.31339473070986196, 
      0.3151994973256521, 
      0.2831572366003545, 
      0.2784643735615621, 
      0.22798124597842817, 
      0.2601052566766016, 
      0.31861766950881937, 
      0.3109880352121531, 
      0.22403916055000642, 
      0.27819538083404716, 
      0.3285156823330618, 
      0.22553978624132667, 
      0.08204041822369201, 
      0.25698791027359386, 
      0.3135929598455442, 
      0.2964114504647959, 
      0.23294020689086828, 
      0.28317332131564116, 
      0.3151203931069734, 
      0.2412502015091917, 
      0.3105732320332022, 
      0.2823588094564233, 
      0.15637123296438435, 
      0.30105454448040403, 
      0.3223038161669082, 
      0.23079358835971128, 
      0.21811118327573484, 
      0.3200933497550189, 
      0.30956297520452924, 
      0.18064379222795474, 
      0.09762778303288479, 
      0.3425181058143518, 
      0.21023105867292718, 
      0.24053481915883237, 
      0.31028412081648626, 
      0.2295340021473272, 
      0.31007627555713474, 
      0.3070669249847102, 
      0.3273509518722816, 
      0.30427606087516884, 
      0.19315027333125429, 
      0.27294726676332975, 
      0.27170477257929637, 
      0.2600333865978842, 
      0.19819971738649297, 
      0.27462788705459334, 
      0.24303184573030834, 
      0.17790219798512283, 
      0.22754363498314945, 
      0.14964554231493332, 
      0.23764035521827104, 
      0.22882723528902876, 
      0.3213849882572593, 
      0.25923741649395116, 
      0.3043148724397719, 
      0.3082703021315898, 
      0.2900767578204662, 
      0.2260492443310496, 
      0.1829275694606492, 
      0.20099458145987265, 
      0.2735853766233345, 
      0.25206004496778245, 
      0.23015994291837985, 
      0.29196997591401336, 
      0.2516834395385225, 
      0.18350469123711866, 
      0.2780503573382664, 
      0.23996666062747668, 
      0.3479735938242345, 
      0.2717799934058994, 
      0.3390430956657364, 
      0.25060029668258393, 
      0.20824141332596457, 
      0.2934968816158338, 
      0.3068768926986096, 
      0.25591589242251445, 
      0.1383076136224581, 
      0.22794427071098924, 
      0.267678133782378, 
      0.2835407408246663, 
      0.3267216058449262, 
      0.13020785286784714, 
      0.32749425905872065, 
      0.278706117581681, 
      0.17483015870692464, 
      0.3134618135468548, 
      0.22063118095235004, 
      0.2736031945527131, 
      0.31859599116060794, 
      0.21223169485617588, 
      0.1861016554793456, 
      0.12596211928878484, 
      0.20380704684857465, 
      0.16685207850743167, 
      0.24286516310602102, 
      0.3427237021578625, 
      0.21795964388556735, 
      0.3033253054611948, 
      0.20455933140401888, 
      0.26950456313672144, 
      0.25332530880856324, 
      0.31770426808423136, 
      0.3000378837496172, 
      0.23596505083148636, 
      0.12891958029343537, 
      0.3501420465949593, 
      0.12141122499403258, 
      0.20343868660496697, 
      0.26550265069734236, 
      0.21566057239360698, 
      0.16463415880406626, 
      0.2941530744245931, 
      0.23646918592594487, 
      0.2851184612752218, 
      0.2828788689442609, 
      0.30045215978084466, 
      0.23800769831115712, 
      0.09660406543249235, 
      0.2371714788282529, 
      0.2524881491665481, 
      0.34718267845059375, 
      0.2843411182493021, 
      0.3094552033922852, 
      0.242881807135215, 
      0.20814077278971227, 
      0.5470837512923528, 
      0.26564255770773504, 
      0.17942552422141134, 
      0.10426828241325922, 
      0.30384937790749256, 
      0.24319993307346466, 
      0.041632098049527125, 
      0.16431726577765082, 
      0.32239317187251615, 
      0.17234256187553412, 
      0.3256039905929941, 
      0.21122084560968335, 
      0.2500516328196305, 
      0.20810036734738024, 
      0.33674270266693784, 
      0.3437380175852601, 
      0.3252939156412973, 
      0.3078089098044249, 
      0.22892205324822995, 
      0.2848741617117766, 
      0.11311286183513458, 
      0.27558918890797157, 
      0.24149767587813717, 
      0.2963463595251711, 
      0.11155535845226183, 
      0.30434330057387715, 
      0.33314397815487445, 
      0.19809781590877387, 
      0.3011480322223614, 
      0.253542676260425, 
      0.2889077802638532, 
      0.2505093014880654, 
      0.11578998292423362, 
      0.3366166324096396, 
      0.20793375821047, 
      0.28312829113463656, 
      0.3375131513781961, 
      0.34073517685084365, 
      0.18685888261381853, 
      0.08567808743242832, 
      0.30325899737786005, 
      0.10266818170670848, 
      0.3222525855509459, 
      0.2417536538320572, 
      0.2770000859278913, 
      0.3123626086376739, 
      0.33486518113439756, 
      0.25584276241290627, 
      0.21760806118628612, 
      0.19310681372852725, 
      0.2930264145798431, 
      0.346207046170844, 
      0.33786713938660995, 
      0.2181291670811627, 
      0.3270922365093845, 
      0.2845838812237969, 
      0.1782310191215746, 
      0.24899946241818063, 
      0.1006726629780811, 
      0.27923426246120586, 
      0.3424441256121529, 
      0.20381538034165408, 
      0.24370024445673347, 
      0.33293280458168734, 
      0.27884469100936016, 
      0.20966967307881337, 
      0.216470752355834, 
      0.2984161943413579, 
      0.13256417313491534, 
      0.0726707241432801, 
      0.17380237764200793, 
      0.31934896641651106, 
      0.31021798973530595, 
      0.18235747803870966, 
      0.23307216483454143, 
      0.3013892459645163, 
      0.326941331692142, 
      0.32152713527453564, 
      0.1972887833340894, 
      0.31400210811122065, 
      0.055444214050779525, 
      0.32304027443179595, 
      0.28562493319231297, 
      0.3364594576315429, 
      0.04280425382467788, 
      0.27636422886166095, 
      0.16096975833809476, 
      0.23140094130919742, 
      0.33073123600624416, 
      0.3005022885952293, 
      0.13252356809128063, 
      0.32434415796854504, 
      0.2778987781934795, 
      0.3286118403006155, 
      0.28490376589126937, 
      0.3266739878436142, 
      0.3456641680511059, 
      0.3052750860181172, 
      0.22891873089768203, 
      0.2401106612498198, 
      0.19430951064823876, 
      0.31986310393085055, 
      0.3391204155878474, 
      0.19851986984453737, 
      0.14755006743888088, 
      0.25717326659561257, 
      0.26860249375574097, 
      0.27828482954831174, 
      0.3246631584181335, 
      0.2525346608208639, 
      0.177025381817064, 
      0.3171528404902894, 
      0.3503888434415285, 
      0.2821740482655429, 
      0.31101046564450185, 
      0.21353889057408318, 
      0.11214839764984046, 
      0.2923303039427431, 
      0.26196852207396476, 
      0.2834121298493213, 
      0.3016427796677282, 
      0.10874550798632407, 
      0.33280145354177165, 
      0.1699452301153946, 
      0.16317081526484464, 
      0.33168474435872863, 
      0.266374256226064, 
      0.34734522718202593, 
      0.1109917001136052, 
      0.22278845297676808, 
      0.2546873108662433, 
      0.30996852957206783, 
      0.28693928884702685, 
      0.24504640675578573, 
      0.2491034674841221, 
      0.31855944492384347, 
      0.26877039585336543, 
      0.2728071274601602, 
      0.2677571461432895, 
      0.21872548153623753, 
      0.18566452915057638, 
      0.24706176465482318, 
      0.27907906308711006, 
      0.2043746285154659, 
      0.21862930667538602, 
      0.19794402448282925, 
      0.25545734151133576, 
      0.24080896413206, 
      0.23549966508384002, 
      0.32065303512035176, 
      0.32371767200376744, 
      0.25348524669403216, 
      0.3206836498978465, 
      0.24908015580818424, 
      0.34396464551074774, 
      0.16726470786392578, 
      0.28932104962296495, 
      0.27103307023266354, 
      0.12505071770277754, 
      0.2756159298952264, 
      0.28606464976300156, 
      0.3366200634400909, 
      0.27055712738423326, 
      0.31727511138642256, 
      0.3190266224096408, 
      0.24910592500277645, 
      0.2738994401684865, 
      0.19328787930577807, 
      0.10307528223081434, 
      0.26194854710495613, 
      0.11995423207057195, 
      0.1850129474600596, 
      0.15886263320521876, 
      0.4463337906347506, 
      0.13707098769642534, 
      0.2002001840371355, 
      0.30034296912077074, 
      0.27724184799435947, 
      0.31388772869653137, 
      0.1884234245380682, 
      0.1383277780960852, 
      0.25547956599120336, 
      0.22142236072009674, 
      0.2512241718454526, 
      0.3048577077725537, 
      0.3043421525249857, 
      0.22462531043712491, 
      0.24124112704562334, 
      0.3423946684218273, 
      0.32480848839193444, 
      0.30425802934826435, 
      0.26733488196051564, 
      0.32900352965821206, 
      0.20606941157270778, 
      0.15611428596201202, 
      0.19404051685411128, 
      0.3267418055353408, 
      0.32278141364096696, 
      0.3017492045204855, 
      0.3102483184485487, 
      0.2439894380776391, 
      0.27089859535047817, 
      0.21535328277935162, 
      0.1956793161386947, 
      0.30108235984500153, 
      0.2955077572236807, 
      0.22701180056073786, 
      0.31683584894624534, 
      0.0797100578617178, 
      0.15770939131251624, 
      0.33335492436682806, 
      0.2902046955242006, 
      0.06239934917466374, 
      0.30790144805982755, 
      0.19203563357886339, 
      0.22286853095661474, 
      0.1456596733479206, 
      0.08821082423092665, 
      0.2230080607552656, 
      0.13497852985779904, 
      0.19979513209220304, 
      0.32865227425344984, 
      0.24983311333514063, 
      0.20460634420737597, 
      0.17554187655238704, 
      0.09594064707570399, 
      0.24657367311508915, 
      0.32453180629348416, 
      0.3153187232812799, 
      0.2773827271569958, 
      0.2363798545037516, 
      0.2647123117789883, 
      0.2968639376082231, 
      0.20191175739175118, 
      0.24024315703031413, 
      0.3090762597157975, 
      0.18162352963942857, 
      0.23568821860768369, 
      0.21031421865033725, 
      0.2323921879808441, 
      0.2905336204601467, 
      0.3375756871884512, 
      0.14097845694753028, 
      0.25931069376083193, 
      0.2974201149989116, 
      0.27175908310185826, 
      0.336022737477517, 
      0.293941931799526, 
      0.3445435802208606, 
      0.31928498792651705, 
      0.3274708092184936, 
      0.28509570498720294, 
      0.264144504544439, 
      0.32190836104529624, 
      0.04224024505034816, 
      0.24807262868629748, 
      0.25992617204133805, 
      0.23246879790497219, 
      0.29047956339395115, 
      0.5414200515134346, 
      0.2857918364696248, 
      0.10047074898789803, 
      0.28544812848787665, 
      0.18059505394861491, 
      0.046588163040076416, 
      0.3017669090172758, 
      0.3376265534324826, 
      0.3184625871953835, 
      0.13757089931994296, 
      0.3142974227094661, 
      0.22032795982609296, 
      0.2999124397378371, 
      0.30957400676324615, 
      0.2826103270811136, 
      0.15848505849602584, 
      0.27877284433416893, 
      0.2856068819184125, 
      0.33486997608209357, 
      0.2959774053332734, 
      0.292384183627018, 
      0.3023653127620771, 
      0.31908583348816516, 
      0.12785362315732204, 
      0.26368861589444537, 
      0.25535381232723264, 
      0.24342890294532746, 
      0.3328183471821956, 
      0.23452823876365209, 
      0.2787080988714415, 
      0.25673927426611526, 
      0.28210756050136543, 
      0.19911591904363266, 
      0.23926593240094662, 
      0.20848739900384247, 
      0.20004530760542655, 
      0.2695049168408695, 
      0.283828869073521, 
      0.30046217618100796, 
      0.27822915733221876, 
      0.15678578818726308, 
      0.17068970041823928, 
      0.044459056515768716, 
      0.23532595951469287, 
      0.29511416168971966, 
      0.34378750653815354, 
      0.3176057137195857, 
      0.08541280711244299, 
      0.2885092747112351, 
      0.2536132902842575, 
      0.23529312671361832, 
      0.21371249420743693, 
      0.2690301718020259, 
      0.32053237835615717, 
      0.22029634801329778, 
      0.2914928512248464, 
      0.17421202163695967, 
      0.2794743824766445, 
      0.19404007222886638, 
      0.3116518068168998, 
      0.3465443158877284, 
      0.32572072917129863, 
      0.29214039421977295, 
      0.18492040956728056, 
      0.09450628834911082, 
      0.2514879964753759, 
      0.2313233529451304, 
      0.22717504135930536, 
      0.2940966426014061, 
      0.21299798190273028, 
      0.20935053820167043, 
      0.23194291752967475, 
      0.33974419029069053, 
      0.2932587537101625, 
      0.34345140164897753, 
      0.2983086548445268, 
      0.27768467092736404, 
      0.08863759206902046, 
      0.21297724348239466, 
      0.32875089576850036, 
      0.2947776919768326, 
      0.15375320112597746, 
      0.2880194820360454, 
      0.1792065543198027, 
      0.32300175448734614, 
      0.34321672177552753, 
      0.1447133023664991, 
      0.30734751705007546, 
      0.27920403347922207, 
      0.15515839355429897, 
      0.2707281692674789, 
      0.34012449120027805, 
      0.2765355582402893, 
      0.12695420834998603, 
      0.17723841733907894, 
      0.3351537413111541, 
      0.26264709362980193, 
      0.27938874452190504, 
      0.33908916548564527, 
      0.31391687952138325, 
      0.348362013905713, 
      0.2104433162265336, 
      0.29409202559641734, 
      0.44331235550084114, 
      0.18123668595747325, 
      0.28212373374063615, 
      0.263310942547171, 
      0.34344093652782, 
      0.2748740758167552, 
      0.26347076721865803, 
      0.24646070037503753, 
      0.2972196085410365, 
      0.31456547201400575, 
      0.3260918764813406, 
      0.22955364892884192, 
      0.02928620992209553, 
      0.1874184329927071, 
      0.21291749575759683, 
      0.320658908174425, 
      0.3345737011638063, 
      0.32501277392727523, 
      0.3423214474667638, 
      0.19195749931427628, 
      0.21566099213574982, 
      0.1068955726667674, 
      0.32425378111235803, 
      0.31775000043285667, 
      0.20383318931206215, 
      0.2705619066436673, 
      0.25600545278960873, 
      0.08650693737505805, 
      0.24837718161456168, 
      0.21057507261984945, 
      0.28376327401317286, 
      0.21731683127525903, 
      0.17781518515900305, 
      0.19079863625246482, 
      0.20658672609109355, 
      0.3518838758706693, 
      0.3162474275686116, 
      0.250023966231882, 
      0.14377322021386296, 
      0.05127617053890494, 
      0.23470980038487294, 
      0.3118157167860908, 
      0.26826023156013024, 
      0.3237329337244842, 
      0.342283739390126, 
      0.2889493170759007, 
      0.2506881661178756, 
      0.28148030678181457, 
      0.20380748326621775, 
      0.3145751643514884, 
      0.2775972495250803, 
      0.32783163642159596, 
      0.3243938062921219, 
      0.15048144516690787, 
      0.07275331224839786, 
      0.3290809970840897, 
      0.22315607169116441, 
      0.23020296597953593, 
      0.218150397508822, 
      0.28406344303977776, 
      0.2987369564370775, 
      0.09555067219918667, 
      0.29265720949861174, 
      0.2414541487032069, 
      0.29441685020905906, 
      0.2835168225368407, 
      0.3131283892485616, 
      0.1775426160272815, 
      0.3077639423432351, 
      0.32806408644489554, 
      0.2982188036560794, 
      0.28236262278749735, 
      0.293756078562072, 
      0.3078954974733009, 
      0.2950999158522689, 
      0.26989738546005837, 
      0.3146132441006072, 
      0.1065916876356059, 
      0.32595850706603513, 
      0.15760299889523424, 
      0.28945329362394523, 
      0.24010181081816456, 
      0.2843644914226527, 
      0.2607203273604305, 
      0.2500548505413474, 
      0.3449510725730127, 
      0.29538052096267076, 
      0.054092101156205746, 
      0.27814900206769555, 
      0.30118083641702115, 
      0.25634712234231455, 
      0.1708274561403277, 
      0.262513946035967, 
      0.30477557418242196, 
      0.15255820986135654, 
      0.308107698563266, 
      0.20864646165749592, 
      0.2522910372908162, 
      0.2596816584121703, 
      0.3173936027349434, 
      0.07665522297096056, 
      0.17438842274155966, 
      0.14866373111504547, 
      0.2910118169129382, 
      0.30737891591738653, 
      0.32499077565292867, 
      0.23885796367336729, 
      0.2129590378468073, 
      0.30668386587495367, 
      0.15887404282159695, 
      0.33034022304357064, 
      0.24879725129421892, 
      0.17100589248786452, 
      0.09193470449900529, 
      0.2656274533591474, 
      0.31722973283560335, 
      0.13392310281298578, 
      0.3153732581728489, 
      0.27234903733034854, 
      0.2896232794709314, 
      0.1988740715210964, 
      0.2734390134309052, 
      0.19439096602017214, 
      0.3444961075469795, 
      0.22332245122115846, 
      0.28956638396810785, 
      0.20854412326532726, 
      0.26225373436662597, 
      0.26662576437250607, 
      0.07007932378006887, 
      0.19585766994433526, 
      0.10165368798694287, 
      0.32725160378596, 
      0.22593824736055826, 
      0.14517394913591952, 
      0.2147080192918504, 
      0.3522995720931391, 
      0.1581031587617575, 
      0.29990171912272007, 
      0.2014032823619539, 
      0.2753944419147859, 
      0.2612550380426721, 
      0.30091569403602797, 
      0.31706429481873316, 
      0.26610199065843554, 
      0.3024091990150312, 
      0.30502001380058924, 
      0.2447662175928384, 
      0.19292225132127028, 
      0.3210574577430513, 
      0.24970777566973426, 
      0.21448828583111018, 
      0.16356009502163826, 
      0.3231183343654226, 
      0.21644914086380304, 
      0.27536015431243577, 
      0.26543931007450466, 
      0.29469589185491574, 
      0.35057313259114325, 
      0.22457742244678697, 
      0.04045276123463361, 
      0.2695857447850218, 
      0.3232333692475882, 
      0.21633053710329606, 
      0.13776401952343678, 
      0.2717331556938446, 
      0.3337000071165117, 
      0.29186939606912116, 
      0.26039441007648506, 
      0.33354699065479115, 
      0.22865558933600164, 
      0.09942483588813997, 
      0.202668508403052, 
      0.18977813305176397, 
      0.25620673740816935, 
      0.24309825762044235, 
      0.12022842575355376, 
      0.18617163986869306, 
      0.27204669400321474, 
      0.1582180850620139, 
      0.24886165022662454, 
      0.31930859319170657, 
      0.34027462122426555, 
      0.3102731457888891, 
      0.41671755944970923, 
      0.30641311420852557, 
      0.30942263318929236, 
      0.3435131285690473, 
      0.2782384101746243, 
      0.3007430970125686, 
      0.043334431358320505, 
      0.2793919050671418, 
      0.10897467832822746, 
      0.20282803890759243, 
      0.21103739735468227, 
      0.1890834243216807, 
      0.28542852243050504, 
      0.30684710774393703, 
      0.32136391804925757, 
      0.232971936834821, 
      0.32892410031284075, 
      0.3409040796787042, 
      0.08200151173138677, 
      0.2654286704087799, 
      0.220541959407465, 
      0.09095645252271826, 
      0.23352336742318006, 
      0.3384182399561006, 
      0.2565429630723872, 
      0.27687893049673357, 
      0.2528961279706305, 
      0.257998798104805, 
      0.09304673498807838, 
      0.30363304868281615, 
      0.30717175170100525, 
      0.3227059584857434, 
      0.25360721865113356, 
      0.32657924406256694, 
      0.34648584568829305, 
      0.1968959435877812, 
      0.3266844160064956, 
      0.3234816649829634, 
      0.3197915922527025, 
      0.3006103619893088, 
      0.3424190302561396, 
      0.2844103109597345, 
      0.3384177019913653, 
      0.2825518027354258, 
      0.30900364641518346, 
      0.11820590492238693, 
      0.26236687780785245, 
      0.3057666745791214, 
      0.32389062975404403, 
      0.15716133649631467, 
      0.17187056918865035, 
      0.19666769320683583, 
      0.16243108080326527, 
      0.0672911206837921, 
      0.27225250886852104, 
      0.0792398456404148, 
      0.29986661773272155
    ]
  ], 
  "num_timeseries": 4248, 
  "centroids": [
    [
      0.12368414766400525, 
      0.1243793440552875, 
      0.12504841829451266, 
      0.12573996115324496, 
      0.12639127532543484, 
      0.12700461846104236, 
      0.12759067496189552, 
      0.12816808756634926, 
      0.1287259605357134, 
      0.12926366980887743, 
      0.12982776526032253, 
      0.13041421066497869, 
      0.1309877411027001, 
      0.13153567162538993, 
      0.13208704580128705, 
      0.1326382918834619, 
      0.13320550638908749, 
      0.13376918389467082, 
      0.13431919177775756, 
      0.1348941618567578, 
      0.13545743302613392, 
      0.13599766241654482, 
      0.13649762127675782, 
      0.13703364389171205, 
      0.13760161035676602, 
      0.13815761673302301, 
      0.13873741674665327, 
      0.13936640814874926, 
      0.13991665364967232, 
      0.14049495107558077, 
      0.1410484546884313, 
      0.14160587288270532, 
      0.14216150792149246, 
      0.1426860757424543, 
      0.14315827043663337, 
      0.14363633779997495, 
      0.1442217007726905, 
      0.1448074043393164, 
      0.14538594430294322, 
      0.14594405991467665, 
      0.14646540390169954, 
      0.14692935344430752, 
      0.14751607907515943, 
      0.148085025494347, 
      0.14866124997981217, 
      0.14926126095538175, 
      0.1498328781526779, 
      0.1504014272863338, 
      0.1509619255388352, 
      0.1515127972339133, 
      0.15207844250022245, 
      0.1526162608597901
    ], 
    [
      0.09756556143349135, 
      0.09952631412577007, 
      0.10142093131359337, 
      0.10320712196617486, 
      0.10484586742512127, 
      0.10646414886188013, 
      0.10811597632669165, 
      0.1095147868880561, 
      0.11098829998224498, 
      0.11238853861935337, 
      0.11377809337046704, 
      0.1152257089509478, 
      0.11681424258527014, 
      0.11827146171677382, 
      0.11969951329834252, 
      0.12109230917860218, 
      0.12261086517468671, 
      0.12402462487579075, 
      0.12542602618063897, 
      0.12684400076735397, 
      0.12831864039748858, 
      0.12969891858142588, 
      0.13098099625254084, 
      0.1323731056562237, 
      0.13385952951760124, 
      0.13537929913866495, 
      0.1369574039688393, 
      0.1385362544056768, 
      0.14002905528157567, 
      0.1415694017566726, 
      0.14304551824075257, 
      0.14464774471062836, 
      0.14615904895995735, 
      0.14773393595801546, 
      0.14913947903041475, 
      0.15055507366598053, 
      0.15221031657772566, 
      0.1538550734555901, 
      0.15552035485645713, 
      0.15714680106635612, 
      0.15865046288412693, 
      0.1598844413272865, 
      0.16152690656731178, 
      0.16313483284041105, 
      0.16479581642941976, 
      0.16652031933043404, 
      0.1682055870057546, 
      0.16984259506596558, 
      0.17153984583553136, 
      0.17322520959369522, 
      0.1748779506717463, 
      0.17635388187493162
    ], 
    [
      0.016987391425817056, 
      0.017590655129989474, 
      0.018293148692746175, 
      0.019185917091659888, 
      0.019963688048943006, 
      0.020737534696815003, 
      0.022353306248979864, 
      0.02374821394241033, 
      0.025368429034585097, 
      0.026464573707624874, 
      0.027554498946803098, 
      0.02852885133355407, 
      0.02984606085005867, 
      0.031045107757387655, 
      0.031955385351974494, 
      0.03298344224068442, 
      0.035595890768059496, 
      0.03791125599875986, 
      0.03937998818259986, 
      0.04092814345826519, 
      0.043465777836531376, 
      0.049514494989596466, 
      0.052593797686192975, 
      0.05761490277784688, 
      0.06322633094953363, 
      0.0713482109012644, 
      0.07559664012290589, 
      0.08342713108908031, 
      0.08870079025964393, 
      0.09812286162973749, 
      0.10475472863228538, 
      0.11375816832119987, 
      0.12060060258029878, 
      0.12704921271573302, 
      0.13309219661361266, 
      0.1429152708216762, 
      0.15379690316730518, 
      0.16057313956932265, 
      0.16589708435599387, 
      0.1741865835026476, 
      0.18140965196423892, 
      0.1951609926620668, 
      0.20403576607336965, 
      0.2165101528749169, 
      0.22549221354194804, 
      0.23624070405177153, 
      0.25263476449225897, 
      0.26840012361354737, 
      0.2765210689990149, 
      0.28300427285204677, 
      0.28947891678617577, 
      0.30314101106857855
    ], 
    [
      0.04930993038389209, 
      0.051827907593239075, 
      0.05419227124725492, 
      0.05680281631677164, 
      0.05932275373761843, 
      0.061881766520583886, 
      0.06427403988796937, 
      0.06737781216320778, 
      0.06963782146670208, 
      0.07255738352378757, 
      0.07605409190883612, 
      0.07946189739231149, 
      0.08329995601147368, 
      0.08789995793016755, 
      0.092063435835733, 
      0.09513056626580725, 
      0.09934944389756745, 
      0.10327462465272148, 
      0.10724229614341318, 
      0.11130418440121764, 
      0.11453638941313485, 
      0.1176083644026361, 
      0.1202654609505433, 
      0.1235434899024644, 
      0.12648616388021142, 
      0.12969341850847108, 
      0.133032395647352, 
      0.13596368378355866, 
      0.13875183794228899, 
      0.14209227064595495, 
      0.14499507196838346, 
      0.14792531169415432, 
      0.15096976603820247, 
      0.15394146552111868, 
      0.1569988382393004, 
      0.1598342416475435, 
      0.16336716475781918, 
      0.16663727473907317, 
      0.17007159705442793, 
      0.17326179761611568, 
      0.1759987516933987, 
      0.17871810267341878, 
      0.1821990305852131, 
      0.18574699326951102, 
      0.18921871662270334, 
      0.192897430531537, 
      0.1962808519801972, 
      0.19940682679890026, 
      0.20300054368796883, 
      0.20632383443776417, 
      0.21073311770000383, 
      0.21366596215966316
    ]
  ], 
  "cost": 0.0049082743516827738, 
  "avg_inter_dist": [
    0.18592345153229289, 
    0.1537951297863337
  ], 
  "shift": [
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0
  ], 
  "created_at": "2016-05-18 19:12:49.644985", 
  "coefficient_variation": 0.9496962419575492, 
  "assign": {
    "6443435": 1, 
    "1571229": 0, 
    "30969188": 2, 
    "3878981": 0, 
    "8239165": 1, 
    "642222": 0, 
    "23069399": 0, 
    "4068818": 0, 
    "13558294": 0, 
    "4518079": 0, 
    "14002104": 0, 
    "2857233": 1, 
    "1033339": 0, 
    "4223858": 0, 
    "1864363": 0, 
    "5853229": 1, 
    "1337658": 0, 
    "2544889": 0, 
    "13384593": 0, 
    "310296": 1, 
    "3228505": 1, 
    "18048171": 0, 
    "726541": 0, 
    "12858211": 0, 
    "28452637": 2, 
    "30825037": 1, 
    "24758457": 0, 
    "11171548": 1, 
    "18607529": 0, 
    "7942013": 0, 
    "957012": 1, 
    "7076763": 0, 
    "599070": 1, 
    "26206274": 3, 
    "220163": 0, 
    "20506004": 1, 
    "10894716": 0, 
    "5745625": 0, 
    "75547": 0, 
    "3760052": 0, 
    "3545128": 1, 
    "2915478": 0, 
    "1272424": 0, 
    "241458": 1, 
    "7710647": 1, 
    "802006": 0, 
    "3605299": 0, 
    "28538501": 3, 
    "4667315": 0, 
    "6274046": 0, 
    "6486826": 0, 
    "12928754": 0, 
    "4357713": 0, 
    "32148751": 1, 
    "16652218": 0, 
    "2328181": 1, 
    "4578002": 1, 
    "9568416": 1, 
    "25940829": 0, 
    "22277409": 1, 
    "812393": 0, 
    "602604": 0, 
    "17982061": 0, 
    "31792824": 1, 
    "6283269": 0, 
    "1338813": 0, 
    "21294600": 1, 
    "15111821": 1, 
    "7147058": 0, 
    "21399598": 1, 
    "828375": 0, 
    "612595": 0, 
    "16005410": 1, 
    "14454268": 0, 
    "547494": 0, 
    "13142126": 1, 
    "11646268": 1, 
    "2626751": 1, 
    "18254029": 1, 
    "11091579": 0, 
    "33621458": 0, 
    "3739481": 1, 
    "1885237": 1, 
    "17107479": 1, 
    "1129010": 0, 
    "1543431": 0, 
    "3627034": 1, 
    "7403331": 0, 
    "8061175": 0, 
    "12043484": 1, 
    "18272539": 1, 
    "10371103": 1, 
    "507414": 0, 
    "26509369": 0, 
    "26432432": 1, 
    "14279525": 0, 
    "20552964": 1, 
    "5448530": 0, 
    "28407613": 3, 
    "994551": 0, 
    "17821467": 0, 
    "29268051": 3, 
    "6768710": 0, 
    "23673618": 0, 
    "1207821": 1, 
    "656893": 0, 
    "1557647": 1, 
    "5138050": 0, 
    "19296225": 0, 
    "7769432": 1, 
    "6268419": 0, 
    "12708085": 1, 
    "20199636": 0, 
    "3721579": 0, 
    "30474266": 3, 
    "909251": 0, 
    "22553797": 3, 
    "803270": 0, 
    "33323837": 3, 
    "9555602": 1, 
    "12931484": 0, 
    "33821984": 0, 
    "6098927": 0, 
    "922017": 0, 
    "847885": 1, 
    "379530": 0, 
    "1274749": 0, 
    "1483979": 0, 
    "791720": 0, 
    "8159609": 0, 
    "3540290": 0, 
    "8230809": 3, 
    "10920202": 1, 
    "3118246": 0, 
    "22201118": 1, 
    "29401081": 3, 
    "1534303": 0, 
    "22777776": 1, 
    "9996255": 1, 
    "6120146": 0, 
    "468319": 0, 
    "24558865": 1, 
    "2495911": 0, 
    "21127643": 0, 
    "28796010": 1, 
    "1853821": 0, 
    "764708": 0, 
    "11766695": 0, 
    "24688259": 1, 
    "2833537": 0, 
    "669304": 0, 
    "446949": 0, 
    "4228547": 0, 
    "2441517": 0, 
    "7258278": 1, 
    "23384104": 0, 
    "622166": 0, 
    "1300192": 0, 
    "45668": 0, 
    "11481338": 3, 
    "182062": 0, 
    "408601": 0, 
    "22492580": 0, 
    "2871998": 1, 
    "9228086": 0, 
    "17804584": 2, 
    "22105003": 1, 
    "10132053": 1, 
    "20206508": 0, 
    "761438": 0, 
    "1442637": 0, 
    "597887": 0, 
    "21830743": 0, 
    "3301400": 1, 
    "4010478": 1, 
    "960600": 0, 
    "2960985": 0, 
    "29703101": 3, 
    "80571": 0, 
    "1184678": 0, 
    "8204343": 0, 
    "4044891": 1, 
    "29785166": 1, 
    "605999": 0, 
    "1524684": 0, 
    "16389681": 1, 
    "11530283": 3, 
    "71531": 0, 
    "1714160": 0, 
    "1986474": 0, 
    "14063942": 0, 
    "20666775": 0, 
    "12970971": 1, 
    "512295": 0, 
    "24953080": 3, 
    "31690108": 3, 
    "8059275": 0, 
    "20653934": 1, 
    "30039066": 1, 
    "1234896": 0, 
    "714074": 1, 
    "3238243": 1, 
    "521424": 0, 
    "2522940": 0, 
    "3100494": 0, 
    "1211978": 0, 
    "2874001": 0, 
    "313542": 0, 
    "15383182": 1, 
    "1419138": 1, 
    "1234783": 0, 
    "7530570": 1, 
    "14460330": 1, 
    "443962": 1, 
    "2302803": 0, 
    "32481278": 1, 
    "17814354": 1, 
    "313419": 1, 
    "5617672": 0, 
    "11507163": 0, 
    "263379": 0, 
    "17762549": 1, 
    "10934235": 3, 
    "916313": 0, 
    "10045915": 0, 
    "3091591": 0, 
    "22628919": 3, 
    "23431996": 0, 
    "8138462": 1, 
    "9023386": 0, 
    "3824442": 3, 
    "32600951": 1, 
    "2269868": 1, 
    "11412473": 1, 
    "2554914": 0, 
    "25253178": 3, 
    "19246629": 0, 
    "10154151": 0, 
    "1696822": 0, 
    "2329766": 0, 
    "12843155": 0, 
    "3131959": 0, 
    "33895378": 3, 
    "2717454": 0, 
    "6049573": 0, 
    "30870954": 1, 
    "161859": 0, 
    "22932849": 0, 
    "1844543": 0, 
    "2738194": 0, 
    "569670": 0, 
    "6177949": 0, 
    "2400938": 0, 
    "1369824": 0, 
    "2051226": 1, 
    "2639672": 0, 
    "18981255": 0, 
    "619073": 0, 
    "4930931": 0, 
    "16191201": 1, 
    "31128751": 3, 
    "5769372": 0, 
    "778000": 0, 
    "10498249": 0, 
    "5405654": 0, 
    "12213730": 0, 
    "21700699": 3, 
    "537800": 0, 
    "12013012": 0, 
    "19438": 0, 
    "1380117": 3, 
    "16194327": 0, 
    "3758878": 1, 
    "23527160": 0, 
    "271714": 0, 
    "442430": 1, 
    "13236289": 0, 
    "302322": 1, 
    "2160835": 0, 
    "24701271": 3, 
    "4471940": 3, 
    "3602702": 0, 
    "31288958": 1, 
    "5284910": 0, 
    "31844869": 3, 
    "9131262": 1, 
    "4916869": 1, 
    "34824499": 3, 
    "27015948": 0, 
    "14815748": 0, 
    "4128353": 1, 
    "9750233": 1, 
    "29138050": 1, 
    "8043551": 0, 
    "24284165": 3, 
    "31341": 0, 
    "18044526": 1, 
    "27244649": 1, 
    "12082924": 1, 
    "273718": 0, 
    "7209011": 0, 
    "3415511": 0, 
    "7119300": 0, 
    "1012503": 1, 
    "30120110": 3, 
    "24063576": 3, 
    "65885": 1, 
    "1459486": 1, 
    "26061231": 3, 
    "15534164": 0, 
    "1460385": 0, 
    "29925020": 3, 
    "18250334": 1, 
    "4894175": 0, 
    "5625": 0, 
    "1200050": 0, 
    "900234": 0, 
    "3070411": 0, 
    "6094": 0, 
    "19051806": 3, 
    "13504233": 0, 
    "1823764": 0, 
    "5334951": 0, 
    "90981": 0, 
    "14949479": 1, 
    "2717549": 0, 
    "8939969": 0, 
    "2161666": 0, 
    "15328210": 1, 
    "16677302": 0, 
    "6319157": 0, 
    "26337322": 1, 
    "14127490": 0, 
    "2309495": 0, 
    "16449263": 0, 
    "8708394": 1, 
    "7805574": 0, 
    "3305986": 0, 
    "23478": 0, 
    "27764811": 3, 
    "13030144": 0, 
    "11888356": 3, 
    "738250": 0, 
    "2324107": 0, 
    "11573": 0, 
    "616297": 0, 
    "4766638": 0, 
    "16844474": 0, 
    "28223616": 3, 
    "13034860": 1, 
    "14235657": 0, 
    "9994688": 1, 
    "2630230": 1, 
    "16986405": 0, 
    "31923165": 2, 
    "15240249": 0, 
    "20968699": 1, 
    "2992074": 1, 
    "32834215": 3, 
    "14899595": 0, 
    "13754092": 0, 
    "23141830": 2, 
    "2320353": 0, 
    "7639232": 0, 
    "956732": 0, 
    "629921": 0, 
    "6160754": 0, 
    "16650937": 3, 
    "7961991": 1, 
    "5374914": 1, 
    "1413492": 0, 
    "669174": 0, 
    "952189": 0, 
    "14600688": 1, 
    "12260522": 0, 
    "20206631": 0, 
    "20940824": 1, 
    "2142701": 0, 
    "5391743": 0, 
    "16822294": 1, 
    "27417231": 1, 
    "29782400": 3, 
    "5297437": 0, 
    "1706871": 0, 
    "391092": 0, 
    "15045751": 0, 
    "56125": 0, 
    "26018955": 3, 
    "6248967": 0, 
    "5248178": 0, 
    "8664451": 0, 
    "4857740": 0, 
    "25310522": 3, 
    "9609738": 1, 
    "23405758": 1, 
    "8530831": 0, 
    "218157": 1, 
    "15890297": 3, 
    "11654790": 1, 
    "2700474": 1, 
    "130092": 0, 
    "4459589": 0, 
    "4095808": 0, 
    "11667865": 1, 
    "293477": 0, 
    "3319040": 1, 
    "24560307": 3, 
    "885517": 0, 
    "7193433": 0, 
    "262644": 0, 
    "9433979": 1, 
    "2567475": 0, 
    "2851354": 0, 
    "19919669": 3, 
    "19510544": 0, 
    "8663885": 0, 
    "494159": 0, 
    "657595": 0, 
    "519832": 1, 
    "8066758": 0, 
    "14902556": 1, 
    "790359": 1, 
    "13597334": 1, 
    "1406596": 0, 
    "22572203": 1, 
    "33683694": 1, 
    "3645373": 0, 
    "409101": 0, 
    "6109274": 0, 
    "20146448": 1, 
    "16504076": 3, 
    "6477953": 1, 
    "11552213": 0, 
    "253952": 0, 
    "1020639": 0, 
    "3618686": 1, 
    "15633115": 1, 
    "904419": 0, 
    "10298623": 0, 
    "24886506": 0, 
    "18696257": 0, 
    "173796": 0, 
    "4828": 0, 
    "4946406": 0, 
    "26481815": 1, 
    "3354157": 0, 
    "571770": 1, 
    "555374": 0, 
    "6893638": 3, 
    "1609213": 1, 
    "13628513": 1, 
    "11685479": 0, 
    "8595651": 0, 
    "36775": 0, 
    "5589723": 0, 
    "462292": 0, 
    "11543691": 1, 
    "480080": 1, 
    "2361594": 0, 
    "45300": 0, 
    "11960085": 0, 
    "994615": 0, 
    "23741141": 1, 
    "4897046": 0, 
    "1614410": 1, 
    "12246785": 1, 
    "2729639": 0, 
    "7040174": 0, 
    "23207451": 1, 
    "23515024": 3, 
    "3431193": 1, 
    "3228363": 0, 
    "10379106": 1, 
    "919161": 0, 
    "7292898": 0, 
    "4702560": 1, 
    "23418517": 3, 
    "14930729": 0, 
    "2848123": 0, 
    "3429960": 0, 
    "21436816": 2, 
    "22292230": 1, 
    "6072443": 1, 
    "20277829": 0, 
    "19620844": 1, 
    "814715": 0, 
    "2862290": 1, 
    "34887588": 1, 
    "14640245": 0, 
    "1713774": 1, 
    "14335772": 0, 
    "6154653": 0, 
    "5420051": 0, 
    "29925961": 1, 
    "6296790": 3, 
    "11221326": 0, 
    "18164221": 3, 
    "29950228": 3, 
    "7363211": 1, 
    "3468618": 0, 
    "19993354": 1, 
    "14812903": 1, 
    "5664897": 0, 
    "614070": 0, 
    "6182775": 1, 
    "5890857": 1, 
    "21733716": 0, 
    "19968325": 2, 
    "613723": 0, 
    "8108230": 0, 
    "1844503": 0, 
    "15975439": 1, 
    "1567541": 0, 
    "16347676": 1, 
    "27091760": 2, 
    "809532": 0, 
    "3447593": 1, 
    "6324418": 0, 
    "3354338": 0, 
    "30810457": 1, 
    "3351871": 1, 
    "6404963": 0, 
    "9118893": 0, 
    "23029895": 1, 
    "8418302": 0, 
    "10697582": 1, 
    "8319818": 0, 
    "16096681": 0, 
    "11551538": 1, 
    "27584450": 3, 
    "9185792": 1, 
    "26398337": 1, 
    "24872332": 3, 
    "17996971": 0, 
    "21134189": 1, 
    "3073296": 1, 
    "15568174": 0, 
    "481811": 0, 
    "9524997": 1, 
    "6580000": 1, 
    "9414021": 1, 
    "1570209": 0, 
    "20893207": 0, 
    "3990459": 0, 
    "34597195": 1, 
    "12349126": 0, 
    "23256663": 1, 
    "23924195": 3, 
    "6859626": 0, 
    "1007362": 0, 
    "13484625": 1, 
    "17812502": 1, 
    "672136": 0, 
    "325927": 0, 
    "26682353": 1, 
    "1539787": 0, 
    "7136348": 0, 
    "16772886": 1, 
    "1557011": 0, 
    "4030574": 1, 
    "5724990": 1, 
    "2677676": 0, 
    "569041": 1, 
    "4647320": 0, 
    "29099264": 1, 
    "4452776": 0, 
    "12876724": 0, 
    "812156": 0, 
    "26311302": 2, 
    "1606665": 0, 
    "19267652": 3, 
    "2275501": 0, 
    "3739369": 0, 
    "3744545": 0, 
    "12169108": 1, 
    "6491715": 0, 
    "1579721": 0, 
    "15318526": 0, 
    "23551107": 0, 
    "7066560": 0, 
    "33361723": 3, 
    "7120486": 0, 
    "21836148": 3, 
    "7122663": 0, 
    "7994556": 0, 
    "12353678": 1, 
    "13286687": 0, 
    "2835111": 1, 
    "143580": 0, 
    "9631509": 1, 
    "61713": 0, 
    "28693376": 0, 
    "5160706": 0, 
    "28014525": 0, 
    "667006": 0, 
    "3651143": 0, 
    "16930617": 0, 
    "26189434": 1, 
    "869754": 1, 
    "4022652": 1, 
    "1591828": 0, 
    "27350433": 0, 
    "35219": 0, 
    "2579069": 0, 
    "2207038": 0, 
    "14003349": 0, 
    "23059575": 0, 
    "6934395": 1, 
    "2207789": 1, 
    "3631697": 0, 
    "2295723": 0, 
    "22119747": 1, 
    "16093309": 0, 
    "11226488": 0, 
    "3650148": 0, 
    "6047546": 0, 
    "1130400": 0, 
    "29186291": 1, 
    "4793392": 1, 
    "12459565": 0, 
    "3410070": 0, 
    "26554": 0, 
    "25965034": 1, 
    "1157658": 0, 
    "145356": 0, 
    "14586398": 0, 
    "14758329": 0, 
    "28946018": 0, 
    "2787839": 1, 
    "1685764": 0, 
    "363": 0, 
    "8560576": 0, 
    "3708934": 0, 
    "4534540": 1, 
    "30167459": 2, 
    "10777493": 0, 
    "8966356": 0, 
    "6969835": 1, 
    "5916767": 0, 
    "31040213": 1, 
    "1130565": 1, 
    "303975": 0, 
    "1893681": 0, 
    "29371034": 2, 
    "24478678": 0, 
    "21463898": 0, 
    "12320895": 1, 
    "4967590": 0, 
    "6486840": 3, 
    "21477588": 0, 
    "1602291": 0, 
    "383715": 0, 
    "1111874": 0, 
    "5351666": 1, 
    "5746963": 1, 
    "5101141": 0, 
    "365027": 0, 
    "19437654": 0, 
    "2216249": 0, 
    "23612336": 0, 
    "33739333": 2, 
    "6636672": 0, 
    "6529205": 0, 
    "2155793": 0, 
    "9866547": 0, 
    "896439": 0, 
    "11469439": 1, 
    "13671114": 1, 
    "3006455": 0, 
    "444380": 0, 
    "15407808": 0, 
    "3003488": 1, 
    "1447039": 0, 
    "10296238": 0, 
    "14393731": 1, 
    "1195004": 0, 
    "6256729": 1, 
    "505380": 0, 
    "22132512": 3, 
    "991475": 0, 
    "647892": 0, 
    "26363421": 1, 
    "4086616": 1, 
    "10290605": 3, 
    "6810140": 1, 
    "13677187": 1, 
    "2642653": 0, 
    "11944782": 0, 
    "21413198": 1, 
    "2759563": 0, 
    "980240": 0, 
    "13021798": 1, 
    "1258546": 0, 
    "1529160": 0, 
    "20927524": 1, 
    "13451291": 0, 
    "9784365": 0, 
    "1585433": 0, 
    "680799": 0, 
    "1013694": 0, 
    "31860188": 0, 
    "5066371": 0, 
    "2655877": 0, 
    "57419": 0, 
    "1046208": 0, 
    "2990192": 1, 
    "7764245": 0, 
    "472860": 0, 
    "948047": 1, 
    "390510": 0, 
    "817345": 0, 
    "28848293": 0, 
    "1272666": 0, 
    "6488049": 1, 
    "5219439": 0, 
    "1644480": 0, 
    "5109468": 0, 
    "14303048": 3, 
    "22607013": 1, 
    "2870911": 0, 
    "30675533": 1, 
    "6736646": 1, 
    "28192481": 3, 
    "10365411": 1, 
    "2931111": 1, 
    "32844456": 3, 
    "20438302": 1, 
    "745502": 0, 
    "23338716": 3, 
    "481366": 0, 
    "19467101": 1, 
    "53374": 0, 
    "85670": 0, 
    "85673": 0, 
    "911765": 0, 
    "4729944": 1, 
    "6869333": 0, 
    "7695747": 1, 
    "865250": 0, 
    "1459821": 0, 
    "6887813": 3, 
    "28081156": 0, 
    "24349480": 3, 
    "25889802": 0, 
    "5057307": 0, 
    "4053456": 0, 
    "1045381": 0, 
    "908893": 0, 
    "14198538": 0, 
    "23613565": 0, 
    "24898177": 1, 
    "4960119": 0, 
    "27465526": 1, 
    "349241": 0, 
    "801795": 0, 
    "25449064": 1, 
    "5060433": 0, 
    "23776930": 1, 
    "5254650": 0, 
    "10125319": 1, 
    "2126953": 0, 
    "778834": 1, 
    "23096959": 1, 
    "10567197": 0, 
    "29703871": 1, 
    "20300177": 3, 
    "13404515": 1, 
    "27729880": 1, 
    "367591": 0, 
    "1697736": 0, 
    "5465143": 0, 
    "13206906": 1, 
    "18190835": 1, 
    "6452529": 1, 
    "677602": 0, 
    "1095228": 0, 
    "5299931": 0, 
    "560495": 1, 
    "724712": 1, 
    "3771441": 0, 
    "26951178": 3, 
    "2469037": 0, 
    "4187356": 0, 
    "3065454": 0, 
    "600637": 0, 
    "18654760": 0, 
    "15412237": 3, 
    "1028340": 0, 
    "11008076": 1, 
    "3755875": 0, 
    "14386080": 0, 
    "3693021": 0, 
    "7229063": 0, 
    "21659615": 1, 
    "3529555": 0, 
    "132321": 0, 
    "7910045": 1, 
    "19540706": 0, 
    "3688678": 0, 
    "7377298": 0, 
    "910744": 0, 
    "2206953": 1, 
    "11670330": 0, 
    "2310495": 1, 
    "1446474": 0, 
    "33705347": 3, 
    "7391261": 1, 
    "1316917": 0, 
    "1786438": 0, 
    "10091574": 0, 
    "3329923": 1, 
    "17098587": 1, 
    "2574361": 0, 
    "10717754": 0, 
    "22003158": 1, 
    "21490963": 3, 
    "7050": 0, 
    "212010": 0, 
    "4038657": 0, 
    "15642233": 1, 
    "8118847": 0, 
    "11671333": 0, 
    "138312": 0, 
    "2087064": 0, 
    "232390": 0, 
    "1405796": 0, 
    "14681876": 0, 
    "1699826": 0, 
    "2253830": 1, 
    "1332134": 0, 
    "20505904": 0, 
    "24320092": 3, 
    "25062303": 1, 
    "7807399": 1, 
    "11757750": 0, 
    "25647979": 0, 
    "37997": 0, 
    "108110": 0, 
    "659341": 0, 
    "8586088": 0, 
    "16211818": 0, 
    "7923123": 0, 
    "22067521": 1, 
    "3012430": 0, 
    "89912": 0, 
    "939653": 0, 
    "29458939": 1, 
    "14173176": 1, 
    "9606326": 0, 
    "28438": 0, 
    "24338948": 0, 
    "1381283": 0, 
    "7212645": 3, 
    "21592194": 0, 
    "6209805": 0, 
    "1748446": 0, 
    "2465723": 1, 
    "12872299": 0, 
    "18456451": 0, 
    "2536618": 1, 
    "7922549": 0, 
    "2906168": 0, 
    "8347864": 1, 
    "9037631": 0, 
    "32726377": 3, 
    "13926404": 3, 
    "3217621": 0, 
    "2056312": 0, 
    "2567806": 3, 
    "417389": 0, 
    "15216217": 0, 
    "7997016": 0, 
    "15902954": 0, 
    "16089035": 1, 
    "926231": 1, 
    "2574980": 1, 
    "3872956": 0, 
    "2803190": 0, 
    "25804514": 1, 
    "14410778": 1, 
    "5188794": 0, 
    "1481305": 0, 
    "24202335": 3, 
    "11615523": 0, 
    "7369087": 1, 
    "9175924": 0, 
    "16989371": 3, 
    "5787154": 1, 
    "760165": 0, 
    "474633": 0, 
    "1212717": 0, 
    "20039814": 0, 
    "10070738": 1, 
    "79352": 0, 
    "14046563": 0, 
    "747698": 0, 
    "15926180": 1, 
    "426": 0, 
    "2643120": 0, 
    "1139610": 0, 
    "5200099": 0, 
    "5847275": 0, 
    "2360755": 0, 
    "13863797": 0, 
    "3006066": 1, 
    "5722043": 1, 
    "61032": 0, 
    "11827104": 1, 
    "15491874": 3, 
    "3859306": 0, 
    "22670857": 1, 
    "20818126": 3, 
    "1205958": 0, 
    "17066884": 1, 
    "21679551": 1, 
    "1673025": 1, 
    "1841033": 0, 
    "1116542": 3, 
    "8608480": 0, 
    "2401243": 0, 
    "32866454": 2, 
    "3880513": 1, 
    "15221739": 0, 
    "21020707": 0, 
    "20430314": 0, 
    "584410": 0, 
    "21977691": 1, 
    "580566": 0, 
    "1602811": 1, 
    "1840036": 0, 
    "4872945": 0, 
    "671825": 0, 
    "4704710": 0, 
    "13715172": 1, 
    "9090933": 0, 
    "2022916": 0, 
    "28135622": 0, 
    "14716368": 0, 
    "7270538": 1, 
    "11061773": 1, 
    "776621": 1, 
    "3695744": 1, 
    "19894678": 1, 
    "1204214": 0, 
    "15401421": 1, 
    "16490037": 0, 
    "24022333": 0, 
    "1219595": 0, 
    "29749635": 2, 
    "2857373": 3, 
    "17372733": 1, 
    "357681": 1, 
    "21162135": 0, 
    "13677": 0, 
    "11102909": 0, 
    "2237981": 0, 
    "7985525": 1, 
    "6515538": 1, 
    "13584262": 3, 
    "22493222": 1, 
    "1307476": 0, 
    "5373673": 0, 
    "20965586": 1, 
    "2889116": 0, 
    "481040": 0, 
    "19102739": 0, 
    "5722466": 0, 
    "7232856": 1, 
    "14440270": 1, 
    "21234201": 2, 
    "8307391": 0, 
    "23756696": 0, 
    "20167283": 0, 
    "11638685": 1, 
    "622911": 0, 
    "4307108": 0, 
    "32247847": 2, 
    "17378541": 0, 
    "2629978": 0, 
    "28249537": 3, 
    "30160120": 0, 
    "114732": 0, 
    "545937": 0, 
    "2466605": 0, 
    "11588127": 3, 
    "1903338": 1, 
    "738491": 0, 
    "842037": 1, 
    "15489219": 1, 
    "1824023": 0, 
    "24189210": 1, 
    "873328": 0, 
    "2363097": 0, 
    "24650339": 0, 
    "12188838": 0, 
    "250144": 0, 
    "1501185": 0, 
    "779996": 0, 
    "3428345": 0, 
    "22790488": 1, 
    "137515": 0, 
    "10974951": 1, 
    "10247874": 1, 
    "17469184": 0, 
    "5133949": 1, 
    "32654500": 2, 
    "32432671": 1, 
    "3379489": 0, 
    "21739472": 0, 
    "8962069": 0, 
    "30444489": 2, 
    "7106468": 0, 
    "14187079": 1, 
    "18049133": 0, 
    "9114826": 1, 
    "17753931": 0, 
    "28906288": 0, 
    "20171642": 1, 
    "22046596": 0, 
    "2539060": 0, 
    "20306754": 1, 
    "1281080": 0, 
    "23083156": 1, 
    "33486016": 3, 
    "1778731": 0, 
    "3408646": 0, 
    "5932749": 1, 
    "2143982": 0, 
    "1988141": 0, 
    "3302795": 1, 
    "2727": 0, 
    "17378050": 1, 
    "12008872": 0, 
    "1203139": 1, 
    "1502338": 0, 
    "7877397": 1, 
    "1653882": 0, 
    "14842730": 3, 
    "34028127": 0, 
    "27778839": 1, 
    "32690721": 0, 
    "1614475": 1, 
    "12416862": 2, 
    "22046023": 1, 
    "718309": 0, 
    "766625": 0, 
    "1432291": 0, 
    "11558916": 1, 
    "20429943": 1, 
    "10282042": 1, 
    "2006876": 1, 
    "14812739": 3, 
    "1021622": 0, 
    "11291794": 1, 
    "84009": 0, 
    "13421516": 0, 
    "885487": 0, 
    "11545928": 1, 
    "14614002": 0, 
    "1650371": 0, 
    "5389577": 1, 
    "19407872": 1, 
    "7878487": 0, 
    "3565909": 0, 
    "29891188": 3, 
    "5394041": 0, 
    "7258685": 0, 
    "211588": 0, 
    "597879": 0, 
    "16965762": 0, 
    "5238231": 0, 
    "673267": 1, 
    "388860": 0, 
    "1305114": 0, 
    "5840173": 0, 
    "38617": 1, 
    "4473517": 0, 
    "26972032": 0, 
    "906150": 0, 
    "10187082": 1, 
    "8071542": 1, 
    "4351207": 0, 
    "24229490": 1, 
    "6180186": 0, 
    "24474598": 0, 
    "3671042": 0, 
    "4640263": 0, 
    "8918733": 0, 
    "24518232": 3, 
    "26730195": 1, 
    "24773666": 0, 
    "2888818": 1, 
    "726981": 0, 
    "8822274": 0, 
    "6203428": 0, 
    "1714530": 0, 
    "23328131": 1, 
    "914985": 0, 
    "13198211": 3, 
    "2197202": 1, 
    "7874074": 0, 
    "4202986": 0, 
    "4011054": 0, 
    "23092866": 1, 
    "4930716": 0, 
    "2341343": 0, 
    "14993750": 0, 
    "1446467": 0, 
    "2880469": 1, 
    "5169475": 0, 
    "13053544": 1, 
    "11271755": 0, 
    "30732364": 3, 
    "11591855": 1, 
    "529502": 1, 
    "31377223": 3, 
    "2377206": 0, 
    "5169664": 0, 
    "19935788": 3, 
    "611562": 0, 
    "16025084": 1, 
    "13807606": 3, 
    "23304440": 0, 
    "21255865": 1, 
    "15509440": 1, 
    "3197382": 0, 
    "34302698": 3, 
    "2906456": 0, 
    "10657447": 0, 
    "620885": 0, 
    "8170346": 0, 
    "15680192": 1, 
    "4710876": 1, 
    "3678981": 0, 
    "24430898": 0, 
    "13073056": 1, 
    "25114751": 1, 
    "5861113": 0, 
    "20433174": 1, 
    "886709": 0, 
    "10489882": 0, 
    "26402582": 3, 
    "27835638": 1, 
    "6418762": 1, 
    "1705750": 0, 
    "3659275": 0, 
    "4551765": 0, 
    "792833": 0, 
    "2830198": 0, 
    "26014537": 0, 
    "33344739": 3, 
    "15536831": 0, 
    "189840": 0, 
    "22765472": 0, 
    "18496166": 1, 
    "9131292": 1, 
    "8514": 0, 
    "9190413": 1, 
    "7224705": 0, 
    "1951136": 0, 
    "1209304": 0, 
    "4822113": 1, 
    "401025": 0, 
    "7777332": 0, 
    "6257984": 0, 
    "25670686": 3, 
    "7741856": 0, 
    "18655678": 0, 
    "556060": 0, 
    "8262284": 0, 
    "497608": 0, 
    "1251393": 0, 
    "3736374": 0, 
    "15715000": 3, 
    "5537121": 0, 
    "1151051": 0, 
    "6667084": 1, 
    "25208398": 1, 
    "12944563": 1, 
    "3820245": 0, 
    "938745": 0, 
    "15703784": 1, 
    "34713704": 1, 
    "1490034": 0, 
    "12731904": 1, 
    "789725": 0, 
    "126652": 0, 
    "9477941": 0, 
    "26195776": 3, 
    "28014980": 3, 
    "4708468": 0, 
    "13887383": 0, 
    "4695476": 0, 
    "32005403": 1, 
    "1357796": 0, 
    "15178468": 1, 
    "23009934": 0, 
    "979480": 1, 
    "27442967": 3, 
    "93580": 0, 
    "9360778": 0, 
    "1580851": 0, 
    "15259244": 0, 
    "7905539": 1, 
    "3626679": 0, 
    "3625126": 0, 
    "11315781": 1, 
    "2609642": 2, 
    "32848140": 3, 
    "3967647": 0, 
    "7579124": 1, 
    "11007313": 1, 
    "684382": 0, 
    "2491285": 0, 
    "2939440": 0, 
    "13234395": 1, 
    "22960202": 1, 
    "2403263": 0, 
    "28167802": 2, 
    "15046172": 1, 
    "29857799": 3, 
    "3056094": 0, 
    "17149519": 0, 
    "2471372": 0, 
    "3316953": 0, 
    "84822": 0, 
    "1390405": 0, 
    "25996549": 1, 
    "5135922": 0, 
    "5569059": 0, 
    "16994115": 0, 
    "117741": 0, 
    "1185279": 1, 
    "300459": 0, 
    "12735429": 0, 
    "10866815": 0, 
    "13982751": 0, 
    "1518559": 0, 
    "51480": 0, 
    "20502024": 0, 
    "29946464": 3, 
    "1217614": 0, 
    "16598287": 0, 
    "8101018": 0, 
    "31865176": 3, 
    "20723841": 1, 
    "32054": 0, 
    "18258282": 1, 
    "5860737": 0, 
    "1801829": 0, 
    "152894": 0, 
    "610547": 0, 
    "28242126": 1, 
    "1590986": 0, 
    "182410": 0, 
    "24910542": 1, 
    "29207621": 3, 
    "1361218": 0, 
    "12201538": 3, 
    "18102026": 0, 
    "715082": 1, 
    "11290232": 0, 
    "19353482": 0, 
    "2794334": 0, 
    "2032813": 0, 
    "3568281": 0, 
    "22787208": 3, 
    "25573672": 1, 
    "4175985": 0, 
    "5311424": 0, 
    "15592138": 0, 
    "1": 0, 
    "1325474": 0, 
    "2154595": 0, 
    "7870903": 0, 
    "14247776": 1, 
    "31492490": 1, 
    "144": 0, 
    "9927626": 0, 
    "10057936": 1, 
    "33925743": 3, 
    "22298954": 0, 
    "2168780": 0, 
    "990035": 0, 
    "2072864": 0, 
    "2030956": 0, 
    "2943911": 0, 
    "1356074": 0, 
    "2163263": 0, 
    "3287301": 1, 
    "9873882": 0, 
    "2246815": 1, 
    "967060": 0, 
    "535266": 0, 
    "7396792": 1, 
    "26291683": 1, 
    "970981": 0, 
    "2951379": 0, 
    "4370755": 0, 
    "9474098": 0, 
    "7040500": 1, 
    "13601190": 0, 
    "184711": 0, 
    "2744972": 1, 
    "21266028": 0, 
    "26295345": 0, 
    "9705586": 1, 
    "4384836": 0, 
    "28232663": 1, 
    "5808540": 0, 
    "8710850": 0, 
    "20549706": 3, 
    "11267509": 3, 
    "6853358": 3, 
    "7810676": 0, 
    "11682335": 1, 
    "2966405": 0, 
    "2407157": 0, 
    "17528018": 1, 
    "12034693": 0, 
    "10712489": 1, 
    "7512484": 1, 
    "25587159": 0, 
    "8416883": 0, 
    "23823503": 3, 
    "21924882": 3, 
    "5896437": 1, 
    "1238201": 0, 
    "1367055": 1, 
    "1779181": 0, 
    "25341312": 0, 
    "14106955": 1, 
    "5349565": 0, 
    "1787090": 0, 
    "619849": 1, 
    "23301468": 1, 
    "1134397": 0, 
    "19866730": 1, 
    "7386799": 1, 
    "7607075": 0, 
    "2150": 0, 
    "19868085": 3, 
    "32716195": 3, 
    "5739134": 0, 
    "481412": 1, 
    "3959394": 0, 
    "16179237": 1, 
    "9983223": 0, 
    "118996": 1, 
    "14125254": 1, 
    "10214540": 1, 
    "538746": 0, 
    "3373793": 0, 
    "889932": 0, 
    "4164796": 0, 
    "2833881": 1, 
    "7116973": 0, 
    "246773": 0, 
    "4714614": 0, 
    "9864166": 1, 
    "358078": 0, 
    "355893": 0, 
    "9764362": 0, 
    "25423296": 1, 
    "1409544": 0, 
    "6733865": 0, 
    "31817851": 0, 
    "7191565": 0, 
    "23072533": 1, 
    "6413676": 0, 
    "6747983": 0, 
    "22282353": 3, 
    "2080922": 0, 
    "9325315": 1, 
    "8507859": 1, 
    "11195700": 0, 
    "3411652": 0, 
    "12799336": 0, 
    "12537898": 0, 
    "34408310": 3, 
    "18806010": 0, 
    "21641241": 2, 
    "4164482": 0, 
    "2251700": 0, 
    "7227123": 1, 
    "12774825": 0, 
    "17615287": 0, 
    "5198041": 1, 
    "23912343": 1, 
    "2125665": 0, 
    "3591964": 0, 
    "7508411": 1, 
    "958314": 1, 
    "1062572": 1, 
    "976990": 0, 
    "5363235": 0, 
    "71972": 0, 
    "22011872": 0, 
    "9309093": 1, 
    "291884": 0, 
    "1919264": 0, 
    "15787723": 1, 
    "27382163": 3, 
    "1173522": 1, 
    "4983184": 0, 
    "3098140": 0, 
    "202299": 0, 
    "22394357": 1, 
    "25136308": 1, 
    "13445293": 1, 
    "4529935": 0, 
    "12962729": 1, 
    "16896584": 1, 
    "108536": 0, 
    "479586": 0, 
    "31888842": 1, 
    "4434405": 0, 
    "1812190": 0, 
    "26181287": 1, 
    "13502197": 0, 
    "17165658": 1, 
    "1420053": 0, 
    "2893217": 0, 
    "5710341": 0, 
    "17406308": 0, 
    "22887094": 2, 
    "33945": 0, 
    "13269483": 0, 
    "23095954": 3, 
    "5548784": 0, 
    "15345331": 1, 
    "5362524": 1, 
    "1629171": 0, 
    "18667134": 0, 
    "1337406": 0, 
    "1362490": 0, 
    "8912617": 0, 
    "11206358": 0, 
    "14075080": 1, 
    "615356": 0, 
    "27587921": 3, 
    "17033786": 0, 
    "213238": 0, 
    "16241224": 1, 
    "1135454": 1, 
    "20839462": 2, 
    "32476524": 0, 
    "3337657": 0, 
    "16788636": 0, 
    "21876647": 0, 
    "3182350": 0, 
    "14083440": 1, 
    "1597711": 0, 
    "2788082": 0, 
    "1099265": 1, 
    "1227": 0, 
    "2820033": 1, 
    "34045": 0, 
    "24649388": 1, 
    "1541369": 0, 
    "507775": 1, 
    "2278307": 0, 
    "6732980": 1, 
    "2810292": 1, 
    "16960472": 0, 
    "15943682": 1, 
    "20395801": 1, 
    "380961": 0, 
    "33994380": 3, 
    "12244426": 0, 
    "10230369": 1, 
    "108051": 0, 
    "30941532": 3, 
    "698944": 1, 
    "353561": 0, 
    "24797553": 1, 
    "25975629": 0, 
    "12166778": 1, 
    "447036": 1, 
    "3640925": 0, 
    "7497": 0, 
    "20609191": 0, 
    "29429361": 3, 
    "11621778": 1, 
    "26133979": 1, 
    "29290473": 2, 
    "13707204": 1, 
    "6820011": 0, 
    "8318401": 0, 
    "1021040": 0, 
    "21690229": 0, 
    "613829": 1, 
    "33904351": 1, 
    "34798315": 1, 
    "33390523": 2, 
    "18638428": 0, 
    "359371": 0, 
    "30092893": 0, 
    "8473240": 0, 
    "8666568": 0, 
    "1638524": 0, 
    "1385122": 1, 
    "5720995": 0, 
    "19117456": 3, 
    "10924145": 0, 
    "326127": 0, 
    "1267753": 0, 
    "478996": 0, 
    "256408": 0, 
    "573569": 0, 
    "2965621": 0, 
    "858127": 0, 
    "10219106": 0, 
    "23393132": 1, 
    "5553935": 0, 
    "1418941": 0, 
    "2762270": 0, 
    "1452079": 1, 
    "339567": 0, 
    "3748229": 0, 
    "5532320": 1, 
    "2624521": 1, 
    "3287591": 0, 
    "5239185": 1, 
    "25205606": 1, 
    "1147843": 0, 
    "9354478": 2, 
    "11276147": 1, 
    "9639981": 0, 
    "835466": 0, 
    "22938893": 3, 
    "2300485": 1, 
    "4524181": 0, 
    "131505": 0, 
    "10155460": 3, 
    "286061": 0, 
    "715524": 1, 
    "10504702": 1, 
    "286066": 0, 
    "5508585": 0, 
    "351406": 0, 
    "372315": 0, 
    "4128408": 0, 
    "1241079": 0, 
    "7282291": 0, 
    "13737149": 0, 
    "1630999": 0, 
    "2337256": 0, 
    "13899674": 0, 
    "2553927": 1, 
    "15236811": 0, 
    "8905877": 0, 
    "213417": 0, 
    "18893367": 0, 
    "3319769": 0, 
    "10733929": 0, 
    "1828795": 1, 
    "18256968": 1, 
    "7830512": 1, 
    "11340559": 1, 
    "19997634": 0, 
    "11587044": 0, 
    "3346542": 0, 
    "3912538": 0, 
    "292525": 0, 
    "82963": 0, 
    "26176273": 1, 
    "14098121": 1, 
    "1549138": 1, 
    "504028": 0, 
    "4584417": 0, 
    "1663468": 0, 
    "117646": 0, 
    "2764438": 1, 
    "24219409": 1, 
    "4392409": 0, 
    "458058": 0, 
    "9083997": 0, 
    "6683352": 1, 
    "1165485": 0, 
    "3432266": 3, 
    "1618114": 0, 
    "3568543": 1, 
    "19953044": 1, 
    "96071": 0, 
    "11133743": 0, 
    "931135": 0, 
    "732593": 1, 
    "11474382": 3, 
    "14907562": 0, 
    "34275705": 2, 
    "3677872": 0, 
    "17335035": 1, 
    "392785": 0, 
    "23524300": 1, 
    "14640193": 1, 
    "3796591": 1, 
    "7864067": 0, 
    "6015874": 0, 
    "5476048": 0, 
    "566426": 0, 
    "15714062": 1, 
    "3122202": 1, 
    "2331413": 0, 
    "439861": 0, 
    "11829145": 2, 
    "1705960": 1, 
    "7064308": 0, 
    "1252522": 1, 
    "21696302": 3, 
    "7480345": 0, 
    "12972263": 1, 
    "1204412": 0, 
    "42": 0, 
    "475599": 1, 
    "9193949": 1, 
    "13426154": 0, 
    "8445535": 0, 
    "1093228": 0, 
    "5070389": 1, 
    "22338518": 1, 
    "901798": 0, 
    "20469086": 0, 
    "850139": 0, 
    "21535619": 3, 
    "303762": 1, 
    "14280839": 0, 
    "32340557": 0, 
    "17334244": 0, 
    "8201256": 0, 
    "4799391": 0, 
    "4090287": 1, 
    "4344257": 1, 
    "3432848": 0, 
    "32631353": 3, 
    "3544424": 1, 
    "11152831": 0, 
    "27860738": 0, 
    "17150993": 3, 
    "12829123": 0, 
    "10413050": 1, 
    "261335": 0, 
    "12656803": 1, 
    "18673522": 3, 
    "2822459": 0, 
    "15652312": 1, 
    "3548254": 0, 
    "14089735": 0, 
    "30383524": 3, 
    "4999959": 0, 
    "3929096": 0, 
    "24812854": 1, 
    "3373788": 0, 
    "25315643": 2, 
    "6287880": 0, 
    "1206546": 1, 
    "3016562": 0, 
    "931243": 0, 
    "8538132": 0, 
    "11116372": 1, 
    "7530454": 0, 
    "1507264": 0, 
    "18355892": 3, 
    "17575535": 0, 
    "658594": 0, 
    "510517": 0, 
    "3638964": 1, 
    "1965839": 0, 
    "15480067": 3, 
    "12663196": 0, 
    "12044132": 1, 
    "15428480": 1, 
    "14839011": 1, 
    "3342539": 0, 
    "23802847": 0, 
    "3673976": 0, 
    "4415704": 0, 
    "3784017": 1, 
    "20390951": 1, 
    "239001": 0, 
    "5193009": 0, 
    "11726680": 0, 
    "605475": 0, 
    "31526549": 0, 
    "5801666": 0, 
    "7293210": 0, 
    "592743": 0, 
    "4644745": 0, 
    "28233099": 0, 
    "4073516": 0, 
    "1882017": 0, 
    "6248212": 0, 
    "1207300": 0, 
    "1390248": 0, 
    "363150": 0, 
    "2938132": 1, 
    "1090311": 0, 
    "8957264": 0, 
    "14614459": 1, 
    "993110": 0, 
    "4994614": 1, 
    "1035184": 0, 
    "5152285": 3, 
    "23088740": 3, 
    "12261520": 1, 
    "3665576": 0, 
    "10193700": 1, 
    "10371644": 0, 
    "444184": 0, 
    "11730342": 3, 
    "687836": 0, 
    "326688": 0, 
    "10744183": 2, 
    "381979": 0, 
    "1844251": 0, 
    "8512283": 0, 
    "20593099": 1, 
    "44108": 1, 
    "7413451": 1, 
    "1664714": 0, 
    "856493": 0, 
    "17706097": 1, 
    "2203645": 0, 
    "9908495": 0, 
    "28": 0, 
    "849692": 1, 
    "14621066": 0, 
    "9982892": 0, 
    "5262776": 0, 
    "3077195": 0, 
    "542714": 0, 
    "4697273": 0, 
    "20702627": 1, 
    "68": 0, 
    "8989842": 1, 
    "19057802": 0, 
    "2049379": 0, 
    "4254338": 0, 
    "11899155": 1, 
    "242262": 0, 
    "34920819": 2, 
    "32018674": 3, 
    "5263633": 0, 
    "2211243": 1, 
    "6498492": 1, 
    "20951559": 1, 
    "34817922": 3, 
    "3314": 0, 
    "14416399": 0, 
    "1234714": 1, 
    "9914221": 1, 
    "14238862": 1, 
    "3791384": 1, 
    "507": 0, 
    "6710201": 0, 
    "24201496": 0, 
    "640534": 0, 
    "9451280": 0, 
    "6931090": 0, 
    "1303081": 0, 
    "5305847": 0, 
    "29186327": 1, 
    "1790564": 0, 
    "31442355": 1, 
    "4723248": 1, 
    "1099206": 0, 
    "2269353": 0, 
    "248959": 0, 
    "1145832": 0, 
    "995750": 1, 
    "2279960": 0, 
    "27892731": 3, 
    "1707621": 0, 
    "4012085": 0, 
    "3299208": 1, 
    "2281775": 1, 
    "2884111": 1, 
    "6755841": 0, 
    "17728164": 1, 
    "3392689": 1, 
    "4839957": 0, 
    "1141441": 0, 
    "34629330": 1, 
    "447184": 0, 
    "2616595": 0, 
    "109788": 0, 
    "9401692": 0, 
    "15570122": 0, 
    "2280086": 0, 
    "374228": 0, 
    "374927": 0, 
    "3577919": 1, 
    "5793110": 1, 
    "13765233": 0, 
    "2108481": 1, 
    "172460": 1, 
    "13047433": 0, 
    "33263118": 3, 
    "29112049": 2, 
    "18581578": 1, 
    "5583022": 0, 
    "20106153": 3, 
    "100695": 0, 
    "361310": 0, 
    "20394581": 1, 
    "21818328": 0, 
    "18525562": 1, 
    "6174666": 0, 
    "2925780": 0, 
    "4539386": 1, 
    "1451060": 0, 
    "2238128": 0, 
    "23247808": 2, 
    "686537": 0, 
    "1723155": 0, 
    "8557873": 0, 
    "3287270": 0, 
    "7428932": 0, 
    "15323392": 1, 
    "9372336": 0, 
    "959908": 1, 
    "2771544": 0, 
    "4072305": 1, 
    "1421024": 0, 
    "1199632": 0, 
    "9350746": 0, 
    "14210523": 3, 
    "1246599": 0, 
    "3146558": 0, 
    "10044221": 0, 
    "30835106": 3, 
    "82282": 1, 
    "16811818": 0, 
    "11663059": 0, 
    "6601918": 0, 
    "12434060": 3, 
    "467471": 0, 
    "4617120": 0, 
    "18782726": 1, 
    "27913753": 1, 
    "5011210": 0, 
    "4213474": 1, 
    "439166": 0, 
    "30465921": 1, 
    "16587283": 3, 
    "9542455": 1, 
    "24306221": 0, 
    "4028308": 0, 
    "4696667": 0, 
    "1755328": 1, 
    "1039520": 1, 
    "1219074": 0, 
    "26783295": 3, 
    "7569578": 0, 
    "1871273": 0, 
    "2484971": 0, 
    "24516405": 1, 
    "1358497": 0, 
    "9330072": 0, 
    "12888993": 1, 
    "451490": 0, 
    "6214210": 0, 
    "2525502": 0, 
    "28449431": 2, 
    "1613665": 0, 
    "5728867": 0, 
    "7276954": 1, 
    "5373551": 0, 
    "5283193": 0, 
    "6714787": 0, 
    "5890835": 0, 
    "16501535": 1, 
    "1680336": 0, 
    "3626870": 0, 
    "1295612": 0, 
    "14823879": 1, 
    "18319723": 1, 
    "921928": 0, 
    "324077": 0, 
    "10634239": 0, 
    "20537104": 0, 
    "6046182": 0, 
    "15115183": 1, 
    "9859154": 1, 
    "942903": 0, 
    "34921511": 3, 
    "2811234": 0, 
    "4637221": 1, 
    "192904": 0, 
    "12358097": 1, 
    "900753": 0, 
    "32944298": 1, 
    "21265042": 1, 
    "683939": 0, 
    "15062869": 1, 
    "358513": 0, 
    "2238384": 0, 
    "23791610": 0, 
    "19374812": 3, 
    "22359052": 0, 
    "902930": 0, 
    "14466432": 1, 
    "14831922": 1, 
    "28071175": 1, 
    "1450115": 0, 
    "31775387": 0, 
    "22037702": 1, 
    "17582613": 1, 
    "8769058": 0, 
    "32512065": 3, 
    "5074965": 1, 
    "20121600": 1, 
    "16309": 0, 
    "758079": 0, 
    "14049216": 1, 
    "14098069": 1, 
    "3641361": 0, 
    "1252864": 0, 
    "1148352": 1, 
    "2340549": 0, 
    "4882726": 0, 
    "12244286": 0, 
    "29078997": 1, 
    "33457642": 3, 
    "1834386": 0, 
    "23675939": 0, 
    "21570384": 1, 
    "10188673": 1, 
    "9056142": 1, 
    "12977854": 0, 
    "18511024": 0, 
    "25880891": 1, 
    "28707589": 1, 
    "22905414": 1, 
    "558790": 0, 
    "8883822": 0, 
    "7805180": 0, 
    "386126": 0, 
    "4979467": 0, 
    "13589461": 0, 
    "14712850": 0, 
    "27736734": 1, 
    "7190749": 0, 
    "11056820": 0, 
    "1377867": 1, 
    "15308499": 1, 
    "1843047": 1, 
    "4553246": 1, 
    "1076057": 0, 
    "27388642": 2, 
    "14522206": 0, 
    "11589713": 0, 
    "8915285": 1, 
    "1364093": 0, 
    "16072585": 3, 
    "7251195": 0, 
    "2443236": 0, 
    "1308789": 0, 
    "22059578": 0, 
    "5744149": 0, 
    "9255495": 0, 
    "14106970": 3, 
    "7693799": 1, 
    "8816575": 1, 
    "1387097": 0, 
    "63557": 0, 
    "2281177": 0, 
    "8200767": 0, 
    "12231467": 0, 
    "3811562": 0, 
    "7228264": 1, 
    "2609298": 0, 
    "1559931": 0, 
    "768345": 1, 
    "1908577": 1, 
    "912": 0, 
    "21311893": 0, 
    "18610390": 0, 
    "2179920": 0, 
    "9746477": 3, 
    "24635156": 0, 
    "1932": 0, 
    "30597615": 0, 
    "11994902": 1, 
    "34268496": 3, 
    "2139017": 0, 
    "15315789": 1, 
    "18042286": 0, 
    "10312052": 1, 
    "1276752": 0, 
    "8855769": 1, 
    "13112745": 0, 
    "5728045": 1, 
    "441854": 0, 
    "21692": 0, 
    "1877150": 0, 
    "22514647": 1, 
    "7083261": 0, 
    "15337142": 1, 
    "10045028": 0, 
    "34676773": 1, 
    "31857909": 0, 
    "25570987": 1, 
    "10179113": 0, 
    "2067351": 0, 
    "2097941": 0, 
    "30165704": 0, 
    "20101515": 1, 
    "2688310": 0, 
    "20849184": 1, 
    "3620194": 0, 
    "11358922": 1, 
    "10665180": 0, 
    "24504893": 0, 
    "20452776": 1, 
    "205998": 0, 
    "760732": 1, 
    "16469697": 1, 
    "3889947": 0, 
    "13855476": 1, 
    "7123799": 1, 
    "16846580": 0, 
    "12721303": 1, 
    "781028": 0, 
    "4388492": 0, 
    "12933501": 0, 
    "5550567": 1, 
    "5269397": 0, 
    "9831253": 0, 
    "1734": 0, 
    "23502577": 3, 
    "2325298": 1, 
    "1924847": 0, 
    "29702213": 1, 
    "1734612": 0, 
    "10364296": 0, 
    "21796955": 1, 
    "14614344": 0, 
    "13889021": 1, 
    "5362507": 0, 
    "6731432": 1, 
    "1661758": 1, 
    "484788": 1, 
    "16099249": 0, 
    "22458259": 1, 
    "1032": 0, 
    "2540368": 1, 
    "6750871": 0, 
    "12335495": 0, 
    "3133662": 0, 
    "7266208": 0, 
    "553200": 0, 
    "6720403": 3, 
    "22452767": 0, 
    "2217282": 0, 
    "12180649": 0, 
    "6660366": 0, 
    "6988020": 1, 
    "708649": 0, 
    "5266284": 0, 
    "10480910": 0, 
    "2622727": 0, 
    "7006572": 1, 
    "16582463": 0, 
    "16458672": 1, 
    "8404193": 1, 
    "18840003": 3, 
    "4268140": 1, 
    "31001422": 1, 
    "67451": 0, 
    "10980729": 0, 
    "31936600": 2, 
    "34187618": 3, 
    "19228178": 0, 
    "239940": 0, 
    "3869830": 0, 
    "1735985": 0, 
    "15193430": 0, 
    "24977535": 2, 
    "10828733": 1, 
    "354961": 0, 
    "21931810": 3, 
    "18827225": 1, 
    "1271583": 0, 
    "907410": 0, 
    "312262": 1, 
    "7936739": 1, 
    "540542": 0, 
    "21339768": 3, 
    "2724003": 0, 
    "325827": 0, 
    "1904718": 0, 
    "16653581": 0, 
    "15279980": 1, 
    "31294964": 0, 
    "11469930": 0, 
    "15297233": 1, 
    "14816993": 0, 
    "11730622": 0, 
    "2278524": 0, 
    "6958220": 1, 
    "3714900": 1, 
    "16563587": 1, 
    "21481710": 0, 
    "14027551": 0, 
    "5676886": 0, 
    "1633914": 0, 
    "2606253": 1, 
    "29758007": 2, 
    "19148949": 1, 
    "13124802": 1, 
    "27653666": 0, 
    "1824090": 0, 
    "23061798": 3, 
    "25923208": 3, 
    "206084": 0, 
    "2688455": 0, 
    "6753728": 1, 
    "3925242": 1, 
    "21156908": 0, 
    "33014811": 3, 
    "2942615": 1, 
    "11572519": 1, 
    "239966": 0, 
    "2014561": 1, 
    "296239": 0, 
    "4188772": 1, 
    "15964081": 0, 
    "227707": 0, 
    "4516733": 0, 
    "6248414": 0, 
    "1421258": 0, 
    "26854025": 1, 
    "1334821": 0, 
    "14944045": 0, 
    "214605": 0, 
    "588600": 0, 
    "11493": 0, 
    "15381078": 0, 
    "467461": 0, 
    "1780853": 0, 
    "17391973": 1, 
    "9797857": 1, 
    "22374063": 3, 
    "33456123": 3, 
    "2339961": 0, 
    "43371": 0, 
    "15490130": 0, 
    "480804": 0, 
    "8285747": 0, 
    "1238771": 0, 
    "5619308": 1, 
    "416272": 1, 
    "504220": 1, 
    "455621": 0, 
    "25714588": 3, 
    "678938": 0, 
    "23616394": 1, 
    "30822337": 3, 
    "6726218": 0, 
    "10440209": 1, 
    "1939769": 0, 
    "3556910": 1, 
    "5414488": 1, 
    "21708091": 1, 
    "23680678": 3, 
    "1942140": 0, 
    "6007295": 1, 
    "65646": 0, 
    "8575137": 1, 
    "747722": 0, 
    "1394574": 0, 
    "1607357": 1, 
    "3451238": 0, 
    "11850014": 0, 
    "468501": 0, 
    "21562567": 2, 
    "21827146": 3, 
    "11390894": 1, 
    "13512328": 0, 
    "26742634": 0, 
    "5283216": 0, 
    "8296218": 0, 
    "2242214": 0, 
    "16737591": 0, 
    "5567476": 1, 
    "5679888": 0, 
    "790019": 0, 
    "9795883": 1, 
    "1881749": 0, 
    "19448700": 1, 
    "11726302": 1, 
    "23082332": 1, 
    "2967938": 1, 
    "946945": 0, 
    "2023792": 0, 
    "13428264": 1, 
    "3374332": 0, 
    "31441862": 1, 
    "101248": 0, 
    "788264": 0, 
    "3385297": 0, 
    "9340529": 0, 
    "7379964": 1, 
    "31315021": 2, 
    "5627139": 1, 
    "16977232": 3, 
    "1438007": 1, 
    "3786237": 0, 
    "9672786": 0, 
    "20668562": 1, 
    "29925100": 3, 
    "2407497": 1, 
    "5694937": 1, 
    "9603240": 0, 
    "1676966": 0, 
    "49515": 1, 
    "4576305": 0, 
    "16386099": 3, 
    "1514130": 1, 
    "1754354": 0, 
    "27949922": 3, 
    "34222505": 1, 
    "276963": 0, 
    "341626": 0, 
    "20929025": 1, 
    "14434734": 1, 
    "5462508": 0, 
    "34533286": 1, 
    "10115880": 1, 
    "32512635": 3, 
    "7297351": 1, 
    "809601": 0, 
    "21109776": 3, 
    "8419933": 0, 
    "841589": 0, 
    "9060347": 0, 
    "4119458": 0, 
    "29085322": 1, 
    "908607": 1, 
    "13297858": 1, 
    "15020102": 3, 
    "7010724": 3, 
    "2471557": 0, 
    "2832871": 0, 
    "28930512": 0, 
    "5627682": 0, 
    "4814354": 0, 
    "6201092": 1, 
    "130473": 0, 
    "7139407": 0, 
    "26710221": 0, 
    "2923236": 1, 
    "5579613": 0, 
    "5905330": 1, 
    "10637255": 1, 
    "11352797": 0, 
    "24993138": 2, 
    "1272129": 0, 
    "1107889": 0, 
    "21872392": 1, 
    "215047": 1, 
    "3991627": 0, 
    "2810191": 0, 
    "130013": 0, 
    "1056938": 1, 
    "4467228": 1, 
    "21982076": 0, 
    "1318988": 1, 
    "9496329": 0, 
    "3995054": 0, 
    "2866041": 0, 
    "3210166": 0, 
    "15283709": 0, 
    "20553267": 0, 
    "1631024": 0, 
    "30794868": 0, 
    "329035": 0, 
    "17293434": 3, 
    "6709149": 1, 
    "1868743": 1, 
    "26820798": 2, 
    "21397581": 1, 
    "1168065": 0, 
    "2918243": 0, 
    "21486287": 0, 
    "153329": 0, 
    "15452925": 1, 
    "3339276": 0, 
    "1285639": 1, 
    "1334369": 0, 
    "3497763": 0, 
    "926544": 0, 
    "4075232": 0, 
    "1157388": 0, 
    "3089935": 0, 
    "2346623": 0, 
    "501687": 1, 
    "810796": 0, 
    "25280332": 3, 
    "1361963": 1, 
    "3995635": 1, 
    "1333863": 0, 
    "2692921": 0, 
    "16411534": 1, 
    "10649374": 1, 
    "3853751": 0, 
    "20571593": 3, 
    "1867347": 0, 
    "9418724": 0, 
    "425": 0, 
    "9904556": 1, 
    "31929346": 1, 
    "17154258": 0, 
    "30050514": 0, 
    "19290579": 1, 
    "9505974": 0, 
    "15508537": 1, 
    "1566536": 0, 
    "16466596": 3, 
    "32806331": 0, 
    "3813151": 0, 
    "615969": 1, 
    "572923": 0, 
    "278745": 0, 
    "14543561": 1, 
    "5780416": 1, 
    "9775802": 0, 
    "771016": 0, 
    "16038543": 0, 
    "4600400": 0, 
    "1936391": 0, 
    "743723": 0, 
    "11446311": 1, 
    "1918677": 0, 
    "275604": 0, 
    "18079664": 0, 
    "10064545": 1, 
    "4244443": 0, 
    "13258039": 1, 
    "4380969": 1, 
    "10603681": 0, 
    "22077570": 0, 
    "1876926": 0, 
    "10731382": 0, 
    "4578898": 0, 
    "23930335": 0, 
    "626219": 1, 
    "30794722": 1, 
    "7056202": 1, 
    "5754504": 1, 
    "30442018": 0, 
    "34757182": 3, 
    "24217086": 0, 
    "2168885": 0, 
    "3214406": 0, 
    "2551705": 0, 
    "15584464": 1, 
    "15597672": 0, 
    "6154315": 0, 
    "417862": 0, 
    "13367154": 1, 
    "1760686": 0, 
    "507610": 1, 
    "11495787": 3, 
    "24117407": 1, 
    "11906109": 1, 
    "1063498": 0, 
    "11893084": 1, 
    "5499296": 1, 
    "655209": 0, 
    "8843683": 0, 
    "14747598": 1, 
    "1700621": 0, 
    "8305132": 1, 
    "7680774": 3, 
    "20826807": 0, 
    "10034660": 1, 
    "23088566": 0, 
    "6780767": 0, 
    "1161119": 0, 
    "26415499": 0, 
    "2764963": 0, 
    "25935703": 1, 
    "2037608": 0, 
    "7474564": 0, 
    "21108956": 0, 
    "1811965": 0, 
    "5069156": 1, 
    "4710920": 1, 
    "3430409": 0, 
    "21950": 0, 
    "3757512": 0, 
    "2913117": 0, 
    "3604157": 1, 
    "21269387": 0, 
    "250217": 0, 
    "3598373": 0, 
    "31558536": 0, 
    "12173316": 0, 
    "28628034": 3, 
    "10805189": 0, 
    "4782634": 0, 
    "13086750": 0, 
    "15495333": 1, 
    "2573058": 0, 
    "1388245": 1, 
    "2935735": 0, 
    "3923689": 1, 
    "14158237": 2, 
    "2063927": 0, 
    "1549544": 0, 
    "1545869": 0, 
    "19025014": 1, 
    "23506840": 3, 
    "27046": 0, 
    "21506502": 3, 
    "1644196": 0, 
    "26921116": 1, 
    "4271712": 0, 
    "15010937": 1, 
    "5645971": 0, 
    "144137": 0, 
    "12658090": 3, 
    "1280658": 0, 
    "1549947": 0, 
    "4612164": 0, 
    "4373698": 0, 
    "23021810": 3, 
    "12785292": 0, 
    "537622": 0, 
    "14845405": 1, 
    "29103466": 1, 
    "2214953": 0, 
    "714959": 0, 
    "24418436": 0, 
    "2430537": 0, 
    "29278707": 0, 
    "23138984": 3, 
    "8900723": 0, 
    "11704709": 1, 
    "10054176": 3, 
    "440647": 0, 
    "456930": 0, 
    "4290214": 0, 
    "96395": 1, 
    "5438867": 0, 
    "4484451": 1, 
    "795421": 0, 
    "4808664": 0, 
    "17341429": 1, 
    "8124664": 1, 
    "1857825": 0, 
    "1121880": 0, 
    "6094683": 0, 
    "18093427": 1, 
    "20707182": 0, 
    "13395052": 0, 
    "923028": 0, 
    "11205780": 3, 
    "28197707": 1, 
    "184366": 0, 
    "32665718": 3, 
    "16368651": 1, 
    "8859474": 3, 
    "18885925": 2, 
    "13473768": 0, 
    "1215215": 0, 
    "32287371": 3, 
    "5880912": 0, 
    "5844474": 0, 
    "27576132": 1, 
    "1262196": 0, 
    "15126429": 1, 
    "10309334": 1, 
    "12274147": 1, 
    "34877308": 3, 
    "1451352": 0, 
    "3516624": 0, 
    "7672099": 0, 
    "22944288": 3, 
    "912604": 0, 
    "7694208": 1, 
    "6247705": 1, 
    "1680733": 0, 
    "715605": 1, 
    "1931236": 0, 
    "1774509": 0, 
    "344359": 0, 
    "977244": 0, 
    "7527552": 0, 
    "22793191": 1, 
    "22652910": 0, 
    "17908165": 1, 
    "140656": 1, 
    "3774328": 1, 
    "12226786": 0, 
    "30215630": 3, 
    "2292256": 0, 
    "4279682": 1, 
    "1578548": 0, 
    "21233191": 3, 
    "18065797": 1, 
    "1778471": 1, 
    "32155537": 0, 
    "154789": 0, 
    "448045": 0, 
    "3701855": 0, 
    "8135625": 1, 
    "4931659": 1, 
    "15966619": 0, 
    "7184072": 0, 
    "8282363": 1, 
    "34465": 0, 
    "18537651": 0, 
    "10755256": 0, 
    "13862381": 1, 
    "6766558": 1, 
    "15852088": 0, 
    "9726245": 0, 
    "32610336": 1, 
    "1605598": 1, 
    "3601534": 0, 
    "9424390": 0, 
    "345337": 0, 
    "7744300": 0, 
    "277089": 0, 
    "3710342": 0, 
    "623018": 0, 
    "13872231": 3, 
    "1509011": 0, 
    "5094437": 0, 
    "1922703": 0, 
    "486550": 0, 
    "12933281": 0, 
    "10466461": 0, 
    "2321051": 3, 
    "21052985": 3, 
    "3790489": 0, 
    "16157746": 1, 
    "11075275": 0, 
    "8310356": 0, 
    "27494663": 1, 
    "12384353": 3, 
    "5683140": 1, 
    "19680412": 0, 
    "12796207": 1, 
    "299333": 0, 
    "7345199": 0, 
    "7374322": 1, 
    "9077725": 1, 
    "14259343": 2, 
    "11098077": 1, 
    "3228110": 0, 
    "14971308": 0, 
    "21156216": 1, 
    "111558": 0, 
    "111336": 0, 
    "1561142": 0, 
    "7510208": 0, 
    "12719776": 3, 
    "9210604": 0, 
    "1092277": 0, 
    "6040": 0, 
    "2541704": 0, 
    "14473933": 2, 
    "3744429": 1, 
    "8272315": 0, 
    "6824538": 0, 
    "5279091": 1, 
    "702550": 0, 
    "9493725": 1, 
    "4368712": 1, 
    "274218": 1, 
    "148903": 0, 
    "1861575": 0, 
    "6292029": 1, 
    "2031640": 0, 
    "2296970": 1, 
    "2413817": 0, 
    "1563595": 0, 
    "10410764": 1, 
    "3029324": 0, 
    "16750251": 0, 
    "3287": 0, 
    "11693709": 3, 
    "715366": 0, 
    "10740728": 0, 
    "8879986": 1, 
    "3282": 0, 
    "489928": 0, 
    "10579398": 1, 
    "2124683": 0, 
    "9467421": 0, 
    "4242230": 1, 
    "22310064": 0, 
    "33951348": 3, 
    "23550956": 0, 
    "778981": 0, 
    "4190976": 1, 
    "1588997": 0, 
    "2560988": 0, 
    "15299224": 0, 
    "13301038": 1, 
    "8681349": 1, 
    "33663866": 3, 
    "2519670": 0, 
    "12256376": 1, 
    "1962219": 0, 
    "21303242": 1, 
    "11776741": 0, 
    "291137": 1, 
    "656494": 0, 
    "21318322": 1, 
    "25251845": 0, 
    "13257135": 0, 
    "321278": 1, 
    "230249": 0, 
    "5683364": 0, 
    "155815": 0, 
    "15648899": 0, 
    "11407242": 1, 
    "22571389": 1, 
    "2436267": 1, 
    "24195339": 3, 
    "27852036": 1, 
    "455600": 0, 
    "4095287": 0, 
    "7338354": 1, 
    "13823671": 1, 
    "6121126": 1, 
    "19505609": 1, 
    "9786109": 0, 
    "4864799": 0, 
    "12004006": 1, 
    "19438373": 0, 
    "26516975": 0, 
    "5969840": 0, 
    "23736449": 1, 
    "1239398": 0, 
    "1213225": 0, 
    "8224923": 1, 
    "25268795": 3, 
    "18378216": 0, 
    "18062944": 1, 
    "11758247": 0, 
    "5460375": 0, 
    "8986217": 1, 
    "133684": 0, 
    "5803599": 0, 
    "24968828": 0, 
    "3354902": 1, 
    "26917568": 3, 
    "34196200": 2, 
    "364315": 0, 
    "24743779": 3, 
    "914603": 0, 
    "7358442": 1, 
    "16114703": 1, 
    "9076111": 1, 
    "229006": 0, 
    "13336839": 0, 
    "11204323": 0, 
    "10854028": 1, 
    "363163": 0, 
    "265995": 0, 
    "19238853": 1, 
    "3447219": 0, 
    "437011": 0, 
    "984742": 0, 
    "757363": 0, 
    "12984746": 0, 
    "22462204": 0, 
    "32578467": 3, 
    "1090329": 0, 
    "1254497": 0, 
    "598164": 0, 
    "10555788": 0, 
    "1262871": 0, 
    "7855340": 1, 
    "2367681": 0, 
    "3633690": 0, 
    "5271882": 1, 
    "9946843": 0, 
    "16149491": 0, 
    "6297520": 0, 
    "443222": 0, 
    "849558": 0, 
    "23357588": 3, 
    "10114077": 1, 
    "9265294": 1, 
    "8134918": 0, 
    "5757727": 1, 
    "16049833": 1, 
    "10717112": 0, 
    "11535888": 3, 
    "21629136": 1, 
    "19748680": 1, 
    "10417664": 0, 
    "5635061": 0, 
    "2945088": 0, 
    "1376101": 0, 
    "2828194": 0, 
    "2561582": 1, 
    "9919720": 0, 
    "2063261": 1, 
    "6846111": 1, 
    "14054357": 0, 
    "17101828": 1, 
    "14807173": 0, 
    "2344621": 0, 
    "1462": 0, 
    "9663523": 1, 
    "1445827": 0, 
    "10651420": 1, 
    "3638663": 0, 
    "29031987": 3, 
    "1314319": 0, 
    "2606078": 0, 
    "5710848": 0, 
    "15155534": 1, 
    "308770": 0, 
    "331603": 0, 
    "655087": 0, 
    "32866430": 1, 
    "1863329": 1, 
    "11225014": 1, 
    "28513398": 1, 
    "715168": 0, 
    "721040": 0, 
    "667163": 0, 
    "14681168": 1, 
    "2620608": 1, 
    "2183193": 3, 
    "3674459": 1, 
    "9028965": 0, 
    "3008757": 0, 
    "1911958": 1, 
    "19715785": 1, 
    "11827098": 0, 
    "924303": 0, 
    "712530": 0, 
    "3308920": 1, 
    "28059374": 1, 
    "2687787": 0, 
    "8940534": 1, 
    "27796175": 0, 
    "13655592": 1, 
    "32165777": 1, 
    "18845024": 1, 
    "1308974": 0, 
    "812328": 0, 
    "12847818": 1, 
    "688157": 1, 
    "3766706": 3, 
    "8936633": 1, 
    "5894096": 0, 
    "12554530": 3, 
    "24014960": 3, 
    "20944181": 0, 
    "7691631": 1, 
    "8962829": 1, 
    "31861681": 0, 
    "24288133": 0, 
    "11225167": 0, 
    "32958": 0, 
    "19173633": 3, 
    "9603889": 0, 
    "20153919": 1, 
    "6093316": 1, 
    "2280459": 0, 
    "18080448": 0, 
    "7613257": 3, 
    "22361": 0, 
    "12274152": 1, 
    "4173871": 0, 
    "206424": 0, 
    "1549395": 0, 
    "13234786": 0, 
    "16031396": 0, 
    "2687166": 0, 
    "3995231": 0, 
    "5923215": 1, 
    "21428312": 1, 
    "20541795": 3, 
    "7326769": 0, 
    "442870": 0, 
    "17327241": 0, 
    "3230766": 0, 
    "32531480": 3, 
    "203076": 0, 
    "15150300": 0, 
    "527644": 0, 
    "24306852": 0, 
    "32958241": 1, 
    "1076724": 0, 
    "612230": 1, 
    "70121": 0, 
    "32292629": 0, 
    "3058811": 0, 
    "22372473": 1, 
    "15532991": 1, 
    "6930489": 1, 
    "5483330": 3, 
    "6662075": 0, 
    "8067805": 1, 
    "259691": 0, 
    "19452228": 0, 
    "6648028": 0, 
    "7561862": 1, 
    "18144573": 0, 
    "3457006": 0, 
    "10865": 0, 
    "335861": 0, 
    "14155824": 0, 
    "21829": 0, 
    "19128505": 0, 
    "2661753": 0, 
    "11478636": 1, 
    "9787757": 1, 
    "20787122": 1, 
    "26102180": 1, 
    "16989736": 0, 
    "3083478": 0, 
    "1148945": 0, 
    "20180433": 0, 
    "324134": 0, 
    "3390543": 0, 
    "6376337": 1, 
    "15459334": 0, 
    "186749": 0, 
    "25648295": 0, 
    "22434128": 0, 
    "7083242": 1, 
    "2499845": 0, 
    "11855195": 1, 
    "9311021": 0, 
    "1138536": 0, 
    "29882262": 3, 
    "3606624": 1, 
    "4696595": 1, 
    "10910": 0, 
    "3721224": 1, 
    "3295176": 0, 
    "2528090": 0, 
    "17637945": 0, 
    "8594752": 1, 
    "4177129": 0, 
    "18405734": 2, 
    "19994257": 1, 
    "7711472": 1, 
    "309009": 0, 
    "203666": 0, 
    "12228746": 0, 
    "2468290": 1, 
    "12414592": 0, 
    "2886401": 0, 
    "756967": 0, 
    "14732235": 1, 
    "25095239": 1, 
    "441269": 0, 
    "2886409": 0, 
    "16549503": 2, 
    "31912224": 3, 
    "691146": 0, 
    "668622": 0, 
    "3193843": 0, 
    "966": 0, 
    "3681392": 0, 
    "8981131": 0, 
    "2361853": 0, 
    "45547": 0, 
    "3289628": 0, 
    "904810": 1, 
    "29526608": 3, 
    "22498444": 3, 
    "15837676": 0, 
    "2094490": 0, 
    "870225": 0, 
    "1073722": 0, 
    "11380930": 0, 
    "18964487": 3, 
    "7400568": 0, 
    "13429048": 1, 
    "688208": 0, 
    "230589": 0, 
    "3106812": 0, 
    "8449386": 0, 
    "15733881": 1, 
    "10281119": 0, 
    "3509134": 0, 
    "31566326": 0, 
    "805461": 0, 
    "2096579": 1, 
    "9394642": 0, 
    "1367484": 0, 
    "570427": 0, 
    "9376661": 1, 
    "1631570": 0, 
    "23974149": 1, 
    "260394": 0, 
    "212873": 0, 
    "4414698": 0, 
    "10575878": 1, 
    "376635": 0, 
    "15805577": 0, 
    "7600409": 3, 
    "9384267": 3, 
    "15953199": 0, 
    "506402": 0, 
    "891574": 3, 
    "24073130": 3, 
    "3537312": 1, 
    "3019537": 0, 
    "3199002": 0, 
    "5972219": 0, 
    "21315452": 0, 
    "13622189": 0, 
    "695611": 0, 
    "3021499": 0, 
    "2500088": 0, 
    "648414": 0, 
    "12163044": 1, 
    "32935745": 2, 
    "26103342": 0, 
    "8863811": 0, 
    "18966884": 0, 
    "2669200": 0, 
    "827590": 0, 
    "33627494": 1, 
    "7705565": 0, 
    "19340009": 1, 
    "4780572": 0, 
    "23282991": 3, 
    "9214768": 1, 
    "400664": 1, 
    "18778957": 0, 
    "1383170": 1, 
    "20580498": 1, 
    "12615154": 1, 
    "11594840": 1, 
    "9489675": 0, 
    "18503721": 1, 
    "26047095": 1, 
    "37076": 0, 
    "4610430": 1, 
    "18224920": 2, 
    "13638851": 0, 
    "1938370": 0, 
    "8881628": 1, 
    "27856783": 0, 
    "7812624": 1, 
    "20451520": 3, 
    "7550637": 1, 
    "698041": 0, 
    "3055234": 1, 
    "779570": 1, 
    "24268127": 3, 
    "20904437": 1, 
    "5862644": 0, 
    "1574656": 0, 
    "1548802": 0, 
    "324747": 0, 
    "3116607": 0, 
    "1173043": 0, 
    "12849657": 0, 
    "19360616": 0, 
    "291056": 0, 
    "3151695": 0, 
    "2700159": 1, 
    "4237727": 0, 
    "3171250": 0, 
    "6162900": 0, 
    "20490942": 0, 
    "11323319": 1, 
    "144937": 0, 
    "7275915": 0, 
    "5269299": 0, 
    "12900361": 0, 
    "11607598": 1, 
    "5345965": 0, 
    "781300": 0, 
    "7009393": 0, 
    "5957708": 0, 
    "11008207": 0, 
    "1538210": 1, 
    "20799673": 1, 
    "15516827": 1, 
    "129791": 0, 
    "4311796": 1, 
    "4127307": 0, 
    "24139593": 1, 
    "21282280": 2, 
    "316198": 0, 
    "15321010": 1, 
    "460173": 0, 
    "9149146": 1, 
    "30245748": 0, 
    "242821": 0, 
    "14224695": 1, 
    "1136075": 0, 
    "168674": 0, 
    "7683794": 0, 
    "6198326": 0, 
    "12836074": 0, 
    "1269231": 0, 
    "9158101": 0, 
    "31715632": 1, 
    "114707": 0, 
    "26821763": 1, 
    "11753762": 1, 
    "22757905": 1, 
    "15397085": 1, 
    "21685855": 0, 
    "2808651": 1, 
    "25586782": 0, 
    "34313921": 2, 
    "27729907": 1, 
    "7548986": 1, 
    "30900836": 1, 
    "34463892": 1, 
    "29143975": 2, 
    "339607": 0, 
    "12339205": 0, 
    "7448148": 0, 
    "5284389": 0, 
    "15153572": 1, 
    "66801": 0, 
    "8011745": 0, 
    "959084": 0, 
    "7952078": 0, 
    "33734935": 1, 
    "692528": 0, 
    "815741": 0, 
    "29575447": 0, 
    "843222": 1, 
    "5453989": 0, 
    "15435": 0, 
    "666566": 0, 
    "2314534": 0, 
    "18347476": 1, 
    "22789601": 3, 
    "13233158": 3, 
    "16674241": 0, 
    "27172": 0, 
    "3806475": 0, 
    "12115269": 3, 
    "7133153": 0, 
    "23013268": 3, 
    "2565834": 0, 
    "4603467": 0, 
    "29843361": 2, 
    "1283503": 1, 
    "25659723": 0, 
    "11247742": 1, 
    "759578": 0, 
    "12283195": 0, 
    "747512": 0, 
    "9207280": 1, 
    "4361634": 1, 
    "4117355": 1, 
    "796825": 0, 
    "24161015": 3, 
    "1911523": 0, 
    "4138464": 0, 
    "6898381": 1, 
    "18427187": 3, 
    "1590408": 0, 
    "5872657": 0, 
    "2982576": 0, 
    "662115": 0, 
    "30730072": 3, 
    "114102": 1, 
    "3361835": 0, 
    "1280180": 0, 
    "1735848": 0, 
    "10283400": 0, 
    "5243041": 0, 
    "18369373": 3, 
    "841835": 1, 
    "11600244": 1, 
    "34233307": 3, 
    "27522259": 1, 
    "6207167": 1, 
    "961036": 1, 
    "924551": 1, 
    "21108219": 0, 
    "29109209": 3, 
    "299862": 1, 
    "854624": 0, 
    "19094829": 1, 
    "9952134": 3, 
    "7304609": 0, 
    "7362671": 0, 
    "6358188": 1, 
    "21748166": 0, 
    "611921": 0, 
    "19034112": 1, 
    "17204381": 1, 
    "6181639": 0, 
    "1309434": 0, 
    "1329729": 1, 
    "2802565": 0, 
    "5275559": 0, 
    "17486281": 1, 
    "1569010": 0, 
    "13099301": 1, 
    "12560434": 1, 
    "2242086": 0, 
    "11892946": 1, 
    "1791673": 0, 
    "976994": 0, 
    "2055965": 1, 
    "19248542": 1, 
    "17829481": 1, 
    "4445324": 1, 
    "19696006": 1, 
    "3159966": 0, 
    "6763587": 1, 
    "8068127": 1, 
    "18651281": 0, 
    "31734644": 1, 
    "1339922": 0, 
    "10420996": 1, 
    "1376664": 0, 
    "797129": 0, 
    "1824050": 0, 
    "2125788": 0, 
    "15127044": 0, 
    "10227799": 0, 
    "17052858": 0, 
    "18537678": 0, 
    "25050844": 1, 
    "13840241": 1, 
    "1365679": 0, 
    "2114213": 1, 
    "2592600": 1, 
    "15494508": 0, 
    "5901900": 0, 
    "8830163": 0, 
    "5552858": 1, 
    "97752": 0, 
    "9514413": 0, 
    "184604": 0, 
    "19872456": 3, 
    "3721219": 1, 
    "30987756": 0, 
    "6975711": 0, 
    "14732311": 1, 
    "28340997": 3, 
    "24162262": 0, 
    "612950": 0, 
    "6607851": 1, 
    "481220": 0, 
    "4365645": 0, 
    "23404839": 1, 
    "165886": 0, 
    "17154573": 2, 
    "106310": 0, 
    "19033749": 0, 
    "646976": 0, 
    "3476845": 1, 
    "244025": 0, 
    "30384844": 1, 
    "780266": 1, 
    "6804324": 1, 
    "791611": 0, 
    "26568234": 3, 
    "19103692": 1, 
    "8574898": 0, 
    "1365254": 1, 
    "22845841": 0, 
    "12820537": 1, 
    "21467110": 1, 
    "167174": 0, 
    "28043506": 3, 
    "6220644": 0, 
    "21299916": 1, 
    "15035229": 1, 
    "791299": 0, 
    "14370955": 1, 
    "8921879": 0, 
    "20986101": 1, 
    "4395117": 0, 
    "15907840": 0, 
    "177321": 0, 
    "946824": 0, 
    "6709682": 0, 
    "929845": 0, 
    "2564712": 0, 
    "5344375": 0, 
    "19416551": 1, 
    "4604482": 0, 
    "20059361": 1, 
    "18477927": 1, 
    "6002151": 0, 
    "23112526": 3, 
    "13152531": 3, 
    "1853010": 0, 
    "15745219": 1, 
    "26890199": 0, 
    "23259665": 1, 
    "21604505": 1, 
    "2198140": 0, 
    "212862": 0, 
    "1540246": 0, 
    "20617245": 1, 
    "20896284": 0, 
    "345048": 0, 
    "1540241": 0, 
    "13911118": 1, 
    "31533997": 1, 
    "3586487": 0, 
    "1254218": 0, 
    "16667693": 0, 
    "6869690": 0, 
    "28904322": 3, 
    "2584777": 1, 
    "108625": 0, 
    "3506930": 0, 
    "24046531": 1, 
    "6282442": 0, 
    "3100121": 0, 
    "29247444": 0, 
    "1335132": 1, 
    "585719": 0, 
    "478584": 0, 
    "15728293": 1, 
    "301742": 0, 
    "48296": 0, 
    "6800217": 1, 
    "16554395": 3, 
    "19429698": 1, 
    "3834332": 1, 
    "2349728": 0, 
    "19681341": 0, 
    "7544081": 0, 
    "7765403": 0, 
    "14673229": 1, 
    "16623069": 0, 
    "12845894": 0, 
    "375388": 0, 
    "3678731": 3, 
    "1327739": 1, 
    "12821113": 0, 
    "18263026": 1, 
    "3318027": 0, 
    "203438": 0, 
    "33614304": 1, 
    "6051812": 1, 
    "33293613": 1, 
    "40706": 0, 
    "34864402": 2, 
    "6613743": 0, 
    "12271469": 0, 
    "2998811": 0, 
    "2777268": 0, 
    "948957": 0, 
    "1527969": 0, 
    "1725199": 0, 
    "11534941": 1, 
    "1488139": 0, 
    "17940105": 0, 
    "3301623": 0, 
    "25166410": 1, 
    "887025": 0, 
    "667561": 1, 
    "5429498": 0, 
    "29792543": 0, 
    "893522": 0, 
    "14329321": 1, 
    "1020260": 0, 
    "1944156": 0, 
    "18379853": 0, 
    "14298729": 0, 
    "26450553": 1, 
    "4789590": 0, 
    "2103283": 0, 
    "3616639": 0, 
    "2456444": 0, 
    "15830664": 1, 
    "931033": 0, 
    "12484808": 0, 
    "26066727": 0, 
    "2536697": 0, 
    "3526586": 1, 
    "931039": 0, 
    "481872": 0, 
    "7899791": 0, 
    "275303": 0, 
    "22475123": 3, 
    "143489": 0, 
    "13838338": 0, 
    "15634981": 0, 
    "5199579": 1, 
    "11620669": 2, 
    "175761": 0, 
    "30326497": 1, 
    "29096618": 0, 
    "560347": 0, 
    "30953633": 1, 
    "11111023": 1, 
    "2310149": 0, 
    "62023": 0, 
    "2810455": 1, 
    "13419453": 0, 
    "30638861": 3, 
    "5888353": 1, 
    "11787148": 0, 
    "1688596": 0, 
    "31057802": 1, 
    "679377": 0, 
    "237904": 0, 
    "1148753": 1, 
    "14050203": 0, 
    "22293502": 0, 
    "27169238": 1, 
    "762837": 1, 
    "7342218": 0, 
    "1446771": 0, 
    "24507006": 1, 
    "27193779": 1, 
    "13484298": 0, 
    "159643": 0, 
    "15884926": 3, 
    "557980": 1, 
    "5132476": 0, 
    "15340074": 0, 
    "18394541": 0, 
    "184460": 0, 
    "886774": 1, 
    "541456": 0, 
    "18107045": 1, 
    "20778549": 0, 
    "815644": 1, 
    "812610": 0, 
    "13346571": 0, 
    "16621454": 0, 
    "248523": 0, 
    "7987634": 0, 
    "715547": 0, 
    "6596067": 0, 
    "15994863": 3, 
    "12419075": 0, 
    "456237": 0, 
    "241560": 0, 
    "1707696": 0, 
    "141752": 0, 
    "14414107": 1, 
    "21929029": 3, 
    "952763": 0, 
    "4512368": 1, 
    "23500865": 1, 
    "184311": 0, 
    "9603714": 1, 
    "1579809": 1, 
    "11496279": 0, 
    "13260326": 0, 
    "33761854": 1, 
    "1191176": 0, 
    "19955205": 1, 
    "3301046": 0, 
    "12601374": 3, 
    "10851820": 1, 
    "5694513": 1, 
    "3523632": 0, 
    "9372404": 0, 
    "877479": 0, 
    "23929024": 3, 
    "10013861": 1, 
    "25306": 0, 
    "33564268": 3, 
    "10697613": 0, 
    "723980": 0, 
    "13527761": 1, 
    "21258726": 0, 
    "976103": 0, 
    "385260": 0, 
    "30329296": 3, 
    "3765120": 0, 
    "5604798": 0, 
    "13200787": 1, 
    "1093060": 0, 
    "16679350": 0, 
    "2562751": 1, 
    "901662": 0, 
    "901663": 0, 
    "561616": 0, 
    "8189762": 0, 
    "16107755": 1, 
    "10652377": 0, 
    "1263177": 0, 
    "92826": 0, 
    "17420913": 1, 
    "10518659": 1, 
    "294972": 0, 
    "1826128": 0, 
    "1227666": 0, 
    "253476": 0, 
    "10641697": 1, 
    "4224042": 0, 
    "2234102": 0, 
    "3313788": 0, 
    "9385519": 1, 
    "4812336": 1, 
    "2765504": 0, 
    "6385825": 1, 
    "15813955": 1, 
    "26396162": 0, 
    "5741345": 1, 
    "8203555": 0, 
    "1800451": 0, 
    "4047080": 0, 
    "5254557": 1, 
    "3566571": 0, 
    "4844734": 1, 
    "2721761": 0, 
    "1963063": 1, 
    "31000517": 1, 
    "25601444": 1, 
    "5108051": 1, 
    "9603444": 0, 
    "33015583": 3, 
    "165894": 0, 
    "18165661": 1, 
    "18320947": 0, 
    "11783583": 0, 
    "32313383": 3, 
    "2556327": 0, 
    "128823": 1, 
    "816197": 0, 
    "5241312": 0, 
    "2434294": 0, 
    "31791381": 3, 
    "12544093": 1, 
    "32754312": 3, 
    "1297957": 0, 
    "26018608": 1, 
    "2003404": 0, 
    "501326": 0, 
    "38867": 0, 
    "869050": 0, 
    "982699": 0, 
    "488514": 0, 
    "7704544": 1, 
    "15039467": 3, 
    "3483944": 0, 
    "8063073": 0, 
    "6523023": 1, 
    "1279067": 0, 
    "30548363": 1, 
    "12827225": 1, 
    "31394531": 1, 
    "7988633": 0, 
    "8877512": 0, 
    "12198882": 0, 
    "15183485": 0, 
    "22596493": 1, 
    "951918": 0, 
    "18992193": 2, 
    "10932463": 1, 
    "31979038": 0, 
    "32215970": 2, 
    "117549": 0, 
    "11617180": 0, 
    "761653": 0, 
    "745998": 0, 
    "3180884": 1, 
    "1206729": 0, 
    "14259390": 1, 
    "13175334": 1, 
    "9654171": 1, 
    "16875250": 1, 
    "736638": 0, 
    "10941409": 1, 
    "5265008": 0, 
    "514380": 1, 
    "1364139": 1, 
    "28800891": 1, 
    "6714663": 0, 
    "2374578": 0, 
    "18800032": 1, 
    "3362916": 0, 
    "10664": 0, 
    "4939243": 0, 
    "12662085": 0, 
    "23689830": 1, 
    "11010098": 0, 
    "2990812": 0, 
    "10825334": 1, 
    "11083045": 0, 
    "8502433": 0, 
    "4057468": 0, 
    "2970982": 1, 
    "32890693": 1, 
    "588871": 0, 
    "6036101": 0, 
    "694761": 0, 
    "17334655": 0, 
    "14964923": 1, 
    "2489216": 1, 
    "8205658": 0, 
    "10164495": 0, 
    "31052073": 1, 
    "22584823": 0, 
    "800294": 0, 
    "5289665": 0, 
    "19463625": 3, 
    "9526392": 1, 
    "17620347": 1, 
    "14686919": 0, 
    "753297": 0, 
    "3687489": 0, 
    "3346928": 0, 
    "2133437": 1, 
    "12143585": 0, 
    "1290701": 0, 
    "3100209": 0, 
    "1347323": 0, 
    "16408992": 0, 
    "18484645": 1, 
    "36502": 1, 
    "14725230": 0, 
    "1464380": 0, 
    "9243402": 1, 
    "4244828": 0, 
    "1381275": 0, 
    "1147463": 0, 
    "1579990": 0, 
    "2491877": 1, 
    "412126": 0, 
    "4008931": 2, 
    "3955647": 1, 
    "17818605": 1, 
    "6198699": 1, 
    "4975026": 1, 
    "11847500": 1, 
    "596892": 1, 
    "33581487": 1, 
    "9426192": 0, 
    "32012751": 2, 
    "8768841": 0, 
    "1424470": 0, 
    "10443324": 1, 
    "5171600": 1, 
    "31240384": 3, 
    "183303": 0, 
    "2408911": 0, 
    "5558246": 0, 
    "26058325": 0, 
    "17568233": 1, 
    "6750158": 1, 
    "2493754": 0, 
    "9583745": 1, 
    "2826918": 1, 
    "10418430": 1, 
    "2404027": 0, 
    "6300427": 0, 
    "15246993": 0, 
    "12631084": 0, 
    "4549925": 1, 
    "11715753": 0, 
    "2255947": 1, 
    "32008421": 3, 
    "1597789": 0, 
    "447560": 0, 
    "565629": 0, 
    "5987222": 1, 
    "1580893": 1, 
    "12574344": 1, 
    "2520429": 0, 
    "648343": 1, 
    "14135470": 1, 
    "1197428": 1, 
    "3932983": 0, 
    "1368189": 0, 
    "27729926": 1, 
    "20446799": 3, 
    "12080551": 1, 
    "3027949": 0, 
    "30649544": 1, 
    "1735515": 1, 
    "18188420": 0, 
    "4927517": 0, 
    "1348346": 0, 
    "3910382": 0, 
    "10873724": 1, 
    "3195278": 0, 
    "12756035": 0, 
    "23715455": 0, 
    "3421292": 1, 
    "3022431": 0, 
    "3567641": 3, 
    "25739007": 0, 
    "15177360": 1, 
    "4398942": 0, 
    "2162719": 0, 
    "6689766": 0, 
    "23044617": 2, 
    "8711354": 1, 
    "7820076": 0, 
    "7178155": 0, 
    "6798814": 1, 
    "12025365": 0, 
    "11393110": 1, 
    "9393759": 0, 
    "8490636": 1, 
    "29138379": 1, 
    "14095175": 1, 
    "20587599": 3, 
    "21736086": 1, 
    "25741688": 0, 
    "1122534": 0, 
    "8257106": 1, 
    "379199": 0, 
    "22942790": 0, 
    "557977": 0, 
    "31519188": 1, 
    "21289110": 1, 
    "24120252": 0, 
    "261943": 0, 
    "12670444": 1, 
    "12738837": 1, 
    "16303681": 0, 
    "5101823": 0, 
    "14718089": 0, 
    "2185269": 1, 
    "6838921": 1, 
    "18901345": 1, 
    "825237": 0, 
    "19983755": 3, 
    "6701057": 1, 
    "3019524": 1, 
    "2889328": 0, 
    "15257": 0, 
    "2556901": 0, 
    "1549501": 0, 
    "47087": 0, 
    "21540759": 1, 
    "7365136": 3, 
    "10696042": 1, 
    "22472365": 3, 
    "32538871": 3, 
    "5689093": 0, 
    "6331139": 0, 
    "26807221": 3, 
    "15981035": 0, 
    "2699935": 1, 
    "2404598": 0, 
    "21050788": 0, 
    "774606": 0, 
    "2557230": 0, 
    "5245894": 0, 
    "8129518": 1, 
    "1217831": 0, 
    "9525": 0, 
    "30091667": 3, 
    "5830987": 1, 
    "1912076": 0, 
    "519390": 0, 
    "32551735": 0, 
    "1593731": 0, 
    "27500243": 3, 
    "1984691": 0, 
    "108050": 0, 
    "5105986": 1, 
    "5084750": 1, 
    "28463126": 3, 
    "18573791": 0, 
    "1632986": 0, 
    "160999": 1, 
    "22643555": 0, 
    "96577": 0, 
    "85953": 0, 
    "65252": 0, 
    "1777643": 0, 
    "404319": 0, 
    "2587583": 0, 
    "2476162": 1, 
    "6269013": 0, 
    "29417074": 0, 
    "8560989": 0, 
    "5417266": 0, 
    "1951148": 0, 
    "11054453": 1, 
    "18348651": 1, 
    "4424906": 0, 
    "576201": 0, 
    "128818": 0, 
    "12495928": 1, 
    "7460261": 0, 
    "8523763": 0, 
    "6137": 0, 
    "4084908": 3, 
    "589367": 0, 
    "697976": 0, 
    "706295": 0, 
    "6160121": 0, 
    "6376011": 0, 
    "10028006": 1, 
    "5718947": 0, 
    "13970153": 0, 
    "16238673": 3, 
    "17485132": 0, 
    "3403779": 0, 
    "3327382": 0, 
    "18384763": 1, 
    "6566487": 0, 
    "1647876": 0, 
    "13224032": 0, 
    "49107": 0, 
    "220418": 0, 
    "965782": 1, 
    "3116751": 1, 
    "20105255": 3, 
    "1413319": 1, 
    "8494263": 0, 
    "1618145": 0, 
    "11593442": 0, 
    "1266228": 0, 
    "214710": 0, 
    "2715671": 0, 
    "7833168": 1, 
    "29152618": 3, 
    "13909573": 0, 
    "31524768": 3, 
    "15452919": 3, 
    "323788": 0, 
    "11423758": 0, 
    "4037197": 1, 
    "22255647": 3, 
    "10298815": 0, 
    "13753636": 1, 
    "21402627": 3, 
    "25126616": 1, 
    "3030146": 0, 
    "27561102": 2, 
    "10729350": 0, 
    "1955800": 2, 
    "8933498": 1, 
    "11075527": 1, 
    "627735": 1, 
    "29289591": 1, 
    "46939": 0, 
    "760468": 0, 
    "14037931": 1, 
    "24953448": 1, 
    "3195124": 0, 
    "1282541": 0, 
    "451035": 0, 
    "6631214": 1, 
    "7317163": 1, 
    "117302": 0, 
    "31341340": 3, 
    "3428683": 0, 
    "30051348": 1, 
    "6834703": 0, 
    "116252": 0, 
    "5893828": 1, 
    "6313": 0, 
    "34526884": 2, 
    "26068656": 1, 
    "28011613": 1, 
    "17950486": 0, 
    "956411": 0, 
    "6270574": 0, 
    "29028775": 1, 
    "3124402": 0, 
    "246644": 1, 
    "2723064": 0, 
    "790031": 0, 
    "2909429": 1, 
    "16251363": 0, 
    "8297888": 0, 
    "10444562": 0, 
    "7170058": 1, 
    "19407311": 0, 
    "229141": 0, 
    "2854337": 0, 
    "1598886": 0, 
    "3668353": 0, 
    "767761": 0, 
    "2356748": 0, 
    "14744648": 1, 
    "1418150": 0, 
    "153204": 0, 
    "18611173": 0, 
    "17161821": 0, 
    "11745592": 0, 
    "20466037": 0, 
    "13106596": 0, 
    "13163423": 1, 
    "391150": 0, 
    "4533231": 1, 
    "6267158": 1, 
    "25706953": 0, 
    "6566489": 1, 
    "2328523": 0, 
    "20462243": 1, 
    "20682114": 1, 
    "274782": 0, 
    "16249185": 0, 
    "21704134": 1, 
    "33356195": 1, 
    "29461626": 1, 
    "1937059": 0, 
    "1326671": 0, 
    "728994": 0, 
    "24499174": 0, 
    "1525163": 0, 
    "10113030": 1, 
    "11920542": 1, 
    "734934": 0, 
    "190137": 0, 
    "3046507": 1, 
    "17984636": 0, 
    "5418256": 0, 
    "590295": 0, 
    "11869638": 0, 
    "9158654": 0, 
    "14735429": 1, 
    "4046328": 0, 
    "7190986": 3, 
    "6850621": 0, 
    "775386": 0, 
    "6034984": 1, 
    "27398751": 3, 
    "20633857": 2, 
    "12755139": 1, 
    "20999018": 0, 
    "11570469": 1, 
    "3322086": 0, 
    "15242752": 1, 
    "3502120": 0, 
    "13431235": 1, 
    "3803067": 0, 
    "33742031": 2, 
    "1460612": 1, 
    "31618003": 1, 
    "20275545": 1, 
    "20680357": 1, 
    "18294": 0, 
    "2798959": 0, 
    "1336779": 0, 
    "587626": 0, 
    "5625464": 1, 
    "648332": 1, 
    "8783663": 0, 
    "19428231": 2, 
    "2851691": 0, 
    "1621009": 0, 
    "892275": 1, 
    "1064563": 1, 
    "33134213": 1, 
    "18275356": 0, 
    "462713": 1, 
    "914796": 1, 
    "9252533": 0, 
    "10844991": 0, 
    "19757917": 1, 
    "14238949": 0, 
    "12512833": 1, 
    "9316799": 0, 
    "23063531": 3, 
    "12779699": 2, 
    "30645412": 1, 
    "7070571": 1, 
    "1743096": 0, 
    "434430": 0, 
    "19158009": 2, 
    "30538630": 0, 
    "620636": 1, 
    "3041887": 0, 
    "14474326": 1, 
    "15585444": 0, 
    "22031986": 3, 
    "15583310": 1, 
    "1254797": 0, 
    "5499847": 0, 
    "132108": 0, 
    "13230264": 0, 
    "3156820": 0, 
    "20632410": 1, 
    "692798": 0, 
    "25155580": 3, 
    "20192471": 0, 
    "5857387": 0, 
    "13975314": 0, 
    "8805592": 1, 
    "34056623": 3, 
    "1761717": 0, 
    "17727070": 0, 
    "3422939": 0, 
    "24420506": 3, 
    "11577304": 1, 
    "33685883": 3, 
    "761350": 0, 
    "1535009": 0, 
    "7008068": 0, 
    "587311": 0, 
    "13753838": 0, 
    "156018": 0, 
    "2464908": 0, 
    "16752620": 1, 
    "11221453": 0, 
    "6365284": 0, 
    "585285": 0, 
    "22231878": 3, 
    "1181927": 0, 
    "9378371": 1, 
    "9906653": 0, 
    "29981861": 1, 
    "1549207": 1, 
    "7352215": 0, 
    "23338323": 3, 
    "17448603": 1, 
    "4890177": 0, 
    "552007": 0, 
    "5775917": 1, 
    "8148516": 0, 
    "30347133": 3, 
    "5418182": 0, 
    "6108422": 1, 
    "13970367": 1, 
    "17454260": 0, 
    "3727706": 1, 
    "1303411": 0, 
    "912896": 0, 
    "31904268": 2, 
    "1523106": 0, 
    "2200856": 1, 
    "3077368": 0, 
    "1903522": 1, 
    "2889230": 0, 
    "15737031": 1, 
    "356756": 0, 
    "26709811": 1, 
    "22720859": 0, 
    "18440563": 1, 
    "1171324": 0, 
    "7764585": 1, 
    "11167738": 1, 
    "24293205": 2, 
    "221352": 0, 
    "11390832": 0, 
    "547820": 0, 
    "10454231": 0, 
    "4875730": 0, 
    "2088939": 0, 
    "4403738": 0, 
    "14666940": 1, 
    "2823326": 1, 
    "13300645": 1, 
    "12570984": 1, 
    "17667574": 0, 
    "2034023": 0, 
    "370242": 0, 
    "21686543": 1, 
    "6659216": 0, 
    "30562287": 3, 
    "10270722": 1, 
    "25003905": 1, 
    "15467734": 1, 
    "17148588": 3, 
    "33155818": 3, 
    "13900913": 3, 
    "7491531": 0, 
    "6118575": 0, 
    "26516210": 2, 
    "8768406": 1, 
    "2831096": 0, 
    "10513377": 0, 
    "28266028": 1, 
    "2586317": 0, 
    "5418669": 0, 
    "27330467": 3, 
    "17168840": 0, 
    "13310527": 3, 
    "4924151": 0, 
    "17576377": 0, 
    "10214538": 0, 
    "2310615": 0, 
    "807517": 0, 
    "17748183": 1, 
    "1217404": 0, 
    "15367575": 3, 
    "9108797": 0, 
    "19421170": 3, 
    "723523": 0, 
    "2883201": 0, 
    "13078968": 3, 
    "5100623": 0, 
    "5183376": 0, 
    "12926963": 3, 
    "108125": 0, 
    "18351848": 1, 
    "19922293": 1, 
    "16554739": 1, 
    "4756138": 0, 
    "26500787": 3, 
    "21089071": 1, 
    "31404980": 1, 
    "26076338": 0, 
    "800115": 0, 
    "24186761": 1, 
    "22042941": 1, 
    "3064355": 1, 
    "402046": 0, 
    "3342055": 1, 
    "595090": 0, 
    "9295871": 0, 
    "10632915": 0, 
    "5992293": 0, 
    "839076": 0, 
    "1624573": 0, 
    "16287": 0, 
    "4455122": 0, 
    "8424040": 1, 
    "8678290": 1, 
    "3623050": 0, 
    "4813464": 1, 
    "16469292": 0, 
    "5987163": 3, 
    "14597988": 0, 
    "15368044": 1, 
    "236571": 1, 
    "26649719": 0, 
    "1235115": 1, 
    "19943999": 1, 
    "2003641": 0, 
    "15400220": 1, 
    "2715669": 0, 
    "19762447": 1, 
    "2293158": 1, 
    "3790293": 0, 
    "16621659": 1, 
    "1314976": 0, 
    "799844": 0, 
    "25135037": 1, 
    "14956897": 1, 
    "12612360": 1, 
    "21476229": 0, 
    "8780895": 1, 
    "2966168": 0, 
    "31829770": 2, 
    "456545": 0, 
    "2502638": 1, 
    "21287076": 3, 
    "29887499": 3, 
    "21113349": 1, 
    "6671099": 3, 
    "5550552": 0, 
    "5546286": 0, 
    "2504175": 1, 
    "32108905": 3, 
    "8062859": 1, 
    "26870928": 0, 
    "12791642": 3, 
    "1060073": 0, 
    "3818593": 0, 
    "5129986": 1, 
    "2813939": 0, 
    "25459400": 3, 
    "524305": 0, 
    "10379607": 1, 
    "11820425": 0, 
    "1980539": 0, 
    "1172597": 0, 
    "20822291": 3, 
    "3431083": 0, 
    "15595559": 0, 
    "5971563": 0, 
    "1101567": 0, 
    "1733272": 0, 
    "184981": 0, 
    "19748251": 0, 
    "2994517": 1, 
    "19249835": 1, 
    "1861458": 0, 
    "622127": 0, 
    "627504": 0, 
    "317757": 0, 
    "14376285": 2, 
    "16685462": 0, 
    "1548202": 0, 
    "22345315": 3, 
    "1049095": 0, 
    "21226841": 0, 
    "176780": 0, 
    "23029617": 0, 
    "25480048": 1, 
    "30442211": 0, 
    "574877": 1, 
    "24776728": 0, 
    "932626": 0, 
    "2828239": 1, 
    "23062124": 3, 
    "15263202": 0, 
    "237159": 0, 
    "3165783": 1, 
    "11804441": 0, 
    "9562131": 1, 
    "1646466": 1, 
    "17065530": 1, 
    "16479108": 0, 
    "2967509": 0, 
    "1692604": 0, 
    "24094708": 0, 
    "26010097": 3, 
    "28691440": 0, 
    "30136107": 3, 
    "1637930": 1, 
    "25979092": 1, 
    "484873": 0, 
    "7296156": 0, 
    "7083240": 0, 
    "7827081": 0, 
    "8336642": 0, 
    "4665416": 0, 
    "17446152": 0, 
    "512431": 0, 
    "29966381": 0, 
    "10955751": 1, 
    "8222847": 0, 
    "2782458": 0, 
    "2784220": 0, 
    "1735128": 0, 
    "17571013": 1, 
    "5876519": 0, 
    "2753802": 0, 
    "15019962": 2, 
    "1234795": 0, 
    "1797264": 0, 
    "3602123": 0, 
    "3862298": 0, 
    "20619775": 0, 
    "508845": 0, 
    "17781107": 0, 
    "4641606": 0, 
    "142146": 0, 
    "1066222": 0, 
    "2658203": 1, 
    "20159867": 1, 
    "9852918": 0, 
    "6561551": 1, 
    "33767346": 3, 
    "3089049": 0, 
    "3668946": 0, 
    "18280236": 0, 
    "699689": 0, 
    "24628923": 1, 
    "2195601": 1, 
    "930060": 0, 
    "711976": 1, 
    "21109196": 1, 
    "1431547": 1, 
    "3829913": 0, 
    "2458933": 0, 
    "1569980": 1, 
    "25427817": 3, 
    "12464962": 0, 
    "19951534": 1, 
    "3267913": 0, 
    "3749321": 1, 
    "15464772": 0, 
    "25592594": 1, 
    "853845": 0, 
    "5950748": 0, 
    "6479425": 0, 
    "2341302": 1, 
    "2050163": 0, 
    "26390092": 2, 
    "34827714": 1, 
    "8686855": 1, 
    "268027": 0, 
    "2546491": 0, 
    "9185758": 1, 
    "440826": 0, 
    "1469491": 0, 
    "16096528": 1, 
    "1219305": 1, 
    "7469800": 1, 
    "330275": 0, 
    "5494": 0, 
    "1095380": 0, 
    "8986773": 0, 
    "2352744": 1, 
    "3114995": 0, 
    "7587038": 1, 
    "221862": 1, 
    "15505458": 1, 
    "658518": 0, 
    "1723225": 0, 
    "16607898": 0, 
    "10538430": 0, 
    "73886": 0, 
    "6761380": 0, 
    "1542219": 1, 
    "18609451": 0, 
    "1653579": 0, 
    "19901927": 1, 
    "2927004": 0, 
    "3029711": 0, 
    "4755480": 0, 
    "30108534": 1, 
    "15875453": 0, 
    "20232642": 0, 
    "5198123": 0, 
    "12467920": 0, 
    "9040129": 0, 
    "9623064": 3, 
    "2624312": 1, 
    "5508088": 1, 
    "4287921": 0, 
    "9421282": 0, 
    "1762028": 0, 
    "25115490": 1, 
    "12434576": 0, 
    "25601850": 1, 
    "16393248": 1, 
    "11180687": 1, 
    "2579314": 1, 
    "8393": 0, 
    "14325757": 1, 
    "2336578": 0, 
    "5279985": 1, 
    "18744882": 0, 
    "13486910": 1, 
    "29465325": 1, 
    "2541284": 1, 
    "2897853": 1, 
    "12526570": 1, 
    "30111555": 1, 
    "32787812": 2, 
    "12418999": 0, 
    "6047189": 1, 
    "68647": 0, 
    "8411137": 0, 
    "13360219": 0, 
    "5793738": 1, 
    "16226063": 1, 
    "1349775": 1, 
    "2019626": 0, 
    "4118920": 0, 
    "32707901": 2, 
    "12366362": 1, 
    "7240954": 1, 
    "4697589": 0
  }, 
  "k": 4, 
  "avg_intra_dist": [
    0.042828533004548142, 
    0.037304127704989053
  ]
}

==> data/trends/trends_sum_k5.json <==
{
  "dists_centroids": [
    [
      0.21441491230857115, 
      0.1320403160116571, 
      0.0849656506703858, 
      0.21823501562072894, 
      0.16303789088070147, 
      0.14874941248754303, 
      0.15066002017949315, 
      0.029899336877962035, 
      0.2060007508099943, 
      0.15128844400980052, 
      0.16872132554785652, 
      0.05696335633367866, 
      0.1803742561908682, 
      0.17863659650331076, 
      0.22273060113826126, 
      0.010385202712301502, 
      0.09494998384599464, 
      0.19594428765617644, 
      0.21361779894660138, 
      0.18397706813843914, 
      0.14690811619915572, 
      0.17466096856661065, 
      0.15133337957301482, 
      0.21662204449383093, 
      0.18900803376688663, 
      0.14968572823656073, 
      0.1493150142917488, 
      0.20839387867162318, 
      0.1457455916811251, 
      0.2079892174857679, 
      0.1507992201272279, 
      0.06544975330927429, 
      0.13280498066964, 
      0.1724868485246146, 
      0.1882663689000251, 
      0.13004953900400554, 
      0.2692288266017007, 
      0.09527566515761933, 
      0.051554642589964485, 
      0.14815514373989258, 
      0.17332431774627094, 
      0.22880133603781685, 
      0.18161644421608789, 
      0.16493197840569318, 
      0.16471772594919762, 
      0.15782445236664464, 
      0.1903011635668773, 
      0.19075483413915992, 
      0.06803669928992734, 
      0.20660273091173384, 
      0.18315461805608585, 
      0.21510913772025222, 
      0.17303315990493673, 
      0.16860978986444577, 
      0.09895059845408596, 
      0.15101190304520784, 
      0.48396532158361527, 
      0.19791922010967397, 
      0.17015502252697562, 
      0.13177007730444854, 
      0.1480551463677057, 
      0.04283166624825555, 
      0.057514029263496046, 
      0.09102585615820828, 
      0.14687177894031261, 
      0.20673439639766408, 
      0.05898090315836628, 
      0.2081819571272958, 
      0.021854267448049677, 
      0.16011023251641646, 
      0.16683950777624487, 
      0.2093304429991828, 
      0.14751372398258067, 
      0.04857226621607617, 
      0.1094284400190411, 
      0.1593487164716454, 
      0.16392818286364647, 
      0.1902373882475781, 
      0.3224583286787387, 
      0.19884249896944292, 
      0.19592941466004626, 
      0.08679072988699732, 
      0.12479149823172829, 
      0.21368396424237046, 
      0.19198074666400683, 
      0.13606021112948613, 
      0.30345323479506026, 
      0.1169672589996391, 
      0.14750155760308298, 
      0.13456158476881355, 
      0.19163871190698267, 
      0.1011938661428549, 
      0.2242591744689672, 
      0.21294443834095073, 
      0.18709219392328078, 
      0.08539550473008282, 
      0.20655641740822203, 
      0.11352170599225832, 
      0.16312172800008698, 
      0.13403448808291996, 
      0.03425759720141781, 
      0.1647377348834162, 
      0.17769120423430104, 
      0.09265842878826548, 
      0.05989657247998741, 
      0.1372266589423392, 
      0.2113430229583688, 
      0.21629549204501922, 
      0.1500147342076601, 
      0.1088025463486367, 
      0.10870046520126642, 
      0.13980679394346, 
      0.06374482822395, 
      0.20019224889695758, 
      0.06795866388157401, 
      0.06547043543110334, 
      0.19128322979194706, 
      0.060195212264472164, 
      0.17958561345079765, 
      0.1596796154317921, 
      0.16210544580743905, 
      0.19712657244697734, 
      0.06786053846824384, 
      0.1866531411637611, 
      0.15891990362486139, 
      0.10507736882172203, 
      0.15434394365329523, 
      0.1531795562389999, 
      0.034094486404611164, 
      0.18229252738198845, 
      0.1590379643389653, 
      0.1226941856766368, 
      0.1651859677227998, 
      0.18811211849249218, 
      0.207613487669736, 
      0.1682519479777866, 
      0.10059767934603263, 
      0.15193421029443985, 
      0.06126939196211042, 
      0.0732534693781213, 
      0.1903549386131416, 
      0.16973009552331184, 
      0.18935444801100318, 
      0.05894013138345473, 
      0.040115452278078986, 
      0.07964752125804193, 
      0.10604268762511436, 
      0.03177897952501887, 
      0.9022761446813161, 
      0.16185893224532905, 
      0.1999899316776881, 
      0.13724674063131745, 
      0.1936408842801158, 
      0.24173585062778866, 
      0.2147286202880447, 
      0.10992130044055883, 
      0.10037019317233567, 
      0.1447599897881201, 
      0.026089231727585333, 
      0.1970484026648289, 
      0.12857293586375523, 
      0.2362259482419829, 
      0.19385676438506216, 
      0.18409630317135528, 
      0.08299589810913993, 
      0.14965760701394135, 
      0.19677643340272233, 
      0.23150861996113906, 
      0.17743222342563897, 
      0.17625390573390567, 
      0.1625990588557438, 
      0.12901222974421653, 
      0.16674829931642887, 
      0.19501461292815142, 
      0.07380073742981222, 
      0.19854876779572886, 
      0.2089447567584103, 
      0.18110978468633196, 
      0.22016425077444043, 
      0.09139536745055625, 
      0.1908764107291582, 
      0.2478747137859273, 
      0.11247305442996541, 
      0.027172273283910683, 
      0.24337716671940907, 
      0.02514493241816079, 
      0.20290396433930782, 
      0.05899684655996973, 
      0.1134714558791544, 
      0.19316554553277399, 
      0.04712558232047291, 
      0.2305603931002775, 
      0.185617611530252, 
      0.022992527936105716, 
      0.18135763378111805, 
      0.17356560658622452, 
      0.19234429820554333, 
      0.17521747028084428, 
      0.13833077757176188, 
      0.02640181913718617, 
      0.057991448363365, 
      0.20683866411523738, 
      0.1219875321572341, 
      0.10313832972629441, 
      0.23500539142079033, 
      0.20752975427116696, 
      0.11120613725536978, 
      0.23659598196618914, 
      0.1449741744593249, 
      0.20228396213936317, 
      0.2198095291115862, 
      0.1621086767351984, 
      0.0530090390652082, 
      0.14805702078604194, 
      0.15809751159878224, 
      0.19496518359731993, 
      0.18350163262851457, 
      0.1639893725507575, 
      0.017280344778514502, 
      0.0961760917159199, 
      0.16527813669042446, 
      0.20326313314953032, 
      0.1320093453893881, 
      0.15606658195284315, 
      0.13625491266437792, 
      0.18069150001893247, 
      0.1405395667848825, 
      0.19491257678875676, 
      0.11465094562660587, 
      0.1551656888507585, 
      0.17590524817515696, 
      0.16990717927114024, 
      0.46650133502432223, 
      0.17953451833027556, 
      0.17713382319753834, 
      0.22271575985145992, 
      0.17278656834296455, 
      0.05071392448858649, 
      0.20523986801239846, 
      0.16588948812135682, 
      0.16852394206840646, 
      0.24859135471562915, 
      0.09678700760612698, 
      0.04826857434883993, 
      0.018975362080970355, 
      0.15253340216880973, 
      0.04010788272796286, 
      0.035910367636955653, 
      0.01949245405959424, 
      0.18258773295940806, 
      0.08348535710978862, 
      0.09347993945697018, 
      0.1399738463451636, 
      0.1281655723355153, 
      0.021827985150785625, 
      0.16004710325943114, 
      0.517806919997914, 
      0.22195233660688704, 
      0.09736200471513896, 
      0.21765258811611324, 
      0.1932858179270227, 
      0.17425528526609663, 
      0.14617118042586755, 
      0.1501374454755679, 
      0.1321776101395017, 
      0.03849215279546948, 
      0.2091912245067434, 
      0.14843743419823438, 
      0.12810969924195462, 
      0.2033237609035087, 
      0.11510641920286682, 
      0.13740364536045999, 
      0.1874723660619751, 
      0.17535917065130438, 
      0.2227579981752969, 
      0.22499690011847753, 
      0.23749236252402658, 
      0.18617784862087566, 
      0.15635897215396183, 
      0.18518534173047835, 
      0.2240828129506939, 
      0.17589702029578985, 
      0.02595441554821321, 
      0.18021100622436045, 
      0.18561804218616793, 
      0.15188242058068188, 
      0.1522986205893897, 
      0.19339271322496343, 
      0.10370122664095507, 
      0.33591510811521075, 
      0.17247032486482197, 
      0.13990254785979192, 
      0.10182914693004144, 
      0.16339096037170334, 
      0.10717739905537856, 
      0.14098567277261034, 
      0.12456452364828925, 
      0.041018083222782796, 
      0.1656743797201795, 
      0.20743737355321876, 
      0.22008058119430404, 
      0.1604059756908131, 
      0.2213779687601118, 
      0.18851072522902868, 
      0.1921520686639252, 
      0.21804620612447606, 
      0.3998200703118291, 
      0.16185832354510885, 
      0.055744044989944605, 
      0.18772193803281895, 
      0.18161577756758357, 
      0.22761018794292104, 
      0.2244141840428997, 
      0.14644359140907448, 
      0.13847557308732422, 
      0.027326123950954566, 
      0.19418708560224424, 
      0.17414593262292882, 
      0.25195312849682505, 
      0.12538081543334959, 
      0.20325530036882214, 
      0.2158256065721942, 
      0.1716305551050901, 
      0.189193526070806, 
      0.14303208011315052, 
      0.18070085502847522, 
      0.14182811035739953, 
      0.1550268355111552, 
      0.17374548257509453, 
      0.21028585702962965, 
      0.20950728419623138, 
      0.2208227496223179, 
      0.146130780164692, 
      0.17736552691142504, 
      0.2046747035848627, 
      0.1691946965767624, 
      0.09366460283534911, 
      0.07785240104486144, 
      0.16993097526827308, 
      0.08501530520416409, 
      0.14795883843424903, 
      0.23050439336772371, 
      0.22605831917568217, 
      0.21048568019135017, 
      0.1879764757960308, 
      0.18837200013587235, 
      0.22987968442398732, 
      0.08630102039074018, 
      0.10859914118852437, 
      0.085713420596168, 
      0.07896884733405381, 
      0.4151481824655015, 
      0.15123018189339, 
      0.059069450980521535, 
      0.1861045718759889, 
      0.12339992763610808, 
      0.1902231784286102, 
      0.09967972543619188, 
      0.09149201707994895, 
      0.12402257726716692, 
      0.1719005185483217, 
      0.19633705032873655, 
      0.17992856808606655, 
      0.1877921038070914, 
      0.21692808931829588, 
      0.1901248332406052, 
      0.22130061586962113, 
      0.15966379249217896, 
      0.20808913086820457, 
      0.2296549030876318, 
      0.19671183516177293, 
      0.08675257293399385, 
      0.22290569159084056, 
      0.19701727780975672, 
      0.21395521597568082, 
      0.12216890726574764, 
      0.1202004817597766, 
      0.0943111636344959, 
      0.21190289903000387, 
      0.46132596701479955, 
      0.19622135462500503, 
      0.2543415311130812, 
      0.16793765628759663, 
      0.1550017472488784, 
      0.28337613666674355, 
      0.22431855833086475, 
      0.19153186130062158, 
      0.17138617709393794, 
      0.1709827994588088, 
      0.2110102846288971, 
      0.0829651263076448, 
      0.1430907166111227, 
      0.22426330836048297, 
      0.23252754337037126, 
      0.10180138883436346, 
      0.11353362559149441, 
      0.1677447673086665, 
      0.1874971481132416, 
      0.1591379604915599, 
      0.21917855440066797, 
      0.16166192957749317, 
      0.21884781349565816, 
      0.21436904886110297, 
      0.15467406487771304, 
      0.1834369665625162, 
      0.1986877208040093, 
      0.07148700884529867, 
      0.5165096343189425, 
      0.1781820531681445, 
      0.14536052683058026, 
      0.1578817288589336, 
      0.15880144137415564, 
      0.09806750340629344, 
      0.1937914499882369, 
      0.19224709634959875, 
      0.03865348285287506, 
      0.2164937023337001, 
      0.07056891365181552, 
      0.11438999624469438, 
      0.1211438691031131, 
      0.22223407751693136, 
      0.21211820100614823, 
      0.1846693906965757, 
      0.5699185350375214, 
      0.10291613039643394, 
      0.16618316066246877, 
      0.15631514661674742, 
      0.16178908676957596, 
      0.06371517266026118, 
      0.18944126045935436, 
      0.2471688797709497, 
      0.17135966432392627, 
      0.23614233060295373, 
      0.15839153431785352, 
      0.10002548139871326, 
      0.18566466121491862, 
      0.1439035762056865, 
      0.2173148932918141, 
      0.1887859928925268, 
      0.21906863967401174, 
      0.21433678344280163, 
      0.14850575257821153, 
      0.2227571821972307, 
      0.17837401739561648, 
      0.23450573157076324, 
      0.1771556522890153, 
      0.039601320905713326, 
      0.09806824022542494, 
      0.19236669105318516, 
      0.12337226133391815, 
      0.21433733654220377, 
      0.6807622220435712, 
      0.28092296183718996, 
      0.21122335155958427, 
      0.18509906029281234, 
      0.12884697347161592, 
      0.13944420038037078, 
      0.192772550245659, 
      0.1625783148944338, 
      0.0675705473959585, 
      0.11963612262188175, 
      0.22312280665631037, 
      0.1606057088814627, 
      0.2238775444126436, 
      0.09609396428222211, 
      0.19464710159835194, 
      0.1709805281509641, 
      0.16923525773298465, 
      0.2053395907658014, 
      0.21027296198708015, 
      0.12691935834178633, 
      0.15705515279998464, 
      0.14812939650721044, 
      0.1702081848759353, 
      0.11331260279711715, 
      0.09777887338400736, 
      0.1705110731350678, 
      0.02215826723254514, 
      0.08928597451585858, 
      0.14169958237519922, 
      0.36719540007904355, 
      0.24263979903617094, 
      0.19337037031277998, 
      0.1510078883385529, 
      0.12099558890180669, 
      0.1437385832490294, 
      0.15355877714808713, 
      0.22173769717913624, 
      0.11308539195812499, 
      0.20953599146225182, 
      0.10668306202234903, 
      0.15286451538732743, 
      0.21646944402792673, 
      0.18267253356464083, 
      0.19945748939092678, 
      0.20585151556256628, 
      0.17476303912448343, 
      0.051437701390308635, 
      0.2231839039238973, 
      0.1234477967666066, 
      0.05222590900454726, 
      0.1636942234252048, 
      0.22063813278697655, 
      0.038327065347481155, 
      0.15952415069506362, 
      0.15403536267602966, 
      0.09379985649205567, 
      0.13777372825297965, 
      0.14433573261062532, 
      0.20371867306343316, 
      0.22317249222271024, 
      0.21438419895203828, 
      0.1808269271045031, 
      0.07542701089235035, 
      0.09595033689961853, 
      0.23063166250292208, 
      0.23189697691821737, 
      0.13973142227311566, 
      0.14551250537790095, 
      0.03769323379765223, 
      0.1451974907944785, 
      0.1593147028750892, 
      0.23458522054231665, 
      0.1972097811673074, 
      0.16819502518579638, 
      0.15024606095369128, 
      0.08919260132825985, 
      0.15468701203036891, 
      0.1618738031720684, 
      0.09216200135526793, 
      0.13246397961769213, 
      0.202499420915576, 
      0.11684965938674721, 
      0.25260758437183783, 
      0.1003388431928313, 
      0.22757017589161666, 
      0.2027620379573517, 
      0.22518305318952844, 
      0.21170624090608522, 
      0.20843445109037348, 
      0.20864399679821766, 
      0.23311073868260146, 
      0.15171970496898257, 
      0.22644786742060835, 
      0.19019506105325668, 
      0.23198899298034745, 
      0.23806260101005014, 
      0.1699631544581005, 
      0.16287203512338785, 
      0.17194804109150602, 
      0.10499131530986135, 
      0.21983453804084752, 
      0.009839761092089172, 
      0.21930851236983448, 
      0.1776980706131982, 
      0.08908788502690516, 
      0.09824357651258393, 
      0.1357736715060218, 
      0.09110986122015281, 
      0.17430900377292496, 
      0.09624361451126312, 
      0.00808734152616162, 
      0.11076108199796476, 
      0.21146281817733842, 
      0.20439371996767822, 
      0.1167372042880334, 
      0.07974737294143631, 
      0.1598006393391038, 
      0.1739605510391828, 
      0.1804488004020967, 
      0.18506382804717472, 
      0.306403687756049, 
      0.024181851558003252, 
      0.1878396222503326, 
      0.17011439880491458, 
      0.323065622796859, 
      0.17724384667606663, 
      0.1996996990298915, 
      0.05100939210684208, 
      0.20573880119386856, 
      0.17678067692300198, 
      0.1350961645039087, 
      0.1804093222554383, 
      0.24305422359842366, 
      0.14013795647249833, 
      0.2515282177977159, 
      0.22128306352906632, 
      0.16114845536062766, 
      0.15798344320156893, 
      0.17599062482537162, 
      0.1742466103554852, 
      0.16930996523483532, 
      0.1817995622533334, 
      0.22947069994832198, 
      0.16140482450250784, 
      0.20797394958371615, 
      0.221654964743257, 
      0.17080312482442467, 
      0.14141562918510597, 
      0.15416318902493278, 
      0.23104275963229842, 
      0.25201621934392876, 
      0.2384943157637401, 
      0.13335537082475193, 
      0.06666267743924079, 
      0.23256398116954508, 
      0.15363049728332662, 
      0.5127053887985054, 
      0.12335873160173887, 
      0.15466487714922098, 
      0.08479243304951692, 
      0.17185995964727213, 
      0.1732991017521783, 
      0.021071505319068307, 
      0.16266908341952047, 
      0.17595942375515106, 
      0.1641838117210568, 
      0.22603146532546584, 
      0.18225052358279356, 
      0.030934915840624452, 
      0.16551828048711642, 
      0.031591543027240966, 
      0.0858018916245636, 
      0.21778473799516387, 
      0.17657404281331798, 
      0.04732688445750768, 
      0.146556685940349, 
      0.12237127980358765, 
      0.13741265903589067, 
      0.2035495637339336, 
      0.2276787471376664, 
      0.1298731538939025, 
      0.09046259883170893, 
      0.19720829540470056, 
      0.1431594378879276, 
      0.1436383031350339, 
      0.18932164131302515, 
      0.21882128656806102, 
      0.19898747210912351, 
      0.11459224594786839, 
      0.1714909877475838, 
      0.18535121813363264, 
      0.1986029094748328, 
      0.1165825987448628, 
      0.20247942898431076, 
      0.19119974249908345, 
      0.19399070382984682, 
      0.11314616749951528, 
      0.11626692050584622, 
      0.16373923345571972, 
      0.22132385150028547, 
      0.22570354896699604, 
      0.128891472508503, 
      0.20422113334706432, 
      0.2002741836948624, 
      0.16019070117127077, 
      0.20851684756181435, 
      0.19080725292584128, 
      0.1969472588882424, 
      0.1276136648776701, 
      0.016216200786453566, 
      0.1128340143638353, 
      0.09848081234684887, 
      0.15116228605929613, 
      0.075741428388192, 
      0.06819145120963531, 
      0.10767070010594633, 
      0.10216983096982082, 
      0.05263371469531798, 
      0.13872039348364842, 
      0.09771644988426037, 
      0.1976329649663466, 
      0.1736244455232094, 
      0.24761292332985962, 
      0.031195384456291407, 
      0.17950752891845445, 
      0.2160212796917431, 
      0.24815579863189544, 
      0.10355674295363204, 
      0.11832943515669427, 
      0.20959661706523688, 
      0.07984293547798046, 
      0.13483341816828556, 
      0.17027154918465975, 
      0.17908928275700867, 
      0.20663284958037187, 
      0.09157522433327273, 
      0.17700071717946098, 
      0.21841440533419632, 
      0.21822925681346617, 
      0.197870235285759, 
      0.1750626425098548, 
      0.1469878477744865, 
      0.12928842863888024, 
      0.788293829935898, 
      0.05142957144605058, 
      0.059140121502380336, 
      0.2344661996971708, 
      0.2148880282859069, 
      0.17388766146443072, 
      0.19340037903354199, 
      0.23830802468936021, 
      0.1653809140230824, 
      0.19868474113006754, 
      0.13074796505912936, 
      0.14673319949907193, 
      0.24305643933393728, 
      0.22407271351395538, 
      0.23821647283805966, 
      0.19515644118065917, 
      0.04729570305837611, 
      0.24832400585892764, 
      0.19421392185992753, 
      0.19504159184090836, 
      0.07327207618327153, 
      0.22951757128513411, 
      0.0817865880647658, 
      0.14191355780235548, 
      0.18277906284480852, 
      0.19264075324424482, 
      0.15937986720989686, 
      0.20229860096864438, 
      0.05629764844676881, 
      0.2267596921743962, 
      0.1944004241092231, 
      0.08776219347423675, 
      0.01173587992050378, 
      0.2944869873449192, 
      0.23175228447305762, 
      0.08759013263788558, 
      0.18015281837369446, 
      0.21657072660489293, 
      0.03240938963194926, 
      0.14958396370155655, 
      0.04941111442794703, 
      0.17130596735941056, 
      0.19052329469664553, 
      0.14290331553534796, 
      0.194857975965606, 
      0.2301100766057766, 
      0.22872185572609435, 
      0.15767941725224344, 
      0.23235221808177428, 
      0.1934452703969927, 
      0.13058628901988997, 
      0.1597353108278419, 
      0.20270682031653808, 
      0.24559522412752424, 
      0.19076862668446817, 
      0.12967103044914077, 
      0.17249860504664802, 
      0.18971523095681625, 
      0.16449210624605684, 
      0.06710069726960456, 
      0.12774305900719435, 
      0.2037893784341693, 
      0.24499207627473202, 
      0.18380147834907704, 
      0.09797163789365426, 
      0.17871031271010615, 
      0.16105030139445176, 
      0.1628857031199211, 
      0.1638019575745029, 
      0.10914239310241179, 
      0.16930017891859642, 
      0.1629606552416729, 
      0.1386573728919301, 
      0.23331957794177108, 
      0.2175209491569037, 
      0.19948672818491925, 
      0.17842336667170106, 
      0.09692174875635837, 
      0.17064373145225661, 
      0.2404723730039771, 
      0.1537899076309368, 
      0.19115072010971257, 
      0.159138756694189, 
      0.22149148302999622, 
      0.19174559435117053, 
      0.09716562407883356, 
      0.14703986708311023, 
      0.18132850676230478, 
      0.14303491564031492, 
      0.16983427851594463, 
      0.16959560615586736, 
      0.16759041114463324, 
      0.0690025622164459, 
      0.16276072407749775, 
      0.1867852238251668, 
      0.14722299848859785, 
      0.07551868026602268, 
      0.16666429282170855, 
      0.11173600369452118, 
      0.22402198697793813, 
      0.16049498054792957, 
      0.22032528247059946, 
      0.22918704539856466, 
      0.18236904455334108, 
      0.21226775591904296, 
      0.12528050301067067, 
      0.09201018876644917, 
      0.07297287753202195, 
      0.21223750194850777, 
      0.037898971857075525, 
      0.1635330888152202, 
      0.16368775887625375, 
      0.07806765662614663, 
      0.20210715591015754, 
      0.2435032021658388, 
      0.14705476045528879, 
      0.16516515354439193, 
      0.12678370258284402, 
      0.20342758377014958, 
      0.1891222802046832, 
      0.16918772766869156, 
      0.04937079351800869, 
      0.2047178946438368, 
      0.19563691151217116, 
      0.02397664463886312, 
      0.22973461106206067, 
      0.11285176338263046, 
      0.5306773067381557, 
      0.22196371339616336, 
      0.19118158010520342, 
      0.17256670467931856, 
      0.16285382022719744, 
      0.191184446007383, 
      0.2222316115090812, 
      0.03279379108221477, 
      0.1393627769480972, 
      0.05650332171238235, 
      0.1616157228178724, 
      0.13492536287122564, 
      0.2256644712132405, 
      0.2188409432370513, 
      0.10103939621842759, 
      0.15702702979030048, 
      0.11726444059096558, 
      0.17340717092706387, 
      0.09466082367513869, 
      0.16860982859631835, 
      0.23209363485019435, 
      0.21421587090400793, 
      0.15358617491140808, 
      0.20941496003005608, 
      0.08728387349156615, 
      0.17438855827325095, 
      0.19645155957450547, 
      0.34085216179293965, 
      0.19802815431272028, 
      0.24670323608570016, 
      0.25573883475242726, 
      0.12961086460482354, 
      0.19701640845814822, 
      0.18129033107060888, 
      0.1671653390982618, 
      0.16132261193178077, 
      0.23023060506235116, 
      0.15596290191225878, 
      0.14005740704609007, 
      0.22267891651048524, 
      0.10365586690727367, 
      0.19764262976774946, 
      0.14142674919614023, 
      0.1746703605001908, 
      0.15608007746688057, 
      0.24412951961321447, 
      0.1801965196011663, 
      0.2233878601759901, 
      0.20623901770507644, 
      0.23784257147235635, 
      0.14580814114563492, 
      0.15893642770295066, 
      0.20391923896567166, 
      0.22684367222519208, 
      0.20313808134825748, 
      0.08205126448374177, 
      0.14447522734058532, 
      0.19079753589124882, 
      0.15203868677883417, 
      0.22270602266642212, 
      0.12725896660898547, 
      0.17796419505502034, 
      0.14945031359999447, 
      0.15925841824827033, 
      0.09671214822290551, 
      0.23894751072183276, 
      0.22538716956189142, 
      0.2067585870589113, 
      0.18105930357873176, 
      0.13336285549918728, 
      0.10740674206032802, 
      0.13959519149211377, 
      0.19570147705230628, 
      0.07768835364400148, 
      0.20781099550672616, 
      0.2085277141339097, 
      0.1881145795910816, 
      0.22876623022982487, 
      0.12423591141543719, 
      0.20679855700586605, 
      0.213295988614468, 
      0.21637225692194192, 
      0.15816815437160558, 
      0.07756659518273043, 
      0.1750956274822704, 
      0.19263198816263064, 
      0.2016170588866453, 
      0.08187401577564281, 
      0.11255827825684848, 
      0.2291541282802344, 
      0.12867599224699255, 
      0.197774574594059, 
      0.17059734422252526, 
      0.15006827207650572, 
      0.1445501388961435, 
      0.21030945907978432, 
      0.19432080509586722, 
      0.15407857957929325, 
      0.051554301884087154, 
      0.11594813256191987, 
      0.10803205381949638, 
      0.17001209524058442, 
      0.13565883633403822, 
      0.24223528745699738, 
      0.1300628239563437, 
      0.09894214680747357, 
      0.1306446197286009, 
      0.1096328649716981, 
      0.19731107342536536, 
      0.23194029385664633, 
      0.16510164082517642, 
      0.19541750365685637, 
      0.1950958308674514, 
      0.20619407871430526, 
      0.12725335906913604, 
      0.11869101387205602, 
      0.203507502502809, 
      0.023722744827400145, 
      0.20058754393481878, 
      0.2371959362974681, 
      0.23413763226498785, 
      0.14920601833948188, 
      0.1949890148009041, 
      0.1275124388569508, 
      0.2016922431401533, 
      0.534107456200689, 
      0.12564948239537535, 
      0.23818460048017734, 
      0.24336165258123899, 
      0.21508395064564304, 
      0.21010099906540078, 
      0.1996787808305745, 
      0.21449019761272803, 
      0.3699269858077744, 
      0.2384097951702749, 
      0.22890163549884687, 
      0.19651601398174903, 
      0.2201620517196916, 
      0.08131640876971487, 
      0.20813412835580006, 
      0.21583577019502656, 
      0.22075088086759292, 
      0.8069488961469838, 
      0.1814126358153343, 
      0.1825622347839435, 
      0.1652125244028228, 
      0.1197632175193051, 
      0.13960391987653697, 
      0.23245308379268906, 
      0.18094418629440354, 
      0.18828930785026085, 
      0.20277093250645584, 
      0.20801212257876778, 
      0.137689485799363, 
      0.2083628569325987, 
      0.1799698372084767, 
      0.23291247966529532, 
      0.366794533456923, 
      0.23559479870831904, 
      0.18395996361634415, 
      0.16551012244072894, 
      0.16425272700148957, 
      0.06295558425968084, 
      0.18888623035171118, 
      0.21333463990101798, 
      0.12630395577115205, 
      0.15741589714386844, 
      0.07361875641079335, 
      0.2406044007279106, 
      0.13327887796488946, 
      0.17070924701622744, 
      0.11584905129673154, 
      0.21490408725189086, 
      0.21640007862327612, 
      0.18770908325547123, 
      0.22926868740320328, 
      0.2144008447790293, 
      0.15193928980106938, 
      0.17748457437226114, 
      0.17488240307315864, 
      0.23500944934940526, 
      0.2066350301632601, 
      0.20801086310815037, 
      0.1890209482123137, 
      0.14798448271168724, 
      0.17979735416255083, 
      0.20380037700514783, 
      0.2129979600544511, 
      0.16196955415730263, 
      0.16093658394571167, 
      0.207134481209945, 
      0.15324084947508737, 
      0.23631495337398756, 
      0.15890617198394338, 
      0.2079942421941919, 
      0.22438591820331708, 
      0.19131213153738352, 
      0.14344331376224187, 
      0.219719497016599, 
      0.02301334009029797, 
      0.03337071834601629, 
      0.2166798709739798, 
      0.24512881524449523, 
      0.2166123871925255, 
      0.19901870216556433, 
      0.1256557559156012, 
      0.008008424849034617, 
      0.17325858452576612, 
      0.14756716294022973, 
      0.09777182530101489, 
      0.13710714725094328, 
      0.131342555705189, 
      0.24157884161520415, 
      0.08662373444588091, 
      0.06634890622478214, 
      0.2010904859958212, 
      0.2212496677680125, 
      0.12787234874784548, 
      0.19121446694926567, 
      0.22954732036258135, 
      0.2547171695882387, 
      0.21790955623425456, 
      0.24109515219376765, 
      0.16551563084809195, 
      0.15147301544292294, 
      0.11912104881437445, 
      0.20914891805147073, 
      0.11691164798350934, 
      0.16774186257484017, 
      0.18453225521523375, 
      0.2065677846007185, 
      0.21475209952105986, 
      0.1897835693490889, 
      0.21196881875829743, 
      0.12571698538223322, 
      0.034705406439600676, 
      0.22063377444454682, 
      0.1339792874467891, 
      0.2389109420396115, 
      0.12830601615788637, 
      0.11723613113486206, 
      0.1692102499628616, 
      0.05698146828312742, 
      0.198252345477391, 
      0.11523266442479581, 
      0.20010321618862406, 
      0.18323248011220877, 
      0.18258392682090638, 
      0.16846726687646807, 
      0.15469499660906388, 
      0.17698837571914333, 
      0.22970960681365657, 
      0.22674849471293504, 
      0.07318506256463549, 
      0.16590699923316302, 
      0.2104833278496306, 
      0.22311110111648103, 
      0.13512607947177074, 
      0.19135101943588867, 
      0.12490368357771531, 
      0.1368477654728032, 
      0.14816531431975577, 
      0.1873897702892339, 
      0.14391079424312758, 
      0.017885894692639032, 
      0.19404211664987908, 
      0.06887176810786809, 
      0.17014856637995132, 
      0.4016416127347117, 
      0.2072486895392438, 
      0.12252013001548633, 
      0.10117426858297919, 
      0.19417812504534188, 
      0.22355766571113586, 
      0.22180746832421533, 
      0.11715577503969613, 
      0.23396367495836332, 
      0.21043665155784272, 
      0.14434791726139845, 
      0.031133635454851438, 
      0.045540371085010446, 
      0.4137059490668861, 
      0.20023004451655216, 
      0.14272391364062667, 
      0.3226984460802581, 
      0.15094234214737473, 
      0.2146336742407781, 
      0.07515036568144115, 
      0.20098988560210873, 
      0.2135680919137968, 
      0.04693157915226449, 
      0.15074111200642287, 
      0.23180873371365746, 
      0.07513049326681531, 
      0.06138601166793627, 
      0.14744083149643292, 
      0.13540622224888016, 
      0.22454300513697406, 
      0.21684959342851892, 
      0.19491246671846577, 
      0.12800740238862404, 
      0.18796286939578968, 
      0.18985224544076296, 
      0.19735165210116917, 
      0.1065826602543293, 
      0.1624110618589805, 
      0.136847529616255, 
      0.2041702183538567, 
      0.6653854098136674, 
      0.16357882761907952, 
      0.205046452522453, 
      0.25417434204825823, 
      0.13573247314239953, 
      0.04379519163000296, 
      0.14442674433388317, 
      0.24418481995290836, 
      0.22466466715880998, 
      0.13725615858611998, 
      0.15822897884141043, 
      0.21052893072297532, 
      0.5243133923762727, 
      0.05445649159714299, 
      0.24102644179057445, 
      0.21758397427375203, 
      0.19773855956981296, 
      0.09607132455053831, 
      0.2138162981893551, 
      0.1572282072424498, 
      0.22604589109408943, 
      0.14674477227685845, 
      0.075844155573599, 
      0.23727875330961984, 
      0.19450645953645776, 
      0.20030484890259231, 
      0.19827067598541537, 
      0.083921504256157, 
      0.02057669731977458, 
      0.05077013123873921, 
      0.1802535772647025, 
      0.20171606172722775, 
      0.04752958436846447, 
      0.15331171666096288, 
      0.11029475489368193, 
      0.21485494818101747, 
      0.04140979992169436, 
      0.14361285078355832, 
      0.17878794047254504, 
      0.11713709744895338, 
      0.13752659589722516, 
      0.08694228483737272, 
      0.02574367548326842, 
      0.06736752397347344, 
      0.4059724167128193, 
      0.22185407866571874, 
      0.20586823587777003, 
      0.16976567473748258, 
      0.18326755622791294, 
      0.10765869210783997, 
      0.0599348063134164, 
      0.15242251926262743, 
      0.1286894445681523, 
      0.22979955436957136, 
      0.21036695853612128, 
      0.16272937462815798, 
      0.024843462117713842, 
      0.19218303058749955, 
      0.1964495001670577, 
      0.1441980375396622, 
      0.12270377168676032, 
      0.18296195766294843, 
      0.17294201351536775, 
      0.25483803748616224, 
      0.19781237954189748, 
      0.15549287576023313, 
      0.1497764482132744, 
      0.21000801322201393, 
      0.17427697985340418, 
      0.2335905207503781, 
      0.03739879181556791, 
      0.36978552087824196, 
      0.17645308562950204, 
      0.2350577799411762, 
      0.11950361045989787, 
      0.24085323815454043, 
      0.2243636701927295, 
      0.6472759333931977, 
      0.23612202119281203, 
      0.2451901392604558, 
      0.13228090250404437, 
      0.19370440476494719, 
      0.07653075653841332, 
      0.20566142675391677, 
      0.19600455627790095, 
      0.168302743937195, 
      0.20075750649181517, 
      0.168234448152317, 
      0.2332562228989852, 
      0.24708815274992296, 
      0.13027908243456693, 
      0.1967270393867568, 
      0.13078809654865675, 
      0.20283983139054385, 
      0.08237805531138279, 
      0.08796201558039816, 
      0.425652649187396, 
      0.16129354177106558, 
      0.12103383042513564, 
      0.205149384313028, 
      0.08874979680280329, 
      0.24198638238617784, 
      0.18345569951349677, 
      0.22005660290680396, 
      0.22250160939609823, 
      0.07182134495409635, 
      0.1529167545930501, 
      0.15333049863622822, 
      0.24461573649393012, 
      0.07110967502889855, 
      0.2206046464947534, 
      0.037244769245136186, 
      0.152581654344101, 
      0.2368208797274283, 
      0.0592272411938796, 
      0.18174030723536003, 
      0.2373059079067475, 
      0.1092978795485887, 
      0.20590165946864925, 
      0.18332718459930442, 
      0.19924600185656785, 
      0.020222603191570588, 
      0.20988179877352323, 
      0.20975445703358195, 
      0.13982014070244042, 
      0.14607468402126886, 
      0.2515657017906043, 
      0.2330358079671194, 
      0.19558379250874108, 
      0.1476743547028659, 
      0.21112217379510292, 
      0.22026343118385439, 
      0.22184573175905234, 
      0.1182960148723565, 
      0.2206178090292442, 
      0.2230669156697648, 
      0.18047179800487478, 
      0.14266122982556034, 
      0.19686970468290294, 
      0.23732545429222235, 
      0.1165762348039262, 
      0.18827410974481437, 
      0.06462712688576938, 
      0.17541331333346952, 
      0.12135542526839221, 
      0.22326587217397653, 
      0.2306905560245624, 
      0.1990881814643338, 
      0.2245843924407002, 
      0.12444547188445315, 
      0.13472869949585037, 
      0.19931105356108636, 
      0.2930800001681177, 
      0.031315681479381, 
      0.11614047937803075, 
      0.2092604241044424, 
      0.033051028598695444, 
      0.19011326755828747, 
      0.1766109673025055, 
      0.14969431283801507, 
      0.24959262649878053, 
      0.13697455639392317, 
      0.22938460533747412, 
      0.09505976951435108, 
      0.1951570406889487, 
      0.23078792892503588, 
      0.18427268045568998, 
      0.22731981004747434, 
      0.10247445372143131, 
      0.04142976564115565, 
      0.15790785820788864, 
      0.10837507420357834, 
      0.23959534216345368, 
      0.21797214885802696, 
      0.23453322390478562, 
      0.17017047892147308, 
      0.15654976623187944, 
      0.18058640128143535, 
      0.10223441283893327, 
      0.10354067453835915, 
      0.19780955829213173, 
      0.22806322338414442, 
      0.23093683644828034, 
      0.11142218363448665, 
      0.2163908414712518, 
      0.21373563841825458, 
      0.16559041008950193, 
      0.07630936045678503, 
      0.19433670675609202, 
      0.17450780363392765, 
      0.23437786711891348, 
      0.07010727163506644, 
      0.1471785039425714, 
      0.18730076962577316, 
      0.18428339265510135, 
      0.18637817627248127, 
      0.11032837407590788, 
      0.02119386027382073, 
      0.2376779084949282, 
      0.5110018252850199, 
      0.05817840020440878, 
      0.09767167185960304, 
      0.15130006267128643, 
      0.19388856519817282, 
      0.21793014882959597, 
      0.05776168746663634, 
      0.09544150867972104, 
      0.20253041914551953, 
      0.46799645219235775, 
      0.16223279367634338, 
      0.21644698926908384, 
      0.19261020389029002, 
      0.1916616553134725, 
      0.14148358379351209, 
      0.19060718327969484, 
      0.11660864113956138, 
      0.23940771060398583, 
      0.0995338173758772, 
      0.2186209656830557, 
      0.23067802568386753, 
      0.15469395593748794, 
      0.06758884585833153, 
      0.17669878845114084, 
      0.11015724591679178, 
      0.025750669926663274, 
      0.15423745926055296, 
      0.20206878903343922, 
      0.2152439979623327, 
      0.07109727544305018, 
      0.18266590902110427, 
      0.09528101419465605, 
      0.1855236395567807, 
      0.21706344896388696, 
      0.13241010176761897, 
      0.20018974302601658, 
      0.2388485881078469, 
      0.13342301833993114, 
      0.12942079293693456, 
      0.21222986176015876, 
      0.1361154274773343, 
      0.11571741267122945, 
      0.0542556811223453, 
      0.22759528747151597, 
      0.1436497213618536, 
      0.4242594404031977, 
      0.4476450502196173, 
      0.08228925634939926, 
      0.15373755612968754, 
      0.19538292829348847, 
      0.21024550143813928, 
      0.219420235210309, 
      0.156966330555185, 
      0.23908047252537826, 
      0.2126256082811345, 
      0.14077726520470132, 
      0.21620509802937257, 
      0.23894136115258527, 
      0.1245951909709405, 
      0.11445900132696073, 
      0.18841993492105852, 
      0.19004417457152634, 
      0.1657267874385707, 
      0.12518734343912222, 
      0.21770258018597083, 
      0.08733951008162162, 
      0.1710684360373956, 
      0.16418046781357495, 
      0.14389450430834552, 
      0.10244021286061197, 
      0.2193705683297456, 
      0.17504012271943484, 
      0.22850986716207786, 
      0.10771233189317031, 
      0.1145687828146385, 
      0.11074207604272053, 
      0.18224726195067364, 
      0.2416585984859382, 
      0.21970166996457893, 
      0.10818654455822534, 
      0.17534766666477977, 
      0.2433405232136541, 
      0.12047637398125652, 
      0.1630238531895387, 
      0.19061568284648364, 
      0.1230091881628721, 
      0.22192212189759955, 
      0.22573779854518186, 
      0.18336272454220123, 
      0.19062453881927996, 
      0.16755679842969456, 
      0.22550511494465403, 
      0.23930421556860199, 
      0.06506026826007744, 
      0.12471145555416033, 
      0.20198005002595895, 
      0.20107888914627828, 
      0.13523108249301818, 
      0.021212648749092882, 
      0.17107558230177586, 
      0.07585221942351561, 
      0.11300378687489984, 
      0.023297416081855597, 
      0.21868049765641273, 
      0.22879821532616332, 
      0.12224594798422096, 
      0.07265253952100191, 
      0.17285028665701818, 
      0.22224034843223342, 
      0.1462401472491665, 
      0.1722787304905167, 
      0.15120349945175168, 
      0.1203356497796247, 
      0.17430525451031328, 
      0.20836213542360923, 
      0.07823355685509806, 
      0.18172678978273818, 
      0.15107056886132686, 
      0.21111628374920693, 
      0.20390892602563834, 
      0.4824546701407075, 
      0.34505906994131164, 
      0.21080435999976543, 
      0.22037157245130265, 
      0.17448156872412757, 
      0.1681478675061324, 
      0.1440968672546191, 
      0.22176402314035445, 
      0.16438225438541862, 
      0.19584001064500753, 
      0.12074315578995963, 
      0.1665392698393799, 
      0.14100042070561122, 
      0.11429188214318727, 
      0.18173341749182348, 
      0.2021738920169779, 
      0.2065782545165986, 
      0.19903240508671455, 
      0.2475912845323352, 
      0.11443924909572838, 
      0.047230684134063304, 
      0.1227665976887028, 
      0.14429510540360038, 
      0.09190771890846046, 
      0.18921659452262532, 
      0.22121957290268665, 
      0.21091593415546922, 
      0.23150885727985193, 
      0.24648985184815925, 
      0.038141440642659265, 
      0.18710813703424645, 
      0.015510165625388369, 
      0.0811952180999423, 
      0.12016407078695908, 
      0.1754789889332579, 
      0.13381761195180258, 
      0.24288784335755279, 
      0.18204870574606027, 
      0.07245831123347743, 
      0.1793024268541575, 
      0.19676219498438483, 
      0.17020052496809696, 
      0.24361415561298572, 
      0.22761720784789924, 
      0.1830224632391178, 
      0.19936335933066981, 
      0.10080424854115821, 
      0.3242704842973478, 
      0.11792671693700991, 
      0.0862945215943875, 
      0.13567255023287908, 
      0.11735547923840903, 
      0.16283446794236606, 
      0.1833561219204337, 
      0.22462301405954374, 
      0.24925226016887547, 
      0.20006090662475431, 
      0.18421869892913473, 
      0.2456819248046415, 
      0.24181694653606195, 
      0.23615868998045275, 
      0.2074984368330247, 
      0.18662451773286778, 
      0.23391088992925016, 
      0.12338651187190851, 
      0.08031899201786494, 
      0.2149835588880132, 
      0.23575459574956184, 
      0.22733073845051555, 
      0.2525614903891472, 
      0.1790250930549383, 
      0.23042510791906118, 
      0.19387693414558502, 
      0.23092214219703866, 
      0.14573258115910648, 
      0.039615818060957424, 
      0.23038716190718397, 
      0.19997160948211437, 
      0.038968816623475164, 
      0.16055330719442454, 
      0.12875637704200035, 
      0.23257598467905827, 
      0.07445952750839924, 
      0.19773724321732922, 
      0.21635551957821003, 
      0.1967069371824244, 
      0.17914551194590778, 
      0.06709609482900909, 
      0.07094870153421279, 
      0.015919569850727653, 
      0.2111994932542211, 
      0.09437078301842061, 
      0.20213203087254825, 
      0.09520369612365565, 
      0.19110383083554458, 
      0.20741072209655956, 
      0.19871274228522595, 
      0.2543705924121361, 
      0.12248440800854377, 
      0.049697177197027556, 
      0.12222075362266178, 
      0.24671813253917654, 
      0.1913392971820662, 
      0.2379564022165201, 
      0.12548539132905565, 
      0.22400898333968802, 
      0.1656333812371265, 
      0.08917439702378012, 
      0.24166506055887757, 
      0.1537330805511607, 
      0.0613166659045894, 
      0.19278026027810877, 
      0.16065868921037776, 
      0.20193863262432482, 
      0.2057716136151346, 
      0.20134779888859317, 
      0.1689139506317301, 
      0.04692935046089151, 
      0.051233344607459534, 
      0.14172431154366344, 
      0.1464737877050548, 
      0.21033338259546186, 
      0.13430465328272764, 
      0.12842450765244534, 
      0.063927705016832, 
      0.23358292152103396, 
      0.17535328372062417, 
      0.1907113578304113, 
      0.24250759915770717, 
      0.24424733064034512, 
      0.08506764451450491, 
      0.11214253346601301, 
      0.3616312411101337, 
      0.15817848423522593, 
      0.18153085416143727, 
      0.1943315747426283, 
      0.2201862905550519, 
      0.2010546549199805, 
      0.24046893133928035, 
      0.1078929307881688, 
      0.16295461030812647, 
      0.16186388703429622, 
      0.19367517940367318, 
      0.17482343472418474, 
      0.06844697866689285, 
      0.050155794852473984, 
      0.21744024033252393, 
      0.22197977824748835, 
      0.11369302557568013, 
      0.13417027287859418, 
      0.12034024445249328, 
      0.18084663664056744, 
      0.08292959839537328, 
      0.19666915628365156, 
      0.1829216227719513, 
      0.22670706184051714, 
      0.12968027770924986, 
      0.18919876914954342, 
      0.24902464414114708, 
      0.20464400861123294, 
      0.20642248638067515, 
      0.09368888005766103, 
      0.2489253595279628, 
      0.24244760364572235, 
      0.21758015969586716, 
      0.05177090799091103, 
      0.21669480133755467, 
      0.0789519034579809, 
      0.07118080155675853, 
      0.171943118164256, 
      0.18353082997317546, 
      0.20199320679421628, 
      0.17947738244741746, 
      0.15638579532471394, 
      0.18176816043418537, 
      0.1561414895768904, 
      0.11380884998390112, 
      0.03713138749900865, 
      0.14627960288541464, 
      0.21980294078501167, 
      0.07570152104665928, 
      0.15856541489066978, 
      0.19532967425430908, 
      0.04230080703385702, 
      0.09978564760689278, 
      0.2104631422516603, 
      0.18374828053865885, 
      0.22572954014635907, 
      0.20364069625813055, 
      0.17052734474158465, 
      0.20072401872126835, 
      0.15308546111606317, 
      0.1410937621193323, 
      0.10341762769281174, 
      0.2244657899498089, 
      0.16785585209656367, 
      0.19338870961866383, 
      0.051440050342514976, 
      0.16297405826293385, 
      0.1584478452377767, 
      0.22824760333575492, 
      0.20325654251906022, 
      0.19452784503278947, 
      0.13839922813260536, 
      0.15366062219172918, 
      0.190244560615019, 
      0.14816367454248722, 
      0.1791373601540907, 
      0.1794242525325872, 
      0.1987055725168226, 
      0.19882657311593324, 
      0.21253137169295214, 
      0.20405460976647596, 
      0.09812220511409774, 
      0.05942869855497761, 
      0.2024983672746801, 
      0.21033703306967516, 
      0.12028929343596789, 
      0.10641477480147665, 
      0.12367328353518572, 
      0.044635888851454336, 
      0.14294182313741124, 
      0.1406044282732368, 
      0.20776824910609265, 
      0.08748328606212463, 
      0.03732787587177122, 
      0.2204527012471245, 
      0.19053068614130633, 
      0.6201057941544882, 
      0.23149003855765457, 
      0.2333279670020916, 
      0.21550411871953398, 
      0.08711294879474002, 
      0.09518408034240346, 
      0.2423931861493987, 
      0.1703756030590175, 
      0.09077132268550245, 
      0.21214124403699328, 
      0.18618251655798113, 
      0.13913987341530357, 
      0.23760143836881129, 
      0.17503063018685802, 
      0.11755822983108444, 
      0.18789650598208654, 
      0.23900242631901686, 
      0.10275322654727152, 
      0.17034831290423183, 
      0.15638623567147678, 
      0.14497227850024821, 
      0.22291175507270217, 
      0.21733068266741223, 
      0.18809126440703255, 
      0.21781752565436382, 
      0.18671307073238239, 
      0.043859268761985336, 
      0.6329622194240709, 
      0.24467698427355736, 
      0.2384064404211924, 
      0.15112951935514185, 
      0.0247608603111107, 
      0.15870443106992857, 
      0.22914697814406132, 
      0.24531695256056152, 
      0.2095287043832329, 
      0.6716950972404395, 
      0.06530838695176383, 
      0.22711372953989356, 
      0.1443531848380812, 
      0.2409898949542578, 
      0.1382732881782355, 
      0.15283301722381176, 
      0.07586332330686338, 
      0.15416648546041195, 
      0.1529610999755095, 
      0.25795202066185163, 
      0.08338296597536794, 
      0.20648297311534813, 
      0.16883520665066296, 
      0.157130722970757, 
      0.1914377446570429, 
      0.23669385723417735, 
      0.1720679934898087, 
      0.2070803956973333, 
      0.23362406481922993, 
      0.10974782602539095, 
      0.15686800287182703, 
      0.17381395491462667, 
      0.18480923107871558, 
      0.169149814044122, 
      0.12868299344654355, 
      0.07901912784569459, 
      0.0678130361392751, 
      0.24467126109501372, 
      0.13282479091320076, 
      0.24072564225518242, 
      0.19935543982297105, 
      0.20299856740080674, 
      0.4552372235107655, 
      0.21953909355115375, 
      0.23511728928788203, 
      0.20828077225289948, 
      0.13523777195850645, 
      0.1664952698011131, 
      0.1769783938369162, 
      0.11716135509884695, 
      0.0699796654491063, 
      0.04411089921215634, 
      0.18625983661596163, 
      0.17543413726603765, 
      0.21735541332802358, 
      0.1370700367506613, 
      0.21704352867252627, 
      0.2438337387560168, 
      0.15395984140032307, 
      0.1719529536678732, 
      0.20422992510584015, 
      0.2249350500954733, 
      0.10054318910929201, 
      0.21852356680462945, 
      0.22629529661396058, 
      0.12870837401003393, 
      0.16935905060187087, 
      0.07376520207338452, 
      0.16903774730295734, 
      0.5484964066357289, 
      0.055088729581028104, 
      0.10461599343772923, 
      0.18896826590710555, 
      0.22953626307195665, 
      0.16419752244829008, 
      0.18650673229908918, 
      0.19352990469940246, 
      0.16747805140159774, 
      0.12251722791325076, 
      0.19932532789732507, 
      0.22197883381590244, 
      0.13631982154575803, 
      0.21274137245150135, 
      0.21232842705574342, 
      0.2059659950334898, 
      0.22716959386496338, 
      0.10459271925619129, 
      0.08381891534712918, 
      0.22965308946882138, 
      0.07755756874503293, 
      0.23180543751503524, 
      0.1922936677927543, 
      0.07064348949147137, 
      0.17317430092014519, 
      0.1943775141333817, 
      0.1021504356572179, 
      0.1836605893162466, 
      0.18219534550607885, 
      0.21070824659409088, 
      0.830779039001912, 
      0.04651114374563287, 
      0.32250660577187223, 
      0.13588174108285905, 
      0.13330715706049365, 
      0.08548803901490457, 
      0.15704960225777415, 
      0.16950999627593832, 
      0.10883086571019883, 
      0.3753940420320541, 
      0.03214544378056871, 
      0.07426530052383895, 
      0.19550489098687301, 
      0.2387144438020283, 
      0.17220878139820248, 
      0.18910635643541973, 
      0.27310421731891665, 
      0.11009605239317208, 
      0.16693997270185507, 
      0.22555853688624433, 
      0.08799998084125048, 
      0.1519559230527621, 
      0.09019724852216586, 
      0.22999286707320926, 
      0.24191271946259768, 
      0.22962309309331663, 
      0.019116817040519637, 
      0.12059321812444403, 
      0.13544447276376767, 
      0.2698472274106118, 
      0.10110450655463371, 
      0.16312955545152902, 
      0.18810709647984272, 
      0.11579112359587156, 
      0.10602289101156143, 
      0.23483441210190245, 
      0.04539776840946412, 
      0.24422217084646428, 
      0.126195106325255, 
      0.23139666343237472, 
      0.20318012214946282, 
      0.19867980003853813, 
      0.21343843478583935, 
      0.20763309487567366, 
      0.17892900158326538, 
      0.16814424141778142, 
      0.22540408341646703, 
      0.24682363406060723, 
      0.1563945822206785, 
      0.15760284609998756, 
      0.19318617382899447, 
      0.3822706232515867, 
      0.24494698634525727, 
      0.11556002747036737, 
      0.2070095716039016, 
      0.17922755560379375, 
      0.11875309225103274, 
      0.25629381371572, 
      0.09290650398461527, 
      0.2341058771269043, 
      0.31254790454505427, 
      0.21177085857678365, 
      0.0919160577874323, 
      0.1732620306980744, 
      0.125054071798302, 
      0.17807376040502337, 
      0.21728301325682167, 
      0.22569738091341432, 
      0.04572777817780041, 
      0.0663599648157092, 
      0.18560667756839305, 
      0.20086791673446752, 
      0.10963333333255224, 
      0.19422589445153604, 
      0.06229970220584719, 
      0.18146570567442408, 
      0.22836137953289404, 
      0.245424367909943, 
      0.052939837774130846, 
      0.20630899563289334, 
      0.1429523982535636, 
      0.22768115707074846, 
      0.15805126678678147, 
      0.23239308420493282, 
      0.14114305682955355, 
      0.15941024634367076, 
      0.1614633070136881, 
      0.5486799250116488, 
      0.1747571843824439, 
      0.11559735019671795, 
      0.17630500542255834, 
      0.05672775022906132, 
      0.10857256067608065, 
      0.17500211562854187, 
      0.1533717333886641, 
      0.30089242717883385, 
      0.2162123098219982, 
      0.2108468090103712, 
      0.25289711523546643, 
      0.1998323670856995, 
      0.18940886617866595, 
      0.017432900630414958, 
      0.20401723054364287, 
      0.4010700343556578, 
      0.25693360934509907, 
      0.11835459851307022, 
      0.20393847104695687, 
      0.14929327940682344, 
      0.22561470737006045, 
      0.19975852614336878, 
      0.11507140644667428, 
      0.06269341681286333, 
      0.2172209745709131, 
      0.24400722128373475, 
      0.20318049074172592, 
      0.11650627597353204, 
      0.22133178531929157, 
      0.2065651490795164, 
      0.06086735780309703, 
      0.24207188521271403, 
      0.2183711980358889, 
      0.2298340154264914, 
      0.21925302873445257, 
      0.04774045377656612, 
      0.2773053116917607, 
      0.21979190920219874, 
      0.244434662406559, 
      0.1457779732280712, 
      0.2198856942818937, 
      0.06644732217423965, 
      0.17466141277033176, 
      0.18175200218408882, 
      0.10326949212574797, 
      0.07605875562111951, 
      0.1722162636244985, 
      0.060022650264277985, 
      0.15186610059140296, 
      0.17084443940923041, 
      0.1054100166242965, 
      0.1686407085281992, 
      0.14939609783142732, 
      0.21715588221373783, 
      0.07635776133581439, 
      0.12395949613089684, 
      0.23025378020362897, 
      0.1093429535733762, 
      0.15574734968691878, 
      0.24553473202157738, 
      0.02094671192551302, 
      0.2029569220434644, 
      0.060932462330901126, 
      0.1549827521837697, 
      0.23347318513069074, 
      0.15047786778714042, 
      0.22465154002063065, 
      0.13610269772555988, 
      0.16768792493485962, 
      0.0823224638880154, 
      0.2226294151224423, 
      0.17020930726068528, 
      0.22246608543595733, 
      0.14498464525211197, 
      0.24416180314630484, 
      0.21109103149443362, 
      0.013576757823865358, 
      0.18006656163628745, 
      0.17103533356138392, 
      0.17778427343652123, 
      0.0629005894637918, 
      0.5411055883723673, 
      0.11867603112236819, 
      0.20004477737106535, 
      0.12204616348005959, 
      0.25652194912370324, 
      0.21543572884226656, 
      0.2370585687494133, 
      0.1333839605162236, 
      0.2560645731359296, 
      0.21550867591317915, 
      0.234486421536911, 
      0.32941835362078736, 
      0.1897480550031041, 
      0.16415148494914955, 
      0.09705316874408884, 
      0.24932999963605354, 
      0.14365162185766245, 
      0.0367983952579723, 
      0.10119827306132397, 
      0.1665307654293642, 
      0.2207588815266829, 
      0.20538987916534837, 
      0.19579043873316712, 
      0.17044305836890764, 
      0.13360547083822377, 
      0.19443559720183898, 
      0.18136507401631763, 
      0.1327511199494852, 
      0.1377893735156084, 
      0.2132166829783582, 
      0.6816057928517717, 
      0.40787035371793623, 
      0.15740193480431702, 
      0.19342214825496243, 
      0.21908766992893094, 
      0.06055145533051291, 
      0.23455237965786227, 
      0.06781163990880223, 
      0.15704454086169342, 
      0.110436109904925, 
      0.19828320122865797, 
      0.12782960942029892, 
      0.20399091396614985, 
      0.23047174423081376, 
      0.2414638840396895, 
      0.1982068094432228, 
      0.25813738907530664, 
      0.19471790931326088, 
      0.23887929714472583, 
      0.1715217652836474, 
      0.24022817593783605, 
      0.07334114696516607, 
      0.18894214617924457, 
      0.012390924927516487, 
      0.23930427437845062, 
      0.14082074967131028, 
      0.080703430239871, 
      0.21447149426646325, 
      0.23864346435552217, 
      0.189918395536758, 
      0.11394474709487629, 
      0.21569564567362415, 
      0.17657153809856568, 
      0.249795068581405, 
      0.1961454024758748, 
      0.1354157372500554, 
      0.161514668970297, 
      0.18845355931776034, 
      0.21614645061420978, 
      0.16000267202197627, 
      0.17290125706124404, 
      0.21867615723625183, 
      0.11135498286260237, 
      0.10673077968446508, 
      0.17070323777221896, 
      0.21887097470611624, 
      0.2410049412761131, 
      0.19360169618562056, 
      0.19170559490827144, 
      0.20831686340256836, 
      0.22872792733821512, 
      0.16774793457871143, 
      0.2037103036309402, 
      0.04842589384168822, 
      0.19633221580022256, 
      0.14583825041355353, 
      0.1795300460932253, 
      0.11864651221308692, 
      0.12158029472985793, 
      0.23199940607481698, 
      0.14092878612936693, 
      0.1465209032707135, 
      0.22827031201838652, 
      0.12007705812204533, 
      0.21720057880718377, 
      0.12141926391968032, 
      0.24785736129975863, 
      0.09120318615603146, 
      0.09934436544082849, 
      0.11817970176049322, 
      0.1935962315152101, 
      0.17331570417882025, 
      0.15921140829975597, 
      0.08634448403547254, 
      0.20115771983390954, 
      0.23726752560885278, 
      0.0648153090976519, 
      0.2337984459454054, 
      0.16042825051373721, 
      0.29231472506284417, 
      0.028610897598198737, 
      0.1791039210946283, 
      0.13491589608031618, 
      0.19616187807546584, 
      0.15648015985339314, 
      0.181432595694577, 
      0.23509664869260863, 
      0.2298835674917588, 
      0.16203591481511162, 
      0.1892924449007932, 
      0.04784627238360613, 
      0.20654237346124504, 
      0.16474466928050374, 
      0.20598868850760985, 
      0.8667233075659626, 
      0.21506001894958116, 
      0.23599309351203346, 
      0.13037746746017093, 
      0.17757618781498744, 
      0.16648328656875638, 
      0.1900309676977785, 
      0.16220280432091871, 
      0.021424180555543917, 
      0.17625760442109487, 
      0.22368239368257586, 
      0.1697409513600948, 
      0.1502505481966225, 
      0.1469272427392981, 
      0.19586343804726292, 
      0.1995926076081121, 
      0.22262456194216187, 
      0.07349792384522907, 
      0.23739104229715335, 
      0.11911057991651096, 
      0.19841047337936898, 
      0.24511389019238647, 
      0.14777937745935224, 
      0.08323716923983394, 
      0.2440057789370491, 
      0.17513182834383556, 
      0.06922311093290527, 
      0.2052411905052272, 
      0.2236302516504111, 
      0.18556628715566542, 
      0.14430081569946915, 
      0.2270528719713246, 
      0.07770924602055945, 
      0.018649112421519464, 
      0.05496602066434544, 
      0.20522264631398257, 
      0.20248967035231225, 
      0.2075754937282031, 
      0.19713145557444867, 
      0.2486486500971928, 
      0.18793732863743967, 
      0.06125701589701893, 
      0.08248518423337374, 
      0.16394494963788292, 
      0.1836392499943932, 
      0.16407774151985458, 
      0.23910353873800028, 
      0.23767170222814196, 
      0.1144849605482039, 
      0.053959505875676335, 
      0.23324464392855948, 
      0.10362532235158595, 
      0.017532301485661036, 
      0.2340337435673004, 
      0.1314581705665487, 
      0.22290908172106352, 
      0.15092528266119673, 
      0.16519735642086947, 
      0.18146467065654615, 
      0.15313681274424407, 
      0.08210897268548076, 
      0.12779463670484578, 
      0.09850133349389993, 
      0.2202774075389278, 
      0.23738240699892418, 
      0.31560079572714717, 
      0.23256232828731999, 
      0.1391084026936843, 
      0.1476857565485992, 
      0.22038254250131692, 
      0.15211080329752624, 
      0.24427397119029717, 
      0.19388041708139406, 
      0.22300198605092558, 
      0.10043977240466817, 
      0.11080764634500286, 
      0.060997933869969205, 
      0.3535271197391231, 
      0.034802238628159475, 
      0.10510052856792698, 
      0.19991947723933692, 
      0.224925206225015, 
      0.14290931387358166, 
      0.183221669777578, 
      0.11404511020868016, 
      0.133052320439095, 
      0.19899597026695573, 
      0.05746698162075548, 
      0.1805587604148419, 
      0.15984330748724074, 
      0.11378520130154698, 
      0.09331060427881273, 
      0.3874173615536715, 
      0.04880273025029456, 
      0.16171798926964073, 
      0.22897006413257337, 
      0.29091971409239825, 
      0.0877573682241995, 
      0.11029074832588152, 
      0.1813142894030311, 
      0.04542860672538949, 
      0.18857646177063114, 
      0.06587346064859229, 
      0.08335854802955216, 
      0.1809807444006594, 
      0.20690356474068444, 
      0.2386314906888609, 
      0.7548956469630265, 
      0.15888271905229118, 
      0.1341488369841271, 
      0.09454087026975232, 
      0.2300021913882101, 
      0.22681535958412236, 
      0.11548557062096652, 
      0.19211768118598502, 
      0.13178107142149084, 
      0.24386462743169854, 
      0.21160500155844458, 
      0.24012004390441546, 
      0.2271209874876017, 
      0.09210241899351515, 
      0.08762757707694559, 
      0.23199692347694786, 
      0.22132568256572424, 
      0.2187393974360542, 
      0.16902233678820378, 
      0.017507662796126807, 
      0.2503320528295677, 
      0.19233644783222442, 
      0.4097331195962218, 
      0.24923514795455756, 
      0.22985555699888321, 
      0.23480541888778872, 
      0.25690181278237395, 
      0.3722636710935025, 
      0.15252691987674158, 
      0.09812090831285987, 
      0.08489600528161181, 
      0.17215300731417393, 
      0.16678535632498917, 
      0.22113239994428982, 
      0.13183279926956168, 
      0.03998434677985402, 
      0.19929544885735875, 
      0.15921983847866317, 
      0.1558305858015172, 
      0.2537981202743267, 
      0.245965334092576, 
      0.19848480089226078, 
      0.13679448887359635, 
      0.10495201231013496, 
      0.20336624432102526, 
      0.22272780426071148, 
      0.2353601147593398, 
      0.08641444039482195, 
      0.2334784750568138, 
      0.03376492474666329, 
      0.07185658933543573, 
      0.16877813089323015, 
      0.16465538693247095, 
      0.22046115816767248, 
      0.0929603306235241, 
      0.1249848644285395, 
      0.1459480342682417, 
      0.12204003936612182, 
      0.2546566209655086, 
      0.14989179373763364, 
      0.21463716526781126, 
      0.21790714976230569, 
      0.19199495558350985, 
      0.2255925709506084, 
      0.17259366410253144, 
      0.22955706340932505, 
      0.15661578372067164, 
      0.2508064029884661, 
      0.14887938670625916, 
      0.02417698092004036, 
      0.24938858518631257, 
      0.22659490603091206, 
      0.16554425843017043, 
      0.19568827565854913, 
      0.10286446058185916, 
      0.18439882453339054, 
      0.17112481297833515, 
      0.21370353721771995, 
      0.19993615671505993, 
      0.20113262317364763, 
      0.19174012519908762, 
      0.15405269782550707, 
      0.19407180136395133, 
      0.1942381252641849, 
      0.20891463548682354, 
      0.22545797968334758, 
      0.2446203673668528, 
      0.17718687441825837, 
      0.385539202757942, 
      0.2227175270936489, 
      0.19591228269801317, 
      0.2254667770238431, 
      0.1985409717060356, 
      0.24062217377264444, 
      0.2265617383977322, 
      0.21860801593860466, 
      0.2336233452065305, 
      0.06350283210920317, 
      0.16176129608786838, 
      0.15122742480291265, 
      0.16889592554388444, 
      0.08766875680817868, 
      0.17160316147725224, 
      0.17256849801735752, 
      0.1791055169257867, 
      0.22581744989603797, 
      0.10724914936577379, 
      0.032700787219190154, 
      0.18600422984928575, 
      0.15997706165652767, 
      0.19920238211323976, 
      0.24507407670236617, 
      0.2112725965760825, 
      0.22887817684891107, 
      0.16954776745198416, 
      0.19426230834313415, 
      0.15917332749965302, 
      0.20877273585058143, 
      0.12971868198472827, 
      0.21499928756321102, 
      0.043472569436862396, 
      0.42157384076872806, 
      0.0854792889134098, 
      0.13099895535290976, 
      0.15937015882090194, 
      0.24313576729061986, 
      0.11901417481508847, 
      0.2041383371423503, 
      0.05617924214938741, 
      0.10913902754847582, 
      0.21291346508825726, 
      0.24336296732145343, 
      0.14140495033148365, 
      0.20656294035168182, 
      0.18334272085445766, 
      0.11807513959271128, 
      0.2394578306578758, 
      0.09949330786834344, 
      0.06806873385433146, 
      0.16038110114667037, 
      0.20110614603946592, 
      0.019855404330087072, 
      0.17225356628677527, 
      0.1795817899143762, 
      0.1592407448319424, 
      0.17108573544415542, 
      0.1453058441508507, 
      0.16355136069501047, 
      0.18788638060311974, 
      0.22269652735856857, 
      0.23510527897002756, 
      0.16474442676631929, 
      0.1717490343845455, 
      0.07351766487497563, 
      0.06416944994529178, 
      0.21332418848013282, 
      0.1787210227048979, 
      0.08039678566274733, 
      0.24683848362543942, 
      0.17642728898800702, 
      0.16946654733834782, 
      0.5813123612956874, 
      0.23085961906366803, 
      0.199040321966425, 
      0.06605930575716516, 
      0.14653050219163147, 
      0.252440773686036, 
      0.24020937680174212, 
      0.4138653981008643, 
      0.03805089381043625, 
      0.13228833681993485, 
      0.09784998136559953, 
      0.21382922789409176, 
      0.12427999372606516, 
      0.17550366191403274, 
      0.20964817583192338, 
      0.223030307691084, 
      0.1868962430706006, 
      0.1734971118055906, 
      0.1875575565210031, 
      0.19334642964042661, 
      0.22257750563449863, 
      0.24098711399340647, 
      0.048347842406168594, 
      0.16551339454193748, 
      0.10473774534461562, 
      0.1949150394242231, 
      0.17908109047345422, 
      0.12438469035367745, 
      0.20400594831858007, 
      0.07904077510984983, 
      0.18456766935474386, 
      0.19573932405469371, 
      0.17681646903854215, 
      0.21955264261809368, 
      0.45518837101841453, 
      0.16869543664629974, 
      0.16661044470690528, 
      0.186433062682101, 
      0.19546200288404744, 
      0.24041460607368498, 
      0.2330655314451113, 
      0.20869977425381242, 
      0.21048131912502627, 
      0.1660239943197447, 
      0.18492729770023983, 
      0.13962240881968258, 
      0.21533065697941306, 
      0.2296677211363387, 
      0.1539108781899925, 
      0.2349076513276591, 
      0.17160004769855774, 
      0.21049071767919963, 
      0.22907048205885946, 
      0.14635736961697654, 
      0.20997609450994353, 
      0.14880059963973874, 
      0.24426760949647422, 
      0.12175308690423266, 
      0.38559792062648274, 
      0.17805752642729308, 
      0.1434229411751873, 
      0.19271443227735408, 
      0.2540891536796461, 
      0.21621550296595976, 
      0.2356289215933123, 
      0.13322884141816208, 
      0.13124630262443548, 
      0.2305665710159118, 
      0.217248982049409, 
      0.24029093982281602, 
      0.19388995891459485, 
      0.21090424231855415, 
      0.19076164665211942, 
      0.22875993683186277, 
      0.24857595454241121, 
      0.16913423800552535, 
      0.15882842786578458, 
      0.19965631240165982, 
      0.13304186816881003, 
      0.20269593318812684, 
      0.11497515836339992, 
      0.1641899203580577, 
      0.19508285396687097, 
      0.046749085756104744, 
      0.1907005419080679, 
      0.24775986931262944, 
      0.21549404352924853, 
      0.14251051173308754, 
      0.2503344237526096, 
      0.16163340473439783, 
      0.2209351536561157, 
      0.2362385049590344, 
      0.20490144056711768, 
      0.2222288275353545, 
      0.20091031440913334, 
      0.05632014768754357, 
      0.21290857779349825, 
      0.042615653649767084, 
      0.1773990320863137, 
      0.13743866285282977, 
      0.14468329169881589, 
      0.19090061587990298, 
      0.1717464800101292, 
      0.12488777590294459, 
      0.16000969668494822, 
      0.13585036109828139, 
      0.2322666094714939, 
      0.24979968784165665, 
      0.2335397266121473, 
      0.13663438487751461, 
      0.14744666079264335, 
      0.16350290163705308, 
      0.2002746027851223, 
      0.2510262440371481, 
      0.2262115520785972, 
      0.14181581405081012, 
      0.12251797364172215, 
      0.24271430270373723, 
      0.14838145179633339, 
      0.026209071054491613, 
      0.14161377615438503, 
      0.09081377537178431, 
      0.3311836563270915, 
      0.11965648250691589, 
      0.13870619030571354, 
      0.19409540874501147, 
      0.15766286833347065, 
      0.18978287643710037, 
      0.17689641578001059, 
      0.22825219716655165, 
      0.24787403308204076, 
      0.19456501019398395, 
      0.10684059103457835, 
      0.24397856062560397, 
      0.11711607114922608, 
      0.06324110622789698, 
      0.2464571650102853, 
      0.22254004648171916, 
      0.18470810166102436, 
      0.12106073510317314, 
      0.054575315143423474, 
      0.1227131520751516, 
      0.1276992222976783, 
      0.07964213324333295, 
      0.1511662553030306, 
      0.25728557035194555, 
      0.13222395647361257, 
      0.14035545476923572, 
      0.2556106711727787, 
      0.1029830414850374, 
      0.33277776106230855, 
      0.4514333152805321, 
      0.25092378956721284, 
      0.1647256414287495, 
      0.1309764342643649, 
      0.14211251209853476, 
      0.19282485205077868, 
      0.06911200447203131, 
      0.19922458230021023, 
      0.2528751349535542, 
      0.16083666218107398, 
      0.1869048356229926, 
      0.18070982836722108, 
      0.15056041673952006, 
      0.1890883641446665, 
      0.2169836191714066, 
      0.047515504001547346, 
      0.13056064521434754, 
      0.8837052795951923, 
      0.23864807843580202, 
      0.21193891118114355, 
      0.1734955479869427, 
      0.2220040322211867, 
      0.07391886510997125, 
      0.25492941061316765, 
      0.046209959242654, 
      0.08394894994880976, 
      0.13812769369027347, 
      0.2538165280120026, 
      0.2126090291603435, 
      0.14909389934671177, 
      0.21442056007643076, 
      0.17520516520652693, 
      0.23667064235384214, 
      0.19511431283440378, 
      0.10769128369612242, 
      0.08672888513859661, 
      0.052134734649594706, 
      0.19325076759782495, 
      0.2521656539022905, 
      0.0400448933205789, 
      0.18190164715691187, 
      0.20042500455427104, 
      0.21076849640749484, 
      0.2350228939148689, 
      0.1314342472441799, 
      0.1988048639387031, 
      0.18150235802188777, 
      0.23490479734181863, 
      0.21473076639938826, 
      0.06765332779784446, 
      0.15504303275241357, 
      0.1378205249328911, 
      0.19465822563841775, 
      0.08863943724161082, 
      0.20526592828677015, 
      0.1634374806711976, 
      0.24687239429774385, 
      0.23250268549247113, 
      0.15592943496694925, 
      0.03587769933413932, 
      0.10235760838374244, 
      0.17928998929485926, 
      0.093936297286897, 
      0.08023594160764073, 
      0.12373312440292246, 
      0.08223731170664166, 
      0.17808703719428973, 
      0.10895408334086527, 
      0.22525302191469318, 
      0.04078649684072567, 
      0.09982981787023112, 
      0.13247259511479498, 
      0.209990280308982, 
      0.20555464205721277, 
      0.23582154972873293, 
      0.14881991067051592, 
      0.14224447865488676, 
      0.0167068363283021, 
      0.38520880617177483, 
      0.11372316076154051, 
      0.2195196501330556, 
      0.13245764788010217, 
      0.06718086027536073, 
      0.2276913346575537, 
      0.17121448383952623, 
      0.073635038856542, 
      0.09870440770713006, 
      0.14914270073664646, 
      0.21001838209179757, 
      0.22646805909243067, 
      0.4920387043425827, 
      0.07483817885477281, 
      0.20564187292263955, 
      0.23606065578563404, 
      0.15636303047206238, 
      0.22963893607902114, 
      0.21771918174230684, 
      0.14744060728858738, 
      0.21391920515228136, 
      0.08067863397015437, 
      0.031946403523220604, 
      0.1719158894046046, 
      0.18377898708946488, 
      0.21825900330905576, 
      0.257157728615421, 
      0.1246278273815334, 
      0.13973372982908042, 
      0.20820122069454697, 
      0.17791431382815337, 
      0.15820095584789742, 
      0.20627701818080973, 
      0.14924320537324448, 
      0.29009801823913467, 
      0.20792086230264545, 
      0.16361820585709616, 
      0.11064239335756149, 
      0.06474281314613567, 
      0.20148553391693605, 
      0.1083272243259266, 
      0.2395453621594934, 
      0.08169455606152304, 
      0.24004140401923166, 
      0.2031114445997672, 
      0.11577757844820165, 
      0.06947077392110418, 
      0.24801724609610934, 
      0.13723129748077204, 
      0.19905526727179315, 
      0.05148436175668688, 
      0.1454754709578511, 
      0.21298985927517824, 
      0.12309463519958574, 
      0.17421830058869225, 
      0.15564409079918842, 
      0.22344085655575663, 
      0.07693945343592118, 
      0.0976669643182012, 
      0.18257625152244383, 
      0.2291450773901477, 
      0.32569053536666714, 
      0.2418585049304344, 
      0.25481394016986636, 
      0.2328714729491143, 
      0.13168257791105364, 
      0.1839944869932374, 
      0.24077395167516152, 
      0.24474579895387394, 
      0.6650747218758953, 
      0.16387757731406224, 
      0.21248407265707875, 
      0.20006038179347815, 
      0.0892976127356226, 
      0.18016188285597395, 
      0.2056326613378101, 
      0.13597258396886386, 
      0.028906674235179494, 
      0.16785317426340354, 
      0.1626615782385785, 
      0.2560426735032306, 
      0.04200034488820233, 
      0.04415844850116555, 
      0.06827789546853479, 
      0.23659414459122502, 
      0.18345879804192447, 
      0.19060146848587095, 
      0.17868901860529876, 
      0.04602892515041087, 
      0.22696289540129594, 
      0.07603871587550075, 
      0.1470382264837339, 
      0.2054643341663097, 
      0.09635930950162246, 
      0.09526737504095112, 
      0.06917791743664989, 
      0.16748207478083552, 
      0.03790977012331114, 
      0.2565414455094034, 
      0.20617626810015785, 
      0.22043681456306186, 
      0.2084659310126692, 
      0.19152306712478934, 
      0.051317892702984445, 
      0.1337907179404879, 
      0.183965080393902, 
      0.0751094341045115, 
      0.20741036260113377, 
      0.09647337014439177, 
      0.198110488253123, 
      0.20360407793923388, 
      0.1534054899006301, 
      0.14222078246394787, 
      0.24303320836366757, 
      0.13375594168242755, 
      0.06667607282917581, 
      0.18073955365114086, 
      0.1505033281822149, 
      0.24575970158086208, 
      0.24177542903452162, 
      0.2268353040248063, 
      0.12791509594366157, 
      0.18496343640915752, 
      0.19991833125175998, 
      0.15764096327292895, 
      0.19917271771451803, 
      0.23968918099969547, 
      0.08926378756907344, 
      0.05342233857465588, 
      0.04958001652832441, 
      0.16802176999288532, 
      0.1386183702383586, 
      0.18138444348260951, 
      0.25645368926742046, 
      0.14942312365129504, 
      0.08631871494305553, 
      0.16439110775195886, 
      0.24847837317159338, 
      0.21417033442074415, 
      0.04440113809540469, 
      0.2006410263215482, 
      0.02785940123562442, 
      0.14253748563461247, 
      0.23238121619432156, 
      0.1955792609905959, 
      0.24338548880860927, 
      0.2269369364612873, 
      0.20826091175411565, 
      0.11688552826528203, 
      0.20515351261138673, 
      0.16749292461363247, 
      0.252162551914101, 
      0.05833122311492082, 
      0.18098534117372633, 
      0.1464252386393967, 
      0.1831508894926051, 
      0.24656955110778705, 
      0.20994221943188154, 
      0.18827004340298256, 
      0.13358017682606316, 
      0.21272496499318777, 
      0.16179535363884137, 
      0.12187091133134004, 
      0.13742221299985719, 
      0.20268419334431823, 
      0.1893190908657416, 
      0.1738830175448771, 
      0.17238776662163924, 
      0.1716534069131409, 
      0.012129453719360018, 
      0.21045121375226766, 
      0.1610471604478362, 
      0.021042490605646603, 
      0.24035129993348867, 
      0.16477999802887267, 
      0.2460557753930028, 
      0.17361420008883952, 
      0.21360273415844436, 
      0.2308976915981227, 
      0.23777571232708386, 
      0.25728150225738794, 
      0.22613964878630224, 
      0.17758078229168628, 
      0.101943478475481, 
      0.18579874622651696, 
      0.05941267970505541, 
      0.1699434258581775, 
      0.17536743120368245, 
      0.216964702811938, 
      0.05289824645397537, 
      0.19237349501871973, 
      0.2039492807378942, 
      0.14879631963727993, 
      0.09658170159888813, 
      0.0572825014464381, 
      0.24458453939423244, 
      0.22583742981904234, 
      0.1555854617760632, 
      0.1370631147004379, 
      0.17231098219806487, 
      0.09671816855769554, 
      0.41443348182161355, 
      0.12068190255789901, 
      0.040039156051728836, 
      0.2282773734087551, 
      0.08262923642339853, 
      0.1747527841508562, 
      0.21895422602127917, 
      0.21618612949513957, 
      0.2000875691663734, 
      0.03062800579506223, 
      0.18009309677771088, 
      0.19756644904349363, 
      0.12958672978478775, 
      0.13294135227714088, 
      0.016176982089391976, 
      0.2111428514388316, 
      0.2003981255253555, 
      0.23540804001213805, 
      0.17109023958250724, 
      0.16519370224044874, 
      0.22772965745218773, 
      0.13847178744396818, 
      0.0399991031154673, 
      0.06880168979406417, 
      0.23447352264422777, 
      0.1786088747653306, 
      0.17442483486890678, 
      0.10966410394982727, 
      0.19219610843789778, 
      0.18557016968390144, 
      0.23917705630521433, 
      0.11733652503133923, 
      0.08017964417002274, 
      0.25432294594799343, 
      0.11418889309454154, 
      0.15441665014181483, 
      0.22110815921388316, 
      0.14843009794634604, 
      0.22349914558864714, 
      0.18661645097394794, 
      0.12371019778532494, 
      0.1947730582999891, 
      0.1343628465806937, 
      0.1485892770134973, 
      0.07989271076438155, 
      0.025521799707781113, 
      0.373715361525795, 
      0.051464394248082794, 
      0.11218463096322871, 
      0.22888614058039716, 
      0.04443444229438148, 
      0.10088000600800119, 
      0.2225390459655788, 
      0.41666482499866286, 
      0.16024423831369972, 
      0.1459389812151297, 
      0.1754935321936191, 
      0.21168823813467705, 
      0.14485983493904564, 
      0.18624075130019468, 
      0.20468855638964562, 
      0.12696461191852237, 
      0.2530855612762878, 
      0.22012474634128318, 
      0.1520389379769048, 
      0.2079883766954569, 
      0.1996223282210675, 
      0.10093227542588387, 
      0.2067165426361196, 
      0.07026347336089096, 
      0.2164702395494195, 
      0.1717751333074531, 
      0.21067242060174782, 
      0.09222013843996599, 
      0.17583007279231366, 
      0.228995906155597, 
      0.09763762293455437, 
      0.15087319893506992, 
      0.21830048197454235, 
      0.17511468010377088, 
      0.24667178142522975, 
      0.25296135809089676, 
      0.1912271005838892, 
      0.1766533735498817, 
      0.18271824764216785, 
      0.06844707267077052, 
      0.08462036445788887, 
      0.1609536232469522, 
      0.18356286055935758, 
      0.12668084203827698, 
      0.2056594096699228, 
      0.12760111204936914, 
      0.10903280625926659, 
      0.09015968576721242, 
      0.25071403646682394, 
      0.12607639336994045, 
      0.22264625949499642, 
      0.21894375942430497, 
      0.13905495722226957, 
      0.2038180108479617, 
      0.06191619325855534, 
      0.26494919504544034, 
      0.06125093113367294, 
      0.25224936057899017, 
      0.23272832464030002, 
      0.2157663776250247, 
      0.2056151901784337, 
      0.1903174490571891, 
      0.07913529896300454, 
      0.19613455653869213, 
      0.20786448379243255, 
      0.20970355541084196, 
      0.239886457078533, 
      0.225092443723182, 
      0.08264820409558887, 
      0.03637751926968459, 
      0.23762100112078635, 
      0.15684813407877085, 
      0.24918938495962417, 
      0.11556343022369438, 
      0.22758340902115123, 
      0.20499296117961088, 
      0.19320425185521647, 
      0.4329207724429827, 
      0.14965695667394444, 
      0.04444098659910179, 
      0.04559452112682597, 
      0.2555548815258695, 
      0.184892013237772, 
      0.16324918404564445, 
      0.15718175741228138, 
      0.23338481747819723, 
      0.014294740685551685, 
      0.21254341248552092, 
      0.20842097420151726, 
      0.16601180479959624, 
      0.23260093349182165, 
      0.19771233177118644, 
      0.2109094345345406, 
      0.2187226529664516, 
      0.23714228135923712, 
      0.21453247503418482, 
      0.1419118583816677, 
      0.09436429471496253, 
      0.12363491933734534, 
      0.090559505367596, 
      0.1611709673317227, 
      0.23311738792533848, 
      0.10945077375444283, 
      0.2090215331746798, 
      0.2573949180224785, 
      0.2440428203807326, 
      0.21988303179977944, 
      0.21398742455275274, 
      0.2174319851945485, 
      0.2404874244603754, 
      0.19786569628201547, 
      0.049309312106717566, 
      0.19130059652623874, 
      0.19851915328971645, 
      0.13188394709067025, 
      0.14525180938736781, 
      0.1657427094388855, 
      0.2160821232772098, 
      0.13641494860631506, 
      0.13314830368272249, 
      0.1302705445468455, 
      0.22701258322296122, 
      0.13137647459687576, 
      0.20641522724539657, 
      0.11973773011273808, 
      0.23922676248240363, 
      0.13568183393756691, 
      0.23864201706191882, 
      0.18520507961322544, 
      0.16056609942581934, 
      0.19952495187121863, 
      0.2094454792690752, 
      0.10910984604868822, 
      0.05250792530133496, 
      0.10950928964688363, 
      0.047608006110856506, 
      0.2375903686308363, 
      0.2419126998975397, 
      0.14491415020958423, 
      0.19966336302325233, 
      0.41951075947036776, 
      0.037116588225514176, 
      0.09600235748009435, 
      0.22644111348769466, 
      0.1035229572157718, 
      0.1576444201254843, 
      0.05977748911386541, 
      0.2225978928019598, 
      0.11875593466927277, 
      0.08561234844172898, 
      0.09959074714511311, 
      0.24376168011043894, 
      0.25128072653463207, 
      0.2332354204369354, 
      0.18381613965930285, 
      0.2569252154717841, 
      0.19523900443868092, 
      0.17365512071696032, 
      0.21479160909381287, 
      0.10638633763631702, 
      0.20378751814042528, 
      0.18893823641641055, 
      0.23515291482189077, 
      0.13513289589858532, 
      0.07639617882111117, 
      0.055680841219262873, 
      0.1704202620645302, 
      0.22000926944058624, 
      0.20696149771639924, 
      0.16139065004936434, 
      0.14188379935955753, 
      0.08910938897792985, 
      0.1442746903416999, 
      0.21204465683270343, 
      0.1786269122983572, 
      0.21926970303649113, 
      0.17423771254868475, 
      0.15585494669408104, 
      0.2556519276608382, 
      0.23734108064174486, 
      0.1130171094700025, 
      0.06511415102831998, 
      0.20175055644290327, 
      0.06496148683376017, 
      0.04930707058306788, 
      0.23503942468055936, 
      0.12154157976917986, 
      0.06732263908964244, 
      0.15866990598849978, 
      0.18928106999637928, 
      0.24807194209345196, 
      0.13064995992323325, 
      0.2229023663453622, 
      0.24159331304546053, 
      0.21842718881200107, 
      0.10783512297316293, 
      0.22106811448142286, 
      0.23574223518569504, 
      0.11845701375403714, 
      0.08670362052684118, 
      0.17584754769768413, 
      0.16346438368662897, 
      0.04540743918859079, 
      0.19516816153132382, 
      0.16100135997484805, 
      0.1923929059838712, 
      0.04810771835660315, 
      0.21249582886695276, 
      0.1841887213726513, 
      0.156179714874555, 
      0.3130445544147051, 
      0.0221741790938383, 
      0.14746008989126258, 
      0.11571859780592018, 
      0.6273456909714638, 
      0.1804522548255767, 
      0.13155423863480858, 
      0.2512299880680706, 
      0.08948919721699375, 
      0.19478871854483878, 
      0.20573931821819416, 
      0.2209601709861823, 
      0.14537698108082198, 
      0.11086980069691582, 
      0.0655003466013739, 
      0.18096793882896708, 
      0.23265212550478173, 
      0.2568982856900767, 
      0.3077580276177322, 
      0.1571217996625519, 
      0.1639561438424495, 
      0.2553636439555583, 
      0.11609287542649603, 
      0.22446249366824392, 
      0.17343718555419266, 
      0.21969696786013687, 
      0.19498060648880208, 
      0.21568545814652534, 
      0.14295604166582376, 
      0.17695697590205137, 
      0.20546853244312044, 
      0.05336209853062819, 
      0.21109223762852625, 
      0.0894794742550636, 
      0.23399045961136708, 
      0.06049089465627558, 
      0.12836779547970414, 
      0.021323356509460056, 
      0.1511590924484265, 
      0.23679607012958395, 
      0.24223472201111204, 
      0.17895014304115, 
      0.20971580700121614, 
      0.16516464578761772, 
      0.41342176426667715, 
      0.17053893004659657, 
      0.11995666362038608, 
      0.08265005214785223, 
      0.1452376777450689, 
      0.2152948391989237, 
      0.1895873250292712, 
      0.15819550030200819, 
      0.24712737569907986, 
      0.19500037093929068, 
      0.09431786647451108, 
      0.246338103582014, 
      0.03881738890305705, 
      0.25439459182090907, 
      0.2147172933373301, 
      0.2504390249025544, 
      0.021064087395469066, 
      0.22740890542517728, 
      0.18188153394779522, 
      0.20744092560077304, 
      0.1337429220466629, 
      0.18644161825412692, 
      0.15239365154377915, 
      0.1465131545535583, 
      0.03998549565379149, 
      0.14265097840311, 
      0.17332682321216644, 
      0.19546949188097484, 
      0.16679822888569754, 
      0.17585921761576057, 
      0.16436468691873524, 
      0.2023252417083951, 
      0.24167110331980848, 
      0.23007859443454898, 
      0.07008588155590688, 
      0.19879240811417623, 
      0.09090285198298714, 
      0.19887822415677814, 
      0.20733218255365013, 
      0.1099291032261351, 
      0.19992872150872082, 
      0.21069199728170548, 
      0.024554709467622796, 
      0.25389016314986773, 
      0.20229635618640623, 
      0.08511722964453264, 
      0.13706174232599005, 
      0.36782852820205986, 
      0.21780421511528877, 
      0.1956959291285916, 
      0.24393289345590785, 
      0.23635089685164448, 
      0.21060057185560282, 
      0.0916409114210326, 
      0.10211371253323048, 
      0.1976210707507922, 
      0.08700494268836242, 
      0.15890843574152175, 
      0.23564561075575066, 
      0.20361860692816225, 
      0.23361635521427385, 
      0.2018378312036504, 
      0.2170528746603374, 
      0.14014832943558786, 
      0.22799691776524628, 
      0.17309009360810335, 
      0.1518594312067943, 
      0.12115329486503079, 
      0.2429844165457336, 
      0.09868538253669717, 
      0.16472872576425013, 
      0.2550580473136451, 
      0.01629756236442099, 
      0.12097328055921437, 
      0.1981728020407972, 
      0.17643285426500474, 
      0.2493605610512973, 
      0.10265563258048695, 
      0.2535215475280332, 
      0.21535752090421978, 
      0.23614687333682657, 
      0.1329542369141741, 
      0.1814042804890095, 
      0.06093393683804698, 
      0.269924231850616, 
      0.2438795200422012, 
      0.18998257850387265, 
      0.10181930784365506, 
      0.24235539776488718, 
      0.19457360151626185, 
      0.10094105549128429, 
      0.20457083556085792, 
      0.14117780014320633, 
      0.22646903172744992, 
      0.11353799111993432, 
      0.05631426638923147, 
      0.23448248909260266, 
      0.14379044025565213, 
      0.23350720142779605, 
      0.21934337158056547, 
      0.08935613211879807, 
      0.2716532599531912, 
      0.19216242642718268, 
      0.11857236681352284, 
      0.13800849014142405, 
      0.2266299760222066, 
      0.20410297540108988, 
      0.2584171258256122, 
      0.20820006759838078, 
      0.18313136724289136, 
      0.2087943114032588, 
      0.1630375644505897, 
      0.22001484452838627, 
      0.6248611547634729, 
      0.1377434417662863, 
      0.22200647776221255, 
      0.018482583360322897, 
      0.1626503387175272, 
      0.2015695401930238, 
      0.2517136218785468, 
      0.07193535898159945, 
      0.15968120074243433, 
      0.16507631772433057, 
      0.01279077136332376, 
      0.0548771663577321, 
      0.22741495388909222, 
      0.24520161881804434, 
      0.253748674929956, 
      0.16512243102634594, 
      0.08946150246330907, 
      0.1585976206897207, 
      0.12435966938976815, 
      0.23914450581637584, 
      0.19517277875700811, 
      0.0198416062156537, 
      0.05932205235914405, 
      0.16038336107770176, 
      0.21911223191301765, 
      0.06835926976237013, 
      0.1879981638054295, 
      0.12841905748960208, 
      0.22638155550264416, 
      0.25108091648441777, 
      0.17643355839268168, 
      0.16890648775630251, 
      0.13932958504773763, 
      0.19292955126609207, 
      0.2298430572582909, 
      0.23289386546511817, 
      0.08999956964214655, 
      0.20117610695397695, 
      0.23541271621890963, 
      0.086264797492938, 
      0.2152001119110641, 
      0.22839056214795703, 
      0.19028105593813444, 
      0.21266991440330354, 
      0.21795561242791858, 
      0.20462022099277227, 
      0.18259089887294885, 
      0.21027376486086857, 
      0.21528435980212368, 
      0.12959696574301177, 
      0.24226025117175443, 
      0.08719058636387321, 
      0.19229091010595042, 
      0.13661569040483856, 
      0.2006121587109852, 
      0.20324957765923138, 
      0.18883139394380696, 
      0.25903013210970227, 
      0.1078097164833894, 
      0.10971829665526231, 
      0.20734186545019684, 
      0.20571774515557972, 
      0.20621480085085947, 
      0.1715432742391515, 
      0.16298859084890385, 
      0.224494779406188, 
      0.19932410749556276, 
      0.22023541180897574, 
      0.21297089393406912, 
      0.2243707398556474, 
      0.2365767012255212, 
      0.14533849670176563, 
      0.190439194012601, 
      0.036453094185456086, 
      0.1485794517992523, 
      0.2228638695048834, 
      0.08301538708919518, 
      0.19760051067645934, 
      0.2028477329213409, 
      0.1006695028319927, 
      0.12542169179346394, 
      0.10983138772441434, 
      0.23120192585664592, 
      0.20435248649493165, 
      0.16330452553157607, 
      0.23855705351011505, 
      0.1008300195674851, 
      0.21659893809261477, 
      0.24598402686362558, 
      0.15986331858027134, 
      0.10851339999924944, 
      0.07876149935956561, 
      0.13387537533518698, 
      0.03693782654334562, 
      0.10197681604595299, 
      0.2332315276162271, 
      0.11892661819784377, 
      0.23817343292296844, 
      0.1302468394303697, 
      0.19939435894022617, 
      0.22575476111064585, 
      0.22887413378551122, 
      0.08224350030085581, 
      0.2153076532797766, 
      0.16830267229940976, 
      0.254442141344399, 
      0.2322694412970948, 
      0.21699235301455616, 
      0.24958333817917835, 
      0.0856338880096315, 
      0.24346958835487542, 
      0.19639572792599305, 
      0.23305518449563478, 
      0.45878389847046147, 
      0.24142885893825763, 
      0.10432768282507568, 
      0.051173133251288964, 
      0.09890313574847288, 
      0.13177766841623179, 
      0.18256896392377261, 
      0.11461802611942765, 
      0.2462760036763333, 
      0.22430915188679287, 
      0.2140715059156593, 
      0.15234531140105068, 
      0.17747723525636197, 
      0.162013694241986, 
      0.21409852057555243, 
      0.19488636662613315, 
      0.18962833884693467, 
      0.24507101215745272, 
      0.2507876110432693, 
      0.04367145718598539, 
      0.21144845098406906, 
      0.18697748535241165, 
      0.14910111926009997, 
      0.19337005278545538, 
      0.13118945621342828, 
      0.2249349746071666, 
      0.23955058116511246, 
      0.24661030859427244, 
      0.12027464748318249, 
      0.17621041900045065, 
      0.11928681679370569, 
      0.18881242610366167, 
      0.2201467385357184, 
      0.20488178149432854, 
      0.12361363293075994, 
      0.23248592760648346, 
      0.10530765735967874, 
      0.1603736959836442, 
      0.1415867700903473, 
      0.17023165789470077, 
      0.1422750567530626, 
      0.21986307921166443, 
      0.1291969955672336, 
      0.20792783594873765, 
      0.06979717709412807, 
      0.20242290032787236, 
      0.2511890446526044, 
      0.2247794674346341, 
      0.06635305786575095, 
      0.1682442484554686, 
      0.201953338081785, 
      0.23876995456287634, 
      0.22299383501256065, 
      0.1222223643114834, 
      0.09602280841742365, 
      0.1929391587593523, 
      0.1997729452702157, 
      0.10080961266915113, 
      0.12797035968453332, 
      0.24127085782516833, 
      0.1943219200958217, 
      0.15515257394072549, 
      0.24878276042321687, 
      0.4230301456391939, 
      0.10240188287277015, 
      0.2424670779334643, 
      0.22515869307060837, 
      0.18284393986618183, 
      0.10941025105293538, 
      0.1922452490352251, 
      0.19117402878841921, 
      0.13740312480320377, 
      0.24587654298120035, 
      0.2243774403418031, 
      0.1604067314448549, 
      0.21846886554068065, 
      0.20038504523313774, 
      0.19771240697156015, 
      0.14712414009224356, 
      0.20658607304684268, 
      0.08413637684931007, 
      0.24134060774381555, 
      0.16717278199494737, 
      0.16648062503975714, 
      0.17414683906209294, 
      0.2215832352024862, 
      0.22408731665898043, 
      0.18966189715924534, 
      0.10348567119663057, 
      0.05473901610206704, 
      0.24432419540302172, 
      0.21659388192993673, 
      0.0363995952707367, 
      0.1925851206043169, 
      0.13999613437895186, 
      0.19362427197004936, 
      0.1483118317707914, 
      0.21181205660271066, 
      0.023880918874362438, 
      0.22159231098794024, 
      0.23240515843323042, 
      0.2407417966786013, 
      0.25100628860549135, 
      0.24558354158665704, 
      0.20614335643235923, 
      0.08255368790168792, 
      0.2238946895932083, 
      0.24575269191000385, 
      0.22588259315926731, 
      0.07982607395444087, 
      0.10902729269592265, 
      0.2248964242197214, 
      0.2592731142730679, 
      0.1854485056778342, 
      0.17659448171332548, 
      0.1376417725312628, 
      0.10492249710034353, 
      0.1839856817186545, 
      0.12147061901914734, 
      0.17557713132462713, 
      0.23060875768752803, 
      0.21724794304679668, 
      0.25487375388316796, 
      0.2183133017707584, 
      0.44340388644713985, 
      0.19759425605592834, 
      0.24253580688986104, 
      0.21102414543005737, 
      0.15717236838835572, 
      0.19279449853968095, 
      0.23324308064554564, 
      0.0652406745011629, 
      0.06978801778763259, 
      0.20234747733100122, 
      0.23700821660469173, 
      0.07200857530257115, 
      0.24106667912308616, 
      0.20130112420637464, 
      0.16548974647453063, 
      0.25105742347562604, 
      0.15971127957665537, 
      0.20011750895703945, 
      0.0318756023182739, 
      0.24714359135866884, 
      0.25307128926726696, 
      0.11606052510977305, 
      0.1584794149354813, 
      0.24927285391644163, 
      0.1661903409430009, 
      0.19943055400230153, 
      0.1446339675874083, 
      0.05588511048891132, 
      0.24786264532756255, 
      0.10912753162992632, 
      0.1434067778010141, 
      0.15009306176017878, 
      0.07141075963063415, 
      0.19386724257678828, 
      0.15076486028870584, 
      0.16905651473554384, 
      0.23363264574151157, 
      0.2194900113707821, 
      0.15080716875393868, 
      0.45539447525808474, 
      0.1468217477750982, 
      0.16525695999060594, 
      0.18109022639633554, 
      0.20603250777169238, 
      0.10847949734908129, 
      0.1639228599136682, 
      0.1995826015817445, 
      0.18265771614526416, 
      0.30578299119925073, 
      0.12057572574627963, 
      0.23696340105170888, 
      0.2124458043407311, 
      0.24377936412073525, 
      0.14544395148578243, 
      0.25517454700941394, 
      0.13358367379160768, 
      0.07488896467126394, 
      0.24714420752988278, 
      0.23603605146405374, 
      0.3135303728048758, 
      0.22698600201788516, 
      0.05583574240284739, 
      0.016881394294387796, 
      0.24193167279284608, 
      0.2542564474852493, 
      0.16086336826534425, 
      0.14938173925564532, 
      0.1267515770551181, 
      0.2421790110287899, 
      0.2391252958546384, 
      0.15084643220979396, 
      0.08041388520705271, 
      0.12058215060671826, 
      0.06099198405662522, 
      0.10937085510552502, 
      0.09913840415932929, 
      0.13347106496894107, 
      0.22138667057529512, 
      0.2230394066453342, 
      0.19023321133265478, 
      0.18528410397106496, 
      0.31471268629569027, 
      0.16650008096490282, 
      0.22676695704744945, 
      0.2187646322227862, 
      0.13031392440421657, 
      0.18523328248074983, 
      0.23674185790344285, 
      0.13263986912005876, 
      0.0267936320625605, 
      0.1639956182688456, 
      0.22153963252347195, 
      0.20382405747171542, 
      0.13923261771770426, 
      0.19039172252591538, 
      0.22304344144202745, 
      0.14702668724130052, 
      0.21802420311322085, 
      0.1892324312973959, 
      0.0620757824563283, 
      0.20874015378835306, 
      0.23045220189091753, 
      0.13661960785008473, 
      0.12385133638892853, 
      0.2279203991765851, 
      0.21742546689311923, 
      0.08559774672211624, 
      0.024947229480022905, 
      0.2511908916330847, 
      0.2675063172770919, 
      0.14597829231662157, 
      0.21800536776789514, 
      0.13665023407754343, 
      0.21804557569686264, 
      0.21491051696475708, 
      0.23566339158454286, 
      0.21187690495397793, 
      0.10521741093101898, 
      0.1798379383589349, 
      0.1785554022565651, 
      0.16636590193199527, 
      0.10344597178183207, 
      0.18109740568283964, 
      0.1490114965566881, 
      0.09420629671977035, 
      0.1335760040045016, 
      0.0628183272822047, 
      0.1437866599423943, 
      0.13513816220678834, 
      0.2295070252774113, 
      0.1677374181759183, 
      0.21182780878460483, 
      0.21592316621636004, 
      0.19704975095787758, 
      0.1320010506869406, 
      0.10505807176096887, 
      0.11979420077642375, 
      0.18045113137091576, 
      0.15861909277250852, 
      0.13675532742359742, 
      0.19930373027560544, 
      0.1583276070251708, 
      0.0903343457254124, 
      0.18524861108251534, 
      0.14595410343390125, 
      0.2568174171825373, 
      0.1789143364758707, 
      0.24755784229066938, 
      0.15671932222958443, 
      0.11402750522102538, 
      0.20111273497676505, 
      0.2145874322231026, 
      0.16199402461943008, 
      0.04406362816147883, 
      0.1345956184166544, 
      0.17455234495904054, 
      0.21581553607063994, 
      0.23492812647267505, 
      0.07095997779982718, 
      0.23582971293399566, 
      0.1859354979156084, 
      0.08056993108580006, 
      0.22149578723006666, 
      0.12610219016979066, 
      0.18038760521459865, 
      0.2269781105516067, 
      0.11819063490068045, 
      0.09197804804712797, 
      0.03094137176126998, 
      0.109371387567428, 
      0.07292990131979811, 
      0.14900685251529952, 
      0.2514965775144291, 
      0.12365434891505042, 
      0.21050414357130848, 
      0.10964677067621062, 
      0.17635412513334947, 
      0.1596782275212976, 
      0.22576800073924141, 
      0.20774973231600227, 
      0.14233461056363356, 
      0.21405045286403251, 
      0.25903434925636154, 
      0.032949010084422845, 
      0.10969454013531987, 
      0.17225078852150189, 
      0.12208118136572967, 
      0.07070886180181714, 
      0.20129060124070747, 
      0.14269615059295515, 
      0.19205615500118778, 
      0.18999595829072605, 
      0.20804801191931907, 
      0.14377021368369752, 
      0.0127748747758943, 
      0.14595031514804632, 
      0.16091975180506343, 
      0.2560281715538593, 
      0.19132678369452302, 
      0.2173288305105957, 
      0.14883383583261392, 
      0.11367507689130277, 
      0.6044959419046998, 
      0.1724527146738712, 
      0.08437233909447814, 
      0.14898033246231454, 
      0.2114065232367937, 
      0.15047002795693448, 
      0.11769416886168375, 
      0.06911013110955837, 
      0.2305165588557875, 
      0.07780854226722851, 
      0.2337251760947857, 
      0.11766195555893665, 
      0.1559744416524013, 
      0.11393305547658747, 
      0.24528217637752164, 
      0.25247272979727725, 
      0.23358080389510166, 
      0.2157334813195533, 
      0.13578567964318036, 
      0.19214784282138128, 
      0.14814559714159323, 
      0.3167301252566431, 
      0.14767960331445582, 
      0.20411487690398902, 
      0.029144838340985798, 
      0.21186830307836158, 
      0.24149369043574817, 
      0.10356966134585746, 
      0.20892855903433527, 
      0.1604051703083335, 
      0.1962267562158015, 
      0.15756212971855865, 
      0.030036050457990335, 
      0.2451443104499507, 
      0.11354949137939643, 
      0.18944972923970851, 
      0.246122398649892, 
      0.2493312514704957, 
      0.0945519655196557, 
      0.07715688202197174, 
      0.21117478103453552, 
      0.09899921103853883, 
      0.23036272149029832, 
      0.14779108493378504, 
      0.18410600812060315, 
      0.2202602521395547, 
      0.2433418682151136, 
      0.16222462752218617, 
      0.12390769955403788, 
      0.09810447436242291, 
      0.20042564283543582, 
      0.2550595580142298, 
      0.24638964445561523, 
      0.12734937619362985, 
      0.2354612688928206, 
      0.19208714816581107, 
      0.08368704158588618, 
      0.15551904119929832, 
      0.16827024441906746, 
      0.18619669302792066, 
      0.25121497736267595, 
      0.10916316942690728, 
      0.14986100534003788, 
      0.24135730466906943, 
      0.18602915588243032, 
      0.1151616236423251, 
      0.12399170264854759, 
      0.20631596562052945, 
      0.04152106039498808, 
      0.05077952482190064, 
      0.07876022537504239, 
      0.22740496525467457, 
      0.21819490019776916, 
      0.08913265668760441, 
      0.13891001046340104, 
      0.20891716720081455, 
      0.235142731498711, 
      0.22955728376019077, 
      0.10358032466317163, 
      0.22191984270460588, 
      0.08412300410349914, 
      0.2312301940627808, 
      0.19294334378187025, 
      0.24487713100098343, 
      0.1294277646129321, 
      0.1830629845652152, 
      0.0655817117101592, 
      0.13696431425255018, 
      0.23907093903942203, 
      0.20781435299953266, 
      0.03741246895902211, 
      0.23256870542723668, 
      0.1851720223568189, 
      0.2368042818460015, 
      0.1920586022146323, 
      0.23500126236248037, 
      0.40975233174327397, 
      0.36334850963528487, 
      0.1352254799572582, 
      0.14667710239155332, 
      0.10062910041328323, 
      0.22781386841358037, 
      0.24764928248373982, 
      0.10410080639184731, 
      0.053720582229976326, 
      0.16377477641200427, 
      0.17534105254568857, 
      0.18526868201775906, 
      0.2328580606550335, 
      0.15989177539059446, 
      0.08611961862753427, 
      0.2251571648797546, 
      0.2593191586306512, 
      0.18927038717766523, 
      0.21891725701869302, 
      0.12206818216634599, 
      0.12278326114361714, 
      0.1993960050648693, 
      0.16873405637906655, 
      0.19063002995256229, 
      0.20897126106214783, 
      0.0358486823097141, 
      0.24120577048149192, 
      0.07442931324760181, 
      0.2560627163998094, 
      0.24018977547622217, 
      0.17310107381445, 
      0.25613875953605497, 
      0.03259686595505406, 
      0.12908687767710514, 
      0.1616534642789891, 
      0.21805658196917008, 
      0.19438984875699375, 
      0.15204194683928066, 
      0.15576708597905425, 
      0.2263550390325384, 
      0.17560517556695943, 
      0.17958423869611453, 
      0.17463349842085082, 
      0.27778946693180356, 
      0.09247812126005879, 
      0.15323868306964294, 
      0.186835160709607, 
      0.11385978653334056, 
      0.12443849142243184, 
      0.10512600802065143, 
      0.30439202368756324, 
      0.1469717727952556, 
      0.14171219146705097, 
      0.22883569987197697, 
      0.23194602206564294, 
      0.16081210432464346, 
      0.22878750412873128, 
      0.15531752435173896, 
      0.25266000321895127, 
      0.07171276176164021, 
      0.22836037569017706, 
      0.17728813089339965, 
      0.04527375322111489, 
      0.1825432253657156, 
      0.1932392530317681, 
      0.24522040330991116, 
      0.17765421283494712, 
      0.22530131467696987, 
      0.22717875289666914, 
      0.15586042575336478, 
      0.1805795155662012, 
      0.09851644880940365, 
      0.11734380522774235, 
      0.1684290705992569, 
      0.028769208964357376, 
      0.09143136975782916, 
      0.06622238701333759, 
      0.5051646336991542, 
      0.06169616692785662, 
      0.10552326087670222, 
      0.2078198654190253, 
      0.1840618934705343, 
      0.2220343664575624, 
      0.11146146837509392, 
      0.04962759321047278, 
      0.16189985712144536, 
      0.12754569665613086, 
      0.15799370425608714, 
      0.21268086411530007, 
      0.21201045762079337, 
      0.13164760251244295, 
      0.14692145642529786, 
      0.2510515674481102, 
      0.23295484179896783, 
      0.21197596366336485, 
      0.1736933598232128, 
      0.23732359657861582, 
      0.11365502984031924, 
      0.06097580910776559, 
      0.0991676062815423, 
      0.23485157088524114, 
      0.23138800125972953, 
      0.20960874638929458, 
      0.21794648553116128, 
      0.1508854414010486, 
      0.17771203008100056, 
      0.12107041457091056, 
      0.10134524477832293, 
      0.2086396658785961, 
      0.20280348488101763, 
      0.13267240957964951, 
      0.22490015608669395, 
      0.13694762744720754, 
      0.06774407426271552, 
      0.24181655816176173, 
      0.20161346713414227, 
      0.08254618640235432, 
      0.21574711706013017, 
      0.0970768717847015, 
      0.1289503956274489, 
      0.05067497626896557, 
      0.04880241596540697, 
      0.12946059197830004, 
      0.04054163806258674, 
      0.10509292554862072, 
      0.23695407538093746, 
      0.1561747704446069, 
      0.11029482278139717, 
      0.2583101884349414, 
      0.012061559136596133, 
      0.32788730513526, 
      0.23265671563761794, 
      0.2231949758825255, 
      0.18462877001468028, 
      0.14561045152910818, 
      0.17170131071536243, 
      0.20412518199582694, 
      0.10739493565190944, 
      0.31283491295277527, 
      0.21656840380446582, 
      0.0865256974531329, 
      0.14212794554453365, 
      0.11730002606567516, 
      0.13869215793693757, 
      0.3499647092786367, 
      0.24620412794764931, 
      0.04552392545305143, 
      0.16593164198659316, 
      0.2046758042470168, 
      0.1785243645877628, 
      0.24453661795112425, 
      0.20138456570674623, 
      0.25336395601380945, 
      0.22735335190917666, 
      0.23573108558635517, 
      0.19187812800881593, 
      0.17129817195968408, 
      0.23009525024332997, 
      0.058053204008097395, 
      0.15449470811339386, 
      0.16633396281357093, 
      0.13782381259088816, 
      0.1978413468650718, 
      0.5987775300427188, 
      0.1930128218631901, 
      0.05443601227081007, 
      0.19260002119165356, 
      0.08608341090401919, 
      0.07036513427310953, 
      0.20941783878043002, 
      0.2461637437695454, 
      0.22645706367126736, 
      0.042748328262693536, 
      0.22198654390247707, 
      0.12574019558067734, 
      0.20764298714482818, 
      0.21751897718497215, 
      0.1897752010479399, 
      0.07720030698281022, 
      0.1863841767186228, 
      0.19312262858579207, 
      0.24339578939045842, 
      0.20320491616411826, 
      0.19979232950104536, 
      0.2099001313964121, 
      0.22711784389976042, 
      0.039335160148956425, 
      0.17044982877171522, 
      0.1623463323228618, 
      0.14990218313438763, 
      0.24120746534630758, 
      0.14199443074733653, 
      0.1859209070080348, 
      0.3201696444687976, 
      0.18900444133565508, 
      0.10685711714633854, 
      0.1457277567640527, 
      0.11574282151783283, 
      0.10484996143866852, 
      0.17593467115781725, 
      0.19121884635503159, 
      0.2080805219870311, 
      0.18531903681431003, 
      0.14308817500046273, 
      0.07836890642718086, 
      0.09037815218998659, 
      0.14123641192991093, 
      0.2023694344299995, 
      0.252553417067994, 
      0.2255947280700605, 
      0.02104172632596955, 
      0.19580137297609762, 
      0.16104453501796584, 
      0.14167907882911798, 
      0.12353653553717267, 
      0.17661300921099146, 
      0.22849121748872578, 
      0.1256940424940914, 
      0.19864571774906775, 
      0.07976830022491947, 
      0.18674445389681865, 
      0.10014270132794596, 
      0.2193875084791979, 
      0.25533009823411684, 
      0.2338958910491365, 
      0.1993215173327143, 
      0.08986633891908576, 
      0.07509346987407393, 
      0.15792767670193653, 
      0.13727169188993027, 
      0.1328134383629009, 
      0.201341205644482, 
      0.11825436600093707, 
      0.11517833175379916, 
      0.13759005262453275, 
      0.24824922640541106, 
      0.20051622196872756, 
      0.2521965427649167, 
      0.20611131410119082, 
      0.1842385254257444, 
      0.05385622478678325, 
      0.1410577771145979, 
      0.23711486420621167, 
      0.2020693370139229, 
      0.05846070887093896, 
      0.19511066856816972, 
      0.08417493998504486, 
      0.23127375250683682, 
      0.35857649719815304, 
      0.05938263921694717, 
      0.21491654150764536, 
      0.18617495045993646, 
      0.059338432104306754, 
      0.1774888573347313, 
      0.24856079867080064, 
      0.1836005645856799, 
      0.03642815326951083, 
      0.08260358077581605, 
      0.24358937061298017, 
      0.16991858028580648, 
      0.18680961334846055, 
      0.24766015257743793, 
      0.22159119270286048, 
      0.25719652384313746, 
      0.2791297758259658, 
      0.2016143920047238, 
      0.5142918944370742, 
      0.08600111634675082, 
      0.18889476166997549, 
      0.16982138299732474, 
      0.2521854219072381, 
      0.1819042657557727, 
      0.17019337239904908, 
      0.15355584689445148, 
      0.20470690454915136, 
      0.22226722734472695, 
      0.23439765855944641, 
      0.13948552548160104, 
      0.0957966068009954, 
      0.09856406379167952, 
      0.11806732040595798, 
      0.22874828125326396, 
      0.24302222734873705, 
      0.233025446059216, 
      0.2510011399433153, 
      0.0971729007117485, 
      0.12273395752363374, 
      0.17749040383656087, 
      0.2324598980829875, 
      0.2256607926857842, 
      0.19602604037096338, 
      0.17763689889862325, 
      0.16255867283181774, 
      0.01914256463862959, 
      0.15434241712318733, 
      0.117434969610152, 
      0.19201500777584732, 
      0.12312720572370547, 
      0.08232015122590125, 
      0.26888351503240543, 
      0.11236752760874241, 
      0.2608337391547212, 
      0.22417993478391013, 
      0.1562856924978616, 
      0.22633563618926067, 
      0.08128117195420123, 
      0.1412162040409087, 
      0.2197778994920437, 
      0.174847506628934, 
      0.23186817523968026, 
      0.2509871110703061, 
      0.19611037161995898, 
      0.15741305675222683, 
      0.18887136456254033, 
      0.11036015189256596, 
      0.22245260911574094, 
      0.18448675909772894, 
      0.2361310310385033, 
      0.2325165397459493, 
      0.0551004218591242, 
      0.11062103511868027, 
      0.23755416558285716, 
      0.12937063622942682, 
      0.13576066319959249, 
      0.12346141466915962, 
      0.19135114036249037, 
      0.2062523376909811, 
      0.1837639789719391, 
      0.19988259458019783, 
      0.14735620117064296, 
      0.20159794013105245, 
      0.19061859753161225, 
      0.2207975321946671, 
      0.08247226609887542, 
      0.21567072349404648, 
      0.23620428810532382, 
      0.20572457937727612, 
      0.18904802341895782, 
      0.2014433283267348, 
      0.21559835232720045, 
      0.20237120004480993, 
      0.17642981129422106, 
      0.22262216988581918, 
      0.03507903478641323, 
      0.2340656980034392, 
      0.06381476576082416, 
      0.2829562178759392, 
      0.1461292511382774, 
      0.19150672209993955, 
      0.16693501146783551, 
      0.15684124160039045, 
      0.2537378028940141, 
      0.202718633099694, 
      0.10996985657821708, 
      0.18539118873393465, 
      0.23691932809710728, 
      0.16416048557957927, 
      0.07546712079569018, 
      0.16912535493072942, 
      0.2124509700857884, 
      0.061338837740547346, 
      0.21635373989983947, 
      0.11386191459779589, 
      0.15866253395611737, 
      0.1658456674155495, 
      0.22512475743664695, 
      0.03328087977702092, 
      0.08162913131645833, 
      0.06137452646743817, 
      0.19877174472800427, 
      0.21526103691253798, 
      0.23302057810563523, 
      0.14501302810223568, 
      0.11870458652988256, 
      0.2144994536081851, 
      0.074591329107442, 
      0.2386982133232418, 
      0.15567921347526925, 
      0.07565152084665984, 
      0.09885036083868058, 
      0.17253609540900183, 
      0.22518247409066763, 
      0.042988580586620986, 
      0.2234190136383301, 
      0.17958097464530332, 
      0.19717057802393287, 
      0.10468732925784423, 
      0.18060340310400003, 
      0.10129916150677734, 
      0.253252428531585, 
      0.12869777889114184, 
      0.19678349039695942, 
      0.11531201431070259, 
      0.16901005729910934, 
      0.1734389737411879, 
      0.06779018404205803, 
      0.10156755720600626, 
      0.1936040681688501, 
      0.23560152187046474, 
      0.13202917857353896, 
      0.1630676553639042, 
      0.1212550566640019, 
      0.261263606837489, 
      0.06486041811749976, 
      0.20729882442206896, 
      0.10795708340906408, 
      0.18225734370854144, 
      0.1830637598023265, 
      0.20813321951621916, 
      0.22546680649895579, 
      0.1729868157026138, 
      0.21021445909167846, 
      0.2126797790012822, 
      0.3054935537500912, 
      0.09821406776751455, 
      0.22924707201086336, 
      0.15672520688527222, 
      0.12005786771675513, 
      0.0683521303939929, 
      0.23130307223755647, 
      0.12225249176891219, 
      0.1829116699801172, 
      0.1717505614678803, 
      0.20193095383899537, 
      0.25949474780650816, 
      0.13085033975667434, 
      0.060901736768752116, 
      0.17624766127597216, 
      0.23140048333249066, 
      0.12155595233738556, 
      0.19696045020626013, 
      0.17828345661327993, 
      0.24227873575577494, 
      0.1990050189200292, 
      0.16681804987240056, 
      0.24196002714636008, 
      0.134819286040787, 
      0.1771227851038219, 
      0.10767846607395729, 
      0.09625189709792437, 
      0.1626386421165621, 
      0.1489090664670208, 
      0.0656202603908005, 
      0.22214550531253274, 
      0.19024943202445221, 
      0.06262953178804707, 
      0.15557840349207913, 
      0.22778487837748063, 
      0.24889968270679036, 
      0.21792629794400795, 
      0.47929153428314547, 
      0.2140710277994805, 
      0.21710900919908124, 
      0.25226910624003535, 
      0.18512297958889112, 
      0.2082662164826132, 
      0.13281491701170148, 
      0.18659692555163063, 
      0.1793839993136665, 
      0.10913671268461102, 
      0.11663126969167383, 
      0.125009849458241, 
      0.1926567338168983, 
      0.2145400333824399, 
      0.22956609244495757, 
      0.13833801925535053, 
      0.23723339916995662, 
      0.24956783447983713, 
      0.037453974224346445, 
      0.17269169858582778, 
      0.1437469048849098, 
      0.056094813123123755, 
      0.13985363370092077, 
      0.24697725273568286, 
      0.16343006135108767, 
      0.34271297219007263, 
      0.16004338724443073, 
      0.16441482224067389, 
      0.03373143683660447, 
      0.2112776275945042, 
      0.21488602589901434, 
      0.23083324662917104, 
      0.15985379234388258, 
      0.23486167868524255, 
      0.25535565671382104, 
      0.10223474972265904, 
      0.23510453288246866, 
      0.2316957739518132, 
      0.22790079144776382, 
      0.20815997939018288, 
      0.25109604587120665, 
      0.19154817138680358, 
      0.2469597688675317, 
      0.18962063952484035, 
      0.216525087479347, 
      0.025580662716359417, 
      0.1687514397012612, 
      0.21337314584883169, 
      0.23214728605489449, 
      0.06435783541802578, 
      0.0774956538421757, 
      0.10200055594581295, 
      0.06670793396940397, 
      0.0831835063462013, 
      0.17906662822948474, 
      0.0236209622421126, 
      0.20728733912828107
    ], 
    [
      0.43690226871381016, 
      0.36067579538748884, 
      0.3164249403516493, 
      0.440378993248553, 
      0.3889452420869607, 
      0.3759349399665866, 
      0.3781474212736745, 
      0.2442717126701029, 
      0.4292858084303, 
      0.3788064737976617, 
      0.3938138237004193, 
      0.2884287191514373, 
      0.40506060057248006, 
      0.403762087542076, 
      0.4444886729594462, 
      0.2366527476061561, 
      0.3259988258736767, 
      0.41995024727508196, 
      0.4360017285760577, 
      0.4089683667288844, 
      0.37470433625384025, 
      0.4006252206590306, 
      0.37849034350943744, 
      0.4388072915656363, 
      0.41360072778654156, 
      0.3770398087366529, 
      0.37669135682148014, 
      0.4312856683617019, 
      0.37373466089225127, 
      0.43088731932135854, 
      0.3778695318047415, 
      0.2897058389023745, 
      0.3592252297415385, 
      0.39832339034658115, 
      0.41323684499390845, 
      0.3584844263217107, 
      0.22162652749323064, 
      0.3268637774801526, 
      0.28190170363962364, 
      0.3759234796560755, 
      0.3989192657374815, 
      0.44997930666047536, 
      0.4063227609603392, 
      0.3914078065914257, 
      0.3911698419145404, 
      0.384393421856979, 
      0.41481110698158236, 
      0.415012897303989, 
      0.3003609929766955, 
      0.4296489673868155, 
      0.4080260044265164, 
      0.43731637905831955, 
      0.39900222033348265, 
      0.39451417376065445, 
      0.3287263393994373, 
      0.12576571740096945, 
      0.30047965908510393, 
      0.4217030571246353, 
      0.3962047790589037, 
      0.3602765558981441, 
      0.37594547033701803, 
      0.2752607658275414, 
      0.28967564699503595, 
      0.3203787597589635, 
      0.3747978342643313, 
      0.42983262857199345, 
      0.29253673383350837, 
      0.43083770377942365, 
      0.22916359066552064, 
      0.3869305416052702, 
      0.3928537015157472, 
      0.43218876196385403, 
      0.3748576921133555, 
      0.19298063358525117, 
      0.3367368247825706, 
      0.3859126517140708, 
      0.39018384662627326, 
      0.4145171730502537, 
      0.1584379780407798, 
      0.4226272418140564, 
      0.41971629898143575, 
      0.31788834686319534, 
      0.35353645473874384, 
      0.4360327772927716, 
      0.4161739821499407, 
      0.3645027267893246, 
      0.09441517664148755, 
      0.3467360122397499, 
      0.3731867341769766, 
      0.3619841873427595, 
      0.41620437361229623, 
      0.3306572418131279, 
      0.44581098206186826, 
      0.4351167921129039, 
      0.4118316379392622, 
      0.31276550355819827, 
      0.42974778167490196, 
      0.3427869691828483, 
      0.3898744007120441, 
      0.3622456326618163, 
      0.24406865760381846, 
      0.3910470704830927, 
      0.40257995097392707, 
      0.23407989646417235, 
      0.29065356797377273, 
      0.3645642631437674, 
      0.4338634843621473, 
      0.4385240492163238, 
      0.3773721062019918, 
      0.3384202309655074, 
      0.32805580050990035, 
      0.3676115347488846, 
      0.29515006569849483, 
      0.42367001112437547, 
      0.26851409534799525, 
      0.1807609992789109, 
      0.4153772140069294, 
      0.2917491578338913, 
      0.4045208122555166, 
      0.3862083001670758, 
      0.38813884206214294, 
      0.42099789894699785, 
      0.29822035482972975, 
      0.41139393351083314, 
      0.3853190687514123, 
      0.3354453314355338, 
      0.3801912408225758, 
      0.3800515718852147, 
      0.261368724416368, 
      0.40755453814311543, 
      0.3851155767131233, 
      0.3237853157103561, 
      0.3913039354653403, 
      0.41277605615474616, 
      0.43066465474440263, 
      0.3939995671826954, 
      0.3311981459839992, 
      0.3790359753155471, 
      0.2931397578535967, 
      0.3026401447950857, 
      0.41467446897484256, 
      0.3954863313585151, 
      0.41333444128689834, 
      0.28810534454365194, 
      0.26834431268326125, 
      0.31190131046368874, 
      0.14928149532998622, 
      0.22467408102479616, 
      0.8706373771340309, 
      0.38842558326717225, 
      0.4235791273685119, 
      0.36526264186454754, 
      0.41765908691273124, 
      0.46173999703828644, 
      0.43710380199336313, 
      0.33776937599338586, 
      0.32957970405793274, 
      0.3726178238670695, 
      0.2364685826747595, 
      0.4208732507370653, 
      0.35719730790691595, 
      0.45675551080681354, 
      0.41800027822553465, 
      0.4089686094134467, 
      0.3147805197247722, 
      0.3769944819599117, 
      0.42071520702664444, 
      0.4525050913548124, 
      0.4027156214426577, 
      0.40146590214896, 
      0.3888502691417776, 
      0.35805701413799723, 
      0.3930294814500196, 
      0.41899567542321636, 
      0.23066277599822516, 
      0.4225512674935029, 
      0.43182371739814346, 
      0.40595770344122284, 
      0.4419756549699512, 
      0.15602962637232165, 
      0.41508241326813755, 
      0.467354573542421, 
      0.3422489790301777, 
      0.21999552172356399, 
      0.4632034511816758, 
      0.25674581463172835, 
      0.4262986946451389, 
      0.2917671887584034, 
      0.34338323066915943, 
      0.41699788665154486, 
      0.2806130315581452, 
      0.451237627678857, 
      0.41031415476379135, 
      0.2338181408373409, 
      0.4063693917102518, 
      0.39886621482205636, 
      0.416861857913555, 
      0.4007841136191145, 
      0.36558002038385695, 
      0.2434464080807777, 
      0.2606285889919553, 
      0.42959438512025927, 
      0.350562003198842, 
      0.3338419200475254, 
      0.4555623778717121, 
      0.28038488355966595, 
      0.3314961723268513, 
      0.45700643910283023, 
      0.3724206575888904, 
      0.4255299862872333, 
      0.4413034361564417, 
      0.38842712106949295, 
      0.28645102784731147, 
      0.3752617856719804, 
      0.3843707351669462, 
      0.41883408560812646, 
      0.40823904476083067, 
      0.3908392896249979, 
      0.2435813805875994, 
      0.3276638306714552, 
      0.3916337870076351, 
      0.4265176099689967, 
      0.36011350691910216, 
      0.3830055191757351, 
      0.36456447934346725, 
      0.406036574564732, 
      0.3685044679622275, 
      0.4187851444735525, 
      0.34092883413934494, 
      0.38210723675224506, 
      0.4017526157952646, 
      0.39586946344765545, 
      0.29547188634007937, 
      0.40484578767507784, 
      0.40280591911708036, 
      0.44438014861778613, 
      0.3986366290701931, 
      0.2837959129690641, 
      0.42813398408145864, 
      0.3915511722455533, 
      0.39448287947596955, 
      0.4679409824703214, 
      0.3249734405037454, 
      0.19316544853207512, 
      0.24660414639129905, 
      0.3789372172016334, 
      0.21249867982563042, 
      0.20785174333930026, 
      0.2534236815239348, 
      0.40754923296828655, 
      0.22886738159109588, 
      0.3243983514562417, 
      0.3675207101358206, 
      0.3572562668926674, 
      0.2166166294736013, 
      0.3871155668615937, 
      0.33512719260365775, 
      0.4435644417141927, 
      0.3270765291772868, 
      0.439901221624429, 
      0.4166956747567658, 
      0.3993405119418926, 
      0.37328199662851447, 
      0.3761306922128444, 
      0.3591817566112366, 
      0.2721071222986757, 
      0.4320782833295542, 
      0.3759881866180849, 
      0.3571013103484443, 
      0.42613742120975445, 
      0.33861957809668736, 
      0.3658548914989707, 
      0.41197014888493594, 
      0.4013050804793677, 
      0.4444613343174029, 
      0.4463825577407011, 
      0.4577854456034969, 
      0.41087439702864204, 
      0.38294031732107947, 
      0.4100360677729848, 
      0.445787070419874, 
      0.40107811510517005, 
      0.21266615615607704, 
      0.4052373816168997, 
      0.41040962736299685, 
      0.37821934221720066, 
      0.3792165988954676, 
      0.4175672913832346, 
      0.3342412950368215, 
      0.16481142974135216, 
      0.39822452943375425, 
      0.10282894314483265, 
      0.3315776664423138, 
      0.3898693421278455, 
      0.3361056059122333, 
      0.36882725810482464, 
      0.35345608139146434, 
      0.22171209632714156, 
      0.39149256392169807, 
      0.4300791295089088, 
      0.44191916932178116, 
      0.3868898401292993, 
      0.44263513558178524, 
      0.4130588719028181, 
      0.41638867061664847, 
      0.44000649460682933, 
      0.3185605893975603, 
      0.3881043664495785, 
      0.2858397336595852, 
      0.4121924294886951, 
      0.40657218883904256, 
      0.44881715781842163, 
      0.4459285891336329, 
      0.37405923152141873, 
      0.3666205008428163, 
      0.2531826551254541, 
      0.4182535101819243, 
      0.3999919143187073, 
      0.4709812699058538, 
      0.3446094881352054, 
      0.42665207586469933, 
      0.4377930611455142, 
      0.3975641500100554, 
      0.41375630682969355, 
      0.3704937716658859, 
      0.4054989867074984, 
      0.36958332720729964, 
      0.382101588424957, 
      0.3995866902215883, 
      0.4329787259294396, 
      0.43246208253072155, 
      0.44271826622986343, 
      0.37346722071981353, 
      0.40277532860027715, 
      0.42817086683453454, 
      0.39505114150078713, 
      0.17227472613169367, 
      0.16224635493112385, 
      0.3958870200898829, 
      0.31696047333980437, 
      0.3755813816626976, 
      0.45141565498543246, 
      0.4472719992564652, 
      0.43307443990666505, 
      0.4121131496442512, 
      0.41325027711507195, 
      0.4507265180224596, 
      0.2965643707995866, 
      0.3365943933034879, 
      0.3154870060668114, 
      0.28948405416121137, 
      0.2627142426599698, 
      0.37843675291754286, 
      0.291574142824573, 
      0.41086238732147856, 
      0.3442914838351507, 
      0.4143416954390277, 
      0.32926870662075525, 
      0.17466082304385355, 
      0.3530097872541527, 
      0.39770052478474466, 
      0.42011923372439375, 
      0.4049053326302868, 
      0.4121417300856734, 
      0.4392614521929626, 
      0.4137338928665674, 
      0.4429232531973626, 
      0.38612260898436623, 
      0.4309966046763667, 
      0.4507490720766221, 
      0.4205543517282468, 
      0.31831664466121296, 
      0.4445155847350033, 
      0.42073022925247605, 
      0.4362372449692505, 
      0.35175985560044243, 
      0.3490254776954164, 
      0.32601666146311226, 
      0.43429982240339193, 
      0.31679493675226417, 
      0.41986142938039744, 
      0.47336756989400247, 
      0.3940482965465174, 
      0.3818046058605707, 
      0.1047543515311547, 
      0.4456501167254038, 
      0.4156946388800669, 
      0.39750856310464955, 
      0.3967635378662582, 
      0.43326789709479324, 
      0.31372840112360256, 
      0.3653096368793486, 
      0.44561701632711015, 
      0.45335296032421407, 
      0.33105251803421437, 
      0.33928454664177926, 
      0.39393749894827634, 
      0.41201294121782894, 
      0.38570119799771313, 
      0.4414370701150429, 
      0.38856709999951694, 
      0.4413140618536679, 
      0.4366306892572051, 
      0.3815518121732891, 
      0.4083722659942664, 
      0.4230941450249359, 
      0.29898929318031414, 
      0.35289007856202054, 
      0.4032469234966301, 
      0.3732461783939841, 
      0.3848222833598925, 
      0.3857939992266536, 
      0.3276871897382902, 
      0.4177973675610207, 
      0.41609679132211247, 
      0.2683142505084206, 
      0.4386454757273888, 
      0.3028799807912418, 
      0.34409006651925644, 
      0.27977060423220934, 
      0.4438440521720837, 
      0.43448972490710813, 
      0.4094224787144816, 
      0.4123090653461923, 
      0.3309441235247202, 
      0.3917197427387029, 
      0.3837478156174218, 
      0.3885573471635891, 
      0.29683988547396056, 
      0.4139544935903728, 
      0.4665610318397232, 
      0.39713146147495726, 
      0.4567778432832934, 
      0.09913310662841905, 
      0.33117001782134686, 
      0.41029170541816906, 
      0.3714360662565022, 
      0.4393751976743777, 
      0.4134060499437058, 
      0.4410890091800894, 
      0.43672322541999725, 
      0.31263592642528054, 
      0.44469180113769996, 
      0.4039991992595169, 
      0.4550994106403016, 
      0.40259302244466677, 
      0.27339235885726654, 
      0.32863348139967413, 
      0.4165259358878709, 
      0.1264723515905139, 
      0.43656307983855, 
      0.5714806048415569, 
      0.10758512007655938, 
      0.4339543430879411, 
      0.40964643666779127, 
      0.3538276841213859, 
      0.36777783710373285, 
      0.4168183301599619, 
      0.38940804194981093, 
      0.2999367723082464, 
      0.34936072811350544, 
      0.4447740838675321, 
      0.38720331592261936, 
      0.44533292908523286, 
      0.32672698638914505, 
      0.41833317302828915, 
      0.3968378208377647, 
      0.39493518623743523, 
      0.42807645895505037, 
      0.433047988129241, 
      0.354912364726172, 
      0.3837627477081476, 
      0.3757744421948543, 
      0.39551525134671006, 
      0.34160907110612637, 
      0.3269558296360622, 
      0.39629311600126305, 
      0.2342754180718307, 
      0.319999780059135, 
      0.37016483951493423, 
      0.192215491170744, 
      0.4624826361405893, 
      0.4172470307696465, 
      0.3771463297439131, 
      0.3504772393537041, 
      0.37168557831617727, 
      0.3793697895987184, 
      0.443384666214853, 
      0.34313823053811876, 
      0.4321420806448775, 
      0.3370029192781482, 
      0.3795496068636461, 
      0.43871357295894087, 
      0.4077724347930416, 
      0.4230410578625225, 
      0.4289811616113356, 
      0.3998360440841558, 
      0.2848283931797712, 
      0.4447104795385427, 
      0.352523277649028, 
      0.2848829062477534, 
      0.38915783845569807, 
      0.4425218585566887, 
      0.27110369380824006, 
      0.3867965588142869, 
      0.38106841308781214, 
      0.3218816935130527, 
      0.36570001852316564, 
      0.371487847707714, 
      0.42694887431506545, 
      0.4447678668402228, 
      0.43657822750159997, 
      0.4055491397667525, 
      0.2970803370750484, 
      0.17119289993229697, 
      0.4516880862031607, 
      0.45258112025653424, 
      0.3671924780194355, 
      0.37378137820691654, 
      0.26968077471751967, 
      0.37197274794017426, 
      0.38642383948935494, 
      0.45499923494879885, 
      0.42090635782100533, 
      0.39420422878992567, 
      0.37698162453075607, 
      0.3200364199630146, 
      0.38145109383224335, 
      0.3885377554503238, 
      0.3230956979666416, 
      0.36099569062765885, 
      0.42596287072716643, 
      0.3459508026143212, 
      0.47155035789775634, 
      0.18013550708278855, 
      0.4487784468694252, 
      0.42588296328172115, 
      0.4466110468522039, 
      0.43432542556177756, 
      0.43108779737849756, 
      0.43142905586710034, 
      0.45389295097099247, 
      0.37907665505056626, 
      0.4477500117491793, 
      0.41439532442350485, 
      0.4527338604595783, 
      0.4582523957969364, 
      0.3957879923227397, 
      0.39043081705515104, 
      0.3978625251490308, 
      0.13796453461649597, 
      0.44180101002559696, 
      0.23312391809174166, 
      0.44126615325294927, 
      0.4026153267971249, 
      0.31652999766295903, 
      0.3290725069976219, 
      0.3636135013223595, 
      0.3220455572619851, 
      0.1712082126519375, 
      0.32672798026121896, 
      0.24277582360077518, 
      0.34085497809735876, 
      0.43392624690911047, 
      0.42829794794118814, 
      0.3461913678506391, 
      0.2891936233920425, 
      0.38434345491828725, 
      0.39928803512636574, 
      0.40544056389101796, 
      0.4091804150699799, 
      0.3349590631879287, 
      0.254564669602829, 
      0.41219930337001814, 
      0.39596785812044777, 
      0.20309292658123318, 
      0.4021270251531678, 
      0.4234317834554774, 
      0.28293093648598094, 
      0.4289075866051229, 
      0.4010819100733123, 
      0.36345488154449124, 
      0.40596237263387375, 
      0.4629917984691218, 
      0.36686041074041903, 
      0.47066081785327757, 
      0.44303830282056117, 
      0.38766649409996995, 
      0.12137316006876303, 
      0.4020825178867203, 
      0.3995025550087914, 
      0.39523561562412635, 
      0.4067065070691797, 
      0.4505061671376014, 
      0.3879522462866689, 
      0.4305759449607272, 
      0.44342270392931843, 
      0.39662416200313116, 
      0.36833411452232345, 
      0.3805390304299072, 
      0.30307413816581374, 
      0.4709907773592242, 
      0.4587549225168558, 
      0.36185402439743, 
      0.28981977319008706, 
      0.4532531413204372, 
      0.380124114464078, 
      0.3602961271512924, 
      0.348097983835835, 
      0.38148102805243417, 
      0.31695101776766693, 
      0.39741466389907887, 
      0.3990418471946523, 
      0.25367479380318947, 
      0.3890830288959886, 
      0.40091325937699424, 
      0.3903800863218235, 
      0.447351785634982, 
      0.4071823723114562, 
      0.22699334279836744, 
      0.39109810815359486, 
      0.23494645004339423, 
      0.3142755275366117, 
      0.4398844476680672, 
      0.40188387137477216, 
      0.2800555430786575, 
      0.3743227099888629, 
      0.34943070448326213, 
      0.36582265719197204, 
      0.426357194438884, 
      0.4489881039650061, 
      0.20704519247960754, 
      0.3212481099648757, 
      0.4200353677985368, 
      0.37067863790292116, 
      0.3715699541283407, 
      0.4137426308311349, 
      0.4409542519059896, 
      0.4227925258991143, 
      0.3431440726686205, 
      0.39732938617916197, 
      0.4102811415887228, 
      0.4226633331949776, 
      0.13794825051395496, 
      0.42563022021211516, 
      0.4150002756197523, 
      0.41782905453601576, 
      0.34400633366375366, 
      0.13352136279316162, 
      0.3902108970857617, 
      0.4431770535720734, 
      0.4471133144949434, 
      0.3569162940655675, 
      0.3133501683923525, 
      0.4240560004596118, 
      0.38677662629238657, 
      0.4314870730619635, 
      0.38997862059912547, 
      0.42044765198763445, 
      0.35601633667839894, 
      0.24667479185925853, 
      0.3416654390802961, 
      0.1771119485646735, 
      0.3779474915229584, 
      0.17178387712229642, 
      0.17735416791911732, 
      0.3200485432070399, 
      0.331982858864786, 
      0.2855549321019448, 
      0.3670613977087317, 
      0.32951159945306707, 
      0.42113003374911284, 
      0.3993128110649113, 
      0.4670025617628429, 
      0.2613680559866901, 
      0.19403903093120045, 
      0.4382061244896359, 
      0.46765785618982897, 
      0.3339929162200041, 
      0.3142211451780428, 
      0.4322444755469391, 
      0.17262281269313348, 
      0.3627959207678645, 
      0.39603850443351696, 
      0.08129784161240783, 
      0.4293062284099363, 
      0.32182690918087037, 
      0.4022014022839356, 
      0.4404788708915354, 
      0.4401277805958983, 
      0.4214870806692543, 
      0.4005739481655217, 
      0.37388673222686286, 
      0.35827734403435324, 
      0.7161203372187998, 
      0.28430221968703817, 
      0.18152765906959728, 
      0.4550017553284509, 
      0.4373328683259292, 
      0.3993087976200546, 
      0.4161434169664675, 
      0.4586906360914553, 
      0.3916157463059993, 
      0.4224293137620998, 
      0.35913236305094204, 
      0.37391135378777257, 
      0.46291172816078285, 
      0.44538734150721615, 
      0.45852095814879945, 
      0.418335912819565, 
      0.23443632365608194, 
      0.46771032503886684, 
      0.14521272761720166, 
      0.41865108433308684, 
      0.3051871273577363, 
      0.45038435273886124, 
      0.31353601693078165, 
      0.36897453825102167, 
      0.40687507311148585, 
      0.41683518862394064, 
      0.38571739668302035, 
      0.4255638108859716, 
      0.27726908892754176, 
      0.4482267613673823, 
      0.41792978720024215, 
      0.31947138351135745, 
      0.23620592492182987, 
      0.25219048164475727, 
      0.45264177133129513, 
      0.3104055994260658, 
      0.4049503832268012, 
      0.4386897797349248, 
      0.26393662686095765, 
      0.3764301250629605, 
      0.1980617396367898, 
      0.397219028534963, 
      0.41486210449764843, 
      0.37130971122078976, 
      0.4190427917525566, 
      0.45122691587583214, 
      0.449994483297909, 
      0.3844140887826848, 
      0.45316191994461136, 
      0.41757901327235564, 
      0.3594008422742061, 
      0.38607550110273314, 
      0.4262041872009687, 
      0.46515448779535373, 
      0.4157930061694386, 
      0.35787878794013434, 
      0.3983949035232355, 
      0.41402402789480824, 
      0.37292685843020545, 
      0.289607771648419, 
      0.3563215877532982, 
      0.42724850458755237, 
      0.26023729481970165, 
      0.40283150747865115, 
      0.3286124297492015, 
      0.40452365750191993, 
      0.3880091997484271, 
      0.38941710394219714, 
      0.3900498503572869, 
      0.340402138028658, 
      0.39535408847752435, 
      0.389541083482266, 
      0.3657646670506643, 
      0.4540344702504322, 
      0.43948952884670955, 
      0.42296502494730137, 
      0.40191352646451806, 
      0.3244663950130556, 
      0.39635096179532553, 
      0.4602692727650035, 
      0.10348104035065187, 
      0.4154474162104223, 
      0.3844477845527093, 
      0.4431996148174215, 
      0.4154272227366451, 
      0.3288120642792499, 
      0.37145486249504667, 
      0.4062011957393284, 
      0.3708768908479077, 
      0.39579091002284195, 
      0.3955637050911113, 
      0.39344817400438914, 
      0.30111611222199947, 
      0.38879428576973196, 
      0.41216316182341334, 
      0.37530509824806557, 
      0.27709866801974314, 
      0.10999005410469492, 
      0.34215005846322527, 
      0.44537750706661816, 
      0.38662183457178845, 
      0.4423733315418195, 
      0.4499308143162755, 
      0.40775283310860083, 
      0.4348708431511611, 
      0.35376910702050735, 
      0.3218698217854882, 
      0.30458387326807335, 
      0.4347351667923321, 
      0.2693761186972364, 
      0.3893679160776924, 
      0.38984933580866127, 
      0.30615512707564924, 
      0.4254252738822146, 
      0.46322891566477076, 
      0.37381207916641535, 
      0.3916033673895553, 
      0.3553894077908637, 
      0.42667212139606253, 
      0.41348105984026406, 
      0.3951028816774757, 
      0.281475174443762, 
      0.42826332938733663, 
      0.4196815751520575, 
      0.243069287877947, 
      0.450932493863141, 
      0.34163586427707787, 
      0.3585993781675116, 
      0.4436486286516398, 
      0.41538504027537126, 
      0.39866159713377525, 
      0.3833859098311426, 
      0.4154311376319628, 
      0.4440742254005952, 
      0.22614095819509678, 
      0.29782273662964964, 
      0.20274219640322702, 
      0.3878309558749287, 
      0.36306811184524346, 
      0.4470685437557801, 
      0.44089397798258617, 
      0.3301305390220098, 
      0.38439089611969496, 
      0.34690746808407413, 
      0.39898252368436893, 
      0.3254818132610461, 
      0.39364804955306976, 
      0.4528282169251355, 
      0.43688855091419115, 
      0.38127228569079913, 
      0.4323111114631297, 
      0.31307108339169126, 
      0.4000529857334999, 
      0.4203446778066568, 
      0.1655900486091804, 
      0.42214878337228573, 
      0.46613505955595336, 
      0.474523472577703, 
      0.3579822396294364, 
      0.4207474045866821, 
      0.40612828053807803, 
      0.384866130670553, 
      0.3879741544533862, 
      0.4514126569772757, 
      0.3826066374769687, 
      0.36814395529913924, 
      0.4441275370224882, 
      0.3337537431283928, 
      0.4211619033196338, 
      0.36902570226752224, 
      0.3995022959468875, 
      0.38310725416661007, 
      0.4638955037559022, 
      0.40499887044364924, 
      0.4450288776496911, 
      0.42836475829786164, 
      0.4579911103058798, 
      0.37362675122546424, 
      0.385470314448288, 
      0.1347641046604573, 
      0.448058531555112, 
      0.42630141289921797, 
      0.31046014289248636, 
      0.36818615009334954, 
      0.4149595116861973, 
      0.37973529389439353, 
      0.4441830698265549, 
      0.3565548875003567, 
      0.40306365215861, 
      0.37659977333178246, 
      0.3860237676756658, 
      0.3262045938447214, 
      0.06424228484708365, 
      0.4466217322149109, 
      0.429687264178438, 
      0.40701291217759483, 
      0.3617509904081998, 
      0.33767709386008776, 
      0.36779064296515757, 
      0.419604289443168, 
      0.30485162048504644, 
      0.2446571517669123, 
      0.4310841723688608, 
      0.41133361933208196, 
      0.44978994854923754, 
      0.35244999056810056, 
      0.4302373228146839, 
      0.4350838718311553, 
      0.43843363406809993, 
      0.381927473396319, 
      0.30867143434252103, 
      0.40087994427174434, 
      0.41701832282788853, 
      0.42523643369445757, 
      0.3118653885986315, 
      0.34287477959882595, 
      0.4501000035517706, 
      0.3567532333388329, 
      0.42152016173923224, 
      0.396302532133813, 
      0.37093564181603644, 
      0.37315486204588727, 
      0.4330640489202999, 
      0.4184554659120515, 
      0.38125944212202467, 
      0.26004050343960733, 
      0.34561857599613877, 
      0.3377187194990952, 
      0.39564802799019255, 
      0.36273282470392326, 
      0.4620251583322809, 
      0.3575853830728179, 
      0.33026254980596775, 
      0.3592929345068927, 
      0.33894123034918244, 
      0.4212629307894205, 
      0.4527926561423293, 
      0.3915533527470349, 
      0.4190647811420591, 
      0.4187673461109132, 
      0.4288601516709223, 
      0.34724211287664225, 
      0.34832366295663963, 
      0.42638847524228174, 
      0.2459797575543833, 
      0.4241702622251591, 
      0.45755724434625744, 
      0.45494402521524985, 
      0.3766325160063387, 
      0.4189042226534831, 
      0.356296218504869, 
      0.4249483941563688, 
      0.3738107787024818, 
      0.35328904644917325, 
      0.4583745177367786, 
      0.46313873580454284, 
      0.43749770074602096, 
      0.4327529838386705, 
      0.42359629819140054, 
      0.43687260338828693, 
      0.15525148344034415, 
      0.45870077797333536, 
      0.4501905228209904, 
      0.420352562274597, 
      0.4422548545914574, 
      0.31358804218915814, 
      0.4310570247722654, 
      0.43795585542374427, 
      0.44236261142655164, 
      0.7816581827786322, 
      0.40727812387337725, 
      0.4071059029788485, 
      0.39131487561308775, 
      0.3488679073992498, 
      0.3676860613795841, 
      0.4531097078947755, 
      0.4063328700820327, 
      0.41286489292592626, 
      0.425933390065422, 
      0.43081409784443714, 
      0.11126440514429023, 
      0.43094658007616027, 
      0.4051841418138669, 
      0.4536712737648855, 
      0.33076008280335134, 
      0.4559370838396102, 
      0.4082843359326466, 
      0.3922310359405895, 
      0.3904771949968434, 
      0.293581305142401, 
      0.4131323617870377, 
      0.4356979312286515, 
      0.3552722716707713, 
      0.38451881678271566, 
      0.1746943785993691, 
      0.4604285520364063, 
      0.36158351064612826, 
      0.39595802952401876, 
      0.3456648430015958, 
      0.437289785521784, 
      0.4386626817501843, 
      0.412077159733596, 
      0.4501250386150356, 
      0.43611650883091574, 
      0.37911338246740317, 
      0.4013798460142196, 
      0.3998146808685411, 
      0.45560959698529435, 
      0.4294842432116307, 
      0.43083145120672006, 
      0.41357887581284736, 
      0.3751302607325152, 
      0.4049928389945117, 
      0.4267106653691337, 
      0.4350933893838939, 
      0.3882341239634276, 
      0.3854139520134242, 
      0.4303427925502706, 
      0.3803835109759672, 
      0.45667771495180115, 
      0.38549432280759444, 
      0.43090495329099343, 
      0.4459474211296139, 
      0.41575785487627737, 
      0.37112230197970075, 
      0.44150751093847174, 
      0.2571641090977746, 
      0.26225092029573227, 
      0.43906913234314193, 
      0.46495732380115706, 
      0.4387055128167262, 
      0.42270490920186893, 
      0.3522024196809279, 
      0.23289211620369707, 
      0.3989402831560171, 
      0.37344377692349506, 
      0.32759329891259104, 
      0.3657885084889181, 
      0.3594946823781513, 
      0.4615215994496127, 
      0.27104576956738957, 
      0.29028131351432057, 
      0.42457129826047635, 
      0.4430163898233386, 
      0.3554690705685464, 
      0.4154461671451382, 
      0.45080419337924466, 
      0.47348917366471505, 
      0.44019605907686327, 
      0.46102444189474273, 
      0.39179910976129123, 
      0.37611704422153025, 
      0.34624316078153144, 
      0.43212464149399593, 
      0.34657492914722365, 
      0.3939464470255252, 
      0.40964649320647323, 
      0.429645041580712, 
      0.43678620381738925, 
      0.41426265083089264, 
      0.4347944769608316, 
      0.35486176732382785, 
      0.2670875044890965, 
      0.4425853668355418, 
      0.3617221245684382, 
      0.4591235804484682, 
      0.3548842065392897, 
      0.34590271501861214, 
      0.3941052113177836, 
      0.28946424276324684, 
      0.4223827523077596, 
      0.3439669520537264, 
      0.4238997674330805, 
      0.40801945560298236, 
      0.4073723495019328, 
      0.3946244257640267, 
      0.38243478300288203, 
      0.4020309514931751, 
      0.45083214764147517, 
      0.44845914319693414, 
      0.3051317149051719, 
      0.39252940193978303, 
      0.4331669227088838, 
      0.4446173472695059, 
      0.3627851386557818, 
      0.4155870022165703, 
      0.354448104597416, 
      0.36512760602383537, 
      0.3717129011246722, 
      0.4113109419505133, 
      0.3704490110825377, 
      0.25249549080125466, 
      0.352500680414349, 
      0.2966852516145558, 
      0.39600771289222825, 
      0.23747326586701475, 
      0.4301499064369573, 
      0.35154203557953284, 
      0.14570083955184895, 
      0.41815821392388275, 
      0.44513471974354213, 
      0.44361159948311035, 
      0.3426652500053629, 
      0.4545958803124882, 
      0.43312537924401895, 
      0.3719033015472184, 
      0.2378062858479307, 
      0.2764342332210513, 
      0.41025718119810173, 
      0.42354277344229996, 
      0.37019038558854095, 
      0.32746084112233864, 
      0.3776417810122483, 
      0.43704801652152536, 
      0.18199154155251104, 
      0.4244492096644684, 
      0.43580080265253074, 
      0.2782772294688115, 
      0.37818057702707414, 
      0.4525828657754483, 
      0.3035733583966265, 
      0.2936475213967973, 
      0.3743241135857394, 
      0.36381798119737424, 
      0.44613561721207595, 
      0.4391496097870409, 
      0.07936432337456592, 
      0.3558719709635376, 
      0.4121762144768059, 
      0.4141793366091068, 
      0.4210368935579785, 
      0.3344197815878439, 
      0.38900673491611204, 
      0.3639226769347893, 
      0.4269054836066782, 
      0.544788610702324, 
      0.38677542499818107, 
      0.42819239784858953, 
      0.4730339583260849, 
      0.3605579940002086, 
      0.21630590455263046, 
      0.370906018426259, 
      0.4640178951716376, 
      0.4461257320158262, 
      0.36286922265303057, 
      0.3849998063807016, 
      0.43326082879254535, 
      0.3432233709537306, 
      0.24131658492035032, 
      0.4609927921809285, 
      0.4395158792986826, 
      0.4213647300219765, 
      0.2985254307297251, 
      0.4365541479643617, 
      0.38304767281283786, 
      0.4475568351954282, 
      0.3741165212438764, 
      0.29410391964012433, 
      0.12663520770117265, 
      0.41843203837427856, 
      0.4237387446030981, 
      0.42160299741321355, 
      0.30641057818560985, 
      0.23398866799679457, 
      0.28390502689189484, 
      0.4050547779887716, 
      0.4251977215821246, 
      0.2691469384683272, 
      0.3773060374776335, 
      0.3399398334103387, 
      0.4372388609993963, 
      0.26550147630039905, 
      0.36915903458765853, 
      0.4037917136931799, 
      0.3462218627057173, 
      0.3654336262449047, 
      0.31756006825096306, 
      0.2457209586287614, 
      0.18023559273501902, 
      0.3235998858903441, 
      0.4433779078005344, 
      0.4291318626543259, 
      0.3959434206305815, 
      0.40804597980806906, 
      0.3379956267565281, 
      0.2810522289199437, 
      0.37922527273392137, 
      0.35806915505192466, 
      0.45072355992720164, 
      0.432838954822577, 
      0.388736481610691, 
      0.22354020376933262, 
      0.4171294350043667, 
      0.42025772712178544, 
      0.37228144831609583, 
      0.35175865725440136, 
      0.40733738004704595, 
      0.39854334117443135, 
      0.473605472981834, 
      0.4214609063073378, 
      0.3826615527885429, 
      0.3779729999014745, 
      0.43342606487519647, 
      0.3992979449934993, 
      0.45421506953618646, 
      0.20578255197500153, 
      0.15089878911904941, 
      0.4018534345555676, 
      0.4557173880140011, 
      0.3492957981565667, 
      0.46091355235001474, 
      0.44561196586041674, 
      0.5564150791242435, 
      0.4567454336075258, 
      0.4648694589477103, 
      0.3593842542614268, 
      0.4180042481199644, 
      0.3074987545885039, 
      0.42927754277880953, 
      0.419638425550155, 
      0.39417182998471356, 
      0.42487594040869847, 
      0.3884764619970385, 
      0.4540561642857249, 
      0.46660860718856517, 
      0.35886511756585454, 
      0.42045632871866845, 
      0.3583197358152555, 
      0.4264580894484032, 
      0.3135130414185306, 
      0.3182885254970356, 
      0.24473742531551468, 
      0.3879954114229206, 
      0.35061614922758794, 
      0.42764655395247064, 
      0.2641846880743915, 
      0.46200960887833437, 
      0.40804399057169777, 
      0.4422118825694087, 
      0.4444102305163476, 
      0.30221796503858794, 
      0.3798545058956126, 
      0.3806051502699083, 
      0.46430672298908576, 
      0.17170315215028514, 
      0.44254443389625486, 
      0.26463585404773937, 
      0.37978588663405005, 
      0.45726273018816405, 
      0.2291937390346654, 
      0.40642814173833014, 
      0.45772152930830345, 
      0.33910735412187837, 
      0.42863847339301775, 
      0.4082717136249756, 
      0.42299801121384983, 
      0.22016264045245199, 
      0.43256901997054503, 
      0.43260683035885705, 
      0.3680929612709501, 
      0.3737103166158019, 
      0.4706767911620117, 
      0.45369789700785235, 
      0.4192922271985915, 
      0.374795065858126, 
      0.4341531155387155, 
      0.44209731034037675, 
      0.44362245444087295, 
      0.3466310675798109, 
      0.4424543205895759, 
      0.4447043645335672, 
      0.4060582146717902, 
      0.3702014233542747, 
      0.42120238913273167, 
      0.3071966275431494, 
      0.3461409946274924, 
      0.07883859641294581, 
      0.2955737704619215, 
      0.40089961987475237, 
      0.3499983808128562, 
      0.4450878895318849, 
      0.45143724924115247, 
      0.42266605125884915, 
      0.4458939837266049, 
      0.35243243345502656, 
      0.3621952445675878, 
      0.42295615212098026, 
      0.22982238263636348, 
      0.2553289350184286, 
      0.3452309649960568, 
      0.43172304831671565, 
      0.2631890591893204, 
      0.41440472775820364, 
      0.40210226320414216, 
      0.3766135287842575, 
      0.46892129081252304, 
      0.36518220486301156, 
      0.45048513537585466, 
      0.3226158144249279, 
      0.41897855750276536, 
      0.4517903152323221, 
      0.40743223637796366, 
      0.4484771552608869, 
      0.25800003177570374, 
      0.21289784917675797, 
      0.3842010022394659, 
      0.33111999355212024, 
      0.4596806671713379, 
      0.4398794964915352, 
      0.45527725230651983, 
      0.39597208077583007, 
      0.3830910253463978, 
      0.40563931986055424, 
      0.33244734064415693, 
      0.3310137990508331, 
      0.4217425504231224, 
      0.4490945235623628, 
      0.451840491867089, 
      0.17155355328039298, 
      0.4390972483546265, 
      0.4361918964198853, 
      0.3916129069468721, 
      0.307702919417262, 
      0.41793356814064886, 
      0.4002196923656871, 
      0.4549669957892339, 
      0.30214130620366786, 
      0.37431166062361676, 
      0.4106937189504751, 
      0.40837048643011126, 
      0.41090535672274414, 
      0.3406527350537787, 
      0.22603898095998406, 
      0.45815684447810084, 
      0.3993588043612478, 
      0.2831805574562868, 
      0.3224104296161647, 
      0.3786751558996409, 
      0.4176396312834151, 
      0.4398008443175797, 
      0.18601546604751884, 
      0.32549060959909193, 
      0.42555424702726913, 
      0.3039112550217395, 
      0.3878345197848604, 
      0.4385404074952212, 
      0.41577497329021956, 
      0.41565308702057807, 
      0.369530619737982, 
      0.4148670675196004, 
      0.34538888878424495, 
      0.4597118773666395, 
      0.32788805699162454, 
      0.4405852696015477, 
      0.4516826925148655, 
      0.3825091179004268, 
      0.2993675458007988, 
      0.401276925188986, 
      0.33481372630923106, 
      0.2324408009823576, 
      0.38161530808575667, 
      0.42514061537010756, 
      0.43714290438072007, 
      0.3031565570823662, 
      0.40755321301580594, 
      0.3255535011488935, 
      0.41002680621953874, 
      0.4391935444892681, 
      0.36091530243997744, 
      0.423861065896056, 
      0.4590200355384975, 
      0.3626747903003539, 
      0.14445343456627863, 
      0.43484906968976744, 
      0.36181243041205957, 
      0.34374626312894524, 
      0.2806561798192252, 
      0.4487406014208327, 
      0.3707031606348533, 
      0.4189002014669917, 
      0.31603278857254735, 
      0.16604136700543062, 
      0.37994698899286533, 
      0.4192033926120106, 
      0.43275929187037887, 
      0.4412807064379392, 
      0.3843531039096842, 
      0.4592099655861599, 
      0.4350589074297852, 
      0.36920277886916236, 
      0.43853216459786376, 
      0.45907953188166895, 
      0.24335580368154075, 
      0.3418438921329796, 
      0.4129874998910106, 
      0.4148987523447185, 
      0.39319668893771903, 
      0.3382394628925182, 
      0.43997014846405036, 
      0.3182498291627355, 
      0.39636331301345873, 
      0.390708128216316, 
      0.3713222751136067, 
      0.3337321826529338, 
      0.44119003558508746, 
      0.3997942219007907, 
      0.449753731082533, 
      0.33460441269419383, 
      0.34449011603861884, 
      0.1721690065586518, 
      0.4071779369677479, 
      0.46168049066220807, 
      0.44160633710614505, 
      0.3300782571774541, 
      0.39989158402634417, 
      0.4631816084095024, 
      0.35024739294578056, 
      0.38838252684570773, 
      0.4154145841596354, 
      0.35067628615533813, 
      0.4436313626581758, 
      0.4471500913839438, 
      0.408170904556424, 
      0.4138092873565245, 
      0.39338729858644583, 
      0.44696055537906615, 
      0.45948702605789077, 
      0.29732021358890487, 
      0.35354843498935706, 
      0.42531484987736323, 
      0.24717850905500396, 
      0.3631862233034794, 
      0.25333932109513363, 
      0.3967186917820365, 
      0.3074442363929903, 
      0.3425666106566311, 
      0.22218100335067273, 
      0.4405668769677875, 
      0.4500151861182107, 
      0.3500637250343059, 
      0.29704931958193925, 
      0.3968581530284472, 
      0.4439171553595763, 
      0.3739598818233579, 
      0.3981644179216658, 
      0.37579788148898374, 
      0.3489272743649983, 
      0.3997652161184234, 
      0.43112453930115774, 
      0.2953846813062849, 
      0.40692662000968954, 
      0.37701398744453, 
      0.43377486808297505, 
      0.4272698984304596, 
      0.5271578606779063, 
      0.1653405047245231, 
      0.43313957393035485, 
      0.441897671992844, 
      0.40055860253217906, 
      0.39354864233780534, 
      0.37227305591490967, 
      0.4433562427184567, 
      0.390176421140859, 
      0.4195903403670805, 
      0.3505270456332808, 
      0.39235069729265415, 
      0.3685873548179502, 
      0.34223335533519655, 
      0.4035456261926891, 
      0.42536697853702427, 
      0.4298400918897994, 
      0.423125349492686, 
      0.4671489164742149, 
      0.34394608273460675, 
      0.2792521443608001, 
      0.35267837547717623, 
      0.1025413425896088, 
      0.32308287501598587, 
      0.4136694127630443, 
      0.44291094611248183, 
      0.43353671802154214, 
      0.4522503770511127, 
      0.46601611765560746, 
      0.20047863354753925, 
      0.41126241406537195, 
      0.22926625707291373, 
      0.3121428309471255, 
      0.349730567098171, 
      0.4007464651238903, 
      0.3622431928674965, 
      0.4628903044723912, 
      0.4071769207300825, 
      0.3046506092207079, 
      0.4042763534780969, 
      0.42106311550892517, 
      0.3961263581366681, 
      0.4634283020856707, 
      0.4488965653279583, 
      0.4078872142558608, 
      0.4228146772758924, 
      0.3317483608583066, 
      0.2081129264249498, 
      0.3459690089883753, 
      0.3173641650125037, 
      0.3632606521244659, 
      0.12993822282354675, 
      0.3890207546593306, 
      0.40807353206265673, 
      0.44609815514626844, 
      0.46851577598193045, 
      0.42330691286171573, 
      0.40886744674051706, 
      0.465266482435291, 
      0.46182649062954945, 
      0.4567391993162926, 
      0.43036387231254414, 
      0.41120334671706826, 
      0.4545240482743377, 
      0.35228938304327295, 
      0.31161507892053825, 
      0.26395769746122005, 
      0.4564519292461934, 
      0.4486043680968478, 
      0.47162329642174716, 
      0.40398575601311737, 
      0.4514353011873639, 
      0.4175801672009503, 
      0.4517115023111596, 
      0.3728535287972793, 
      0.2523263604290986, 
      0.4514524154732911, 
      0.4235651527451096, 
      0.271219789253851, 
      0.3880489333791702, 
      0.3577745033042646, 
      0.45334406562333834, 
      0.3062636422352287, 
      0.4210667812021797, 
      0.4384425228159576, 
      0.4204739573535812, 
      0.4044024588776369, 
      0.29879084529883787, 
      0.21442650702459426, 
      0.24556545225969736, 
      0.12743268733954782, 
      0.32331054793341407, 
      0.4258239127316423, 
      0.3249450331733944, 
      0.4158446847885076, 
      0.43031537920558294, 
      0.08177321489638144, 
      0.4732285885411002, 
      0.35172734346618734, 
      0.28217451230270435, 
      0.3513723918793636, 
      0.46618904699766917, 
      0.4154015304542707, 
      0.45848277151667866, 
      0.3540874633023614, 
      0.44543698858832526, 
      0.36940527583368166, 
      0.3207269389323321, 
      0.4618085209523428, 
      0.3810526127920173, 
      0.1815648399331444, 
      0.41676131270243766, 
      0.38739880735457904, 
      0.4254095641569592, 
      0.4287398435235803, 
      0.4242453086108938, 
      0.3949657378596923, 
      0.28091135049220006, 
      0.28095665001179865, 
      0.362934029664482, 
      0.37343735483586094, 
      0.43297976218627615, 
      0.36312953212033683, 
      0.3571632075674059, 
      0.18086266818762595, 
      0.4543817998553679, 
      0.40069873729306854, 
      0.4148666245639652, 
      0.4623427175972142, 
      0.4639991066840592, 
      0.18702390266627944, 
      0.3417178650416682, 
      0.3654105676058909, 
      0.3843242263213516, 
      0.40657608587861416, 
      0.41783579268920745, 
      0.44223106794923, 
      0.4241230738109552, 
      0.46056506580585443, 
      0.33831357611121676, 
      0.3896324999354976, 
      0.38842435416626836, 
      0.04993178412669699, 
      0.39918549635824035, 
      0.2763508122005698, 
      0.23314109231975338, 
      0.4396583647641984, 
      0.4439175671982304, 
      0.3418446520290799, 
      0.36255449313416677, 
      0.34936383194894605, 
      0.3876967765163212, 
      0.3075449676534141, 
      0.4193338276387492, 
      0.40766573904550646, 
      0.4482577889886993, 
      0.35747092035704986, 
      0.4138017317367057, 
      0.4683858991604747, 
      0.42694313982653337, 
      0.42961958249316295, 
      0.300404406340075, 
      0.4683494493450761, 
      0.4623262810377422, 
      0.43962093871283264, 
      0.2822323102492622, 
      0.43896815290118185, 
      0.31127710560984595, 
      0.2999992380740031, 
      0.39810866787121635, 
      0.4084037983752554, 
      0.4253119314333957, 
      0.405010264771441, 
      0.38374625429867354, 
      0.40700394788325955, 
      0.3830863954336377, 
      0.31898967501072983, 
      0.24932102194280945, 
      0.3743480996500759, 
      0.4414800465888294, 
      0.30074680036590984, 
      0.38537257525105423, 
      0.41940908229719503, 
      0.27294356727926355, 
      0.3300494928403839, 
      0.43260148260445025, 
      0.4081936061678702, 
      0.28663392452990466, 
      0.42643121256009825, 
      0.3965988363998845, 
      0.4243108196346295, 
      0.38024241312285634, 
      0.36893322781976706, 
      0.3336847983968796, 
      0.4459879995347128, 
      0.39356075878664615, 
      0.41742050391654745, 
      0.27775483340051577, 
      0.38865451333743894, 
      0.38563944466609584, 
      0.44928302245835433, 
      0.4265337300883972, 
      0.41839526291555235, 
      0.36692158501632943, 
      0.35311136259388015, 
      0.41456475979676466, 
      0.37625962875544683, 
      0.40459045123277604, 
      0.4043155005882398, 
      0.42224948790093303, 
      0.4222188648089565, 
      0.43464016951341444, 
      0.42733678416088433, 
      0.3188717142368874, 
      0.2899801081626407, 
      0.4256065626745438, 
      0.43297486728756335, 
      0.3479647881445033, 
      0.33635494535386584, 
      0.3532985783918848, 
      0.2078668748646236, 
      0.3707028418062375, 
      0.36825227722014486, 
      0.4306469591371911, 
      0.3192118540820326, 
      0.25925088784952677, 
      0.44235658504463143, 
      0.41451646299727013, 
      0.4878295741510286, 
      0.45251274161107696, 
      0.4540643690590908, 
      0.4377034843741825, 
      0.3181556206075725, 
      0.29136269594618536, 
      0.4621894631775335, 
      0.39641979107007663, 
      0.322264033043296, 
      0.4347625016960526, 
      0.4106584042505985, 
      0.36586807126021076, 
      0.45792060086592806, 
      0.40023862402718685, 
      0.3366044859035075, 
      0.4124553516033697, 
      0.45907840468458894, 
      0.3335772101764885, 
      0.39646673293192153, 
      0.3831790614269505, 
      0.37274006750812516, 
      0.4444918484211112, 
      0.4395099716484561, 
      0.4124102022868296, 
      0.439823299360631, 
      0.4110503559589783, 
      0.2765711018187181, 
      0.5182862465903135, 
      0.46442440381491895, 
      0.4586945018073795, 
      0.3778104720174021, 
      0.2473334968210079, 
      0.385197266533646, 
      0.45022241111647965, 
      0.4649770964817253, 
      0.43221251672328337, 
      0.5546705523664917, 
      0.29277489639741694, 
      0.4486971156758762, 
      0.11610579258492727, 
      0.4611221955818854, 
      0.2265902891285647, 
      0.3810464658817538, 
      0.2336453977118441, 
      0.3810442508803155, 
      0.3803914087981415, 
      0.38602851609517774, 
      0.3143131091375465, 
      0.4294412449639806, 
      0.3942624778490195, 
      0.3843195402340503, 
      0.3864281243902092, 
      0.45717590213863807, 
      0.3976700914340521, 
      0.42989497143118444, 
      0.45446026558127356, 
      0.3395529395569103, 
      0.3833947206256888, 
      0.3994999693008766, 
      0.40956985439288024, 
      0.39509165359872883, 
      0.3561354356387315, 
      0.3112428880646325, 
      0.299573879130475, 
      0.4643079858500352, 
      0.3604985660049287, 
      0.46075795714847917, 
      0.42283805728310286, 
      0.4260896645942962, 
      0.4431929162699771, 
      0.44146091941073623, 
      0.4557963182958322, 
      0.43106714113841027, 
      0.3647601767599681, 
      0.3925533292984919, 
      0.4019312960841406, 
      0.2137724494479181, 
      0.1884512547996241, 
      0.27389343580608383, 
      0.41080115154620556, 
      0.4009415959889617, 
      0.4392706719941984, 
      0.3653241099338383, 
      0.4393746705398614, 
      0.46375752016070065, 
      0.3814731805175477, 
      0.39781861102977206, 
      0.42726143959211477, 
      0.44623636070921097, 
      0.33018991957252253, 
      0.4403209881026871, 
      0.44746691470218386, 
      0.3567755966651828, 
      0.3959409498922285, 
      0.30592186281244654, 
      0.39422716378135403, 
      0.3871212193563729, 
      0.2862380988238607, 
      0.3337730307099045, 
      0.0722395899917274, 
      0.4508067478847473, 
      0.3902723102898337, 
      0.4110742709644788, 
      0.41742798166858824, 
      0.39377976588283303, 
      0.35135331316593293, 
      0.4225654496051752, 
      0.4436657400676061, 
      0.3633344329020719, 
      0.43532997789653527, 
      0.43415711429161097, 
      0.4289086028638789, 
      0.4487954074026416, 
      0.33501931184959355, 
      0.3162413543224392, 
      0.4506422790458486, 
      0.305603053398383, 
      0.452785258088146, 
      0.4161254898971279, 
      0.30196879610923855, 
      0.3979411227874207, 
      0.41881908042835203, 
      0.332476432916132, 
      0.40841295696071067, 
      0.40691908176861274, 
      0.43295223391916465, 
      0.7749029614781392, 
      0.1982347783073312, 
      0.2288542286395634, 
      0.3641573500417567, 
      0.36143577739435934, 
      0.27382056381187475, 
      0.3836304253306546, 
      0.39565778120615747, 
      0.3381445501733408, 
      0.22485493294852577, 
      0.2656223486445871, 
      0.3055285977962365, 
      0.4187618373769305, 
      0.4589076911584004, 
      0.39822167357064686, 
      0.4133021169361366, 
      0.3021655218187666, 
      0.3405776370437973, 
      0.3931713527565021, 
      0.4469569573904801, 
      0.3198248014937632, 
      0.37913829485696604, 
      0.32092066765805294, 
      0.45105984890811274, 
      0.4618094802353795, 
      0.4506479475022016, 
      0.24699760356247943, 
      0.34995559046248353, 
      0.36311994117851865, 
      0.06803723069658614, 
      0.33031932661807223, 
      0.3892312835874306, 
      0.41242155856809026, 
      0.3434254161140155, 
      0.33640879578803845, 
      0.45530487811202397, 
      0.27517175746421085, 
      0.46410296270916346, 
      0.3471107437453771, 
      0.4525049538044646, 
      0.4265585470778687, 
      0.42214081432652684, 
      0.4360157606220104, 
      0.43038383180858925, 
      0.403491418137239, 
      0.39412027471137767, 
      0.4467649420031194, 
      0.46616226271464933, 
      0.3825400293525242, 
      0.3844487431034142, 
      0.4172752072909913, 
      0.2818467805988512, 
      0.46462797538529804, 
      0.14473211918445922, 
      0.4299269652122821, 
      0.4049062778666567, 
      0.347381073817786, 
      0.4750118928104712, 
      0.3235803074100145, 
      0.45479586111452175, 
      0.16174461459406772, 
      0.4342061768346547, 
      0.3225389409984793, 
      0.39908298508429907, 
      0.35381190742536495, 
      0.4031041394525254, 
      0.43940112712339635, 
      0.4471549722798682, 
      0.19738900889346095, 
      0.3002570235722263, 
      0.4103069546852983, 
      0.4234181181869082, 
      0.338684915118401, 
      0.41787385870628874, 
      0.2634925897367501, 
      0.40641067951748416, 
      0.4496038687771379, 
      0.4650917001917708, 
      0.2857892935804375, 
      0.4294162272650486, 
      0.37021647832424914, 
      0.44903974229622706, 
      0.38487825230805045, 
      0.4531787741009829, 
      0.3681721418696631, 
      0.38603719769153394, 
      0.387931214426603, 
      0.3856941632711403, 
      0.25893436404075276, 
      0.3456033230192375, 
      0.40234339180645623, 
      0.2679284217342101, 
      0.33848180685101953, 
      0.40066739977347227, 
      0.1060994481299154, 
      0.12917175464240035, 
      0.43821872504469717, 
      0.43369281324922637, 
      0.47193654248826505, 
      0.42318787129975005, 
      0.413962798910647, 
      0.24764371073510666, 
      0.4272498204863354, 
      0.2832432643558857, 
      0.4755121062765402, 
      0.3397928384829658, 
      0.08288212821978466, 
      0.3771591373884599, 
      0.44706141523851295, 
      0.4234899946271104, 
      0.15967159151865065, 
      0.29199420117428104, 
      0.43917388671498225, 
      0.46374318620149574, 
      0.4263511329966942, 
      0.3436876090778513, 
      0.4434694540589248, 
      0.4293005569310879, 
      0.29406366997264666, 
      0.4620251481617597, 
      0.4398018031547161, 
      0.4508258201162485, 
      0.4412642722037417, 
      0.28171032087500397, 
      0.2662433080079232, 
      0.44111797329324315, 
      0.46420173094501127, 
      0.3734191206371784, 
      0.44157644318635614, 
      0.22330437008383505, 
      0.4006072089445782, 
      0.40682475827911346, 
      0.2080065832879422, 
      0.3063562689177097, 
      0.3970923978477492, 
      0.2019944770813358, 
      0.37927999762760134, 
      0.39675920087313815, 
      0.33314901692149873, 
      0.39430804853520923, 
      0.3765958490119218, 
      0.43937757861619686, 
      0.3069825943017982, 
      0.35268600000711803, 
      0.45116621586486033, 
      0.34003743379313184, 
      0.3829291043896487, 
      0.46522312670619387, 
      0.24771932778712596, 
      0.4263504521476881, 
      0.2686164164608685, 
      0.3818125461725554, 
      0.45426498643308894, 
      0.3775168645175135, 
      0.4460763781756329, 
      0.31746198659893754, 
      0.39406711087415325, 
      0.31394236050818686, 
      0.4436409028641636, 
      0.395892354129964, 
      0.4441296604245621, 
      0.37239143920185924, 
      0.46403969892978936, 
      0.43355415826854404, 
      0.24238272445274642, 
      0.40550732443312276, 
      0.396171328802286, 
      0.3634031549200962, 
      0.20303718022623735, 
      0.44017125264924134, 
      0.343228051052419, 
      0.42335516419474106, 
      0.3482774699021878, 
      0.47510812417343823, 
      0.4374764215151587, 
      0.4574136722501257, 
      0.3611937620651925, 
      0.47468801259258725, 
      0.4373645215917724, 
      0.4549308654229189, 
      0.19038857002267146, 
      0.4141508588097691, 
      0.39030049548418955, 
      0.32833225255714904, 
      0.46874574851832, 
      0.37121604467461583, 
      0.2435471884059801, 
      0.3318720800888027, 
      0.11464449307861974, 
      0.4428549142777996, 
      0.4285671284388212, 
      0.4195236549677983, 
      0.39628602117400424, 
      0.3625102860448627, 
      0.4184033726840183, 
      0.40594183621215896, 
      0.36115635897991216, 
      0.36528995189797187, 
      0.4358456092628748, 
      0.6169130797722749, 
      0.23903275761316486, 
      0.38423201887528763, 
      0.4175659576307494, 
      0.44089177623190984, 
      0.2913634650460087, 
      0.4552413015214252, 
      0.2557139288036131, 
      0.38362133415302935, 
      0.33699512913916063, 
      0.42194887321385144, 
      0.3567091065464248, 
      0.4273571949470966, 
      0.4514752499584991, 
      0.4615335601190025, 
      0.42173744328105883, 
      0.47668071411562185, 
      0.4184893411041315, 
      0.4591141409335042, 
      0.397235971362312, 
      0.46032395285436595, 
      0.274610517535024, 
      0.4131163499957651, 
      0.23470861299230697, 
      0.4595078126714438, 
      0.36870465321948853, 
      0.3129389455255997, 
      0.436864992444545, 
      0.45880913204747664, 
      0.41386925748527087, 
      0.34382659360752976, 
      0.4378504767291616, 
      0.40220847316818154, 
      0.4689736180279084, 
      0.419868543538208, 
      0.3628090586995371, 
      0.3880559486848773, 
      0.41260008224124933, 
      0.43830974088927466, 
      0.38705488798133497, 
      0.39918367901246127, 
      0.44094214953719807, 
      0.3412029826919299, 
      0.3353662182210157, 
      0.39631810505550175, 
      0.44076223139638954, 
      0.46103439999168283, 
      0.4175850972184685, 
      0.4140606073234177, 
      0.4313055821916032, 
      0.44970559852373176, 
      0.3942399241591252, 
      0.4266524494991355, 
      0.26356326590556706, 
      0.41992294517425033, 
      0.37364946379304614, 
      0.4048710097464767, 
      0.3377161030767192, 
      0.3504297448738614, 
      0.4528772434473804, 
      0.36860332195647094, 
      0.3746412266455669, 
      0.44954731487456695, 
      0.348546065918176, 
      0.4394451541913704, 
      0.22261434889676995, 
      0.46737672337233527, 
      0.32227792763569246, 
      0.3299255169493786, 
      0.19087596056818165, 
      0.41727738046510277, 
      0.39906326071747544, 
      0.3859961170882937, 
      0.3183376603807412, 
      0.42416097420178406, 
      0.45743246939691795, 
      0.29492303991333807, 
      0.4543519404214817, 
      0.3868129942420878, 
      0.3387976898512736, 
      0.21945270715105789, 
      0.4045256769159072, 
      0.3628807695154975, 
      0.42044758578079927, 
      0.38348184762870363, 
      0.40634502097778946, 
      0.45560429721298934, 
      0.4510086958244245, 
      0.38803607039206844, 
      0.4140697240362282, 
      0.22573981968463475, 
      0.42945429280917047, 
      0.39126538505399305, 
      0.4290386844854365, 
      0.8227878394566012, 
      0.3637050833482664, 
      0.45653715275747864, 
      0.35922381213818405, 
      0.4025352061884496, 
      0.3924924670512137, 
      0.41440370060901865, 
      0.3889183919283911, 
      0.2414946490695985, 
      0.40131050471390034, 
      0.4450107143235205, 
      0.39554437871321935, 
      0.375131530848641, 
      0.37545676494765123, 
      0.41983687200300357, 
      0.42305612724519703, 
      0.4440689336159506, 
      0.3002705928368878, 
      0.4580224735815338, 
      0.3485029732819785, 
      0.4220882249253821, 
      0.4648486172031821, 
      0.37597283796456954, 
      0.16208128978693248, 
      0.46381617011670123, 
      0.40073112070730166, 
      0.2923389461535768, 
      0.4280584604278243, 
      0.4455025158403935, 
      0.40963346035948917, 
      0.3719781702614174, 
      0.4484505403772846, 
      0.20205996425364045, 
      0.2243962310723688, 
      0.18972381580978764, 
      0.4281604499317692, 
      0.426068216187582, 
      0.4307144245470649, 
      0.4211198013776939, 
      0.4681215950971932, 
      0.4122987235674063, 
      0.2913079383942621, 
      0.3136307701482683, 
      0.3899408371424618, 
      0.4088929084913052, 
      0.3904674990112842, 
      0.45948955447186135, 
      0.4579544316268881, 
      0.3266785440850744, 
      0.285660071506712, 
      0.45427627283575606, 
      0.3326938873343172, 
      0.22796758352641114, 
      0.45473460636347623, 
      0.16448150033792838, 
      0.4447532160323402, 
      0.3780339561728705, 
      0.39071075111447273, 
      0.4057162014143037, 
      0.36946036074642363, 
      0.2670180914970237, 
      0.3571322991623659, 
      0.3049604391831871, 
      0.4419603123525127, 
      0.45777326243584304, 
      0.1830324158858399, 
      0.4535408571115461, 
      0.3677410863063582, 
      0.37579484654077155, 
      0.44185426417679075, 
      0.3795942199781634, 
      0.4639505434008455, 
      0.41828853204795174, 
      0.44469898012659326, 
      0.3292080173473436, 
      0.26993981876725653, 
      0.29199249659390464, 
      0.23258299917875014, 
      0.20623801918439033, 
      0.33495829230540924, 
      0.42329987916456113, 
      0.4461380001883484, 
      0.3683861188819794, 
      0.4081858066400469, 
      0.34383968137305765, 
      0.3621224570512598, 
      0.42321699240988303, 
      0.28761442786949615, 
      0.4060139892881599, 
      0.386516407613935, 
      0.3440897830235273, 
      0.32519380838851425, 
      0.3249354834190312, 
      0.23614506227832077, 
      0.3887127214026091, 
      0.45056111605511145, 
      0.29745417382943506, 
      0.3156618182215897, 
      0.34018832345422567, 
      0.4066568103734898, 
      0.26623648506398645, 
      0.41288659223038743, 
      0.29697586548701205, 
      0.3125198077754648, 
      0.406029341620069, 
      0.4297644556913171, 
      0.4587053012818017, 
      0.678961473913048, 
      0.3861962792583668, 
      0.3138592718191073, 
      0.31042481476008316, 
      0.4510969403057879, 
      0.4481584442951869, 
      0.344302716182927, 
      0.41648432101930605, 
      0.3608295822445951, 
      0.46353745142288855, 
      0.4337053352382466, 
      0.460209572732879, 
      0.4483781316156759, 
      0.3237647022586376, 
      0.31922241015068076, 
      0.452676056415279, 
      0.13014548135520165, 
      0.4407410909840989, 
      0.39510700718792235, 
      0.24017540981119603, 
      0.46953553824038924, 
      0.4162455903859754, 
      0.21964346160849235, 
      0.4684439799150435, 
      0.4509239708431414, 
      0.45542477320525904, 
      0.47552492629492027, 
      0.44963899818869535, 
      0.3792630800551918, 
      0.32901469712269377, 
      0.25771781709423275, 
      0.39753473668057665, 
      0.39308315611607575, 
      0.4428745168525471, 
      0.36019282895746774, 
      0.2739361036867911, 
      0.4226353306525419, 
      0.3842231941437969, 
      0.38159576173746657, 
      0.4727444956139399, 
      0.4655540497259362, 
      0.42203686892642384, 
      0.3611254044740822, 
      0.14596442995748415, 
      0.42681888705266596, 
      0.4441792266679897, 
      0.45577977271644515, 
      0.31618918334013546, 
      0.45419791542053, 
      0.21167748002647646, 
      0.30329980209479496, 
      0.3950464487705658, 
      0.39079524575794505, 
      0.44229815179996945, 
      0.3229328465783956, 
      0.35447814555055945, 
      0.3722589981751338, 
      0.3511821209590193, 
      0.4734781199355496, 
      0.3769115957262346, 
      0.43685712324013765, 
      0.43978640947384434, 
      0.41583681092305275, 
      0.44727367798140416, 
      0.3983593205071082, 
      0.450638637683037, 
      0.3833848922107168, 
      0.4700642701812891, 
      0.37639786095014205, 
      0.21721443313738906, 
      0.46857728255016406, 
      0.4479915939595175, 
      0.39031310587752005, 
      0.41965408970684054, 
      0.21783805409281293, 
      0.0634126417612034, 
      0.3971877736505644, 
      0.43607426170889974, 
      0.42339758618024287, 
      0.42399958218207157, 
      0.41557138798284726, 
      0.3800899981567606, 
      0.4179386741640831, 
      0.4184438261541151, 
      0.4318967122331077, 
      0.44669646000415814, 
      0.4642807705107119, 
      0.4014144819939169, 
      0.28118035641333133, 
      0.44487893806991413, 
      0.4194724146984476, 
      0.44675988664602684, 
      0.42214760554586467, 
      0.46068286787906054, 
      0.4480537284300159, 
      0.4398527535382841, 
      0.45430925217208806, 
      0.29605919799778724, 
      0.3881706510912439, 
      0.37361063333592087, 
      0.39427430279171555, 
      0.152580660007, 
      0.3970711490083824, 
      0.3974557162128532, 
      0.403785683766446, 
      0.44710018303692717, 
      0.337167876457472, 
      0.26644978463761926, 
      0.4096259935440734, 
      0.3870899259112608, 
      0.4226073520129972, 
      0.4648939542037989, 
      0.4339543535432646, 
      0.4500961318799778, 
      0.23265934229620885, 
      0.4181343418598822, 
      0.3859032458269406, 
      0.4314654543826431, 
      0.35838253634231393, 
      0.43766122452560663, 
      0.20627712087680858, 
      0.26630568877622207, 
      0.3051455987397917, 
      0.35895622878458244, 
      0.3870410706665226, 
      0.4630184754482056, 
      0.34911168537249565, 
      0.4270841157584387, 
      0.28949617833006436, 
      0.3394942753310168, 
      0.4353926152096205, 
      0.4630994601641275, 
      0.36889575322082635, 
      0.16712465107206878, 
      0.4057691115364529, 
      0.3459882898255734, 
      0.4596735256118058, 
      0.14121878589758605, 
      0.30037228433574026, 
      0.38684915402485465, 
      0.4244784290454966, 
      0.22158715172516535, 
      0.39793825328065713, 
      0.40442466524843834, 
      0.3858474517428411, 
      0.3971530532668668, 
      0.3729930182756265, 
      0.3891215157867894, 
      0.41173848130417284, 
      0.443988225580349, 
      0.45552453041193347, 
      0.38890871532538107, 
      0.3976706474758878, 
      0.30453801972585787, 
      0.29158612218195146, 
      0.4356029519578941, 
      0.40453600038951737, 
      0.30793259280112867, 
      0.466513724568992, 
      0.09923832498685385, 
      0.39512268643891363, 
      0.42936912887107587, 
      0.45185242696462274, 
      0.4229847396420322, 
      0.17977834633963916, 
      0.37333584223560623, 
      0.47141638192886176, 
      0.46040147527882685, 
      0.21183658703254732, 
      0.25895039505574763, 
      0.3605708042328824, 
      0.32769427918673505, 
      0.43623376943459036, 
      0.35211288257540174, 
      0.4011163758542061, 
      0.4322285240289217, 
      0.44478029319598616, 
      0.4104798478798956, 
      0.3989615561946048, 
      0.41238373572468384, 
      0.4175562424818751, 
      0.44408745261286897, 
      0.4608050673089046, 
      0.2489147809413903, 
      0.39085465771302214, 
      0.3355497975445873, 
      0.4192151162053376, 
      0.40457726708184766, 
      0.3534756736051072, 
      0.42743528036655215, 
      0.3065202415934807, 
      0.40953593986356257, 
      0.41989462472766337, 
      0.401557602220034, 
      0.4411188818080285, 
      0.28098433759170366, 
      0.39377297640403575, 
      0.39208874849419795, 
      0.41078367131132887, 
      0.4193216901457029, 
      0.46062865798878283, 
      0.4537496983837241, 
      0.43157189792843914, 
      0.4333345382912134, 
      0.3923169337151827, 
      0.40937512590388686, 
      0.12494705843817235, 
      0.4375626606953454, 
      0.4508881894182241, 
      0.380493606032731, 
      0.4555188741574025, 
      0.3979504224101962, 
      0.43323162007378335, 
      0.450183046763676, 
      0.37405404836520856, 
      0.4328627084035092, 
      0.37555392188864417, 
      0.4640742692620153, 
      0.35071791948507675, 
      0.22406521335222573, 
      0.4035365582225196, 
      0.37108495015969756, 
      0.4172497840520658, 
      0.4730068424823112, 
      0.4385717702838486, 
      0.456354788919941, 
      0.36182359215350385, 
      0.3602650719690439, 
      0.451584336513751, 
      0.4396154581801942, 
      0.46029110023240655, 
      0.4182176742783877, 
      0.43345316659659705, 
      0.39751575056632305, 
      0.4498205627151314, 
      0.4679499171907775, 
      0.3950045681636193, 
      0.38524017863360643, 
      0.422951735017238, 
      0.36115107321865486, 
      0.4261812448219088, 
      0.3423169928491565, 
      0.3902607555028978, 
      0.4185721934006939, 
      0.20884947822492725, 
      0.41485139223708634, 
      0.46723056534917845, 
      0.4375503121246103, 
      0.37073565901871186, 
      0.08208671696272947, 
      0.3873212878729749, 
      0.4429177730300301, 
      0.4566455054083597, 
      0.42805768357718993, 
      0.4440326180956889, 
      0.424635197465197, 
      0.28921100573088304, 
      0.4360639736346898, 
      0.27421691889566535, 
      0.403081848703978, 
      0.3661522861432623, 
      0.37217087810991556, 
      0.4155323723729654, 
      0.3982814901980635, 
      0.3538958849912785, 
      0.3869446131378274, 
      0.3632608263984081, 
      0.45305269823904754, 
      0.4690751631263182, 
      0.45431835037353546, 
      0.3647720921272942, 
      0.37409075163793143, 
      0.38929896828688804, 
      0.42367617888236925, 
      0.47024893328481004, 
      0.4476043753459861, 
      0.36897986437647856, 
      0.35189509092974014, 
      0.46259843596500305, 
      0.37551072575082606, 
      0.24418658359701287, 
      0.36915550687724824, 
      0.3173299084631613, 
      0.16297740078001266, 
      0.34793308742378426, 
      0.36712445478479855, 
      0.4183371085467578, 
      0.3839701904002901, 
      0.41404848884072737, 
      0.40280618690285047, 
      0.44914406195052076, 
      0.4673406767191221, 
      0.41866072475855826, 
      0.3357508011412072, 
      0.4636014558118595, 
      0.3458843030828032, 
      0.21315967396807803, 
      0.46604028009590465, 
      0.44409442888766854, 
      0.40982929117623534, 
      0.3472866712305403, 
      0.28640239734788264, 
      0.35238418039789865, 
      0.35593194573418685, 
      0.3114805287315157, 
      0.3781866274671255, 
      0.4758538773677036, 
      0.35753709436609804, 
      0.3675659525944874, 
      0.47434053080012617, 
      0.33414736984086835, 
      0.11737050210171664, 
      0.26422137746539814, 
      0.47000640523338116, 
      0.39140271511466085, 
      0.360784746440398, 
      0.36685213181377746, 
      0.4171243678299855, 
      0.29596607713802275, 
      0.4227211343906465, 
      0.4719329706533227, 
      0.3875409686135547, 
      0.4115407932679195, 
      0.4054467277802964, 
      0.37737046683833536, 
      0.41367824611791276, 
      0.43930811254393715, 
      0.2005162591195219, 
      0.3590748189563612, 
      0.8454671544567554, 
      0.45900606021808693, 
      0.4345387673171722, 
      0.3990006659562757, 
      0.44444496162174096, 
      0.28147432062900096, 
      0.47366271099610674, 
      0.2792108146356865, 
      0.31444428246400336, 
      0.3664471061092894, 
      0.4727541663797088, 
      0.43528251238377497, 
      0.37620784046038364, 
      0.43657536931068197, 
      0.4010699018230581, 
      0.4570171254351745, 
      0.41859189953439646, 
      0.33505174886365624, 
      0.3176575350506027, 
      0.28487524048803875, 
      0.41698053751491554, 
      0.4711398404433921, 
      0.25747312174062387, 
      0.40681215364199735, 
      0.4239344285004888, 
      0.4335113939400813, 
      0.455437928189087, 
      0.35929266765968865, 
      0.42263395826242645, 
      0.4057152380708173, 
      0.45535841706753416, 
      0.4374266306284137, 
      0.29905669318053335, 
      0.3816705487024309, 
      0.3657425222415184, 
      0.41670489650024256, 
      0.31999943467598024, 
      0.4289331138335354, 
      0.38819498067557284, 
      0.4665007642467002, 
      0.45315698207614785, 
      0.3827380523395785, 
      0.2535038372440484, 
      0.333097061459223, 
      0.40442884012974745, 
      0.32393899603365195, 
      0.3120836359294706, 
      0.3510978495112187, 
      0.3143513452602005, 
      0.40378012734030394, 
      0.3389768890127708, 
      0.446585969015614, 
      0.26956056098809783, 
      0.33041495621801964, 
      0.3605683859308953, 
      0.43289228572636423, 
      0.42884718526944027, 
      0.45678192056887496, 
      0.37568486070751744, 
      0.3704234900183385, 
      0.24626112120765753, 
      0.3976946590574975, 
      0.34292561693498913, 
      0.44177922037596956, 
      0.36065129349767505, 
      0.2715127070533652, 
      0.4483132378876959, 
      0.3972583902963081, 
      0.30677389711000436, 
      0.32805058126176306, 
      0.3767802208351733, 
      0.4328809287039084, 
      0.44769789806767385, 
      0.3262173475713407, 
      0.30316924016427627, 
      0.4284548467651823, 
      0.45661629039068785, 
      0.382586667442522, 
      0.4506838674822902, 
      0.4396033814145778, 
      0.3747616255447961, 
      0.4363316757727412, 
      0.16033421855927169, 
      0.22868397871597046, 
      0.39746345459699595, 
      0.4095130746463994, 
      0.44001647027060103, 
      0.4757843616669046, 
      0.35422481776128284, 
      0.3666810530870678, 
      0.43116202838475787, 
      0.40285788974057113, 
      0.3852674396695216, 
      0.4289390395798482, 
      0.37672150102149815, 
      0.11918374982477985, 
      0.4305886347182564, 
      0.38927732623891387, 
      0.3388005741982026, 
      0.29679359471124256, 
      0.4250522067093557, 
      0.3386047178497532, 
      0.4593036263014865, 
      0.3131123917655215, 
      0.4601597750621268, 
      0.4264032324326448, 
      0.3446358434677246, 
      0.29844553094458415, 
      0.4674796744645281, 
      0.36429365960787524, 
      0.42269910348728446, 
      0.2855764645513882, 
      0.37258570066818003, 
      0.4354592923250202, 
      0.14145101746068067, 
      0.4006486198631335, 
      0.3824963749006534, 
      0.4447616999984326, 
      0.2733467154007241, 
      0.3283834904320984, 
      0.4072528130795514, 
      0.4503307040397615, 
      0.13026448438683316, 
      0.4619529434170546, 
      0.47364272953877823, 
      0.45389186143699045, 
      0.36002057458795544, 
      0.40895295754247735, 
      0.4608130146468519, 
      0.4644025619398107, 
      0.5643564462631184, 
      0.38786570634053646, 
      0.4333114695954238, 
      0.4234435564522981, 
      0.17730055767016842, 
      0.4051468154641895, 
      0.42851737439109966, 
      0.36429488084460077, 
      0.24645232345973303, 
      0.39405261536707514, 
      0.3893041343489864, 
      0.4748764975142249, 
      0.27190743642975157, 
      0.2670178719559973, 
      0.2999682660879084, 
      0.45697310287032616, 
      0.4080642109765606, 
      0.41480472445571626, 
      0.40399479768398744, 
      0.2725247230076238, 
      0.4481903144273881, 
      0.22210728390018292, 
      0.37386612185389656, 
      0.42887083632361583, 
      0.32741409994907017, 
      0.32648261499332476, 
      0.1959368313366163, 
      0.277967826419694, 
      0.20175342471583066, 
      0.4751913496478619, 
      0.4293378923224231, 
      0.4422915033681132, 
      0.43129931355747275, 
      0.4155929872472093, 
      0.27179002508030936, 
      0.3535603581867444, 
      0.4087957171116068, 
      0.3038817717050864, 
      0.4305943855833823, 
      0.32599576217050136, 
      0.4215462694192219, 
      0.4267191598014504, 
      0.38022559610011697, 
      0.3703948157764798, 
      0.46304917467342205, 
      0.3620434148745713, 
      0.294557194903482, 
      0.08638463057137824, 
      0.3768058125590959, 
      0.46523612931117686, 
      0.4618176969106762, 
      0.44808711809847435, 
      0.3561715747531264, 
      0.40979286674771864, 
      0.42357748424389496, 
      0.3833154760102805, 
      0.4227958759936332, 
      0.45998607489479043, 
      0.30679719928944343, 
      0.2797178719840154, 
      0.28203082027574766, 
      0.39474426981514377, 
      0.36616074292282724, 
      0.40646293397748434, 
      0.4751905636370854, 
      0.37635147294927546, 
      0.3161389204166198, 
      0.38954531063348935, 
      0.4679144666135666, 
      0.43642674616445587, 
      0.27604150405306266, 
      0.42379414393634673, 
      0.21075221301378627, 
      0.10973637426393144, 
      0.4534365317688299, 
      0.4196256264924782, 
      0.46321489073784544, 
      0.447895835335007, 
      0.43097423395620515, 
      0.3471799103389385, 
      0.42830703237599665, 
      0.39269278568561256, 
      0.4712014160518968, 
      0.28471068007198685, 
      0.4062155046801857, 
      0.3743496404158298, 
      0.40785897646511304, 
      0.46615998824729316, 
      0.4326031426289843, 
      0.4127486728971857, 
      0.36173204159772204, 
      0.4353714018028448, 
      0.3881582430035861, 
      0.34982589685801274, 
      0.36457501543220505, 
      0.4260486133404477, 
      0.4120793250104049, 
      0.39930505755176876, 
      0.39779058099494796, 
      0.39824926580981956, 
      0.24103639465058993, 
      0.4332341276569464, 
      0.387626507170471, 
      0.24845252756260838, 
      0.4605013541333537, 
      0.3913047428879657, 
      0.4657070702876157, 
      0.39993929861650457, 
      0.4362232071628553, 
      0.45202406230356973, 
      0.4580862494500251, 
      0.4759389366994971, 
      0.4474932081375468, 
      0.40191524092772707, 
      0.3318221203464552, 
      0.26873609962307, 
      0.28972367354510775, 
      0.39640136532249953, 
      0.4011346471557115, 
      0.4389062338444027, 
      0.2840818337494987, 
      0.41662290902221394, 
      0.42755082281851564, 
      0.37593016128672413, 
      0.1534957568899157, 
      0.2897132366290608, 
      0.46431276877144556, 
      0.4475166612953704, 
      0.38223843563454435, 
      0.3652851890253687, 
      0.39771801145882574, 
      0.18002860520471994, 
      0.23906594331456507, 
      0.3478464447324541, 
      0.20073542412273684, 
      0.4496426504063981, 
      0.23751332533361408, 
      0.39841529998644126, 
      0.44082176761450714, 
      0.43844024561936723, 
      0.4234995443367092, 
      0.25893664253372084, 
      0.40581609688144393, 
      0.4215009498167007, 
      0.3560284915018934, 
      0.3598978466091514, 
      0.23657534751144033, 
      0.43374499994374727, 
      0.42405177922311393, 
      0.45563573328781226, 
      0.39736094275179656, 
      0.304284826736167, 
      0.4487057591459436, 
      0.36536637439922415, 
      0.27410967332894076, 
      0.2995615357654721, 
      0.4550627341563513, 
      0.25023874579961697, 
      0.40048279975598455, 
      0.33924495699311186, 
      0.41636267264375776, 
      0.40994651078789174, 
      0.4594414840839542, 
      0.3470261231823919, 
      0.31090995368684016, 
      0.4732546650224912, 
      0.34381884234141363, 
      0.38162540709819426, 
      0.2537556808474335, 
      0.3757172525047395, 
      0.4441683566106702, 
      0.41097529817697115, 
      0.35001786018377884, 
      0.4189115788678203, 
      0.3625962470124007, 
      0.376048688188719, 
      0.3086962716302901, 
      0.25800710710712227, 
      0.22597446824076445, 
      0.27711114029924017, 
      0.3416188330836077, 
      0.4500428057272681, 
      0.2695646943184339, 
      0.14478189528632132, 
      0.44429933873306554, 
      0.23436186916614715, 
      0.09447344247316862, 
      0.3719947986417641, 
      0.19519344315791268, 
      0.4341863994951993, 
      0.37270141990203204, 
      0.4106050524018219, 
      0.42743399334945226, 
      0.3551252819331604, 
      0.47204129577678156, 
      0.44177667616646343, 
      0.3790472861452243, 
      0.43065968140795174, 
      0.42319471333390934, 
      0.33138820972455946, 
      0.42971901225043957, 
      0.19602179867695704, 
      0.43878845067805333, 
      0.11533780481818513, 
      0.4329334813933251, 
      0.32370363822451403, 
      0.40128020702103645, 
      0.4500018143738067, 
      0.27559390172322906, 
      0.3778580313893921, 
      0.4403793683504997, 
      0.4007196538523585, 
      0.46626122976145956, 
      0.47192028840422523, 
      0.4147640391346349, 
      0.40197599730310857, 
      0.40791724094432524, 
      0.29956537561812263, 
      0.31597382784501443, 
      0.38693287512095487, 
      0.40817554134326145, 
      0.3543821960169705, 
      0.42881492354071826, 
      0.3556849421209132, 
      0.133095921454954, 
      0.3211056677965668, 
      0.46982489716192133, 
      0.18488854400811303, 
      0.44433817815925175, 
      0.44093729664777576, 
      0.36736631622262717, 
      0.4268694197318044, 
      0.29223271397354667, 
      0.3658519225285057, 
      0.19726652020137667, 
      0.23845312498254473, 
      0.45335730092869236, 
      0.43798068901714715, 
      0.4289165775262727, 
      0.41480417564527405, 
      0.27846898329858, 
      0.4202036329542657, 
      0.4300616317581983, 
      0.43233093301881825, 
      0.4599243047772046, 
      0.44660623040329683, 
      0.17641790435293023, 
      0.2150972657348019, 
      0.4578923556708553, 
      0.38306100086283107, 
      0.4682994793990127, 
      0.3458896300601524, 
      0.44877394163754897, 
      0.42816562201149994, 
      0.4174407326113642, 
      0.4083324016791348, 
      0.37714678121182826, 
      0.2758375540472876, 
      0.2766919621485911, 
      0.47428216352088154, 
      0.4100055840533319, 
      0.3896064830921592, 
      0.3837588503221223, 
      0.4538924606519874, 
      0.24464340336961304, 
      0.43536297907049354, 
      0.4306133471986123, 
      0.3919162859875613, 
      0.4537245020616463, 
      0.4211481229925672, 
      0.4332909978427048, 
      0.4404816644623606, 
      0.4576700473338731, 
      0.4366242101302032, 
      0.3697388528446356, 
      0.31794051755619895, 
      0.35150461142893125, 
      0.31827936922149147, 
      0.38684404941708855, 
      0.45385290393980765, 
      0.34053341030499673, 
      0.4316902333435012, 
      0.4759173676177244, 
      0.46386641462157874, 
      0.44205621656370414, 
      0.4361722040744013, 
      0.4390747335307437, 
      0.4606547155883097, 
      0.4215046912795551, 
      0.28276768913581474, 
      0.41559909308477727, 
      0.42281405317108056, 
      0.35956673926521593, 
      0.3712693936860667, 
      0.3916675749648767, 
      0.4383762215390741, 
      0.36376175735318494, 
      0.3622193136604944, 
      0.35875543632279483, 
      0.4483556660696955, 
      0.2262404747474271, 
      0.42950777437148857, 
      0.3475194197396842, 
      0.4596156609222484, 
      0.3635496217833821, 
      0.45876115104752874, 
      0.4074564602139389, 
      0.3868408157886972, 
      0.422670010042775, 
      0.43210067181919837, 
      0.3383821997344956, 
      0.2765276104271489, 
      0.3393595820918733, 
      0.23564089356307083, 
      0.4578555263999911, 
      0.4618118115391491, 
      0.3728315263433087, 
      0.42329119189143094, 
      0.2383850714728419, 
      0.22763962756999567, 
      0.32676610451890686, 
      0.4477373845260826, 
      0.14072402244961904, 
      0.38468519787506816, 
      0.2857195510977203, 
      0.4443453733619898, 
      0.34833706201165415, 
      0.1995892301320099, 
      0.19485617860707743, 
      0.463535245473552, 
      0.4703768614257364, 
      0.4537893716123877, 
      0.4092471516190808, 
      0.47552395856947033, 
      0.4189522499260698, 
      0.3985699747622004, 
      0.43680506202726344, 
      0.3360648817527336, 
      0.42714708603077073, 
      0.4131962660034994, 
      0.4555280164620161, 
      0.36407928413959484, 
      0.3087143531099101, 
      0.2665502068618872, 
      0.3208882237095735, 
      0.44173137236109117, 
      0.4300396791715888, 
      0.3875155951591233, 
      0.36745997991716595, 
      0.16439135985752124, 
      0.3725407017255283, 
      0.4347242622108054, 
      0.4041178236610988, 
      0.44100699232171714, 
      0.3992437159326307, 
      0.38237669989058437, 
      0.47436246596491916, 
      0.4580156441948829, 
      0.34254103884451154, 
      0.17395956302360105, 
      0.42499821608231275, 
      0.18081297054857617, 
      0.1900977616606991, 
      0.45560039472815633, 
      0.3494744537154117, 
      0.29492254070153373, 
      0.38335986551860385, 
      0.4134326298072014, 
      0.46762926444856445, 
      0.35807577009067193, 
      0.4444751102295358, 
      0.46158169659537307, 
      0.4402545770627004, 
      0.3368699216138566, 
      0.4432059233232398, 
      0.45614400351926754, 
      0.3396045673457888, 
      0.31822882724689927, 
      0.4012307906517383, 
      0.3874154980387899, 
      0.24719571351115005, 
      0.41916638283120045, 
      0.38754684906475917, 
      0.41633505387208575, 
      0.197001952259622, 
      0.43507927411799574, 
      0.40965812050787515, 
      0.3827435775157113, 
      0.19166790114294688, 
      0.24101664323744407, 
      0.37472253921973314, 
      0.34532654998546497, 
      0.49804719390537755, 
      0.4059200896566377, 
      0.35960911528807354, 
      0.4703886592118033, 
      0.32147968758942874, 
      0.4190018377134077, 
      0.42911898668625714, 
      0.44304224851849694, 
      0.3731025914844475, 
      0.3362648707757516, 
      0.2897731418487763, 
      0.4062371161033911, 
      0.4533976498957181, 
      0.47554414861962574, 
      0.13972364322336292, 
      0.3834919540658777, 
      0.3899521362979282, 
      0.4741145049923143, 
      0.15308022303335317, 
      0.4462382157357075, 
      0.3994958300568188, 
      0.44138203526124253, 
      0.41937489744648565, 
      0.4379804926394664, 
      0.37083164949216235, 
      0.40158177670106077, 
      0.4286526673136632, 
      0.28469229425154674, 
      0.43365694504664803, 
      0.31915946113839905, 
      0.1186785379278767, 
      0.18893560139539378, 
      0.3470602098353267, 
      0.21955560542678101, 
      0.3787521540231165, 
      0.45727699144236256, 
      0.4621702849289679, 
      0.4022967618892798, 
      0.4326208255487318, 
      0.39097321624945464, 
      0.23532766331759672, 
      0.3957490316230731, 
      0.3327704276647048, 
      0.31379401492947295, 
      0.37238160376419804, 
      0.4375069510802376, 
      0.41347547124671, 
      0.38528080521922936, 
      0.4665456001254542, 
      0.05907426925843669, 
      0.3261960807620656, 
      0.4657776613066655, 
      0.2708939486184612, 
      0.47315466743102125, 
      0.4366440336002338, 
      0.4696305005976423, 
      0.24927718450021796, 
      0.4489097790471479, 
      0.406566927034571, 
      0.4303440520391084, 
      0.35976978080818794, 
      0.41043394588595, 
      0.3797408559239105, 
      0.3728047482981622, 
      0.27136019995045435, 
      0.3711050620659698, 
      0.3984531096659663, 
      0.4193584579169442, 
      0.3925711439799268, 
      0.37920670674121665, 
      0.3902201600471423, 
      0.4252617511400125, 
      0.46166086262424627, 
      0.45081394495309285, 
      0.3004369533424833, 
      0.42224061315828737, 
      0.321151829402587, 
      0.4226192074989524, 
      0.4305995880134205, 
      0.34021945034649137, 
      0.42344716294042656, 
      0.4326915640177272, 
      0.23355803244158396, 
      0.47280972769642654, 
      0.4259852986550704, 
      0.3175494444110515, 
      0.3655113309826779, 
      0.2217801475830477, 
      0.13957016709402978, 
      0.4201165432474881, 
      0.46373355581847425, 
      0.4568406420873766, 
      0.4334858308167466, 
      0.15290661953871834, 
      0.33009016401554986, 
      0.4214696709317303, 
      0.15465858642112, 
      0.38554035056195207, 
      0.45620037478228787, 
      0.4265313850092592, 
      0.45398292478042984, 
      0.424921869497162, 
      0.4392194427804306, 
      0.36699881970864606, 
      0.4490587597545608, 
      0.3984686698446466, 
      0.37896344781625624, 
      0.3502227121381369, 
      0.4629842935486603, 
      0.33013740448757084, 
      0.39117618732060067, 
      0.47382306244041644, 
      0.2358211620646826, 
      0.35082668993007854, 
      0.42204469244926685, 
      0.40242160638047486, 
      0.46878002674587266, 
      0.332693496099305, 
      0.4724475168855151, 
      0.43749312329654755, 
      0.45674933332013, 
      0.3610593855387357, 
      0.4062117749717824, 
      0.2817647183927483, 
      0.10845355900193074, 
      0.46356214955402303, 
      0.413503991356864, 
      0.33247840614951135, 
      0.4620498313697751, 
      0.4182188458456791, 
      0.32997502614744734, 
      0.42756521585204493, 
      0.3689880291607296, 
      0.4479166074940471, 
      0.3434500285512361, 
      0.28714988939868497, 
      0.4552660491571851, 
      0.36463162964922236, 
      0.4542776345976908, 
      0.4411608520571602, 
      0.3049809974102961, 
      0.24788630823332705, 
      0.416618258984694, 
      0.347179117954708, 
      0.3639227165658007, 
      0.4481255640577306, 
      0.426832378588534, 
      0.47690440625593156, 
      0.43076737452633634, 
      0.40844394718724186, 
      0.431439729189252, 
      0.389420245985586, 
      0.4417261513899193, 
      0.5117879960787605, 
      0.3656490013640275, 
      0.4438172157403772, 
      0.2401243234580331, 
      0.38945603580696553, 
      0.42459196823551065, 
      0.19301769547651884, 
      0.2053846135876659, 
      0.3861713311951763, 
      0.39073640755333144, 
      0.24469042719941747, 
      0.28105612564986265, 
      0.4486974845068947, 
      0.4649712596653784, 
      0.4726830275409804, 
      0.39105937574700356, 
      0.32112944946314365, 
      0.3850882568337421, 
      0.3529637336477071, 
      0.4591909548914626, 
      0.4189253744770767, 
      0.24294662623477783, 
      0.18522767236802545, 
      0.3869088505747766, 
      0.4412555460479052, 
      0.18825606699458533, 
      0.41204283742110787, 
      0.3574656658468909, 
      0.44767557459723134, 
      0.4702859914501154, 
      0.4012098290861784, 
      0.3921532602109773, 
      0.3676597977581607, 
      0.41703722837622986, 
      0.45092043475472093, 
      0.4536128710880562, 
      0.16840290695381796, 
      0.42434775950291653, 
      0.45582156515320776, 
      0.3163702897977636, 
      0.437538452714641, 
      0.44954930861471276, 
      0.4146663788352641, 
      0.43511815721729197, 
      0.4403036462259773, 
      0.4276820893413986, 
      0.4073324251076283, 
      0.43283473519825866, 
      0.4374169287008249, 
      0.35571442147907895, 
      0.46224825634199496, 
      0.3003353897440754, 
      0.41648374020199463, 
      0.3645190960489692, 
      0.4240589604785381, 
      0.42674508829277813, 
      0.41311301856566773, 
      0.2509112473776172, 
      0.33641739532622456, 
      0.33746954846845634, 
      0.4300433887283113, 
      0.4289244624297044, 
      0.42920716728584213, 
      0.3816717128052391, 
      0.3894051753477568, 
      0.44598881769780974, 
      0.42296269973330897, 
      0.44178130378391767, 
      0.4355590854859562, 
      0.4456944120232183, 
      0.4571436863771511, 
      0.3734916575973826, 
      0.4147426941038163, 
      0.26075644536637127, 
      0.3731878213959603, 
      0.19856139806516537, 
      0.3075428504752011, 
      0.42128368743992367, 
      0.42621013767066357, 
      0.3291553901034855, 
      0.3532485343882123, 
      0.2918867492962507, 
      0.4520083810035111, 
      0.4273376021811812, 
      0.3899871814861535, 
      0.45895331415180335, 
      0.33130724101160663, 
      0.4390060391396092, 
      0.4655695455522264, 
      0.3870047733987567, 
      0.33556348607928554, 
      0.30298941837472726, 
      0.3590558688550193, 
      0.2703947279150949, 
      0.3206642955939354, 
      0.4538707551381534, 
      0.346411615082538, 
      0.4585838933155725, 
      0.35918305787301846, 
      0.42286698844299875, 
      0.44718135909637635, 
      0.4501608462324943, 
      0.30465711928715383, 
      0.15198482270728136, 
      0.39280857457775015, 
      0.4732698328522266, 
      0.4531146218409406, 
      0.155093091212612, 
      0.46883829405027316, 
      0.31420912244475274, 
      0.46337550960715657, 
      0.4199617003074535, 
      0.4538773309020225, 
      0.308416515456695, 
      0.4615083439154391, 
      0.21295060549254471, 
      0.2849092805554613, 
      0.329955542596257, 
      0.35886943267870386, 
      0.40793865332482704, 
      0.342568369963169, 
      0.4659156846618074, 
      0.4457381908925151, 
      0.43694479355326327, 
      0.38013963595242845, 
      0.4026898507861124, 
      0.38802778651654385, 
      0.43643294661600596, 
      0.4187802387878109, 
      0.41410887557725845, 
      0.4647549956874457, 
      0.46997793993766823, 
      0.27240921173970917, 
      0.43396704534680336, 
      0.4112739349815815, 
      0.37651833338197016, 
      0.41657067160125166, 
      0.35998188683074694, 
      0.4462751788565557, 
      0.46001682010432765, 
      0.466096856132022, 
      0.34673281983370746, 
      0.4018685425032181, 
      0.34820000263572504, 
      0.41387736597275226, 
      0.4423727129880715, 
      0.42795082104500565, 
      0.3525297979167286, 
      0.45329293550939204, 
      0.33096041888832906, 
      0.3862272396583346, 
      0.1383803647836746, 
      0.3961703772124508, 
      0.36808479889831, 
      0.4417075527793672, 
      0.35788200323506836, 
      0.43080084291303133, 
      0.28606959695179146, 
      0.4258115859931538, 
      0.47030010086511476, 
      0.44628755935920306, 
      0.18370660404106215, 
      0.10489958088114744, 
      0.42505947398013144, 
      0.45930819361023056, 
      0.4446279647495035, 
      0.3519796340528034, 
      0.327250111162344, 
      0.41704189020775717, 
      0.423088303839445, 
      0.33190662751216077, 
      0.35631066226247826, 
      0.4613646894252537, 
      0.4183126676957106, 
      0.38179510059362776, 
      0.4682604393314978, 
      0.3366318690953399, 
      0.3317480982823821, 
      0.4623523648313292, 
      0.44657969991701313, 
      0.40706652360369605, 
      0.33880309157374955, 
      0.41610303130615056, 
      0.4149035251163329, 
      0.36426291354172324, 
      0.46555666936519235, 
      0.4459773330421529, 
      0.3873106629631518, 
      0.44058597018582724, 
      0.4240945410696444, 
      0.42124653808807605, 
      0.37512815362668916, 
      0.42939514096621667, 
      0.2000807540446536, 
      0.4615053010073145, 
      0.39321192050388076, 
      0.3925033640568188, 
      0.3993785942885821, 
      0.443276374388929, 
      0.4455457770100373, 
      0.4141241491087588, 
      0.3332017014388714, 
      0.28751772656657304, 
      0.4640572072844943, 
      0.43879072436359595, 
      0.2115624794192521, 
      0.41643623807932106, 
      0.3670197323402741, 
      0.41737236631437546, 
      0.3760114368949951, 
      0.4340902706778718, 
      0.21902593625147482, 
      0.4433863507790382, 
      0.4531611478263282, 
      0.46084002082277603, 
      0.47021677334394085, 
      0.46524331790365686, 
      0.42947429467263654, 
      0.3141041392933883, 
      0.44527987284854764, 
      0.46530651375250304, 
      0.44727932904365647, 
      0.1691525177359787, 
      0.3380799384153225, 
      0.446514796676173, 
      0.47773025772879774, 
      0.4103542805913359, 
      0.4014688098668719, 
      0.3654833215454972, 
      0.331801670972169, 
      0.40857169030956914, 
      0.1877249425019053, 
      0.4009349349778644, 
      0.4515630827602035, 
      0.4394621566675091, 
      0.4736311479677218, 
      0.08892580653829589, 
      0.24769001730905874, 
      0.4215526627863449, 
      0.4625589650427618, 
      0.43354549243581947, 
      0.38375523496785147, 
      0.41697929254315985, 
      0.4538791261816043, 
      0.289575198847784, 
      0.20034022530645237, 
      0.42545708831698587, 
      0.4575103392659026, 
      0.3037465475079278, 
      0.4609694435348737, 
      0.4252024434789217, 
      0.1241188322670247, 
      0.47015900718975306, 
      0.3868087175336038, 
      0.42298013202638124, 
      0.25234510403279237, 
      0.4665335032339723, 
      0.47194706263803066, 
      0.3456014337494642, 
      0.3837939286888659, 
      0.46856942334916807, 
      0.39093167848557797, 
      0.42284954495320043, 
      0.3709438268829936, 
      0.2768709433040562, 
      0.4673448501903368, 
      0.3368049238013595, 
      0.3703250128042582, 
      0.3772118539994017, 
      0.29884884638716064, 
      0.41779007460441947, 
      0.3765638097587805, 
      0.3947414044074611, 
      0.45440875379387174, 
      0.4413582645659972, 
      0.3556847035082887, 
      0.297576988740091, 
      0.37390086645615195, 
      0.3916765130818303, 
      0.40629744119048544, 
      0.4291897349155366, 
      0.33794927562453425, 
      0.3899910630067766, 
      0.4235092314567118, 
      0.40675779730733147, 
      0.13371128478272543, 
      0.34943382862962563, 
      0.4574538541750342, 
      0.4346899265777054, 
      0.4636922908016657, 
      0.37249901939676794, 
      0.05160858943908291, 
      0.3624327152877908, 
      0.19781308559445646, 
      0.4666105035979401, 
      0.45667342586989607, 
      0.25468107010337704, 
      0.4479878864948885, 
      0.2369828466547904, 
      0.24239452037979242, 
      0.4617988784758287, 
      0.4731926030486336, 
      0.3873876028610599, 
      0.37715457403095354, 
      0.35499367533853265, 
      0.4620105797454075, 
      0.45936304699492875, 
      0.37617398249225975, 
      0.31290684908349903, 
      0.3480435501371895, 
      0.2913683291879741, 
      0.3383391301757189, 
      0.325568564291224, 
      0.36205569298663387, 
      0.44291357821256805, 
      0.444763059947525, 
      0.4147251454314173, 
      0.41014907116715804, 
      0.1310479110647185, 
      0.39212272487353794, 
      0.448038875752546, 
      0.44077549635423263, 
      0.35803897676082413, 
      0.409774073456458, 
      0.457383838291994, 
      0.3596520732289618, 
      0.21913558179702028, 
      0.38943143050018547, 
      0.4432060743727572, 
      0.4270242370865445, 
      0.36667096287563555, 
      0.4152501920011343, 
      0.4445614279756961, 
      0.37530115808555287, 
      0.4404182002787835, 
      0.4138548967483483, 
      0.2933440480741866, 
      0.4314164160110205, 
      0.4513735938203617, 
      0.364672846220116, 
      0.35315677027336384, 
      0.4492539014745013, 
      0.4394408453804078, 
      0.3171106488440044, 
      0.23505083914252153, 
      0.4704010512115304, 
      0.2070490570876886, 
      0.3745015940002721, 
      0.4399747476704161, 
      0.36177215049395856, 
      0.43998992415287624, 
      0.4368163574585324, 
      0.45597417695153286, 
      0.434450531360914, 
      0.3277560159544375, 
      0.40467532989778915, 
      0.40397435638251467, 
      0.39259570665079124, 
      0.3336044431126674, 
      0.4070239746772609, 
      0.37692756449872666, 
      0.3067527444510598, 
      0.36119131905623336, 
      0.2833039644001692, 
      0.3713706792620246, 
      0.3629609598113146, 
      0.4505112721957318, 
      0.39162618364088575, 
      0.43452918444800037, 
      0.4382796576498667, 
      0.42112211975574904, 
      0.36028376318418087, 
      0.31501501095971673, 
      0.32625544706347587, 
      0.40576894339735586, 
      0.385267106989488, 
      0.36385540585371673, 
      0.4228452786977471, 
      0.38451979822546806, 
      0.31970441991027326, 
      0.4094226468911748, 
      0.37300722331385755, 
      0.475467358140206, 
      0.40356707968716465, 
      0.46717768845295576, 
      0.3840667641290199, 
      0.34366348320251716, 
      0.4240310117964228, 
      0.43680051807610704, 
      0.38880373981908356, 
      0.2751207093935811, 
      0.36184620453183547, 
      0.4003902708950911, 
      0.40410681456168396, 
      0.45548554323807333, 
      0.26015830786793886, 
      0.45614210908154446, 
      0.41012381830884465, 
      0.3108341407176919, 
      0.44294590642504944, 
      0.3545604184994536, 
      0.4057944067001997, 
      0.4480207929352246, 
      0.34694406165595365, 
      0.321133365039063, 
      0.2641873531443457, 
      0.3394463356162738, 
      0.3035136901750557, 
      0.37654679827977144, 
      0.47043774316543846, 
      0.3524933287580763, 
      0.4335625076075947, 
      0.33978762940227186, 
      0.4014699401026902, 
      0.38638364311165285, 
      0.4471729624380263, 
      0.4302879722929724, 
      0.3699721945298212, 
      0.08517785104813756, 
      0.47747631462154105, 
      0.25725167266927496, 
      0.3389239248184234, 
      0.39774718880143556, 
      0.35029193108629275, 
      0.3015135108182564, 
      0.42494941262914027, 
      0.37037850309993564, 
      0.41640250356542197, 
      0.4137364775882225, 
      0.43081726819770644, 
      0.371788505732264, 
      0.23556422128197926, 
      0.36997111080401046, 
      0.3839957293612965, 
      0.47474773151763694, 
      0.4156705885731359, 
      0.43937233734610004, 
      0.3757129060921993, 
      0.34325550026645407, 
      0.4624089659324927, 
      0.39841820020029806, 
      0.31521181571075424, 
      0.1631057775642241, 
      0.43427107975625784, 
      0.3762968013247566, 
      0.13469215191933334, 
      0.30160900601114116, 
      0.45144615145853284, 
      0.3080785826484989, 
      0.45455045847480297, 
      0.34673899271787184, 
      0.38354448172802924, 
      0.34301840476903184, 
      0.4649133658594645, 
      0.47147871643561096, 
      0.4542057853308759, 
      0.4381804267458, 
      0.36249616176925026, 
      0.4161667064028668, 
      0.19130173985481005, 
      0.2783030016337382, 
      0.3749433289430288, 
      0.42722247306647065, 
      0.24821821515268627, 
      0.4345751273261482, 
      0.4616139272022638, 
      0.3343743114461136, 
      0.4311826136016372, 
      0.38644504591281276, 
      0.4199272721251984, 
      0.38209376084034385, 
      0.2525176231858854, 
      0.4648806866133405, 
      0.3429107361072808, 
      0.4149993711430827, 
      0.4656350897390605, 
      0.4686783221543257, 
      0.32253476132984943, 
      0.20477520643280006, 
      0.43299402503738443, 
      0.2035429841103808, 
      0.451477635227191, 
      0.37539165350360476, 
      0.4085867234761041, 
      0.4420501962190623, 
      0.46328925861898534, 
      0.38853161370692185, 
      0.3525765679790646, 
      0.3290003859157269, 
      0.4238072733127854, 
      0.4737215453151705, 
      0.4660285294158296, 
      0.3528902416763518, 
      0.45572387344099263, 
      0.4154341824868333, 
      0.3144468230464198, 
      0.38236130525222045, 
      0.13442364776259716, 
      0.41077018869681303, 
      0.47021219392088354, 
      0.3391983273659658, 
      0.3773046297455115, 
      0.4613775803527196, 
      0.41025425554807615, 
      0.3442907148892108, 
      0.35066122679622386, 
      0.42871781644435225, 
      0.2699964676627251, 
      0.2058430433988854, 
      0.31108906000533026, 
      0.4486379773198295, 
      0.44007994721493127, 
      0.31798744387300454, 
      0.3676404344110173, 
      0.4318067406320339, 
      0.45586359538233495, 
      0.45076354995650797, 
      0.33098453854508153, 
      0.4435498351370619, 
      0.1720697790077637, 
      0.45214192400898595, 
      0.4169648839316772, 
      0.46468621842142044, 
      0.11752691952889635, 
      0.407977795028042, 
      0.29827411592300224, 
      0.3655526655479031, 
      0.4592694388260056, 
      0.43079984987065256, 
      0.270337548763521, 
      0.4532575028686534, 
      0.4094053422260544, 
      0.4573258151001016, 
      0.4161164865796633, 
      0.4556698847731364, 
      0.2772163163400845, 
      0.259614486661943, 
      0.36297788953509585, 
      0.37335321454875703, 
      0.33107215907739085, 
      0.4491181472370744, 
      0.467117598956179, 
      0.3336494746917954, 
      0.2845059302811067, 
      0.3897238826070742, 
      0.4006344989368771, 
      0.4097426582650262, 
      0.4536211537720758, 
      0.3852736148035146, 
      0.3123812436394207, 
      0.4469130813790654, 
      0.47770878411067375, 
      0.4136556792047939, 
      0.4407079511154267, 
      0.34613801753185425, 
      0.20763780737888463, 
      0.4235482772624026, 
      0.3946203745933132, 
      0.41460707617306775, 
      0.43197651902677514, 
      0.24568868204515856, 
      0.461250382433748, 
      0.3066439044177214, 
      0.04927053303952667, 
      0.460130046205521, 
      0.39848805721285985, 
      0.4749077564609204, 
      0.24910148284268543, 
      0.3569882779485989, 
      0.3872102764664313, 
      0.43969373578427473, 
      0.4181008703461906, 
      0.3782393403552961, 
      0.3819711279374217, 
      0.44804320615321636, 
      0.401020891574416, 
      0.40515396556584454, 
      0.3998043148696858, 
      0.20808688766326192, 
      0.3216266231604825, 
      0.38066046738717263, 
      0.41038447325388233, 
      0.3388704069234623, 
      0.3529288860140449, 
      0.33359610830286884, 
      0.25255006989484163, 
      0.37400304729974304, 
      0.36870888996263806, 
      0.449836993256986, 
      0.45276875388895116, 
      0.3862862325406846, 
      0.4498586167935808, 
      0.382282842429463, 
      0.47168865360641415, 
      0.30435892964279776, 
      0.4047152717307923, 
      0.40374819629680325, 
      0.25873531473328126, 
      0.407239705984836, 
      0.4173808452837714, 
      0.464824411890431, 
      0.4023235079088679, 
      0.4466112182172301, 
      0.44828867846548937, 
      0.3823779153163913, 
      0.4060238050984871, 
      0.32831835662183445, 
      0.20459489049775423, 
      0.3944006200971753, 
      0.25742723188537914, 
      0.320908899570579, 
      0.2962574614327664, 
      0.37715448442171545, 
      0.2726833620912795, 
      0.33562773641693405, 
      0.43062897794231175, 
      0.40892953645288893, 
      0.44332771517719916, 
      0.312454648832507, 
      0.2761122480285617, 
      0.3889013020577963, 
      0.35592037845763336, 
      0.3839461644730238, 
      0.4348810373226919, 
      0.4346040259301717, 
      0.35815781332407165, 
      0.37494677701289736, 
      0.4702944242105497, 
      0.45364221121259973, 
      0.4344865124675435, 
      0.39979817442556753, 
      0.45768605397166756, 
      0.33914941185802105, 
      0.2927470283562227, 
      0.3294890458607995, 
      0.45556275938690927, 
      0.4514987696985467, 
      0.4321014353673317, 
      0.4400053329913181, 
      0.37740414828348157, 
      0.40280701490172, 
      0.34965285585735195, 
      0.33020009459516136, 
      0.4314888764689979, 
      0.4264087351016344, 
      0.3614333976642317, 
      0.4462541453535315, 
      0.1466253013258248, 
      0.29498603702678783, 
      0.4616392362890917, 
      0.4208064879927832, 
      0.18701900093703877, 
      0.4376728445872301, 
      0.3276765378308181, 
      0.35744391900454037, 
      0.2828806756737986, 
      0.2252604255258379, 
      0.3577628966334057, 
      0.2722962439546485, 
      0.33555069912725194, 
      0.45727995073577554, 
      0.38298784437603, 
      0.3400518477375855, 
      0.09903714664607281, 
      0.2361348470496288, 
      0.16813015908922357, 
      0.4535321551914937, 
      0.4446793292497222, 
      0.40934407342906215, 
      0.36753069418858936, 
      0.39707330916515493, 
      0.4277060187636667, 
      0.33773432474706067, 
      0.15699281852754893, 
      0.4389291725945383, 
      0.317465171594495, 
      0.3696580955727876, 
      0.3457361720705839, 
      0.3668416646562921, 
      0.23091746023135803, 
      0.46567410152090205, 
      0.27890217760840724, 
      0.391960587912138, 
      0.42794523149597136, 
      0.4039442587341478, 
      0.4642333310145705, 
      0.42439439380711635, 
      0.4722011033237629, 
      0.4485585115728036, 
      0.4561786672042588, 
      0.41656953354922005, 
      0.39645909116038114, 
      0.45104676214561606, 
      0.18263410502751487, 
      0.3817618842003258, 
      0.39255804041883424, 
      0.3669448291421732, 
      0.42179641580136, 
      0.45530578221443085, 
      0.4169081538242373, 
      0.23188654786010748, 
      0.4165632911340618, 
      0.31658178403978304, 
      0.18147921127719796, 
      0.43224996718112685, 
      0.4657110110386269, 
      0.4477831401055248, 
      0.2755463024239995, 
      0.4439650789884435, 
      0.3547676558511875, 
      0.4301143041066421, 
      0.43965870971384247, 
      0.41376817940037525, 
      0.29328924819192576, 
      0.4090429819159573, 
      0.41673731418704474, 
      0.4631261664730551, 
      0.4267290260752954, 
      0.4232252187846687, 
      0.43282683340219, 
      0.4482809975392107, 
      0.26543067257974645, 
      0.39614054680534416, 
      0.38818750118011497, 
      0.3769097261132779, 
      0.46155796400498883, 
      0.3686060112407591, 
      0.41007758101902875, 
      0.22043498809498122, 
      0.41399339105929384, 
      0.33367811250888746, 
      0.372808532071891, 
      0.3434705611993137, 
      0.33636636501539313, 
      0.4015700837380427, 
      0.4148464139559697, 
      0.43081850779977293, 
      0.40989441014866257, 
      0.24107896543100052, 
      0.3060566763417117, 
      0.16123736662267416, 
      0.36876309089011927, 
      0.4258596527969677, 
      0.47152477366061296, 
      0.44697360767243827, 
      0.22347592838589783, 
      0.41939891371274796, 
      0.38648419824652347, 
      0.36928124468391355, 
      0.34674537136646677, 
      0.4005305681566467, 
      0.4497202248535258, 
      0.3550493848402888, 
      0.4225254412136587, 
      0.3104998521129995, 
      0.4112285910393497, 
      0.3291321502551692, 
      0.4414626282442435, 
      0.47410203991523375, 
      0.45464589489676804, 
      0.4231480833557097, 
      0.3206240184858952, 
      0.21276865950317939, 
      0.3848545297912889, 
      0.3650997239885526, 
      0.36118278959791356, 
      0.4250798756506119, 
      0.3476961953101939, 
      0.34390316134381477, 
      0.36594062751847123, 
      0.4677411487361913, 
      0.42399205414268937, 
      0.4712035420962959, 
      0.4287010102629741, 
      0.40973354459463895, 
      0.21682544598454315, 
      0.3374740374269155, 
      0.4574202260366079, 
      0.4254824754337322, 
      0.29083063263556597, 
      0.41905311033036097, 
      0.3150832546588752, 
      0.4522064857413185, 
      0.3667964626503961, 
      0.2785150679474611, 
      0.43735711813044353, 
      0.4106537504657376, 
      0.29306245567544525, 
      0.4026993415585583, 
      0.46813232337868943, 
      0.4088964602806492, 
      0.26552410364263146, 
      0.31382575576255384, 
      0.4634796478633476, 
      0.39461147450248657, 
      0.4108537129282131, 
      0.4671295490382939, 
      0.44359761636254325, 
      0.47580606202575193, 
      0.15095912915754817, 
      0.4247072575700011, 
      0.3357824644553617, 
      0.31726138161470574, 
      0.41349392782303634, 
      0.39563217566423287, 
      0.4711485919741627, 
      0.4065489742865501, 
      0.3959396951434111, 
      0.38135610163246897, 
      0.4278441462734411, 
      0.4443326083770471, 
      0.45491296334356635, 
      0.36322023315125807, 
      0.148082452151808, 
      0.3229852142920602, 
      0.34848875221025766, 
      0.44973324617281196, 
      0.46283457783542836, 
      0.45405250359476435, 
      0.47018549631272255, 
      0.32751278428365244, 
      0.3503830614368935, 
      0.11828177318367022, 
      0.45328285512600247, 
      0.4474108925037655, 
      0.2905255560251968, 
      0.40240857137142183, 
      0.38809009628553376, 
      0.2258308537353214, 
      0.38177393682344707, 
      0.34484874583627445, 
      0.4145241216137915, 
      0.35228297973319733, 
      0.3150683349872948, 
      0.11500304462394845, 
      0.34158229874187107, 
      0.479129473982668, 
      0.44559865968541057, 
      0.3837149059151478, 
      0.10711748945442999, 
      0.17358819654229163, 
      0.3686612340053336, 
      0.4415301102975897, 
      0.40060417496566975, 
      0.4526861728438739, 
      0.47012944024979675, 
      0.4199368687825914, 
      0.3835215630622064, 
      0.41314518529671607, 
      0.3388750811855263, 
      0.44405689835287687, 
      0.40928145809716215, 
      0.45650664352261816, 
      0.4533183705194928, 
      0.2889595845100609, 
      0.17441343666648573, 
      0.4577949103930646, 
      0.35734902681954694, 
      0.36366918366021095, 
      0.35298985485725687, 
      0.41537816974542374, 
      0.42918253856003674, 
      0.08294567226505924, 
      0.4234921328119511, 
      0.3752530399306628, 
      0.42523919451039505, 
      0.4148035846546336, 
      0.4428534913049856, 
      0.3141216711157259, 
      0.4377575114500954, 
      0.45701253562861155, 
      0.42888110587268985, 
      0.4139588626409027, 
      0.4243374695491686, 
      0.4380369115663623, 
      0.4259021967944474, 
      0.40208349308185537, 
      0.4441872006137932, 
      0.2428052203797842, 
      0.4549953226404822, 
      0.29457961503859736, 
      0.3504629859361761, 
      0.3736526763477559, 
      0.41589599999591836, 
      0.39286794054548607, 
      0.38291721914603594, 
      0.47261678790682976, 
      0.4260873697344562, 
      0.1484442694982978, 
      0.40944898575044836, 
      0.4176302587583711, 
      0.3877758121146476, 
      0.3074472359657298, 
      0.39500706316711487, 
      0.43536674775285134, 
      0.28823604032921585, 
      0.43776331705806487, 
      0.3440547090828862, 
      0.3853198043480117, 
      0.39249285401097933, 
      0.4468572226861667, 
      0.2174493097281037, 
      0.31113486263055684, 
      0.28483753057565486, 
      0.4217697229576256, 
      0.4371650998260779, 
      0.4540823149240355, 
      0.3721629480785077, 
      0.3482724453478313, 
      0.43688549698628437, 
      0.2948213505119862, 
      0.459013860431421, 
      0.38178850706158707, 
      0.30776064280592397, 
      0.2069026949611987, 
      0.3976753469423499, 
      0.44660103925086225, 
      0.2705906355541134, 
      0.4449185478261153, 
      0.40387829646766304, 
      0.4205230492892528, 
      0.3342419426497025, 
      0.405151249817142, 
      0.32827714358192633, 
      0.4722433390290128, 
      0.3578121049459152, 
      0.4205855808715838, 
      0.3431552859058984, 
      0.3948840753717716, 
      0.39879395930083517, 
      0.19791354149263385, 
      0.33136414562779737, 
      0.06717429358689984, 
      0.4562795132087058, 
      0.35914387363092903, 
      0.22533725901009372, 
      0.348872105744408, 
      0.4794914540035788, 
      0.29511194643217775, 
      0.43032392328529534, 
      0.3365050824799481, 
      0.4071339273238007, 
      0.38784917247802514, 
      0.43160480540246504, 
      0.44628591569219467, 
      0.39815244799019167, 
      0.4325728252514318, 
      0.4351078456364609, 
      0.22067112763237048, 
      0.3286845800218017, 
      0.45024160599119856, 
      0.38358555552883916, 
      0.3493316273233377, 
      0.30042273000314174, 
      0.45216878906249053, 
      0.35096781716750325, 
      0.4075636492021986, 
      0.39733823939658275, 
      0.4254822068841052, 
      0.47785009053227984, 
      0.3584498885453615, 
      0.178594924555859, 
      0.4014870436691148, 
      0.4524760252982927, 
      0.3512081400810026, 
      0.152122451053592, 
      0.4038059782109779, 
      0.4620800718794658, 
      0.42258766321030516, 
      0.3929638868298225, 
      0.4620440448300353, 
      0.3625994341095723, 
      0.12167018242359671, 
      0.33819520227148414, 
      0.32557799426987527, 
      0.38912838105108594, 
      0.3768863037784858, 
      0.2469786708812513, 
      0.2247186796418717, 
      0.40077568699827953, 
      0.2959327267533358, 
      0.38195566606537384, 
      0.44840228613657285, 
      0.46822867084799025, 
      0.4400356994357646, 
      0.3288799699727761, 
      0.43650688487801054, 
      0.4393049139223158, 
      0.47130380568315144, 
      0.41005144661167753, 
      0.43116840452585214, 
      0.11129417111432306, 
      0.41115424913479837, 
      0.12011541949264633, 
      0.33828382586332056, 
      0.3456010863392963, 
      0.3056933547223679, 
      0.4164413801622157, 
      0.43687551094414667, 
      0.4502128231224758, 
      0.3671598355791454, 
      0.4575476154256964, 
      0.46877820061423847, 
      0.21886381226018725, 
      0.3978243096904254, 
      0.34784940876960185, 
      0.219462888205105, 
      0.3673607737897532, 
      0.4665639107020369, 
      0.3889386444393256, 
      0.2268588829867628, 
      0.3856724117421143, 
      0.3910415459368268, 
      0.2306113201114398, 
      0.4338236978128831, 
      0.4372883890776373, 
      0.45167149825034236, 
      0.3861856846205767, 
      0.4553076252224425, 
      0.4739937426029743, 
      0.332710453140395, 
      0.4554455978192377, 
      0.4525262115729913, 
      0.4489342588602207, 
      0.4308938790699823, 
      0.47025889060103127, 
      0.41570920667088146, 
      0.4664811345536616, 
      0.41401962051445573, 
      0.4388580699215054, 
      0.2567493501630952, 
      0.39508731349231174, 
      0.43598180490578675, 
      0.452735658015821, 
      0.2935204663139243, 
      0.30847179554614484, 
      0.33322246908443437, 
      0.3004391349014479, 
      0.18563206886266864, 
      0.4040987965541254, 
      0.21768014258030238, 
      0.4309509840310101
    ], 
    [
      0.0851937947298232, 
      0.0070346688457010795, 
      0.05306003948257871, 
      0.0890672706230073, 
      0.03299027715714978, 
      0.018726890732169776, 
      0.020825518653912328, 
      0.12405688632136745, 
      0.07666508739252872, 
      0.021302577825768415, 
      0.03919774402924924, 
      0.07574992847484156, 
      0.05049768184043194, 
      0.04871789054668202, 
      0.09362288756574554, 
      0.13011962120570683, 
      0.040076349582792305, 
      0.06634353248358203, 
      0.08428689790002616, 
      0.05439741632695511, 
      0.017328586220405253, 
      0.04527911301149015, 
      0.021391541518398016, 
      0.08735392720852252, 
      0.0593995275076168, 
      0.019641214401504098, 
      0.019229319133265307, 
      0.0789822611303151, 
      0.01692640366928391, 
      0.07877207069753674, 
      0.02072328838981368, 
      0.0780652066427085, 
      0.014403854446057962, 
      0.04252023015723109, 
      0.059088094986553534, 
      0.0024882380442961065, 
      0.35876076437526067, 
      0.03609284751815242, 
      0.08466487411070582, 
      0.019329839195535943, 
      0.043313959391837124, 
      0.09981303242575974, 
      0.051712468628903, 
      0.03498862760527161, 
      0.034893697657784606, 
      0.028008866181794396, 
      0.06062031829647194, 
      0.061010981830594856, 
      0.06517245057000133, 
      0.07715814976619226, 
      0.05333956174807192, 
      0.08582252015730826, 
      0.04314262023287781, 
      0.03856396101115631, 
      0.04475150540529779, 
      0.27186504098915826, 
      0.5802874476025393, 
      0.06832779303845675, 
      0.04020707133921656, 
      0.006957490483114783, 
      0.020841312983575437, 
      0.08964352925618511, 
      0.0739717142298083, 
      0.05622863193046257, 
      0.018323791803414046, 
      0.07729737796360696, 
      0.07222454056912851, 
      0.07877940127738231, 
      0.13764200979012642, 
      0.03057468720515977, 
      0.0367823462522938, 
      0.07997153971367847, 
      0.027075216194449154, 
      0.17583068427195078, 
      0.02901292868324335, 
      0.02930262696789981, 
      0.033859496519471316, 
      0.06058631839304542, 
      0.43401627575054247, 
      0.06934910017620603, 
      0.0662828207071721, 
      0.04586608874026104, 
      0.006882317663371879, 
      0.08436276676180476, 
      0.06225691164029781, 
      0.006613731648497521, 
      0.41971054447641704, 
      0.015959879583006913, 
      0.05342544220799318, 
      0.03225480296221918, 
      0.06234942243378208, 
      0.030633898439218932, 
      0.0951707881802632, 
      0.0836143722278938, 
      0.05735515235600714, 
      0.0709368593861455, 
      0.07716314808784752, 
      0.019082803298935812, 
      0.034032462262915, 
      0.009492493724592157, 
      0.13213657237681445, 
      0.0349015011509645, 
      0.047863143384962205, 
      0.17300685344914835, 
      0.07314110368885467, 
      0.03886854501195846, 
      0.08197699234921964, 
      0.08704332935363984, 
      0.020328980354525888, 
      0.022424350220972167, 
      0.05772560416996552, 
      0.009828878940374175, 
      0.06865763556595982, 
      0.0706401185342256, 
      0.1295204391286027, 
      0.1905534295654294, 
      0.061521309089487976, 
      0.0717707883942044, 
      0.04967228962993854, 
      0.02965686028039436, 
      0.032119466122126746, 
      0.06765012963530856, 
      0.06800983858461143, 
      0.05701369212268575, 
      0.02883290438435411, 
      0.03128560680339516, 
      0.027468363818815275, 
      0.023294997610018662, 
      0.11041474474852872, 
      0.05260729429173949, 
      0.029491690613106275, 
      0.11296184799416345, 
      0.03516679305137883, 
      0.05840401702775304, 
      0.07821367423505361, 
      0.038280326102950825, 
      0.041218717318183454, 
      0.02191305477929395, 
      0.07065567849532114, 
      0.06070734143732973, 
      0.060638524580183165, 
      0.039691736250705344, 
      0.059672761832585665, 
      0.07638224781571341, 
      0.10448587124965376, 
      0.05392250696122241, 
      0.23231110594295695, 
      0.15239923080449275, 
      0.9280229019921362, 
      0.032751583520465324, 
      0.07047984304266419, 
      0.007444983063675641, 
      0.06397762590251486, 
      0.113045193183841, 
      0.08544377514916623, 
      0.02873506080960324, 
      0.032133154813772505, 
      0.016087713189535238, 
      0.13519330559843895, 
      0.06741963037043096, 
      0.003573390875203165, 
      0.10741298373987203, 
      0.06437398903931875, 
      0.0543357925013629, 
      0.04964275366281668, 
      0.01986473950092545, 
      0.0672385048991981, 
      0.10262875714200113, 
      0.047579621713400265, 
      0.04638583250586373, 
      0.032721797706133544, 
      0.01011340573153985, 
      0.03668269512850419, 
      0.06537391476365523, 
      0.16673295809896094, 
      0.06921373233181564, 
      0.07956360877712688, 
      0.05119843891959064, 
      0.0909669433515865, 
      0.21326621921124972, 
      0.061169294578908684, 
      0.1193509172689159, 
      0.02958874912570832, 
      0.15049024261136779, 
      0.11472345597063992, 
      0.10849858706498515, 
      0.07346244668941329, 
      0.07410217625763407, 
      0.017670840953512686, 
      0.06343983730540773, 
      0.08507913990216705, 
      0.10159804531805527, 
      0.05580557373616309, 
      0.1359271287217206, 
      0.05159474606979567, 
      0.04354592290570949, 
      0.06288828078731805, 
      0.045398646902367966, 
      0.010302552325702178, 
      0.12639505113617658, 
      0.13258769000018267, 
      0.07747729630970591, 
      0.010333529706866018, 
      0.03501194998248289, 
      0.10615962280911448, 
      0.270695063379804, 
      0.06970885119080582, 
      0.10778045112060244, 
      0.014990750874441475, 
      0.07276360594194412, 
      0.09061511346049714, 
      0.03197106188230525, 
      0.07994394277385172, 
      0.01839795542565217, 
      0.02903375255506432, 
      0.06531091245732644, 
      0.05365388218653514, 
      0.03557709522090133, 
      0.12374721120007602, 
      0.03576468584815585, 
      0.03547325245910438, 
      0.07375445984485718, 
      0.008785770440251467, 
      0.026726826424072495, 
      0.007157777328168972, 
      0.05089103436349874, 
      0.011340366752421917, 
      0.06523904894500372, 
      0.03566551058438463, 
      0.025107741494273552, 
      0.046125078088901636, 
      0.039983000051864365, 
      0.5601867769398292, 
      0.04986219505499711, 
      0.0473047292575181, 
      0.09358821229790877, 
      0.04348581996118374, 
      0.08166542361086741, 
      0.075810170034551, 
      0.03587165227591054, 
      0.03850002978251285, 
      0.12007135227332953, 
      0.04129752823631022, 
      0.17507613252007562, 
      0.12337157736109579, 
      0.023297301577242625, 
      0.15948635524608507, 
      0.16064689150249134, 
      0.11369509518046514, 
      0.05290456192824255, 
      0.17642547136293524, 
      0.03798715093158758, 
      0.010248457704557326, 
      0.01074291163338266, 
      0.15086352472437822, 
      0.031019295264419412, 
      0.6174952114115378, 
      0.09281878333410917, 
      0.03580861399614545, 
      0.0888297924205901, 
      0.06378992716560414, 
      0.04449639095531438, 
      0.016288777673048635, 
      0.022879800273438715, 
      0.018814278890168738, 
      0.09357193413512313, 
      0.07982818039302818, 
      0.018395759599242098, 
      0.009257875305445274, 
      0.07386573973973815, 
      0.06895972672313519, 
      0.0077103411688955025, 
      0.05795973280283318, 
      0.04685238609100739, 
      0.09366681926975526, 
      0.09590430604448064, 
      0.10869997344695935, 
      0.056371037376358506, 
      0.0263135666575541, 
      0.05537868672286779, 
      0.09503422531450062, 
      0.046000071962811986, 
      0.15504792984942817, 
      0.05031254000485887, 
      0.05584318592856837, 
      0.04588636294014397, 
      0.022439085411752973, 
      0.06406809963752887, 
      0.028582646752889462, 
      0.4425073770319134, 
      0.04246426899904743, 
      0.2671420416821967, 
      0.02982077333529465, 
      0.03347887985652032, 
      0.032774081357894135, 
      0.010821394927716924, 
      0.0076345920492994325, 
      0.15835201767008356, 
      0.0356195158441899, 
      0.07799128608722791, 
      0.09089705732355974, 
      0.030214224832190703, 
      0.09240739860682189, 
      0.05876394521356207, 
      0.06251224182664568, 
      0.08879767414055777, 
      0.48586796204633137, 
      0.031989710180447654, 
      0.0800334791946157, 
      0.05794900525258213, 
      0.051773084573542835, 
      0.09859087664675302, 
      0.09532732186966636, 
      0.016369829512141207, 
      0.009204503800161936, 
      0.11952011651867783, 
      0.06456406244579692, 
      0.04485934743400892, 
      0.12351788237414048, 
      0.050284907524264455, 
      0.07378800311445208, 
      0.0865813520044842, 
      0.041670662704642925, 
      0.059507113658696445, 
      0.014140819031244912, 
      0.05099860175396703, 
      0.013679862036732921, 
      0.025844199716952527, 
      0.04420835693056429, 
      0.08090502738410249, 
      0.08019851751147637, 
      0.09166264105440214, 
      0.03023024444022448, 
      0.04752618359266693, 
      0.07537949183312001, 
      0.039262813746368905, 
      0.21512320823619632, 
      0.20612324638390964, 
      0.03993341565250437, 
      0.04689091960346899, 
      0.01834576813061501, 
      0.10154567536537329, 
      0.0970008716890122, 
      0.08109731709292786, 
      0.058203958189421784, 
      0.06327161520963354, 
      0.10088627984349892, 
      0.08748959207321791, 
      0.02927609753896792, 
      0.047141079936327365, 
      0.10598093685128072, 
      0.5041245836533204, 
      0.021019657746645135, 
      0.07285054639872732, 
      0.0563928511534704, 
      0.06634765640596722, 
      0.0604741248113907, 
      0.032407683043137285, 
      0.2125153295059572, 
      0.008066426797583902, 
      0.04189471103883874, 
      0.06674218679811289, 
      0.05011981862588119, 
      0.0580295494216083, 
      0.08774153947121417, 
      0.06090042755189643, 
      0.09218502945023187, 
      0.02964720684817897, 
      0.07866206340752999, 
      0.10068307522082863, 
      0.0671146564986369, 
      0.04627238685579802, 
      0.09377537007435717, 
      0.06751903703952478, 
      0.08467882824139061, 
      0.015955933370287573, 
      0.012643340427193417, 
      0.03827725175434374, 
      0.08256057115352393, 
      0.5568297983847964, 
      0.06656850312136242, 
      0.1259914287229439, 
      0.03835799640951592, 
      0.024899339842959722, 
      0.40294586254953885, 
      0.09520571672801303, 
      0.06183298064720661, 
      0.043045786568868066, 
      0.04092696928523065, 
      0.08165865354127534, 
      0.0497804382106765, 
      0.06424202841404014, 
      0.09514562654830078, 
      0.1036300395285342, 
      0.0349493893826104, 
      0.054281166257056986, 
      0.037728794808713745, 
      0.058387694415022326, 
      0.028985502242884063, 
      0.09009393755322857, 
      0.033009184178358665, 
      0.09014049555113217, 
      0.08505035234343593, 
      0.02516758676384993, 
      0.05360715959717358, 
      0.07403233243814329, 
      0.07157885514665034, 
      0.6050515667381007, 
      0.04823844882812759, 
      0.016849793343539112, 
      0.02779919183905571, 
      0.02964192660492871, 
      0.035008132103289596, 
      0.06413513598042914, 
      0.06267071404733598, 
      0.09696910782398013, 
      0.0872383080014534, 
      0.060619513117471914, 
      0.017080203225896106, 
      0.15716963408327006, 
      0.09308478100463782, 
      0.08275400111561096, 
      0.054876309290018625, 
      0.6601954158568066, 
      0.035522799319943926, 
      0.03629478574339915, 
      0.028107140608240537, 
      0.03204663685521067, 
      0.0721424847194016, 
      0.05986680429369101, 
      0.11859804870426498, 
      0.04137756154845723, 
      0.10736198872990359, 
      0.2845344698518723, 
      0.0314662234845625, 
      0.05581652248311216, 
      0.014563773170217106, 
      0.08806808141151386, 
      0.059096446875243555, 
      0.08986887355295683, 
      0.08507292248444141, 
      0.1763725416856794, 
      0.09397075442289002, 
      0.049128576584772474, 
      0.10563911762325368, 
      0.04727859842065288, 
      0.09430962726047695, 
      0.03394853046966636, 
      0.06268129433915642, 
      0.2500768998159469, 
      0.085022630532355, 
      0.7517229375467156, 
      0.4002101835212565, 
      0.08190097072435051, 
      0.05525776416199807, 
      0.04859521055683902, 
      0.015785083768749496, 
      0.06306399277675794, 
      0.032856506985207375, 
      0.06605480699540418, 
      0.014913959135012296, 
      0.09400956849685688, 
      0.030571825367331926, 
      0.09482597532028701, 
      0.03529689566774421, 
      0.06497763159341063, 
      0.04101846354366532, 
      0.03928220259750322, 
      0.07587560468377708, 
      0.08118927655490982, 
      0.01120268145915885, 
      0.02718628036791707, 
      0.018533351384288355, 
      0.04325290150943129, 
      0.030336223149192643, 
      0.039051503659926115, 
      0.04070282293217746, 
      0.13127575567343508, 
      0.04319059709923818, 
      0.013903734705703058, 
      0.46790725987365694, 
      0.11396324536579684, 
      0.06445191736918993, 
      0.0249098476790783, 
      0.01085630335585784, 
      0.014323689406026331, 
      0.02579865833621575, 
      0.09260691159764414, 
      0.019931235751256497, 
      0.08011593824568741, 
      0.024766650054453256, 
      0.023272336530033175, 
      0.08725353886266324, 
      0.052877711125809246, 
      0.06990456528611229, 
      0.07640290436071598, 
      0.04493403333997925, 
      0.08206678219541978, 
      0.09408206519652053, 
      0.01070300886669536, 
      0.08036625209552342, 
      0.034088219889990466, 
      0.09146617757441491, 
      0.09379418649503124, 
      0.031765010688591146, 
      0.025185649827708902, 
      0.04123328176201083, 
      0.009624795602423665, 
      0.015718945231949576, 
      0.07421250732654933, 
      0.0940556121582734, 
      0.08507167644195568, 
      0.050998564601358175, 
      0.08082396909510536, 
      0.20609086076660788, 
      0.10169018387626172, 
      0.10296392044650053, 
      0.010944488102112479, 
      0.016811929427292118, 
      0.0956119110736868, 
      0.02270376915264208, 
      0.030076457126262425, 
      0.1057169535537691, 
      0.06759559161827224, 
      0.0382374709679484, 
      0.020552432002744835, 
      0.04197926093296635, 
      0.024772393896507327, 
      0.031792933585517685, 
      0.04453646197014553, 
      0.027676898861654312, 
      0.07358883614224412, 
      0.016195215213347103, 
      0.12417047721596237, 
      0.2197804884814719, 
      0.09855991681754532, 
      0.07324168035370149, 
      0.0961171670261282, 
      0.08236399356456331, 
      0.07900130579228173, 
      0.07924178812235526, 
      0.10421566492701431, 
      0.022038205407043397, 
      0.09738436893227857, 
      0.06047180567944416, 
      0.10306468398142911, 
      0.10927151861554059, 
      0.04046349858755598, 
      0.0364397169958048, 
      0.04231061894032333, 
      0.23235156322062453, 
      0.09066534575354883, 
      0.13475045619575726, 
      0.09009244518592788, 
      0.047796563210885684, 
      0.06821143923640592, 
      0.032987893505132225, 
      0.006720984006435697, 
      0.04341261909226799, 
      0.2869272639816358, 
      0.035009118404688434, 
      0.12417226060226434, 
      0.0222848164952303, 
      0.082146141125736, 
      0.07582901667906818, 
      0.016637714480047423, 
      0.09623841550494357, 
      0.05142909844102364, 
      0.043968458387546414, 
      0.050651626262367876, 
      0.055462609073942876, 
      0.36957949419819947, 
      0.11137287216430665, 
      0.05808866997861387, 
      0.04054456824881901, 
      0.4323052516166057, 
      0.047321076822228386, 
      0.07016551604471444, 
      0.08371133172327572, 
      0.07629751946741799, 
      0.04973277740992135, 
      0.009978787054792406, 
      0.05081817358792973, 
      0.11441738287454596, 
      0.021973134547386607, 
      0.12309754738305394, 
      0.09214151809475428, 
      0.031087540043346167, 
      0.2809480941037459, 
      0.04670584520950811, 
      0.0442692693184915, 
      0.039521235942073706, 
      0.05192841476581607, 
      0.10048777420923341, 
      0.03139349884163961, 
      0.0785392449969625, 
      0.09251356625861647, 
      0.04108066786212037, 
      0.015971236033825838, 
      0.024516748577104452, 
      0.28443160689350616, 
      0.12356660710888837, 
      0.10972225514873798, 
      0.009161504626535451, 
      0.07796523284198723, 
      0.10364835902552401, 
      0.02385723458399082, 
      0.6022928146250366, 
      0.03532890657962463, 
      0.0244659089413889, 
      0.04741863526084451, 
      0.04193807309037999, 
      0.04352608060070331, 
      0.1123367274704462, 
      0.033609216811333976, 
      0.046244018386428214, 
      0.03427559803871628, 
      0.09696978841477161, 
      0.05245842183247514, 
      0.14630465371404602, 
      0.03564958514903477, 
      0.13230409564720075, 
      0.04948631783389996, 
      0.08856114622899303, 
      0.046679431586179244, 
      0.08559702230922142, 
      0.017829314503324267, 
      0.02206399524574915, 
      0.01001732859481822, 
      0.07409071125416423, 
      0.0987257969630735, 
      0.21421183966845395, 
      0.04202342351477727, 
      0.06792743477508306, 
      0.013131783115523777, 
      0.015459160614276704, 
      0.05976388836291131, 
      0.08966162207766405, 
      0.06948591478812179, 
      0.02033052438597839, 
      0.04172775503909853, 
      0.055730088833518814, 
      0.06935104256716143, 
      0.2409146971695318, 
      0.07297024764967436, 
      0.06163147011400623, 
      0.06430307147704899, 
      0.02271205486961529, 
      0.24176274759761965, 
      0.034478670234519365, 
      0.09221931375285113, 
      0.09665676462693952, 
      0.008333062773660286, 
      0.24569019324212157, 
      0.07084409486471815, 
      0.030114332939376022, 
      0.07917595775558889, 
      0.13711179606432836, 
      0.0673632385501015, 
      0.01669854141358069, 
      0.12076712299020285, 
      0.03899382194815483, 
      0.21173445602019697, 
      0.021113314683927867, 
      0.20409805045219162, 
      0.19288383426144193, 
      0.09084151164787248, 
      0.029893516887679227, 
      0.08174092873000098, 
      0.00972232381979844, 
      0.03599717139203721, 
      0.06806570555312709, 
      0.04376035426700536, 
      0.11906104784090868, 
      0.10328925210637423, 
      0.28307397325703426, 
      0.08673516077060842, 
      0.1196248856797792, 
      0.03177541687532283, 
      0.12260567114693588, 
      0.08018911839565337, 
      0.20709598998135892, 
      0.015017367964170665, 
      0.040323445314742704, 
      0.3014556155250141, 
      0.07725519629690969, 
      0.04017845075905707, 
      0.047078787635694425, 
      0.08921872284688435, 
      0.08899720864680066, 
      0.06826803174314004, 
      0.04525365907689192, 
      0.01828879496195984, 
      0.008364120099035166, 
      0.8397394062423642, 
      0.08305245353924373, 
      0.18638737012528514, 
      0.1055882604852126, 
      0.08560500676030187, 
      0.043917377285847076, 
      0.06455447561412118, 
      0.10955905922312936, 
      0.036452364083297537, 
      0.06912562726359285, 
      0.003950028764175861, 
      0.017776826583784808, 
      0.11439904383686356, 
      0.09494891846048062, 
      0.10947222636146278, 
      0.07501551146041814, 
      0.143078216620071, 
      0.11979320077787077, 
      0.31142419136102883, 
      0.06543552126702934, 
      0.05969969017844194, 
      0.10057096426703187, 
      0.05030794710904355, 
      0.014563862214382536, 
      0.054192627503054876, 
      0.06298684742223756, 
      0.02953106679817786, 
      0.07279365345106371, 
      0.0903999235607502, 
      0.09773938206977364, 
      0.06502527254669052, 
      0.04836587506575738, 
      0.13168550034907847, 
      0.3724419891894314, 
      0.10282721372489738, 
      0.0635320384541399, 
      0.05026559044368171, 
      0.08731995648773952, 
      0.10370223009645103, 
      0.021416868359854745, 
      0.1747796015809473, 
      0.04136138639160068, 
      0.06084728179870286, 
      0.018582793945289732, 
      0.06563815118668588, 
      0.10119493492206023, 
      0.09975072922341749, 
      0.027647449891714228, 
      0.10345723378978343, 
      0.06379226853504402, 
      0.005405195819513881, 
      0.029828236136043067, 
      0.07341643479249872, 
      0.11697831112503454, 
      0.06310665921826067, 
      0.036694230555470074, 
      0.04274951855720776, 
      0.05998644829420969, 
      0.09336549203732554, 
      0.07812177651501004, 
      0.004570918960977324, 
      0.07435480737609325, 
      0.3279487845092811, 
      0.06530861985365966, 
      0.03319321610244688, 
      0.04988641266544231, 
      0.03361746838666386, 
      0.033017261131247845, 
      0.03437641194499059, 
      0.02687608888435181, 
      0.03986557978476785, 
      0.03319226353545208, 
      0.013097771230187367, 
      0.10441749114262235, 
      0.08826496477161833, 
      0.06997231624671307, 
      0.05090517212866928, 
      0.042944432107966016, 
      0.04060998280683725, 
      0.11171100349813548, 
      0.2789003901914605, 
      0.06146374816951191, 
      0.03178681985486606, 
      0.09234146427357824, 
      0.062114274065613165, 
      0.03469217551242973, 
      0.02465415520597665, 
      0.051493874560554265, 
      0.012985560583677901, 
      0.04021037963519184, 
      0.0396802238375277, 
      0.03754532757627288, 
      0.06524632361897907, 
      0.03384728847772712, 
      0.05791937783110364, 
      0.02001949384735058, 
      0.12218520385586257, 
      0.29057897302576285, 
      0.021850700063808935, 
      0.09492407066188728, 
      0.030422119172063406, 
      0.09130936078730811, 
      0.10024940529295219, 
      0.05305916020630191, 
      0.0829281668240576, 
      0.007090610082169909, 
      0.04164700897310527, 
      0.05930689737037978, 
      0.08287874700231088, 
      0.10065420760975606, 
      0.0355437280816953, 
      0.033617766772600026, 
      0.06533306033302722, 
      0.07261266451907991, 
      0.11485884283880743, 
      0.017532027361200936, 
      0.03580577968716402, 
      0.010310105625450447, 
      0.0739124817552161, 
      0.05934230862715329, 
      0.03922498510427515, 
      0.0833195259191905, 
      0.07659461864200721, 
      0.0662395602780759, 
      0.12637786708426027, 
      0.1008107354401986, 
      0.020604158706411475, 
      0.629390345208439, 
      0.09280113306303889, 
      0.06153795427707536, 
      0.04339964042093057, 
      0.05809004584620448, 
      0.061602495013889674, 
      0.0931503560847425, 
      0.14803059182757317, 
      0.15956516166933155, 
      0.17569074320773692, 
      0.03151050627687288, 
      0.005282228598746038, 
      0.09660208788844617, 
      0.08965872466076659, 
      0.034303241590193545, 
      0.027969304417658956, 
      0.01733940753075425, 
      0.0434468481868964, 
      0.04019106592750905, 
      0.039853868903663055, 
      0.10316158928793574, 
      0.08563289443767783, 
      0.03844046299871758, 
      0.08006257930870764, 
      0.05334608830602319, 
      0.044573781657189615, 
      0.06717374286968653, 
      0.4437785778151755, 
      0.06879659573809459, 
      0.11810669870410216, 
      0.1273992763366413, 
      0.007817530302023088, 
      0.06742542704620264, 
      0.05155754948347033, 
      0.08234147812119726, 
      0.031949064699819237, 
      0.1012901684244827, 
      0.028576753462598466, 
      0.010399287834967302, 
      0.09364276916856111, 
      0.028677434619234082, 
      0.06801320126553961, 
      0.013502589658023461, 
      0.04516740367197938, 
      0.026073952028708325, 
      0.1154956555811043, 
      0.05048391721691236, 
      0.09431743643145465, 
      0.07698029517293838, 
      0.10903886514466209, 
      0.016800125050146743, 
      0.028855584918001127, 
      0.3146078202633974, 
      0.09780464924870595, 
      0.0735929854796696, 
      0.05321843726474583, 
      0.05819409502095901, 
      0.06129290396977263, 
      0.024525047787135754, 
      0.09355746258935853, 
      0.01584416596100389, 
      0.04813413256286178, 
      0.01995668807551742, 
      0.02928644648086697, 
      0.03665978190460336, 
      0.36307714461667984, 
      0.09630665020066258, 
      0.0773044434535508, 
      0.055047479883474366, 
      0.004555516487707996, 
      0.02416967508222863, 
      0.01425302407472124, 
      0.0661696654131443, 
      0.060463999191053566, 
      0.28879230344392914, 
      0.0791123724663054, 
      0.06073596472447435, 
      0.0997913042000324, 
      0.010697808329424954, 
      0.07772666395378527, 
      0.08410220317219198, 
      0.08718897116017137, 
      0.03315066101810078, 
      0.05560737418912079, 
      0.045302180136845505, 
      0.0630339000864157, 
      0.07224847043480705, 
      0.05836624991191568, 
      0.032876960310867766, 
      0.10019055128500821, 
      0.007164254793401084, 
      0.06813958732150378, 
      0.04057363591232283, 
      0.06949768634099111, 
      0.021042964425641787, 
      0.08096149596151883, 
      0.06537047188001835, 
      0.024032166616409997, 
      0.12553451708132662, 
      0.016733479964582736, 
      0.023295591764739686, 
      0.040036571056282506, 
      0.013164256652810121, 
      0.11353407530015162, 
      0.009606548679211234, 
      0.03284118438471136, 
      0.003678765634788154, 
      0.022727804403367594, 
      0.0678038329126607, 
      0.10303010141274162, 
      0.03536623558776076, 
      0.06653121790165441, 
      0.06541434182321383, 
      0.07677500484205227, 
      0.041966804268484134, 
      0.013856805495861315, 
      0.07402643092259661, 
      0.1258318930525081, 
      0.07107215193640191, 
      0.10841019749510186, 
      0.1053175723562793, 
      0.021694627859720535, 
      0.06535947134797762, 
      0.014830323676693414, 
      0.07213582452090535, 
      0.6292824955114211, 
      0.015974051328212256, 
      0.10939070212238584, 
      0.11469732834947631, 
      0.08679947239036996, 
      0.0807259255117234, 
      0.07017299768675678, 
      0.08522873662981839, 
      0.4866543973490799, 
      0.10964557520895858, 
      0.09999841468886729, 
      0.06687191079581821, 
      0.09106803473861041, 
      0.051893919538836736, 
      0.07872889290900116, 
      0.08663580206070402, 
      0.09157200718570262, 
      0.8344787138687695, 
      0.056165525156877665, 
      0.0527028286935089, 
      0.035128869879266465, 
      0.01265266531385175, 
      0.01014117006077836, 
      0.10351722064096111, 
      0.05124978370135429, 
      0.05854348298028997, 
      0.0732526667326802, 
      0.07858835946288559, 
      0.2636659078923202, 
      0.0790035022629335, 
      0.050238191404591, 
      0.10403494830674127, 
      0.4469394241925781, 
      0.10673580289252746, 
      0.0541575062157338, 
      0.03924415036218293, 
      0.0341853290544527, 
      0.07807058993229929, 
      0.0596300266581332, 
      0.08399322676991003, 
      0.011083010009334829, 
      0.02738656130432155, 
      0.19836236839697877, 
      0.1118804698687402, 
      0.004793712850309262, 
      0.04093557043791591, 
      0.015523042047208876, 
      0.08591051120182397, 
      0.0871761499126573, 
      0.05803564626490472, 
      0.10026125400871255, 
      0.08511315522028001, 
      0.021782078458736184, 
      0.048640689477915784, 
      0.04506800749327656, 
      0.10616839333690449, 
      0.07719211241571289, 
      0.07859539328080355, 
      0.059371888331698694, 
      0.018022805550910972, 
      0.04990839341155628, 
      0.07430732345027773, 
      0.08373723579011425, 
      0.03189508100663115, 
      0.0337476099046989, 
      0.07775963862032345, 
      0.02386943313826001, 
      0.10747471802521634, 
      0.030393382138735058, 
      0.07858053195304014, 
      0.09537141343317623, 
      0.06195357798157461, 
      0.01692050431192385, 
      0.09050995336377042, 
      0.10994170991958256, 
      0.10283892233211463, 
      0.08754128047298235, 
      0.11658126341866162, 
      0.08734212526690972, 
      0.06942767141390246, 
      0.018535581324258275, 
      0.1338607081804492, 
      0.04331669783173444, 
      0.05060318478349488, 
      0.03522467616971752, 
      0.009817368952950576, 
      0.008584389644242026, 
      0.11288706670328123, 
      0.1375442251898368, 
      0.09444872859502793, 
      0.07152543124310336, 
      0.09208043254196369, 
      0.012353784413190863, 
      0.06167471989077991, 
      0.10073952984083359, 
      0.12634940557917376, 
      0.08874788405066944, 
      0.11237463661854084, 
      0.035469791996780214, 
      0.030978790017361077, 
      0.024001052087018398, 
      0.07984878495813505, 
      0.01479154317664409, 
      0.037817033649125996, 
      0.0549261056655811, 
      0.07717826678738829, 
      0.08545130714946188, 
      0.060083433045333236, 
      0.08293461716103225, 
      0.008677853163426681, 
      0.09851953437852791, 
      0.09148162057311136, 
      0.009617138817761916, 
      0.11015641521925837, 
      0.02544865620112758, 
      0.015645885630217786, 
      0.03994367939257384, 
      0.07444886979833784, 
      0.06883499449742507, 
      0.027151894795706098, 
      0.07068011878601138, 
      0.0534047262281896, 
      0.05276552925666689, 
      0.03908182548623121, 
      0.02708464992422898, 
      0.047246569644998314, 
      0.10075127398736479, 
      0.09790470806458945, 
      0.05793154783363562, 
      0.036119168836916925, 
      0.0811043369591655, 
      0.09398313964880668, 
      0.00920201406000889, 
      0.061683573140307695, 
      0.013569471760077884, 
      0.01590260935881441, 
      0.052114608804028975, 
      0.058036200285867305, 
      0.03904301965901867, 
      0.1138636776026273, 
      0.19776396405842922, 
      0.06694380861194689, 
      0.04035301105053015, 
      0.4948850171133073, 
      0.07781891674336626, 
      0.012446203770846662, 
      0.22852843437135603, 
      0.064522041621551, 
      0.09443882128247989, 
      0.09268760902208832, 
      0.04203779796228601, 
      0.10509419489891426, 
      0.08105282333393157, 
      0.014411625520454942, 
      0.13681583249232818, 
      0.0888136564947607, 
      0.47366711252790317, 
      0.07064323458592492, 
      0.013156430915232874, 
      0.37837260849932364, 
      0.021191145961625853, 
      0.08537629918224048, 
      0.19304700870308217, 
      0.07142431640685878, 
      0.08423653084231199, 
      0.08698599105247633, 
      0.021835656727608867, 
      0.1028674185329182, 
      0.06401375962972053, 
      0.07282491017441635, 
      0.02162622349650167, 
      0.007563541349216454, 
      0.09547083111281691, 
      0.08764458049426695, 
      0.3203259837125561, 
      0.015585701023142213, 
      0.0583744999506164, 
      0.06012038879507197, 
      0.06775028691762747, 
      0.030475282583460182, 
      0.032338437523100005, 
      0.010414188421365957, 
      0.07469023960946908, 
      0.7403503852026525, 
      0.04795939378475444, 
      0.07557134737626425, 
      0.1258039958151445, 
      0.03068599519836883, 
      0.1564157927369748, 
      0.01685086756053084, 
      0.1155773105119805, 
      0.09559360813450059, 
      0.019554529590996024, 
      0.029123502927561648, 
      0.08120358441333728, 
      0.6234821938525532, 
      0.13237111295420573, 
      0.11231475527199195, 
      0.0883751581590405, 
      0.06814358411241726, 
      0.1103181339217642, 
      0.08464075183172766, 
      0.028095953253102934, 
      0.09707654846723246, 
      0.018484729055538916, 
      0.07836798568550067, 
      0.35615374655629123, 
      0.06486579880906089, 
      0.07077554840627698, 
      0.06872849540013502, 
      0.08744013324036697, 
      0.13280561175262734, 
      0.08364311731809324, 
      0.050331346206258794, 
      0.0721810376264855, 
      0.1065807169946646, 
      0.03536155353014884, 
      0.02201149090484482, 
      0.08580656955842113, 
      0.1039736176646928, 
      0.02262345283073317, 
      0.04887272107860276, 
      0.024192445478216088, 
      0.00868350109249534, 
      0.046665559192706874, 
      0.12046415394674093, 
      0.18962956136906253, 
      0.4962671291873753, 
      0.09286027944196128, 
      0.07644869671218389, 
      0.04021734830831904, 
      0.05343257912306987, 
      0.023701238263318, 
      0.09142058585493198, 
      0.02240940682899388, 
      0.007793555275539235, 
      0.10083385422470313, 
      0.08097866494992424, 
      0.03321264743161435, 
      0.14548579716471133, 
      0.06361190958099382, 
      0.06684529592369916, 
      0.020502474814213894, 
      0.010911743233622722, 
      0.053183186164251474, 
      0.043122806212582306, 
      0.12648214556412185, 
      0.06819802601849029, 
      0.02740814146226147, 
      0.024463827522920804, 
      0.08158166073786913, 
      0.04440494202978445, 
      0.10468827644331012, 
      0.1627170335332214, 
      0.48581030169718015, 
      0.04653474529249111, 
      0.10621965680209108, 
      0.011877542973878975, 
      0.11214808205743429, 
      0.09526865140131116, 
      0.7173716624112118, 
      0.10733637150320248, 
      0.116606001800039, 
      0.013362886375762556, 
      0.06432442354317223, 
      0.055070871441885424, 
      0.07737144628947965, 
      0.06636296679687695, 
      0.038775268556401746, 
      0.0731160448311548, 
      0.0507789865252668, 
      0.104520217929914, 
      0.11853572565788438, 
      0.004101777780606512, 
      0.06714880791568195, 
      0.014706408516035005, 
      0.07344983408153521, 
      0.05083323326443731, 
      0.044245741326306265, 
      0.5235793612838264, 
      0.03134095850778616, 
      0.011916398622996309, 
      0.07575212041108577, 
      0.13015582720738364, 
      0.1133160083862691, 
      0.05365815848567678, 
      0.09102990836395514, 
      0.09347003440328688, 
      0.06339329619993372, 
      0.022841222817504284, 
      0.02612264400940421, 
      0.11600390879934866, 
      0.1989186305104245, 
      0.09157078969702279, 
      0.10192135600570061, 
      0.023168236556208897, 
      0.108010239394012, 
      0.16095168188968376, 
      0.05193259868493417, 
      0.10851759976723399, 
      0.02263496948703444, 
      0.0765294466233635, 
      0.05361415217430953, 
      0.06987485716518042, 
      0.14816446152166574, 
      0.08048374726579882, 
      0.0804132129472612, 
      0.0139619133484327, 
      0.01704306671134548, 
      0.1231220991284133, 
      0.10411905989470413, 
      0.06595518433125386, 
      0.019471504193420672, 
      0.08213046475261875, 
      0.09109558690245458, 
      0.09272333139780273, 
      0.01615444948727862, 
      0.09145284904773993, 
      0.09400426611141283, 
      0.05104229676489378, 
      0.01274552519621705, 
      0.06803918553295735, 
      0.29819413428806224, 
      0.018006154955040904, 
      0.31352667395351586, 
      0.06764827269465654, 
      0.04560886931680549, 
      0.013782302099057436, 
      0.09417646952445094, 
      0.10176403639651983, 
      0.0695211535682591, 
      0.09550939171314572, 
      0.015250747627653076, 
      0.016718844023170663, 
      0.06983483222494632, 
      0.3782524640410007, 
      0.10950984234007677, 
      0.018521769602256932, 
      0.07984905097120465, 
      0.10898487597748373, 
      0.06047304235440814, 
      0.04749339075383225, 
      0.019952095144875677, 
      0.12111277862232248, 
      0.011717409436746233, 
      0.10041672732117084, 
      0.06368468949580032, 
      0.06560887978877733, 
      0.10199671824202895, 
      0.05574694165505072, 
      0.09828274001035889, 
      0.17485469505248494, 
      0.15807064156231274, 
      0.028170025803080936, 
      0.06487085428430871, 
      0.11085539552205757, 
      0.0887430231895244, 
      0.10570144047579556, 
      0.040138374160215075, 
      0.0274550508603941, 
      0.05070503645974025, 
      0.029339579697581327, 
      0.05289513937485628, 
      0.06823076010096116, 
      0.09902901960039891, 
      0.10198719863094048, 
      0.21596720064179287, 
      0.08752552622500419, 
      0.08445788690670665, 
      0.03570110079525126, 
      0.05598665106456527, 
      0.06550171645140938, 
      0.04462089598002678, 
      0.10555229322427782, 
      0.06297650363469275, 
      0.01727521698521626, 
      0.058086098600581344, 
      0.05454270815274335, 
      0.05739947813431859, 
      0.021423193423309776, 
      0.14300537067926428, 
      0.10890093201617854, 
      0.5959593214434474, 
      0.08464364745442342, 
      0.04616445144566214, 
      0.026457381940883696, 
      0.06422300991352167, 
      0.08868426002491701, 
      0.18619266407901777, 
      0.036135131296780386, 
      0.07300736583811694, 
      0.55724800518353, 
      0.03283299864103545, 
      0.08723759270909594, 
      0.06363207387911148, 
      0.062184948598804544, 
      0.012203481848088497, 
      0.060910793283728656, 
      0.01735873885990937, 
      0.11067365864334658, 
      0.038665480177041966, 
      0.08941109627886616, 
      0.10172638367461691, 
      0.033118105540835885, 
      0.0638456854052256, 
      0.0472864111790105, 
      0.048264159286980114, 
      0.13993589946288826, 
      0.025624622966296893, 
      0.0725156402398066, 
      0.08596206995020557, 
      0.06042936425812569, 
      0.0529919154279206, 
      0.03656780688409928, 
      0.055733275023754976, 
      0.08784393994131243, 
      0.006811745255525052, 
      0.07066353041066978, 
      0.11007417724046571, 
      0.01560135648119113, 
      0.25246175527211806, 
      0.08290359339750525, 
      0.055243088198548, 
      0.019027401902128177, 
      0.0845218754345988, 
      0.09857193714952417, 
      0.01450218050068923, 
      0.48583190567259255, 
      0.5396626006479719, 
      0.20498927987447116, 
      0.025768889986243097, 
      0.06572623584586856, 
      0.08087439971222939, 
      0.09021711139346633, 
      0.02738044586296826, 
      0.11033447531754655, 
      0.08334190191666485, 
      0.02445834182422587, 
      0.08708863035581503, 
      0.11018112864940043, 
      0.18551931331442692, 
      0.05239138852152712, 
      0.05868714138662909, 
      0.06065259967181082, 
      0.03806583465685063, 
      0.09603176495396142, 
      0.08851392051262251, 
      0.04411315754425964, 
      0.04160143818507544, 
      0.04048411893354406, 
      0.014030417318807505, 
      0.03201024067894118, 
      0.09016755645179661, 
      0.04528379402804099, 
      0.09957542840792286, 
      0.035791101421344756, 
      0.01638947704989581, 
      0.22972911864448065, 
      0.052418738110370615, 
      0.11297274825724858, 
      0.09051516934222861, 
      0.06225081930806451, 
      0.04577922754841634, 
      0.11467482743669395, 
      0.01131259270423604, 
      0.034229240644309857, 
      0.061306289184744726, 
      0.02348088294343575, 
      0.09277173305203183, 
      0.09668628701801966, 
      0.05362425216266583, 
      0.06201805760254079, 
      0.0374849132875694, 
      0.09648858248802537, 
      0.11054736105633899, 
      0.06946882841994044, 
      0.007957625672544186, 
      0.07243969561427739, 
      0.26651982458096646, 
      0.00618481255965593, 
      0.11455745991183934, 
      0.04118094318719958, 
      0.056961421592490166, 
      0.02424404033868851, 
      0.14927137600615104, 
      0.08944247831487354, 
      0.09986970037707017, 
      0.016374311949128324, 
      0.07810132257318456, 
      0.04464355058684853, 
      0.0931099601938977, 
      0.01706677044174039, 
      0.044005275226925926, 
      0.03314813109124449, 
      0.014683380861797074, 
      0.044743244141587785, 
      0.07897224485686753, 
      0.10238210351390262, 
      0.051955316631658, 
      0.025275029712465036, 
      0.08177891640102483, 
      0.0745512439766655, 
      0.5043101626957631, 
      0.4595614407704634, 
      0.08174463403621299, 
      0.09120548922528968, 
      0.04780733114914029, 
      0.03833549797586625, 
      0.015790108595113254, 
      0.09261338689804792, 
      0.03546654441171208, 
      0.06628794353816876, 
      0.011820730505059123, 
      0.03654931168726497, 
      0.025600886660646017, 
      0.023917187339644798, 
      0.05499669226183405, 
      0.07263546688275631, 
      0.07723438577696251, 
      0.07043962325708959, 
      0.11906048636566488, 
      0.016982444612080795, 
      0.0864356933743162, 
      0.017309993277807103, 
      0.2704201762900503, 
      0.03928991005596982, 
      0.0595056028007188, 
      0.0920361764679571, 
      0.08155293695785942, 
      0.1025660670120222, 
      0.11791420657777983, 
      0.16684901156699364, 
      0.057331267163443715, 
      0.13881005367852164, 
      0.052398242248617825, 
      0.011225708350487534, 
      0.04693625997258763, 
      0.006004885329269831, 
      0.11423649262207841, 
      0.052213395954838905, 
      0.06033324051085786, 
      0.04943095361334342, 
      0.06759338724689111, 
      0.04034836056435755, 
      0.11496214107318879, 
      0.09861119939269757, 
      0.05325334978932076, 
      0.06979389902202542, 
      0.0319083586122886, 
      0.4282232521117406, 
      0.0176483241182953, 
      0.04832227029499627, 
      0.010717519824424319, 
      0.24361609125410827, 
      0.032869679822779045, 
      0.05349926827484774, 
      0.09556408124157491, 
      0.12074143787910814, 
      0.0704663935815452, 
      0.05452253265197099, 
      0.11708440509415592, 
      0.11314600073238035, 
      0.10734442621457482, 
      0.07807556542381672, 
      0.05688955957274241, 
      0.10502077618588972, 
      0.00813341652259965, 
      0.05266544222286816, 
      0.2827827709404055, 
      0.10697261741397504, 
      0.09833209247683902, 
      0.12415533115161727, 
      0.0497548786216405, 
      0.10145705173445345, 
      0.06423995721545378, 
      0.10196682393383114, 
      0.01615686293165878, 
      0.11588733788268395, 
      0.10144348837502337, 
      0.0704379899209174, 
      0.09399193280620247, 
      0.03542317120902614, 
      0.009418190506677164, 
      0.1036721452621654, 
      0.057088906706691825, 
      0.06811269296558971, 
      0.08707653755109815, 
      0.06710101804374516, 
      0.04978928483653661, 
      0.0657654587565769, 
      0.17201802572846503, 
      0.12135005883911691, 
      0.3161472677379984, 
      0.03959143891338031, 
      0.07267391727147045, 
      0.049351599950719804, 
      0.06179326025899353, 
      0.07797078823724315, 
      0.32295660859118275, 
      0.1260026864206232, 
      0.01202886716404438, 
      0.0821765312276673, 
      0.014898723837569038, 
      0.11813560508183174, 
      0.06163264305890625, 
      0.10950327115505384, 
      0.007248791959633436, 
      0.09498529890585311, 
      0.11760273617404494, 
      0.04419089708588269, 
      0.1130915269581577, 
      0.024812737119059857, 
      0.1893096505109228, 
      0.06367106787352121, 
      0.031279769642256754, 
      0.07240382717009697, 
      0.07676174221473314, 
      0.07205308611569197, 
      0.03887044886599786, 
      0.08854121238574662, 
      0.0867004373151941, 
      0.03853495306492105, 
      0.019436091251420554, 
      0.08095997013185534, 
      0.015332327473953668, 
      0.008577742431774126, 
      0.19039915635190888, 
      0.10474121741692748, 
      0.04535647066734193, 
      0.060988303934595936, 
      0.11383881240071551, 
      0.1156171981940112, 
      0.19805270013650778, 
      0.022067416855353742, 
      0.4270710832724297, 
      0.02830267644442057, 
      0.051706998449146786, 
      0.0651743523868061, 
      0.09109249400282393, 
      0.07158391815118426, 
      0.11173752908095114, 
      0.024976990538602303, 
      0.03315197241812847, 
      0.03175048706372426, 
      0.31844314796607387, 
      0.046348341603837766, 
      0.11934964420985475, 
      0.15260757978771944, 
      0.08825100912699704, 
      0.09305141068799307, 
      0.020465624359346086, 
      0.009900041062042049, 
      0.011280402878992976, 
      0.11646179738135713, 
      0.07703884326278586, 
      0.06764548016698789, 
      0.05310090701327713, 
      0.09807131025356408, 
      0.007240112912029504, 
      0.05950293456328197, 
      0.12051833910153333, 
      0.07527503032039018, 
      0.07732292868552888, 
      0.10946088648568375, 
      0.12045130673194471, 
      0.1138046036977228, 
      0.0884029932425069, 
      0.08392732881630424, 
      0.08747058364689904, 
      0.05261360948468366, 
      0.06362367437508885, 
      0.042481784366360575, 
      0.053829896963445874, 
      0.07252245674392002, 
      0.0497818340421604, 
      0.026870701407387884, 
      0.05248890789133966, 
      0.025993664340030215, 
      0.08156420691201927, 
      0.12246987810837093, 
      0.019333458722687304, 
      0.09061002862476648, 
      0.07015460212844601, 
      0.03563742243544436, 
      0.06572499860004141, 
      0.09224622504228117, 
      0.03410501786140664, 
      0.08114099598348999, 
      0.053929735738837116, 
      0.2933786180150831, 
      0.07421129735104363, 
      0.041081899720619944, 
      0.0712451105703145, 
      0.02319279633586324, 
      0.01169772215225764, 
      0.03215505898557909, 
      0.09542411637260301, 
      0.04093483559469071, 
      0.06373570343656107, 
      0.09152123240882942, 
      0.033275885399869046, 
      0.029947467275298904, 
      0.09922090494159914, 
      0.07400287017032524, 
      0.06490984878859081, 
      0.009084675167106036, 
      0.13023430331809735, 
      0.06057132615136282, 
      0.019929562485358196, 
      0.049757324601958565, 
      0.0495902624350695, 
      0.06909287685621358, 
      0.06931233686750383, 
      0.08318261781317676, 
      0.07463665246658296, 
      0.05565622512972295, 
      0.07391751010586131, 
      0.07306004455283774, 
      0.08095480009908854, 
      0.014922457432032013, 
      0.026844315950336328, 
      0.011848106753341678, 
      0.16372813433936764, 
      0.02296475823339051, 
      0.014698153711104894, 
      0.07834228428892302, 
      0.05185621010507093, 
      0.11721129411323454, 
      0.09129304932908135, 
      0.06083068655638179, 
      0.7038069148391084, 
      0.10259723753089946, 
      0.10444642154322865, 
      0.08622074632472916, 
      0.044191453163192465, 
      0.11710824043061421, 
      0.1137004991742604, 
      0.04041048199270989, 
      0.040552985525687354, 
      0.0837128253806478, 
      0.05637940254280247, 
      0.014138978999556018, 
      0.10881947056477158, 
      0.04518306498138576, 
      0.07680210263552599, 
      0.058141756844538775, 
      0.11022035146769783, 
      0.03425008680425378, 
      0.0407932583559124, 
      0.026522063143085584, 
      0.016584042588584175, 
      0.09383232012017337, 
      0.0881039342366001, 
      0.05844517802909663, 
      0.0885689628348465, 
      0.05706441868178516, 
      0.08936423170109592, 
      0.7104296148242922, 
      0.11605603592364006, 
      0.10962946527027613, 
      0.021739960194418765, 
      0.12031770265669386, 
      0.029273043405029772, 
      0.10015632431055504, 
      0.11671441635088826, 
      0.0801442965779559, 
      0.7460537530718753, 
      0.07144538588979593, 
      0.09823061543990154, 
      0.26846191604176245, 
      0.11231462295696461, 
      0.22536728329513395, 
      0.0337406770497292, 
      0.16484737445025074, 
      0.024004238977609543, 
      0.026317321007919205, 
      0.26371441047913075, 
      0.04832223651092433, 
      0.07706101652280413, 
      0.03899955748537878, 
      0.02723046514436183, 
      0.14646709774708327, 
      0.10791082145952534, 
      0.042123232697331314, 
      0.0776541786473743, 
      0.10475824258807612, 
      0.021660790126413174, 
      0.0281060876593881, 
      0.04383119741724692, 
      0.0550299897756018, 
      0.03945983999635995, 
      0.013220731262371412, 
      0.05308117637498432, 
      0.06870860815603469, 
      0.11603801248841926, 
      0.007008990418678513, 
      0.11204457979032778, 
      0.0697571761561361, 
      0.07349931477003704, 
      0.5141003296127483, 
      0.09036897966220955, 
      0.10629457750656017, 
      0.07885284094369235, 
      0.018651056042569836, 
      0.0365410947449935, 
      0.04731759098502473, 
      0.21365414819014106, 
      0.18819945883830755, 
      0.09086458993557218, 
      0.05646480678171885, 
      0.04566738039957593, 
      0.08810689972486087, 
      0.0093128748486638, 
      0.0878329299538213, 
      0.11520841630298445, 
      0.02666699010238717, 
      0.0421560459425077, 
      0.07472772965769266, 
      0.09587483017672548, 
      0.03674683200449705, 
      0.08934407385693703, 
      0.0972338110790923, 
      0.04004768909337431, 
      0.04041867548015675, 
      0.0594266151987783, 
      0.0392834425783746, 
      0.637809149774555, 
      0.07859377867463875, 
      0.03021686536557055, 
      0.3090666060242667, 
      0.10059465849951639, 
      0.034338778822328456, 
      0.05726169233170079, 
      0.063867808627495, 
      0.03745649268230196, 
      0.011222261554855015, 
      0.06981352465422049, 
      0.09287288814603584, 
      0.010856731658865137, 
      0.08353136372378983, 
      0.08313850325159108, 
      0.07662286954620122, 
      0.09825535662903845, 
      0.027001948942872032, 
      0.048991926534185444, 
      0.10067146737455669, 
      0.059277340354096014, 
      0.10291478460797601, 
      0.06257361958277453, 
      0.060942333959502534, 
      0.044076457498978414, 
      0.06535627411845196, 
      0.02939471988649161, 
      0.05389341965295917, 
      0.05238017387211735, 
      0.08198601915979958, 
      0.8734835178842489, 
      0.17409161500040785, 
      0.4104408213103709, 
      0.011282113906684859, 
      0.012884200825528132, 
      0.1437765629898304, 
      0.027103458476205787, 
      0.04035931976604839, 
      0.03137165430911336, 
      0.48594301617205227, 
      0.10012509004712261, 
      0.058212697647498, 
      0.06591639131277464, 
      0.1099301477481217, 
      0.042655785565687915, 
      0.059412137971693424, 
      0.33329660115522786, 
      0.021699180365958422, 
      0.037087031277394204, 
      0.09653343977707232, 
      0.04333869245313789, 
      0.022520789867992875, 
      0.0413574618806291, 
      0.101058231426121, 
      0.1132094858582473, 
      0.10064159134748597, 
      0.11867673584436823, 
      0.012139817148287331, 
      0.007308560647701345, 
      0.3928880114882922, 
      0.03924125742003639, 
      0.03331829165550032, 
      0.05878258892056307, 
      0.02153422904334683, 
      0.025221043255732985, 
      0.10596221213654075, 
      0.09026837021512155, 
      0.11564789165048012, 
      0.05700375882653081, 
      0.10262960575572089, 
      0.0737283431150331, 
      0.0690815073016021, 
      0.0841780645196069, 
      0.07825017304449182, 
      0.04937235878085603, 
      0.0388216863994216, 
      0.0963328377574703, 
      0.11823897975531304, 
      0.027573393965630934, 
      0.028265041661882435, 
      0.06348309756311069, 
      0.46029102244724107, 
      0.11634296855314052, 
      0.24034729187146103, 
      0.07757385309229171, 
      0.05079968827082694, 
      0.013774418056961283, 
      0.12799296263121598, 
      0.039370647323428626, 
      0.10529174359693742, 
      0.4274543202808567, 
      0.08240293722950842, 
      0.04023296658139123, 
      0.04381095919526609, 
      0.017862661258163475, 
      0.04833248332004385, 
      0.08806366737223212, 
      0.09666842338055516, 
      0.16960074257720228, 
      0.06864291241992367, 
      0.055785531410958315, 
      0.07164462720212865, 
      0.03525795055229522, 
      0.06454924560286242, 
      0.12904180762581377, 
      0.051774732677466594, 
      0.09940826970419113, 
      0.11683141439301034, 
      0.07940728058168454, 
      0.07696777459027873, 
      0.013289096342346058, 
      0.09872195929104455, 
      0.028033794569673587, 
      0.10346213847817688, 
      0.013324555016600372, 
      0.029680178307312267, 
      0.03139761733247922, 
      0.6385938791671744, 
      0.2420052281509587, 
      0.02349808195592696, 
      0.05701520675861526, 
      0.12160017876069706, 
      0.023823049571445754, 
      0.04504318303808231, 
      0.2777095774512545, 
      0.40846256808145204, 
      0.0869324141536312, 
      0.08172465158438663, 
      0.12449891856721125, 
      0.0704168514776272, 
      0.05987470887684581, 
      0.12108138133397942, 
      0.07465629277005824, 
      0.4813378679904238, 
      0.1286314575478199, 
      0.069614402849518, 
      0.3281149116624939, 
      0.020172614319694825, 
      0.0965716649770964, 
      0.07036109027840641, 
      0.23664030164301442, 
      0.07808216921388236, 
      0.08797838109379578, 
      0.11536839795589358, 
      0.07413723212221346, 
      0.040263161663334185, 
      0.09233431672890888, 
      0.07734118310562764, 
      0.07123234223771176, 
      0.11338825516518974, 
      0.08926895247718279, 
      0.10084758405862235, 
      0.09007725914651979, 
      0.08372011827639117, 
      0.35230510418192085, 
      0.09069013078047863, 
      0.11580326981041211, 
      0.015599416081457377, 
      0.09070798600250807, 
      0.17163780841010354, 
      0.04604078072829083, 
      0.05189514847214595, 
      0.1938103463241692, 
      0.06388159741701904, 
      0.04322833669148175, 
      0.17472095601837184, 
      0.022113495999349014, 
      0.04091036869383504, 
      0.035509493140331715, 
      0.03869027317283885, 
      0.019290873999958196, 
      0.08795922572078782, 
      0.05655371541265229, 
      0.008689025013653588, 
      0.10128215957824625, 
      0.02512400322691989, 
      0.026350364055088123, 
      0.11696207768219609, 
      0.11858318994979547, 
      0.07346826663785079, 
      0.12388063944268089, 
      0.025004400017586977, 
      0.10460463491204082, 
      0.020312781495044216, 
      0.09559003237147423, 
      0.12981671866649855, 
      0.03820080653570389, 
      0.05066514619861848, 
      0.09357086963767618, 
      0.04020895695944922, 
      0.09334462998850789, 
      0.014897554038302124, 
      0.11554212391339896, 
      0.08171086238039148, 
      0.1278031390272497, 
      0.05059353791115206, 
      0.041230874903132014, 
      0.15395316062119027, 
      0.18234963755599007, 
      0.6224704518085877, 
      0.06140158406558426, 
      0.07056262053353518, 
      0.022065941709396294, 
      0.1282025540217301, 
      0.08613885314222818, 
      0.10825404790345428, 
      0.006796833993404429, 
      0.12773123501131167, 
      0.08628868582755973, 
      0.10560905971816459, 
      0.42737656493987514, 
      0.060515095625772446, 
      0.034061410421829995, 
      0.03579199020648138, 
      0.1208500395679696, 
      0.013641630797727844, 
      0.13605629061801608, 
      0.031376502384316766, 
      0.279732312089117, 
      0.0918890259025193, 
      0.07597099040233912, 
      0.06614568827998629, 
      0.040572280064918774, 
      0.005795079281039652, 
      0.06496969564574046, 
      0.051556392922173476, 
      0.013931932762279359, 
      0.011766076845988363, 
      0.0839509089006939, 
      0.7394764561375499, 
      0.5049806898360741, 
      0.027409255057814233, 
      0.06376933330128537, 
      0.08995099929192708, 
      0.07370366016245558, 
      0.1057064669909982, 
      0.1413805118088133, 
      0.027309911044312213, 
      0.030576174642511583, 
      0.06886981919747497, 
      0.00667420888678088, 
      0.07456641936424034, 
      0.10151737514863286, 
      0.11277738008046437, 
      0.068605908760761, 
      0.12988788416538247, 
      0.06505296354072893, 
      0.11014603427164313, 
      0.04157678292224739, 
      0.11150431829346824, 
      0.10605737970842934, 
      0.0597089455088504, 
      0.13103975152969846, 
      0.11057649601650339, 
      0.013344264923893139, 
      0.050749511048600315, 
      0.08529784893871492, 
      0.10985596808349804, 
      0.06024863477419777, 
      0.029408475636059833, 
      0.08656354999149952, 
      0.04679852545186178, 
      0.12129738858232804, 
      0.06656285354564725, 
      0.010946484491318062, 
      0.031680157310767836, 
      0.05907244916216893, 
      0.08689086861960994, 
      0.030425840869705324, 
      0.044985716558665866, 
      0.08951819516708544, 
      0.020433218609272982, 
      0.04734370853495394, 
      0.04070893876600324, 
      0.0896698855016858, 
      0.11229907701803542, 
      0.06393081519222997, 
      0.07809958185308978, 
      0.07893923609716595, 
      0.09972367178745314, 
      0.03893242936586762, 
      0.0741964247512998, 
      0.12137762157762767, 
      0.06672680716566609, 
      0.021732277974306404, 
      0.04969853485050193, 
      0.07253902145543188, 
      0.021094988878834143, 
      0.10310628630943318, 
      0.011075138958627107, 
      0.017131417447585014, 
      0.09932604342760207, 
      0.013448826383318594, 
      0.08798991645617121, 
      0.21547653257249402, 
      0.11934592261160513, 
      0.04281646896361498, 
      0.03681000042279648, 
      0.22996500086118404, 
      0.06391900338248759, 
      0.04352900743505409, 
      0.0309637963402384, 
      0.0457719478368848, 
      0.07175474002345607, 
      0.10849698305861358, 
      0.07082332884515638, 
      0.10491345721849618, 
      0.03092969423883749, 
      0.33842211380930054, 
      0.14792103802472198, 
      0.04936583100253418, 
      0.02369400681381761, 
      0.06739517585515463, 
      0.026875036290491056, 
      0.051601439729716446, 
      0.1062374417875813, 
      0.10094339974151245, 
      0.03224045749987812, 
      0.05970152528651439, 
      0.1537589959393933, 
      0.07709256674282013, 
      0.03486888026274381, 
      0.07653135271482517, 
      0.9011667547712848, 
      0.21866780229707197, 
      0.10716055323585087, 
      0.0043661535131017445, 
      0.04867205098900565, 
      0.03657308315963268, 
      0.06038888275773236, 
      0.034155463388414534, 
      0.1286874554769183, 
      0.0554375335714864, 
      0.09456969215046664, 
      0.03978143756779186, 
      0.02865882218209156, 
      0.023029399673218327, 
      0.06629601781176454, 
      0.07007580412979107, 
      0.09347875058929403, 
      0.06561437392118374, 
      0.10865487835181922, 
      0.011968266893067304, 
      0.06881462063223902, 
      0.11649912723963768, 
      0.01916166795777662, 
      0.2092074900013637, 
      0.11540138925177955, 
      0.04610394183457364, 
      0.07653104635244497, 
      0.07579293267008161, 
      0.0950483568342618, 
      0.05593554445534563, 
      0.016097678797046957, 
      0.09805916277847809, 
      0.19116763183547533, 
      0.14484220559364103, 
      0.17720312940551158, 
      0.07579270802418216, 
      0.07315218439812192, 
      0.07817191814726819, 
      0.06755204333963155, 
      0.1201550988851499, 
      0.058381793442998736, 
      0.07229300158640352, 
      0.0529938440263593, 
      0.03400681689380803, 
      0.054249565689454146, 
      0.03433949032067137, 
      0.11041526182337158, 
      0.10889939251622952, 
      0.08970951218883998, 
      0.07862119644915365, 
      0.10445778178245442, 
      0.029617477277875066, 
      0.13850358363417578, 
      0.10518388169366977, 
      0.24514484582482035, 
      0.0939073485111649, 
      0.02104254621182866, 
      0.036841269532115306, 
      0.05181052942566807, 
      0.09164736547200134, 
      0.1419545108403215, 
      0.006842124784610976, 
      0.09114515956956909, 
      0.09107593248637541, 
      0.10859825589657167, 
      0.4241547505249516, 
      0.1036868464642383, 
      0.012894409445956323, 
      0.018370255547365644, 
      0.09121630114235382, 
      0.02446339774462384, 
      0.11564390155185962, 
      0.06652293555907858, 
      0.09391292295715102, 
      0.03921632418777025, 
      0.1445390728439795, 
      0.07173763921702943, 
      0.4413738957429553, 
      0.1606984822663524, 
      0.02767125607389043, 
      0.0703817977460415, 
      0.09586064818483643, 
      0.020167134269955565, 
      0.05352105771787778, 
      0.017134031781607308, 
      0.008188987126313307, 
      0.06964332604647805, 
      0.07662776902559885, 
      0.05147676918963055, 
      0.03120615414046036, 
      0.01989216924504065, 
      0.03953387023973748, 
      0.47698460303740786, 
      0.14715311633631478, 
      0.03308485646272273, 
      0.10029727825220594, 
      0.3681939758440085, 
      0.05358833734387804, 
      0.021810549814884932, 
      0.05227330312510601, 
      0.10113703771776227, 
      0.05898441727072121, 
      0.06662475715584304, 
      0.05373940505525663, 
      0.05115676293316523, 
      0.07745028746344501, 
      0.10985572025035047, 
      0.8108154948031358, 
      0.030597566530445985, 
      0.14774920037023787, 
      0.10034496573327445, 
      0.10105969072073054, 
      0.09780200321770703, 
      0.016560223724704694, 
      0.06281671758089959, 
      0.006348275100291693, 
      0.1152101383119227, 
      0.08237683121822335, 
      0.11137543225345072, 
      0.09810857026838574, 
      0.03950222261915307, 
      0.04876863154817257, 
      0.1030555941503796, 
      0.33779490781084454, 
      0.08968967988084796, 
      0.039096155590149936, 
      0.12636392486839232, 
      0.12186395376423245, 
      0.06263924871651945, 
      0.5166238331891155, 
      0.12071542043401538, 
      0.10089292760613312, 
      0.10595987117512808, 
      0.12860314400996534, 
      0.39387294410792667, 
      0.022557750734220814, 
      0.035060170600348314, 
      0.14168235395158263, 
      0.042472060974328416, 
      0.0368022395045426, 
      0.0920241464404136, 
      0.00883854720975181, 
      0.09275703737172768, 
      0.06977247714980045, 
      0.031098167711563, 
      0.02827480363469129, 
      0.12543940101398954, 
      0.11738484250346626, 
      0.06891107364654181, 
      0.033657035638665025, 
      0.23245787497930318, 
      0.07405056436779019, 
      0.09363696537947164, 
      0.106500235786354, 
      0.0460034812252367, 
      0.10460740461672388, 
      0.15743689605685088, 
      0.0660669805553793, 
      0.03899139315113325, 
      0.03511073194426961, 
      0.09131002024033477, 
      0.039150720807160776, 
      0.012768256544858123, 
      0.018608373093165622, 
      0.009538415996488891, 
      0.12630235413547045, 
      0.02013982713307776, 
      0.08533155732464096, 
      0.08865185839565584, 
      0.06243692441440677, 
      0.09663598583984123, 
      0.04267692635938338, 
      0.10059052291962574, 
      0.026515443962153336, 
      0.122375511186887, 
      0.019198240647550085, 
      0.15195601396038638, 
      0.12087372995799506, 
      0.09765520336564368, 
      0.0381714254074612, 
      0.06603098352636982, 
      0.1824708631284296, 
      0.30798256233824606, 
      0.04132296810444835, 
      0.08447325743618954, 
      0.07040164308805485, 
      0.07160770408594698, 
      0.062052330478311706, 
      0.026714935481028674, 
      0.06498991604300688, 
      0.06479575131372824, 
      0.07956115290797494, 
      0.09636806501368325, 
      0.11599984798536735, 
      0.048052724712406444, 
      0.46424240378223036, 
      0.09409900277731599, 
      0.06631136710248806, 
      0.09640174942581559, 
      0.0689724503810639, 
      0.11189812575085374, 
      0.09766993965940902, 
      0.09115365633256532, 
      0.10473456768794678, 
      0.06948882854162747, 
      0.03233238321397702, 
      0.07106729625370771, 
      0.038972688783070544, 
      0.21570972440483477, 
      0.04167632997819872, 
      0.042947934073292025, 
      0.04946748662391204, 
      0.09683635988735037, 
      0.03130798295348473, 
      0.10196286957434061, 
      0.05667263517044292, 
      0.030925790386293457, 
      0.06964859738101821, 
      0.11650272819102298, 
      0.08193941828692938, 
      0.09994224241310487, 
      0.2584152652513161, 
      0.06457773682466605, 
      0.02913185694760604, 
      0.07947874980833775, 
      0.0072534103052132575, 
      0.08587594665080486, 
      0.16288013103916596, 
      0.5109383164839986, 
      0.08090551128884027, 
      0.013259520702656014, 
      0.030839546170273506, 
      0.11448692593534848, 
      0.017132225240213145, 
      0.0746672693576617, 
      0.07516285761639056, 
      0.02313291557690047, 
      0.08358446198088301, 
      0.11470134830207895, 
      0.012280801302238105, 
      0.3089554456109507, 
      0.05538815723596937, 
      0.03587205274659222, 
      0.11073383971308351, 
      0.22682175872803248, 
      0.06503752049856246, 
      0.03036185368629419, 
      0.071576059618682, 
      0.14601926391907474, 
      0.04270106434031343, 
      0.04997413232470197, 
      0.029807813460822154, 
      0.04202093878584322, 
      0.015277786754390866, 
      0.0341009170165133, 
      0.05848470157886994, 
      0.09377778480121302, 
      0.10624876307019901, 
      0.044273997870932086, 
      0.0442804158436169, 
      0.05897265721978571, 
      0.07490810693994357, 
      0.08400303929362837, 
      0.05078745495978252, 
      0.06030655118602364, 
      0.11830522626202082, 
      0.3022920476291622, 
      0.03949278886161585, 
      0.6679869928036807, 
      0.10192981120222967, 
      0.06988683687216111, 
      0.19419326025870576, 
      0.018155122696708374, 
      0.12402374315200172, 
      0.11151437330908578, 
      0.5187474803413384, 
      0.1181713588887923, 
      0.01151315387836041, 
      0.036237635890775034, 
      0.08450210494081062, 
      0.01067266481928796, 
      0.045671275887609185, 
      0.08029432780800211, 
      0.09397510792417642, 
      0.05746305555794422, 
      0.043547105081511266, 
      0.05793809255517711, 
      0.06375401986753043, 
      0.09345467598438201, 
      0.11226518748720662, 
      0.13473253049137124, 
      0.03753843388865905, 
      0.027296115121104737, 
      0.06647282674351089, 
      0.050802990199306695, 
      0.009482458000753024, 
      0.07460626549909574, 
      0.05782828112730154, 
      0.05481047613211524, 
      0.06616895405658571, 
      0.04709057410222149, 
      0.09034284206979157, 
      0.5610772598240409, 
      0.03960191928840979, 
      0.03684022639806498, 
      0.05668399302026172, 
      0.06583074233675901, 
      0.11174820666905808, 
      0.1041666150288224, 
      0.07935322893786836, 
      0.08124938887250911, 
      0.03615920957585348, 
      0.055680568488517206, 
      0.26411850580049545, 
      0.08605019171505171, 
      0.10071310191267854, 
      0.025544927820055074, 
      0.1060665184846833, 
      0.0426865547804134, 
      0.08119113861260686, 
      0.10008962342440955, 
      0.01732293037852812, 
      0.08064936638483114, 
      0.024612600709160385, 
      0.11564503849030046, 
      0.016748705958162913, 
      0.4953540567032693, 
      0.048421961983620046, 
      0.013458809707446647, 
      0.06316888679033178, 
      0.12571339870764933, 
      0.08701005263842201, 
      0.10684172249515998, 
      0.006392682300267091, 
      0.007812116914572747, 
      0.1016529675925317, 
      0.08810531141136903, 
      0.11155905820870568, 
      0.06434425075839881, 
      0.08155713559787256, 
      0.12395906076118235, 
      0.0997566099604128, 
      0.12004476586827148, 
      0.03911536610733952, 
      0.02888395961633296, 
      0.07011403091502458, 
      0.006931492608602093, 
      0.0733290032083712, 
      0.02151713380432451, 
      0.034201818007558, 
      0.06567238845964754, 
      0.16816023335756164, 
      0.06114611580760186, 
      0.11922961538101064, 
      0.08620725168693993, 
      0.013404040299302155, 
      0.3692178639756587, 
      0.03209502133666814, 
      0.09201714807902397, 
      0.10743845025243809, 
      0.07541670456462643, 
      0.09311632084018064, 
      0.07150376577586488, 
      0.07685508090165272, 
      0.08500043982647885, 
      0.09594751699014087, 
      0.047590070345929006, 
      0.013422561958693372, 
      0.014706032522842135, 
      0.06265293551639277, 
      0.044766248145677465, 
      0.007721478070466966, 
      0.030710724380664023, 
      0.00842474292727742, 
      0.10333561781049856, 
      0.12132360974160995, 
      0.1046631307482415, 
      0.017463204137946834, 
      0.018285720902856663, 
      0.03400766104242978, 
      0.07071465602915751, 
      0.12258994819037089, 
      0.097177339915926, 
      0.027446605303035238, 
      0.012269657493397592, 
      0.11407015558268813, 
      0.01850830049414373, 
      0.1288400331925813, 
      0.015946909594229956, 
      0.05307516165806004, 
      0.44575441323230186, 
      0.01705578093669091, 
      0.009324580666503766, 
      0.06469032422983527, 
      0.02906178211442353, 
      0.06017928321627987, 
      0.047818023371620874, 
      0.09923389793079276, 
      0.11934476724527747, 
      0.0649321982009793, 
      0.03029443840030301, 
      0.11534957915000754, 
      0.014999050045859235, 
      0.16877019676974966, 
      0.11788645543012194, 
      0.09340172751882912, 
      0.05565914892859089, 
      0.02807253321087891, 
      0.08049529287788681, 
      0.015351013987647601, 
      0.00686120618934102, 
      0.05214989798100321, 
      0.021610910089384133, 
      0.12899045233154688, 
      0.027691302980895446, 
      0.012072237325383674, 
      0.1272720963874129, 
      0.03153015424878046, 
      0.4482200645128206, 
      0.549009556459652, 
      0.12245827146611309, 
      0.03479625187672981, 
      0.01818212662844887, 
      0.02884353676919006, 
      0.06322598384051639, 
      0.0732700518647801, 
      0.06968002204445324, 
      0.1245127997519043, 
      0.030797760439426967, 
      0.058167538064187334, 
      0.0508830236110555, 
      0.02297521773089877, 
      0.05972795239779339, 
      0.08784527260333133, 
      0.17177399590893888, 
      0.005137850286519808, 
      0.9141009337921167, 
      0.10990378846436513, 
      0.08262803977045866, 
      0.04371930086601475, 
      0.0936653813376775, 
      0.11878086189557582, 
      0.1265664486295995, 
      0.08581210573404566, 
      0.05087061946982645, 
      0.008647215346883811, 
      0.12546415789637366, 
      0.08333743919362381, 
      0.018974344341447513, 
      0.08515193391720115, 
      0.04594663519682143, 
      0.10784609262030559, 
      0.06595751881063555, 
      0.03225119379997055, 
      0.045579893835517575, 
      0.07947290564577539, 
      0.06356405001666861, 
      0.12373317959172464, 
      0.10976489849166592, 
      0.05254333143923259, 
      0.07107319923047961, 
      0.08147628801417867, 
      0.10616817245816218, 
      0.009571385197622377, 
      0.06962622022377736, 
      0.05192564043896151, 
      0.10602506240801259, 
      0.08562892825750461, 
      0.06843090192953674, 
      0.025087936799859947, 
      0.011194475624413574, 
      0.06613479444854604, 
      0.04363920409063689, 
      0.07611853999123405, 
      0.03464276629809581, 
      0.11835008797646455, 
      0.10363703227564552, 
      0.02617542128736628, 
      0.11442769440192678, 
      0.0323425439088566, 
      0.049372213181933376, 
      0.041492066489848274, 
      0.0511475273099102, 
      0.015020165500117175, 
      0.05231578168024671, 
      0.048370279262980556, 
      0.02191524177799604, 
      0.09617022425551257, 
      0.09910849716882172, 
      0.03204803772546088, 
      0.005072332500211648, 
      0.08227277114034855, 
      0.07622784829010909, 
      0.10738890964865028, 
      0.019461311418194495, 
      0.013964139673878355, 
      0.11983130429737242, 
      0.44248373928489326, 
      0.017982596194484772, 
      0.09043894419853436, 
      0.004737155398610123, 
      0.11120248582543169, 
      0.09882290887966222, 
      0.04151745882495016, 
      0.05862845655236509, 
      0.03486909873340786, 
      0.020087607696993037, 
      0.08066120862223827, 
      0.09746555170162355, 
      0.582436088150059, 
      0.07671528492768605, 
      0.07616750378433222, 
      0.10724536693678725, 
      0.02686654032011299, 
      0.1006687073364141, 
      0.0885399795525848, 
      0.01752122423819165, 
      0.08479141378805827, 
      0.20948799566107162, 
      0.14508271459905636, 
      0.04295758681997287, 
      0.05588362962619537, 
      0.08901480551809082, 
      0.12887446121470889, 
      0.0074662251866944125, 
      0.013598214300575635, 
      0.07885491507536266, 
      0.04814066909338049, 
      0.028437112870582086, 
      0.07692634851551351, 
      0.04176354387914171, 
      0.4101004090540132, 
      0.07848520053006632, 
      0.03401979438468014, 
      0.026270890839655437, 
      0.06712747198023487, 
      0.07221630768813833, 
      0.023057611247150382, 
      0.110788371235436, 
      0.05384055880084814, 
      0.11130145911678399, 
      0.0736220859500742, 
      0.01772158691882719, 
      0.07487803683858744, 
      0.11950595736364768, 
      0.012465617739035853, 
      0.06979226635003015, 
      0.0824575023684372, 
      0.016620488061285257, 
      0.08383206584977036, 
      0.2379255088292456, 
      0.04968699875004723, 
      0.025500029479806233, 
      0.09488329962626278, 
      0.13056144613419238, 
      0.03395821778781095, 
      0.05442817712424032, 
      0.10019244288726135, 
      0.44486809153189194, 
      0.11319278634813681, 
      0.126473337280426, 
      0.10429350972085544, 
      0.004329835513272127, 
      0.05422749802420736, 
      0.11204886213273099, 
      0.11612849970020657, 
      0.7376001123915192, 
      0.03664970608249702, 
      0.08407496479184243, 
      0.07053982949864408, 
      0.20148111166285151, 
      0.05051130679908517, 
      0.07616702980731072, 
      0.009590605240043602, 
      0.12469449449251079, 
      0.03816329424915333, 
      0.032961057267515616, 
      0.12775228882043896, 
      0.10041311527684749, 
      0.09926580942839065, 
      0.06636447887038882, 
      0.1077718866445898, 
      0.05429101887653629, 
      0.061167449001395625, 
      0.04901049084038025, 
      0.0923909959786261, 
      0.09792229155334113, 
      0.17454668642773785, 
      0.01879956592571195, 
      0.07618561863579058, 
      0.03873552996481108, 
      0.03682177198093951, 
      0.18351627750947042, 
      0.2243136189222994, 
      0.16549481077731598, 
      0.1282286231434178, 
      0.07672609334263158, 
      0.09128776191493107, 
      0.07907583576907368, 
      0.06193099607196949, 
      0.0981925884568388, 
      0.041002196600691244, 
      0.05438376557659033, 
      0.060784705485010304, 
      0.0783630684554294, 
      0.03903130941691233, 
      0.06847604906487743, 
      0.07415153467407219, 
      0.023608115099433325, 
      0.0176915755224627, 
      0.11439810880044714, 
      0.0072763863992594754, 
      0.08107643932043151, 
      0.3069250758849746, 
      0.030503232947570926, 
      0.11715363102937681, 
      0.11309128684449005, 
      0.09778444524944746, 
      0.01055385011849492, 
      0.05627874121438447, 
      0.07040977521565471, 
      0.028423798300115707, 
      0.0696308920877865, 
      0.11097315077232515, 
      0.07903340333099786, 
      0.08556129349604347, 
      0.08228137346030033, 
      0.03972725495138369, 
      0.013618038973936515, 
      0.05150190976009967, 
      0.1281653258166943, 
      0.01991447762452742, 
      0.04623936624584145, 
      0.035492599508643675, 
      0.11996597355138738, 
      0.08487093868883498, 
      0.0888564301883883, 
      0.07205928476801698, 
      0.15649976369630236, 
      0.26937616719592644, 
      0.10353790708250744, 
      0.0671538892021976, 
      0.11471709733116262, 
      0.09794096743621294, 
      0.07884554461410237, 
      0.016398648396723434, 
      0.07569322606280883, 
      0.03798365712558561, 
      0.12373244221886595, 
      0.09170836870504953, 
      0.05118877085213056, 
      0.016659006128011713, 
      0.05357493084045825, 
      0.11798469126969628, 
      0.0806022191295217, 
      0.05877905852581242, 
      0.005243621227780666, 
      0.08343843953173699, 
      0.03175159600988076, 
      0.018556123309624452, 
      0.01194073109271518, 
      0.07330098530896183, 
      0.0604412027358847, 
      0.044011711188563146, 
      0.04246872406499316, 
      0.04296748785400119, 
      0.12462248327267085, 
      0.08112722701617484, 
      0.03180194887605499, 
      0.12026459754140215, 
      0.11165334400877638, 
      0.03514813982534142, 
      0.11748826258100577, 
      0.051795697094591364, 
      0.08436161885151372, 
      0.10202863551439861, 
      0.10898895978659898, 
      0.1290125218368862, 
      0.09709071441749248, 
      0.04800738437204171, 
      0.03920426373165656, 
      0.2607663005956094, 
      0.07594316066126526, 
      0.040267559846638414, 
      0.04587960052001405, 
      0.0877281156865381, 
      0.08383474622582597, 
      0.06271878941444223, 
      0.07456995912762171, 
      0.01883949167251538, 
      0.2187593614426232, 
      0.07575682962003347, 
      0.1159705734103284, 
      0.09757443696698699, 
      0.025785412750394986, 
      0.007517096245749975, 
      0.04240815875867888, 
      0.20951812059985525, 
      0.5185357955734335, 
      0.026756875704841008, 
      0.1661617429568835, 
      0.0994767207561847, 
      0.16802386451274362, 
      0.046511448852958534, 
      0.08973716599657858, 
      0.08693873054988867, 
      0.07066389242650122, 
      0.11058966660523413, 
      0.051600420874803606, 
      0.06813519894685836, 
      0.01780891006385783, 
      0.019648011279758376, 
      0.132299548294208, 
      0.08189424152772329, 
      0.07086310269040001, 
      0.10656932356533141, 
      0.04213650904681673, 
      0.18734659166023737, 
      0.09869792290564992, 
      0.021994028852145183, 
      0.09275081036520234, 
      0.06773899276135588, 
      0.10560479302396227, 
      0.2308233235007608, 
      0.04649264448403505, 
      0.0277388535171348, 
      0.06267808851295596, 
      0.05611700581858901, 
      0.11059605852535417, 
      0.022485459818470742, 
      0.052430643457335946, 
      0.12598685341510213, 
      0.01723068360429679, 
      0.02449893187853645, 
      0.29640599824005887, 
      0.02009074875968102, 
      0.09544838222492208, 
      0.056854995054133835, 
      0.020166237843776656, 
      0.0652337094674623, 
      0.005931922727176491, 
      0.0187993921678016, 
      0.05957594017793245, 
      0.10742013997054883, 
      0.48164983233207365, 
      0.09708099232096656, 
      0.02026727221344083, 
      0.09991830968683398, 
      0.10368011692752335, 
      0.2279693633727631, 
      0.09343050108732406, 
      0.5254747290341625, 
      0.2872662175026355, 
      0.019851648057116818, 
      0.27004528313538956, 
      0.0823543992512952, 
      0.015546519272430948, 
      0.0565788711381504, 
      0.07547251112544512, 
      0.014757399714412688, 
      0.12469511776288848, 
      0.09106867427245545, 
      0.026068170922813386, 
      0.07870852320357709, 
      0.07006522620471951, 
      0.030481020879816207, 
      0.07785173284432045, 
      0.17790896716761376, 
      0.08728366110863253, 
      0.288337279001042, 
      0.08138537298256314, 
      0.039325444862840876, 
      0.046127607972640934, 
      0.09999853350319488, 
      0.1499343157987229, 
      0.021361042332825833, 
      0.0891631228779789, 
      0.04537232869616001, 
      0.11810760297675152, 
      0.12455416263687914, 
      0.061737932507232474, 
      0.04723063108992312, 
      0.05335775689644912, 
      0.06475905612333546, 
      0.04839289656638558, 
      0.03185090606145433, 
      0.05377345555827037, 
      0.02944423286011101, 
      0.07626497110764989, 
      0.009312324138204802, 
      0.2362206972833704, 
      0.04118386029615749, 
      0.12223658949757296, 
      0.23546617545528964, 
      0.09352270698589642, 
      0.08974847571448158, 
      0.009188223579117518, 
      0.07431993177508385, 
      0.07502744376844382, 
      0.28674586549000103, 
      0.17634917484470736, 
      0.33598992572643793, 
      0.10379864536883593, 
      0.0865170622741592, 
      0.07627155194374893, 
      0.06068467095630532, 
      0.10579870717018289, 
      0.06719289192715114, 
      0.07853269826781742, 
      0.0803403603400961, 
      0.11113780309350389, 
      0.0960477481939266, 
      0.20676236063320813, 
      0.1542806493118976, 
      0.10884299049212871, 
      0.027589259934302984, 
      0.1206623116168713, 
      0.022204700157409128, 
      0.0986076320084916, 
      0.0755190344976932, 
      0.06355711359570555, 
      0.49978954502395534, 
      0.0214408070741119, 
      0.09008178886031663, 
      0.09194993530243656, 
      0.1272118411296512, 
      0.05839285843646604, 
      0.0332304274117723, 
      0.02711777855085199, 
      0.10447093601640639, 
      0.12218386492692465, 
      0.08332820794659271, 
      0.07905409513327114, 
      0.038415501610278506, 
      0.10447897917623211, 
      0.0681451107734903, 
      0.08152369777606794, 
      0.08953232622757122, 
      0.10837745982058193, 
      0.08523511551377269, 
      0.013569398588890487, 
      0.060495226737647234, 
      0.013812187555769406, 
      0.06284901686346712, 
      0.033701946063233054, 
      0.10424138534625627, 
      0.02466048283752758, 
      0.07962376045105098, 
      0.12909796708574553, 
      0.11541118372441374, 
      0.0908427331092603, 
      0.08470686544539385, 
      0.08822336378864977, 
      0.11180473136052566, 
      0.06825157956634707, 
      0.08276579253488302, 
      0.06173082079276487, 
      0.06967477587077577, 
      0.012734081854075313, 
      0.020985605924788462, 
      0.036856777869127305, 
      0.08688932948534228, 
      0.024883418292866246, 
      0.008239789474204751, 
      0.006298498921660936, 
      0.09803514798474658, 
      0.21910438841842045, 
      0.07696688186902295, 
      0.022930119784650378, 
      0.11051444661826694, 
      0.007468164855137437, 
      0.1098554593639026, 
      0.06311634381068569, 
      0.030506175915476417, 
      0.06999736022339954, 
      0.08003803574479139, 
      0.023103686288789654, 
      0.08931329488901242, 
      0.023006549227249023, 
      0.14622535023513966, 
      0.10881129773700063, 
      0.11322984051563612, 
      0.022467615110240036, 
      0.0701216984343061, 
      0.5249076024657922, 
      0.14110534976693523, 
      0.036945832090341496, 
      0.09740271545299668, 
      0.22875978675741895, 
      0.02793200738724606, 
      0.07895847987069161, 
      0.09349114995093645, 
      0.012198624433472048, 
      0.19685829745937472, 
      0.20443749718241233, 
      0.11511367634145467, 
      0.12282676870729929, 
      0.10434239861198208, 
      0.054442108499214846, 
      0.1286159850986011, 
      0.06588915430893014, 
      0.044225421161017776, 
      0.08581605328213074, 
      0.028367143303402963, 
      0.0743293186058771, 
      0.05960537739249506, 
      0.10627125407272126, 
      0.012828819513079364, 
      0.0569665753325237, 
      0.1208120771667032, 
      0.20165919055160902, 
      0.09079799255480264, 
      0.07768558922043087, 
      0.03141947823808349, 
      0.023436287131955773, 
      0.21329641747233644, 
      0.019072097036915335, 
      0.08280198680712943, 
      0.048825121556327095, 
      0.09007162982687637, 
      0.044522001393007854, 
      0.025841038307040997, 
      0.1273163876876872, 
      0.10872007513877126, 
      0.01862901241074398, 
      0.19414657495769036, 
      0.07219046458519696, 
      0.1927736136215139, 
      0.17763286114444957, 
      0.1061719072692663, 
      0.023457463737964892, 
      0.06951548520693711, 
      0.03580044052714456, 
      0.059541220902657954, 
      0.11956936771173107, 
      0.013993402230551396, 
      0.09377895761576902, 
      0.11289894544208481, 
      0.08930355842349919, 
      0.028494469671307338, 
      0.0920538777409205, 
      0.10689642475534299, 
      0.06366267079160691, 
      0.04460330008246643, 
      0.045972364253727, 
      0.038858361525688584, 
      0.12665366722546226, 
      0.06557042031919615, 
      0.0308920569318883, 
      0.06270307793181612, 
      0.17388022647098986, 
      0.08319389710565718, 
      0.0552056024484297, 
      0.02618385129724786, 
      0.42387467446922444, 
      0.1249064385592367, 
      0.01811363449012638, 
      0.02017147848566172, 
      0.7082305636854092, 
      0.05089243297250347, 
      0.006477693040441326, 
      0.12280458036775796, 
      0.043857815326960224, 
      0.06519230266840043, 
      0.07640843810663622, 
      0.09186466995791193, 
      0.018286309715103474, 
      0.043838365455574166, 
      0.07756363177777927, 
      0.05127539438052515, 
      0.10378473168944616, 
      0.12861950793496935, 
      0.4123900867459104, 
      0.027429768919140802, 
      0.034113905703932385, 
      0.12702543725692453, 
      0.23749762051736364, 
      0.0955874136225081, 
      0.04429063545571925, 
      0.09057907110825797, 
      0.06729040919256278, 
      0.08642069128225692, 
      0.014705443007379844, 
      0.048165011084519246, 
      0.07604486298940369, 
      0.08254081960716905, 
      0.0817373447012119, 
      0.044895475217056564, 
      0.3394491930605084, 
      0.18660423560219033, 
      0.05407526142132273, 
      0.14653189043702272, 
      0.02194854290629775, 
      0.10801569524642023, 
      0.1135660476393, 
      0.05218310444715244, 
      0.08039855901884967, 
      0.035168248703661684, 
      0.5107255099796213, 
      0.041614866053815695, 
      0.06325889930994985, 
      0.04900293069237952, 
      0.017125419976920696, 
      0.08606567324557889, 
      0.05998773136960638, 
      0.028808022983487436, 
      0.11857216286225528, 
      0.3208316488629844, 
      0.042212700006787056, 
      0.11774349753153361, 
      0.09626825268266564, 
      0.12601433162579506, 
      0.08544878471330336, 
      0.12195750383240514, 
      0.11779105685265705, 
      0.09857758410615217, 
      0.05246278896042677, 
      0.07801985039480114, 
      0.01793402550537904, 
      0.05678768437869147, 
      0.02526594485881125, 
      0.018097165348413113, 
      0.09348099399491991, 
      0.014645453956651525, 
      0.043439441412073794, 
      0.06588306417427518, 
      0.04147617721389218, 
      0.12434942078936216, 
      0.03475402633982826, 
      0.07284848178459598, 
      0.11298655604625185, 
      0.10110411591887791, 
      0.06411222623871796, 
      0.069424505976163, 
      0.04108448523506385, 
      0.06934401606550969, 
      0.07813478604089488, 
      0.023334832744988935, 
      0.07055714825853507, 
      0.08155722222747126, 
      0.13216908414702216, 
      0.12550836021587372, 
      0.072940098420327, 
      0.04692244794471584, 
      0.011960344659101703, 
      0.46189608382154573, 
      0.3286319929282627, 
      0.06638624904275037, 
      0.11530337332595321, 
      0.10755071006173281, 
      0.08127223136096683, 
      0.21921077776566655, 
      0.03471832720484614, 
      0.06805341684833816, 
      0.21245381204536135, 
      0.02899276225931972, 
      0.10688655413473025, 
      0.0741518186862308, 
      0.1049201673078141, 
      0.07285625044325084, 
      0.08787221350389708, 
      0.012645554898464641, 
      0.09896299173071789, 
      0.04320850027833945, 
      0.02185170826941198, 
      0.011196713436994963, 
      0.1143735361875547, 
      0.03315010959199483, 
      0.03507243490812703, 
      0.12671374668241797, 
      0.13221714871254295, 
      0.012460185569137281, 
      0.06873889968206992, 
      0.046842136332953054, 
      0.12085716426193216, 
      0.03337897340380034, 
      0.12512600647080552, 
      0.08609303778276585, 
      0.10735667662489987, 
      0.005168399798440864, 
      0.05224720627025659, 
      0.09449641143510387, 
      0.3861932237870714, 
      0.11524503776336957, 
      0.060601854146300156, 
      0.031233709585095398, 
      0.11365249125959892, 
      0.0649371710176812, 
      0.032564374800482895, 
      0.07506838061055776, 
      0.013969437811694345, 
      0.09751749576368965, 
      0.01803519738348647, 
      0.0811364413463339, 
      0.10570109007702617, 
      0.03998067616580246, 
      0.10467995966770492, 
      0.09021474689681645, 
      0.07670676642460772, 
      0.35198207099154405, 
      0.06262774145321082, 
      0.01507653229148501, 
      0.01591565906777421, 
      0.09762335275695759, 
      0.07471158063608531, 
      0.13017144489358898, 
      0.07882715697352623, 
      0.053818603256978445, 
      0.07945164365569728, 
      0.03406861216847465, 
      0.09083128607472356, 
      0.7043087663852259, 
      0.01888485294356298, 
      0.09293989758681843, 
      0.128260063914738, 
      0.032852605104974834, 
      0.07208543672996769, 
      0.33703700959159666, 
      0.1760996996649984, 
      0.029669623707713456, 
      0.03541998468446868, 
      0.12379204320137385, 
      0.08511245388301128, 
      0.09843183805318947, 
      0.11662820505931876, 
      0.12537121621226613, 
      0.03533328003292953, 
      0.045779028899874896, 
      0.028922936247477396, 
      0.018153608199153404, 
      0.11037419681605654, 
      0.0658152879069581, 
      0.12458336811795827, 
      0.1872174706262906, 
      0.03059572698948375, 
      0.09000224432437236, 
      0.187596745115705, 
      0.058269068536157265, 
      0.007593312085795333, 
      0.09739261292976611, 
      0.12264931486039907, 
      0.047129081140807, 
      0.05990766758631313, 
      0.017035167763168567, 
      0.06326121793512816, 
      0.10091625478278146, 
      0.10400563497585899, 
      0.2052024731012734, 
      0.07751927057612569, 
      0.10657078491626482, 
      0.04576176851802852, 
      0.08592952822708601, 
      0.09942213121347553, 
      0.060767378844190506, 
      0.08336810544072984, 
      0.08884926560941445, 
      0.07518504304825424, 
      0.05273732668316151, 
      0.08093060251965112, 
      0.0859980063437019, 
      0.020550743197707156, 
      0.1135904146845451, 
      0.09569765982133495, 
      0.06271235091425856, 
      0.008574510199899927, 
      0.07105183874138353, 
      0.07468357244906085, 
      0.059103612750424875, 
      0.34823351237547157, 
      0.028215257713403864, 
      0.05800763588528018, 
      0.07791041856211187, 
      0.07632986241586621, 
      0.07678256031625892, 
      0.11097925031780773, 
      0.03297181171030764, 
      0.09538967967608379, 
      0.06983445544326443, 
      0.09113161893707955, 
      0.08366973853296829, 
      0.09530800948312972, 
      0.10777155458243176, 
      0.015854257617215525, 
      0.06076498559297381, 
      0.1052110287136371, 
      0.0299975013308797, 
      0.32272620150041187, 
      0.07038724984844415, 
      0.06799795860181441, 
      0.0733817778247468, 
      0.04041107102578859, 
      0.017455372299153504, 
      0.14318929859129312, 
      0.10231351962989149, 
      0.07499363769671819, 
      0.033446913079698166, 
      0.10983389061946039, 
      0.03683253467655518, 
      0.08744995898314127, 
      0.11739555236539045, 
      0.030836450777289866, 
      0.028845457247940177, 
      0.08455938477291387, 
      0.020918233836142486, 
      0.094929900770905, 
      0.08039881095662967, 
      0.10434272857274755, 
      0.03861998958548876, 
      0.10941171496656892, 
      0.00671277361969183, 
      0.07026172923760328, 
      0.09671284200209726, 
      0.09995688221355051, 
      0.06816485918907184, 
      0.32975818537279694, 
      0.03969990999081224, 
      0.1260701231342546, 
      0.1033594953248855, 
      0.3264236804920847, 
      0.12109689336364332, 
      0.04913542719282092, 
      0.11482414696965641, 
      0.06681354099607825, 
      0.10419282239409221, 
      0.5433606665573606, 
      0.11274901313167501, 
      0.19046709116073066, 
      0.08186240534717061, 
      0.032188090464645616, 
      0.020023690684750406, 
      0.053230230255638195, 
      0.047119008899065735, 
      0.1177093809639092, 
      0.0952595598181583, 
      0.0850499041230589, 
      0.02366216200015416, 
      0.047556322208650324, 
      0.032008856857258225, 
      0.08480616873188095, 
      0.06542499752754845, 
      0.059920137589618214, 
      0.1164681573787811, 
      0.12235631444595414, 
      0.09268396189925941, 
      0.08241148396130694, 
      0.057185310032521995, 
      0.01981291514755459, 
      0.06394813622469725, 
      0.006395803992617943, 
      0.09585915893056023, 
      0.11091444786360447, 
      0.11803080355337182, 
      0.020999792874946587, 
      0.04657935777535408, 
      0.017384077650197265, 
      0.05963470906158321, 
      0.0916665058334038, 
      0.07546284965066821, 
      0.008397319273600035, 
      0.10376199945101496, 
      0.036576361004266485, 
      0.03086413181690694, 
      0.2656542743780921, 
      0.04045816616917352, 
      0.020349681318419105, 
      0.09066966511283865, 
      0.01704441218060801, 
      0.07919846599287234, 
      0.08805243215643285, 
      0.07365807278598706, 
      0.12274014800217477, 
      0.09571010490861803, 
      0.18986631660355677, 
      0.2846937241584204, 
      0.07265704751228687, 
      0.1102682032200593, 
      0.09391263731902003, 
      0.015370640564372168, 
      0.03598028005596154, 
      0.06324562291747726, 
      0.0701798213662726, 
      0.03945280405662884, 
      0.01099678547625504, 
      0.1125683622859225, 
      0.06472930788716333, 
      0.03010579800656787, 
      0.1203075308665295, 
      0.5125661754017091, 
      0.029801829280512757, 
      0.11379387090929759, 
      0.09607468737609257, 
      0.053202429066022905, 
      0.026539205565880086, 
      0.06258337694882521, 
      0.0615888296832181, 
      0.03737144589609216, 
      0.11731140322817427, 
      0.09529936542435356, 
      0.030515864704935426, 
      0.08926571165553364, 
      0.07085241891839045, 
      0.06815823942407465, 
      0.02024869439053854, 
      0.0772445586578452, 
      0.184690198999305, 
      0.11266846091705707, 
      0.03819700669031092, 
      0.036807148561561205, 
      0.04427792435006296, 
      0.09242977070699114, 
      0.09500823272108609, 
      0.06004801915706527, 
      0.030340842569995703, 
      0.07682265760206312, 
      0.11570219448277297, 
      0.08738886404132847, 
      0.15617339567438404, 
      0.0629159813450956, 
      0.015040312256795661, 
      0.06406205437627027, 
      0.01899678429637682, 
      0.08252349911025703, 
      0.1472743124667206, 
      0.0924682378098074, 
      0.10348979764378653, 
      0.11204330729655122, 
      0.12256593766774956, 
      0.11700730738012782, 
      0.0767937311914192, 
      0.04867460026739237, 
      0.09476634645555289, 
      0.11713874247877282, 
      0.09682675829236935, 
      0.20412853950943127, 
      0.02394073149064393, 
      0.09583856643539165, 
      0.13105324187172288, 
      0.05683720386993922, 
      0.04677991110411118, 
      0.009660548178657162, 
      0.04151115175768631, 
      0.055585125573693696, 
      0.2280650162623202, 
      0.045720727769857375, 
      0.10168288171645383, 
      0.08802334669375464, 
      0.12650447424068056, 
      0.33857922505364024, 
      0.5468487556011249, 
      0.06806240992453905, 
      0.11387164091086192, 
      0.08166543484110866, 
      0.027348898225326174, 
      0.06310888225248272, 
      0.10433858504564057, 
      0.0847413762648785, 
      0.17278328147110045, 
      0.07419464213729283, 
      0.10823139290366193, 
      0.059247532965851966, 
      0.11234832177116495, 
      0.07224360901318838, 
      0.2806820719403, 
      0.12262294074689319, 
      0.03048684330511457, 
      0.0706538225503221, 
      0.11969968429853989, 
      0.11857360040881916, 
      0.12466553884001974, 
      0.015103603395180567, 
      0.03053310159392456, 
      0.12079766045758122, 
      0.03777389394939036, 
      0.06983037514565486, 
      0.01824224870474801, 
      0.10662513634975765, 
      0.11931493654120114, 
      0.02855918771770769, 
      0.01675633497771552, 
      0.0200839903583117, 
      0.06545413728996483, 
      0.06456064029867371, 
      0.02453077758945975, 
      0.039157141641673346, 
      0.10481551202379143, 
      0.0904174861038115, 
      0.0898884947977057, 
      0.5596412285222703, 
      0.017442178821765988, 
      0.03537270274404143, 
      0.0516796212857723, 
      0.07670219619433111, 
      0.025684651792549643, 
      0.03420902238682608, 
      0.07078461578729472, 
      0.056614888896173804, 
      0.42286559344105945, 
      0.016193109940553764, 
      0.10821230775768048, 
      0.08313359356594811, 
      0.11517022392771156, 
      0.015890268702760998, 
      0.3760332051803528, 
      0.007017461041824288, 
      0.1921372571618787, 
      0.11859138069227333, 
      0.10732250015482368, 
      0.3942051254894339, 
      0.09793855317548827, 
      0.13784907992910275, 
      0.12479899511706469, 
      0.11322782060197231, 
      0.1258925595365501, 
      0.03086691002436498, 
      0.028439232817922752, 
      0.009091475617237704, 
      0.1134930039637837, 
      0.11039235999839024, 
      0.02492515743380334, 
      0.05326838261290875, 
      0.01641143832381293, 
      0.07280267538941612, 
      0.02450170130938695, 
      0.04005242875534612, 
      0.0058746775828537835, 
      0.09222363407265642, 
      0.09395332970636211, 
      0.06058398646544776, 
      0.05778068519374182, 
      0.42812271954019104, 
      0.04666148942879813, 
      0.09778403317214901, 
      0.08954812862575826, 
      0.007273272046418625, 
      0.05545192653319071, 
      0.10797183739515895, 
      0.01564810797258305, 
      0.14859472955186168, 
      0.034428704397967455, 
      0.09241307079686878, 
      0.07432774171623562, 
      0.010324946851994561, 
      0.06303176881566147, 
      0.09396826396535991, 
      0.019243261121559954, 
      0.08935044930141026, 
      0.05966406731517938, 
      0.07042663555083475, 
      0.079361594809497, 
      0.1014892005656007, 
      0.010353940458298272, 
      0.01314670212463576, 
      0.09907624738058998, 
      0.08825998614046655, 
      0.04554757576668576, 
      0.13787734185316772, 
      0.12274595102877645, 
      0.36097095820113195, 
      0.02266418540986903, 
      0.0888128120339966, 
      0.04039584055314741, 
      0.08892026381226571, 
      0.08559801444254858, 
      0.10681139002259166, 
      0.08255858441436624, 
      0.054387179081537035, 
      0.050151065844710734, 
      0.04886232259581933, 
      0.03685374555063087, 
      0.030162546449834834, 
      0.05201856535739687, 
      0.01992011031882852, 
      0.09450079362577372, 
      0.010785602604791084, 
      0.09763608734144376, 
      0.013913218726533677, 
      0.008792610239854582, 
      0.10051560440449586, 
      0.04462381213242691, 
      0.08250678228763472, 
      0.08667073206472088, 
      0.0678392764903931, 
      0.007850411695857725, 
      0.08580098304716964, 
      0.09741219415853668, 
      0.05078269022646292, 
      0.02893286680589633, 
      0.010239808237090184, 
      0.06970269631412294, 
      0.029081320806527006, 
      0.04518421045963505, 
      0.05546467577651662, 
      0.022350412621405906, 
      0.12853103238923808, 
      0.049105939435487446, 
      0.11904158657578517, 
      0.027259628209843723, 
      0.018800079966484733, 
      0.07159084970507672, 
      0.0852980878527203, 
      0.033066735488804254, 
      0.09181570257389639, 
      0.011077687154545166, 
      0.04587775840969164, 
      0.16873083343001505, 
      0.10607572021913036, 
      0.14305752226683519, 
      0.10698464789158553, 
      0.056273918306411284, 
      0.052177236590231206, 
      0.0923427850963666, 
      0.02169003876221888, 
      0.05070098359969052, 
      0.09827692478103009, 
      0.014781423996522127, 
      0.04226464084509123, 
      0.10119793870518413, 
      0.022731276295285107, 
      0.05964015861609875, 
      0.01898267906501544, 
      0.12303823233647382, 
      0.009856151259234563, 
      0.08196654950498915, 
      0.028246932819548553, 
      0.04659115407828639, 
      0.02965018947375999, 
      0.09675182111429903, 
      0.07833309826533155, 
      0.03275042171671954, 
      0.33798160067589267, 
      0.13079834027999354, 
      0.111356118587133, 
      0.02400393838546509, 
      0.04244036228774387, 
      0.013449217309950781, 
      0.06260368267243249, 
      0.071913034457645, 
      0.01379132393110599, 
      0.06263585301679873, 
      0.06082969570921535, 
      0.07860694149522075, 
      0.01726859815048175, 
      0.13092153863272213, 
      0.029806882390797332, 
      0.03663821690588458, 
      0.12769743761093238, 
      0.061710642921228485, 
      0.08811269742660907, 
      0.027604700756255814, 
      0.01799120807522648, 
      0.6883846437404977, 
      0.04340368618581481, 
      0.050223834226178606, 
      0.26335154127299715, 
      0.0821376041231537, 
      0.023472416104345126, 
      0.2449933250592878, 
      0.06307515833489426, 
      0.10155004439269197, 
      0.05754749878273683, 
      0.1048767126788274, 
      0.020441212925197006, 
      0.027490813675637486, 
      0.017965645037707135, 
      0.11667552261840208, 
      0.12404962315953655, 
      0.10468027841002084, 
      0.08740906907779045, 
      0.012638551560677969, 
      0.06248467067083134, 
      0.2508172500777357, 
      0.385875680704299, 
      0.017631148802059137, 
      0.0751200865478659, 
      0.12568255252955837, 
      0.08258793828371261, 
      0.11282221065077398, 
      0.030483165017841853, 
      0.07952458946722474, 
      0.030927098982656023, 
      0.06663711493556182, 
      0.051455806021383305, 
      0.11883844283661087, 
      0.11654303031949109, 
      0.018351868790461325, 
      0.06228233628151538, 
      0.11752277560424061, 
      0.1208447756475997, 
      0.0445242249893238, 
      0.1882709376934498, 
      0.08189771311836283, 
      0.1927018423186714, 
      0.10146009331174204, 
      0.018028788986394054, 
      0.05429461894983947, 
      0.0910783208155112, 
      0.11469629530221673, 
      0.0323432151699485, 
      0.013830834542489507, 
      0.03331709432604828, 
      0.07085291479202924, 
      0.126693357579387, 
      0.11784469814738793, 
      0.03559199024853354, 
      0.10660745821546358, 
      0.06256009668304979, 
      0.04790884950144623, 
      0.025968404582356035, 
      0.27594650252961284, 
      0.05643917558867093, 
      0.12274712729814989, 
      0.02225776562588884, 
      0.020053461815460204, 
      0.11265236713971453, 
      0.05623590842677079, 
      0.019251142700716106, 
      0.019890808661196843, 
      0.07708455723121863, 
      0.09488763791106321, 
      0.16309303717068477, 
      0.05446763158377906, 
      0.09839132476186817, 
      0.08903660478036746, 
      0.04648602492957738, 
      0.01792837849117285, 
      0.0795200019517113, 
      0.10631930510323509, 
      0.1006499961122519, 
      0.044560006646623775, 
      0.09276136538383721, 
      0.20613599298687918, 
      0.1022943622090162, 
      0.06363238601248251, 
      0.11629878112281467, 
      0.2573931818523036, 
      0.053748584129238726, 
      0.06806248655868485, 
      0.0105884395980039, 
      0.11030713691366824, 
      0.07860020469019609, 
      0.09660096234798261, 
      0.10365546857796668, 
      0.055485025656749946, 
      0.10806833273768032, 
      0.062372943534705697, 
      0.10623217583369676, 
      0.4937414417876638, 
      0.46483572183296196, 
      0.007983589137893893, 
      0.018047635859833953, 
      0.05055023478393972, 
      0.09884088873714793, 
      0.1191205889037776, 
      0.028720562826680174, 
      0.08619659624050684, 
      0.0338346363850092, 
      0.04545746549851331, 
      0.055475221229155096, 
      0.1039375852271085, 
      0.031791742171948315, 
      0.054936302040043156, 
      0.09631056382338295, 
      0.1310898476374453, 
      0.059561949601543505, 
      0.08970572240869014, 
      0.027836768173743243, 
      0.22576419487782126, 
      0.07007312529858328, 
      0.03897808174485909, 
      0.06091558897093167, 
      0.07979721276760855, 
      0.1234138531091282, 
      0.1125151797971391, 
      0.05936530406969825, 
      0.37978287589310783, 
      0.11145888545806537, 
      0.04339584910575199, 
      0.127833109920894, 
      0.1197187949650767, 
      0.007616685873844994, 
      0.03218983509841454, 
      0.08890114573944916, 
      0.06486454549464095, 
      0.023737241873353417, 
      0.02603481146801089, 
      0.09739996358734601, 
      0.04577587818944589, 
      0.05000248881338244, 
      0.04497004289530413, 
      0.37090137059133965, 
      0.04265484416208196, 
      0.02402798086073161, 
      0.0577796151477582, 
      0.03849661200026159, 
      0.014924660667906552, 
      0.035911345839364964, 
      0.3839806244633558, 
      0.018169646039980364, 
      0.015463774676356986, 
      0.09984638868970568, 
      0.10303462343779297, 
      0.03281860737420073, 
      0.09978735663279605, 
      0.0257041686326282, 
      0.12426412820205683, 
      0.0596504469688946, 
      0.19439510210115357, 
      0.05402825669883022, 
      0.10904735471644546, 
      0.05272830282326377, 
      0.06363503035107676, 
      0.11659937363634132, 
      0.047857677531002986, 
      0.09621624571773116, 
      0.09814892140760618, 
      0.027192646854461783, 
      0.05085221423976867, 
      0.03874128858316868, 
      0.2082152495317237, 
      0.0386508270407673, 
      0.10720391487672522, 
      0.04200490518406415, 
      0.07055760421066852, 
      0.5988919649933727, 
      0.11106207917923981, 
      0.02660530439432423, 
      0.07844218363967781, 
      0.054475355303077795, 
      0.09292616864713314, 
      0.09083242165641014, 
      0.09343079167321035, 
      0.032729096340956866, 
      0.013317801563440123, 
      0.028245327882445274, 
      0.08335319220696173, 
      0.08269525982676187, 
      0.014625477632543215, 
      0.0254692018208565, 
      0.12261953467307536, 
      0.10408239445919441, 
      0.08268666271260827, 
      0.04514365304509296, 
      0.10853841578918721, 
      0.030738800934236716, 
      0.07340111386137278, 
      0.04345130085658554, 
      0.10610111646883923, 
      0.10255135994288407, 
      0.0804357505463939, 
      0.08877430226389674, 
      0.023267836923583363, 
      0.04795442397109951, 
      0.01581923610804986, 
      0.046260617248242715, 
      0.07923980987475215, 
      0.07366500262399131, 
      0.007770170044367239, 
      0.09581714722136174, 
      0.24679782766190148, 
      0.0750693530270356, 
      0.11310938800150168, 
      0.09442013496976655, 
      0.20086888368761166, 
      0.0864865767742759, 
      0.04267638730540267, 
      0.008003983011996941, 
      0.08503644593412438, 
      0.15832065698495218, 
      0.01211993613100794, 
      0.09279959728724992, 
      0.026819803492299843, 
      0.10814861165448478, 
      0.02651041667115319, 
      0.022044653091265222, 
      0.3789980417366139, 
      0.13112001415002852, 
      0.4404888354656797, 
      0.103774382763146, 
      0.09413321917172479, 
      0.05577903185547002, 
      0.03494394154674145, 
      0.04204918109057029, 
      0.07494622943921411, 
      0.025596839987165845, 
      0.4165506089692603, 
      0.08756707009932645, 
      0.04930956960657938, 
      0.01370499011927373, 
      0.030666131678976933, 
      0.013367375629882423, 
      0.4503968643258327, 
      0.11759985936732557, 
      0.08591503403933934, 
      0.035914595023001546, 
      0.07533567327479876, 
      0.048661570579205386, 
      0.11591973691073056, 
      0.07187578089833754, 
      0.1249474222351573, 
      0.09832054216228081, 
      0.10690542446880279, 
      0.062451630122887215, 
      0.041877705741658576, 
      0.10116154101077886, 
      0.18718984502642946, 
      0.0256426055256987, 
      0.03654547753081894, 
      0.017221702709440154, 
      0.06860611794889923, 
      0.6811971353244619, 
      0.0633074670570053, 
      0.15425671625449766, 
      0.06291537089894726, 
      0.04578129472601269, 
      0.19462035720504547, 
      0.08013943359014271, 
      0.1175966270807931, 
      0.09739836963350912, 
      0.09142718529850832, 
      0.09301840169894283, 
      0.012451988829019456, 
      0.0782236759543375, 
      0.08852041624890321, 
      0.06004893389802439, 
      0.08743354003450017, 
      0.05950892062329563, 
      0.0636181790743182, 
      0.11472406898482335, 
      0.07388926458693802, 
      0.07021361934696613, 
      0.080598192957349, 
      0.09807946647871689, 
      0.11077597572561881, 
      0.04058072473733233, 
      0.03362303717400437, 
      0.020426132988408997, 
      0.11264666276234728, 
      0.02347484279339524, 
      0.05619814136877625, 
      0.410361228072498, 
      0.05965094787918213, 
      0.03301306920611347, 
      0.016349424808886716, 
      0.025558933802110866, 
      0.03018269317327923, 
      0.047171137774474695, 
      0.06165052183085346, 
      0.07869207344353897, 
      0.05556018622953389, 
      0.2055473117716355, 
      0.07372868369192637, 
      0.2166602172663493, 
      0.0159081299221101, 
      0.07295274871650137, 
      0.12414363457733585, 
      0.09654527754692932, 
      0.14430628621591335, 
      0.06615297042612907, 
      0.033911148518426554, 
      0.014075990651523616, 
      0.06905629258701501, 
      0.04762003071172751, 
      0.09954226184313647, 
      0.008762739913616629, 
      0.0691472479957259, 
      0.05233838787343042, 
      0.05738536290034326, 
      0.0335919797019974, 
      0.09024560786171856, 
      0.12700222234112465, 
      0.1050272089516303, 
      0.06979953150050007, 
      0.0442568277198701, 
      0.17880457857577878, 
      0.02828996079932521, 
      0.011208027828721061, 
      0.011779008660996857, 
      0.07201680206751712, 
      0.020267978375534942, 
      0.018096815470185892, 
      0.013663846051981834, 
      0.11976007911698024, 
      0.07105280785161092, 
      0.12376073780327833, 
      0.07677145386552661, 
      0.05506863173572498, 
      0.1619785279622466, 
      0.09874149390181759, 
      0.10829168182614143, 
      0.07260268662691934, 
      0.07702473392403125, 
      0.06561909423426812, 
      0.04930522081740953, 
      0.1024391962997451, 
      0.42281287050688443, 
      0.10495167728727153, 
      0.08569730890658703, 
      0.05646211725697685, 
      0.07221854719490382, 
      0.04784271629349336, 
      0.12018245597338376, 
      0.05529307304828614, 
      0.10111185580008553, 
      0.04881593233232718, 
      0.11497560492982513, 
      0.04060538321366779, 
      0.05745681255850176, 
      0.11912069064286317, 
      0.0925782935625912, 
      0.12891906469872483, 
      0.3882688443672737, 
      0.0722027733275211, 
      0.6118832604297544, 
      0.046757857182228565, 
      0.05953941445257002, 
      0.039998164655200355, 
      0.12375865701139441, 
      0.05205820990778821, 
      0.040250278628851374, 
      0.04240105672992145, 
      0.07521273218175753, 
      0.09332985008812665, 
      0.10552235937672777, 
      0.040473677915605695, 
      0.21875298156644235, 
      0.06359804613012855, 
      0.018813811931312135, 
      0.09977721732713726, 
      0.114372871780516, 
      0.1042235516845952, 
      0.12255340299271912, 
      0.03582848669377329, 
      0.05035510853532338, 
      0.29845373515672013, 
      0.10354669819690916, 
      0.09676217590706865, 
      0.247706416741365, 
      0.04784828910799076, 
      0.03518358892050975, 
      0.14426978303625093, 
      0.024630023312056718, 
      0.020562194571085612, 
      0.06365089015529016, 
      0.010016191808554023, 
      0.05097473699875579, 
      0.385871833957475, 
      0.019941513843101975, 
      0.13265077278210624, 
      0.0950732316412185, 
      0.027416672342666877, 
      0.33999363906780694, 
      0.20622099309851472, 
      0.013166389319780205, 
      0.09059243022927124, 
      0.04519148892067789, 
      0.10294657751127086, 
      0.12252591559433193, 
      0.06653239362251365, 
      0.027729146736178534, 
      0.0596158790839121, 
      0.024252706177754067, 
      0.09334763687566465, 
      0.05480520297113071, 
      0.10729054536674969, 
      0.10366124558384213, 
      0.07830424940191313, 
      0.22886731930289694, 
      0.10878932081614878, 
      0.006996894057155343, 
      0.023153973930357095, 
      0.014584027834083151, 
      0.061726115379201515, 
      0.0767796371034511, 
      0.31005799556587776, 
      0.07049326877380444, 
      0.018013227933324962, 
      0.0721552726539146, 
      0.06093463531171559, 
      0.09172300600870918, 
      0.04899856579420144, 
      0.08647383037060304, 
      0.10747750771916562, 
      0.07637776625569834, 
      0.059730040538806095, 
      0.0719800138205676, 
      0.08639483571790797, 
      0.0729101277088476, 
      0.04665410040416233, 
      0.09350301787931742, 
      0.12498067012111459, 
      0.10525129688120508, 
      0.07663085536724135, 
      0.33279303367889623, 
      0.01654529480473, 
      0.06207929900747885, 
      0.040570933900859106, 
      0.02729508477263831, 
      0.1253375161504121, 
      0.07323832887395464, 
      0.234239340454412, 
      0.055696667661641545, 
      0.19424850327802687, 
      0.04087208416944319, 
      0.05794540379392376, 
      0.03908552406275756, 
      0.08346769373459774, 
      0.07661484227597164, 
      0.08728901610765097, 
      0.018461461901653955, 
      0.028724035956192738, 
      0.03626281116482825, 
      0.0962207031418228, 
      0.15542053468901762, 
      0.054562410381752836, 
      0.08359052996281441, 
      0.06943173650037193, 
      0.0859782543551835, 
      0.1042821789106473, 
      0.016099883204899697, 
      0.015737707185177856, 
      0.08531625798333065, 
      0.08905518679121978, 
      0.10993294203316054, 
      0.02635727759221624, 
      0.05702979866717967, 
      0.198462865152418, 
      0.04268087660139653, 
      0.0961257302314593, 
      0.10218460683025055, 
      0.09436127806939222, 
      0.05082650770533809, 
      0.06771192186082356, 
      0.027063916834046617, 
      0.05090630707311068, 
      0.03843980780525371, 
      0.12484943635824633, 
      0.010415006611375637, 
      0.06721280236198617, 
      0.04042155653383889, 
      0.03923111408161565, 
      0.04372665465656846, 
      0.18847174875073902, 
      0.031111559008000937, 
      0.31978390596752154, 
      0.10701265702157778, 
      0.02553715727573511, 
      0.2417892156056385, 
      0.01617656288525958, 
      0.13309024497719504, 
      0.06982020466634484, 
      0.07793254682289381, 
      0.025983528176108953, 
      0.05251002715617407, 
      0.1207805736350102, 
      0.0790807568230474, 
      0.09654054614636047, 
      0.04311186787517624, 
      0.08094010839639386, 
      0.08333090619326411, 
      0.39573810292228306, 
      0.04435057727423749, 
      0.10027266178161161, 
      0.033367451313202186, 
      0.013668879816397292, 
      0.06365046266547816, 
      0.10237636668007405, 
      0.011729975881698424, 
      0.05516406367165299, 
      0.044715234988048205, 
      0.07248758916543407, 
      0.13127132664209884, 
      0.007580463199665711, 
      0.1892258643570708, 
      0.046753412357390826, 
      0.10253072332881982, 
      0.012015014479778943, 
      0.31176075159546746, 
      0.05021810884220873, 
      0.11362062162808657, 
      0.06966068718250522, 
      0.03693530150787769, 
      0.11331747879475204, 
      0.006926670886131096, 
      0.2991488606865088, 
      0.027605422173979818, 
      0.038614697626094124, 
      0.032699059009111714, 
      0.020556900355116887, 
      0.14877398503151204, 
      0.3003843621740237, 
      0.11467655286863877, 
      0.06901151276584543, 
      0.026526339456972643, 
      0.09891401916165043, 
      0.12038641000034304, 
      0.08877056876095316, 
      0.5704681462303349, 
      0.08477516766771195, 
      0.08786563290439335, 
      0.12384416978150574, 
      0.05549958028564506, 
      0.07891895314028287, 
      0.25992139636033024, 
      0.05714488369167328, 
      0.30071343566751907, 
      0.02508450976349749, 
      0.01660669524130949, 
      0.14013634350645404, 
      0.0631063974855259, 
      0.08523951429210776, 
      0.10057737351133512, 
      0.016203032082774526, 
      0.10841455648494537, 
      0.12106878618022468, 
      0.15684617928077982, 
      0.043810331722163615, 
      0.12089728118445603, 
      0.1533527571001375, 
      0.012480128147912042, 
      0.1184505396239893, 
      0.033825428108856324, 
      0.43258542975946557, 
      0.03146064517269324, 
      0.03467631666634034, 
      0.14709898539825414, 
      0.08191660687136078, 
      0.08562307832871949, 
      0.10187568358188867, 
      0.031537247847607815, 
      0.10600583255639962, 
      0.12699240432465095, 
      0.029367273382203685, 
      0.10626257945555367, 
      0.10279042625745895, 
      0.09888782383229691, 
      0.07874413990155334, 
      0.12263865824083167, 
      0.06187456620151213, 
      0.11840924397344196, 
      0.05988676367684722, 
      0.08746347182515882, 
      0.11375149143476951, 
      0.039922148911179296, 
      0.08408725896951932, 
      0.10320279998838884, 
      0.06992681209448207, 
      0.054235167084657115, 
      0.03175630844012224, 
      0.06784262634483129, 
      0.20304347538047343, 
      0.049184500121196746, 
      0.15032010462718862, 
      0.07899510836288744
    ], 
    [
      0.004549535740315095, 
      0.08099256892279125, 
      0.13185390395478022, 
      0.007374646759730787, 
      0.04962344809194029, 
      0.06397756348663308, 
      0.06201448291749232, 
      0.2039634904233794, 
      0.006893223261618768, 
      0.061285868760787704, 
      0.04477506684605963, 
      0.1570274100456962, 
      0.03222474278368596, 
      0.03365458394556268, 
      0.011566575956356625, 
      0.21103990606947426, 
      0.11994727882051501, 
      0.016002041545403363, 
      0.002361221099032101, 
      0.02870057692717891, 
      0.06584495406353756, 
      0.038304652294208444, 
      0.0613841310821367, 
      0.00527583406613468, 
      0.023347476819500626, 
      0.06291073036669578, 
      0.06343689239291571, 
      0.0034132489490773304, 
      0.06742203846589492, 
      0.0082053234555428, 
      0.06189357036306464, 
      0.1569375685493498, 
      0.08225526326556314, 
      0.03986530077659013, 
      0.02526035581534098, 
      0.08274669142551623, 
      0.4220772551327139, 
      0.11764926158203941, 
      0.16539347251021472, 
      0.06490206137671474, 
      0.03895239077233867, 
      0.017751637819840318, 
      0.03068077920962885, 
      0.04750498305815618, 
      0.04784881260316404, 
      0.05499454107082173, 
      0.021758892944678334, 
      0.021267681161661233, 
      0.14626978327730558, 
      0.005191938912323084, 
      0.0290715139235711, 
      0.004068091131843546, 
      0.03930520565555556, 
      0.04374999500918841, 
      0.12017772442128617, 
      0.348221703617585, 
      0.6396925549961273, 
      0.01396275981163883, 
      0.04225661069863864, 
      0.08135146728674136, 
      0.06613511278769363, 
      0.17090037182924034, 
      0.15553526964636555, 
      0.13137761037239004, 
      0.06628017429182206, 
      0.005244218596171682, 
      0.15374180500484955, 
      0.0056988094738445886, 
      0.218161283589435, 
      0.05287180167427839, 
      0.04565517105605992, 
      0.0030734605900052665, 
      0.0705243598452014, 
      0.25583563583080715, 
      0.10651103616532662, 
      0.053231206662608666, 
      0.04853281543404489, 
      0.022079650690743052, 
      0.503211492251327, 
      0.013512690851428508, 
      0.016024288527104483, 
      0.1269799652106252, 
      0.08809271517368317, 
      0.0029574881586349536, 
      0.02005352244384848, 
      0.07665571208678837, 
      0.4909360780018989, 
      0.09621321901718992, 
      0.0904687453396179, 
      0.08740349990698447, 
      0.02249770796821104, 
      0.112147484872038, 
      0.01310396652865114, 
      0.004663035660997155, 
      0.02498927031492608, 
      0.1443149523901307, 
      0.0060737059370760986, 
      0.09993041401271542, 
      0.05037307774020341, 
      0.07930808690739581, 
      0.21118520231547064, 
      0.04789391142610775, 
      0.03493191507510723, 
      0.24500811438948136, 
      0.15447133561767828, 
      0.08913864892695797, 
      0.001431773416014702, 
      0.005359517988856242, 
      0.06269371090813944, 
      0.10420147426539024, 
      0.12444841249062223, 
      0.07298983865059971, 
      0.15003583649198313, 
      0.011961070040252146, 
      0.20312646873944828, 
      0.26994655285268754, 
      0.02080513797424748, 
      0.15328209390145944, 
      0.03271583412112003, 
      0.05292785709110071, 
      0.050722701606377284, 
      0.015506280095842442, 
      0.14834448784685825, 
      0.0258353973566327, 
      0.053734084681969184, 
      0.10980948649265396, 
      0.06058004684281778, 
      0.059702390437691405, 
      0.19022342879826717, 
      0.030028632051489798, 
      0.0540959868935038, 
      0.1697765439686888, 
      0.04732027014426999, 
      0.02402024784600439, 
      0.00442550378318794, 
      0.044310928800632664, 
      0.11739743193574455, 
      0.06071905027650641, 
      0.1522101349177955, 
      0.1417339144816761, 
      0.021666841195572797, 
      0.04265490908815081, 
      0.02312053036748024, 
      0.15722117379306688, 
      0.18405643033892125, 
      0.13459281110846036, 
      0.3107499994269707, 
      0.2321442655735594, 
      0.9425335061029458, 
      0.0517315584899026, 
      0.012262477215976154, 
      0.07551836144055245, 
      0.01840976992934944, 
      0.031064207799352206, 
      0.0036760640415349015, 
      0.10612306886816525, 
      0.11331433347866472, 
      0.06827721235428334, 
      0.21507918098135176, 
      0.014799997047018395, 
      0.08420674395760694, 
      0.025404413473027247, 
      0.019064653129815715, 
      0.028120284933783064, 
      0.13073057090664753, 
      0.0631062780648191, 
      0.015543073143305325, 
      0.020774683544204958, 
      0.035145871266336004, 
      0.03635515034300771, 
      0.050226387357088564, 
      0.08445876361924132, 
      0.045670505018386154, 
      0.016950725528922652, 
      0.24207515973115523, 
      0.014674041035965773, 
      0.0031012954445609146, 
      0.031160732531626163, 
      0.008993040652061182, 
      0.29173910214057364, 
      0.021213471630743105, 
      0.037413035794975125, 
      0.10423812101734069, 
      0.23069658271049506, 
      0.03273433042201197, 
      0.18965218489679705, 
      0.009640177571631377, 
      0.1551292472881088, 
      0.099368523908047, 
      0.01915903062991691, 
      0.1663276240000616, 
      0.01988098197926525, 
      0.026541065611644824, 
      0.21606305154652622, 
      0.031077622937543774, 
      0.03890100909306036, 
      0.020371006138131652, 
      0.03728809998710394, 
      0.07494816843025588, 
      0.20648781712193431, 
      0.20804931357271206, 
      0.00781322778045178, 
      0.09117215405409915, 
      0.11268598905198303, 
      0.024158367006500172, 
      0.32820215646163187, 
      0.13227865178023357, 
      0.025760697524677426, 
      0.06774836475021002, 
      0.00984013079680127, 
      0.009391650381686168, 
      0.05038409272022037, 
      0.161027125973104, 
      0.06487346428271458, 
      0.05558996174875125, 
      0.017147405573730803, 
      0.028692068545606984, 
      0.05001236349795306, 
      0.20445805214549267, 
      0.11702370545985999, 
      0.04736520747008274, 
      0.008533826426482668, 
      0.08143882226486576, 
      0.05703659211256725, 
      0.07663658495211757, 
      0.031626359408109865, 
      0.07232823236141918, 
      0.0170275244761922, 
      0.10645546508346203, 
      0.05744120297891997, 
      0.03657938382411585, 
      0.0425545904647237, 
      0.6192090265194535, 
      0.03298814043576702, 
      0.035176440769933905, 
      0.011533411065934765, 
      0.04054476761688613, 
      0.16302005720217472, 
      0.008042472046269157, 
      0.04685727664439262, 
      0.04384158153229884, 
      0.03811787490867962, 
      0.11993213206553402, 
      0.25503217485703766, 
      0.20385788561853854, 
      0.06087255522650305, 
      0.23918261791640538, 
      0.24078867141050844, 
      0.19466628764196633, 
      0.029868986358457653, 
      0.2512587464987442, 
      0.1195370284061477, 
      0.07290897471743758, 
      0.08535326397090011, 
      0.23151028260039688, 
      0.05318365851002418, 
      0.6767261269067126, 
      0.011274992256847142, 
      0.11667799233481152, 
      0.01354988384244547, 
      0.02045439144931358, 
      0.038866313960891526, 
      0.06666068958504551, 
      0.06427361290666075, 
      0.08397928199906407, 
      0.17488352740567276, 
      0.002905118200884201, 
      0.06426151040436233, 
      0.08522622644066494, 
      0.010376338760572059, 
      0.12884661217402854, 
      0.07533768423379267, 
      0.025573270704815226, 
      0.03925190221229117, 
      0.011697155380539614, 
      0.013844741269742654, 
      0.02685946307261238, 
      0.025908394765353535, 
      0.056335273951865814, 
      0.026900811607697993, 
      0.013132474521994413, 
      0.03668083274757563, 
      0.23556303996180844, 
      0.03200379509441745, 
      0.0265509238761698, 
      0.07992026888896865, 
      0.06056286681875505, 
      0.020681989600440664, 
      0.10963972176739119, 
      0.5096093371819044, 
      0.039873973447149734, 
      0.34524210691693935, 
      0.11141730840069768, 
      0.04910284601536579, 
      0.10953420351521827, 
      0.0717355537821543, 
      0.08831560766414476, 
      0.2375274275503053, 
      0.046897197625990025, 
      0.005444675812074376, 
      0.008836386891951814, 
      0.05211606858284166, 
      0.013786309680315717, 
      0.02354992044099938, 
      0.020374149317084637, 
      0.006926878354868296, 
      0.5429162609448532, 
      0.05080393297183071, 
      0.16066049885073774, 
      0.024385244948105227, 
      0.030572600725839207, 
      0.016731484501212042, 
      0.013256602330740426, 
      0.06618158248757386, 
      0.07431134035277714, 
      0.19950273436159155, 
      0.01793969961854698, 
      0.03904829628536943, 
      0.04159295507350478, 
      0.10877282143956328, 
      0.010236232860033662, 
      0.0060518754445911364, 
      0.040691079294281986, 
      0.022904696991717963, 
      0.07009611945016124, 
      0.03218123991030728, 
      0.07134492164616318, 
      0.05816530801437425, 
      0.03904253802025841, 
      0.0024269259562085892, 
      0.003744420294915228, 
      0.009752024589083953, 
      0.07337790129962539, 
      0.03497434051723976, 
      0.008844489111680816, 
      0.04329631178967381, 
      0.29293473929633324, 
      0.2857198498903552, 
      0.042411017836786344, 
      0.12827328506328325, 
      0.06485615547447106, 
      0.019542865095618943, 
      0.014993818088491956, 
      0.0026140536817697373, 
      0.024444916834055398, 
      0.037714119555286627, 
      0.018903313073019574, 
      0.15897487175639544, 
      0.10710030896873649, 
      0.12836694040823554, 
      0.17752549580021718, 
      0.5628367202122939, 
      0.06141160822615011, 
      0.15420510880952476, 
      0.026137206352673786, 
      0.1226477890525205, 
      0.021928279415694547, 
      0.11385502069860066, 
      0.29038770634000954, 
      0.08889966397158569, 
      0.04040795179994472, 
      0.01629836718512142, 
      0.032701906700907925, 
      0.024603216410042802, 
      0.006787470701959596, 
      0.02466817337834685, 
      0.010944381734560452, 
      0.05300868337660729, 
      0.0038974491136709736, 
      0.018635930177918182, 
      0.015311444424170855, 
      0.12714180481759024, 
      0.011739447482353506, 
      0.015666609560038514, 
      0.0037266881702288594, 
      0.09193689757695465, 
      0.09303241775400828, 
      0.11921138779940857, 
      0.0023110450267903736, 
      0.6161525279018, 
      0.016074360007963345, 
      0.044306655503164205, 
      0.045012229643048414, 
      0.0576182027592895, 
      0.47548209061005464, 
      0.013339219065381555, 
      0.02053720110001187, 
      0.04323587344838609, 
      0.04137048118143557, 
      0.0049933801283347165, 
      0.13091788790970482, 
      0.10536011223979151, 
      0.013159387034869437, 
      0.02161452160300264, 
      0.11374890944666269, 
      0.11893409231221472, 
      0.04467381282217858, 
      0.026838230990420167, 
      0.05339958827559889, 
      0.009118681657141732, 
      0.05195206612155275, 
      0.012412134712418782, 
      0.003437604628322047, 
      0.058270923311116475, 
      0.028726856662431098, 
      0.0343070162183778, 
      0.14992895561430827, 
      0.6605059001815905, 
      0.03413117101209644, 
      0.06778600652835189, 
      0.05458635997834828, 
      0.054360635907507636, 
      0.11587072039745352, 
      0.01828211538404505, 
      0.02077300746280503, 
      0.17796790704493656, 
      0.005314353884266969, 
      0.1422605876923383, 
      0.09857793779802894, 
      0.21907369969391655, 
      0.011021372637422295, 
      0.0031866156360374864, 
      0.027469458340382263, 
      0.7141951278365857, 
      0.11360698854480139, 
      0.046602487181705274, 
      0.057410484360846836, 
      0.05082762361163343, 
      0.15253319331927584, 
      0.023410972223378936, 
      0.03663922127042374, 
      0.04100310657428483, 
      0.025593589290866352, 
      0.3618303930797725, 
      0.11292112210524609, 
      0.02646896424951811, 
      0.0691180687372985, 
      0.006059983500722682, 
      0.02334100333199898, 
      0.007920895302271316, 
      0.0036470803657261044, 
      0.23060756599632729, 
      0.014592675098882091, 
      0.03499677107702401, 
      0.023614746792801282, 
      0.03510163632187953, 
      0.17528866792060638, 
      0.11525475299687463, 
      0.01966868514466392, 
      0.32829216895238084, 
      0.0034172044317272426, 
      0.7937448267411651, 
      0.47284118453844043, 
      0.001934369311159156, 
      0.02715231104641622, 
      0.10377136205183791, 
      0.0749295769988454, 
      0.019270657638235166, 
      0.05008892446511885, 
      0.14689311242155811, 
      0.09379791382214393, 
      0.01193843584940198, 
      0.05189180401818088, 
      0.013336263398847976, 
      0.11697875164937134, 
      0.01763005064766538, 
      0.04140401673772464, 
      0.04328412434486964, 
      0.007808205862008653, 
      0.008891034729063933, 
      0.08696101138246737, 
      0.05563693134219659, 
      0.06474527193138944, 
      0.04693898731808824, 
      0.1043616233632502, 
      0.1181212513803403, 
      0.04223569750127352, 
      0.2117306038716432, 
      0.12429616709798558, 
      0.07146510125394784, 
      0.5323208749036034, 
      0.03196980760782074, 
      0.022871435798013085, 
      0.0641755817368725, 
      0.09186472521013189, 
      0.06911075776077427, 
      0.06092236244180597, 
      0.010886660063437947, 
      0.10031297409993671, 
      0.003099544342351331, 
      0.10637359539749672, 
      0.06027860785802966, 
      0.005579685848119691, 
      0.029502952890750105, 
      0.012844894843753996, 
      0.006056324162345645, 
      0.0379013648508199, 
      0.1631680617660237, 
      0.012187586346549569, 
      0.0897451770358491, 
      0.161593917766815, 
      0.04955952184941929, 
      0.00939358668200467, 
      0.17508205672473642, 
      0.054646972768565956, 
      0.059214352213383885, 
      0.12145239089104057, 
      0.0755022331446104, 
      0.06898921014311384, 
      0.008138001579144969, 
      0.011977035764896738, 
      0.004346158622306323, 
      0.03178458571034323, 
      0.15640555240254278, 
      0.28266981187481893, 
      0.019670732518914612, 
      0.02100353863759346, 
      0.0734486519651908, 
      0.06765210863327817, 
      0.17669977467124112, 
      0.07099618799161393, 
      0.053737882691519, 
      0.02377320003506109, 
      0.014841221876566313, 
      0.044260820481616885, 
      0.0626979609832246, 
      0.12378738297669359, 
      0.058043539212779445, 
      0.050627817273465756, 
      0.12362048674087009, 
      0.08707318191723953, 
      0.01551480868102107, 
      0.09645375350430367, 
      0.04224396207097498, 
      0.2970931540638371, 
      0.016544708981450405, 
      0.009617085895666842, 
      0.014213521837697378, 
      0.002824830844832795, 
      0.0041750824545173666, 
      0.004150946066088336, 
      0.022183984902791325, 
      0.06100976385220106, 
      0.01533534710719826, 
      0.0219513429765419, 
      0.02105232023363083, 
      0.02728323640209808, 
      0.04314794675258369, 
      0.05284548500532932, 
      0.04084288510477712, 
      0.3112349849780001, 
      0.008691684348611365, 
      0.21553702719775006, 
      0.008122646111488926, 
      0.03480977186038918, 
      0.14074664560463665, 
      0.11463688252446569, 
      0.07713015678441404, 
      0.12375721631214927, 
      0.36008201811010865, 
      0.11676346611919992, 
      0.20520462874274223, 
      0.102656119941003, 
      0.00406182800992613, 
      0.01500278308123102, 
      0.09661795898427686, 
      0.16892661934108072, 
      0.07576032493735411, 
      0.03852553085334027, 
      0.0319192701630103, 
      0.028207395219213175, 
      0.42024569156469166, 
      0.19231155381372422, 
      0.024439578394430478, 
      0.042747844704133835, 
      0.5002074196261362, 
      0.03535045084134553, 
      0.012193602146896436, 
      0.16442086566072364, 
      0.00618920074241468, 
      0.04169618614653301, 
      0.0782468088616276, 
      0.0322840406025378, 
      0.03245930104503763, 
      0.07690478846293675, 
      0.041180053500916046, 
      0.010599825717870312, 
      0.05134655578301668, 
      0.35742862170438744, 
      0.03757604609155887, 
      0.038203813611569944, 
      0.043382701730424654, 
      0.03040516594552134, 
      0.018487590204659086, 
      0.05115917844183309, 
      0.004760350868187898, 
      0.010593764707114687, 
      0.04188040712940674, 
      0.07296603118150938, 
      0.05906065863845102, 
      0.3374646243615481, 
      0.04163180481203733, 
      0.0277066927539999, 
      0.07992997849567342, 
      0.15649150161225192, 
      0.021634575857539546, 
      0.05932565978704487, 
      0.6581230261726547, 
      0.09967244871426055, 
      0.05792105381110414, 
      0.12856572628475083, 
      0.040908686626223004, 
      0.039399677019767244, 
      0.1934703096347232, 
      0.05073234976607725, 
      0.03707042228917942, 
      0.048415856490603454, 
      0.014916687824890114, 
      0.0301470289244876, 
      0.22596861371151566, 
      0.04738861192034512, 
      0.212115409259121, 
      0.1298730396707726, 
      0.006580358193025509, 
      0.035844177701587626, 
      0.16672728303590134, 
      0.06654024246430236, 
      0.09402917698187697, 
      0.07561578575547238, 
      0.009443900586181858, 
      0.01690725506307713, 
      0.2843237123888807, 
      0.12316831294458522, 
      0.01834573731759002, 
      0.06960752183070915, 
      0.06955641548045072, 
      0.02364291276598183, 
      0.007998644074712952, 
      0.013341341598746139, 
      0.09949892441445302, 
      0.04144765721644846, 
      0.027188003350222957, 
      0.014987994456957457, 
      0.31915948349245926, 
      0.009701533178100283, 
      0.02216745131006721, 
      0.01818562613732204, 
      0.10099180112667479, 
      0.3200661505982414, 
      0.049963468047468616, 
      0.011603338792378516, 
      0.014746739938065988, 
      0.08457080120057434, 
      0.2973179419005286, 
      0.01210182877827916, 
      0.05239205339810595, 
      0.004161281686977858, 
      0.15788255760229467, 
      0.01545743865410982, 
      0.08767239546929038, 
      0.20162306880962022, 
      0.1090962554512247, 
      0.2883413120085339, 
      0.06165353798355639, 
      0.2835494422276216, 
      0.2723073249395734, 
      0.15320738549634552, 
      0.1111862630655311, 
      0.16248781534316464, 
      0.07410974617177371, 
      0.11629710553519886, 
      0.014880135747954907, 
      0.038756249372245685, 
      0.03709737443487102, 
      0.18439863779278695, 
      0.353596755573393, 
      0.00494039965149367, 
      0.037731163318485875, 
      0.11104043512116757, 
      0.1808863234453668, 
      0.0026802453345393107, 
      0.28624812350868967, 
      0.07991676552028285, 
      0.04216548299729352, 
      0.3776364314030193, 
      0.008056987921490963, 
      0.12175221121688293, 
      0.03529610947436643, 
      0.0072309148808836834, 
      0.007067773043174259, 
      0.014573782449627315, 
      0.03754785218296818, 
      0.06642911076758871, 
      0.08396412788341165, 
      0.8695446434634257, 
      0.16375846365132235, 
      0.26617524604782794, 
      0.02358462437979161, 
      0.003795905499489965, 
      0.038487607935841446, 
      0.023936991059554834, 
      0.027572241523634022, 
      0.04854525140772673, 
      0.013284166827072124, 
      0.08210210915022008, 
      0.06639065683939403, 
      0.03240971408958111, 
      0.013030901215851294, 
      0.027575731534232244, 
      0.05067125712141844, 
      0.22120637140362484, 
      0.037834884691036734, 
      0.38567504534354424, 
      0.017828598393553264, 
      0.14067790526755358, 
      0.01889641183799795, 
      0.13157963458361904, 
      0.07185766162909463, 
      0.03355782564873342, 
      0.0194571106000513, 
      0.053437850264613306, 
      0.009870621598018142, 
      0.16946300498662026, 
      0.01588439081902866, 
      0.019640511863758443, 
      0.12771217064382775, 
      0.21242191891420936, 
      0.4308119794464393, 
      0.0207740139656831, 
      0.1388468314755439, 
      0.03239095643013227, 
      0.005378919053800203, 
      0.1844198739147644, 
      0.06413121740555107, 
      0.2544874553691291, 
      0.04105028004525049, 
      0.021682218485822344, 
      0.07146518321353026, 
      0.019090602965096765, 
      0.01934974352612522, 
      0.018158795116934665, 
      0.054882522320472124, 
      0.021469362417003, 
      0.01870333791681397, 
      0.08230712145613546, 
      0.05302987265640112, 
      0.010843866552440087, 
      0.03500479747826282, 
      0.029541642596431415, 
      0.09506130900966944, 
      0.04012214382060937, 
      0.022352949437627223, 
      0.12047476090636983, 
      0.1566941874984838, 
      0.0850808661540788, 
      0.008466685175554574, 
      0.38923656764784376, 
      0.05546867172363195, 
      0.11502103630207389, 
      0.03544667330248624, 
      0.053730327027164, 
      0.04974361342876413, 
      0.04947349822703328, 
      0.10532927554119058, 
      0.043768013087119695, 
      0.049684686913091226, 
      0.07519696344446351, 
      0.022381986060420377, 
      0.006452326355405958, 
      0.012960407732365762, 
      0.039471833955313805, 
      0.12075379321202603, 
      0.0417138731728754, 
      0.029848595808801733, 
      0.35615696080769893, 
      0.02100412865140729, 
      0.05629751040638531, 
      0.010286955560409304, 
      0.021149910032958134, 
      0.11595179934995657, 
      0.07009114782363161, 
      0.03106516338507941, 
      0.06964593507172762, 
      0.04296404672014798, 
      0.04290355491006856, 
      0.04491953936342808, 
      0.1459033109029422, 
      0.05117787512276522, 
      0.02787540553804091, 
      0.06642064924727695, 
      0.19491608146599873, 
      0.3670453365920371, 
      0.10175093321913423, 
      0.013119772909938373, 
      0.05220840301975033, 
      0.01044671500025989, 
      0.01902878253876337, 
      0.030713377678154553, 
      0.00131104946335674, 
      0.08767734309133823, 
      0.12235005817612239, 
      0.14059075968479118, 
      0.0018472610684525075, 
      0.1808907572107872, 
      0.051562264831586664, 
      0.04885610215996233, 
      0.14347891181002678, 
      0.010170545634342946, 
      0.03291058120984422, 
      0.06606502591579204, 
      0.047830947039779956, 
      0.08665269319141916, 
      0.008374275784258488, 
      0.022943865695614702, 
      0.04328949886348428, 
      0.1645509614951357, 
      0.02037224199474677, 
      0.018610767501297112, 
      0.20665907575382017, 
      0.018866520098062223, 
      0.1009098395692567, 
      0.6875970962880443, 
      0.01078545048803644, 
      0.021206082728066046, 
      0.04075522627990304, 
      0.0788297292196333, 
      0.021344524148708677, 
      0.01141181667166093, 
      0.22754515964404315, 
      0.21514600420495825, 
      0.254526232705568, 
      0.05105212262094807, 
      0.07788707866217763, 
      0.014533987179463116, 
      0.007945853069478075, 
      0.11398636310622015, 
      0.056329501049335616, 
      0.09638672242611365, 
      0.038923747125853864, 
      0.12002789068104125, 
      0.04607649347160889, 
      0.021133209733251408, 
      0.015136436485758043, 
      0.06948538784115572, 
      0.0032740302555709783, 
      0.13175303239791678, 
      0.03813512771893419, 
      0.017763707408426442, 
      0.5098305753475565, 
      0.015833755422138576, 
      0.03615478361870106, 
      0.04550758076417026, 
      0.0838440962545993, 
      0.015094402154162688, 
      0.031434403826213556, 
      0.10479733732486828, 
      0.05173530005649527, 
      0.01936073857226274, 
      0.05863313902583811, 
      0.0726899958010382, 
      0.013015610285716498, 
      0.1097213304515667, 
      0.014531856763861017, 
      0.07205351598885511, 
      0.038877551607843834, 
      0.05659445029119544, 
      0.03350981683236175, 
      0.032497356164841534, 
      0.012432306999426804, 
      0.010441904284827329, 
      0.027075094292057816, 
      0.0674296340088916, 
      0.053705742036104356, 
      0.3870617695640366, 
      0.015951568421255287, 
      0.00881782462350991, 
      0.13362197555333025, 
      0.09944148635000251, 
      0.022782838500888247, 
      0.06181730454997085, 
      0.011804591419904356, 
      0.08733872719483368, 
      0.034669153236832874, 
      0.06358821263512471, 
      0.053356761672076015, 
      0.11740835180721255, 
      0.4381389894486873, 
      0.01439725787600645, 
      0.0050037170326265226, 
      0.03917207351785957, 
      0.07944901680212994, 
      0.10561103556530424, 
      0.07416256603177823, 
      0.017036054766043366, 
      0.14016935538314895, 
      0.3521398510025057, 
      0.005520713582006914, 
      0.03287230903674244, 
      0.017921751364381636, 
      0.08922980809032603, 
      0.00919999666910357, 
      0.0086201546683071, 
      0.007221191783553523, 
      0.05942531208230593, 
      0.1365597721802792, 
      0.03750676384220681, 
      0.019543996671804762, 
      0.011125556242901857, 
      0.13672041606188792, 
      0.10556226112163891, 
      0.01861573150345784, 
      0.08463292504873197, 
      0.014164926629962826, 
      0.04179407154035484, 
      0.10459423313038621, 
      0.07040463794799186, 
      0.002784316720878092, 
      0.020913362883577175, 
      0.058487529204437276, 
      0.20216965202056988, 
      0.09724889361139095, 
      0.10499595160984741, 
      0.04245745599949423, 
      0.07881050670005701, 
      0.031564862128748705, 
      0.08360944141706841, 
      0.11412130944286378, 
      0.08212396691230357, 
      0.10380651760031658, 
      0.014997206973312565, 
      0.021039579996132284, 
      0.0476348472476386, 
      0.02210204338426546, 
      0.017135957547294023, 
      0.007279514417234731, 
      0.10132009325651772, 
      0.09441253933254587, 
      0.00973488049287269, 
      0.20590901558078442, 
      0.011476184941930168, 
      0.026519373543567922, 
      0.023375064793279287, 
      0.0645270866433011, 
      0.017347848393447055, 
      0.08706391385698349, 
      0.010311497427892896, 
      0.6858641062046843, 
      0.08929585643162488, 
      0.027380977565099805, 
      0.03273752154377807, 
      0.016510736677031422, 
      0.0025804929293130473, 
      0.012650474169430489, 
      0.0043439658041014, 
      0.5562012734038501, 
      0.02763952172963509, 
      0.018180053055979018, 
      0.015396491513407006, 
      0.009603128487566823, 
      0.13265097897011527, 
      0.003827358017845165, 
      0.006272850419909865, 
      0.009864577463128773, 
      0.8528309728918277, 
      0.04082464670235806, 
      0.029918445759478263, 
      0.047274813168373, 
      0.09333031686199679, 
      0.07319365785784797, 
      0.02150654499237437, 
      0.03141694307951051, 
      0.023800379468704974, 
      0.009479057563036887, 
      0.003942469310299118, 
      0.3414970512354288, 
      0.00607113540971654, 
      0.03253150534928763, 
      0.0220520956770251, 
      0.5018479378525033, 
      0.024745079106029064, 
      0.028726167470003595, 
      0.05113345911700673, 
      0.04823737775184268, 
      0.15710416078822795, 
      0.025216715875330552, 
      0.00312880061772118, 
      0.0872462271212175, 
      0.05509294371050817, 
      0.27740327351730215, 
      0.029963433629032935, 
      0.07951936118315081, 
      0.042189897670180755, 
      0.09705129428991818, 
      0.010217410162645458, 
      0.005345002728494202, 
      0.024901123656074272, 
      0.018296254743212562, 
      0.006732510598493739, 
      0.06065510226964966, 
      0.03757297355244552, 
      0.03795438592178975, 
      0.024138235425978954, 
      0.005581259255769408, 
      0.004159941323165645, 
      0.023213950093585897, 
      0.06490110476493492, 
      0.032413316932556425, 
      0.008567283145110956, 
      0.006480818617721988, 
      0.05058016203071658, 
      0.05483382612518428, 
      0.005593783253446574, 
      0.05964336155819549, 
      0.025461681732741243, 
      0.05481665654662431, 
      0.004305202711043965, 
      0.013729012010905357, 
      0.0220934399935134, 
      0.07045040481427939, 
      0.008536925358018825, 
      0.19101211369212778, 
      0.18377765605456325, 
      0.006712259547393089, 
      0.034983792320083966, 
      0.005590799335124444, 
      0.012870671705470103, 
      0.09017796088768006, 
      0.2147666929809611, 
      0.03904396151761239, 
      0.08773468773581138, 
      0.11614977421726293, 
      0.07599958414142576, 
      0.08202933724339759, 
      0.030921446353688552, 
      0.2079566896373052, 
      0.16987102786214583, 
      0.010821550255100587, 
      0.010262074663839948, 
      0.08632351135633222, 
      0.02175913690837875, 
      0.01939440950570483, 
      0.04444631744832028, 
      0.00791264882670671, 
      0.030406592582448554, 
      0.04689851767730982, 
      0.06792196170729475, 
      0.09772366583907596, 
      0.005018745574415262, 
      0.09610374747562109, 
      0.044790225839003155, 
      0.02801497697397094, 
      0.006267440594149249, 
      0.0045523760047289485, 
      0.022372564302121103, 
      0.007828197370294611, 
      0.08736552839084968, 
      0.17971572415601111, 
      0.009462241605172325, 
      0.07959307047610722, 
      0.028158328485209178, 
      0.09056615003479893, 
      0.09616524694642115, 
      0.04446998539665065, 
      0.15597413802429305, 
      0.014824835275583006, 
      0.10172145112522446, 
      0.01275529931782907, 
      0.02896809029339681, 
      0.029879846738517343, 
      0.04456873996038341, 
      0.059293394679503696, 
      0.03584640414382247, 
      0.018740464519776075, 
      0.016767019043457794, 
      0.13964321716001288, 
      0.04671145194962768, 
      0.003058208699915309, 
      0.01198256786203064, 
      0.07835699420988185, 
      0.020953498697753252, 
      0.08925077791131517, 
      0.07790158358144293, 
      0.09041181665832393, 
      0.02679451109799485, 
      0.08250045270792673, 
      0.1950094951121864, 
      0.23854168769411682, 
      0.14751904708264368, 
      0.04243045271873142, 
      0.5556651698546553, 
      0.004707011807085857, 
      0.09094960410851065, 
      0.30738805087212245, 
      0.017852067591103193, 
      0.012387077094815341, 
      0.010812293505317233, 
      0.10833605509402343, 
      0.02309896403958469, 
      0.00343995481329372, 
      0.0684180688678016, 
      0.21624115576541625, 
      0.16988369875618564, 
      0.518404214948604, 
      0.011939764235126271, 
      0.0702064917708122, 
      0.42679053828770963, 
      0.06211061494247048, 
      0.004003733643665871, 
      0.27117795755674357, 
      0.010946735438824594, 
      0.004104984020517998, 
      0.16804400897782273, 
      0.0623296063411672, 
      0.020836952578747563, 
      0.1434874682131875, 
      0.15353306042855605, 
      0.06734201107505308, 
      0.07752073582573045, 
      0.013449362526178291, 
      0.005900579447546786, 
      0.3966298110695815, 
      0.08706101106098571, 
      0.024833970366827933, 
      0.022293072744863814, 
      0.014647858847698118, 
      0.10908898280171272, 
      0.05005241755886847, 
      0.07681527873904628, 
      0.009113112803688213, 
      0.7846601855106277, 
      0.06595919666361982, 
      0.006919886521438866, 
      0.04388781086128719, 
      0.08634483601893907, 
      0.23565228227361057, 
      0.06944339965364106, 
      0.03361369073890914, 
      0.01355319229827076, 
      0.07927297605307539, 
      0.054947629261141946, 
      0.0029593077316400276, 
      0.6823271525426066, 
      0.2095114611189987, 
      0.03031510932174167, 
      0.007017469777021446, 
      0.014412283756403558, 
      0.17667067769882572, 
      0.005082424072204182, 
      0.056434336179504274, 
      0.015443563179787826, 
      0.06683029436493218, 
      0.15457256013667803, 
      0.42930632959134374, 
      0.01767891586110769, 
      0.012033549365263017, 
      0.014787709157811335, 
      0.15846795574622274, 
      0.21329294691418388, 
      0.16448395649299113, 
      0.03213302540812315, 
      0.010087964379977837, 
      0.18494078205649955, 
      0.06857642993326096, 
      0.10296618731164975, 
      0.008559684001308535, 
      0.18351480450337918, 
      0.07305306044035895, 
      0.03353282007824088, 
      0.09870853786079373, 
      0.07539914335859142, 
      0.12752293627202338, 
      0.2009751096930371, 
      0.2688239173530148, 
      0.5543390517943777, 
      0.0135584052297828, 
      0.006296375814657775, 
      0.04319533684264958, 
      0.028948614951600254, 
      0.10525654320298773, 
      0.16939156698384894, 
      0.06041053476764924, 
      0.08436462346258841, 
      0.018901981181221043, 
      0.0029874495835802246, 
      0.05048830217391717, 
      0.22571577654467992, 
      0.023729072679127775, 
      0.015585336283629526, 
      0.07078907437967297, 
      0.09049752986658657, 
      0.02977713303602529, 
      0.039504266297244024, 
      0.04458399347488012, 
      0.014151006684187185, 
      0.05818060020325003, 
      0.06515912356958863, 
      0.013848289368203967, 
      0.03840807943982104, 
      0.022709569663811196, 
      0.24278559151435627, 
      0.5551018832345895, 
      0.035878655941851384, 
      0.024201068587195503, 
      0.09334138106406617, 
      0.030228990043018912, 
      0.01374064117977966, 
      0.7597533638213516, 
      0.025433066887867326, 
      0.0346619776787475, 
      0.08253049564012455, 
      0.019366692885809646, 
      0.13671455805998015, 
      0.01655840430619816, 
      0.016362372410469773, 
      0.04468664528614491, 
      0.02225929033038969, 
      0.06202510754802336, 
      0.02360035579355933, 
      0.03657371760434141, 
      0.08255019345355663, 
      0.015537369685321946, 
      0.08412794727693226, 
      0.009707812738713063, 
      0.13179313423278144, 
      0.125576875542444, 
      0.5853411773683761, 
      0.05129666124835998, 
      0.09215639733359318, 
      0.009716969986772607, 
      0.1999974551986984, 
      0.03133350625960227, 
      0.028898486244073755, 
      0.010182853989214133, 
      0.011836820669083677, 
      0.14387019285293862, 
      0.059794597533432386, 
      0.06096879160326489, 
      0.034078568229552755, 
      0.2784202633887922, 
      0.010700197684127296, 
      0.18252980311686237, 
      0.060312261834747104, 
      0.025986358759953178, 
      0.23781513436718874, 
      0.03072327379843809, 
      0.026509928808881488, 
      0.10391386334749537, 
      0.007816442298557968, 
      0.028928088023278703, 
      0.013808394609950475, 
      0.22873028111832844, 
      0.0020803586970607633, 
      0.003194515525619683, 
      0.07378205925295395, 
      0.0669853898150823, 
      0.04118733620528401, 
      0.022100538028610617, 
      0.016644379186018448, 
      0.06572373836994173, 
      0.00804247993434793, 
      0.009143427623706417, 
      0.010804866482806279, 
      0.09553241743453228, 
      0.009511234811200016, 
      0.013232502613425217, 
      0.03247746803637651, 
      0.07015199041345754, 
      0.018690296158045967, 
      0.35190506485366574, 
      0.0971315607936351, 
      0.39001885983400775, 
      0.14911672714491922, 
      0.036993708309735765, 
      0.09230894354900569, 
      0.01233246587007563, 
      0.02026490088059537, 
      0.013358180895373056, 
      0.01394203384934954, 
      0.09028905174421117, 
      0.08081788221977217, 
      0.013242761955163648, 
      0.4392877754398395, 
      0.19012649022916564, 
      0.09759965480317911, 
      0.004182875349783416, 
      0.18898635818802975, 
      0.022270215656184447, 
      0.037168613487198125, 
      0.06315545797406813, 
      0.03917108591277238, 
      0.07657568662918258, 
      0.018417684832485022, 
      0.1346280044407754, 
      0.017831039076435986, 
      0.021157200334279504, 
      0.03271218796363499, 
      0.01627501997194541, 
      0.24383824499887136, 
      0.2375846017391052, 
      0.05512002258557531, 
      0.12964010359400197, 
      0.028889331233479962, 
      0.0072909301257777, 
      0.023755723685826492, 
      0.042264359903615545, 
      0.05668248418087259, 
      0.03180567068401411, 
      0.11088684175021235, 
      0.12297170132323192, 
      0.01443347896833159, 
      0.017104310827888526, 
      0.01996731226956104, 
      0.2909578297886452, 
      0.009687014346524324, 
      0.0035832758739730635, 
      0.04701221525544483, 
      0.137222232337521, 
      0.022821968213024374, 
      0.037828049016175994, 
      0.023914040417598124, 
      0.14395219287790745, 
      0.06572078931976433, 
      0.02739022344729058, 
      0.02870289260630319, 
      0.028641933400101627, 
      0.102798552715141, 
      0.22342108633128352, 
      0.027006600717541362, 
      0.6491510705352439, 
      0.16398188363161798, 
      0.12247212911310144, 
      0.06425523976401874, 
      0.01837286677437329, 
      0.007293896698703558, 
      0.2659840972092834, 
      0.11777989928236203, 
      0.010262956248320873, 
      0.6145627903353792, 
      0.051108288595786415, 
      0.006253279303677949, 
      0.023730573308476655, 
      0.02171578244129557, 
      0.07129539386524002, 
      0.021673585819253903, 
      0.09707300001577454, 
      0.0286960347963595, 
      0.11702978350250302, 
      0.0075040944058393805, 
      0.019751963501642385, 
      0.0635488545050897, 
      0.14551108537138105, 
      0.03701372593635777, 
      0.11687518840873547, 
      0.21986522369291706, 
      0.059123347964970645, 
      0.010149644022368481, 
      0.005396884465068512, 
      0.14201221966209676, 
      0.029945333585142866, 
      0.11808535794434814, 
      0.026720294438693462, 
      0.007094192612980402, 
      0.08062355580275142, 
      0.012006685029600112, 
      0.028083935177713883, 
      0.08124050725627584, 
      0.3296235926578181, 
      0.0024120351838307673, 
      0.10274750954512465, 
      0.09841454363270538, 
      0.16479185421368517, 
      0.01653452502633227, 
      0.06945203929498682, 
      0.5307247670645909, 
      0.5981671857813156, 
      0.283653573297348, 
      0.06045316298799969, 
      0.01707273757445915, 
      0.0033144523003949943, 
      0.00835981716390795, 
      0.055738547347562485, 
      0.028399745433121907, 
      0.004497829450677979, 
      0.07675786649460703, 
      0.007402267679874525, 
      0.02821388168594339, 
      0.2517773564556024, 
      0.11607331141249273, 
      0.023714709447855, 
      0.022754299682490577, 
      0.04924340204300282, 
      0.1499963425055935, 
      0.00798013004040904, 
      0.12576803055458496, 
      0.04236163032208661, 
      0.05512822905567117, 
      0.06893897669005236, 
      0.11176920360064742, 
      0.00819746550665709, 
      0.03811546990386391, 
      0.017685673934180222, 
      0.11083586541378403, 
      0.09824589317296284, 
      0.30640778923522, 
      0.030065781876134078, 
      0.03100605272119752, 
      0.008608469579538586, 
      0.12750758733015125, 
      0.038103324473942726, 
      0.03269678423798626, 
      0.09236619134735477, 
      0.051192106723715165, 
      0.02258933159400552, 
      0.09408070926138898, 
      0.01071852225995905, 
      0.014671601967325337, 
      0.028968663802086864, 
      0.026583934193664782, 
      0.044972124446963836, 
      0.01468898236170528, 
      0.02853110715524219, 
      0.15013042211593797, 
      0.08833115485681131, 
      0.009932350440506756, 
      0.3260054405540778, 
      0.07764202547335493, 
      0.195386065889414, 
      0.04147308403366444, 
      0.13808064820346733, 
      0.10177581170146151, 
      0.2295868535154026, 
      0.0075597745145676775, 
      0.018067522262822742, 
      0.09243105323907609, 
      0.15493414597022356, 
      0.043225153720809366, 
      0.011201923018566646, 
      0.06679041662346213, 
      0.042624952060394135, 
      0.06997071078253557, 
      0.09354581317634493, 
      0.038802991835287265, 
      0.004556816628325466, 
      0.17395231928514382, 
      0.030501619033304048, 
      0.06448685133961253, 
      0.002187199646507071, 
      0.008909937988967736, 
      0.5284109726390974, 
      0.5288129838714953, 
      0.009396785269932664, 
      0.010379649913251994, 
      0.04319781936228059, 
      0.04472174903294292, 
      0.0689915721427683, 
      0.010706084212189545, 
      0.04948601659826407, 
      0.016513515397440216, 
      0.09229836832147971, 
      0.04613946494114253, 
      0.07779448959935029, 
      0.10115862788063976, 
      0.039250801340126505, 
      0.009986072933510911, 
      0.006268324177726714, 
      0.01872751681416037, 
      0.03711704073259533, 
      0.09847636280414579, 
      0.16748053321357173, 
      0.09169858173522795, 
      0.34816421920233703, 
      0.12108182459905757, 
      0.02303857530913376, 
      0.010032829377947682, 
      0.0025427126652669686, 
      0.020633228319384092, 
      0.035949994040171324, 
      0.24716727792591314, 
      0.025366195022026992, 
      0.21951298066607888, 
      0.13314007692943952, 
      0.09267077093098164, 
      0.03975026565389748, 
      0.07905596399754286, 
      0.03226660302551898, 
      0.030363537701347334, 
      0.14141842695755943, 
      0.033029216794744, 
      0.01727039543934097, 
      0.04231074238899149, 
      0.0329849311105034, 
      0.01656237055913463, 
      0.029336146428386577, 
      0.012972512893368666, 
      0.11266680287930025, 
      0.4945004350314307, 
      0.0962954127057606, 
      0.12850219301538895, 
      0.07815342816008533, 
      0.32208816757591885, 
      0.04974305706989435, 
      0.028945892829124773, 
      0.013594051252993792, 
      0.03879605037803261, 
      0.012150482101503568, 
      0.028330524673377846, 
      0.03511369253431692, 
      0.031162429506465694, 
      0.025417400830095596, 
      0.004457724014793474, 
      0.025578042098873172, 
      0.023006605075609546, 
      0.08954149675367039, 
      0.13363605458064481, 
      0.3421164246462365, 
      0.02502446591978701, 
      0.016330538386834032, 
      0.04223591783669726, 
      0.03501932580148297, 
      0.01947822274333409, 
      0.018853410268989873, 
      0.020015921856832496, 
      0.06727897071923596, 
      0.19513064999689086, 
      0.01942048229098882, 
      0.012066896465965274, 
      0.1752926801756519, 
      0.05621114257417722, 
      0.08463407221999987, 
      0.021895623698733758, 
      0.13872480088520364, 
      0.014911233325598763, 
      0.005363127684773264, 
      0.01526825931370984, 
      0.03409996150685794, 
      0.14709629558850132, 
      0.24868589367994995, 
      0.20218376979834443, 
      0.3869941594597773, 
      0.12015575879149709, 
      0.010175878038903166, 
      0.12492983534993116, 
      0.022329299772246607, 
      0.004783149161401971, 
      0.39886782299707585, 
      0.04409136171654122, 
      0.09086593131220286, 
      0.16363223703834945, 
      0.09168680958481211, 
      0.03620669014334529, 
      0.021004738195061334, 
      0.02912606353362969, 
      0.08754766888466986, 
      0.014181480674049937, 
      0.15085850325951464, 
      0.1249641685545902, 
      0.031424891889764564, 
      0.05939240074984904, 
      0.2691349830896542, 
      0.02198338411546358, 
      0.052378835780730035, 
      0.010031329315240256, 
      0.012574306024099627, 
      0.01419031451143199, 
      0.043442053100890304, 
      0.16910521516449656, 
      0.16712760369895988, 
      0.08572705690745643, 
      0.06758229386489993, 
      0.002555052132436489, 
      0.08027872632531177, 
      0.08484851605718573, 
      0.2700965956480149, 
      0.0228542223511877, 
      0.03701058803225174, 
      0.021443748876110974, 
      0.031859130369152854, 
      0.033636706620350385, 
      0.27524298100886335, 
      0.10168704413218228, 
      0.4762277466839009, 
      0.054771505930297476, 
      0.030639690579860893, 
      0.0207450329258164, 
      0.009575084157611111, 
      0.012429989230902414, 
      0.02974138348376081, 
      0.10565568117587898, 
      0.04974480324485761, 
      0.05072262869338297, 
      0.3949361192860598, 
      0.04087746937751074, 
      0.1927578326600633, 
      0.2302254549331579, 
      0.007205805269906526, 
      0.012832460667371138, 
      0.10032505009108585, 
      0.07927711569322378, 
      0.09256749414145382, 
      0.1377566409915318, 
      0.15031380136813022, 
      0.02022309000941579, 
      0.029380169400235297, 
      0.01888030138203687, 
      0.08363213829698544, 
      0.023237141348731765, 
      0.038579427204440846, 
      0.010565013834486305, 
      0.009956037977581747, 
      0.17621284722288322, 
      0.03856241633841636, 
      0.03202034821154359, 
      0.008032989406811335, 
      0.1646085624355372, 
      0.005758047017948928, 
      0.1340780876111251, 
      0.14440381683406553, 
      0.04096496118292214, 
      0.02922793939976492, 
      0.01090758384467636, 
      0.03290884029543704, 
      0.056351747836187946, 
      0.03193711516532756, 
      0.05643133299951474, 
      0.14231481671586935, 
      0.20172281411278126, 
      0.06748535704534218, 
      0.009106406765303674, 
      0.14773126623763833, 
      0.06003230794532916, 
      0.016669299190932012, 
      0.173275884236773, 
      0.1142949236054145, 
      0.006509863965936671, 
      0.02890637985130056, 
      0.35069210439930737, 
      0.010538969797836126, 
      0.042430627337198316, 
      0.012332125898861221, 
      0.059607025866871895, 
      0.07185040965922997, 
      0.11125356016597869, 
      0.013671782211392026, 
      0.04935622767916142, 
      0.019113353491458797, 
      0.17119394473480318, 
      0.05026399548984016, 
      0.05502390367583838, 
      0.0171926033752657, 
      0.011297131130337616, 
      0.0176825889999808, 
      0.07435090611468019, 
      0.17157569154360694, 
      0.021964165593157496, 
      0.06512959957962987, 
      0.03405124927038324, 
      0.033217828949481686, 
      0.013246252042905882, 
      0.014199253220912197, 
      0.005263151832578807, 
      0.008190450739856308, 
      0.12851602605848378, 
      0.1550996434521507, 
      0.01114188000588354, 
      0.0021010123704199623, 
      0.09369627882013486, 
      0.10733123160818725, 
      0.08974619561599763, 
      0.24326073261303585, 
      0.07407348783640007, 
      0.07321694102319133, 
      0.004357228525378399, 
      0.1299149562227242, 
      0.19616357762531952, 
      0.009277685726157035, 
      0.022292432321567128, 
      0.753023839137199, 
      0.020644397019126827, 
      0.022437806135917122, 
      0.004689666358728234, 
      0.12592962226672083, 
      0.18458155005502405, 
      0.031721625612094344, 
      0.04201268721924494, 
      0.12217374729995777, 
      0.016274160454445644, 
      0.026141626152712018, 
      0.0751955897894254, 
      0.026999540176987056, 
      0.03753860639696262, 
      0.1358094991257887, 
      0.02418262501260089, 
      0.02825457751895396, 
      0.11247665065951362, 
      0.042516623668884944, 
      0.05641201247197281, 
      0.06825408122433115, 
      0.012170215660680049, 
      0.006287445851286962, 
      0.02485060026748919, 
      0.006932254740516744, 
      0.026059117779971625, 
      0.17043880089207925, 
      0.7566356544342046, 
      0.034078732299531254, 
      0.02761291825325058, 
      0.06206766430693018, 
      0.20070890471243827, 
      0.05462088769343016, 
      0.01811400837909577, 
      0.03474293796085675, 
      0.00276721775239164, 
      0.7898244493312059, 
      0.1518629575204302, 
      0.01678337545553905, 
      0.34568730374064355, 
      0.03044852584441929, 
      0.2947947714229557, 
      0.06675614036146099, 
      0.23985793985234072, 
      0.05852396014250055, 
      0.06169628670781242, 
      0.29618832011514284, 
      0.12985616409930692, 
      0.006103085139955117, 
      0.044081557073085524, 
      0.05555695827945926, 
      0.1707043950810832, 
      0.025938172521135304, 
      0.04045957035624245, 
      0.0051943204718159774, 
      0.02278242559683327, 
      0.10323724715421245, 
      0.056815362667395876, 
      0.038454059416942556, 
      0.02753189598252666, 
      0.04383904708872349, 
      0.08580388334006529, 
      0.1344048289215401, 
      0.14862350990975323, 
      0.034065204605773884, 
      0.0804663500391578, 
      0.030262383476178444, 
      0.01263452179518563, 
      0.009212044595442866, 
      0.5568720682301775, 
      0.008410682444098695, 
      0.024361023244471307, 
      0.003927402211729733, 
      0.08033128705266318, 
      0.046021557828782055, 
      0.0362183798158293, 
      0.2859304519396682, 
      0.26656577348256905, 
      0.171890211786902, 
      0.025915947033139534, 
      0.03702946110019909, 
      0.006432347686482907, 
      0.07596354843368786, 
      0.006328314896602987, 
      0.03325132954590279, 
      0.060224022120453184, 
      0.040690050871048045, 
      0.007818627011310843, 
      0.014018414341182983, 
      0.11522320991769461, 
      0.008664557951136964, 
      0.015259449127769787, 
      0.09761586784682817, 
      0.04421774824448464, 
      0.14049294599008233, 
      0.044060847143968844, 
      0.692390702346108, 
      0.15954768006702258, 
      0.10989840313671029, 
      0.38464654346254706, 
      0.018743699001768654, 
      0.048594710663557944, 
      0.027340663023167847, 
      0.018835674428349106, 
      0.0449505046963448, 
      0.09077334643328076, 
      0.013770364605645, 
      0.011185778131493017, 
      0.07743994797826598, 
      0.005159480412360164, 
      0.007680551762426042, 
      0.008701388246933315, 
      0.017073150721314188, 
      0.10846141547457587, 
      0.12989677954025675, 
      0.018711832837433648, 
      0.13934455430485096, 
      0.02100218819660542, 
      0.02008642067482038, 
      0.14256047803564081, 
      0.041134077084159865, 
      0.020902882027585876, 
      0.11090704837679684, 
      0.028820614139810494, 
      0.03014265558626897, 
      0.014204692924746031, 
      0.8978424418215656, 
      0.2540142809998654, 
      0.47142638923694713, 
      0.07771143060790672, 
      0.08114796856382792, 
      0.21460415582936726, 
      0.05565667344512039, 
      0.04395764078614037, 
      0.10797660121415034, 
      0.5527132762977653, 
      0.18143662969562155, 
      0.1394629011716916, 
      0.017644021086744354, 
      0.02793069197163627, 
      0.04089385902093103, 
      0.023611217724675677, 
      0.38601229892071887, 
      0.10290954187305612, 
      0.045633674642852354, 
      0.01462564241789675, 
      0.1249298513713101, 
      0.06099332822916758, 
      0.12300388151139673, 
      0.019073697301088856, 
      0.031216410085909575, 
      0.018597850233520022, 
      0.19956176750520307, 
      0.09245161897788691, 
      0.07767435068327223, 
      0.46695634205317554, 
      0.11654460552718449, 
      0.04972123191134599, 
      0.025643487828306603, 
      0.09919006938186906, 
      0.10690462454730931, 
      0.023998472968708728, 
      0.17117647106124356, 
      0.033792271578595996, 
      0.11237836738427394, 
      0.021319188805829895, 
      0.0091246853865012, 
      0.013862429021723244, 
      0.00411536099130243, 
      0.005700678754694354, 
      0.034382512544387164, 
      0.04532616207563037, 
      0.014394110282262956, 
      0.0362988559966056, 
      0.05738249751452806, 
      0.05551589547787127, 
      0.018805814536538984, 
      0.515645226010874, 
      0.034382501880436594, 
      0.31830581387774115, 
      0.005393609097925763, 
      0.035620399697523224, 
      0.09451656734118721, 
      0.04612262660964007, 
      0.12055242348332983, 
      0.023815360788150254, 
      0.49751438160854194, 
      0.0024195469694535685, 
      0.12156075017153375, 
      0.039697122349321344, 
      0.09049751335235587, 
      0.03476726093224095, 
      0.006487689482287853, 
      0.014722723225267942, 
      0.2495009566417299, 
      0.14910934236128914, 
      0.02650916142358439, 
      0.014610514271270345, 
      0.10952393110573587, 
      0.01823462251897844, 
      0.20389224739187597, 
      0.031080274299056354, 
      0.017493747556562196, 
      0.03486028396312592, 
      0.16067064605480771, 
      0.006846571297090066, 
      0.06998482811574659, 
      0.016820393735424512, 
      0.054511184837467364, 
      0.02144355763074467, 
      0.07242090922913787, 
      0.05332499998430549, 
      0.05111547731539226, 
      0.6934054119283027, 
      0.30368863943440155, 
      0.09960385516235594, 
      0.05386173616966386, 
      0.197355632830704, 
      0.10482454303072307, 
      0.03734828126484737, 
      0.35503324508821427, 
      0.4771904360154084, 
      0.005567824117397075, 
      0.007193960975726475, 
      0.04258348473826855, 
      0.014177918617560306, 
      0.023181815766040798, 
      0.2017737875549855, 
      0.009246449516466776, 
      0.5370322948418407, 
      0.046744488984269375, 
      0.12895244782374277, 
      0.40393798245373386, 
      0.06390483121551953, 
      0.014574937404782497, 
      0.013276366038019032, 
      0.31381153353832364, 
      0.15772073534815856, 
      0.00638627964758815, 
      0.033416596951679325, 
      0.01440298739061737, 
      0.10743888990111654, 
      0.011566501442006579, 
      0.010272160832226927, 
      0.15247349078606662, 
      0.031399303849888885, 
      0.010977089231193624, 
      0.018798704026253443, 
      0.008141843436419844, 
      0.1651035721374034, 
      0.410209257177842, 
      0.011050715518262231, 
      0.033842278592124964, 
      0.0668594551795072, 
      0.00920123460792427, 
      0.2487294964811358, 
      0.03975377192151125, 
      0.03044764736830468, 
      0.266609236462543, 
      0.14266429945848894, 
      0.04221362979978506, 
      0.25336493219009804, 
      0.06087363980084704, 
      0.04152915161333784, 
      0.11218524619928363, 
      0.043949396046830416, 
      0.063257372962335, 
      0.006430100806841208, 
      0.13777094808273527, 
      0.089096881504037, 
      0.019400695227288062, 
      0.10452681787908362, 
      0.057242338271573684, 
      0.03504002045955701, 
      0.19944934748707438, 
      0.0090472753547525, 
      0.1987311384437682, 
      0.05770252924823866, 
      0.02263830684357054, 
      0.06220280582919587, 
      0.013698173708591062, 
      0.18210007763616456, 
      0.045219658694034, 
      0.13163052907119205, 
      0.0132553295331357, 
      0.042254885286155765, 
      0.011550868980289477, 
      0.06775404085454581, 
      0.03357572496028044, 
      0.0027847267994574156, 
      0.20844832846230557, 
      0.03295716039202937, 
      0.041946760484389174, 
      0.19006890395558604, 
      0.26085618221318324, 
      0.6730023726680903, 
      0.12058274749296966, 
      0.013272939436498822, 
      0.09468710290045175, 
      0.046309948064307126, 
      0.004999801306811384, 
      0.026251107148315016, 
      0.07974727974853074, 
      0.04582731481821807, 
      0.00703786647772256, 
      0.02365425533588895, 
      0.4918831904554421, 
      0.024789351433704365, 
      0.048364535197564305, 
      0.11654663195442605, 
      0.03891908074337642, 
      0.06919986811092746, 
      0.21469910481030796, 
      0.11225279107746758, 
      0.35409436048559456, 
      0.012491797424580616, 
      0.006729614154890827, 
      0.016697920155432096, 
      0.042050719884621356, 
      0.0792842683780904, 
      0.01856637233951067, 
      0.03118516974561694, 
      0.08164408147428713, 
      0.07587018720595459, 
      0.0031771339352530997, 
      0.7752653252426576, 
      0.5667159141878507, 
      0.055225600563033786, 
      0.018650047479278724, 
      0.009307366132583404, 
      0.15470955294808536, 
      0.02369479099989223, 
      0.2156122830949651, 
      0.05588869916029103, 
      0.10686345491410369, 
      0.014815398698857249, 
      0.08509790401785718, 
      0.00823140872924421, 
      0.0195269292800728, 
      0.030799403511101515, 
      0.013906139885854072, 
      0.048027946341032524, 
      0.017578369093272473, 
      0.0281757784062198, 
      0.040887642795469095, 
      0.02951721368703843, 
      0.17973327754535792, 
      0.02550009745850953, 
      0.21186099146142023, 
      0.028693315840222878, 
      0.07245044027623541, 
      0.1322602341935146, 
      0.005871287591309859, 
      0.027882737641580155, 
      0.02263591389927202, 
      0.10311326956931861, 
      0.008206699895556965, 
      0.03581046491020461, 
      0.03935922558989211, 
      0.01626420986143803, 
      0.0784440431412292, 
      0.05117143907577742, 
      0.02529354856994787, 
      0.005250047015672837, 
      0.052724324576640495, 
      0.042529475536536146, 
      0.008005273624021073, 
      0.10166089577097277, 
      0.11747766794593631, 
      0.04177123938070775, 
      0.007718060991168253, 
      0.03030393971186472, 
      0.018714875784263407, 
      0.06409735487188788, 
      0.004314954877146282, 
      0.01771166640838429, 
      0.046160013632561774, 
      0.008670430353343616, 
      0.1986544453576733, 
      0.01597626982269297, 
      0.06941652375348076, 
      0.032961267816945534, 
      0.13098905269997532, 
      0.09399012897278368, 
      0.021131374588373365, 
      0.07188272426606124, 
      0.06630652967248879, 
      0.017586017222592575, 
      0.09344627756704467, 
      0.006515702140370012, 
      0.2866527769856472, 
      0.03741382570202328, 
      0.12341177514159699, 
      0.1157578902320768, 
      0.3048279377806123, 
      0.018871098877511486, 
      0.039317802858500485, 
      0.05489814660877884, 
      0.12710628874091462, 
      0.013273322463102446, 
      0.02669108916609145, 
      0.1512517350551507, 
      0.022935587312639397, 
      0.052615724821349644, 
      0.3845607612183537, 
      0.22817056859470122, 
      0.0332915331110987, 
      0.08321605421368984, 
      0.019768014445302746, 
      0.056331668025582156, 
      0.030977171339345192, 
      0.02439766663944454, 
      0.01905022466803093, 
      0.05099435931516137, 
      0.023294317829171997, 
      0.23185879349929525, 
      0.00574378695232868, 
      0.04784141141123455, 
      0.0065334208125140325, 
      0.9207012248253335, 
      0.25621569352640106, 
      0.025201621749737668, 
      0.08243752546238572, 
      0.036947819822379276, 
      0.046186349404937425, 
      0.02220256303867919, 
      0.05246061586399543, 
      0.20898392951515113, 
      0.05310884146350433, 
      0.013121625139713234, 
      0.04266663543015225, 
      0.06805822854793843, 
      0.06815971363389618, 
      0.016316990657247076, 
      0.013160472930412956, 
      0.011584754422658885, 
      0.14520969551316115, 
      0.026758858871765445, 
      0.09370926374631554, 
      0.0135097267109381, 
      0.034530950753234466, 
      0.06542122150207458, 
      0.2881740734134843, 
      0.03346354989559405, 
      0.03875816373509138, 
      0.1549114844022764, 
      0.00744853406334837, 
      0.018436808594427534, 
      0.027608326323951972, 
      0.06907760324363235, 
      0.01610975394387928, 
      0.26825744809405677, 
      0.22533265982590464, 
      0.2567075208036715, 
      0.007987908208170075, 
      0.010798206452328775, 
      0.004650905339336778, 
      0.014969099090857226, 
      0.03823444635511246, 
      0.02504632045522481, 
      0.15352141678511025, 
      0.13301290526941775, 
      0.0487585642675138, 
      0.029373519163918428, 
      0.048650277773977034, 
      0.02887502316363892, 
      0.026923395435461073, 
      0.14891811357130275, 
      0.15997235949953023, 
      0.023315743590753436, 
      0.1103656159846009, 
      0.21907329958380883, 
      0.02320538739819198, 
      0.32048280250867994, 
      0.012610385515281226, 
      0.061797485058261985, 
      0.04974611047674814, 
      0.031977478535116795, 
      0.12637709082038662, 
      0.2134143204272512, 
      0.08515261350350377, 
      0.15776437250922745, 
      0.009645493461774353, 
      0.026592984285849813, 
      0.49237732152037395, 
      0.021727764528713542, 
      0.0742728216047725, 
      0.06521327418332647, 
      0.010579009254084136, 
      0.06202836542766121, 
      0.03368331937532059, 
      0.027814679685177555, 
      0.011946102761701797, 
      0.11642013395114914, 
      0.20910996580006783, 
      0.15298191187227178, 
      0.5014809187560813, 
      0.24098511607748244, 
      0.10838618393156438, 
      0.012833162341379606, 
      0.014679255029867777, 
      0.07296402870021768, 
      0.029250879862045335, 
      0.09886573730983457, 
      0.08007350291425978, 
      0.014109068302703939, 
      0.15775609150817962, 
      0.03313264828163324, 
      0.05383930985422383, 
      0.09991715375298983, 
      0.12026595935330264, 
      0.5351790456528438, 
      0.22487281697842987, 
      0.05194114919498007, 
      0.019609382189279524, 
      0.4251114921138803, 
      0.1316483370673723, 
      0.10290483633867512, 
      0.03276454951741723, 
      0.18064620789338473, 
      0.024229609286442, 
      0.14803071280425495, 
      0.1333018111346848, 
      0.03132894511442697, 
      0.0057345751590823025, 
      0.027944670686938403, 
      0.8436682575291603, 
      0.054789523619350175, 
      0.20320440994336753, 
      0.1673090087882162, 
      0.019049529763489306, 
      0.015800999103278035, 
      0.09775557969507834, 
      0.02127037090057762, 
      0.08116161534145643, 
      0.03323545651687628, 
      0.007570600448440083, 
      0.029374385086779066, 
      0.016243952810250446, 
      0.12093235142567839, 
      0.12803221013001984, 
      0.02111740896732344, 
      0.4109169654603054, 
      0.009559171838840022, 
      0.043514441354024797, 
      0.2070313140058811, 
      0.0399279433022513, 
      0.020118171027746663, 
      0.5819260858805085, 
      0.03876862747836712, 
      0.018882389811595318, 
      0.023943304292906503, 
      0.04670979876322737, 
      0.4227156372978929, 
      0.06024648176305803, 
      0.11580482888092135, 
      0.21270198934402051, 
      0.04102232031289556, 
      0.045603389895275036, 
      0.010880986183533793, 
      0.08154305859435869, 
      0.17386080948075935, 
      0.013556549809423057, 
      0.05555102407578131, 
      0.05910117050395715, 
      0.04356730189645157, 
      0.035434792409027846, 
      0.013563887354336003, 
      0.08689297683005776, 
      0.3112011266461837, 
      0.010269911789331194, 
      0.012161647352718429, 
      0.024518131349933074, 
      0.12738089188340293, 
      0.022608556981934414, 
      0.23748599275676097, 
      0.1455278049985729, 
      0.04382042601451607, 
      0.048323474141587996, 
      0.010222065136683531, 
      0.12050749892085028, 
      0.08860094712787282, 
      0.06819114848615397, 
      0.09079167170580157, 
      0.044400392962211745, 
      0.06309718546353382, 
      0.0038130089800021546, 
      0.0069717181341633055, 
      0.021241308858459988, 
      0.015019672590811889, 
      0.03976025717112154, 
      0.018614703897333426, 
      0.055932219197128326, 
      0.040480883469460785, 
      0.06394789571489176, 
      0.23250712431518825, 
      0.03894143868613213, 
      0.016276869580760495, 
      0.050519328381788756, 
      0.016419190827535134, 
      0.2540927209636464, 
      0.3844291119145157, 
      0.04133884582329151, 
      0.005847056135884668, 
      0.012334408875729591, 
      0.01207231502027736, 
      0.0206870160496674, 
      0.06060730119373466, 
      0.021029664714504234, 
      0.018339172023251592, 
      0.003763285062881542, 
      0.014424694656816346, 
      0.034053492553303345, 
      0.037048718572924154, 
      0.5197530228661271, 
      0.015702381225114765, 
      0.016659178043208062, 
      0.014545307113573389, 
      0.01364775891370513, 
      0.02989924269478386, 
      0.01632645578540631, 
      0.02406218809787198, 
      0.02274963777823331, 
      0.15053188903219258, 
      0.051312004054392145, 
      0.10447064472018232, 
      0.0438750949194966, 
      0.2950160277309751, 
      0.04096032728455977, 
      0.040856810825035554, 
      0.03427222531102451, 
      0.01597827185330433, 
      0.10859703247538574, 
      0.18287952326059168, 
      0.02855922779810499, 
      0.05327576074434064, 
      0.013410153554018374, 
      0.034582590766693205, 
      0.0027520788349416196, 
      0.01809965792095847, 
      0.32529236851171667, 
      0.017882430244093146, 
      0.05346820215176458, 
      0.007063956666430315, 
      0.08349883796414397, 
      0.006484307811510702, 
      0.24265690288494848, 
      0.5696115938679349, 
      0.15359851454535914, 
      0.0835965688462, 
      0.054114322260086264, 
      0.03250946317616448, 
      0.09480366090712306, 
      0.009112547978617762, 
      0.15665315412713857, 
      0.10405861152812802, 
      0.002771868016229546, 
      0.0327254962453898, 
      0.07161905826573794, 
      0.3790701532165655, 
      0.03511209097133793, 
      0.10424457690422266, 
      0.02876246509238993, 
      0.30586946826735745, 
      0.1460827638982838, 
      0.05218151566601307, 
      0.011061270587198925, 
      0.22660449330289165, 
      0.04067706559454028, 
      0.033765446714925096, 
      0.05391154657535212, 
      0.04245320169802053, 
      0.06739152276857877, 
      0.04986126982019238, 
      0.026672692719703604, 
      0.015246263425738338, 
      0.02425984009455017, 
      0.059576449015112436, 
      0.04462953627418555, 
      0.14032642602630263, 
      0.15454494713630137, 
      0.002741076407632274, 
      0.03716891725141097, 
      0.13897870512006172, 
      0.036386514482887614, 
      0.37906597900661526, 
      0.043109291930346766, 
      0.7202926521249432, 
      0.01991716835112345, 
      0.01514629732649942, 
      0.27377228546587246, 
      0.06710990679516894, 
      0.04211477562189336, 
      0.029613187991026288, 
      0.5834325988533887, 
      0.19697661763140245, 
      0.08185146873117737, 
      0.11646073002684906, 
      0.0029858009762076575, 
      0.08922025933692618, 
      0.03694996914330605, 
      0.004148618489762414, 
      0.012119966863756815, 
      0.02720501013597975, 
      0.03893031116534467, 
      0.024945166527469465, 
      0.01897535018572593, 
      0.011995284495284862, 
      0.0303523801444217, 
      0.2120813155404343, 
      0.04995763456953604, 
      0.10850368673238023, 
      0.024159251358644357, 
      0.0366965310680245, 
      0.08867990846597708, 
      0.00881165143164021, 
      0.13773746087739577, 
      0.02775907820750626, 
      0.01635461077483985, 
      0.03610102367601317, 
      0.009286481759859286, 
      0.6241487538003936, 
      0.04530720991028573, 
      0.04632089247846727, 
      0.025915114519469082, 
      0.0165331774186042, 
      0.02986221307818518, 
      0.022168981186748118, 
      0.004367404679561959, 
      0.005734911917697568, 
      0.046577687360542235, 
      0.02918528570827949, 
      0.3414511704133901, 
      0.004651851920567351, 
      0.018863929419880722, 
      0.060140465778266365, 
      0.024082603643340365, 
      0.041963665555818, 
      0.0038182200032646284, 
      0.018102700340427946, 
      0.06672029183179691, 
      0.005126588685774023, 
      0.06706588001315865, 
      0.033691211768212416, 
      0.09267436590945102, 
      0.5616248208340401, 
      0.03475631690784834, 
      0.06931091945324762, 
      0.019665506798261838, 
      0.0438000299508007, 
      0.005380046736463055, 
      0.024901322991687673, 
      0.07977128804628632, 
      0.08188356342117924, 
      0.019750828680657886, 
      0.007118316034399248, 
      0.029577702843899094, 
      0.018340015904761763, 
      0.0027291654540924676, 
      0.1398450206889071, 
      0.017732130281773822, 
      0.03809635769584114, 
      0.04326814607506068, 
      0.053854050159301635, 
      0.013428783484202409, 
      0.08019389182600739, 
      0.010353718924271168, 
      0.09985187488219285, 
      0.0483999889692839, 
      0.019177740125158153, 
      0.24744330269105827, 
      0.02250960084718138, 
      0.0372951968826554, 
      0.004777261402318555, 
      0.07028550548235997, 
      0.4426455615387059, 
      0.051876732204144314, 
      0.012467976267883808, 
      0.025502720279626113, 
      0.007120818681998516, 
      0.011135945285141379, 
      0.011595977025643663, 
      0.15789222874641726, 
      0.017696657389619962, 
      0.1761371815991965, 
      0.03502779539972253, 
      0.07625639369743788, 
      0.06810925250720544, 
      0.02655643222345706, 
      0.04461780495208647, 
      0.08805677560343898, 
      0.052991797196789384, 
      0.07737553118460486, 
      0.021349939397542546, 
      0.03938416292296311, 
      0.02269191080216944, 
      0.07873227521703804, 
      0.06584252004855369, 
      0.04991210931861272, 
      0.01188974523202712, 
      0.040670256087897365, 
      0.015229079901154376, 
      0.07741093011594709, 
      0.09088470245647194, 
      0.032119332947079485, 
      0.06445898515086254, 
      0.2085872139885492, 
      0.07251718422267411, 
      0.12989529438073197, 
      0.5153998429149971, 
      0.09470532346110938, 
      0.07402447610902732, 
      0.018860152467890717, 
      0.05605211329727512, 
      0.02269317855286546, 
      0.037020797496666674, 
      0.01747617082646949, 
      0.03739549522744228, 
      0.017492852938382243, 
      0.10870018928442506, 
      0.03356429936569097, 
      0.0961227732501752, 
      0.2462409931528638, 
      0.0359202041257684, 
      0.012000374939962958, 
      0.030095751862249047, 
      0.09778068906673822, 
      0.16122144660204532, 
      0.09124519688385703, 
      0.08554451593089246, 
      0.13366145331074386, 
      0.06175940831769978, 
      0.04710163142602868, 
      0.08778459381312056, 
      0.07287821822092258, 
      0.04536380595308057, 
      0.11112807592238666, 
      0.5184941091458001, 
      0.6099229402759523, 
      0.04052007939309219, 
      0.047813984977405855, 
      0.08442786563772946, 
      0.0781467791462401, 
      0.01954522077873603, 
      0.1520501548593323, 
      0.013090870378483303, 
      0.042672998471794454, 
      0.051738918173179396, 
      0.028474251372315563, 
      0.03173419691713628, 
      0.06354502654548126, 
      0.024180077140847318, 
      0.007174488658250356, 
      0.2513826017810669, 
      0.08234662175730391, 
      0.9312958676263302, 
      0.027918325180243637, 
      0.003639456432168597, 
      0.039524033699304795, 
      0.01724318492775047, 
      0.19087859309736663, 
      0.0446606051640991, 
      0.16717919842919113, 
      0.13115503222130567, 
      0.07459190351317022, 
      0.043596445552555645, 
      0.004055028076303363, 
      0.06362963671730726, 
      0.005471434057899327, 
      0.038071227920707225, 
      0.025837640771069214, 
      0.020123683711440334, 
      0.10925890176327255, 
      0.12692777736120592, 
      0.16095527882238864, 
      0.01915177135444749, 
      0.04181785025002708, 
      0.18948564361739983, 
      0.031482833134311966, 
      0.013153336195235203, 
      0.003353892612828601, 
      0.024229046969184872, 
      0.08233525012216492, 
      0.015650938789222545, 
      0.03192111480919911, 
      0.02404833964663845, 
      0.007018708758092285, 
      0.14859916136736906, 
      0.05779105426539405, 
      0.07564063105821839, 
      0.02430186634972547, 
      0.12487271409185495, 
      0.0093006138918413, 
      0.050961878477828904, 
      0.03643048867919787, 
      0.02202703744065903, 
      0.056877463017325026, 
      0.1943228666932134, 
      0.11196940083874772, 
      0.03300746886880435, 
      0.12128136780684959, 
      0.13270523902137088, 
      0.09081823346320428, 
      0.13256123356041555, 
      0.034335429630447056, 
      0.1038667355337599, 
      0.014147143842239201, 
      0.1794586078037895, 
      0.11335275956731913, 
      0.08055477127959655, 
      0.019782784929594628, 
      0.008185866294783921, 
      0.026895670934988538, 
      0.06434782762490468, 
      0.07078309991143308, 
      0.20082941778299535, 
      0.48711821317459597, 
      0.09938577548116773, 
      0.009508057750244239, 
      0.08051206662077331, 
      0.18594903172999425, 
      0.018372893090456182, 
      0.04141448891658241, 
      0.13982577759340967, 
      0.11555203016938564, 
      0.06381387412463152, 
      0.0025298637580367764, 
      0.015773737477072718, 
      0.6394155177500456, 
      0.1526239554366162, 
      0.0071666308663684225, 
      0.02533419647614539, 
      0.05679232083648387, 
      0.018699240573857533, 
      0.007430300058737645, 
      0.06535510603100035, 
      0.0076968268901287515, 
      0.289030109145899, 
      0.2245892329484846, 
      0.042219290964975204, 
      0.032932648018483196, 
      0.007423656911998867, 
      0.04698640579007162, 
      0.0882306388366224, 
      0.07424523214494774, 
      0.005385483563248459, 
      0.03493096264392552, 
      0.0544337157875227, 
      0.008478804983625344, 
      0.0779709305385052, 
      0.48252309247497427, 
      0.00475808721320519, 
      0.04948807515943976, 
      0.10458554088873664, 
      0.1485915040913883, 
      0.012897018843561618, 
      0.10464168896854133, 
      0.02902500560446084, 
      0.1337093775717268, 
      0.029293692116150297, 
      0.008852725954246474, 
      0.09782832613902538, 
      0.1529238366446526, 
      0.037579852534373355, 
      0.07687316949375236, 
      0.015654100579748767, 
      0.16337983124340877, 
      0.06781291987639786, 
      0.007415699669013263, 
      0.31418104905325983, 
      0.04733664132964422, 
      0.0569550838532848, 
      0.018398008300889866, 
      0.202266903794995, 
      0.11541341219657793, 
      0.03496243345619852, 
      0.018428115009386608, 
      0.5161582895936319, 
      0.031218137323397416, 
      0.04459700555525766, 
      0.023978628097155192, 
      0.08122709039066345, 
      0.028368755077592265, 
      0.03006299806997569, 
      0.03419837858737587, 
      0.7803844228824602, 
      0.05246731965624875, 
      0.01761562896838154, 
      0.012819739821463904, 
      0.27841112685248426, 
      0.03253959223398327, 
      0.006694326304331379, 
      0.07745730085403149, 
      0.20469491160723732, 
      0.04490788502466381, 
      0.05001228867798814, 
      0.04590236997899541, 
      0.18002853451260728, 
      0.17916548185651784, 
      0.14696628239883952, 
      0.025776869101093995, 
      0.031057741296004766, 
      0.022708715176297595, 
      0.03387491122653338, 
      0.17286084517568762, 
      0.015890246403167142, 
      0.250637872782529, 
      0.06650397711940342, 
      0.008842674422094203, 
      0.11838662847824565, 
      0.11813384806921512, 
      0.2618299230177788, 
      0.2835797393025717, 
      0.24579050217851972, 
      0.046334128212250664, 
      0.006058759322865162, 
      0.00941888258087277, 
      0.0037360148275093815, 
      0.02140663322179917, 
      0.1769350886698687, 
      0.09522442993797425, 
      0.02875860858894758, 
      0.1410421929812678, 
      0.00969570076087317, 
      0.11876062043830948, 
      0.014384843334158594, 
      0.009191376706339495, 
      0.0593928928974516, 
      0.07213687569257544, 
      0.03247091773669533, 
      0.07926277280908538, 
      0.158990164928488, 
      0.38376238216480585, 
      0.06890981970753488, 
      0.035211077195741486, 
      0.0311087108875198, 
      0.01579523561372404, 
      0.08572712537231177, 
      0.030195958558337947, 
      0.012197134141329695, 
      0.055927766417383167, 
      0.013095980586095462, 
      0.028997935651068726, 
      0.14999742133048244, 
      0.1658377354987655, 
      0.16376130435363043, 
      0.046378721758173556, 
      0.07545540103990815, 
      0.03093325642106321, 
      0.04629593359471836, 
      0.06361668700002261, 
      0.1274739783666286, 
      0.04975764029105319, 
      0.038020970644336786, 
      0.003984553518532616, 
      0.16999874384486213, 
      0.01883687424190441, 
      0.2370289225898054, 
      0.34737587781576235, 
      0.021711765143946633, 
      0.022719312163070583, 
      0.03275008109060584, 
      0.016788782434163877, 
      0.004042271925727663, 
      0.09630623259497229, 
      0.007043378340488257, 
      0.04589557018784519, 
      0.04180107838534045, 
      0.16952171101654384, 
      0.031282688261768075, 
      0.06631192006483073, 
      0.029668778762568217, 
      0.03611782707865245, 
      0.003632628899177332, 
      0.024614107029392977, 
      0.07937395189456538, 
      0.002693714135028209, 
      0.05079795680440791, 
      0.0934460810543337, 
      0.07648430522004486, 
      0.0100874288072328, 
      0.027305311933990113, 
      0.038637312796103725, 
      0.040122982513178265, 
      0.042164704480941624, 
      0.20558497148854465, 
      0.0034900451329735876, 
      0.05212596812340282, 
      0.20083815347566555, 
      0.03007384237539041, 
      0.04811979997093862, 
      0.035526630185348226, 
      0.0511625094879291, 
      0.004468924844301093, 
      0.020158569091523398, 
      0.026994166256805136, 
      0.047154046057318856, 
      0.015064442891996552, 
      0.035726386382534926, 
      0.11580329248285981, 
      0.3228101496894043, 
      0.1565546206539308, 
      0.042746908556656575, 
      0.03775909167782957, 
      0.006662660510662194, 
      0.16414029205624145, 
      0.019797254789737317, 
      0.008885731251693736, 
      0.06406674564262677, 
      0.2969128648298781, 
      0.1568248375919529, 
      0.034002307122911295, 
      0.02099742098415533, 
      0.057192640325198864, 
      0.07567492426856909, 
      0.04018793092352265, 
      0.2861534076899394, 
      0.582741503516326, 
      0.09745591831038997, 
      0.24633471042809946, 
      0.018288955889638508, 
      0.2420977420195575, 
      0.04174033795803611, 
      0.007854711806304404, 
      0.005362373415882261, 
      0.012870345186094572, 
      0.19087048410359014, 
      0.03494405072034348, 
      0.015070018720447864, 
      0.08650544939701814, 
      0.08386964273148341, 
      0.21281130567659162, 
      0.00521149830427238, 
      0.011785919217571246, 
      0.02494115996417046, 
      0.04247504928731613, 
      0.23846595369303572, 
      0.016978884646879366, 
      0.0788570717063245, 
      0.1738430003451638, 
      0.14788289343485836, 
      0.023592411605434235, 
      0.28905658683634705, 
      0.041608829924352324, 
      0.10552096670181578, 
      0.021037753758479327, 
      0.028007602078288625, 
      0.029832427301717247, 
      0.09781145963604872, 
      0.13369036818409052, 
      0.04410637447905759, 
      0.09880239971294003, 
      0.0581865506938617, 
      0.3574107264445325, 
      0.06520470417745669, 
      0.02247230200666239, 
      0.025940831329726414, 
      0.09270638690360115, 
      0.017473607097081043, 
      0.07849426440702369, 
      0.06419437329566374, 
      0.1385966084750982, 
      0.18858041832832503, 
      0.547536099593918, 
      0.17584875128617236, 
      0.10110474247225423, 
      0.017930800489514103, 
      0.18279678671902158, 
      0.30678694333970546, 
      0.011481724397298897, 
      0.5909828583562184, 
      0.3647293597848423, 
      0.06867170710114905, 
      0.3389910977359043, 
      0.0038371579261593835, 
      0.06808806332049032, 
      0.02651142974848942, 
      0.011256011874125381, 
      0.08788666153207192, 
      0.042819015367209466, 
      0.010708695060253208, 
      0.06299006797290373, 
      0.008105412500224448, 
      0.01242965864288691, 
      0.112090226186806, 
      0.013469465772072906, 
      0.25523081461518154, 
      0.006014759010113961, 
      0.36332485359315997, 
      0.007128968512665677, 
      0.1208242205980819, 
      0.036716779950669104, 
      0.01803312945269617, 
      0.2174073608121627, 
      0.06200943063537293, 
      0.007914542970912495, 
      0.037425341852513776, 
      0.03619803651088398, 
      0.042631164106178475, 
      0.022680662356195962, 
      0.03651662703499938, 
      0.03038222835546639, 
      0.14592753429472016, 
      0.12931048012470217, 
      0.05271455632941459, 
      0.028858540182329195, 
      0.09365789952128158, 
      0.006949083832910311, 
      0.08589194680950958, 
      0.31501627837604546, 
      0.12289027308981866, 
      0.04029455641881504, 
      0.3096947056106321, 
      0.01155678107198952, 
      0.008497469755326729, 
      0.07366983187585062, 
      0.008816500683065312, 
      0.15514769735871015, 
      0.3250395999411466, 
      0.25502325022799316, 
      0.3982404792077122, 
      0.021826889279045317, 
      0.004935111370910165, 
      0.007359512982637195, 
      0.022084347584178057, 
      0.17798306354108817, 
      0.019667557781678082, 
      0.008379861908543973, 
      0.004660174336979745, 
      0.029188777110002083, 
      0.014058942898691095, 
      0.28530998106571615, 
      0.23404139346661154, 
      0.026904934321787102, 
      0.05672635389088109, 
      0.038768300732315394, 
      0.09911030059618811, 
      0.016694171548913367, 
      0.007141431229692006, 
      0.018822266577941657, 
      0.5470405726741491, 
      0.06379316708126083, 
      0.17104097320257303, 
      0.17231009863953678, 
      0.0453037661773826, 
      0.03572285719258258, 
      0.0492857737954203, 
      0.05550250733536924, 
      0.022525303818284468, 
      0.20309065234816293, 
      0.004321625312065464, 
      0.007487359753221375, 
      0.04978888918597298, 
      0.027718181106315118, 
      0.015095237456303152, 
      0.0039646853719629135, 
      0.008738714927950014, 
      0.026460950576116672, 
      0.0042529714105837705, 
      0.07124432389594403, 
      0.1336012389761247, 
      0.09060981283123831, 
      0.13619261917703307, 
      0.05417413622554904, 
      0.02227527889016394, 
      0.10427446960967839, 
      0.0034795925903054947, 
      0.047203310533760326, 
      0.033436513619369064, 
      0.009739540304548969, 
      0.004764844680787747, 
      0.008521747678829662, 
      0.02985837629888411, 
      0.014071404974671846, 
      0.16403646300789246, 
      0.02115361685501305, 
      0.017294455925980924, 
      0.08260569461121145, 
      0.07025790469871351, 
      0.04826968313960411, 
      0.005810350881671296, 
      0.08218141055085726, 
      0.07996219174267154, 
      0.08281151478039163, 
      0.01615673168654104, 
      0.2887134028465988, 
      0.0054061934588597324, 
      0.09670451762112929, 
      0.02863017193072267, 
      0.07735599938021893, 
      0.027940189183805763, 
      0.04779976945017131, 
      0.052141723899535496, 
      0.013418163477437963, 
      0.0027891099143444523, 
      0.10430368786912668, 
      0.1692902999008085, 
      0.10384184670426581, 
      0.22458731223448833, 
      0.02682829376984034, 
      0.03125484669763711, 
      0.07088783673057972, 
      0.012411097662762261, 
      0.589029565755394, 
      0.22039207004687736, 
      0.11778451659643278, 
      0.015425662959567635, 
      0.3073635328986365, 
      0.055046972610739243, 
      0.15901453640996752, 
      0.011520665085988785, 
      0.09403441837257781, 
      0.2734052871380006, 
      0.27974165280421553, 
      0.0332212231238837, 
      0.04089129920677676, 
      0.02242872494901191, 
      0.02941920893840759, 
      0.04671565059147459, 
      0.018723594996515297, 
      0.0401392900100249, 
      0.010842238796529978, 
      0.10800504843579513, 
      0.008407792808525513, 
      0.025592664564144486, 
      0.02436439296771503, 
      0.07867071395900857, 
      0.13773598765949413, 
      0.19683596017767516, 
      0.2526233837788156, 
      0.009006288512587517, 
      0.007281794381989035, 
      0.0513409648109179, 
      0.07602465741154714, 
      0.29183591633429506, 
      0.06993409649369559, 
      0.0044918331289048406, 
      0.03380133247133118, 
      0.008914550888373987, 
      0.03863775926511467, 
      0.056860573917017314, 
      0.04541410627821237, 
      0.02720905604253987, 
      0.10000343144165665, 
      0.2739970379964173, 
      0.010508627540870511, 
      0.2723478471649329, 
      0.2577534291172117, 
      0.02424550995348383, 
      0.09516029392732883, 
      0.14996528867415293, 
      0.060867351062894634, 
      0.02299018743521205, 
      0.03765905210532638, 
      0.08424693804378827, 
      0.011846671595585593, 
      0.03093732620244631, 
      0.008941772046410825, 
      0.10732058336939408, 
      0.010964095617015111, 
      0.02503796428533003, 
      0.12307033071093955, 
      0.12631910329252485, 
      0.036673262073914296, 
      0.0560382905705267, 
      0.20487941963939044, 
      0.016878916640448112, 
      0.05152297440369342, 
      0.01989605353924268, 
      0.2536570953999578, 
      0.002538888457977209, 
      0.02978053186764733, 
      0.05655529597277143, 
      0.4923414142293353, 
      0.2054244259396954, 
      0.065651411527581, 
      0.09837059058280737, 
      0.7562531513712601, 
      0.032168868602504355, 
      0.08161453948646266, 
      0.0409494919247319, 
      0.12462042430670567, 
      0.01738093056093891, 
      0.0076467504500176585, 
      0.010333724161700692, 
      0.06855144401899428, 
      0.11365586301152372, 
      0.15639622359229996, 
      0.03142086484063665, 
      0.02190075588911505, 
      0.04676175702052614, 
      0.480018016902645, 
      0.055895967926019766, 
      0.048841578417786295, 
      0.04512720590276742, 
      0.3149782425509522, 
      0.014719423122884948, 
      0.04006762251107775, 
      0.010128838829132477, 
      0.025875659137191108, 
      0.0046087963122686485, 
      0.07042778974657156, 
      0.03788471876514498, 
      0.008429274159443872, 
      0.16307685471324565, 
      0.0025518524912359103, 
      0.12534522666591602, 
      0.40977021662917407, 
      0.26623724868547216, 
      0.10957434229180155, 
      0.22711828929036706, 
      0.061780083522725814, 
      0.02625030287024455, 
      0.031656630429282115, 
      0.04114973932517678, 
      0.0038188106282347044, 
      0.04751921383385247, 
      0.5726674180731863, 
      0.04373036501932114, 
      0.12278235994738956, 
      0.13057509986110197, 
      0.06838195698971652, 
      0.005476346465400936, 
      0.023715857635820948, 
      0.0547265694582634, 
      0.036698285260816685, 
      0.3974892287198097, 
      0.12109059093357909, 
      0.03578785594619238, 
      0.17726570844836706, 
      0.04411943949565819, 
      0.0067989266773128216, 
      0.04002695195328178, 
      0.19853312318700939, 
      0.017329188862601517, 
      0.03154296145275588, 
      0.004888983121156374, 
      0.08234822147125298, 
      0.02679891592766997, 
      0.062026399457852606, 
      0.06708156922742137, 
      0.17466925436434275, 
      0.07041598004560685, 
      0.03947429537867021, 
      0.016814485570894915, 
      0.05234265371277015, 
      0.152302965280513, 
      0.04885652727480551, 
      0.011111541795700373, 
      0.031057965294169283, 
      0.019339010243609782, 
      0.1449593158670229, 
      0.014943682932562659, 
      0.12249324990268359, 
      0.013299369166026262, 
      0.007594325581923386, 
      0.10360200241594496, 
      0.013515246973498938, 
      0.01057035255716111, 
      0.2125411586687455, 
      0.04359048445105953, 
      0.010580393494091936, 
      0.1281832991274953, 
      0.07670735877640923, 
      0.5238144540694106, 
      0.4006349716177921, 
      0.017347619600059132, 
      0.03333527694959297, 
      0.025596190469105582, 
      0.0031878332260310087, 
      0.298275981249447, 
      0.11355422594644278, 
      0.014517349100462294, 
      0.2914861685429729, 
      0.05367765488830763, 
      0.02517978324838452, 
      0.009713589565085083, 
      0.02411892211302972, 
      0.015630664811018918, 
      0.006715473251227139, 
      0.07339235001815608, 
      0.01697457424288631, 
      0.03966228512320827, 
      0.060936757192903736, 
      0.09187921860972069, 
      0.032486876195714484, 
      0.11438436531449536, 
      0.04811201825803637, 
      0.044821967259099045, 
      0.2127605325477892, 
      0.09212586022210255, 
      0.014591568531905108, 
      0.03644353977346347, 
      0.03898349528251545, 
      0.11233054838567828, 
      0.04325934801777135, 
      0.005052579654161794, 
      0.025388572051957832, 
      0.07996449342155185, 
      0.033034809744055295, 
      0.1718152587145895, 
      0.45828506229082433, 
      0.03339044571165271, 
      0.024179199181146263, 
      0.1117950257492058, 
      0.03172221400857675, 
      0.018117579244402587, 
      0.11321882830662622, 
      0.007832113701836615, 
      0.07225991822588011, 
      0.015924968079909254, 
      0.09946650460498396, 
      0.16130559922417403, 
      0.023849613375561695, 
      0.08471636008816721, 
      0.022958272442566926, 
      0.008709262943096256, 
      0.14871586171521006, 
      0.41205052654808155, 
      0.02024585840550214, 
      0.09507817619487291, 
      0.07711063866822358, 
      0.015686777479623177, 
      0.010224295654626408, 
      0.04831377364654269, 
      0.006053832965360419, 
      0.029965550524408642, 
      0.006019282864309883, 
      0.050701489937292586, 
      0.009414179801447603, 
      0.7512365713614909, 
      0.07794536240849291, 
      0.011312771387356571, 
      0.20873521754966493, 
      0.04993680993876242, 
      0.01208376043246768, 
      0.4005490295413167, 
      0.25282127632217793, 
      0.05298082649194892, 
      0.04802409784226523, 
      0.2045593636171476, 
      0.16514390362200765, 
      0.016517804366453757, 
      0.034702391656247104, 
      0.04346966178925841, 
      0.04798239069993333, 
      0.1256077007614065, 
      0.05441488869274459, 
      0.09081755541656, 
      0.028398851464730066, 
      0.01900604831977935, 
      0.20525239361539935, 
      0.26706160582907196, 
      0.05252372482204995, 
      0.008676215286444047, 
      0.266133204440664, 
      0.024620678173295427, 
      0.08472650344136418, 
      0.01570948631632413, 
      0.04075920438428847, 
      0.03762196107482442, 
      0.07326337203387463, 
      0.07515123336541535, 
      0.019393455867374308, 
      0.01900880128071611, 
      0.022110503153377724, 
      0.282781945811022, 
      0.040260612001197064, 
      0.02459531355156398, 
      0.12728168970362833, 
      0.004702210963572141, 
      0.01747453529173784, 
      0.02272919925202515, 
      0.002869855445019933, 
      0.007999857031533171, 
      0.007859093966080538, 
      0.029650492498473364, 
      0.004091228365275809, 
      0.004499160182434291, 
      0.08724697294081919, 
      0.03162220174747149, 
      0.16608507045406493, 
      0.020277165861488006, 
      0.0764532265066871, 
      0.011527887022432346, 
      0.016476440509023835, 
      0.023357199962484743, 
      0.41093213051027644, 
      0.10718732776252682, 
      0.12312931445246104, 
      0.0059031104891334564, 
      0.007589532534417681, 
      0.006230789649637589, 
      0.1374554768828597, 
      0.049587189940484284, 
      0.01359744143515708, 
      0.0128468951542058, 
      0.010667489479057274, 
      0.00282995740519532, 
      0.013605171746371703, 
      0.025850543694648564, 
      0.06740315924212312, 
      0.021802683024351118, 
      0.18565777709537704, 
      0.07126456036882278, 
      0.39081257222622445, 
      0.1454835637391788, 
      0.014447668531556657, 
      0.009336190655089857, 
      0.11717363856285927, 
      0.09010482881545866, 
      0.2065870093638601, 
      0.020474379670342557, 
      0.010146719306140157, 
      0.049281104937162, 
      0.027886982376984844, 
      0.11499605375180548, 
      0.006350598743369928, 
      0.03542536870239723, 
      0.053390865384816896, 
      0.10717665643495031, 
      0.1577952026872913, 
      0.0835999689590711, 
      0.17629216415680232, 
      0.14618044141268732, 
      0.022400730375613322, 
      0.10464472216382585, 
      0.02743111475735225, 
      0.08277494429279633, 
      0.015639586369800843, 
      0.014709620085552185, 
      0.018205563895824183, 
      0.14433445891051472, 
      0.40220062793713485, 
      0.04665518749567056, 
      0.04416028603111242, 
      0.021332793441535908, 
      0.3978166763273549, 
      0.039159363086441655, 
      0.12956707769413392, 
      0.032862560761660414, 
      0.01622471414792289, 
      0.022270861011064326, 
      0.5991282603031549, 
      0.030765765131581357, 
      0.26255332161328854, 
      0.1629408142349616, 
      0.11392423511851021, 
      0.0847506600571649, 
      0.03048363262705769, 
      0.11245345927413479, 
      0.035780692009692146, 
      0.013661720489625094, 
      0.00741515682613017, 
      0.06096083484185302, 
      0.034877569596496516, 
      0.05071852178973686, 
      0.00373592628322817, 
      0.018691240379229052, 
      0.02273617073018404, 
      0.03450851094523023, 
      0.04045804473306558, 
      0.17351445436072926, 
      0.010108571670903557, 
      0.0255562888776085, 
      0.0638775410587696, 
      0.02135369722841034, 
      0.08178252667168527, 
      0.013957307628979822, 
      0.029244581182596645, 
      0.036089759855199105, 
      0.09557491293422839, 
      0.036705723681529856, 
      0.09500936400991639, 
      0.024849463363356982, 
      0.015515952489808468, 
      0.00819394848926307, 
      0.08928252704552685, 
      0.02283300673166583, 
      0.11280483530019418, 
      0.053138422818437794, 
      0.34264451547845887, 
      0.042459650912199935, 
      0.07385024909024132, 
      0.008674999765739162, 
      0.08608265537082684, 
      0.015185748649977206, 
      0.16425382244993625, 
      0.016192754356394657, 
      0.04080717799113816, 
      0.013730683997039531, 
      0.2690658102821171, 
      0.3597201790303036, 
      0.01327402221537456, 
      0.029839924873218723, 
      0.012044196250160977, 
      0.0917045328594558, 
      0.11725560324103204, 
      0.01904883433817708, 
      0.012589370646582545, 
      0.11630205138842513, 
      0.08608305878776688, 
      0.03079903461037984, 
      0.018063955444242552, 
      0.06085870326704627, 
      0.03841744299721942, 
      0.5698070280083799, 
      0.11109303958819816, 
      0.03181335295521117, 
      0.014106104242784813, 
      0.030190174086553678, 
      0.10528324863408754, 
      0.02025124700008068, 
      0.021841656297696514, 
      0.08846628641437868, 
      0.03548829728287295, 
      0.013555837146088606, 
      0.05225676787166583, 
      0.00770809520079963, 
      0.0117119247575237, 
      0.015256136455259462, 
      0.06671488880027618, 
      0.00818641699461753, 
      0.2602768766237237, 
      0.030702562897277755, 
      0.0467244236315362, 
      0.04648419030902417, 
      0.03851618239382295, 
      0.010417572934210395, 
      0.01329575172494579, 
      0.02262195724606451, 
      0.11057849449511589, 
      0.15828603936680624, 
      0.033747037574081214, 
      0.00685722369049978, 
      0.23618014290538625, 
      0.01994867602479197, 
      0.07429514917020506, 
      0.019467456076863957, 
      0.06454761737043113, 
      0.0043235350961155885, 
      0.22769579184011893, 
      0.010492947808372214, 
      0.021554369108129728, 
      0.030082454719937386, 
      0.04064386442964946, 
      0.03510748887991862, 
      0.00670683647693095, 
      0.13045256004771252, 
      0.013045570188819617, 
      0.03518064388265354, 
      0.014815746338784797, 
      0.2830697079453586, 
      0.10469672228560493, 
      0.013928772307000651, 
      0.04920118099266362, 
      0.029879462963025478, 
      0.036274704314693165, 
      0.07543048166671107, 
      0.11552443471545777, 
      0.03266234714057969, 
      0.30230009103909633, 
      0.03686898536122541, 
      0.01974853118881686, 
      0.006333237074210232, 
      0.04459719877220308, 
      0.41310063275511216, 
      0.6098829021200584, 
      0.01473678562719309, 
      0.03190307916196408, 
      0.00318744213040035, 
      0.0556921864575662, 
      0.019285120977429633, 
      0.022364140314168286, 
      0.16236689326815942, 
      0.2498899564943966, 
      0.021671733049178906, 
      0.02624926551737764, 
      0.14092858921678802, 
      0.030372434072931213, 
      0.013636943411354081, 
      0.35571456364766435, 
      0.04074293908100133, 
      0.053329209866772635, 
      0.013426715516475611, 
      0.19960807822175614, 
      0.036667793313140754, 
      0.04275245279734727, 
      0.09683503693082277, 
      0.05618060977014061, 
      0.03888641900052637, 
      0.048693531079173166, 
      0.012655711493530024, 
      0.06977217844176452, 
      0.18340305782209415, 
      0.03737288305743285, 
      0.10631203294521864, 
      0.07069091467032615, 
      0.06262898589876682, 
      0.14571850438487927, 
      0.01972303860873255, 
      0.06440983474077384, 
      0.0437433990881157, 
      0.023057657668785883, 
      0.010068879724021885, 
      0.12759138513425258, 
      0.6218802690659829, 
      0.0662173411009582, 
      0.04727594112407571, 
      0.03200376413748419, 
      0.007168833697015787, 
      0.10549930242110864, 
      0.049040912438949494, 
      0.017887122255452182, 
      0.04006864013894786, 
      0.4940382407932376, 
      0.09365816842900604, 
      0.026363347532516637, 
      0.0046311598759688445, 
      0.03322246244418254, 
      0.06749294973942759, 
      0.4499916021977148, 
      0.07941216848711806, 
      0.26987985265620407, 
      0.036633905092302514, 
      0.025987328343391902, 
      0.45271406470159165, 
      0.01647572216711099, 
      0.2146379633107768, 
      0.20548203652387936, 
      0.031261621672959955, 
      0.04398747000764006, 
      0.051718600566467106, 
      0.06804502681995525, 
      0.08667028315601921, 
      0.03152577529135247, 
      0.028422733945665187, 
      0.06461714262133543, 
      0.13381060651111754, 
      0.0937779302548423, 
      0.15393580698790893, 
      0.10467357272654282, 
      0.11823165208915146, 
      0.07946316900286814, 
      0.01043971100529454, 
      0.01206787408292252, 
      0.022041774389608023, 
      0.032943531102324765, 
      0.4979851486339943, 
      0.058543538815479385, 
      0.016483833979107725, 
      0.007602998909415458, 
      0.08303418563439215, 
      0.027017573838121752, 
      0.026072041870287523, 
      0.08275311389511067, 
      0.22882922735670502, 
      0.04939799433713603, 
      0.010779084374685497, 
      0.008040362977960088, 
      0.07385262261734657, 
      0.03130233483983814, 
      0.0122795964578314, 
      0.06631809392105507, 
      0.013271063422493217, 
      0.02332921149963285, 
      0.15186302607164034, 
      0.004719988412295309, 
      0.019458708644483548, 
      0.07666154912451877, 
      0.08992590470334182, 
      0.018492972682201004, 
      0.007130511915115616, 
      0.12727704837056164, 
      0.2177652909380914, 
      0.04082042789363663, 
      0.4256999045310033, 
      0.06927548621664144, 
      0.007706861581599786, 
      0.09142099938963152, 
      0.009387554317273292, 
      0.005313409408423125, 
      0.02487901495030174, 
      0.0020605792693319334, 
      0.12399324893598733, 
      0.03296342417995384, 
      0.03406757563305302, 
      0.046621661585351, 
      0.11038916033206055, 
      0.03256094443347439, 
      0.06406773150361317, 
      0.16198326504323798, 
      0.08030215365257634, 
      0.1738874010105058, 
      0.06903003981591732, 
      0.07819461801813472, 
      0.018481673577586986, 
      0.05418191489403128, 
      0.0024910979766503073, 
      0.005005074954570839, 
      0.01687407186729774, 
      0.08115573317102183, 
      0.14980572043110565, 
      0.15427342995701418, 
      0.032236839733176446, 
      0.054179037018466276, 
      0.0767728323345845, 
      0.012765573745030004, 
      0.05527724538036847, 
      0.12523427697402262, 
      0.027482494707784196, 
      0.06969605001289017, 
      0.046649179970412694, 
      0.033829400956069566, 
      0.03711959955999975, 
      0.05618898320572988, 
      0.09940149350256756, 
      0.012184049507909862, 
      0.0039770561925621594, 
      0.05175306499566059, 
      0.17256448904269808, 
      0.07943600792013658, 
      0.03982824914277915, 
      0.18539559011958934, 
      0.02414993715152417, 
      0.21704484237765026, 
      0.025047103079382863, 
      0.027274166794567723, 
      0.13344923951624724, 
      0.011674827157630433, 
      0.09055379648808029, 
      0.03205817200728996, 
      0.019293177552978404, 
      0.09507867439616115, 
      0.12274047885456899, 
      0.18247202713651933, 
      0.10376510739888571, 
      0.14096315312094404, 
      0.06360316291735796, 
      0.041119613023131954, 
      0.0895190151849864, 
      0.013698823691260003, 
      0.10557005741597239, 
      0.03633199105185598, 
      0.05301186003466645, 
      0.01500526690174954, 
      0.00564810678870363, 
      0.0794168228125317, 
      0.41339646277860925, 
      0.04893820582338717, 
      0.1915329953397739, 
      0.10413751121951965, 
      0.040481339863798566, 
      0.09168722979170144, 
      0.14358738517137667, 
      0.012249712370268506, 
      0.07040606844422086, 
      0.020952228147042562, 
      0.025207077406573356, 
      0.004422286956704875, 
      0.06989180180297044, 
      0.21172701700372848, 
      0.07468580894623987, 
      0.058132116668029046, 
      0.04579615753925074, 
      0.020959985170748086, 
      0.007454458630729488, 
      0.0688083585475354, 
      0.09946698835783337, 
      0.7386685188336264, 
      0.04116115074031975, 
      0.13056010684942781, 
      0.33786862718494154, 
      0.005331517965220303, 
      0.06417410873335863, 
      0.3233644132371353, 
      0.14438775807726412, 
      0.019509785144886955, 
      0.1377515569504256, 
      0.02294158575399523, 
      0.09701981415838613, 
      0.057449939392024536, 
      0.09916613787023028, 
      0.034701708343014, 
      0.04212482704722823, 
      0.02279542031362021, 
      0.018185877885726166, 
      0.07858286251823277, 
      0.020349867890242786, 
      0.32328386094921785, 
      0.44010965903641786, 
      0.06509511502010261, 
      0.013401078723230946, 
      0.20534479244013581, 
      0.0034726805918279657, 
      0.030877983407122188, 
      0.11062537435130405, 
      0.0061347925921141615, 
      0.05285266733687412, 
      0.015963254876438345, 
      0.07756933330986701, 
      0.198727617207374, 
      0.03458103185547258, 
      0.09958177092836726, 
      0.03131669189720383, 
      0.03555733244334366, 
      0.038925212789128395, 
      0.12296133702357619, 
      0.26516563758709516, 
      0.007524111305774566, 
      0.26659695547875134, 
      0.01962162519317309, 
      0.06493624246497448, 
      0.02831119449433077, 
      0.009330524123430512, 
      0.032795923212969015, 
      0.05052383744653373, 
      0.09020766738570524, 
      0.11492622148281643, 
      0.011590850673906564, 
      0.04478838203979559, 
      0.035910513817070236, 
      0.09654390615892489, 
      0.024723050688127926, 
      0.021388379530920702, 
      0.12952521178587598, 
      0.0576056776188394, 
      0.34889420293867995, 
      0.026055609025197584, 
      0.04081583389828616, 
      0.10378796614493643, 
      0.06279343559882922, 
      0.030663051857208294, 
      0.026517394541818097, 
      0.09869441179606402, 
      0.09213572263529428, 
      0.00960303238506395, 
      0.17563223044517362, 
      0.2420087196051024, 
      0.13549550359152032, 
      0.01641587299223655, 
      0.008992191917060193, 
      0.1265761340604977, 
      0.07601685619968343, 
      0.003613312113753048, 
      0.02439589191775456, 
      0.018754045135315124, 
      0.11809592874788799, 
      0.01074542134533543, 
      0.28463404069093734, 
      0.020383870744858756, 
      0.021656008747851778, 
      0.034432231498615164, 
      0.335821271087399, 
      0.03042924906382401, 
      0.149074698324204, 
      0.07624072463639522, 
      0.028309454317474638, 
      0.00788387036833108, 
      0.1775631437737969, 
      0.02164292149814529, 
      0.02795337401126092, 
      0.026252674709056862, 
      0.02008143210183337, 
      0.02501945432197864, 
      0.5506317370465825, 
      0.5283819090534035, 
      0.07785850306745255, 
      0.06689671270428255, 
      0.1226622990613102, 
      0.016969195270541106, 
      0.03724309163160311, 
      0.10966929601826866, 
      0.16583213797545446, 
      0.04905211975496291, 
      0.03715768219436527, 
      0.027209242441295398, 
      0.022135084368251758, 
      0.054773176254625675, 
      0.13327982867961927, 
      0.016256595822162524, 
      0.049219864692137016, 
      0.02288815584120332, 
      0.008284641152656013, 
      0.09723708477358035, 
      0.29849896424966527, 
      0.014397716477442916, 
      0.044010842715981234, 
      0.02175359199015534, 
      0.007190691668690089, 
      0.20288265182107393, 
      0.03054211790592455, 
      0.14005788595574212, 
      0.4544653170098233, 
      0.029542983166430385, 
      0.0397427536767874, 
      0.04595194106405946, 
      0.19960626962797387, 
      0.08423252621784, 
      0.051812724825880806, 
      0.009072801508615752, 
      0.01880381884888214, 
      0.06187940578575335, 
      0.05723642579163557, 
      0.01584045369959724, 
      0.036888963373669, 
      0.033185858813320264, 
      0.03818333583245602, 
      0.435162278462486, 
      0.1228194638605645, 
      0.05975283680242859, 
      0.028573981450543906, 
      0.1085872850313762, 
      0.08999240274481, 
      0.11262390260906802, 
      0.4425256577523272, 
      0.0663273312650038, 
      0.07224193080856293, 
      0.018048476879033347, 
      0.02110134667584137, 
      0.05400153217808616, 
      0.01775267679454365, 
      0.057436214882794615, 
      0.04238112105656336, 
      0.14122701983229485, 
      0.21430225360113808, 
      0.04681465792134795, 
      0.1881473430803187, 
      0.029899860690746276, 
      0.01897460001408773, 
      0.03465981100240281, 
      0.03522590987610448, 
      0.014274720671014311, 
      0.01627167121675139, 
      0.05779563477035075, 
      0.031812656502332344, 
      0.11740540952337687, 
      0.28003594760881506, 
      0.04426604530556077, 
      0.18820687965655536, 
      0.12289861956222099, 
      0.15087886047926438, 
      0.6554876975221341, 
      0.186968526763989, 
      0.107707598331482, 
      0.005394837480847513, 
      0.028667389797155916, 
      0.011771580590393928, 
      0.15248022574245298, 
      0.17319772587515112, 
      0.0514075195662784, 
      0.08681619311156004, 
      0.055127813830469705, 
      0.004235809531446964, 
      0.004056254496180718, 
      0.08342677451764297, 
      0.06960603573518276, 
      0.040708742740290155, 
      0.022245178106079372, 
      0.0035530781743713974, 
      0.04058317051608086, 
      0.026547302220581954, 
      0.1046772176335555, 
      0.15421111538283538, 
      0.11940578821400936, 
      0.02444785215637382, 
      0.02206244853502217, 
      0.0074628941003401445, 
      0.007467112568231591, 
      0.06354041232247501, 
      0.03494617445828759, 
      0.09319918442636141, 
      0.12007157066104446, 
      0.0036514457726096704, 
      0.011884281278796647, 
      0.08037057995771135, 
      0.014087690848796113, 
      0.3216775541617206, 
      0.15391534916478228, 
      0.03117151740999799, 
      0.07939042154413017, 
      0.2788543635620506, 
      0.006499924476724583, 
      0.12002568374052064, 
      0.08443354965319527, 
      0.16556059448920998, 
      0.23675930334783507, 
      0.08469199921928026, 
      0.17394903245605373, 
      0.10800063367402704, 
      0.026186070904607603, 
      0.056591449045851686, 
      0.10301284592319826, 
      0.4524506864791788, 
      0.21191297544553245, 
      0.5093834027322922, 
      0.02176899725417301, 
      0.013089100189016108, 
      0.031138975362464977, 
      0.0786291164484789, 
      0.04138892327979516, 
      0.010317784719496702, 
      0.10607417045180852, 
      0.48374507028526165, 
      0.00993138380936877, 
      0.1289847553456666, 
      0.07112122567263747, 
      0.10198987466878935, 
      0.07507448183202439, 
      0.5146923748916077, 
      0.03566597322491356, 
      0.1673563120120585, 
      0.04659537567600559, 
      0.009056819265957841, 
      0.03375771004370852, 
      0.03395889345756264, 
      0.01195998485505505, 
      0.043024010621964065, 
      0.016335171372842343, 
      0.02494711845256687, 
      0.021083821201646556, 
      0.042183819828954125, 
      0.019340787153053075, 
      0.267097508226649, 
      0.058953505140377865, 
      0.04657743906026853, 
      0.07690056644041258, 
      0.016760741013561523, 
      0.7313153722576888, 
      0.019371068971999212, 
      0.23128490752362138, 
      0.019708065659693567, 
      0.12728457349928496, 
      0.2737645786780611, 
      0.006809448183668161, 
      0.035674180552978066, 
      0.015404840633419464, 
      0.17236174733984286, 
      0.01216557746628298, 
      0.08802347477614092, 
      0.006207607098609497, 
      0.011000943502123495, 
      0.02276014133163718, 
      0.1616935718340529, 
      0.03602295619227285, 
      0.02016635796357005, 
      0.032755810295904124, 
      0.010008033419946796, 
      0.012378007856616908, 
      0.0037297440680842397, 
      0.016137042703079113, 
      0.1898409694953822, 
      0.04235489634218548, 
      0.051576646511002126, 
      0.06325855358475185, 
      0.031492333603716255, 
      0.07541803774105275, 
      0.026737128920413206, 
      0.4722528518590548, 
      0.02448465667177993, 
      0.11023689168414216, 
      0.06736862389430344, 
      0.10080623492244502, 
      0.10959682691996381, 
      0.03845473228399124, 
      0.021753100009089504, 
      0.00487182955008702, 
      0.02711695576047682, 
      0.2700252374684899, 
      0.1490401036519695, 
      0.2954954603040696, 
      0.07294204191880672, 
      0.010346190207971118, 
      0.04222368712022387, 
      0.014544407447910046, 
      0.22472552967793472, 
      0.01671569889067349, 
      0.054514056600936445, 
      0.07166863690194553, 
      0.12383424322498962, 
      0.03822885219456111, 
      0.01775042053262757, 
      0.08736799177946078, 
      0.013625929835359138, 
      0.13387888279600835, 
      0.02687567047376517, 
      0.11426422618587136, 
      0.008474318086960114, 
      0.04512667093694527, 
      0.02301363382825545, 
      0.012870817649620211, 
      0.1247318416640662, 
      0.2552222306846463, 
      0.05490383938195403, 
      0.07614066368194103, 
      0.08128048301972017, 
      0.01184108637396212, 
      0.09648633719307959, 
      0.09840590467078283, 
      0.07630985483103016, 
      0.037928404216028395, 
      0.01233534489165739, 
      0.04183105001780578, 
      0.00931443261137157, 
      0.029215408287777325, 
      0.24025292236758478, 
      0.14448964149271262, 
      0.02632839564007353, 
      0.010498324726768402, 
      0.15749797922547515, 
      0.017567347685475444, 
      0.13010780596173951, 
      0.021400538416789475, 
      0.47152679139561154, 
      0.18108825490724914, 
      0.0051438700352300125, 
      0.02622413460677669, 
      0.1536520756594576, 
      0.0352158818766982, 
      0.038657216797219646, 
      0.0331031602004225, 
      0.1818031578038096, 
      0.13052171520680472, 
      0.03304372284438512, 
      0.043856570421077344, 
      0.027560573211617024, 
      0.03717668162985142, 
      0.011629395782053322, 
      0.0470552778657256, 
      0.4580517744551935, 
      0.01279385363311298, 
      0.6704775178330686, 
      0.1278499982466454, 
      0.024758317325973393, 
      0.04291032489720669, 
      0.04185129757295845, 
      0.03071362573504575, 
      0.042427774880957225, 
      0.07335675496004608, 
      0.007728416772243666, 
      0.012426169666464034, 
      0.02360687733126711, 
      0.08900193321023031, 
      0.29721762415277153, 
      0.13419451390073925, 
      0.09612472496588001, 
      0.017925501785120795, 
      0.03244726757557976, 
      0.022525546769760055, 
      0.04062353223417822, 
      0.11676779518964986, 
      0.10899338411903257, 
      0.373943145942549, 
      0.02163082411394323, 
      0.015434019376220597, 
      0.30348868761544673, 
      0.035293266306621836, 
      0.053135923297074346, 
      0.22474838225736454, 
      0.05846721815143957, 
      0.09753226343711373, 
      0.02665566597113931, 
      0.0899243531402879, 
      0.13181010573747914, 
      0.4582030143465382, 
      0.10088729885071678, 
      0.05079828009256126, 
      0.013321890435678461, 
      0.05703887671070995, 
      0.41240515780282216, 
      0.28497986495021643, 
      0.07213571530682608, 
      0.009065355185993532, 
      0.03779074000438417, 
      0.020956095565973745, 
      0.04059168905514693, 
      0.016131459139695794, 
      0.055665243947806954, 
      0.02539509031364067, 
      0.10398743556793275, 
      0.01156705648140076, 
      0.02794450904659366, 
      0.0253135263998826, 
      0.02184350689726606, 
      0.15931791688838226, 
      0.3058715782807684, 
      0.02711806261777631, 
      0.08385916870497018, 
      0.08200853929950748, 
      0.09045607651563922, 
      0.021511035647750996, 
      0.006542453204371759, 
      0.38688918739767403, 
      0.013386121535486819, 
      0.06544232372682006, 
      0.011026603391660417, 
      0.021727754319555637, 
      0.010445623123165843, 
      0.1306205490678501, 
      0.006801246232043886, 
      0.025669863841236432, 
      0.007139021469097154, 
      0.024604161977585304, 
      0.012069355669600636, 
      0.00600465813320519, 
      0.00975148999450422, 
      0.03609074908108015, 
      0.011827288591085212, 
      0.2043742860278883, 
      0.023452578242845554, 
      0.1556917428506123, 
      0.3794233224765286, 
      0.06675254174971725, 
      0.02205013181398675, 
      0.05011302763932407, 
      0.05637787739961084, 
      0.04341687451560997, 
      0.00932529013675373, 
      0.31226845120787466, 
      0.027540609172276485, 
      0.2081286598662883, 
      0.057020529416009706, 
      0.13876693455574426, 
      0.04326832690222449, 
      0.009319684579087138, 
      0.15685612261801632, 
      0.0101657806924004, 
      0.09930852127023275, 
      0.05423527805342682, 
      0.04704667454745674, 
      0.015413208772669875, 
      0.23538778639086927, 
      0.1345572885749695, 
      0.162577559366274, 
      0.01619671514550888, 
      0.005746571391766767, 
      0.022761556562307658, 
      0.06821840153211592, 
      0.0949539703021769, 
      0.007263615959047799, 
      0.1638638957502086, 
      0.028017813879002932, 
      0.05765349844900301, 
      0.1380966755142159, 
      0.27302212069754755, 
      0.040297318737190224, 
      0.014200672864325088, 
      0.18153428630205898, 
      0.013883324648502927, 
      0.03574138522374383, 
      0.016671588141532415, 
      0.10855248794102668, 
      0.032298913424761926, 
      0.11608430509171516, 
      0.04293075272370349, 
      0.08486679685695696, 
      0.015425125044387368, 
      0.10785998131293943, 
      0.043726765720111346, 
      0.03943887020483944, 
      0.2668898534737404, 
      0.1120158841519402, 
      0.3964231477585645, 
      0.02705714277800185, 
      0.08698880714125377, 
      0.3078303713544507, 
      0.09329713519303506, 
      0.0512477807761614, 
      0.15068465688631988, 
      0.0057504017485577345, 
      0.10616575254948055, 
      0.030156378417107943, 
      0.1421115236246787, 
      0.008832509874906394, 
      0.016134778339686774, 
      0.03993078725708623, 
      0.005498948160025341, 
      0.0032662080329055533, 
      0.45802151247021905, 
      0.12031907894454745, 
      0.018413587473054632, 
      0.061384452668983125, 
      0.09318534820144632, 
      0.14503547492398694, 
      0.020391796806591377, 
      0.0911359560648928, 
      0.03462236277501531, 
      0.04531971325656789, 
      0.010381941655375851, 
      0.04941730691135184, 
      0.08256277439705738, 
      0.2691060222749708, 
      0.037047424973603776, 
      0.021000853143406318, 
      0.09163576932016271, 
      0.38480559324841623, 
      0.03750268774500235, 
      0.03173184051516457, 
      0.015081259465092787, 
      0.04581497280917168, 
      0.0313946166172106, 
      0.07822932221793762, 
      0.37493609604444217, 
      0.10659517528077136, 
      0.1187969707203376, 
      0.049941635882220704, 
      0.064335797819633, 
      0.22429312183867628, 
      0.3623754592884374, 
      0.12653458392034972, 
      0.15040849389176084, 
      0.05808044243409091, 
      0.01890006308775356, 
      0.03844445889964989, 
      0.00791907051522513, 
      0.6279758341111122, 
      0.003159874551637595, 
      0.006512835736209744, 
      0.04192014505638899, 
      0.02772980649002539, 
      0.004572853952218267, 
      0.3380915532363493, 
      0.02654080508247346, 
      0.3762415721037747, 
      0.10504414404141701, 
      0.0968772617007569, 
      0.1981667390427092, 
      0.02010950258605102, 
      0.0035820424756112545, 
      0.019095927491518977, 
      0.0761302609843149, 
      0.02643235960001601, 
      0.03913948099996046, 
      0.2362972729104774, 
      0.0417264102655757, 
      0.16592332953986488, 
      0.23089614547236517, 
      0.07372181182679485, 
      0.0365287203878121, 
      0.049900735947689775, 
      0.49367730726245485, 
      0.054251644221252435, 
      0.0483177634020877, 
      0.22633395136457257, 
      0.002408439575448593, 
      0.004757319014833635, 
      0.019919130084268637, 
      0.054223935420437255, 
      0.02406107174249348, 
      0.04508447034495428, 
      0.11085814797425217, 
      0.02444648839690926, 
      0.02083356897452562, 
      0.016998995822461477, 
      0.004344440985260879, 
      0.040708940643589056, 
      0.020660198280563234, 
      0.03649883727330374, 
      0.022538210358152923, 
      0.008997403141998617, 
      0.19419979619303113, 
      0.045069490979206574, 
      0.0042653804214121205, 
      0.021270736514627436, 
      0.15091680637268004, 
      0.13585481993614523, 
      0.1118343649577163, 
      0.14827374973220442, 
      0.2808048977954559, 
      0.033334786211372286, 
      0.23081586925667263, 
      0.018306376581608483
    ], 
    [
      0.6443353703172781, 
      0.5841944474984659, 
      0.5518645129491979, 
      0.6473496971495205, 
      0.6093888952442262, 
      0.5979740449202021, 
      0.5983534307370599, 
      0.49307619497866767, 
      0.6382315501626575, 
      0.5992794681207639, 
      0.6133357932746412, 
      0.530090893050148, 
      0.6222989962792629, 
      0.6197295556289178, 
      0.6511673921437127, 
      0.49129051224002435, 
      0.5616022549046726, 
      0.6317842285218864, 
      0.6449167633843423, 
      0.621988913076279, 
      0.5975240920164788, 
      0.6146242183220605, 
      0.599423318159887, 
      0.6471303796272244, 
      0.6260473362076654, 
      0.5984033648406282, 
      0.5998821919212846, 
      0.6413407375345865, 
      0.5976765486616364, 
      0.639071658621499, 
      0.5995630923847761, 
      0.5299395819397511, 
      0.5895856104427504, 
      0.6158486077447831, 
      0.6245684958273041, 
      0.585336181515731, 
      0.5027417432259108, 
      0.5575418434930348, 
      0.5279213073939785, 
      0.5953463924632367, 
      0.6160945909660862, 
      0.6554112904449314, 
      0.6224820012064307, 
      0.6091407399930208, 
      0.6085282565375345, 
      0.6043759935703735, 
      0.6276158139229582, 
      0.628384883286617, 
      0.5426207016491077, 
      0.6395312387383721, 
      0.6224809085021148, 
      0.6456504958721896, 
      0.6152929704733259, 
      0.6124918006054532, 
      0.5533080999727505, 
      0.36841657688495455, 
      0.38489330100627217, 
      0.6332608088687389, 
      0.6129276773007198, 
      0.5843255099464807, 
      0.5993703730033098, 
      0.5183004969412932, 
      0.5320036778735263, 
      0.5416242544840496, 
      0.5943182436959478, 
      0.6402233780609771, 
      0.5314048571128233, 
      0.6423259004923982, 
      0.49276148331413083, 
      0.6080563309118697, 
      0.6122466137825324, 
      0.6412252879444277, 
      0.6019998107387001, 
      0.4529766718970343, 
      0.5739351085824443, 
      0.6067417915789752, 
      0.6088550743022568, 
      0.627214500252222, 
      0.2665256643750675, 
      0.6331373199933115, 
      0.6325491961782111, 
      0.5560371421408401, 
      0.5813342792531163, 
      0.6446372780617842, 
      0.6293538878469174, 
      0.5883476196613131, 
      0.3325366135178929, 
      0.5726740426354877, 
      0.5779139442987284, 
      0.577315441330389, 
      0.6307118849030471, 
      0.5653551435904265, 
      0.6521814934809461, 
      0.6456875095883129, 
      0.6256488226954046, 
      0.5279628790100935, 
      0.6389230421884661, 
      0.5751048539158173, 
      0.6065272062877901, 
      0.5852160245066128, 
      0.4767225692603876, 
      0.6086369326053875, 
      0.6204947509215758, 
      0.507318555973078, 
      0.5358367198083518, 
      0.5745202286844703, 
      0.6434850433499859, 
      0.6472389222852816, 
      0.598246252184023, 
      0.5706755898484939, 
      0.5769727137127528, 
      0.5927543075496361, 
      0.5347687954936837, 
      0.6361092053764327, 
      0.4794928268352108, 
      0.43994127980646563, 
      0.629268962612248, 
      0.5359720538991173, 
      0.6212370200747054, 
      0.6070694413340251, 
      0.6092773081885223, 
      0.6316902804406515, 
      0.5324312593576976, 
      0.6241990622465602, 
      0.6069435616136137, 
      0.560169499561346, 
      0.605768668191808, 
      0.603173975093562, 
      0.49606872405542285, 
      0.6216595976338672, 
      0.6050745107426454, 
      0.5697893235592084, 
      0.6097443739355995, 
      0.6266651758324853, 
      0.6406124485830909, 
      0.6134878543208161, 
      0.5536708608920209, 
      0.5998598358647232, 
      0.536557542486341, 
      0.547155262574322, 
      0.6279002076181227, 
      0.6140841005606569, 
      0.6276277909911723, 
      0.5370432046025779, 
      0.500004764734727, 
      0.5423868526431713, 
      0.39984733512746296, 
      0.4721723591791846, 
      0.7264146903554562, 
      0.6101828192198592, 
      0.6342684840520424, 
      0.5900658744237054, 
      0.6301355802588016, 
      0.6643082235935059, 
      0.6452930777707508, 
      0.5705295201432107, 
      0.5655809501226581, 
      0.5930805408581018, 
      0.47744609086251716, 
      0.6329570635615619, 
      0.5845481815547657, 
      0.6604418782993474, 
      0.6319832518689374, 
      0.6230932289702604, 
      0.546997650371249, 
      0.5977631714129357, 
      0.6317307416759909, 
      0.656873348933355, 
      0.619112434186369, 
      0.6180089954896284, 
      0.6100324500919803, 
      0.5807052132108259, 
      0.6113037102494275, 
      0.6312091782849739, 
      0.4562194009084294, 
      0.6322145633224117, 
      0.6414693631053743, 
      0.6223042973328087, 
      0.6499081250521634, 
      0.4554116000317132, 
      0.6291095992345245, 
      0.6685460234939937, 
      0.5631472795021064, 
      0.4811016962736312, 
      0.6656162462888293, 
      0.5069467905113572, 
      0.6361792835843374, 
      0.5273527658415095, 
      0.5718193345381541, 
      0.6309724608133989, 
      0.5201008569663353, 
      0.6579738091704418, 
      0.6250534650805767, 
      0.4934791295850078, 
      0.6208100749533058, 
      0.6170301688558356, 
      0.62790420692075, 
      0.6163191907957277, 
      0.5920315854303806, 
      0.48885967542811487, 
      0.4753200271068487, 
      0.6418259174194776, 
      0.5799459281382117, 
      0.5569727685492899, 
      0.6595277325022926, 
      0.41152525042556737, 
      0.5460741905391816, 
      0.6608400045875377, 
      0.5962264075306188, 
      0.6363979046654153, 
      0.6494085600599392, 
      0.6082069399037094, 
      0.5232584391482499, 
      0.5993827158133336, 
      0.6082077211534114, 
      0.6322760645774838, 
      0.6232064640119729, 
      0.6069331198526249, 
      0.49113429448798385, 
      0.5572698862765582, 
      0.6087713775836735, 
      0.6372833085079919, 
      0.5844731937287846, 
      0.6014749509435529, 
      0.5893893666998823, 
      0.6204492860364844, 
      0.5909628817152797, 
      0.6315256275302478, 
      0.5690830555604629, 
      0.6028768794563493, 
      0.6179997015001055, 
      0.6126884780682433, 
      0.40703290769984113, 
      0.619216187820989, 
      0.6181291140560864, 
      0.651517056443331, 
      0.6132148542935129, 
      0.5283868393625185, 
      0.6382346933693107, 
      0.6115179217282324, 
      0.612342024444371, 
      0.6691983552736028, 
      0.5572021167313721, 
      0.46503994680796146, 
      0.4884037103594543, 
      0.6038421341560597, 
      0.482948096633803, 
      0.4645650693733162, 
      0.49971281157805114, 
      0.6214813522274361, 
      0.48935882519956847, 
      0.5568231239516321, 
      0.5929562024014671, 
      0.5798543166544626, 
      0.4743239385939662, 
      0.6036060678587307, 
      0.23422766282480806, 
      0.6518139721869721, 
      0.5604387553495224, 
      0.6500308968704072, 
      0.6327632710609541, 
      0.6185331675390846, 
      0.5967098255344133, 
      0.602949268177018, 
      0.590723597079923, 
      0.515879967418909, 
      0.6413986011448756, 
      0.597469664625449, 
      0.580392573927789, 
      0.6392909103389487, 
      0.5435862703204382, 
      0.5901823640068199, 
      0.6246972993118802, 
      0.6134160505750449, 
      0.6508558003821403, 
      0.653159986406623, 
      0.6626727645271577, 
      0.6251084155508126, 
      0.6050248857800604, 
      0.6246733051344545, 
      0.6520752445966546, 
      0.6184257875793355, 
      0.47139691266631534, 
      0.6213207017224509, 
      0.6242265826588227, 
      0.6024387699594922, 
      0.6025468529234936, 
      0.6325280037192782, 
      0.5629652543478193, 
      0.41855646897131693, 
      0.6155532831350318, 
      0.3904651845183982, 
      0.5660986451053035, 
      0.6089472256935423, 
      0.56230426031286, 
      0.5934761477902244, 
      0.5802795673310509, 
      0.4600567805767046, 
      0.6108096804034965, 
      0.6409484531989169, 
      0.6494160013543608, 
      0.6073412506027847, 
      0.6531116550716111, 
      0.6266079265915913, 
      0.630704721771842, 
      0.6479540717901243, 
      0.2785831114906369, 
      0.6071302501807171, 
      0.5351549402588044, 
      0.6260828644239831, 
      0.62223746399018, 
      0.6554464920717018, 
      0.652299066602188, 
      0.5960143475135273, 
      0.5907494374928531, 
      0.48911730450917584, 
      0.6304503081176077, 
      0.6140888160474984, 
      0.6714964503349591, 
      0.5773645729813389, 
      0.6377553060283669, 
      0.647489175875364, 
      0.614948677664209, 
      0.6271905359984018, 
      0.5963503614473079, 
      0.6232920332024019, 
      0.5911426966917829, 
      0.6004824641736612, 
      0.6147096002971915, 
      0.6421084934626036, 
      0.6411588496017978, 
      0.6496031607836513, 
      0.5875092497351662, 
      0.6186873165225233, 
      0.6368292233151777, 
      0.6123431818638999, 
      0.40801626922903933, 
      0.44026502195773004, 
      0.6135449011445981, 
      0.5489482795001266, 
      0.5962654270221222, 
      0.6571768501843868, 
      0.6536152680762943, 
      0.6432971900115111, 
      0.6269663779490264, 
      0.6190026913678361, 
      0.6565361556693275, 
      0.5380526420876608, 
      0.5741201125375505, 
      0.5546121495089342, 
      0.5093519023471852, 
      0.498816723010508, 
      0.6003005556060611, 
      0.5311441252208103, 
      0.6244809776597722, 
      0.5871293612656441, 
      0.628853974728277, 
      0.5641594902685328, 
      0.4122421313118234, 
      0.5799510597740587, 
      0.6147214007490792, 
      0.6321153071658336, 
      0.6201213630102631, 
      0.6275969631188245, 
      0.6477541158154952, 
      0.631347376922068, 
      0.649450949627137, 
      0.6056951368896307, 
      0.6412798074652386, 
      0.6562989560276127, 
      0.63226862300879, 
      0.5489892995293352, 
      0.6512364020394468, 
      0.6317885535025655, 
      0.6455317301010464, 
      0.5744286034165736, 
      0.5766655321151821, 
      0.5547992686680152, 
      0.6437183319287277, 
      0.2461596574556156, 
      0.6333618173844, 
      0.6739691357752173, 
      0.6102206848469651, 
      0.603219462278553, 
      0.25959433152568573, 
      0.6531598920934801, 
      0.6287790946516547, 
      0.6103217842927487, 
      0.6144061770219259, 
      0.6429100533789605, 
      0.5483229492893618, 
      0.5681523267234866, 
      0.6524528546283684, 
      0.6577943470219029, 
      0.5592096744241835, 
      0.576818242636815, 
      0.6115605758701623, 
      0.6234977769409772, 
      0.6061031384264665, 
      0.647532720175831, 
      0.6041705149262941, 
      0.6464884056452213, 
      0.6458008969622862, 
      0.6008753813060904, 
      0.622924465107276, 
      0.6253762094139237, 
      0.5309755625493042, 
      0.43072574025197685, 
      0.6202874446815078, 
      0.5932445025037221, 
      0.6048454067696198, 
      0.6029043581316041, 
      0.5601694511114165, 
      0.631287624494006, 
      0.6315097245136484, 
      0.5220517523484582, 
      0.6466538403501768, 
      0.541754607482331, 
      0.5731390165161899, 
      0.5548426003118505, 
      0.6511158190869627, 
      0.6446905757083293, 
      0.6239588083549193, 
      0.27011599559688493, 
      0.5711839593708546, 
      0.6111907348173635, 
      0.6027630669660995, 
      0.6066895034212233, 
      0.5298488715996775, 
      0.6289688240984517, 
      0.6684090685336437, 
      0.6141582296865472, 
      0.6614433666412438, 
      0.36382879629783066, 
      0.5621601609374138, 
      0.6251352095589082, 
      0.5941509008117726, 
      0.647478532294433, 
      0.6271142302392055, 
      0.6488556198459077, 
      0.6452175500549948, 
      0.4735362761544616, 
      0.6490703872116206, 
      0.6170043598841471, 
      0.6594297079457161, 
      0.6184411033973498, 
      0.5130643881051207, 
      0.5591947565403965, 
      0.6294524169525512, 
      0.39265389740128576, 
      0.6453202996410511, 
      0.3509878766037518, 
      0.3240661800021874, 
      0.6426367610207981, 
      0.6250533260519576, 
      0.5654973073398477, 
      0.587599712698453, 
      0.6305470060739992, 
      0.6073894902351566, 
      0.5330389116301887, 
      0.5739958837511119, 
      0.6514608953751619, 
      0.6066204133699024, 
      0.6528621905484432, 
      0.5591837307089064, 
      0.6313807230665496, 
      0.6137076190126486, 
      0.6127164352880464, 
      0.6402383809170011, 
      0.64074412046296, 
      0.5812326730246373, 
      0.603415265551876, 
      0.5965301244581848, 
      0.609660732551378, 
      0.5661702594657436, 
      0.5663624120466443, 
      0.615594348585654, 
      0.4970421914125897, 
      0.552465430369124, 
      0.5906711790964577, 
      0.4482026025758149, 
      0.6654066023959754, 
      0.6338144612829655, 
      0.6045235709561249, 
      0.5771412975635803, 
      0.5932269324221309, 
      0.6012266526551203, 
      0.6499857749588499, 
      0.569734946834544, 
      0.6422352631949707, 
      0.5678834658832463, 
      0.6034903339900048, 
      0.6462369173371116, 
      0.622201227679811, 
      0.6350462628159015, 
      0.6391041704974061, 
      0.6170067126844022, 
      0.5292938621977222, 
      0.651159352792283, 
      0.5777122939770611, 
      0.5242913046363739, 
      0.6112082631126831, 
      0.6497545456351884, 
      0.5170685776257024, 
      0.6021031761582641, 
      0.5995179899412362, 
      0.5622271973136281, 
      0.5916240591980633, 
      0.5975623194955502, 
      0.6378634923849451, 
      0.6515790087289149, 
      0.6463722383194622, 
      0.6227978767829038, 
      0.5284471842547784, 
      0.4678430543153721, 
      0.6569322368486058, 
      0.6575761184985636, 
      0.5934279573664472, 
      0.5949187543171088, 
      0.5142202230116599, 
      0.6010258426631016, 
      0.6041589754164941, 
      0.6600582504187991, 
      0.6331337376500464, 
      0.6115478571335728, 
      0.5996320288737083, 
      0.5558264770112344, 
      0.6019061447292219, 
      0.6074768176505375, 
      0.5492443192421183, 
      0.5759487613196588, 
      0.6392341528162677, 
      0.5737326353141593, 
      0.672326147320311, 
      0.41224875369654523, 
      0.6543401150338587, 
      0.6380992920422377, 
      0.6526150353039453, 
      0.6441082678068732, 
      0.6411904495174872, 
      0.6408289853092456, 
      0.6587443500958562, 
      0.5991473961057917, 
      0.6539438305484595, 
      0.6278184101868214, 
      0.6576807692164821, 
      0.6619471308357433, 
      0.6115425502140733, 
      0.6031953143510022, 
      0.6132241599531973, 
      0.42924740636269354, 
      0.649378368657648, 
      0.48347448062215365, 
      0.6490946198325234, 
      0.6203336925853166, 
      0.5312036286697863, 
      0.5604653329137316, 
      0.59008974038543, 
      0.5600386629863048, 
      0.3331593136393737, 
      0.5610060436348925, 
      0.49339936479139035, 
      0.568080654734113, 
      0.6426610828791185, 
      0.6347298882959291, 
      0.5761086739280101, 
      0.5285018552347884, 
      0.6111325655470911, 
      0.6175584348668034, 
      0.6203775296837404, 
      0.6267912410408767, 
      0.3789967670489499, 
      0.5073820141535887, 
      0.6271829435275089, 
      0.612546098279019, 
      0.2983955162264145, 
      0.6199435562689163, 
      0.6346467849984938, 
      0.5213860283920795, 
      0.638772766918333, 
      0.6235546880361896, 
      0.5856393358067611, 
      0.6195996520377897, 
      0.6650409134392798, 
      0.5880365448264114, 
      0.6710137995105665, 
      0.6511918674255199, 
      0.6069918241640221, 
      0.3546063074630476, 
      0.6182025640747373, 
      0.6176728867281173, 
      0.611818832324512, 
      0.6227213089777941, 
      0.6558073721412445, 
      0.6066219669425862, 
      0.6412951426264895, 
      0.6500620394805307, 
      0.6126708640536814, 
      0.5923964859944143, 
      0.6034402227413029, 
      0.5625834804636541, 
      0.6719341514906771, 
      0.6623589691566347, 
      0.5845497214459369, 
      0.5418258360515824, 
      0.6582057345991547, 
      0.6030944746489842, 
      0.3582631934850449, 
      0.5870426064134484, 
      0.603324465295012, 
      0.549365440840371, 
      0.6163935487738957, 
      0.6152326845448014, 
      0.5030831882178244, 
      0.6089541190202292, 
      0.6200631484863768, 
      0.6085072503537944, 
      0.6536136187965323, 
      0.6217096468878666, 
      0.4680767140343455, 
      0.6119555929118798, 
      0.500495068607423, 
      0.5575088288617777, 
      0.6476963635466079, 
      0.6194498085576547, 
      0.5223156391997023, 
      0.5942754274719727, 
      0.5746012343106233, 
      0.5879185681920384, 
      0.6383990440266415, 
      0.6538430709725931, 
      0.4722839623882174, 
      0.5528865375276019, 
      0.6362436116378389, 
      0.5947761385995682, 
      0.5920186381037714, 
      0.6288614275493851, 
      0.6477393928738892, 
      0.6333136476557731, 
      0.5766539662048515, 
      0.6147485318878342, 
      0.623135379992339, 
      0.633300654892841, 
      0.43050020811264683, 
      0.6366717758869497, 
      0.6311612485081871, 
      0.6308752119715846, 
      0.5680616333522606, 
      0.42347035877780237, 
      0.6103801832879812, 
      0.6514845294320396, 
      0.6528013478075012, 
      0.5866641277151982, 
      0.5662599715109042, 
      0.6346937822633097, 
      0.6073494098381832, 
      0.640711040922283, 
      0.6271641118750344, 
      0.6327462240485482, 
      0.5873225116283876, 
      0.49341407022191835, 
      0.5664253498186561, 
      0.47198229176125733, 
      0.6012003522515829, 
      0.4356392071083885, 
      0.46094911414452705, 
      0.5722237693634457, 
      0.5637151315923788, 
      0.5204981229940567, 
      0.5895813501410607, 
      0.5585102784106629, 
      0.633033960695958, 
      0.6154590534839008, 
      0.6687508562156113, 
      0.514087353389299, 
      0.341969868877977, 
      0.6469886818674904, 
      0.6694620107001839, 
      0.5620582147851163, 
      0.5125626867928643, 
      0.6423496057818044, 
      0.43068239591278606, 
      0.5839934070639133, 
      0.613206069238084, 
      0.3738374649855035, 
      0.6417628542144929, 
      0.5575993920547984, 
      0.6188946737551674, 
      0.6480440290119243, 
      0.6481649944837735, 
      0.6347188834248859, 
      0.6184401789468754, 
      0.5995779235710782, 
      0.581657209733409, 
      0.4808766953479075, 
      0.520874487322563, 
      0.4490609958478035, 
      0.6594620467058384, 
      0.6455718823530868, 
      0.6167155380750572, 
      0.6316746174746284, 
      0.6621520677265682, 
      0.6129767057059166, 
      0.634269077655964, 
      0.5856130638870161, 
      0.59539099847316, 
      0.6653921055319285, 
      0.6527857263020261, 
      0.6615058622367648, 
      0.6319768168325738, 
      0.5073448471904182, 
      0.6692076141344311, 
      0.3599249881893734, 
      0.6333455911942041, 
      0.538966800951708, 
      0.6556547551386321, 
      0.5462507636539823, 
      0.5934649093384813, 
      0.627391033528477, 
      0.6296174577472682, 
      0.6052181360246086, 
      0.6362383677103205, 
      0.5283463019275493, 
      0.6544624645419289, 
      0.6333292481413924, 
      0.546558475860397, 
      0.48652727419970254, 
      0.5415739868935006, 
      0.6575956034867304, 
      0.5632130073316556, 
      0.6214099470104871, 
      0.6467429149230801, 
      0.5048230055328142, 
      0.596653153862936, 
      0.4486278074003808, 
      0.6144009956656223, 
      0.627590143035602, 
      0.5890334014247464, 
      0.6288147174129269, 
      0.6555804994097137, 
      0.6562963131612148, 
      0.6041854344737004, 
      0.6575698756926502, 
      0.6302873639606245, 
      0.5836392974150227, 
      0.605886745592331, 
      0.6352245725183436, 
      0.6675390617679479, 
      0.6303802873080961, 
      0.5862610997367962, 
      0.6139871025601731, 
      0.6280652154991254, 
      0.6179495899876908, 
      0.5423456048282411, 
      0.5830478738929024, 
      0.6370343333899006, 
      0.33551670802933303, 
      0.6317950862583752, 
      0.5614176308930452, 
      0.6161062736459739, 
      0.6031431216361552, 
      0.6072809354496754, 
      0.6102841806630149, 
      0.5644454378321035, 
      0.6107580060324522, 
      0.6071382168594577, 
      0.5902059221965801, 
      0.6588852987289843, 
      0.6477069847210114, 
      0.6341597739222155, 
      0.6239402035524755, 
      0.5558812913583631, 
      0.6141889872961527, 
      0.664490989526357, 
      0.3673853082317007, 
      0.629122009815984, 
      0.6102819755240873, 
      0.6504590034866156, 
      0.6307986755362855, 
      0.5596524765044213, 
      0.6003863206317231, 
      0.6217262911669112, 
      0.5935937582544227, 
      0.6117047092993815, 
      0.6129505103707732, 
      0.612948952823156, 
      0.5337683782061972, 
      0.6114124994513274, 
      0.623406026706385, 
      0.5939887233571824, 
      0.5246812826482097, 
      0.3473659792878715, 
      0.5680734553782718, 
      0.6529947517804504, 
      0.6075479016392981, 
      0.6482933734094425, 
      0.6576150187274956, 
      0.620421865221285, 
      0.6438055185608025, 
      0.58224969639765, 
      0.5550035592557, 
      0.5401765530545921, 
      0.6442537718813265, 
      0.5053546027272914, 
      0.6131704278367225, 
      0.6100420222888164, 
      0.5520899354933271, 
      0.6361122644090816, 
      0.6655787128902778, 
      0.5982038353925062, 
      0.6078634447130729, 
      0.5805079164183617, 
      0.6375414926731622, 
      0.6274698452035125, 
      0.6124844249493141, 
      0.5283703997229755, 
      0.6406283041779176, 
      0.6335486306470283, 
      0.4885273113817678, 
      0.6556482309683179, 
      0.5716566751761385, 
      0.1631678223141396, 
      0.6509345106918091, 
      0.6283530180970248, 
      0.6125024937898541, 
      0.6176397976962068, 
      0.6279418239928749, 
      0.6500673505983883, 
      0.46573255285464277, 
      0.5724813965382549, 
      0.4450555663303225, 
      0.6087801827381976, 
      0.5884598595481071, 
      0.6534770441780378, 
      0.6485371805666501, 
      0.5618771679669611, 
      0.6031969892054786, 
      0.5721305969285028, 
      0.616234785876947, 
      0.552882146340081, 
      0.6167409986483884, 
      0.6580534581241179, 
      0.6478454745770431, 
      0.5949812898614962, 
      0.6412016968700406, 
      0.5599932239463354, 
      0.6156206958574327, 
      0.6304335304854152, 
      0.4433755983563323, 
      0.6317515277529824, 
      0.6684913992941334, 
      0.6743659622034949, 
      0.5863351086666578, 
      0.6324572553568584, 
      0.6234745669282742, 
      0.6131853798763981, 
      0.6051366594109914, 
      0.6561944005850627, 
      0.5999235943572596, 
      0.5912471793031602, 
      0.6529413853881649, 
      0.5631583623677814, 
      0.6339610221821985, 
      0.5921776448421369, 
      0.619797182583074, 
      0.6044065830881761, 
      0.6662246681619785, 
      0.6215068930334104, 
      0.6511101225492115, 
      0.6415437671950898, 
      0.6619015964178406, 
      0.5976833632642088, 
      0.6058596328559087, 
      0.36127232764360856, 
      0.654978519808756, 
      0.6378463428593235, 
      0.5543551640361589, 
      0.5974846424895576, 
      0.6307632144765002, 
      0.5966175729899911, 
      0.6521080304479334, 
      0.5771461855217644, 
      0.6190154775989799, 
      0.5980177941800406, 
      0.6049716783982377, 
      0.5621252590843422, 
      0.3101152359231909, 
      0.6538337163238261, 
      0.6401460946769698, 
      0.6149400266051993, 
      0.5868196240236144, 
      0.5688714266163138, 
      0.5894453808081603, 
      0.6310671851595152, 
      0.5525230906743436, 
      0.509201576234565, 
      0.6413709125084476, 
      0.6324871814429497, 
      0.6559992655343382, 
      0.5831260040066192, 
      0.6377247000762107, 
      0.6471533014564198, 
      0.6480410793926654, 
      0.6093132325334983, 
      0.5478464896311502, 
      0.6167404971141206, 
      0.6289208075339054, 
      0.6350572169433566, 
      0.5401704973721189, 
      0.5615377714304564, 
      0.6551540132338693, 
      0.5852621035625064, 
      0.6339912340946854, 
      0.6140527676353283, 
      0.5714475626639193, 
      0.5904254998573917, 
      0.6427444656733357, 
      0.6278145394465092, 
      0.6020510158963011, 
      0.48228977705764, 
      0.5721789088832707, 
      0.5687254490255331, 
      0.6134537373023818, 
      0.5887236617410396, 
      0.6654392415197199, 
      0.5842765226470042, 
      0.561837525554455, 
      0.5848245880431434, 
      0.5709170314797909, 
      0.63209038619645, 
      0.6573177272219553, 
      0.6085241292974133, 
      0.6347681316517444, 
      0.6323419635301771, 
      0.6404564295319293, 
      0.5872121126969073, 
      0.5778790740776221, 
      0.6378930289546515, 
      0.4847633040005686, 
      0.6349108746742205, 
      0.6608427209818898, 
      0.658615094011494, 
      0.5953024336503413, 
      0.6325084453614986, 
      0.5790763222419425, 
      0.6367843451134396, 
      0.22311954934988745, 
      0.5860741706586546, 
      0.6623330930032465, 
      0.6662785106379085, 
      0.6420278190274746, 
      0.642405067227349, 
      0.6347549564929017, 
      0.6460409775227001, 
      0.24328303380579597, 
      0.6620403829176781, 
      0.6548308959790663, 
      0.6328481982828397, 
      0.6484652094465178, 
      0.5445840295066882, 
      0.6411633912782126, 
      0.645481156561786, 
      0.6507212506631066, 
      0.73529437587408, 
      0.6147977049169745, 
      0.6238020760266932, 
      0.6104813779547154, 
      0.5766370278634858, 
      0.5925428834731213, 
      0.6583820818466416, 
      0.6205106762114296, 
      0.6263620792668675, 
      0.6379081255599648, 
      0.6407277266377195, 
      0.4067070029961389, 
      0.6406439185593471, 
      0.6195143461732556, 
      0.6579741935775774, 
      0.2855282972504246, 
      0.6606308396285436, 
      0.624873929680323, 
      0.6048808590375183, 
      0.6096851714713329, 
      0.5212047427928864, 
      0.6295805302673686, 
      0.6450318274610144, 
      0.5789461576966989, 
      0.6042187859920011, 
      0.4303446362947547, 
      0.6642428158778693, 
      0.5874755759327599, 
      0.6154746350181773, 
      0.5748156367347226, 
      0.6478527015029985, 
      0.6463655553898919, 
      0.6255409694757657, 
      0.6561519189184993, 
      0.6464715397773629, 
      0.6009702087533841, 
      0.6220385057301389, 
      0.6184205734719469, 
      0.6597613330643337, 
      0.6397301626850402, 
      0.6405256625369723, 
      0.6263023206756153, 
      0.5990132861884986, 
      0.6208810385889822, 
      0.6379920043694249, 
      0.6463041309259061, 
      0.6076779801807491, 
      0.6092738792698498, 
      0.6403326219345872, 
      0.6005219421336971, 
      0.6609577626049015, 
      0.6034961240895773, 
      0.6403951167186646, 
      0.6514090987571576, 
      0.6267020614433811, 
      0.5912553026284778, 
      0.6493123682427726, 
      0.5022221918993037, 
      0.5171966753772347, 
      0.6457684289723364, 
      0.6681565477283928, 
      0.6468762103731329, 
      0.6345942251021778, 
      0.5855478474007602, 
      0.488016624135452, 
      0.6156007449656002, 
      0.5800435105133562, 
      0.5616506774634851, 
      0.5888140508452393, 
      0.5872906474485126, 
      0.6641816962231131, 
      0.5366805048738595, 
      0.5074630981426157, 
      0.6363180972714079, 
      0.6505824651434693, 
      0.5868949895003565, 
      0.6304123921701223, 
      0.6544477640043066, 
      0.6734025918497015, 
      0.6484965543537891, 
      0.6640358324434559, 
      0.6105163678950617, 
      0.5995073803666519, 
      0.5810174039479243, 
      0.6405835813923224, 
      0.576348212086459, 
      0.6115871796156741, 
      0.6228657213349011, 
      0.6389738158910621, 
      0.6463882587196489, 
      0.6273042230086253, 
      0.6412863131023008, 
      0.5794120637516164, 
      0.5183495803042422, 
      0.6495032192374502, 
      0.5905170255805836, 
      0.6624024645849274, 
      0.5906124326749583, 
      0.577046562984875, 
      0.61281688371522, 
      0.5309360504826223, 
      0.6333437067568348, 
      0.579403362012065, 
      0.6337966640894709, 
      0.62342513618701, 
      0.6235997610890658, 
      0.610526471245544, 
      0.598349349146932, 
      0.6199149892120039, 
      0.6560369492083196, 
      0.6523351181570475, 
      0.5436409018755721, 
      0.6109068346530608, 
      0.6433204300787251, 
      0.6518760859388164, 
      0.5911938007531625, 
      0.6299517631288236, 
      0.5831656557590911, 
      0.5851850945953109, 
      0.6013989002896527, 
      0.6255268461878699, 
      0.5817041525691478, 
      0.5023104718174938, 
      0.5946474124543809, 
      0.5416085682568376, 
      0.6126438001732493, 
      0.4817232488799666, 
      0.64050452478524, 
      0.5766816865364817, 
      0.409431670605118, 
      0.6308332488232297, 
      0.6518663591063015, 
      0.6499962955357406, 
      0.5643652287358435, 
      0.6588348446924096, 
      0.6424698124527715, 
      0.5946168551534672, 
      0.4747102732794922, 
      0.5208052880141938, 
      0.35092267907250885, 
      0.6357238573457166, 
      0.595079706561781, 
      0.5947549548059855, 
      0.6018551630471729, 
      0.6448794239948418, 
      0.4660916076705851, 
      0.6357883732910493, 
      0.6453770890962732, 
      0.5201394664810662, 
      0.5973910341328866, 
      0.6576541349779361, 
      0.55053989709041, 
      0.5287846162256599, 
      0.5952064365778162, 
      0.5871395016393373, 
      0.6524853751619969, 
      0.6465979984314896, 
      0.33524738413023086, 
      0.580572616703169, 
      0.625489813014243, 
      0.6276702542572515, 
      0.6330699250792898, 
      0.573161482244574, 
      0.6086014858306315, 
      0.5921448123079917, 
      0.6391684201195516, 
      0.3315461951749119, 
      0.6183751234651824, 
      0.6389986057856629, 
      0.6731300775034907, 
      0.5967902960925622, 
      0.4919922911801401, 
      0.5970247306210993, 
      0.6660598486715882, 
      0.6525291156903762, 
      0.5900326694909119, 
      0.602823820733608, 
      0.6420973031511644, 
      0.22494140630627713, 
      0.5082037103115651, 
      0.6641419608772071, 
      0.6478264229819402, 
      0.633136936872521, 
      0.5565203737623106, 
      0.6442808072562486, 
      0.6072966782900425, 
      0.6525600753259725, 
      0.5996735364678133, 
      0.5462970909960064, 
      0.2812072839823435, 
      0.6319537682617887, 
      0.6349914511538503, 
      0.6356438305075501, 
      0.5152675800813238, 
      0.49250220739649325, 
      0.5258962278668015, 
      0.6217429667500728, 
      0.6362832482121263, 
      0.5019016370931143, 
      0.6085828244731144, 
      0.5703301221241558, 
      0.6437512579156469, 
      0.516733150328997, 
      0.5998571132393399, 
      0.6206411279953512, 
      0.568452270156871, 
      0.5913076456665969, 
      0.5574790226740495, 
      0.5080982829512071, 
      0.45301181542821023, 
      0.1989405030224942, 
      0.6530358531299595, 
      0.639091534657296, 
      0.6124601314716459, 
      0.6234574999497968, 
      0.5669881168332491, 
      0.5384239265089845, 
      0.60177454815158, 
      0.5813167088390166, 
      0.6558491008592023, 
      0.6432170264273775, 
      0.6073212171995693, 
      0.47566099749984025, 
      0.6254403642850386, 
      0.6327170691893285, 
      0.5895267662048208, 
      0.5774508461204053, 
      0.6241674338474474, 
      0.6152998119737212, 
      0.6733946908723007, 
      0.6340003127395075, 
      0.6000530996754673, 
      0.5943529772492411, 
      0.6386701189761461, 
      0.6176165834101472, 
      0.6595095343683867, 
      0.46169976851847067, 
      0.28593501364952834, 
      0.6189488314300672, 
      0.6597264097543293, 
      0.5775822414131285, 
      0.663448254038174, 
      0.6536112010271267, 
      0.30022325301062497, 
      0.6599896937302958, 
      0.6665549406261317, 
      0.5907554262556075, 
      0.628867630134056, 
      0.5469616693829666, 
      0.6346772866189723, 
      0.6334331649139432, 
      0.6108333414691183, 
      0.6320429510592505, 
      0.6193566129547998, 
      0.660418607367329, 
      0.6681842123707534, 
      0.5849821702939852, 
      0.6320768225574049, 
      0.5823485234301664, 
      0.6365629996475739, 
      0.5519541145400032, 
      0.552594082986944, 
      0.4169436501330506, 
      0.6065982399514223, 
      0.5789781554168316, 
      0.6392831765721246, 
      0.5374293688195951, 
      0.664698830332423, 
      0.6230003361573955, 
      0.6478794418916373, 
      0.650623435259657, 
      0.5367776974257739, 
      0.6012644558233082, 
      0.5980812912025988, 
      0.6668403403461454, 
      0.4461677647096863, 
      0.6484090633219199, 
      0.520886633550786, 
      0.5994605728107598, 
      0.6612717740376878, 
      0.45031804906024997, 
      0.6228531842128989, 
      0.6612673842683375, 
      0.5719182968426834, 
      0.6400088377709525, 
      0.622841150208243, 
      0.6331126954614225, 
      0.4735777704710486, 
      0.6423373429758041, 
      0.6414505900195345, 
      0.5885326987432582, 
      0.5952788295786934, 
      0.6714961676342943, 
      0.6588994148327921, 
      0.6328616280526215, 
      0.5973051317852431, 
      0.6410778269014747, 
      0.6492294840051501, 
      0.6501364601395079, 
      0.5780670191140121, 
      0.649420666836091, 
      0.6529625765491551, 
      0.6193944808263498, 
      0.5945693762530885, 
      0.6298230587113082, 
      0.38632295535109556, 
      0.5716790621749757, 
      0.341436175025517, 
      0.5393669886437932, 
      0.6170837197187946, 
      0.5809019437332755, 
      0.651309028548775, 
      0.6583278733771353, 
      0.6355811253401277, 
      0.6537132169495566, 
      0.5853338534130867, 
      0.5932108493539815, 
      0.6334041732773753, 
      0.5234604606818273, 
      0.510600526909294, 
      0.5717902888209785, 
      0.6418471200536027, 
      0.4979031022505894, 
      0.6271013413071264, 
      0.6154144953726957, 
      0.5987696832369093, 
      0.6698650236332875, 
      0.5870750759346877, 
      0.6555207270937304, 
      0.5380850822353556, 
      0.6309452718742917, 
      0.6586192485030937, 
      0.6252866278779264, 
      0.6545174063088524, 
      0.45136196003730567, 
      0.4880079783111629, 
      0.6068547242441982, 
      0.5476905989134513, 
      0.6627930769312976, 
      0.6478359905388746, 
      0.6589115130102638, 
      0.6137118654229768, 
      0.6025257529024244, 
      0.622094597084725, 
      0.5654218856385154, 
      0.5466452744727093, 
      0.6337508651015389, 
      0.6556010335391651, 
      0.6573645440356608, 
      0.4700769709041431, 
      0.6447234208604484, 
      0.6443556420671657, 
      0.609724041654493, 
      0.5451841943201753, 
      0.6350094592448218, 
      0.6170802829697023, 
      0.658694876230883, 
      0.5362846340578467, 
      0.598686139090048, 
      0.6283365303213438, 
      0.6252073088203414, 
      0.6283573458057733, 
      0.5704522567695308, 
      0.4762675440014818, 
      0.6620640145058115, 
      0.25796360510778416, 
      0.5368084533308201, 
      0.5630787071668181, 
      0.5942153456670851, 
      0.630787413207443, 
      0.6485816996990772, 
      0.44163007874607974, 
      0.56118780520142, 
      0.6381151647495857, 
      0.4677755133643228, 
      0.6094580075113917, 
      0.647333007314133, 
      0.6336947005758474, 
      0.627875100162094, 
      0.5922353652144984, 
      0.6294152851507762, 
      0.5741947837896566, 
      0.6626165298275314, 
      0.5686305125307715, 
      0.6488208624844053, 
      0.6572785705973933, 
      0.5940196896572, 
      0.5400464271704606, 
      0.6210297357045702, 
      0.558590222123403, 
      0.4735000783598351, 
      0.5999522398216308, 
      0.6369630030125504, 
      0.6466476575432301, 
      0.5438468179527216, 
      0.6234975017724871, 
      0.561691594736939, 
      0.6248792074522491, 
      0.6483303936910432, 
      0.5850191563176625, 
      0.6358637361519693, 
      0.6625414914323807, 
      0.5817600827678895, 
      0.3754031083314228, 
      0.6439825400460535, 
      0.566390183510748, 
      0.5770563875466845, 
      0.5262705629141169, 
      0.6546132959216887, 
      0.5947816294568273, 
      0.3189308163216604, 
      0.3064147068204498, 
      0.45605986398487774, 
      0.6007802210652828, 
      0.6322875996392598, 
      0.6431902632412084, 
      0.6494674116560892, 
      0.6036458801609207, 
      0.6623015209953248, 
      0.6433409941266556, 
      0.5864772694735783, 
      0.6452953361894171, 
      0.6623928373015764, 
      0.5005154522344808, 
      0.5556714530316924, 
      0.6262540030435085, 
      0.6264002576718187, 
      0.6079062374416204, 
      0.5775569371505715, 
      0.6481718219053998, 
      0.5528056435706669, 
      0.6169652325959633, 
      0.6006949144057053, 
      0.5951006683167539, 
      0.5643094784107339, 
      0.6488882551930218, 
      0.6190588357329521, 
      0.6550607838588981, 
      0.5649720827390028, 
      0.5738752810563023, 
      0.39056726424462485, 
      0.6233229873278678, 
      0.6642127476338768, 
      0.6495711698537028, 
      0.551618451062761, 
      0.6195058081946474, 
      0.6659725100511329, 
      0.5764084058886517, 
      0.6116381795079087, 
      0.6263499688521956, 
      0.573309123354824, 
      0.6508850257421369, 
      0.6531438425318378, 
      0.6225153948289311, 
      0.6323568365758484, 
      0.6127112044094363, 
      0.6523915129427775, 
      0.6629296762374233, 
      0.5329233558125759, 
      0.5826086381595205, 
      0.6369675403953069, 
      0.5474337789777852, 
      0.5887432246702885, 
      0.498342869483988, 
      0.6136979000180973, 
      0.541321955494136, 
      0.571598899985252, 
      0.46988494445357926, 
      0.6486021033942961, 
      0.6549030790532456, 
      0.5835985452465114, 
      0.5275812248402867, 
      0.620247053576715, 
      0.6514171067631872, 
      0.5977004325750838, 
      0.6123249508763211, 
      0.6081885255396786, 
      0.5810837355510947, 
      0.6152227281694899, 
      0.6408515725424743, 
      0.5202396703609918, 
      0.6214800210052024, 
      0.5980868841819916, 
      0.6428852636717998, 
      0.6377678409406287, 
      0.5584079728489465, 
      0.2043279773490657, 
      0.6449071518198584, 
      0.6511694578772694, 
      0.6119625157711185, 
      0.613651826928253, 
      0.592459731213668, 
      0.6510018442862966, 
      0.6125691392641728, 
      0.6313910736984519, 
      0.5764767885968298, 
      0.6124325835315028, 
      0.597656254252943, 
      0.5718502395826156, 
      0.6253928576895608, 
      0.6374611046713949, 
      0.6387549819973671, 
      0.6304814582628087, 
      0.6683563323443837, 
      0.5730193820108973, 
      0.5191325955489509, 
      0.5742505032331044, 
      0.3823017984035999, 
      0.5568922730823592, 
      0.6268626022295026, 
      0.6504517205252699, 
      0.64353750351945, 
      0.6580353174917484, 
      0.6677513094774522, 
      0.46295216508691933, 
      0.6269735472196452, 
      0.48965988030813706, 
      0.5509373313947598, 
      0.5777135138603574, 
      0.6151741137363157, 
      0.586314556382899, 
      0.6652884571306051, 
      0.6228059389558079, 
      0.538396853682627, 
      0.6209223115447132, 
      0.6307543103499775, 
      0.6140573088441614, 
      0.6660269941453306, 
      0.654544986547739, 
      0.6222286774434718, 
      0.6356928703754762, 
      0.5599329662827954, 
      0.2791023725348214, 
      0.5797372825462122, 
      0.5468238890965995, 
      0.591884065876237, 
      0.4258143552225392, 
      0.6080916060601519, 
      0.6241302938785206, 
      0.6523929723865575, 
      0.6697083632344832, 
      0.6357319955223655, 
      0.623104507291494, 
      0.6673163789516774, 
      0.6644030096983023, 
      0.6608306349403089, 
      0.6407089544909228, 
      0.6252199453020524, 
      0.659424554576665, 
      0.580788259647005, 
      0.5444354858588876, 
      0.544009017518539, 
      0.6599843995425054, 
      0.6544203925621392, 
      0.6718581623068102, 
      0.6226375184838947, 
      0.6569384827484072, 
      0.6322546500459398, 
      0.6568527483865491, 
      0.5962897949920818, 
      0.5157403059374829, 
      0.6565036139455878, 
      0.6354481616685533, 
      0.5205289897024208, 
      0.6004251370565123, 
      0.5808414031463801, 
      0.6592224091093791, 
      0.5440301398705345, 
      0.6345589640829995, 
      0.6473361301177474, 
      0.6327065588540309, 
      0.6177856350303921, 
      0.5411981594727769, 
      0.5003697614910114, 
      0.49471820046854337, 
      0.4327437908075149, 
      0.5625202881759, 
      0.6359206112160396, 
      0.5467402319780176, 
      0.6287761086671265, 
      0.6406716075744419, 
      0.3301903962953939, 
      0.6731981068054941, 
      0.5767103352598745, 
      0.5284158302705995, 
      0.5751355874955162, 
      0.6686549553276578, 
      0.6297394860019467, 
      0.6637362793084731, 
      0.5814179043831089, 
      0.6539054804488204, 
      0.602201632854547, 
      0.5550108809694325, 
      0.6630581910549653, 
      0.5993752786659132, 
      0.45271426320712976, 
      0.6287404566413031, 
      0.6046131868874743, 
      0.6364607623289928, 
      0.6417732722212179, 
      0.636851317992294, 
      0.613229358579974, 
      0.5156699140821401, 
      0.5322476399053276, 
      0.5916020463014715, 
      0.5994904751162526, 
      0.6422030336941988, 
      0.5823655841718349, 
      0.5811339785688582, 
      0.4487465007231449, 
      0.6581178807914096, 
      0.6179140151557372, 
      0.6283213226070744, 
      0.6653131007984533, 
      0.6662404201071926, 
      0.4342012010453115, 
      0.5681465487380147, 
      0.32512090712155617, 
      0.6064395450243264, 
      0.6216595109449048, 
      0.6338217878173883, 
      0.6488595240322935, 
      0.6376962165188087, 
      0.6636250228069698, 
      0.5708110477684831, 
      0.6072483986898594, 
      0.6081526201775554, 
      0.37855961913392583, 
      0.6217119953146916, 
      0.4865540241744358, 
      0.45693717360087055, 
      0.6482914533596112, 
      0.6491195718291103, 
      0.5758591891869317, 
      0.5851570889109394, 
      0.5780095615898504, 
      0.6149697499060688, 
      0.5248344611374274, 
      0.6362277428866054, 
      0.6233090896206657, 
      0.6515868103133512, 
      0.5858431831331984, 
      0.6270135416873787, 
      0.6693717789129078, 
      0.6397177808676122, 
      0.6380803505857594, 
      0.5083379422151806, 
      0.6688726150346385, 
      0.6642655850064914, 
      0.6489403001335778, 
      0.5213231174048061, 
      0.6465413630493441, 
      0.5451741149141774, 
      0.5447717261160782, 
      0.6128266749408361, 
      0.6247613095933255, 
      0.6378440675095994, 
      0.6194241389324221, 
      0.6027577973894301, 
      0.6196530101730778, 
      0.603981329073429, 
      0.5762456372995312, 
      0.513663139685795, 
      0.5928299679665935, 
      0.6490815916654555, 
      0.5510477330121853, 
      0.5987141945774809, 
      0.6313953337341556, 
      0.5177589088251777, 
      0.5622007545684894, 
      0.6427906397016036, 
      0.6247375662142939, 
      0.38321610375909265, 
      0.6397287092586375, 
      0.6119022711717114, 
      0.6369064934379197, 
      0.600658882279974, 
      0.5928189414180487, 
      0.5598106657084464, 
      0.6517119718605657, 
      0.6166034285566883, 
      0.6314400059767465, 
      0.5184127715874042, 
      0.6103339031683243, 
      0.6029579709340909, 
      0.6553028335619819, 
      0.6358457125085338, 
      0.631393122765719, 
      0.5911175768969023, 
      0.5343420139895341, 
      0.6277752629638856, 
      0.5948461737738042, 
      0.6177252436503425, 
      0.6219743151436791, 
      0.6345445334207306, 
      0.6359338142262315, 
      0.6454709383876558, 
      0.637340323288902, 
      0.5655861204108777, 
      0.535513395916204, 
      0.6387317804624276, 
      0.6424271333533157, 
      0.5793332344187628, 
      0.5649884110282538, 
      0.5771278363040196, 
      0.4616957056807671, 
      0.5983097846084361, 
      0.5900705793873248, 
      0.6411005647404817, 
      0.5443636164257756, 
      0.4893680751417092, 
      0.6493121861618739, 
      0.6292817736374939, 
      0.19395609169358616, 
      0.6568044166759717, 
      0.6588432356198746, 
      0.6463594138131805, 
      0.5540191794218428, 
      0.5482128412197923, 
      0.6652019033152737, 
      0.6133681362903692, 
      0.5563234477327369, 
      0.6471312202593702, 
      0.6261589478032596, 
      0.5949330930513433, 
      0.6627069877321188, 
      0.6168262862174101, 
      0.5590954062956, 
      0.626540146352305, 
      0.6628374527987918, 
      0.5578345212542665, 
      0.6118628470958691, 
      0.6028788314256243, 
      0.593088691215423, 
      0.6520515851011287, 
      0.6474397672432394, 
      0.6285086431328875, 
      0.648405026073725, 
      0.62720231230244, 
      0.5173451160364162, 
      0.28080066429448464, 
      0.6666401334966932, 
      0.662378688323464, 
      0.5997564161986749, 
      0.4959110618768619, 
      0.6078457698752834, 
      0.6560109579970309, 
      0.6669262122346095, 
      0.6420138662722203, 
      0.3116418271559145, 
      0.5411743642119351, 
      0.6529238269794378, 
      0.3777933721003057, 
      0.663303313518639, 
      0.5019936260592521, 
      0.5951391649309148, 
      0.5054101938220761, 
      0.6033776220815992, 
      0.5966868778801122, 
      0.6261747244716793, 
      0.5510832676744016, 
      0.6405628843363453, 
      0.6125682938322041, 
      0.6041291752231418, 
      0.6215825283203296, 
      0.6612201414616029, 
      0.614743577970025, 
      0.6403435785053166, 
      0.6585260244912222, 
      0.5713356293059169, 
      0.6018121798585053, 
      0.616670946371753, 
      0.6237361523205516, 
      0.6147834357273174, 
      0.5873058941893997, 
      0.5489387665097053, 
      0.5350156859923698, 
      0.6667572259863163, 
      0.5874640083059005, 
      0.6631028406455913, 
      0.6350478859262643, 
      0.6371372494175461, 
      0.36134805924730545, 
      0.6487103205720531, 
      0.6593173282524887, 
      0.6413321427735816, 
      0.5858188710894019, 
      0.6111790491856042, 
      0.6210025279124884, 
      0.41736855422846547, 
      0.4696939909504423, 
      0.520104132501236, 
      0.6257430047501077, 
      0.616690265719755, 
      0.6474735407445432, 
      0.5879617600583145, 
      0.6473046373670375, 
      0.6657839170301288, 
      0.5976309030756299, 
      0.6138528622299065, 
      0.6381939234745395, 
      0.6526896649069652, 
      0.5567754953324002, 
      0.6497397199997077, 
      0.6538390469283489, 
      0.5667104580502899, 
      0.6111653553499374, 
      0.5402392884184174, 
      0.613759413624302, 
      0.3636699066379959, 
      0.5296928861261271, 
      0.5702985057294755, 
      0.38632421082215945, 
      0.6561211767823907, 
      0.6088976140784673, 
      0.6228767155449545, 
      0.631659557843077, 
      0.6117536264877043, 
      0.5775851007410744, 
      0.6363244060343042, 
      0.6500578047572909, 
      0.5895127424675454, 
      0.6427777594680544, 
      0.6447039649965726, 
      0.6410903241069956, 
      0.6541873416794641, 
      0.5646186314102067, 
      0.5472013967301461, 
      0.6567370215793917, 
      0.5463474738377726, 
      0.6571982424087268, 
      0.6306758367448114, 
      0.5431823816286729, 
      0.6188691655510425, 
      0.6297705668982991, 
      0.5630933283573878, 
      0.6246044588550503, 
      0.6223874772405411, 
      0.6408791995534833, 
      0.5491516291709363, 
      0.45377144093334315, 
      0.5149540679148644, 
      0.5857989494988703, 
      0.5909019715379811, 
      0.49910248510486943, 
      0.605117552927877, 
      0.6136723048558692, 
      0.5664028344443657, 
      0.1538258180288516, 
      0.5122895039216238, 
      0.5418051792965198, 
      0.6332470690963916, 
      0.6625889778053511, 
      0.6163711031324907, 
      0.6289821148202932, 
      0.5671480224717959, 
      0.5688363626557058, 
      0.610288242430868, 
      0.6528794004942454, 
      0.5528639505437728, 
      0.598991270543106, 
      0.555313162529801, 
      0.6560984816161092, 
      0.6647502718470745, 
      0.6562559072623196, 
      0.49942707792577623, 
      0.5762755744453698, 
      0.5898767529155915, 
      0.2990087632625201, 
      0.5691114411128746, 
      0.607980403370611, 
      0.624501315402328, 
      0.5787025767309523, 
      0.5666781386396926, 
      0.660440944965567, 
      0.5272458450014129, 
      0.6653540295652457, 
      0.5669649071114375, 
      0.655486798895041, 
      0.6367029896118281, 
      0.635285060293581, 
      0.6438977251242284, 
      0.6415097209067127, 
      0.6221643574260146, 
      0.610422827691482, 
      0.6537503223712491, 
      0.6685642879997779, 
      0.6033446389326522, 
      0.6029570017864917, 
      0.6304153774784392, 
      0.5515414881092564, 
      0.6666870134639847, 
      0.3925236175266376, 
      0.6405573105968918, 
      0.6168020422254133, 
      0.5786152291634938, 
      0.674186562221455, 
      0.5551176866391393, 
      0.6606812844032295, 
      0.212500763725428, 
      0.6439481243436448, 
      0.5555884024925478, 
      0.6138431855830591, 
      0.5842304370280959, 
      0.6213572374334188, 
      0.6468345935582355, 
      0.6532045779341965, 
      0.47316069000531935, 
      0.5355514481861386, 
      0.6248866749963383, 
      0.6371438030303015, 
      0.5732359540432824, 
      0.6313916597732825, 
      0.47813242026214336, 
      0.6206598564191459, 
      0.6547818653798684, 
      0.6670340887771966, 
      0.5256611411388808, 
      0.6384125600257372, 
      0.5945472719064782, 
      0.6540986639790648, 
      0.6054366846248477, 
      0.6584174430006798, 
      0.5957361113062297, 
      0.6049418101932525, 
      0.6085976896569114, 
      0.35551820668047357, 
      0.5310259971250431, 
      0.5679355149492592, 
      0.6054764777315172, 
      0.4857429824155277, 
      0.5710622822447126, 
      0.6171798343280708, 
      0.4050153255298453, 
      0.4258915349244576, 
      0.6465893089852782, 
      0.6406778105247147, 
      0.6720871897075712, 
      0.6371777076730084, 
      0.6260042937229633, 
      0.49128816046537915, 
      0.6369113621255621, 
      0.5431100945263878, 
      0.6748815120298375, 
      0.5772243505389552, 
      0.3240093913516472, 
      0.5995500066696909, 
      0.6533955318596915, 
      0.63336023683532, 
      0.4232467677677636, 
      0.5389294335757823, 
      0.6474410566402381, 
      0.6666903425290241, 
      0.6402977188113681, 
      0.5646029607682727, 
      0.6487013819588479, 
      0.642325993472162, 
      0.5317159658848746, 
      0.6648901167988615, 
      0.649093186240974, 
      0.6564126158410647, 
      0.6484744860624935, 
      0.522268128649782, 
      0.5392513270866657, 
      0.6512540728831222, 
      0.6665575989298578, 
      0.5964023819921189, 
      0.6490563148337182, 
      0.46801565414222235, 
      0.6134215058977371, 
      0.622166498625151, 
      0.5041016473655707, 
      0.5340156964400724, 
      0.6185096269181104, 
      0.48434924327829343, 
      0.5994871460094711, 
      0.6141908571737571, 
      0.5735810725508635, 
      0.6130752575017842, 
      0.5994650945490388, 
      0.6465343475816738, 
      0.549557093655441, 
      0.5801221111635572, 
      0.6574020220208471, 
      0.5653368531494721, 
      0.6019475856456491, 
      0.6666610468515988, 
      0.504348986498003, 
      0.637372986531553, 
      0.4831439520646475, 
      0.6025795161281016, 
      0.6584799501293439, 
      0.6005068538737456, 
      0.6521992896488392, 
      0.587766632215416, 
      0.6099725537682595, 
      0.5459394051034676, 
      0.6529618301023064, 
      0.6137306095617207, 
      0.6517015751502019, 
      0.5965682377791758, 
      0.6661612100316389, 
      0.6433550233653125, 
      0.49144927464955174, 
      0.6192612552501164, 
      0.6155569626637077, 
      0.5993849041705205, 
      0.46016326247382966, 
      0.24327465971829562, 
      0.552577303229187, 
      0.6369778666033812, 
      0.5847209062941672, 
      0.6746848613376183, 
      0.6462403533663985, 
      0.6611107609120636, 
      0.5889021048461136, 
      0.6744866071073683, 
      0.6460884838923637, 
      0.660130678948427, 
      0.4730086927232162, 
      0.6303073961505049, 
      0.6101426253264306, 
      0.55662442897033, 
      0.6696843067641427, 
      0.5958032132287073, 
      0.4731162271074112, 
      0.5621491829645634, 
      0.4411291655164802, 
      0.6476929279876166, 
      0.6386518992797996, 
      0.6332951711350078, 
      0.6141287247661771, 
      0.5869419247608518, 
      0.6295340326689117, 
      0.6219902473973982, 
      0.582232314081776, 
      0.5893037579004723, 
      0.6439934249841964, 
      0.42733681784387834, 
      0.4346109513869761, 
      0.6053924184535197, 
      0.6305310906195709, 
      0.6479549322411844, 
      0.5322009978994673, 
      0.6594495705622571, 
      0.47068522098397003, 
      0.6035837446261934, 
      0.5735688190654564, 
      0.6323970229013213, 
      0.5828722591842947, 
      0.6377374026278437, 
      0.6563771987008578, 
      0.6645390418922413, 
      0.6337771941803603, 
      0.675485084596399, 
      0.6324390775071493, 
      0.6624398999445991, 
      0.61431912322269, 
      0.663334544107334, 
      0.542045149100918, 
      0.6301011116759515, 
      0.49262208487191506, 
      0.6636424209624506, 
      0.5900537982035011, 
      0.547026213179106, 
      0.6440017410638285, 
      0.6628595316669379, 
      0.628099256561745, 
      0.5642683596855399, 
      0.6449943520256409, 
      0.617501921663424, 
      0.6701293601360153, 
      0.633234937321428, 
      0.5916094679832972, 
      0.6079938073952201, 
      0.6253439059098576, 
      0.6462951789168028, 
      0.6048334145480693, 
      0.6122441618351117, 
      0.6477798697275895, 
      0.5698031051975427, 
      0.5508070065122461, 
      0.6139783103089423, 
      0.648566948570977, 
      0.664166505079262, 
      0.6303784703048868, 
      0.6351779681189574, 
      0.6414883786295675, 
      0.6555519769363216, 
      0.6091473601566397, 
      0.6383959447403444, 
      0.48951893844989286, 
      0.6330237994996171, 
      0.5919910693610574, 
      0.6200695574123405, 
      0.5824054482237608, 
      0.5747894698694491, 
      0.6573241293503423, 
      0.592846665321853, 
      0.5958996509102877, 
      0.6541383948829248, 
      0.5795688068655641, 
      0.6478022827606978, 
      0.40149878109293596, 
      0.6684197855223769, 
      0.5595231841264509, 
      0.5558677733009961, 
      0.3883590650279123, 
      0.6315033398607276, 
      0.6147552021933571, 
      0.602428614093643, 
      0.5520625402501251, 
      0.6383095622786874, 
      0.6621353509019662, 
      0.5394398094414554, 
      0.6594159533327244, 
      0.6049696838575469, 
      0.5979902563799178, 
      0.48870181407369573, 
      0.6193208713921234, 
      0.5931308824884537, 
      0.6289712450477397, 
      0.6020886497794159, 
      0.621571817928004, 
      0.6607910966495902, 
      0.6555894719114231, 
      0.6099663156674255, 
      0.6279458931634855, 
      0.46406871597878924, 
      0.6395179691129854, 
      0.6088979125916677, 
      0.6401036396610512, 
      0.6336371534611751, 
      0.6007849030839278, 
      0.6609935066054685, 
      0.5842390545979672, 
      0.6213409008593839, 
      0.6106168173298504, 
      0.6273718012831185, 
      0.6105250651020198, 
      0.4854962798591075, 
      0.6232996855852416, 
      0.6532024771104696, 
      0.6136559185439194, 
      0.6061634560814345, 
      0.5912106932691515, 
      0.6322544347984599, 
      0.636184116536553, 
      0.6516495714943275, 
      0.5432866144758353, 
      0.6611335391130967, 
      0.5763870813912351, 
      0.6338947607221735, 
      0.6670012735327047, 
      0.5975321394854323, 
      0.4372364567906931, 
      0.6656320236268778, 
      0.6141713817250161, 
      0.5475239992912673, 
      0.6387302264787327, 
      0.6542910960786729, 
      0.6270047467026552, 
      0.5937014291825154, 
      0.6537023587809792, 
      0.4242225173726013, 
      0.47422478295827586, 
      0.4595350934269577, 
      0.6400602075959242, 
      0.6353224094341597, 
      0.640117805057248, 
      0.6333317208092707, 
      0.6689197587933341, 
      0.6250894132357601, 
      0.5378100548669178, 
      0.5442500155224106, 
      0.6095203494321542, 
      0.6213618259425212, 
      0.6102104077186848, 
      0.6638031588028116, 
      0.6614567300592207, 
      0.5375380738576283, 
      0.5320872530697804, 
      0.6586242334247607, 
      0.56866819733771, 
      0.4847974961443553, 
      0.6587461659119376, 
      0.39592812389979515, 
      0.6500087087761223, 
      0.5991429286988631, 
      0.6116405025179077, 
      0.6239141446574351, 
      0.5579647965861817, 
      0.5257957516856036, 
      0.5832152671304639, 
      0.5688609369889366, 
      0.6498165718452379, 
      0.66134228304111, 
      0.25691245033623467, 
      0.6577645735230759, 
      0.5881572238259893, 
      0.5978508332033349, 
      0.6512716125230442, 
      0.5975526555543674, 
      0.6661400247119807, 
      0.625053555097029, 
      0.6514504298144778, 
      0.5573475785910046, 
      0.5382383293662218, 
      0.53318239896752, 
      0.505880111351147, 
      0.4765219431037295, 
      0.565097398898623, 
      0.6364603377181951, 
      0.6542287084507561, 
      0.5982557596168523, 
      0.6219268995025274, 
      0.5732339967824152, 
      0.5875440626212266, 
      0.6332955381528456, 
      0.5358330359785565, 
      0.6180786001064379, 
      0.6031262213620855, 
      0.5745405451244988, 
      0.5542411695414781, 
      0.2914705333897429, 
      0.4930453306323293, 
      0.6081632085312765, 
      0.6536590594940719, 
      0.3207291902915963, 
      0.560954200309835, 
      0.569069075345373, 
      0.6185443944331346, 
      0.5221461512532579, 
      0.626534402138042, 
      0.5408997682780025, 
      0.5456478243927781, 
      0.6210511209529324, 
      0.6409710491352223, 
      0.6631546734099736, 
      0.43180970094486704, 
      0.6020135360361409, 
      0.5703650653430384, 
      0.5417380184244388, 
      0.6563579016507749, 
      0.6538274642885186, 
      0.5757719177272415, 
      0.6274589854979828, 
      0.586495993861183, 
      0.6662354605257438, 
      0.6456466463324568, 
      0.6637128324300569, 
      0.6550558260661101, 
      0.5550545758243303, 
      0.5481890724750638, 
      0.6584808113859487, 
      0.2975062166496395, 
      0.6467395093707159, 
      0.6133351940570405, 
      0.49143153400840245, 
      0.6703572067570897, 
      0.6306106609710688, 
      0.28478342817640834, 
      0.6698774829962424, 
      0.6560847556324081, 
      0.6599313447514923, 
      0.6749363214272174, 
      0.49647699308757637, 
      0.6015626702450625, 
      0.5592646905014145, 
      0.5341985727090025, 
      0.6159707207320534, 
      0.6110848627222805, 
      0.6513400757081104, 
      0.5835616897626519, 
      0.5152998203207451, 
      0.6340543173345297, 
      0.6095101334999137, 
      0.6079848523606118, 
      0.6723401685051741, 
      0.6678867557250154, 
      0.6337671319225451, 
      0.5976691957575074, 
      0.4044221674159148, 
      0.6358418331426826, 
      0.6506435621650876, 
      0.6606834760876256, 
      0.5538255129853903, 
      0.658456482048053, 
      0.46482699229619195, 
      0.5315965798438379, 
      0.61208051153483, 
      0.6080523983243753, 
      0.6507702599560946, 
      0.5595152026552324, 
      0.5786194374327341, 
      0.599594310911976, 
      0.5785387143146467, 
      0.6732773677831512, 
      0.5990038011923648, 
      0.646047168045839, 
      0.6481526331755474, 
      0.6315164618803867, 
      0.6521609100828111, 
      0.6156458866818485, 
      0.6562613199222231, 
      0.6037998476471088, 
      0.6702880679531038, 
      0.5990546175156565, 
      0.4721347646831513, 
      0.6698077600525474, 
      0.6527010714089702, 
      0.6150253780142344, 
      0.6319648469756001, 
      0.4963440875198876, 
      0.3765828601951513, 
      0.6138035556537911, 
      0.6440497368856738, 
      0.6347828823819377, 
      0.6372048723204284, 
      0.6296447468046408, 
      0.6024830501471992, 
      0.6281744895618422, 
      0.6298102854473069, 
      0.6410333918041871, 
      0.6537569192360082, 
      0.6663044223847927, 
      0.6209400438306565, 
      0.5490473107339378, 
      0.6493515076805778, 
      0.632240622417071, 
      0.6528134255897807, 
      0.6336541263402063, 
      0.6639375393911443, 
      0.6524682685849849, 
      0.6529472487622878, 
      0.6592779493016616, 
      0.5312194084050819, 
      0.6081191392174775, 
      0.5757735404345794, 
      0.6139716680445684, 
      0.42993052157091804, 
      0.6148441135627796, 
      0.6159704518525564, 
      0.6218473470345875, 
      0.6552218964474353, 
      0.5611866588081302, 
      0.5091230913288168, 
      0.6278412200317781, 
      0.603787675251618, 
      0.6356727524883288, 
      0.6663605558615702, 
      0.6435831163574152, 
      0.6547301357878037, 
      0.37922052684213964, 
      0.6318000319302178, 
      0.6069325798072601, 
      0.6431343400798157, 
      0.5831935739584455, 
      0.64447849171355, 
      0.480318566303567, 
      0.49376457341355406, 
      0.5555415404484136, 
      0.5844491165515154, 
      0.6039788126140797, 
      0.6655084555099979, 
      0.5723443372839344, 
      0.6380168815535233, 
      0.5293866657815449, 
      0.5677752604716005, 
      0.6448437331379505, 
      0.6657758786732901, 
      0.5926438085163785, 
      0.37726696004173604, 
      0.6257726123116271, 
      0.5809062642694822, 
      0.6626406568223192, 
      0.4262596987446169, 
      0.5348182338373351, 
      0.6064352429310614, 
      0.6363814658750774, 
      0.4770288451530939, 
      0.6134738520058958, 
      0.6227797355825649, 
      0.6059446200105945, 
      0.6112306768558019, 
      0.596660752391477, 
      0.6114645418626927, 
      0.6278297999359651, 
      0.6541622986464849, 
      0.6602488339115282, 
      0.6178960158354169, 
      0.6117061897419772, 
      0.5464512026142921, 
      0.5350123038475204, 
      0.6447896322832458, 
      0.6152148108586343, 
      0.5546710830356911, 
      0.6675943705051071, 
      0.34877545001970994, 
      0.6143559928857943, 
      0.32578672688376176, 
      0.6568312543464978, 
      0.6328805412284968, 
      0.4410120549909421, 
      0.5998412607583691, 
      0.6717057873312314, 
      0.6627453599599338, 
      0.35632430330839227, 
      0.4880387130138652, 
      0.5895680404429057, 
      0.563857840270821, 
      0.6453380975101147, 
      0.5815903733676484, 
      0.6179355347411442, 
      0.641835151349065, 
      0.6511169183742437, 
      0.6279239386246035, 
      0.616135327366771, 
      0.6268632032650103, 
      0.6293450824649949, 
      0.652374131731655, 
      0.6640563498084318, 
      0.4750550799798575, 
      0.615090374522741, 
      0.5665894264647156, 
      0.6337681692943167, 
      0.6166301841437765, 
      0.5787241192620489, 
      0.636862009294444, 
      0.5492478297424231, 
      0.6234528554738183, 
      0.63149978320313, 
      0.6192231605137263, 
      0.650176989089981, 
      0.12121643157446163, 
      0.6117789099582458, 
      0.6122345722715895, 
      0.6255384627463508, 
      0.6319598030918927, 
      0.6630236441750148, 
      0.6587088626474099, 
      0.6404647444740518, 
      0.64105483356749, 
      0.6097684849559403, 
      0.6224856285117103, 
      0.3714929543093452, 
      0.6462029137179758, 
      0.6557235964216949, 
      0.6054924080447771, 
      0.6598032356041714, 
      0.6119644538109308, 
      0.6416708582867229, 
      0.6553277555195027, 
      0.5975249240287883, 
      0.6431022332537797, 
      0.5938845820654457, 
      0.6660264456948736, 
      0.5743214338841001, 
      0.1475290082050073, 
      0.6206415306474901, 
      0.594388784392228, 
      0.6291231180020095, 
      0.6731363474757636, 
      0.6460865368697501, 
      0.6597281924590234, 
      0.5878896266070113, 
      0.5848141705352702, 
      0.6560398557236342, 
      0.6474418885002496, 
      0.6636774851690223, 
      0.6298589163613904, 
      0.6426796817081708, 
      0.623586540823774, 
      0.6553794050381777, 
      0.6695393681744002, 
      0.6128194164122259, 
      0.6052460333620977, 
      0.6365161421597691, 
      0.5882317573184175, 
      0.6355407030279564, 
      0.5758952284160814, 
      0.609179181790367, 
      0.6341870959449956, 
      0.4494011933861915, 
      0.6303652928295204, 
      0.6683681575940259, 
      0.6465860895559058, 
      0.592700880258774, 
      0.3107935730046288, 
      0.6099365615399801, 
      0.6505626803532863, 
      0.6602060720661453, 
      0.6390402922706759, 
      0.6506343766262745, 
      0.634737336525667, 
      0.5261588563248125, 
      0.6393765085742572, 
      0.5184548887409538, 
      0.6186741041499371, 
      0.5863848611803423, 
      0.5955790305809051, 
      0.6238985903231332, 
      0.6112680714168083, 
      0.5818740874613897, 
      0.6042035328328381, 
      0.5896845656270692, 
      0.6580231351895361, 
      0.6699816156395065, 
      0.6586406050039516, 
      0.5849441323058581, 
      0.5988955181405659, 
      0.6114237820469284, 
      0.6360187538633886, 
      0.6707071028913456, 
      0.6532967003563352, 
      0.5850429842036278, 
      0.5766911326199418, 
      0.6649546979948551, 
      0.5981573451071603, 
      0.4834956030954827, 
      0.5965111854205163, 
      0.5630818365761547, 
      0.21292112743255373, 
      0.5814504074054658, 
      0.5899465975045619, 
      0.6311028081261125, 
      0.606343994926003, 
      0.6277776300512298, 
      0.619881643638537, 
      0.6560826868888986, 
      0.6686630609367945, 
      0.6307321946861658, 
      0.5729192015377724, 
      0.6674094526639923, 
      0.5768826198217626, 
      0.459076832913214, 
      0.6677715215819334, 
      0.6522016583434311, 
      0.6262198133506832, 
      0.5848479880723741, 
      0.5225580696489944, 
      0.575235608295251, 
      0.5841011685292976, 
      0.546411128395093, 
      0.5989523121220637, 
      0.6752205553529275, 
      0.5898340760792105, 
      0.5922180177230224, 
      0.674233412960838, 
      0.5601196456828612, 
      0.34106935765404744, 
      0.41242448170929563, 
      0.6711693481059734, 
      0.6094112311502095, 
      0.5798791087338548, 
      0.5986299054489063, 
      0.6290990196135839, 
      0.5309137374706034, 
      0.6341084926623077, 
      0.6714545017589865, 
      0.6065950918642011, 
      0.6218706575725691, 
      0.6214323349090526, 
      0.6016371902265031, 
      0.6250229173344377, 
      0.6458880339524319, 
      0.45146124003443955, 
      0.5855332539766728, 
      0.6746360660269218, 
      0.6620762022096721, 
      0.6444419491596497, 
      0.6172233828293548, 
      0.6466682584813548, 
      0.49143733655188576, 
      0.6736746213463141, 
      0.5248876464271395, 
      0.5457339770165589, 
      0.5900090002943675, 
      0.6723211192831059, 
      0.6435782590344196, 
      0.5994089191382961, 
      0.6448914582932729, 
      0.6147695039538315, 
      0.6612516177706758, 
      0.6300757173835331, 
      0.5751379696398283, 
      0.5560808082220875, 
      0.5268924347663867, 
      0.6313553489496478, 
      0.6716194074728119, 
      0.5156025988988115, 
      0.619833427695821, 
      0.6337593530339831, 
      0.6421116368725576, 
      0.660585788241383, 
      0.5854875168570363, 
      0.6319335091498008, 
      0.6238049393985061, 
      0.6600684525393583, 
      0.6439325871529795, 
      0.5307362318613296, 
      0.6029417917897758, 
      0.588743616496232, 
      0.6341377604311745, 
      0.5517650106705921, 
      0.6376451774559592, 
      0.6108469532202346, 
      0.6679573270075463, 
      0.6594623079762756, 
      0.6023130673457058, 
      0.5055831041734601, 
      0.5665787290465324, 
      0.6200742251936869, 
      0.553729092127994, 
      0.5481462506619433, 
      0.584265882288416, 
      0.5437008777461436, 
      0.6185260039750289, 
      0.5698704126556774, 
      0.6531007194642836, 
      0.5231370524256618, 
      0.5606207078229832, 
      0.5877386887793928, 
      0.6399184929414152, 
      0.6399619852595365, 
      0.6575088700984358, 
      0.6005704188718335, 
      0.5918490866049776, 
      0.4985940096405782, 
      0.36617513993286704, 
      0.5746918595420211, 
      0.6477035075312353, 
      0.5879995109823416, 
      0.5397365367369718, 
      0.6566434978078189, 
      0.6145648456761273, 
      0.540401696140707, 
      0.5622664604642034, 
      0.5965620447121587, 
      0.6421940588159013, 
      0.653306279028136, 
      0.4277256742261486, 
      0.527123673215532, 
      0.6401787297351904, 
      0.6612595583592435, 
      0.603263308083336, 
      0.6557544374868512, 
      0.6478580274930187, 
      0.5974668764876316, 
      0.6446297437228813, 
      0.43564702620462364, 
      0.469929828320617, 
      0.6178607376909689, 
      0.6188293343838557, 
      0.6486775673214473, 
      0.6751034188456094, 
      0.5802978299852406, 
      0.5927650332098162, 
      0.639901823339916, 
      0.6208545477276646, 
      0.6041854064258113, 
      0.6414703532797772, 
      0.5841275458582134, 
      0.25170059316214394, 
      0.6415190646070392, 
      0.6097056405797661, 
      0.5757380679406015, 
      0.5364014542902258, 
      0.6377525808294744, 
      0.5679445484852089, 
      0.6639237375532351, 
      0.5431650859899098, 
      0.6634010514117705, 
      0.6372734094790383, 
      0.5736206982570713, 
      0.5251708049680188, 
      0.668470722002981, 
      0.5926438802498032, 
      0.6365204132054956, 
      0.5238848599162099, 
      0.5984929478187717, 
      0.6432004407442284, 
      0.4387653438792655, 
      0.610155204607975, 
      0.6034412114388109, 
      0.6497636026383345, 
      0.48003412581707133, 
      0.5594019056290934, 
      0.6246629911511473, 
      0.656301635891455, 
      0.277466259909163, 
      0.664502255053525, 
      0.6731324998477598, 
      0.6559025817117005, 
      0.5870239592154498, 
      0.6240673026174285, 
      0.6637802073990904, 
      0.6663565906824481, 
      0.2586591751171166, 
      0.6108406610958799, 
      0.6481172795102486, 
      0.6367016402625838, 
      0.4733312963480589, 
      0.6195558472428899, 
      0.639612717561744, 
      0.5901418405773756, 
      0.5066953813205095, 
      0.6104732273796741, 
      0.6071012618859071, 
      0.6738655692860405, 
      0.5046107147268376, 
      0.5227330045559249, 
      0.5344238043956603, 
      0.6614213082446071, 
      0.6215101389016808, 
      0.6269800167505507, 
      0.618746260753327, 
      0.52514746222482, 
      0.6543771722938391, 
      0.47843257186438143, 
      0.5994351821206391, 
      0.6393381936603044, 
      0.5539040787664286, 
      0.5573412110030899, 
      0.47504623273307156, 
      0.4404406512182585, 
      0.46645406091820557, 
      0.6746944955057034, 
      0.6397895778248708, 
      0.6490811906048494, 
      0.6409730058102034, 
      0.6307934739814549, 
      0.512704986313475, 
      0.5913149102806208, 
      0.6221229090108821, 
      0.548770654972115, 
      0.6389561558545824, 
      0.5652985596650152, 
      0.6346075314962915, 
      0.6369193368604843, 
      0.6014267667802634, 
      0.5892691408373849, 
      0.6657059465663616, 
      0.5867461401103312, 
      0.5283052865353511, 
      0.34804803835579873, 
      0.6058779732704054, 
      0.6679467564644871, 
      0.6644324872364799, 
      0.6545590588815806, 
      0.5852415023001712, 
      0.6204066257258828, 
      0.6350761699938969, 
      0.6072111021982161, 
      0.6353992469927198, 
      0.6629020572126847, 
      0.5583369791057283, 
      0.5334945943240202, 
      0.526816650869889, 
      0.6091154645659671, 
      0.5896301855620918, 
      0.6220398640620605, 
      0.674301769329755, 
      0.5981986537886477, 
      0.5543294691823129, 
      0.6103295377872218, 
      0.6690597487578853, 
      0.6448396783769653, 
      0.5191666039512444, 
      0.6387198022777434, 
      0.4713602477051821, 
      0.40245504834145135, 
      0.6572931454365539, 
      0.6283047126659179, 
      0.6660910650792987, 
      0.6560128192003958, 
      0.6409999315189547, 
      0.5735867947953146, 
      0.6392484560453028, 
      0.6116132076311084, 
      0.6717933748561806, 
      0.5101075474549903, 
      0.6211317059613731, 
      0.5960407851198988, 
      0.6221291753740099, 
      0.668664160763055, 
      0.6420398574914568, 
      0.6250525338929348, 
      0.5883997209200681, 
      0.6438333155839469, 
      0.6084546847912364, 
      0.5839420193057998, 
      0.5934892355932049, 
      0.6362114559239715, 
      0.6299508777040217, 
      0.61579602104985, 
      0.6152544883211107, 
      0.6125497103891395, 
      0.49583637117817747, 
      0.6419196076628817, 
      0.6048935075843617, 
      0.4928311699413932, 
      0.664602592671947, 
      0.6104425615612016, 
      0.6675375614124908, 
      0.604801471231188, 
      0.6451207019975183, 
      0.656347609837579, 
      0.6621309553771605, 
      0.6748556078774407, 
      0.6538675267103253, 
      0.620246339434611, 
      0.5678837358830684, 
      0.3999560303836042, 
      0.5271681898205139, 
      0.6136721689312986, 
      0.6154181981295022, 
      0.6481789814676141, 
      0.5201188787868208, 
      0.6302205075234445, 
      0.6368888707740449, 
      0.5989628936833643, 
      0.42707025963787154, 
      0.526729089117662, 
      0.6666408152646472, 
      0.6495576059805211, 
      0.603181856496876, 
      0.589383078318083, 
      0.6154982357532531, 
      0.47286843974585313, 
      0.29796067963549694, 
      0.5845541590754536, 
      0.4703577234520355, 
      0.6541451031476667, 
      0.5061484729353593, 
      0.6216114449657968, 
      0.6488704769843624, 
      0.6470823528434252, 
      0.6343782219358243, 
      0.4979711955165529, 
      0.6168195652776274, 
      0.6321351017087404, 
      0.5895547687674495, 
      0.591828554416284, 
      0.4855588554101661, 
      0.641729176586097, 
      0.635063572422138, 
      0.6615222756024393, 
      0.6121760441897722, 
      0.5807741944782567, 
      0.6558207144748056, 
      0.5968363651991385, 
      0.5143988059254788, 
      0.5328973838831214, 
      0.6593358420415286, 
      0.5473095243527476, 
      0.619594942880773, 
      0.5644425095556803, 
      0.6314323543501128, 
      0.6242646886792556, 
      0.6649944669675517, 
      0.5716133208840541, 
      0.5474489698345043, 
      0.672833559631761, 
      0.5742928402982246, 
      0.6018691971414982, 
      0.5298091738926858, 
      0.5982339350712188, 
      0.6567078384283782, 
      0.6258949940480958, 
      0.5822359529399272, 
      0.630481250530053, 
      0.5874230432075332, 
      0.5992936256717138, 
      0.5544882559924723, 
      0.5070035631044705, 
      0.14984339180972045, 
      0.5296864589738862, 
      0.5729071741432004, 
      0.6551246389034538, 
      0.501759227301641, 
      0.4114819528509035, 
      0.6510825746139725, 
      0.20596033133366023, 
      0.3702200118277719, 
      0.5958009214779094, 
      0.4914926977011703, 
      0.6431003297081911, 
      0.596857951249557, 
      0.6245848241525619, 
      0.6405493414600475, 
      0.5866310236110843, 
      0.6719398213343087, 
      0.6506309110108948, 
      0.5969261702462505, 
      0.6428953981134022, 
      0.6352779041281991, 
      0.5625014114749433, 
      0.6427931682858644, 
      0.4718019633757953, 
      0.6459809492035804, 
      0.38021913236929444, 
      0.6428965094939203, 
      0.5550630346974061, 
      0.6169128857999485, 
      0.656195451482719, 
      0.4702025655936567, 
      0.599619393847578, 
      0.6472749379994701, 
      0.6167822621320955, 
      0.6686097000143133, 
      0.6726066176470977, 
      0.6314548239328273, 
      0.6162752474868403, 
      0.6204465191139182, 
      0.5371396396533588, 
      0.5521707036088229, 
      0.6101265285376243, 
      0.6237585711552971, 
      0.588055481179572, 
      0.6383512960241812, 
      0.5818394636962431, 
      0.41981045675797163, 
      0.5553515006575048, 
      0.6708931188131828, 
      0.39339339570163384, 
      0.6508831632353441, 
      0.6494007919970489, 
      0.5910803776359188, 
      0.6376079238744189, 
      0.5263586218403261, 
      0.6166812390975066, 
      0.48386939684079705, 
      0.37676167355845214, 
      0.658896631133837, 
      0.6461728521260766, 
      0.6379839390060872, 
      0.6289809449159299, 
      0.5459407907438916, 
      0.6296843419991863, 
      0.6411211179490315, 
      0.6414572349082931, 
      0.6631474047814127, 
      0.6527845830417955, 
      0.41708927391674555, 
      0.46890476355945304, 
      0.6612762191343259, 
      0.6055630165293824, 
      0.670595789895493, 
      0.5683933397872135, 
      0.654469582852014, 
      0.6382964051285822, 
      0.6300875155873381, 
      0.3001943373873463, 
      0.5959180513436889, 
      0.5199027754367318, 
      0.5124875583182475, 
      0.6741676142795748, 
      0.6198350426244799, 
      0.6089616862524412, 
      0.6048510366878908, 
      0.6594200074481674, 
      0.49758098610723456, 
      0.6437644907881233, 
      0.6427678121991747, 
      0.6147457326270601, 
      0.6613632113088854, 
      0.6350021101033447, 
      0.6435126525830529, 
      0.6498409857596207, 
      0.6607099149004849, 
      0.6458166833089514, 
      0.5913533034133588, 
      0.5472675744449726, 
      0.5840495083238981, 
      0.5361028764532931, 
      0.6115781123171868, 
      0.6581340394190347, 
      0.5667681665075647, 
      0.6416567935053464, 
      0.6754120955635856, 
      0.6661186327995092, 
      0.6480313859436452, 
      0.6460599024114643, 
      0.6479264697145907, 
      0.6633282712650238, 
      0.6336639019329842, 
      0.5221640556421266, 
      0.6278123508064887, 
      0.6315850283865412, 
      0.5904184842441277, 
      0.5959083930243596, 
      0.6135415256822525, 
      0.6457148880598373, 
      0.5944057412164209, 
      0.5850236186548886, 
      0.5840211500651945, 
      0.6535828305730933, 
      0.41042999879996533, 
      0.6396178501985154, 
      0.583002181269808, 
      0.6620714062327832, 
      0.5893008470813514, 
      0.6632200478425704, 
      0.6336238020561358, 
      0.6080950642798598, 
      0.6350436054234424, 
      0.641975197754498, 
      0.571381659561382, 
      0.5327004517423495, 
      0.5679942406730741, 
      0.4932304050436523, 
      0.6615402259500848, 
      0.664766650446948, 
      0.5896275675252253, 
      0.6345115334468217, 
      0.31966400135568107, 
      0.48557226248732777, 
      0.556927794965181, 
      0.6537977650227194, 
      0.41917380200735005, 
      0.603773243825787, 
      0.5339405515991112, 
      0.6512555667912219, 
      0.576530871580944, 
      0.42332340817743414, 
      0.4872994068733798, 
      0.6668154903139228, 
      0.6711348190861461, 
      0.6590092697245892, 
      0.6215846975986925, 
      0.6752032789570152, 
      0.6339131010240339, 
      0.6193336768891308, 
      0.6482725378338918, 
      0.5650235068207985, 
      0.63739473255054, 
      0.6293734780009833, 
      0.6607920210928316, 
      0.584460966783622, 
      0.5400046019946921, 
      0.48379440506943877, 
      0.46502695383171866, 
      0.649990764108915, 
      0.638437112842571, 
      0.6085672553743846, 
      0.5998574211910804, 
      0.415567728984618, 
      0.5907510794012222, 
      0.6425409646523599, 
      0.618899359397565, 
      0.6500410689572969, 
      0.6170963863203014, 
      0.6040150267836397, 
      0.6740720949434859, 
      0.659791045216109, 
      0.5714679923604952, 
      0.4446858068939195, 
      0.6371546710225215, 
      0.43493600409589805, 
      0.4599031360013308, 
      0.6605610990259478, 
      0.5828840927268714, 
      0.5409994463129052, 
      0.6023727414226334, 
      0.6278978848117927, 
      0.6684436536568475, 
      0.5899635382066715, 
      0.6513105112160739, 
      0.6647967330835565, 
      0.6471597184060905, 
      0.5662510983941227, 
      0.6488140288237111, 
      0.6601698112884641, 
      0.5536999138776755, 
      0.5529888068442588, 
      0.6176497960618802, 
      0.6159994837839142, 
      0.517755230278837, 
      0.6313670192249109, 
      0.6068612366447957, 
      0.6300940677200115, 
      0.4502353485819972, 
      0.6438713804760198, 
      0.6205633939459638, 
      0.6048075408318164, 
      0.19715105260474075, 
      0.5014399674476465, 
      0.5995236244145163, 
      0.5698753976350758, 
      0.26436264309001484, 
      0.6195023872006484, 
      0.5872812469419832, 
      0.6704711376126891, 
      0.5559540256677605, 
      0.6313119817785001, 
      0.6395991060936925, 
      0.6500557723346331, 
      0.5987624595476821, 
      0.5792046467893943, 
      0.5352254495789843, 
      0.6210705851291765, 
      0.6584251225106387, 
      0.6745369403224799, 
      0.4264826433067474, 
      0.6036806419486836, 
      0.6085010283037463, 
      0.6738119259538738, 
      0.4287660381322176, 
      0.6508663807162397, 
      0.6130461257598709, 
      0.6507209300114093, 
      0.6261207270359487, 
      0.6462064575687643, 
      0.594323033605875, 
      0.6218592393290467, 
      0.639847520143092, 
      0.5204927685165325, 
      0.643313750970172, 
      0.5598518712346254, 
      0.4245113266282241, 
      0.44892767009732365, 
      0.576475599772898, 
      0.4793506726560751, 
      0.5980715850133685, 
      0.6621248780198864, 
      0.6656312066347991, 
      0.6266678384715997, 
      0.6410786385430397, 
      0.6113028159731675, 
      0.42772915377239773, 
      0.6174120425192243, 
      0.5782104928690258, 
      0.5491548418220175, 
      0.5988771302558091, 
      0.6452671607322255, 
      0.629741778439536, 
      0.6036770932727389, 
      0.6679056851963272, 
      0.3578362316916902, 
      0.5528081584878085, 
      0.6681721425874702, 
      0.5204470360724515, 
      0.6731581688521546, 
      0.6474129892172965, 
      0.6704981377227937, 
      0.4954188550992492, 
      0.6532157798102887, 
      0.6203370619591443, 
      0.6409014691768212, 
      0.5874456830235181, 
      0.626633605276303, 
      0.6030821602240569, 
      0.5974121236690578, 
      0.5218561231626594, 
      0.592440363198469, 
      0.6174815216771701, 
      0.6324631031594068, 
      0.6160172791106748, 
      0.6084764521712887, 
      0.6098747604099595, 
      0.6380798778712603, 
      0.6640934018541663, 
      0.6575229647152395, 
      0.5373732740695231, 
      0.6327677782522946, 
      0.5566068388188249, 
      0.6335040260015202, 
      0.6385900707505344, 
      0.5668409904866605, 
      0.6336071955781352, 
      0.6450162424172317, 
      0.4953769834003824, 
      0.6729808746522088, 
      0.6357323079947417, 
      0.5489954503822135, 
      0.5921656545324321, 
      0.4806342537212766, 
      0.4466428096079857, 
      0.6307079598146579, 
      0.6659196846424456, 
      0.660305644113835, 
      0.6429133141118117, 
      0.43306557949030494, 
      0.5692406112055568, 
      0.6328624736490076, 
      0.43931478713610844, 
      0.6053967904034792, 
      0.6591919701651818, 
      0.6392547696143327, 
      0.660906297028133, 
      0.6394699862428357, 
      0.6463088802423226, 
      0.5942756584213098, 
      0.6552332877980626, 
      0.6158241810499808, 
      0.6019084162091026, 
      0.5793450131467915, 
      0.6646934079851649, 
      0.5602934539896566, 
      0.6107836286694629, 
      0.6734790173946179, 
      0.4840765719810913, 
      0.5766806741805902, 
      0.6322787129106361, 
      0.6173093233659431, 
      0.6702817182541495, 
      0.5601265547741359, 
      0.6735006157857087, 
      0.6466305101036922, 
      0.6604275950004842, 
      0.5871295277665708, 
      0.6245110587897577, 
      0.5157453811536559, 
      0.2971905565276068, 
      0.6670789302683338, 
      0.6305238263168753, 
      0.560792109306343, 
      0.6656476122877552, 
      0.6328241161925193, 
      0.5634168484938996, 
      0.6386116944718127, 
      0.5901293505682434, 
      0.6540506906333896, 
      0.5739537857669776, 
      0.5209882456058156, 
      0.6586574280884167, 
      0.5951434409366068, 
      0.657807967679374, 
      0.6486403154610673, 
      0.5650469174162227, 
      0.5300021189072162, 
      0.6293577592656704, 
      0.5783873085415265, 
      0.5928498452707512, 
      0.6538498763471511, 
      0.6400333352507365, 
      0.6756730709739948, 
      0.6423201037469651, 
      0.622477512060132, 
      0.6406867518637229, 
      0.6061625375303352, 
      0.6502457379133416, 
      0.2301851745588283, 
      0.5845450111661815, 
      0.649875905867818, 
      0.4867426570488418, 
      0.6076594107642834, 
      0.6380864876776076, 
      0.48081568742661734, 
      0.4909240293600565, 
      0.606703293628119, 
      0.6121857761319053, 
      0.49300995383796936, 
      0.5338157959005018, 
      0.6539495690476497, 
      0.6664547550707081, 
      0.672567771405829, 
      0.6117560786177221, 
      0.5488973357753409, 
      0.6071934214810519, 
      0.5826676007031223, 
      0.6631732221104694, 
      0.6303634990023633, 
      0.4944769488064267, 
      0.44671809605327717, 
      0.6082348374101814, 
      0.6475996986094195, 
      0.4380737068636739, 
      0.6267467162101993, 
      0.5843350557616311, 
      0.6544767029131741, 
      0.6705766670315874, 
      0.6214638456078015, 
      0.620344247111227, 
      0.5877639834731321, 
      0.6297661640567027, 
      0.6555651438767194, 
      0.6591491601395625, 
      0.4656618211715105, 
      0.6400399734623635, 
      0.6605761949174298, 
      0.554393778291009, 
      0.6454527504485456, 
      0.6547472686364925, 
      0.6269051120422772, 
      0.6441172433427048, 
      0.6469703763870861, 
      0.6381365514157071, 
      0.623057812184004, 
      0.6419818383772082, 
      0.6463716118796373, 
      0.5878245756471664, 
      0.6651995728949749, 
      0.5546214966221154, 
      0.6284690118604651, 
      0.5907835615580133, 
      0.635706684208855, 
      0.6338329440235492, 
      0.6275239793673966, 
      0.30629033119922794, 
      0.5733313045124646, 
      0.5465844555093793, 
      0.6415574179379331, 
      0.6388247917082397, 
      0.6390049905256767, 
      0.5963093897186295, 
      0.6090864132191226, 
      0.6524668379341931, 
      0.6341158896143289, 
      0.6504913628699015, 
      0.643824014011674, 
      0.6529313650406884, 
      0.6614205420179944, 
      0.5946390530783372, 
      0.6280935009206321, 
      0.51888157147127, 
      0.6054473739236944, 
      0.3279844270268576, 
      0.5579550750019348, 
      0.6337859986323318, 
      0.6364911280568846, 
      0.5547777111323816, 
      0.5866280969167635, 
      0.4847787758643981, 
      0.6566146623221495, 
      0.6401993356163121, 
      0.6083512516587715, 
      0.6618510599435053, 
      0.5563384296631728, 
      0.646355563390195, 
      0.6677081769604043, 
      0.6037211711831265, 
      0.5708337175278897, 
      0.5173734338979222, 
      0.5884205407881129, 
      0.5175416000264422, 
      0.5675382000998448, 
      0.6591698038220613, 
      0.5814758412008105, 
      0.6621104241339314, 
      0.582983826287499, 
      0.6323672816540002, 
      0.6531199447117922, 
      0.654651062310563, 
      0.558865013779092, 
      0.29514778372242206, 
      0.6163350122982315, 
      0.6732715979049035, 
      0.6578475160334127, 
      0.3231791722523953, 
      0.6702246434301796, 
      0.55486102020432, 
      0.6655128836831931, 
      0.63224346740813, 
      0.6587912785879291, 
      0.5078537173210841, 
      0.6640892129081786, 
      0.5115284277713951, 
      0.5230655181572619, 
      0.5619100002105347, 
      0.5895565688658987, 
      0.6221052531101687, 
      0.5553685880150455, 
      0.6681260258956017, 
      0.6515556251634622, 
      0.6431751805990727, 
      0.598502945925023, 
      0.6197794774892175, 
      0.6088954911707123, 
      0.6455893498930837, 
      0.6335142210761344, 
      0.6278199071420149, 
      0.6666472949140381, 
      0.6703479590864053, 
      0.5261119818384845, 
      0.6417055440162082, 
      0.6263871631215548, 
      0.5967763731418052, 
      0.6325838942807895, 
      0.584909376994007, 
      0.6524898432308117, 
      0.6631288583566275, 
      0.6685351091783619, 
      0.5784990684072085, 
      0.618378215297695, 
      0.5803646483597031, 
      0.6250502286842841, 
      0.6466676486418712, 
      0.6397354164844329, 
      0.5801381094540249, 
      0.6562299523330619, 
      0.5687323296694694, 
      0.6084092212458251, 
      0.37529832947833475, 
      0.6126206246493097, 
      0.5992643111356334, 
      0.6494911393786015, 
      0.5786826387754298, 
      0.6439797536149466, 
      0.5413735859586344, 
      0.633371635575513, 
      0.670992386404676, 
      0.652405209546911, 
      0.4630311249189617, 
      0.4137197088695632, 
      0.6390571308837005, 
      0.6645987720563692, 
      0.6513522061046442, 
      0.5746923671216558, 
      0.5577926634261875, 
      0.6301194633619986, 
      0.6359540426408656, 
      0.5613316616831321, 
      0.58575250168811, 
      0.6650816067373339, 
      0.6302967473582531, 
      0.5971294300080461, 
      0.6688205333137852, 
      0.21438650414007426, 
      0.565696765685033, 
      0.6649387043119159, 
      0.6530478329501063, 
      0.6234188449358846, 
      0.5730011081561684, 
      0.6306421779677222, 
      0.6304089118859937, 
      0.5788594642157863, 
      0.6683516324569656, 
      0.6526541803736142, 
      0.6067173602378177, 
      0.647901339414158, 
      0.6349812470500455, 
      0.6334177014192892, 
      0.5933713761712055, 
      0.6415333207352716, 
      0.4869293286637698, 
      0.6641539598775854, 
      0.6143751425762627, 
      0.6096906803391197, 
      0.6177151481733095, 
      0.6503716664952063, 
      0.6529486782948658, 
      0.6271284507085962, 
      0.562295570686496, 
      0.5284919107923746, 
      0.6660652175595073, 
      0.6479328958899636, 
      0.4806803214371678, 
      0.6310258294853065, 
      0.595945830023031, 
      0.6298272085017748, 
      0.5970652634564038, 
      0.643337490060863, 
      0.4827188712579023, 
      0.650119325482837, 
      0.6586415783723988, 
      0.6635832007538801, 
      0.67085663703783, 
      0.6667172122959304, 
      0.6393476079105819, 
      0.5511776098013563, 
      0.6529614921727885, 
      0.6675360929248232, 
      0.6532763972129252, 
      0.42982755335001877, 
      0.5720382460523837, 
      0.6525155447145001, 
      0.6762729507988254, 
      0.6212323529857665, 
      0.6201742334857335, 
      0.5894441116067534, 
      0.5586602775260092, 
      0.6210126910102525, 
      0.3983660194792821, 
      0.618424604612936, 
      0.6569875937236361, 
      0.6472298151279811, 
      0.6736688270784874, 
      0.3180658031214462, 
      0.3384644970292478, 
      0.6332044808885993, 
      0.6650320020072921, 
      0.6434224851699771, 
      0.6059360640039977, 
      0.6303540990790326, 
      0.6591367346303553, 
      0.5430379446751322, 
      0.48564281710339846, 
      0.6412109770773459, 
      0.6608928082899952, 
      0.5426039165305022, 
      0.6644724046725436, 
      0.6334617471012908, 
      0.4075548554103719, 
      0.6704580860192738, 
      0.6040505307278474, 
      0.6361003685623875, 
      0.5103408871419461, 
      0.6681319587452205, 
      0.6723866077191332, 
      0.575110969171801, 
      0.6079882570016154, 
      0.669407795906882, 
      0.6142959382162774, 
      0.6353430395401297, 
      0.5986596942891306, 
      0.5223605609603779, 
      0.6689607988137827, 
      0.5706095366370434, 
      0.5979540827328111, 
      0.6000194049413214, 
      0.5449981197446306, 
      0.628681719521826, 
      0.6042087784740277, 
      0.6146683084246131, 
      0.65780844033541, 
      0.6501858700273031, 
      0.6084651155619705, 
      0.07930824245202821, 
      0.5962813612462565, 
      0.6097895885803731, 
      0.6193445958157364, 
      0.6381867629390503, 
      0.5655885814640031, 
      0.6112015228325675, 
      0.6321983737518891, 
      0.6290753800592083, 
      0.2497820141475259, 
      0.5752297226576836, 
      0.6604659026806017, 
      0.6451606751111257, 
      0.6655624367121761, 
      0.5967342832990197, 
      0.3223094006903322, 
      0.588222121153267, 
      0.428081038913719, 
      0.6681815734400687, 
      0.6617882969626507, 
      0.5342461621203002, 
      0.6556664579825073, 
      0.5067999903378984, 
      0.4912475755517049, 
      0.6647449759750416, 
      0.6731112598240655, 
      0.6064464944576753, 
      0.5903790442692117, 
      0.5842134279715274, 
      0.6648242798026595, 
      0.6623045749028701, 
      0.6037078883565561, 
      0.5454465719090799, 
      0.5778793743247099, 
      0.5372085036855813, 
      0.5734422377057051, 
      0.5630844994491461, 
      0.587946816900715, 
      0.6507529552133271, 
      0.6509723794594195, 
      0.6287161809683258, 
      0.6207930014984202, 
      0.3802852798179809, 
      0.6016678249456816, 
      0.655499658311009, 
      0.648486718591246, 
      0.5861574630557349, 
      0.6245501954486643, 
      0.6612404282717551, 
      0.591815536859272, 
      0.4738219685773391, 
      0.6117630410447586, 
      0.6508071539086857, 
      0.6377079451653886, 
      0.5926884813836939, 
      0.6307801130719368, 
      0.6508893519680755, 
      0.5946119496951912, 
      0.6447757260639942, 
      0.6260638549507183, 
      0.5372986757280203, 
      0.6422347333115493, 
      0.6568621562944185, 
      0.5872204809166017, 
      0.5804227100986628, 
      0.6532593760123616, 
      0.6476592540083589, 
      0.5517713617894882, 
      0.4748650227612624, 
      0.6710832546685376, 
      0.49280716588968, 
      0.5900619587661468, 
      0.6472649298688986, 
      0.5786666091277336, 
      0.6498131208085325, 
      0.6462622992159653, 
      0.6603006535164467, 
      0.6432694415797581, 
      0.5769203202667016, 
      0.6203026001275715, 
      0.6207598934906599, 
      0.6090664501499661, 
      0.5616904190169493, 
      0.6194397961540775, 
      0.5984689290222067, 
      0.5190331643032153, 
      0.5858921860006546, 
      0.5102120984899906, 
      0.5956626379525896, 
      0.5905489711982078, 
      0.6562642595197782, 
      0.6177435015913925, 
      0.6429575696175215, 
      0.6462457344598916, 
      0.6305032197312938, 
      0.5851591238774291, 
      0.5725311370489349, 
      0.5365633325914432, 
      0.6221511181027792, 
      0.6063502385689736, 
      0.5918648105045367, 
      0.6349681918689545, 
      0.6069393663961007, 
      0.561035214832138, 
      0.6257708867331645, 
      0.5922112346550277, 
      0.6747042212006393, 
      0.6214384117550974, 
      0.6682287090055886, 
      0.603126980908843, 
      0.5754964392668848, 
      0.6372942867872742, 
      0.6453452825665413, 
      0.6057515347529834, 
      0.5148724688510267, 
      0.591476150700096, 
      0.6184392400043267, 
      0.6352689608493735, 
      0.6595991836368146, 
      0.48732430530755694, 
      0.6606525200150578, 
      0.6268407184107605, 
      0.5495048290302662, 
      0.6518237676063586, 
      0.574592391891477, 
      0.6211404177599693, 
      0.6570287109051173, 
      0.5760331651837308, 
      0.555418908970941, 
      0.5109030670948529, 
      0.5701216644957067, 
      0.5450078317185617, 
      0.5985724571772408, 
      0.6714055766130852, 
      0.5792287081377726, 
      0.6382113467254044, 
      0.5631155638802664, 
      0.618159623837466, 
      0.606949362141566, 
      0.6540350224816767, 
      0.6414718016781954, 
      0.5835836690649194, 
      0.31540012114705135, 
      0.676183635361893, 
      0.5012403125016518, 
      0.5730763067956911, 
      0.6157041240153225, 
      0.5813983312167327, 
      0.5413670315919581, 
      0.634941099029789, 
      0.5957038515995969, 
      0.6276426828700138, 
      0.6270441270380195, 
      0.64151042461201, 
      0.5910780259515573, 
      0.4915099125603183, 
      0.6037567232432892, 
      0.6113566989925238, 
      0.6746756433454459, 
      0.6279402459283716, 
      0.6487297850368999, 
      0.5922231941505393, 
      0.5736453863181854, 
      0.3060541744166357, 
      0.6162123385080076, 
      0.5460698590484457, 
      0.3594538219814964, 
      0.6436523139980321, 
      0.6033068702094735, 
      0.39903179844578507, 
      0.5394208814567767, 
      0.6567837160272741, 
      0.5404972750705009, 
      0.6583971415829555, 
      0.5781743863255108, 
      0.6008722854578932, 
      0.5733421878405882, 
      0.6670228651260927, 
      0.672003254181937, 
      0.6597839822702685, 
      0.64941310072122, 
      0.592260773909817, 
      0.6307485316325294, 
      0.4717964606644667, 
      0.5643346730938307, 
      0.5976590712388669, 
      0.6406357927906432, 
      0.4840864300329077, 
      0.6428778538207066, 
      0.6639426452576204, 
      0.5676430593163789, 
      0.642374667767679, 
      0.6089736956565031, 
      0.6326845604380752, 
      0.5885979908230761, 
      0.49334569277032636, 
      0.6671147142930302, 
      0.5724000159503949, 
      0.6218229793726209, 
      0.6679814618768501, 
      0.6694374313122238, 
      0.5653972526995453, 
      0.4308453190676903, 
      0.643795361821153, 
      0.4699777765668566, 
      0.6566256301411769, 
      0.5973637962326857, 
      0.6245496269657068, 
      0.65011876666075, 
      0.6662193464508249, 
      0.6075225480635745, 
      0.5831257297669554, 
      0.5600574376654232, 
      0.6358512793005155, 
      0.6738495764272039, 
      0.6674146191176449, 
      0.5903434741000059, 
      0.6605115188381041, 
      0.6303081806157325, 
      0.5513779782787248, 
      0.6053383509917221, 
      0.4618203864729903, 
      0.6248772257998837, 
      0.6714629220322587, 
      0.5688196219943005, 
      0.598668876449216, 
      0.6644248705491084, 
      0.626133632016515, 
      0.5717299108396032, 
      0.5852710895603782, 
      0.6409055762785754, 
      0.5202823078411428, 
      0.48670557993439206, 
      0.548676403689944, 
      0.6548079713150946, 
      0.649539685163937, 
      0.5590693041501429, 
      0.5892380501153404, 
      0.641688227928024, 
      0.6601238614274219, 
      0.655549053512663, 
      0.5550118546155484, 
      0.6508430255984555, 
      0.4303676158242164, 
      0.6579150314508282, 
      0.6323617158566947, 
      0.6660302534347988, 
      0.3957657732485452, 
      0.6206521585774707, 
      0.5345243418817773, 
      0.5871579505492678, 
      0.6625715299773385, 
      0.6387949799632722, 
      0.5104820632002731, 
      0.6583612752743035, 
      0.6266569946197681, 
      0.6601278275822595, 
      0.6293380903988878, 
      0.6613656724526485, 
      0.5236694953973667, 
      0.16716094938905118, 
      0.589525744354426, 
      0.5986904262125864, 
      0.5517152980715722, 
      0.6540288035248206, 
      0.6681065443117741, 
      0.5660648103291697, 
      0.5161297225804842, 
      0.6098188369430075, 
      0.6170435111086161, 
      0.624549693626791, 
      0.6589727247555165, 
      0.6101666802108252, 
      0.5601579113051833, 
      0.6540050531149724, 
      0.6765254305444143, 
      0.6277088382307064, 
      0.6492037821649624, 
      0.5825434009939043, 
      0.39448291076279923, 
      0.6346418071467193, 
      0.6139846857941005, 
      0.6288380561072766, 
      0.6394916680839846, 
      0.5132610336509252, 
      0.6640332658592815, 
      0.5382193505496236, 
      0.3258130664372744, 
      0.6641155540561091, 
      0.6154763414944725, 
      0.674200409676481, 
      0.5135513730784442, 
      0.5857910001201643, 
      0.6097181744612974, 
      0.6497017854269884, 
      0.6330716619763535, 
      0.6038897094296696, 
      0.6043062473986563, 
      0.6528299075517089, 
      0.6182398592410768, 
      0.6212113380684272, 
      0.6165451948992205, 
      0.4934943561168174, 
      0.5627037668366544, 
      0.6007410492495705, 
      0.6294969974858283, 
      0.5819982804441746, 
      0.5792160640184053, 
      0.5725276529266574, 
      0.5399552303847471, 
      0.5959370143353779, 
      0.5915843998258922, 
      0.656514331225661, 
      0.6583194348884523, 
      0.6111115443039757, 
      0.6556523172577988, 
      0.6018966924021297, 
      0.6716150145022743, 
      0.5404893546249563, 
      0.6306229437215368, 
      0.6096141397861261, 
      0.5187294061360648, 
      0.6226216124096311, 
      0.6303547246284901, 
      0.6676042381623701, 
      0.620380672041961, 
      0.6534447667097093, 
      0.6551352788960997, 
      0.6053833247359811, 
      0.6208480390074373, 
      0.5554307234859779, 
      0.5048946804044858, 
      0.6112121155650757, 
      0.5105166562150207, 
      0.560717898767286, 
      0.5433592955834481, 
      0.15073745651878365, 
      0.5332946283103203, 
      0.5649909116166744, 
      0.6400662456698053, 
      0.6226689587290642, 
      0.6519200058749172, 
      0.5619625757746304, 
      0.5307543024324708, 
      0.6089876765602869, 
      0.5837315200802067, 
      0.6066756713743732, 
      0.6451745599946651, 
      0.6445660082190897, 
      0.5889328067892808, 
      0.5903953151405005, 
      0.6707402555643911, 
      0.6577479257411465, 
      0.6440890581852842, 
      0.612846202039626, 
      0.6614637429268747, 
      0.5728764845175247, 
      0.5288058699799305, 
      0.5508566365455749, 
      0.658409011609041, 
      0.6597930256160511, 
      0.643180648602932, 
      0.6470298896307665, 
      0.6035387850030388, 
      0.6187017504367832, 
      0.5775332363049953, 
      0.5500829518976917, 
      0.641535856727632, 
      0.6358993631133187, 
      0.5847610231884087, 
      0.6537213691221117, 
      0.46384741256464357, 
      0.5460099254344809, 
      0.6645610347480927, 
      0.6396847187268284, 
      0.4554481537765811, 
      0.6471569800672277, 
      0.5508853380026718, 
      0.5862353624355354, 
      0.5178207555312486, 
      0.4846881908748223, 
      0.5879287060314241, 
      0.5160475242195321, 
      0.5652613763651555, 
      0.6611069710964614, 
      0.6028623966560722, 
      0.5716165476346046, 
      0.2750016485953751, 
      0.4938476115818211, 
      0.3392021076816502, 
      0.6578777587764276, 
      0.6511024079177994, 
      0.6271822928748664, 
      0.5981227366564711, 
      0.6169645516116734, 
      0.6368163162592435, 
      0.5686228600895394, 
      0.3990441860531808, 
      0.6450216086076086, 
      0.5455561731155835, 
      0.5959266877910934, 
      0.5802075769027868, 
      0.5935000683983324, 
      0.2738737046261977, 
      0.6682496750125283, 
      0.5220502386833249, 
      0.6112885221560389, 
      0.6370815854412798, 
      0.6200612416686891, 
      0.666354426830071, 
      0.6363274998395719, 
      0.6729474984473997, 
      0.6549083799132859, 
      0.6601566904886816, 
      0.6275381077723267, 
      0.6166909509423976, 
      0.6568771519611545, 
      0.4481241274690193, 
      0.6041858221441049, 
      0.6108765353138937, 
      0.5848087787551818, 
      0.6353717202653342, 
      0.3661497488850583, 
      0.6307427754645653, 
      0.46517581316860956, 
      0.6298349738013818, 
      0.5523648593609942, 
      0.45820688157745726, 
      0.643321670202853, 
      0.6671930285478085, 
      0.6538489720768261, 
      0.5163800388353811, 
      0.649091226801398, 
      0.5778008180651512, 
      0.6413874615480196, 
      0.6496961234315068, 
      0.6281441896851742, 
      0.5540838369842386, 
      0.6250121906622814, 
      0.6317812835871961, 
      0.6660661841632054, 
      0.6359012133507168, 
      0.6357167753925818, 
      0.6421947622315737, 
      0.6542368974160896, 
      0.49574470084378, 
      0.6154770563880378, 
      0.6104674889050747, 
      0.6013204772047722, 
      0.665387418321459, 
      0.599294580971685, 
      0.6256362404230505, 
      0.5075408923601882, 
      0.627863555991363, 
      0.5739828933418707, 
      0.5979682928551322, 
      0.5804659318290188, 
      0.5655337073473409, 
      0.614667224263091, 
      0.6292584879758168, 
      0.6412659987256485, 
      0.6256765012528345, 
      0.49917346474105845, 
      0.5254187490987082, 
      0.41411421827048217, 
      0.5901458196663565, 
      0.6359046481999986, 
      0.6719966073632238, 
      0.6530884082076305, 
      0.47580336109735194, 
      0.6323959786715151, 
      0.6111008714379507, 
      0.594200418133636, 
      0.548882935093593, 
      0.6210432341602172, 
      0.6544207990757994, 
      0.5794848761401038, 
      0.6334771226861593, 
      0.5499561762795431, 
      0.6276563190436892, 
      0.565194532932658, 
      0.6483160418765872, 
      0.6735296412328917, 
      0.6590037825017, 
      0.6344349506302768, 
      0.5512966183022447, 
      0.4501996877863643, 
      0.6059441956541237, 
      0.5879390258227198, 
      0.5846840730175763, 
      0.6353130318312288, 
      0.5709382877017117, 
      0.5740790859782623, 
      0.5864317507831918, 
      0.6682350154801324, 
      0.6345210665400813, 
      0.6718994662932561, 
      0.6415569764489597, 
      0.6215803253266862, 
      0.46992662941084995, 
      0.5972119902888827, 
      0.6619693791085057, 
      0.6360227316873847, 
      0.523966619863837, 
      0.6303614184665539, 
      0.5470212823450107, 
      0.6588214366819074, 
      0.3274586596691746, 
      0.4984282861847671, 
      0.6448494729009829, 
      0.6245589708521069, 
      0.5316700582172089, 
      0.6179309960472005, 
      0.6676616849110627, 
      0.625570163998431, 
      0.5186233199137338, 
      0.5519467392464904, 
      0.6654568727882473, 
      0.6153962026791446, 
      0.6287936448105953, 
      0.6685442315472744, 
      0.6489983703497312, 
      0.6748149043884492, 
      0.3366651398870422, 
      0.6375454171317966, 
      0.2906255725344203, 
      0.5495047646164162, 
      0.6252413344993771, 
      0.6127191266479377, 
      0.671638110451402, 
      0.6232390580847619, 
      0.6147761799572623, 
      0.6006660463474167, 
      0.6392859022550718, 
      0.6493946375702001, 
      0.6600956484103643, 
      0.6011196104933781, 
      0.44287233169662826, 
      0.5670085497653989, 
      0.5745411664374951, 
      0.6551288619246034, 
      0.6650541402248739, 
      0.6573245978905768, 
      0.6708492712125371, 
      0.5604008435138423, 
      0.560889057656975, 
      0.33440511284093927, 
      0.6586366851486545, 
      0.6530566838354278, 
      0.5581393341639774, 
      0.6206835624059318, 
      0.6060810004956282, 
      0.4749161979572593, 
      0.6011512472525606, 
      0.5766065537521222, 
      0.6329732614802792, 
      0.5803970790797304, 
      0.547936083690971, 
      0.2946918500399519, 
      0.5721662276718209, 
      0.6774783804849741, 
      0.6521988554964857, 
      0.6045360560060565, 
      0.41628532928060663, 
      0.42051292997094325, 
      0.5952773398293857, 
      0.6500621151953796, 
      0.6163132678081013, 
      0.657377718647552, 
      0.6710406653229174, 
      0.6317442864531638, 
      0.6060088181879916, 
      0.6297245162852635, 
      0.5746384091025777, 
      0.6504707844608209, 
      0.6234014716768075, 
      0.6607367106077996, 
      0.6573410405539784, 
      0.5297537861712208, 
      0.427246699671669, 
      0.6630875061703138, 
      0.5857921000871908, 
      0.5813391532082471, 
      0.5758995020655913, 
      0.6305998048360879, 
      0.6402794827857294, 
      0.34905997744788064, 
      0.6341291053370721, 
      0.5958260946036577, 
      0.6352497345818952, 
      0.6282929712763846, 
      0.6488354488381398, 
      0.5498112778712623, 
      0.6475672174654202, 
      0.6600381696632409, 
      0.6392783314065422, 
      0.6256956120523497, 
      0.6376575778649844, 
      0.6468090091829977, 
      0.6362035759274675, 
      0.6171229511051648, 
      0.6519606078433429, 
      0.5056471123166769, 
      0.6590698640147166, 
      0.5238883478560454, 
      0.40037735979325556, 
      0.5956776034139272, 
      0.6305831556806311, 
      0.6060694443044062, 
      0.60580767773734, 
      0.6730115730395405, 
      0.6366238034313378, 
      0.3975519807741207, 
      0.6255844606756178, 
      0.6371067041973204, 
      0.6129417743904692, 
      0.5398914158199496, 
      0.613317545777529, 
      0.6453568561388843, 
      0.5357939891808856, 
      0.6488319640638364, 
      0.5720371133635866, 
      0.6062684760353722, 
      0.6088855506635598, 
      0.6512554630827824, 
      0.4798065210763604, 
      0.5546651566472726, 
      0.5412581034351059, 
      0.6370760381721996, 
      0.6466940910331082, 
      0.6570989064312038, 
      0.5949621562861617, 
      0.5786215265729392, 
      0.6469818597449097, 
      0.5443852791318777, 
      0.6630216385413397, 
      0.6055143568337756, 
      0.5409248351911028, 
      0.49571556235336284, 
      0.6163819730975862, 
      0.65257954308945, 
      0.5022488294435731, 
      0.6533789958369844, 
      0.6214328153334941, 
      0.635285470064808, 
      0.5674633988587204, 
      0.6225218232770884, 
      0.5631743911766505, 
      0.6726963728524162, 
      0.5807502627798392, 
      0.6324172945501386, 
      0.5617877690566769, 
      0.6140247696146484, 
      0.6165156391531074, 
      0.4344375438500089, 
      0.5642577986740496, 
      0.3519349471992458, 
      0.6622326555030366, 
      0.5799877515480341, 
      0.5216494702892813, 
      0.581264703199434, 
      0.6777039698092343, 
      0.541082105706541, 
      0.6395254666440394, 
      0.5721513635652287, 
      0.6216562455565688, 
      0.6158313919965613, 
      0.6390274418709746, 
      0.6549183774300226, 
      0.616975769712194, 
      0.6427952011546518, 
      0.644561980580367, 
      0.5040680327224392, 
      0.5501974594943371, 
      0.6566468949390917, 
      0.6083118361533688, 
      0.5755008093802567, 
      0.5375863554124298, 
      0.6576415688606266, 
      0.5783499239297122, 
      0.625717613647703, 
      0.6096236742872936, 
      0.6356053400583521, 
      0.6764896717139431, 
      0.5860608692312932, 
      0.4470313644878844, 
      0.6166991413697809, 
      0.6582903597243734, 
      0.5762953749269932, 
      0.31610464146069345, 
      0.615606680707204, 
      0.6656723845980196, 
      0.6330857233498848, 
      0.6107124929874092, 
      0.6646329343310918, 
      0.5887967390148175, 
      0.3911246518584602, 
      0.5632181138290501, 
      0.5647855256273093, 
      0.6082276912684564, 
      0.5961224406823946, 
      0.47520494841316635, 
      0.5240020697596536, 
      0.6273966511965428, 
      0.5336725538873361, 
      0.6061056156922634, 
      0.6575334049453571, 
      0.6694089316108699, 
      0.6468148882264234, 
      0.36164359330519724, 
      0.6451156787730175, 
      0.6472506696568188, 
      0.67206414032281, 
      0.6248553725064939, 
      0.6407822043264795, 
      0.3932492859327321, 
      0.6266320511496468, 
      0.33211658913331915, 
      0.5735359525248614, 
      0.5738879082254501, 
      0.5089702182737471, 
      0.6292870241933781, 
      0.6456531090909694, 
      0.6564420590365693, 
      0.5856375828284809, 
      0.6615295501640561, 
      0.6698520269062207, 
      0.4609675380269393, 
      0.6188587172151314, 
      0.5300954102046328, 
      0.4945892751888884, 
      0.5941515428530314, 
      0.6678879553479606, 
      0.6104861563650514, 
      0.506936273061998, 
      0.6102336918996725, 
      0.610035383549629, 
      0.4687568595775719, 
      0.6435229659147719, 
      0.646401866596624, 
      0.6567791538791121, 
      0.6029530604988952, 
      0.6597926433667505, 
      0.6742111223823541, 
      0.5646035749983124, 
      0.6608790313205007, 
      0.6578094075466899, 
      0.6551531505031063, 
      0.6409050510396893, 
      0.6709533861328504, 
      0.629075448445919, 
      0.66779269631564, 
      0.6281058068984798, 
      0.6451003462320615, 
      0.4955006980610561, 
      0.6103297153532036, 
      0.6448431230389903, 
      0.6582374454961814, 
      0.5397316474368324, 
      0.5486152455045443, 
      0.5644087229940338, 
      0.5323581360255599, 
      0.41706467517671203, 
      0.6198221453937004, 
      0.4718072135605918, 
      0.6418298406097147
    ]
  ], 
  "num_timeseries": 4248, 
  "centroids": [
    [
      0.07224846214212133, 
      0.07490524355868322, 
      0.07726066954239799, 
      0.0795687654456176, 
      0.08210197975146832, 
      0.08472738668129236, 
      0.0873170464726587, 
      0.09002084525235068, 
      0.0922744306945692, 
      0.09482335707707806, 
      0.09707524813142537, 
      0.09935084084655997, 
      0.10198590387983553, 
      0.10469160687850115, 
      0.10693219727955856, 
      0.10919297287913236, 
      0.11148738973730804, 
      0.11363667116719556, 
      0.11583459232505784, 
      0.11819695180893908, 
      0.12042970041608615, 
      0.12239386729667866, 
      0.12443644694484074, 
      0.12664887925136567, 
      0.12882745687598676, 
      0.13134894333326977, 
      0.13396244793639941, 
      0.1363147462543957, 
      0.1386291438108662, 
      0.1410100048216496, 
      0.1432507744613701, 
      0.14565818356231183, 
      0.14790552318303346, 
      0.15037457473557816, 
      0.15264833881096404, 
      0.1550171809218032, 
      0.15783355082759035, 
      0.16048199874215585, 
      0.16334583567560806, 
      0.16595351140256082, 
      0.16828710384589018, 
      0.17023397341240598, 
      0.1730364032271828, 
      0.17587815131621343, 
      0.1787984877648788, 
      0.18191910923693644, 
      0.1846738585992042, 
      0.18726522133353982, 
      0.19032395548458458, 
      0.193103506214549, 
      0.19643535075434557, 
      0.19881877621811767
    ], 
    [
      0.0232254556793844, 
      0.024638217746454583, 
      0.026010255973403083, 
      0.02779040346797109, 
      0.029419794163245173, 
      0.03088030461284237, 
      0.03262324381873503, 
      0.03420457508018808, 
      0.0363019290373293, 
      0.03806800993734234, 
      0.04232991243967948, 
      0.04612597704909312, 
      0.05145046804822161, 
      0.05730208662644756, 
      0.06360221524371602, 
      0.0668424164497278, 
      0.07427619728066374, 
      0.08086987695201325, 
      0.08688655520506915, 
      0.09256133086330268, 
      0.09753413659338941, 
      0.10418205487674752, 
      0.10814855355152414, 
      0.1140604042799479, 
      0.11897402618407439, 
      0.12513416978844696, 
      0.12975251301282065, 
      0.1334843264075637, 
      0.136886274480926, 
      0.1425253617530483, 
      0.146396392681042, 
      0.15092286745062605, 
      0.15535598212194862, 
      0.15884111549900415, 
      0.16318480048478234, 
      0.16787605097414954, 
      0.17244393024675403, 
      0.17680222760188471, 
      0.18073980963007727, 
      0.18433576706900712, 
      0.1875480405700267, 
      0.1909545457199859, 
      0.1947744012665843, 
      0.1985197709965424, 
      0.20198721481567905, 
      0.20572246622543594, 
      0.20942887898730356, 
      0.21289342913981177, 
      0.21673674052116093, 
      0.22042209557129872, 
      0.2245589340055025, 
      0.22836214179601871
    ], 
    [
      0.10504290403475694, 
      0.10665336156590766, 
      0.1082743839309218, 
      0.10985657360717059, 
      0.11121566204221779, 
      0.11250369159561932, 
      0.11377780224186601, 
      0.11494764588913502, 
      0.11612335522253688, 
      0.11727209087119167, 
      0.1184476842356539, 
      0.11970742988102148, 
      0.12095203747019091, 
      0.12215530447689532, 
      0.12334488154520133, 
      0.12451199438074954, 
      0.12576143251023086, 
      0.1269382699908713, 
      0.12811348715056387, 
      0.12931213964960006, 
      0.1305267544211614, 
      0.13170100968595844, 
      0.13274515851635077, 
      0.13390170798971224, 
      0.13516445813547195, 
      0.13641318446207243, 
      0.13771723608245257, 
      0.13905863032721652, 
      0.14028593164190709, 
      0.14156016889349268, 
      0.14278155131526762, 
      0.14407835511343814, 
      0.14533331144957576, 
      0.14658668343718725, 
      0.14772484748368095, 
      0.14882323446750192, 
      0.1501362023500334, 
      0.1514744359231258, 
      0.1528063129615529, 
      0.1541252698930652, 
      0.15532359539964913, 
      0.15635372590300467, 
      0.15767969595628048, 
      0.15899837491442512, 
      0.1603190266524172, 
      0.16166130839434587, 
      0.1630292107442506, 
      0.16436363423457206, 
      0.16567065916589618, 
      0.1669921271424114, 
      0.1683069472788813, 
      0.16949862777626826
    ], 
    [
      0.12567705824991424, 
      0.12630013488130276, 
      0.1268967703854291, 
      0.12750274413536508, 
      0.12805932678275114, 
      0.128604855347612, 
      0.12912050658777605, 
      0.12962895436170419, 
      0.13012038099526968, 
      0.1305947835247913, 
      0.1310894451763846, 
      0.13159532388118225, 
      0.13208762292155043, 
      0.1325587807149846, 
      0.13303683414512046, 
      0.13351738243408867, 
      0.13400435990847873, 
      0.13449502733548996, 
      0.13497130707899044, 
      0.1354674571636352, 
      0.13595272432410252, 
      0.13642086293429956, 
      0.13685313951665992, 
      0.1373169590773916, 
      0.13780609501864266, 
      0.13828637844627978, 
      0.13878132338819468, 
      0.139333794735701, 
      0.13980605075429528, 
      0.14030361243982098, 
      0.140781261140709, 
      0.14126209817570304, 
      0.14174143866079056, 
      0.14219119593339322, 
      0.1425970384264324, 
      0.14300768148100507, 
      0.14351032372059502, 
      0.14400835948561214, 
      0.1444965391838077, 
      0.1449732931632952, 
      0.14542574020124407, 
      0.14582253983914195, 
      0.14632392253710294, 
      0.14680656401384928, 
      0.14729907841518017, 
      0.14781619618385702, 
      0.14830289240968844, 
      0.14879094803619375, 
      0.1492690575843518, 
      0.14974332724159536, 
      0.15022775892554166, 
      0.1506945951630398
    ], 
    [
      0.0189132340885856, 
      0.019330966120886472, 
      0.01983194758597523, 
      0.0206903855200719, 
      0.02144350066130405, 
      0.0220079036188105, 
      0.02359861646005866, 
      0.024906837097192405, 
      0.025907242973758647, 
      0.02676355547420589, 
      0.02754606788939487, 
      0.028259071022616544, 
      0.028870573284438844, 
      0.02956345661096093, 
      0.030209926494250566, 
      0.030908113464389115, 
      0.03219612509989947, 
      0.03371287299773193, 
      0.03490237353381259, 
      0.03618230985630414, 
      0.037339593369206225, 
      0.03955157108553159, 
      0.04118350323376707, 
      0.043202061159072894, 
      0.04674386707096502, 
      0.04999756692193848, 
      0.05186129636107158, 
      0.06051702523012983, 
      0.06604494607757634, 
      0.07529822156939275, 
      0.08291340802802173, 
      0.09213244914452971, 
      0.09948086977502966, 
      0.10741524790063839, 
      0.1130668962805323, 
      0.12268561129479039, 
      0.13611198390299428, 
      0.14277088362236742, 
      0.14791232043791433, 
      0.15848219424179658, 
      0.16766837915300914, 
      0.18790881425096648, 
      0.1993635975674152, 
      0.21587484424459988, 
      0.22761738118460806, 
      0.24217851303204826, 
      0.265806545302883, 
      0.28859597375679036, 
      0.2986817273371386, 
      0.3066132527958323, 
      0.31446330328922545, 
      0.3327112900698263
    ]
  ], 
  "cost": 0.0041805850802894588, 
  "avg_inter_dist": [
    0.17177580011019325, 
    0.14980781281900124
  ], 
  "shift": [
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0
  ], 
  "created_at": "2016-05-18 19:22:32.863398", 
  "coefficient_variation": 0.97985984772053725, 
  "assign": {
    "6443435": 0, 
    "1571229": 3, 
    "30969188": 4, 
    "3878981": 3, 
    "8239165": 0, 
    "642222": 3, 
    "23069399": 2, 
    "4068818": 3, 
    "13558294": 3, 
    "4518079": 3, 
    "14002104": 3, 
    "2857233": 2, 
    "1033339": 3, 
    "4223858": 3, 
    "1864363": 3, 
    "5853229": 2, 
    "1337658": 3, 
    "2544889": 3, 
    "13384593": 3, 
    "310296": 2, 
    "3228505": 2, 
    "18048171": 3, 
    "726541": 3, 
    "12858211": 3, 
    "28452637": 4, 
    "30825037": 0, 
    "24758457": 2, 
    "11171548": 0, 
    "18607529": 3, 
    "7942013": 3, 
    "957012": 2, 
    "7076763": 2, 
    "599070": 2, 
    "26206274": 0, 
    "220163": 3, 
    "20506004": 2, 
    "10894716": 3, 
    "5745625": 2, 
    "75547": 3, 
    "3760052": 3, 
    "3545128": 2, 
    "2915478": 3, 
    "1272424": 2, 
    "241458": 2, 
    "7710647": 2, 
    "802006": 3, 
    "3605299": 3, 
    "28538501": 0, 
    "4667315": 3, 
    "6274046": 3, 
    "6486826": 2, 
    "12928754": 3, 
    "4357713": 3, 
    "32148751": 2, 
    "16652218": 3, 
    "2328181": 2, 
    "4578002": 2, 
    "9568416": 0, 
    "25940829": 3, 
    "22277409": 2, 
    "812393": 3, 
    "602604": 3, 
    "17982061": 3, 
    "31792824": 2, 
    "6283269": 3, 
    "1338813": 3, 
    "21294600": 2, 
    "15111821": 2, 
    "7147058": 3, 
    "21399598": 2, 
    "828375": 3, 
    "612595": 3, 
    "16005410": 0, 
    "14454268": 3, 
    "547494": 3, 
    "13142126": 2, 
    "11646268": 2, 
    "2626751": 2, 
    "18254029": 2, 
    "11091579": 3, 
    "33621458": 3, 
    "3739481": 2, 
    "1885237": 2, 
    "17107479": 2, 
    "1129010": 3, 
    "1543431": 3, 
    "3627034": 2, 
    "7403331": 3, 
    "8061175": 3, 
    "12043484": 2, 
    "18272539": 0, 
    "10371103": 2, 
    "507414": 3, 
    "26509369": 3, 
    "26432432": 0, 
    "14279525": 3, 
    "20552964": 0, 
    "5448530": 3, 
    "28407613": 0, 
    "994551": 2, 
    "17821467": 2, 
    "29268051": 1, 
    "6768710": 2, 
    "23673618": 3, 
    "1207821": 2, 
    "656893": 3, 
    "1557647": 2, 
    "5138050": 3, 
    "19296225": 2, 
    "7769432": 0, 
    "6268419": 3, 
    "12708085": 2, 
    "20199636": 2, 
    "3721579": 3, 
    "30474266": 1, 
    "909251": 3, 
    "22553797": 1, 
    "803270": 3, 
    "33323837": 1, 
    "9555602": 2, 
    "12931484": 3, 
    "33821984": 3, 
    "6098927": 2, 
    "922017": 3, 
    "847885": 2, 
    "379530": 3, 
    "1274749": 3, 
    "1483979": 3, 
    "791720": 3, 
    "8159609": 3, 
    "3540290": 3, 
    "8230809": 0, 
    "10920202": 2, 
    "3118246": 3, 
    "22201118": 0, 
    "29401081": 1, 
    "1534303": 2, 
    "22777776": 2, 
    "9996255": 2, 
    "6120146": 3, 
    "468319": 3, 
    "24558865": 2, 
    "2495911": 3, 
    "21127643": 3, 
    "28796010": 2, 
    "1853821": 3, 
    "764708": 3, 
    "11766695": 3, 
    "24688259": 2, 
    "2833537": 3, 
    "669304": 3, 
    "446949": 3, 
    "4228547": 3, 
    "2441517": 3, 
    "7258278": 0, 
    "23384104": 3, 
    "622166": 2, 
    "1300192": 3, 
    "45668": 3, 
    "11481338": 0, 
    "182062": 3, 
    "408601": 3, 
    "22492580": 3, 
    "2871998": 2, 
    "9228086": 2, 
    "17804584": 4, 
    "22105003": 2, 
    "10132053": 2, 
    "20206508": 3, 
    "761438": 3, 
    "1442637": 3, 
    "597887": 3, 
    "21830743": 3, 
    "3301400": 2, 
    "4010478": 2, 
    "960600": 3, 
    "2960985": 3, 
    "29703101": 0, 
    "80571": 3, 
    "1184678": 3, 
    "8204343": 3, 
    "4044891": 0, 
    "29785166": 0, 
    "605999": 3, 
    "1524684": 2, 
    "16389681": 2, 
    "11530283": 0, 
    "71531": 3, 
    "1714160": 2, 
    "1986474": 3, 
    "14063942": 3, 
    "20666775": 3, 
    "12970971": 2, 
    "512295": 2, 
    "24953080": 0, 
    "31690108": 1, 
    "8059275": 3, 
    "20653934": 2, 
    "30039066": 0, 
    "1234896": 3, 
    "714074": 2, 
    "3238243": 2, 
    "521424": 3, 
    "2522940": 3, 
    "3100494": 3, 
    "1211978": 3, 
    "2874001": 2, 
    "313542": 3, 
    "15383182": 2, 
    "1419138": 2, 
    "1234783": 3, 
    "7530570": 2, 
    "14460330": 2, 
    "443962": 0, 
    "2302803": 3, 
    "32481278": 2, 
    "17814354": 2, 
    "313419": 2, 
    "5617672": 3, 
    "11507163": 2, 
    "263379": 3, 
    "17762549": 0, 
    "10934235": 0, 
    "916313": 3, 
    "10045915": 3, 
    "3091591": 3, 
    "22628919": 1, 
    "23431996": 3, 
    "8138462": 2, 
    "9023386": 3, 
    "3824442": 0, 
    "32600951": 2, 
    "2269868": 0, 
    "11412473": 2, 
    "2554914": 3, 
    "25253178": 1, 
    "19246629": 3, 
    "10154151": 3, 
    "1696822": 2, 
    "2329766": 3, 
    "12843155": 3, 
    "3131959": 2, 
    "33895378": 0, 
    "2717454": 3, 
    "6049573": 3, 
    "30870954": 2, 
    "161859": 3, 
    "22932849": 3, 
    "1844543": 3, 
    "2738194": 3, 
    "569670": 3, 
    "6177949": 3, 
    "2400938": 3, 
    "1369824": 2, 
    "2051226": 2, 
    "2639672": 3, 
    "18981255": 3, 
    "619073": 3, 
    "4930931": 3, 
    "16191201": 2, 
    "31128751": 1, 
    "5769372": 3, 
    "778000": 3, 
    "10498249": 3, 
    "5405654": 3, 
    "12213730": 3, 
    "21700699": 0, 
    "537800": 3, 
    "12013012": 3, 
    "19438": 2, 
    "1380117": 1, 
    "16194327": 3, 
    "3758878": 2, 
    "23527160": 3, 
    "271714": 2, 
    "442430": 2, 
    "13236289": 2, 
    "302322": 2, 
    "2160835": 3, 
    "24701271": 0, 
    "4471940": 0, 
    "3602702": 3, 
    "31288958": 2, 
    "5284910": 3, 
    "31844869": 1, 
    "9131262": 2, 
    "4916869": 2, 
    "34824499": 0, 
    "27015948": 2, 
    "14815748": 3, 
    "4128353": 2, 
    "9750233": 2, 
    "29138050": 2, 
    "8043551": 3, 
    "24284165": 1, 
    "31341": 3, 
    "18044526": 2, 
    "27244649": 2, 
    "12082924": 2, 
    "273718": 3, 
    "7209011": 3, 
    "3415511": 3, 
    "7119300": 3, 
    "1012503": 2, 
    "30120110": 0, 
    "24063576": 1, 
    "65885": 2, 
    "1459486": 2, 
    "26061231": 1, 
    "15534164": 3, 
    "1460385": 2, 
    "29925020": 1, 
    "18250334": 2, 
    "4894175": 3, 
    "5625": 3, 
    "1200050": 3, 
    "900234": 3, 
    "3070411": 3, 
    "6094": 3, 
    "19051806": 1, 
    "13504233": 3, 
    "1823764": 3, 
    "5334951": 3, 
    "90981": 3, 
    "14949479": 2, 
    "2717549": 3, 
    "8939969": 3, 
    "2161666": 3, 
    "15328210": 2, 
    "16677302": 3, 
    "6319157": 3, 
    "26337322": 0, 
    "14127490": 3, 
    "2309495": 3, 
    "16449263": 3, 
    "8708394": 2, 
    "7805574": 3, 
    "3305986": 3, 
    "23478": 3, 
    "27764811": 0, 
    "13030144": 2, 
    "11888356": 0, 
    "738250": 2, 
    "2324107": 3, 
    "11573": 3, 
    "616297": 2, 
    "4766638": 3, 
    "16844474": 3, 
    "28223616": 0, 
    "13034860": 0, 
    "14235657": 3, 
    "9994688": 2, 
    "2630230": 2, 
    "16986405": 3, 
    "31923165": 1, 
    "15240249": 3, 
    "20968699": 2, 
    "2992074": 2, 
    "32834215": 1, 
    "14899595": 3, 
    "13754092": 3, 
    "23141830": 1, 
    "2320353": 3, 
    "7639232": 2, 
    "956732": 3, 
    "629921": 3, 
    "6160754": 3, 
    "16650937": 0, 
    "7961991": 0, 
    "5374914": 2, 
    "1413492": 3, 
    "669174": 2, 
    "952189": 3, 
    "14600688": 2, 
    "12260522": 3, 
    "20206631": 3, 
    "20940824": 2, 
    "2142701": 3, 
    "5391743": 3, 
    "16822294": 0, 
    "27417231": 2, 
    "29782400": 0, 
    "5297437": 3, 
    "1706871": 3, 
    "391092": 3, 
    "15045751": 3, 
    "56125": 3, 
    "26018955": 0, 
    "6248967": 3, 
    "5248178": 2, 
    "8664451": 3, 
    "4857740": 2, 
    "25310522": 1, 
    "9609738": 0, 
    "23405758": 0, 
    "8530831": 3, 
    "218157": 2, 
    "15890297": 0, 
    "11654790": 2, 
    "2700474": 0, 
    "130092": 3, 
    "4459589": 3, 
    "4095808": 3, 
    "11667865": 0, 
    "293477": 2, 
    "3319040": 2, 
    "24560307": 0, 
    "885517": 3, 
    "7193433": 3, 
    "262644": 3, 
    "9433979": 2, 
    "2567475": 3, 
    "2851354": 3, 
    "19919669": 0, 
    "19510544": 3, 
    "8663885": 3, 
    "494159": 3, 
    "657595": 3, 
    "519832": 2, 
    "8066758": 3, 
    "14902556": 2, 
    "790359": 2, 
    "13597334": 2, 
    "1406596": 2, 
    "22572203": 0, 
    "33683694": 2, 
    "3645373": 3, 
    "409101": 3, 
    "6109274": 3, 
    "20146448": 2, 
    "16504076": 1, 
    "6477953": 2, 
    "11552213": 3, 
    "253952": 3, 
    "1020639": 3, 
    "3618686": 2, 
    "15633115": 2, 
    "904419": 3, 
    "10298623": 2, 
    "24886506": 2, 
    "18696257": 2, 
    "173796": 2, 
    "4828": 3, 
    "4946406": 2, 
    "26481815": 0, 
    "3354157": 3, 
    "571770": 2, 
    "555374": 3, 
    "6893638": 0, 
    "1609213": 2, 
    "13628513": 0, 
    "11685479": 3, 
    "8595651": 3, 
    "36775": 3, 
    "5589723": 2, 
    "462292": 3, 
    "11543691": 0, 
    "480080": 0, 
    "2361594": 3, 
    "45300": 3, 
    "11960085": 3, 
    "994615": 3, 
    "23741141": 2, 
    "4897046": 3, 
    "1614410": 0, 
    "12246785": 0, 
    "2729639": 3, 
    "7040174": 3, 
    "23207451": 0, 
    "23515024": 1, 
    "3431193": 2, 
    "3228363": 3, 
    "10379106": 2, 
    "919161": 2, 
    "7292898": 3, 
    "4702560": 2, 
    "23418517": 0, 
    "14930729": 3, 
    "2848123": 3, 
    "3429960": 3, 
    "21436816": 4, 
    "22292230": 2, 
    "6072443": 0, 
    "20277829": 2, 
    "19620844": 0, 
    "814715": 2, 
    "2862290": 2, 
    "34887588": 2, 
    "14640245": 3, 
    "1713774": 2, 
    "14335772": 3, 
    "6154653": 3, 
    "5420051": 3, 
    "29925961": 0, 
    "6296790": 0, 
    "11221326": 3, 
    "18164221": 0, 
    "29950228": 0, 
    "7363211": 0, 
    "3468618": 3, 
    "19993354": 2, 
    "14812903": 2, 
    "5664897": 3, 
    "614070": 3, 
    "6182775": 2, 
    "5890857": 2, 
    "21733716": 3, 
    "19968325": 1, 
    "613723": 3, 
    "8108230": 3, 
    "1844503": 3, 
    "15975439": 2, 
    "1567541": 3, 
    "16347676": 2, 
    "27091760": 1, 
    "809532": 3, 
    "3447593": 2, 
    "6324418": 3, 
    "3354338": 3, 
    "30810457": 2, 
    "3351871": 2, 
    "6404963": 3, 
    "9118893": 3, 
    "23029895": 2, 
    "8418302": 3, 
    "10697582": 2, 
    "8319818": 3, 
    "16096681": 2, 
    "11551538": 2, 
    "27584450": 0, 
    "9185792": 2, 
    "26398337": 2, 
    "24872332": 0, 
    "17996971": 3, 
    "21134189": 2, 
    "3073296": 2, 
    "15568174": 3, 
    "481811": 3, 
    "9524997": 2, 
    "6580000": 2, 
    "9414021": 2, 
    "1570209": 3, 
    "20893207": 2, 
    "3990459": 3, 
    "34597195": 0, 
    "12349126": 3, 
    "23256663": 2, 
    "23924195": 0, 
    "6859626": 3, 
    "1007362": 2, 
    "13484625": 2, 
    "17812502": 0, 
    "672136": 3, 
    "325927": 3, 
    "26682353": 2, 
    "1539787": 3, 
    "7136348": 3, 
    "16772886": 2, 
    "1557011": 3, 
    "4030574": 2, 
    "5724990": 2, 
    "2677676": 3, 
    "569041": 2, 
    "4647320": 3, 
    "29099264": 2, 
    "4452776": 3, 
    "12876724": 3, 
    "812156": 3, 
    "26311302": 4, 
    "1606665": 3, 
    "19267652": 1, 
    "2275501": 3, 
    "3739369": 3, 
    "3744545": 3, 
    "12169108": 2, 
    "6491715": 3, 
    "1579721": 3, 
    "15318526": 2, 
    "23551107": 3, 
    "7066560": 3, 
    "33361723": 0, 
    "7120486": 3, 
    "21836148": 1, 
    "7122663": 3, 
    "7994556": 2, 
    "12353678": 0, 
    "13286687": 3, 
    "2835111": 0, 
    "143580": 3, 
    "9631509": 2, 
    "61713": 3, 
    "28693376": 3, 
    "5160706": 2, 
    "28014525": 3, 
    "667006": 2, 
    "3651143": 2, 
    "16930617": 3, 
    "26189434": 2, 
    "869754": 0, 
    "4022652": 2, 
    "1591828": 3, 
    "27350433": 2, 
    "35219": 3, 
    "2579069": 3, 
    "2207038": 3, 
    "14003349": 3, 
    "23059575": 3, 
    "6934395": 2, 
    "2207789": 2, 
    "3631697": 3, 
    "2295723": 3, 
    "22119747": 0, 
    "16093309": 3, 
    "11226488": 2, 
    "3650148": 3, 
    "6047546": 2, 
    "1130400": 3, 
    "29186291": 2, 
    "4793392": 0, 
    "12459565": 3, 
    "3410070": 3, 
    "26554": 3, 
    "25965034": 2, 
    "1157658": 3, 
    "145356": 3, 
    "14586398": 3, 
    "14758329": 2, 
    "28946018": 3, 
    "2787839": 2, 
    "1685764": 2, 
    "363": 3, 
    "8560576": 3, 
    "3708934": 3, 
    "4534540": 2, 
    "30167459": 1, 
    "10777493": 2, 
    "8966356": 3, 
    "6969835": 2, 
    "5916767": 3, 
    "31040213": 2, 
    "1130565": 2, 
    "303975": 3, 
    "1893681": 3, 
    "29371034": 4, 
    "24478678": 3, 
    "21463898": 3, 
    "12320895": 2, 
    "4967590": 2, 
    "6486840": 0, 
    "21477588": 3, 
    "1602291": 3, 
    "383715": 3, 
    "1111874": 2, 
    "5351666": 2, 
    "5746963": 2, 
    "5101141": 2, 
    "365027": 3, 
    "19437654": 3, 
    "2216249": 2, 
    "23612336": 2, 
    "33739333": 4, 
    "6636672": 3, 
    "6529205": 2, 
    "2155793": 2, 
    "9866547": 3, 
    "896439": 3, 
    "11469439": 2, 
    "13671114": 2, 
    "3006455": 3, 
    "444380": 3, 
    "15407808": 3, 
    "3003488": 2, 
    "1447039": 3, 
    "10296238": 3, 
    "14393731": 0, 
    "1195004": 2, 
    "6256729": 2, 
    "505380": 3, 
    "22132512": 1, 
    "991475": 2, 
    "647892": 3, 
    "26363421": 2, 
    "4086616": 2, 
    "10290605": 0, 
    "6810140": 2, 
    "13677187": 0, 
    "2642653": 2, 
    "11944782": 3, 
    "21413198": 0, 
    "2759563": 3, 
    "980240": 3, 
    "13021798": 0, 
    "1258546": 3, 
    "1529160": 3, 
    "20927524": 2, 
    "13451291": 2, 
    "9784365": 2, 
    "1585433": 3, 
    "680799": 3, 
    "1013694": 3, 
    "31860188": 3, 
    "5066371": 3, 
    "2655877": 3, 
    "57419": 3, 
    "1046208": 3, 
    "2990192": 2, 
    "7764245": 3, 
    "472860": 3, 
    "948047": 2, 
    "390510": 3, 
    "817345": 3, 
    "28848293": 3, 
    "1272666": 3, 
    "6488049": 2, 
    "5219439": 3, 
    "1644480": 3, 
    "5109468": 2, 
    "14303048": 0, 
    "22607013": 2, 
    "2870911": 3, 
    "30675533": 2, 
    "6736646": 2, 
    "28192481": 0, 
    "10365411": 2, 
    "2931111": 2, 
    "32844456": 1, 
    "20438302": 0, 
    "745502": 3, 
    "23338716": 1, 
    "481366": 3, 
    "19467101": 2, 
    "53374": 3, 
    "85670": 3, 
    "85673": 3, 
    "911765": 3, 
    "4729944": 2, 
    "6869333": 3, 
    "7695747": 2, 
    "865250": 3, 
    "1459821": 3, 
    "6887813": 0, 
    "28081156": 2, 
    "24349480": 0, 
    "25889802": 3, 
    "5057307": 3, 
    "4053456": 3, 
    "1045381": 3, 
    "908893": 3, 
    "14198538": 3, 
    "23613565": 3, 
    "24898177": 0, 
    "4960119": 2, 
    "27465526": 2, 
    "349241": 3, 
    "801795": 2, 
    "25449064": 2, 
    "5060433": 3, 
    "23776930": 2, 
    "5254650": 3, 
    "10125319": 2, 
    "2126953": 3, 
    "778834": 2, 
    "23096959": 0, 
    "10567197": 3, 
    "29703871": 2, 
    "20300177": 0, 
    "13404515": 2, 
    "27729880": 2, 
    "367591": 3, 
    "1697736": 3, 
    "5465143": 3, 
    "13206906": 2, 
    "18190835": 2, 
    "6452529": 2, 
    "677602": 3, 
    "1095228": 3, 
    "5299931": 3, 
    "560495": 2, 
    "724712": 2, 
    "3771441": 3, 
    "26951178": 0, 
    "2469037": 3, 
    "4187356": 3, 
    "3065454": 3, 
    "600637": 3, 
    "18654760": 2, 
    "15412237": 0, 
    "1028340": 3, 
    "11008076": 0, 
    "3755875": 3, 
    "14386080": 3, 
    "3693021": 3, 
    "7229063": 2, 
    "21659615": 2, 
    "3529555": 3, 
    "132321": 3, 
    "7910045": 2, 
    "19540706": 3, 
    "3688678": 2, 
    "7377298": 2, 
    "910744": 3, 
    "2206953": 2, 
    "11670330": 2, 
    "2310495": 2, 
    "1446474": 3, 
    "33705347": 1, 
    "7391261": 0, 
    "1316917": 3, 
    "1786438": 2, 
    "10091574": 3, 
    "3329923": 2, 
    "17098587": 2, 
    "2574361": 3, 
    "10717754": 3, 
    "22003158": 2, 
    "21490963": 0, 
    "7050": 3, 
    "212010": 3, 
    "4038657": 3, 
    "15642233": 2, 
    "8118847": 3, 
    "11671333": 3, 
    "138312": 3, 
    "2087064": 3, 
    "232390": 3, 
    "1405796": 3, 
    "14681876": 2, 
    "1699826": 3, 
    "2253830": 2, 
    "1332134": 3, 
    "20505904": 3, 
    "24320092": 0, 
    "25062303": 0, 
    "7807399": 2, 
    "11757750": 3, 
    "25647979": 3, 
    "37997": 3, 
    "108110": 3, 
    "659341": 3, 
    "8586088": 3, 
    "16211818": 3, 
    "7923123": 2, 
    "22067521": 0, 
    "3012430": 3, 
    "89912": 3, 
    "939653": 3, 
    "29458939": 2, 
    "14173176": 2, 
    "9606326": 3, 
    "28438": 3, 
    "24338948": 3, 
    "1381283": 3, 
    "7212645": 0, 
    "21592194": 3, 
    "6209805": 3, 
    "1748446": 3, 
    "2465723": 0, 
    "12872299": 3, 
    "18456451": 3, 
    "2536618": 2, 
    "7922549": 3, 
    "2906168": 3, 
    "8347864": 2, 
    "9037631": 3, 
    "32726377": 1, 
    "13926404": 0, 
    "3217621": 2, 
    "2056312": 2, 
    "2567806": 0, 
    "417389": 3, 
    "15216217": 2, 
    "7997016": 3, 
    "15902954": 3, 
    "16089035": 0, 
    "926231": 2, 
    "2574980": 2, 
    "3872956": 3, 
    "2803190": 3, 
    "25804514": 2, 
    "14410778": 2, 
    "5188794": 3, 
    "1481305": 3, 
    "24202335": 0, 
    "11615523": 2, 
    "7369087": 2, 
    "9175924": 3, 
    "16989371": 0, 
    "5787154": 2, 
    "760165": 2, 
    "474633": 2, 
    "1212717": 3, 
    "20039814": 3, 
    "10070738": 2, 
    "79352": 3, 
    "14046563": 3, 
    "747698": 2, 
    "15926180": 2, 
    "426": 3, 
    "2643120": 3, 
    "1139610": 3, 
    "5200099": 2, 
    "5847275": 3, 
    "2360755": 2, 
    "13863797": 3, 
    "3006066": 2, 
    "5722043": 2, 
    "61032": 3, 
    "11827104": 2, 
    "15491874": 0, 
    "3859306": 3, 
    "22670857": 0, 
    "20818126": 0, 
    "1205958": 2, 
    "17066884": 2, 
    "21679551": 2, 
    "1673025": 2, 
    "1841033": 3, 
    "1116542": 0, 
    "8608480": 3, 
    "2401243": 3, 
    "32866454": 4, 
    "3880513": 2, 
    "15221739": 3, 
    "21020707": 3, 
    "20430314": 3, 
    "584410": 3, 
    "21977691": 2, 
    "580566": 3, 
    "1602811": 2, 
    "1840036": 3, 
    "4872945": 3, 
    "671825": 3, 
    "4704710": 2, 
    "13715172": 2, 
    "9090933": 3, 
    "2022916": 3, 
    "28135622": 3, 
    "14716368": 2, 
    "7270538": 2, 
    "11061773": 0, 
    "776621": 2, 
    "3695744": 2, 
    "19894678": 0, 
    "1204214": 3, 
    "15401421": 2, 
    "16490037": 3, 
    "24022333": 3, 
    "1219595": 3, 
    "29749635": 1, 
    "2857373": 0, 
    "17372733": 0, 
    "357681": 0, 
    "21162135": 3, 
    "13677": 3, 
    "11102909": 3, 
    "2237981": 3, 
    "7985525": 2, 
    "6515538": 2, 
    "13584262": 0, 
    "22493222": 0, 
    "1307476": 3, 
    "5373673": 3, 
    "20965586": 0, 
    "2889116": 3, 
    "481040": 3, 
    "19102739": 3, 
    "5722466": 3, 
    "7232856": 2, 
    "14440270": 0, 
    "21234201": 4, 
    "8307391": 3, 
    "23756696": 3, 
    "20167283": 3, 
    "11638685": 0, 
    "622911": 3, 
    "4307108": 2, 
    "32247847": 4, 
    "17378541": 3, 
    "2629978": 2, 
    "28249537": 0, 
    "30160120": 3, 
    "114732": 3, 
    "545937": 3, 
    "2466605": 3, 
    "11588127": 0, 
    "1903338": 2, 
    "738491": 3, 
    "842037": 2, 
    "15489219": 2, 
    "1824023": 3, 
    "24189210": 2, 
    "873328": 3, 
    "2363097": 3, 
    "24650339": 2, 
    "12188838": 3, 
    "250144": 3, 
    "1501185": 3, 
    "779996": 3, 
    "3428345": 3, 
    "22790488": 0, 
    "137515": 3, 
    "10974951": 2, 
    "10247874": 2, 
    "17469184": 3, 
    "5133949": 0, 
    "32654500": 4, 
    "32432671": 0, 
    "3379489": 3, 
    "21739472": 3, 
    "8962069": 3, 
    "30444489": 4, 
    "7106468": 3, 
    "14187079": 2, 
    "18049133": 2, 
    "9114826": 2, 
    "17753931": 3, 
    "28906288": 3, 
    "20171642": 2, 
    "22046596": 3, 
    "2539060": 3, 
    "20306754": 2, 
    "1281080": 3, 
    "23083156": 0, 
    "33486016": 0, 
    "1778731": 2, 
    "3408646": 2, 
    "5932749": 2, 
    "2143982": 3, 
    "1988141": 3, 
    "3302795": 2, 
    "2727": 3, 
    "17378050": 0, 
    "12008872": 3, 
    "1203139": 2, 
    "1502338": 3, 
    "7877397": 2, 
    "1653882": 3, 
    "14842730": 1, 
    "34028127": 3, 
    "27778839": 2, 
    "32690721": 3, 
    "1614475": 2, 
    "12416862": 1, 
    "22046023": 2, 
    "718309": 3, 
    "766625": 3, 
    "1432291": 3, 
    "11558916": 2, 
    "20429943": 2, 
    "10282042": 2, 
    "2006876": 0, 
    "14812739": 0, 
    "1021622": 3, 
    "11291794": 2, 
    "84009": 3, 
    "13421516": 3, 
    "885487": 3, 
    "11545928": 0, 
    "14614002": 3, 
    "1650371": 3, 
    "5389577": 2, 
    "19407872": 2, 
    "7878487": 3, 
    "3565909": 3, 
    "29891188": 0, 
    "5394041": 3, 
    "7258685": 3, 
    "211588": 3, 
    "597879": 2, 
    "16965762": 3, 
    "5238231": 3, 
    "673267": 2, 
    "388860": 3, 
    "1305114": 3, 
    "5840173": 3, 
    "38617": 2, 
    "4473517": 3, 
    "26972032": 3, 
    "906150": 3, 
    "10187082": 2, 
    "8071542": 2, 
    "4351207": 2, 
    "24229490": 0, 
    "6180186": 3, 
    "24474598": 3, 
    "3671042": 3, 
    "4640263": 3, 
    "8918733": 2, 
    "24518232": 0, 
    "26730195": 2, 
    "24773666": 3, 
    "2888818": 2, 
    "726981": 3, 
    "8822274": 3, 
    "6203428": 2, 
    "1714530": 3, 
    "23328131": 0, 
    "914985": 3, 
    "13198211": 0, 
    "2197202": 2, 
    "7874074": 2, 
    "4202986": 3, 
    "4011054": 3, 
    "23092866": 0, 
    "4930716": 2, 
    "2341343": 3, 
    "14993750": 3, 
    "1446467": 2, 
    "2880469": 2, 
    "5169475": 3, 
    "13053544": 0, 
    "11271755": 2, 
    "30732364": 1, 
    "11591855": 2, 
    "529502": 2, 
    "31377223": 1, 
    "2377206": 3, 
    "5169664": 3, 
    "19935788": 0, 
    "611562": 3, 
    "16025084": 0, 
    "13807606": 0, 
    "23304440": 3, 
    "21255865": 2, 
    "15509440": 0, 
    "3197382": 3, 
    "34302698": 1, 
    "2906456": 3, 
    "10657447": 2, 
    "620885": 3, 
    "8170346": 3, 
    "15680192": 2, 
    "4710876": 2, 
    "3678981": 2, 
    "24430898": 3, 
    "13073056": 2, 
    "25114751": 0, 
    "5861113": 3, 
    "20433174": 2, 
    "886709": 3, 
    "10489882": 3, 
    "26402582": 0, 
    "27835638": 0, 
    "6418762": 2, 
    "1705750": 3, 
    "3659275": 3, 
    "4551765": 3, 
    "792833": 3, 
    "2830198": 3, 
    "26014537": 3, 
    "33344739": 1, 
    "15536831": 3, 
    "189840": 3, 
    "22765472": 3, 
    "18496166": 0, 
    "9131292": 2, 
    "8514": 3, 
    "9190413": 2, 
    "7224705": 3, 
    "1951136": 3, 
    "1209304": 3, 
    "4822113": 2, 
    "401025": 3, 
    "7777332": 3, 
    "6257984": 2, 
    "25670686": 0, 
    "7741856": 2, 
    "18655678": 3, 
    "556060": 3, 
    "8262284": 3, 
    "497608": 3, 
    "1251393": 2, 
    "3736374": 3, 
    "15715000": 0, 
    "5537121": 2, 
    "1151051": 2, 
    "6667084": 0, 
    "25208398": 2, 
    "12944563": 2, 
    "3820245": 3, 
    "938745": 3, 
    "15703784": 2, 
    "34713704": 2, 
    "1490034": 3, 
    "12731904": 2, 
    "789725": 3, 
    "126652": 3, 
    "9477941": 3, 
    "26195776": 1, 
    "28014980": 0, 
    "4708468": 3, 
    "13887383": 3, 
    "4695476": 3, 
    "32005403": 2, 
    "1357796": 3, 
    "15178468": 2, 
    "23009934": 3, 
    "979480": 2, 
    "27442967": 0, 
    "93580": 3, 
    "9360778": 3, 
    "1580851": 2, 
    "15259244": 3, 
    "7905539": 2, 
    "3626679": 2, 
    "3625126": 3, 
    "11315781": 2, 
    "2609642": 4, 
    "32848140": 1, 
    "3967647": 3, 
    "7579124": 2, 
    "11007313": 2, 
    "684382": 3, 
    "2491285": 3, 
    "2939440": 3, 
    "13234395": 2, 
    "22960202": 0, 
    "2403263": 2, 
    "28167802": 4, 
    "15046172": 2, 
    "29857799": 0, 
    "3056094": 3, 
    "17149519": 2, 
    "2471372": 2, 
    "3316953": 3, 
    "84822": 3, 
    "1390405": 3, 
    "25996549": 2, 
    "5135922": 3, 
    "5569059": 2, 
    "16994115": 2, 
    "117741": 3, 
    "1185279": 2, 
    "300459": 3, 
    "12735429": 3, 
    "10866815": 3, 
    "13982751": 3, 
    "1518559": 3, 
    "51480": 2, 
    "20502024": 3, 
    "29946464": 0, 
    "1217614": 3, 
    "16598287": 2, 
    "8101018": 3, 
    "31865176": 1, 
    "20723841": 2, 
    "32054": 3, 
    "18258282": 2, 
    "5860737": 2, 
    "1801829": 3, 
    "152894": 3, 
    "610547": 3, 
    "28242126": 2, 
    "1590986": 3, 
    "182410": 3, 
    "24910542": 2, 
    "29207621": 1, 
    "1361218": 3, 
    "12201538": 0, 
    "18102026": 3, 
    "715082": 2, 
    "11290232": 3, 
    "19353482": 3, 
    "2794334": 3, 
    "2032813": 3, 
    "3568281": 3, 
    "22787208": 0, 
    "25573672": 2, 
    "4175985": 3, 
    "5311424": 3, 
    "15592138": 2, 
    "1": 3, 
    "1325474": 3, 
    "2154595": 3, 
    "7870903": 2, 
    "14247776": 2, 
    "31492490": 0, 
    "144": 3, 
    "9927626": 3, 
    "10057936": 2, 
    "33925743": 0, 
    "22298954": 3, 
    "2168780": 3, 
    "990035": 2, 
    "2072864": 3, 
    "2030956": 3, 
    "2943911": 3, 
    "1356074": 3, 
    "2163263": 2, 
    "3287301": 0, 
    "9873882": 3, 
    "2246815": 2, 
    "967060": 3, 
    "535266": 3, 
    "7396792": 2, 
    "26291683": 2, 
    "970981": 3, 
    "2951379": 3, 
    "4370755": 3, 
    "9474098": 3, 
    "7040500": 2, 
    "13601190": 3, 
    "184711": 3, 
    "2744972": 2, 
    "21266028": 3, 
    "26295345": 3, 
    "9705586": 2, 
    "4384836": 3, 
    "28232663": 2, 
    "5808540": 3, 
    "8710850": 3, 
    "20549706": 1, 
    "11267509": 0, 
    "6853358": 0, 
    "7810676": 3, 
    "11682335": 2, 
    "2966405": 3, 
    "2407157": 3, 
    "17528018": 2, 
    "12034693": 2, 
    "10712489": 2, 
    "7512484": 2, 
    "25587159": 3, 
    "8416883": 3, 
    "23823503": 0, 
    "21924882": 0, 
    "5896437": 2, 
    "1238201": 3, 
    "1367055": 2, 
    "1779181": 3, 
    "25341312": 3, 
    "14106955": 2, 
    "5349565": 2, 
    "1787090": 3, 
    "619849": 2, 
    "23301468": 2, 
    "1134397": 3, 
    "19866730": 0, 
    "7386799": 2, 
    "7607075": 3, 
    "2150": 3, 
    "19868085": 0, 
    "32716195": 0, 
    "5739134": 2, 
    "481412": 2, 
    "3959394": 3, 
    "16179237": 2, 
    "9983223": 2, 
    "118996": 2, 
    "14125254": 2, 
    "10214540": 0, 
    "538746": 3, 
    "3373793": 3, 
    "889932": 3, 
    "4164796": 3, 
    "2833881": 2, 
    "7116973": 3, 
    "246773": 3, 
    "4714614": 3, 
    "9864166": 0, 
    "358078": 3, 
    "355893": 3, 
    "9764362": 3, 
    "25423296": 0, 
    "1409544": 3, 
    "6733865": 3, 
    "31817851": 3, 
    "7191565": 3, 
    "23072533": 2, 
    "6413676": 3, 
    "6747983": 3, 
    "22282353": 0, 
    "2080922": 2, 
    "9325315": 2, 
    "8507859": 2, 
    "11195700": 3, 
    "3411652": 3, 
    "12799336": 3, 
    "12537898": 3, 
    "34408310": 1, 
    "18806010": 3, 
    "21641241": 4, 
    "4164482": 2, 
    "2251700": 3, 
    "7227123": 2, 
    "12774825": 3, 
    "17615287": 3, 
    "5198041": 0, 
    "23912343": 2, 
    "2125665": 3, 
    "3591964": 2, 
    "7508411": 0, 
    "958314": 2, 
    "1062572": 2, 
    "976990": 3, 
    "5363235": 3, 
    "71972": 3, 
    "22011872": 3, 
    "9309093": 2, 
    "291884": 3, 
    "1919264": 3, 
    "15787723": 2, 
    "27382163": 1, 
    "1173522": 2, 
    "4983184": 3, 
    "3098140": 3, 
    "202299": 3, 
    "22394357": 2, 
    "25136308": 0, 
    "13445293": 2, 
    "4529935": 3, 
    "12962729": 2, 
    "16896584": 2, 
    "108536": 3, 
    "479586": 3, 
    "31888842": 2, 
    "4434405": 3, 
    "1812190": 2, 
    "26181287": 2, 
    "13502197": 3, 
    "17165658": 0, 
    "1420053": 2, 
    "2893217": 3, 
    "5710341": 3, 
    "17406308": 3, 
    "22887094": 1, 
    "33945": 3, 
    "13269483": 3, 
    "23095954": 1, 
    "5548784": 2, 
    "15345331": 2, 
    "5362524": 2, 
    "1629171": 3, 
    "18667134": 3, 
    "1337406": 3, 
    "1362490": 2, 
    "8912617": 3, 
    "11206358": 3, 
    "14075080": 2, 
    "615356": 3, 
    "27587921": 0, 
    "17033786": 2, 
    "213238": 3, 
    "16241224": 2, 
    "1135454": 2, 
    "20839462": 1, 
    "32476524": 2, 
    "3337657": 3, 
    "16788636": 3, 
    "21876647": 3, 
    "3182350": 3, 
    "14083440": 2, 
    "1597711": 3, 
    "2788082": 3, 
    "1099265": 2, 
    "1227": 3, 
    "2820033": 2, 
    "34045": 3, 
    "24649388": 2, 
    "1541369": 3, 
    "507775": 2, 
    "2278307": 3, 
    "6732980": 0, 
    "2810292": 0, 
    "16960472": 3, 
    "15943682": 2, 
    "20395801": 2, 
    "380961": 3, 
    "33994380": 0, 
    "12244426": 3, 
    "10230369": 0, 
    "108051": 3, 
    "30941532": 1, 
    "698944": 2, 
    "353561": 2, 
    "24797553": 0, 
    "25975629": 3, 
    "12166778": 2, 
    "447036": 2, 
    "3640925": 2, 
    "7497": 3, 
    "20609191": 3, 
    "29429361": 1, 
    "11621778": 2, 
    "26133979": 0, 
    "29290473": 1, 
    "13707204": 2, 
    "6820011": 3, 
    "8318401": 2, 
    "1021040": 3, 
    "21690229": 2, 
    "613829": 2, 
    "33904351": 2, 
    "34798315": 2, 
    "33390523": 4, 
    "18638428": 3, 
    "359371": 3, 
    "30092893": 2, 
    "8473240": 3, 
    "8666568": 3, 
    "1638524": 3, 
    "1385122": 2, 
    "5720995": 3, 
    "19117456": 0, 
    "10924145": 2, 
    "326127": 3, 
    "1267753": 3, 
    "478996": 3, 
    "256408": 3, 
    "573569": 3, 
    "2965621": 3, 
    "858127": 2, 
    "10219106": 2, 
    "23393132": 0, 
    "5553935": 3, 
    "1418941": 3, 
    "2762270": 3, 
    "1452079": 2, 
    "339567": 3, 
    "3748229": 3, 
    "5532320": 2, 
    "2624521": 2, 
    "3287591": 3, 
    "5239185": 2, 
    "25205606": 2, 
    "1147843": 3, 
    "9354478": 4, 
    "11276147": 2, 
    "9639981": 3, 
    "835466": 3, 
    "22938893": 1, 
    "2300485": 2, 
    "4524181": 2, 
    "131505": 3, 
    "10155460": 0, 
    "286061": 3, 
    "715524": 2, 
    "10504702": 2, 
    "286066": 3, 
    "5508585": 2, 
    "351406": 3, 
    "372315": 3, 
    "4128408": 3, 
    "1241079": 3, 
    "7282291": 3, 
    "13737149": 3, 
    "1630999": 3, 
    "2337256": 3, 
    "13899674": 3, 
    "2553927": 2, 
    "15236811": 2, 
    "8905877": 2, 
    "213417": 3, 
    "18893367": 2, 
    "3319769": 3, 
    "10733929": 2, 
    "1828795": 2, 
    "18256968": 2, 
    "7830512": 2, 
    "11340559": 0, 
    "19997634": 3, 
    "11587044": 3, 
    "3346542": 2, 
    "3912538": 3, 
    "292525": 3, 
    "82963": 3, 
    "26176273": 2, 
    "14098121": 2, 
    "1549138": 2, 
    "504028": 3, 
    "4584417": 3, 
    "1663468": 3, 
    "117646": 3, 
    "2764438": 2, 
    "24219409": 2, 
    "4392409": 2, 
    "458058": 3, 
    "9083997": 3, 
    "6683352": 2, 
    "1165485": 3, 
    "3432266": 0, 
    "1618114": 3, 
    "3568543": 2, 
    "19953044": 0, 
    "96071": 3, 
    "11133743": 3, 
    "931135": 3, 
    "732593": 2, 
    "11474382": 1, 
    "14907562": 3, 
    "34275705": 4, 
    "3677872": 2, 
    "17335035": 0, 
    "392785": 3, 
    "23524300": 0, 
    "14640193": 2, 
    "3796591": 2, 
    "7864067": 3, 
    "6015874": 3, 
    "5476048": 2, 
    "566426": 3, 
    "15714062": 0, 
    "3122202": 0, 
    "2331413": 3, 
    "439861": 3, 
    "11829145": 1, 
    "1705960": 2, 
    "7064308": 3, 
    "1252522": 2, 
    "21696302": 0, 
    "7480345": 3, 
    "12972263": 2, 
    "1204412": 3, 
    "42": 3, 
    "475599": 2, 
    "9193949": 2, 
    "13426154": 3, 
    "8445535": 3, 
    "1093228": 2, 
    "5070389": 0, 
    "22338518": 0, 
    "901798": 3, 
    "20469086": 3, 
    "850139": 3, 
    "21535619": 0, 
    "303762": 2, 
    "14280839": 3, 
    "32340557": 2, 
    "17334244": 3, 
    "8201256": 3, 
    "4799391": 2, 
    "4090287": 0, 
    "4344257": 2, 
    "3432848": 3, 
    "32631353": 0, 
    "3544424": 2, 
    "11152831": 2, 
    "27860738": 3, 
    "17150993": 0, 
    "12829123": 3, 
    "10413050": 2, 
    "261335": 3, 
    "12656803": 2, 
    "18673522": 0, 
    "2822459": 3, 
    "15652312": 2, 
    "3548254": 2, 
    "14089735": 3, 
    "30383524": 1, 
    "4999959": 3, 
    "3929096": 3, 
    "24812854": 0, 
    "3373788": 3, 
    "25315643": 1, 
    "6287880": 2, 
    "1206546": 2, 
    "3016562": 3, 
    "931243": 3, 
    "8538132": 3, 
    "11116372": 2, 
    "7530454": 3, 
    "1507264": 3, 
    "18355892": 0, 
    "17575535": 3, 
    "658594": 3, 
    "510517": 3, 
    "3638964": 2, 
    "1965839": 3, 
    "15480067": 0, 
    "12663196": 3, 
    "12044132": 2, 
    "15428480": 0, 
    "14839011": 2, 
    "3342539": 3, 
    "23802847": 3, 
    "3673976": 3, 
    "4415704": 3, 
    "3784017": 2, 
    "20390951": 2, 
    "239001": 3, 
    "5193009": 2, 
    "11726680": 2, 
    "605475": 3, 
    "31526549": 3, 
    "5801666": 2, 
    "7293210": 3, 
    "592743": 3, 
    "4644745": 3, 
    "28233099": 3, 
    "4073516": 3, 
    "1882017": 3, 
    "6248212": 2, 
    "1207300": 3, 
    "1390248": 3, 
    "363150": 3, 
    "2938132": 2, 
    "1090311": 2, 
    "8957264": 3, 
    "14614459": 0, 
    "993110": 3, 
    "4994614": 2, 
    "1035184": 3, 
    "5152285": 0, 
    "23088740": 1, 
    "12261520": 2, 
    "3665576": 3, 
    "10193700": 2, 
    "10371644": 3, 
    "444184": 3, 
    "11730342": 1, 
    "687836": 3, 
    "326688": 3, 
    "10744183": 4, 
    "381979": 3, 
    "1844251": 2, 
    "8512283": 3, 
    "20593099": 2, 
    "44108": 2, 
    "7413451": 2, 
    "1664714": 3, 
    "856493": 3, 
    "17706097": 0, 
    "2203645": 2, 
    "9908495": 3, 
    "28": 3, 
    "849692": 2, 
    "14621066": 3, 
    "9982892": 3, 
    "5262776": 3, 
    "3077195": 3, 
    "542714": 3, 
    "4697273": 2, 
    "20702627": 2, 
    "68": 3, 
    "8989842": 0, 
    "19057802": 3, 
    "2049379": 3, 
    "4254338": 2, 
    "11899155": 2, 
    "242262": 3, 
    "34920819": 4, 
    "32018674": 1, 
    "5263633": 3, 
    "2211243": 0, 
    "6498492": 2, 
    "20951559": 0, 
    "34817922": 1, 
    "3314": 3, 
    "14416399": 2, 
    "1234714": 2, 
    "9914221": 2, 
    "14238862": 2, 
    "3791384": 2, 
    "507": 3, 
    "6710201": 3, 
    "24201496": 2, 
    "640534": 2, 
    "9451280": 3, 
    "6931090": 3, 
    "1303081": 3, 
    "5305847": 3, 
    "29186327": 2, 
    "1790564": 3, 
    "31442355": 2, 
    "4723248": 2, 
    "1099206": 3, 
    "2269353": 3, 
    "248959": 3, 
    "1145832": 3, 
    "995750": 2, 
    "2279960": 3, 
    "27892731": 1, 
    "1707621": 3, 
    "4012085": 3, 
    "3299208": 0, 
    "2281775": 0, 
    "2884111": 2, 
    "6755841": 3, 
    "17728164": 2, 
    "3392689": 2, 
    "4839957": 3, 
    "1141441": 3, 
    "34629330": 2, 
    "447184": 3, 
    "2616595": 3, 
    "109788": 3, 
    "9401692": 3, 
    "15570122": 3, 
    "2280086": 3, 
    "374228": 2, 
    "374927": 2, 
    "3577919": 2, 
    "5793110": 2, 
    "13765233": 2, 
    "2108481": 2, 
    "172460": 2, 
    "13047433": 3, 
    "33263118": 0, 
    "29112049": 4, 
    "18581578": 2, 
    "5583022": 3, 
    "20106153": 0, 
    "100695": 3, 
    "361310": 3, 
    "20394581": 2, 
    "21818328": 3, 
    "18525562": 2, 
    "6174666": 3, 
    "2925780": 3, 
    "4539386": 2, 
    "1451060": 3, 
    "2238128": 3, 
    "23247808": 4, 
    "686537": 3, 
    "1723155": 3, 
    "8557873": 3, 
    "3287270": 3, 
    "7428932": 3, 
    "15323392": 2, 
    "9372336": 3, 
    "959908": 2, 
    "2771544": 2, 
    "4072305": 2, 
    "1421024": 3, 
    "1199632": 3, 
    "9350746": 2, 
    "14210523": 0, 
    "1246599": 3, 
    "3146558": 3, 
    "10044221": 3, 
    "30835106": 0, 
    "82282": 2, 
    "16811818": 3, 
    "11663059": 2, 
    "6601918": 3, 
    "12434060": 0, 
    "467471": 2, 
    "4617120": 3, 
    "18782726": 2, 
    "27913753": 0, 
    "5011210": 3, 
    "4213474": 2, 
    "439166": 3, 
    "30465921": 2, 
    "16587283": 0, 
    "9542455": 2, 
    "24306221": 3, 
    "4028308": 3, 
    "4696667": 3, 
    "1755328": 2, 
    "1039520": 2, 
    "1219074": 3, 
    "26783295": 0, 
    "7569578": 3, 
    "1871273": 3, 
    "2484971": 3, 
    "24516405": 2, 
    "1358497": 3, 
    "9330072": 3, 
    "12888993": 2, 
    "451490": 3, 
    "6214210": 3, 
    "2525502": 3, 
    "28449431": 1, 
    "1613665": 2, 
    "5728867": 3, 
    "7276954": 2, 
    "5373551": 2, 
    "5283193": 2, 
    "6714787": 3, 
    "5890835": 2, 
    "16501535": 2, 
    "1680336": 3, 
    "3626870": 3, 
    "1295612": 3, 
    "14823879": 2, 
    "18319723": 2, 
    "921928": 3, 
    "324077": 3, 
    "10634239": 3, 
    "20537104": 3, 
    "6046182": 3, 
    "15115183": 2, 
    "9859154": 2, 
    "942903": 3, 
    "34921511": 0, 
    "2811234": 3, 
    "4637221": 2, 
    "192904": 3, 
    "12358097": 0, 
    "900753": 3, 
    "32944298": 2, 
    "21265042": 2, 
    "683939": 3, 
    "15062869": 2, 
    "358513": 3, 
    "2238384": 3, 
    "23791610": 3, 
    "19374812": 0, 
    "22359052": 3, 
    "902930": 2, 
    "14466432": 0, 
    "14831922": 2, 
    "28071175": 0, 
    "1450115": 2, 
    "31775387": 3, 
    "22037702": 2, 
    "17582613": 2, 
    "8769058": 3, 
    "32512065": 0, 
    "5074965": 2, 
    "20121600": 2, 
    "16309": 2, 
    "758079": 3, 
    "14049216": 2, 
    "14098069": 2, 
    "3641361": 3, 
    "1252864": 3, 
    "1148352": 2, 
    "2340549": 3, 
    "4882726": 3, 
    "12244286": 2, 
    "29078997": 0, 
    "33457642": 1, 
    "1834386": 3, 
    "23675939": 3, 
    "21570384": 2, 
    "10188673": 0, 
    "9056142": 0, 
    "12977854": 3, 
    "18511024": 2, 
    "25880891": 2, 
    "28707589": 0, 
    "22905414": 0, 
    "558790": 2, 
    "8883822": 3, 
    "7805180": 3, 
    "386126": 3, 
    "4979467": 2, 
    "13589461": 3, 
    "14712850": 2, 
    "27736734": 2, 
    "7190749": 3, 
    "11056820": 2, 
    "1377867": 0, 
    "15308499": 2, 
    "1843047": 2, 
    "4553246": 0, 
    "1076057": 3, 
    "27388642": 4, 
    "14522206": 3, 
    "11589713": 3, 
    "8915285": 2, 
    "1364093": 2, 
    "16072585": 0, 
    "7251195": 3, 
    "2443236": 3, 
    "1308789": 3, 
    "22059578": 3, 
    "5744149": 3, 
    "9255495": 3, 
    "14106970": 0, 
    "7693799": 2, 
    "8816575": 0, 
    "1387097": 3, 
    "63557": 3, 
    "2281177": 3, 
    "8200767": 3, 
    "12231467": 3, 
    "3811562": 3, 
    "7228264": 2, 
    "2609298": 3, 
    "1559931": 3, 
    "768345": 2, 
    "1908577": 2, 
    "912": 3, 
    "21311893": 2, 
    "18610390": 3, 
    "2179920": 3, 
    "9746477": 0, 
    "24635156": 3, 
    "1932": 3, 
    "30597615": 3, 
    "11994902": 0, 
    "34268496": 1, 
    "2139017": 3, 
    "15315789": 0, 
    "18042286": 3, 
    "10312052": 2, 
    "1276752": 3, 
    "8855769": 2, 
    "13112745": 3, 
    "5728045": 0, 
    "441854": 2, 
    "21692": 3, 
    "1877150": 3, 
    "22514647": 2, 
    "7083261": 3, 
    "15337142": 2, 
    "10045028": 3, 
    "34676773": 2, 
    "31857909": 3, 
    "25570987": 2, 
    "10179113": 3, 
    "2067351": 3, 
    "2097941": 3, 
    "30165704": 3, 
    "20101515": 0, 
    "2688310": 2, 
    "20849184": 2, 
    "3620194": 3, 
    "11358922": 2, 
    "10665180": 3, 
    "24504893": 3, 
    "20452776": 2, 
    "205998": 3, 
    "760732": 2, 
    "16469697": 2, 
    "3889947": 3, 
    "13855476": 0, 
    "7123799": 2, 
    "16846580": 3, 
    "12721303": 2, 
    "781028": 2, 
    "4388492": 3, 
    "12933501": 3, 
    "5550567": 2, 
    "5269397": 2, 
    "9831253": 3, 
    "1734": 3, 
    "23502577": 0, 
    "2325298": 2, 
    "1924847": 2, 
    "29702213": 2, 
    "1734612": 3, 
    "10364296": 3, 
    "21796955": 2, 
    "14614344": 3, 
    "13889021": 2, 
    "5362507": 2, 
    "6731432": 0, 
    "1661758": 2, 
    "484788": 2, 
    "16099249": 2, 
    "22458259": 0, 
    "1032": 3, 
    "2540368": 2, 
    "6750871": 3, 
    "12335495": 3, 
    "3133662": 3, 
    "7266208": 3, 
    "553200": 3, 
    "6720403": 0, 
    "22452767": 3, 
    "2217282": 3, 
    "12180649": 3, 
    "6660366": 2, 
    "6988020": 2, 
    "708649": 3, 
    "5266284": 3, 
    "10480910": 3, 
    "2622727": 3, 
    "7006572": 0, 
    "16582463": 3, 
    "16458672": 2, 
    "8404193": 2, 
    "18840003": 1, 
    "4268140": 2, 
    "31001422": 0, 
    "67451": 3, 
    "10980729": 3, 
    "31936600": 1, 
    "34187618": 1, 
    "19228178": 3, 
    "239940": 3, 
    "3869830": 3, 
    "1735985": 3, 
    "15193430": 3, 
    "24977535": 4, 
    "10828733": 2, 
    "354961": 3, 
    "21931810": 0, 
    "18827225": 2, 
    "1271583": 3, 
    "907410": 3, 
    "312262": 2, 
    "7936739": 0, 
    "540542": 3, 
    "21339768": 1, 
    "2724003": 3, 
    "325827": 3, 
    "1904718": 3, 
    "16653581": 2, 
    "15279980": 2, 
    "31294964": 3, 
    "11469930": 3, 
    "15297233": 2, 
    "14816993": 3, 
    "11730622": 3, 
    "2278524": 3, 
    "6958220": 0, 
    "3714900": 2, 
    "16563587": 2, 
    "21481710": 3, 
    "14027551": 3, 
    "5676886": 3, 
    "1633914": 3, 
    "2606253": 2, 
    "29758007": 1, 
    "19148949": 0, 
    "13124802": 2, 
    "27653666": 2, 
    "1824090": 3, 
    "23061798": 1, 
    "25923208": 0, 
    "206084": 2, 
    "2688455": 2, 
    "6753728": 2, 
    "3925242": 2, 
    "21156908": 3, 
    "33014811": 0, 
    "2942615": 2, 
    "11572519": 2, 
    "239966": 3, 
    "2014561": 2, 
    "296239": 3, 
    "4188772": 2, 
    "15964081": 3, 
    "227707": 3, 
    "4516733": 3, 
    "6248414": 3, 
    "1421258": 3, 
    "26854025": 2, 
    "1334821": 3, 
    "14944045": 3, 
    "214605": 3, 
    "588600": 3, 
    "11493": 3, 
    "15381078": 3, 
    "467461": 3, 
    "1780853": 3, 
    "17391973": 2, 
    "9797857": 2, 
    "22374063": 0, 
    "33456123": 1, 
    "2339961": 3, 
    "43371": 3, 
    "15490130": 2, 
    "480804": 3, 
    "8285747": 3, 
    "1238771": 3, 
    "5619308": 2, 
    "416272": 2, 
    "504220": 2, 
    "455621": 3, 
    "25714588": 0, 
    "678938": 3, 
    "23616394": 2, 
    "30822337": 1, 
    "6726218": 3, 
    "10440209": 2, 
    "1939769": 2, 
    "3556910": 2, 
    "5414488": 2, 
    "21708091": 2, 
    "23680678": 1, 
    "1942140": 3, 
    "6007295": 2, 
    "65646": 3, 
    "8575137": 0, 
    "747722": 3, 
    "1394574": 3, 
    "1607357": 2, 
    "3451238": 3, 
    "11850014": 3, 
    "468501": 3, 
    "21562567": 4, 
    "21827146": 0, 
    "11390894": 0, 
    "13512328": 3, 
    "26742634": 3, 
    "5283216": 3, 
    "8296218": 3, 
    "2242214": 3, 
    "16737591": 3, 
    "5567476": 2, 
    "5679888": 3, 
    "790019": 3, 
    "9795883": 2, 
    "1881749": 3, 
    "19448700": 0, 
    "11726302": 2, 
    "23082332": 2, 
    "2967938": 2, 
    "946945": 3, 
    "2023792": 3, 
    "13428264": 0, 
    "3374332": 3, 
    "31441862": 2, 
    "101248": 3, 
    "788264": 3, 
    "3385297": 2, 
    "9340529": 3, 
    "7379964": 0, 
    "31315021": 4, 
    "5627139": 2, 
    "16977232": 0, 
    "1438007": 2, 
    "3786237": 2, 
    "9672786": 3, 
    "20668562": 2, 
    "29925100": 0, 
    "2407497": 2, 
    "5694937": 2, 
    "9603240": 3, 
    "1676966": 3, 
    "49515": 2, 
    "4576305": 2, 
    "16386099": 0, 
    "1514130": 2, 
    "1754354": 2, 
    "27949922": 1, 
    "34222505": 2, 
    "276963": 3, 
    "341626": 3, 
    "20929025": 0, 
    "14434734": 2, 
    "5462508": 3, 
    "34533286": 0, 
    "10115880": 2, 
    "32512635": 1, 
    "7297351": 2, 
    "809601": 3, 
    "21109776": 1, 
    "8419933": 3, 
    "841589": 3, 
    "9060347": 3, 
    "4119458": 3, 
    "29085322": 0, 
    "908607": 2, 
    "13297858": 2, 
    "15020102": 0, 
    "7010724": 0, 
    "2471557": 2, 
    "2832871": 3, 
    "28930512": 3, 
    "5627682": 3, 
    "4814354": 3, 
    "6201092": 2, 
    "130473": 3, 
    "7139407": 3, 
    "26710221": 3, 
    "2923236": 2, 
    "5579613": 3, 
    "5905330": 2, 
    "10637255": 2, 
    "11352797": 3, 
    "24993138": 1, 
    "1272129": 3, 
    "1107889": 3, 
    "21872392": 0, 
    "215047": 2, 
    "3991627": 3, 
    "2810191": 3, 
    "130013": 2, 
    "1056938": 2, 
    "4467228": 2, 
    "21982076": 3, 
    "1318988": 2, 
    "9496329": 3, 
    "3995054": 3, 
    "2866041": 3, 
    "3210166": 3, 
    "15283709": 3, 
    "20553267": 3, 
    "1631024": 3, 
    "30794868": 3, 
    "329035": 2, 
    "17293434": 1, 
    "6709149": 2, 
    "1868743": 2, 
    "26820798": 4, 
    "21397581": 2, 
    "1168065": 3, 
    "2918243": 3, 
    "21486287": 2, 
    "153329": 3, 
    "15452925": 2, 
    "3339276": 3, 
    "1285639": 2, 
    "1334369": 3, 
    "3497763": 3, 
    "926544": 3, 
    "4075232": 2, 
    "1157388": 2, 
    "3089935": 3, 
    "2346623": 3, 
    "501687": 2, 
    "810796": 3, 
    "25280332": 0, 
    "1361963": 2, 
    "3995635": 2, 
    "1333863": 3, 
    "2692921": 3, 
    "16411534": 2, 
    "10649374": 0, 
    "3853751": 3, 
    "20571593": 0, 
    "1867347": 2, 
    "9418724": 3, 
    "425": 3, 
    "9904556": 0, 
    "31929346": 2, 
    "17154258": 2, 
    "30050514": 3, 
    "19290579": 2, 
    "9505974": 3, 
    "15508537": 2, 
    "1566536": 3, 
    "16466596": 0, 
    "32806331": 3, 
    "3813151": 3, 
    "615969": 2, 
    "572923": 3, 
    "278745": 3, 
    "14543561": 0, 
    "5780416": 2, 
    "9775802": 3, 
    "771016": 3, 
    "16038543": 3, 
    "4600400": 3, 
    "1936391": 3, 
    "743723": 2, 
    "11446311": 2, 
    "1918677": 2, 
    "275604": 3, 
    "18079664": 2, 
    "10064545": 0, 
    "4244443": 3, 
    "13258039": 0, 
    "4380969": 2, 
    "10603681": 3, 
    "22077570": 3, 
    "1876926": 3, 
    "10731382": 3, 
    "4578898": 2, 
    "23930335": 3, 
    "626219": 2, 
    "30794722": 0, 
    "7056202": 2, 
    "5754504": 2, 
    "30442018": 3, 
    "34757182": 1, 
    "24217086": 3, 
    "2168885": 3, 
    "3214406": 2, 
    "2551705": 2, 
    "15584464": 2, 
    "15597672": 3, 
    "6154315": 2, 
    "417862": 3, 
    "13367154": 2, 
    "1760686": 3, 
    "507610": 2, 
    "11495787": 0, 
    "24117407": 0, 
    "11906109": 0, 
    "1063498": 3, 
    "11893084": 2, 
    "5499296": 2, 
    "655209": 3, 
    "8843683": 3, 
    "14747598": 2, 
    "1700621": 3, 
    "8305132": 0, 
    "7680774": 0, 
    "20826807": 2, 
    "10034660": 2, 
    "23088566": 3, 
    "6780767": 2, 
    "1161119": 2, 
    "26415499": 3, 
    "2764963": 3, 
    "25935703": 2, 
    "2037608": 3, 
    "7474564": 3, 
    "21108956": 3, 
    "1811965": 2, 
    "5069156": 2, 
    "4710920": 0, 
    "3430409": 2, 
    "21950": 3, 
    "3757512": 2, 
    "2913117": 3, 
    "3604157": 2, 
    "21269387": 3, 
    "250217": 3, 
    "3598373": 3, 
    "31558536": 2, 
    "12173316": 3, 
    "28628034": 1, 
    "10805189": 3, 
    "4782634": 3, 
    "13086750": 3, 
    "15495333": 2, 
    "2573058": 3, 
    "1388245": 2, 
    "2935735": 3, 
    "3923689": 2, 
    "14158237": 4, 
    "2063927": 3, 
    "1549544": 2, 
    "1545869": 3, 
    "19025014": 2, 
    "23506840": 1, 
    "27046": 3, 
    "21506502": 1, 
    "1644196": 3, 
    "26921116": 2, 
    "4271712": 3, 
    "15010937": 0, 
    "5645971": 3, 
    "144137": 3, 
    "12658090": 0, 
    "1280658": 3, 
    "1549947": 3, 
    "4612164": 3, 
    "4373698": 3, 
    "23021810": 0, 
    "12785292": 3, 
    "537622": 3, 
    "14845405": 2, 
    "29103466": 2, 
    "2214953": 3, 
    "714959": 3, 
    "24418436": 3, 
    "2430537": 3, 
    "29278707": 2, 
    "23138984": 0, 
    "8900723": 2, 
    "11704709": 2, 
    "10054176": 0, 
    "440647": 3, 
    "456930": 3, 
    "4290214": 2, 
    "96395": 2, 
    "5438867": 2, 
    "4484451": 2, 
    "795421": 2, 
    "4808664": 3, 
    "17341429": 2, 
    "8124664": 0, 
    "1857825": 3, 
    "1121880": 3, 
    "6094683": 2, 
    "18093427": 0, 
    "20707182": 3, 
    "13395052": 2, 
    "923028": 2, 
    "11205780": 0, 
    "28197707": 0, 
    "184366": 3, 
    "32665718": 1, 
    "16368651": 2, 
    "8859474": 0, 
    "18885925": 4, 
    "13473768": 3, 
    "1215215": 3, 
    "32287371": 0, 
    "5880912": 3, 
    "5844474": 2, 
    "27576132": 2, 
    "1262196": 3, 
    "15126429": 2, 
    "10309334": 2, 
    "12274147": 0, 
    "34877308": 0, 
    "1451352": 2, 
    "3516624": 2, 
    "7672099": 2, 
    "22944288": 0, 
    "912604": 3, 
    "7694208": 2, 
    "6247705": 2, 
    "1680733": 2, 
    "715605": 2, 
    "1931236": 3, 
    "1774509": 3, 
    "344359": 3, 
    "977244": 3, 
    "7527552": 3, 
    "22793191": 2, 
    "22652910": 3, 
    "17908165": 2, 
    "140656": 2, 
    "3774328": 2, 
    "12226786": 2, 
    "30215630": 1, 
    "2292256": 3, 
    "4279682": 2, 
    "1578548": 3, 
    "21233191": 0, 
    "18065797": 2, 
    "1778471": 2, 
    "32155537": 3, 
    "154789": 3, 
    "448045": 3, 
    "3701855": 3, 
    "8135625": 2, 
    "4931659": 2, 
    "15966619": 3, 
    "7184072": 3, 
    "8282363": 2, 
    "34465": 3, 
    "18537651": 3, 
    "10755256": 2, 
    "13862381": 0, 
    "6766558": 2, 
    "15852088": 3, 
    "9726245": 3, 
    "32610336": 0, 
    "1605598": 2, 
    "3601534": 3, 
    "9424390": 3, 
    "345337": 3, 
    "7744300": 3, 
    "277089": 3, 
    "3710342": 3, 
    "623018": 3, 
    "13872231": 0, 
    "1509011": 3, 
    "5094437": 3, 
    "1922703": 3, 
    "486550": 3, 
    "12933281": 3, 
    "10466461": 3, 
    "2321051": 0, 
    "21052985": 0, 
    "3790489": 3, 
    "16157746": 2, 
    "11075275": 3, 
    "8310356": 3, 
    "27494663": 2, 
    "12384353": 0, 
    "5683140": 2, 
    "19680412": 2, 
    "12796207": 2, 
    "299333": 3, 
    "7345199": 3, 
    "7374322": 2, 
    "9077725": 2, 
    "14259343": 4, 
    "11098077": 0, 
    "3228110": 3, 
    "14971308": 3, 
    "21156216": 2, 
    "111558": 3, 
    "111336": 3, 
    "1561142": 2, 
    "7510208": 3, 
    "12719776": 1, 
    "9210604": 3, 
    "1092277": 3, 
    "6040": 3, 
    "2541704": 2, 
    "14473933": 4, 
    "3744429": 2, 
    "8272315": 2, 
    "6824538": 3, 
    "5279091": 2, 
    "702550": 3, 
    "9493725": 2, 
    "4368712": 2, 
    "274218": 2, 
    "148903": 3, 
    "1861575": 3, 
    "6292029": 2, 
    "2031640": 3, 
    "2296970": 0, 
    "2413817": 3, 
    "1563595": 3, 
    "10410764": 2, 
    "3029324": 3, 
    "16750251": 3, 
    "3287": 3, 
    "11693709": 0, 
    "715366": 3, 
    "10740728": 2, 
    "8879986": 2, 
    "3282": 2, 
    "489928": 3, 
    "10579398": 2, 
    "2124683": 3, 
    "9467421": 2, 
    "4242230": 2, 
    "22310064": 3, 
    "33951348": 0, 
    "23550956": 3, 
    "778981": 3, 
    "4190976": 0, 
    "1588997": 3, 
    "2560988": 2, 
    "15299224": 3, 
    "13301038": 2, 
    "8681349": 2, 
    "33663866": 1, 
    "2519670": 3, 
    "12256376": 2, 
    "1962219": 3, 
    "21303242": 2, 
    "11776741": 3, 
    "291137": 2, 
    "656494": 3, 
    "21318322": 2, 
    "25251845": 3, 
    "13257135": 3, 
    "321278": 2, 
    "230249": 3, 
    "5683364": 2, 
    "155815": 3, 
    "15648899": 3, 
    "11407242": 2, 
    "22571389": 2, 
    "2436267": 2, 
    "24195339": 0, 
    "27852036": 0, 
    "455600": 3, 
    "4095287": 2, 
    "7338354": 0, 
    "13823671": 2, 
    "6121126": 2, 
    "19505609": 0, 
    "9786109": 3, 
    "4864799": 3, 
    "12004006": 2, 
    "19438373": 3, 
    "26516975": 3, 
    "5969840": 3, 
    "23736449": 2, 
    "1239398": 3, 
    "1213225": 2, 
    "8224923": 2, 
    "25268795": 0, 
    "18378216": 3, 
    "18062944": 0, 
    "11758247": 2, 
    "5460375": 3, 
    "8986217": 2, 
    "133684": 3, 
    "5803599": 3, 
    "24968828": 3, 
    "3354902": 2, 
    "26917568": 0, 
    "34196200": 4, 
    "364315": 2, 
    "24743779": 0, 
    "914603": 3, 
    "7358442": 2, 
    "16114703": 0, 
    "9076111": 2, 
    "229006": 3, 
    "13336839": 2, 
    "11204323": 3, 
    "10854028": 2, 
    "363163": 3, 
    "265995": 2, 
    "19238853": 0, 
    "3447219": 3, 
    "437011": 3, 
    "984742": 3, 
    "757363": 3, 
    "12984746": 3, 
    "22462204": 2, 
    "32578467": 0, 
    "1090329": 3, 
    "1254497": 2, 
    "598164": 3, 
    "10555788": 2, 
    "1262871": 3, 
    "7855340": 0, 
    "2367681": 3, 
    "3633690": 3, 
    "5271882": 2, 
    "9946843": 3, 
    "16149491": 3, 
    "6297520": 2, 
    "443222": 3, 
    "849558": 3, 
    "23357588": 0, 
    "10114077": 2, 
    "9265294": 2, 
    "8134918": 3, 
    "5757727": 2, 
    "16049833": 0, 
    "10717112": 2, 
    "11535888": 0, 
    "21629136": 2, 
    "19748680": 2, 
    "10417664": 3, 
    "5635061": 3, 
    "2945088": 3, 
    "1376101": 3, 
    "2828194": 3, 
    "2561582": 2, 
    "9919720": 3, 
    "2063261": 2, 
    "6846111": 2, 
    "14054357": 3, 
    "17101828": 2, 
    "14807173": 3, 
    "2344621": 3, 
    "1462": 3, 
    "9663523": 2, 
    "1445827": 2, 
    "10651420": 2, 
    "3638663": 3, 
    "29031987": 0, 
    "1314319": 3, 
    "2606078": 3, 
    "5710848": 2, 
    "15155534": 2, 
    "308770": 3, 
    "331603": 3, 
    "655087": 3, 
    "32866430": 2, 
    "1863329": 2, 
    "11225014": 2, 
    "28513398": 0, 
    "715168": 3, 
    "721040": 3, 
    "667163": 3, 
    "14681168": 2, 
    "2620608": 2, 
    "2183193": 0, 
    "3674459": 2, 
    "9028965": 3, 
    "3008757": 2, 
    "1911958": 2, 
    "19715785": 2, 
    "11827098": 3, 
    "924303": 3, 
    "712530": 2, 
    "3308920": 2, 
    "28059374": 2, 
    "2687787": 3, 
    "8940534": 0, 
    "27796175": 3, 
    "13655592": 2, 
    "32165777": 2, 
    "18845024": 2, 
    "1308974": 3, 
    "812328": 3, 
    "12847818": 2, 
    "688157": 2, 
    "3766706": 0, 
    "8936633": 2, 
    "5894096": 3, 
    "12554530": 1, 
    "24014960": 0, 
    "20944181": 3, 
    "7691631": 2, 
    "8962829": 0, 
    "31861681": 3, 
    "24288133": 3, 
    "11225167": 3, 
    "32958": 3, 
    "19173633": 0, 
    "9603889": 2, 
    "20153919": 2, 
    "6093316": 2, 
    "2280459": 3, 
    "18080448": 3, 
    "7613257": 0, 
    "22361": 3, 
    "12274152": 2, 
    "4173871": 3, 
    "206424": 3, 
    "1549395": 3, 
    "13234786": 3, 
    "16031396": 3, 
    "2687166": 3, 
    "3995231": 3, 
    "5923215": 0, 
    "21428312": 2, 
    "20541795": 0, 
    "7326769": 2, 
    "442870": 3, 
    "17327241": 3, 
    "3230766": 3, 
    "32531480": 1, 
    "203076": 3, 
    "15150300": 3, 
    "527644": 3, 
    "24306852": 3, 
    "32958241": 0, 
    "1076724": 3, 
    "612230": 0, 
    "70121": 3, 
    "32292629": 3, 
    "3058811": 3, 
    "22372473": 2, 
    "15532991": 0, 
    "6930489": 2, 
    "5483330": 0, 
    "6662075": 3, 
    "8067805": 2, 
    "259691": 3, 
    "19452228": 2, 
    "6648028": 3, 
    "7561862": 2, 
    "18144573": 3, 
    "3457006": 3, 
    "10865": 3, 
    "335861": 3, 
    "14155824": 3, 
    "21829": 3, 
    "19128505": 2, 
    "2661753": 3, 
    "11478636": 2, 
    "9787757": 2, 
    "20787122": 0, 
    "26102180": 0, 
    "16989736": 3, 
    "3083478": 3, 
    "1148945": 3, 
    "20180433": 3, 
    "324134": 3, 
    "3390543": 2, 
    "6376337": 2, 
    "15459334": 3, 
    "186749": 3, 
    "25648295": 2, 
    "22434128": 3, 
    "7083242": 2, 
    "2499845": 3, 
    "11855195": 2, 
    "9311021": 3, 
    "1138536": 2, 
    "29882262": 0, 
    "3606624": 2, 
    "4696595": 2, 
    "10910": 3, 
    "3721224": 2, 
    "3295176": 3, 
    "2528090": 3, 
    "17637945": 2, 
    "8594752": 2, 
    "4177129": 3, 
    "18405734": 1, 
    "19994257": 0, 
    "7711472": 2, 
    "309009": 3, 
    "203666": 3, 
    "12228746": 3, 
    "2468290": 2, 
    "12414592": 2, 
    "2886401": 3, 
    "756967": 3, 
    "14732235": 2, 
    "25095239": 2, 
    "441269": 3, 
    "2886409": 3, 
    "16549503": 4, 
    "31912224": 1, 
    "691146": 3, 
    "668622": 3, 
    "3193843": 3, 
    "966": 3, 
    "3681392": 2, 
    "8981131": 2, 
    "2361853": 3, 
    "45547": 3, 
    "3289628": 3, 
    "904810": 2, 
    "29526608": 0, 
    "22498444": 0, 
    "15837676": 3, 
    "2094490": 2, 
    "870225": 3, 
    "1073722": 3, 
    "11380930": 3, 
    "18964487": 0, 
    "7400568": 3, 
    "13429048": 2, 
    "688208": 3, 
    "230589": 3, 
    "3106812": 3, 
    "8449386": 3, 
    "15733881": 2, 
    "10281119": 3, 
    "3509134": 3, 
    "31566326": 3, 
    "805461": 2, 
    "2096579": 2, 
    "9394642": 3, 
    "1367484": 3, 
    "570427": 3, 
    "9376661": 2, 
    "1631570": 3, 
    "23974149": 2, 
    "260394": 3, 
    "212873": 3, 
    "4414698": 2, 
    "10575878": 2, 
    "376635": 3, 
    "15805577": 3, 
    "7600409": 0, 
    "9384267": 0, 
    "15953199": 2, 
    "506402": 3, 
    "891574": 0, 
    "24073130": 0, 
    "3537312": 2, 
    "3019537": 3, 
    "3199002": 3, 
    "5972219": 2, 
    "21315452": 3, 
    "13622189": 3, 
    "695611": 3, 
    "3021499": 3, 
    "2500088": 3, 
    "648414": 3, 
    "12163044": 0, 
    "32935745": 4, 
    "26103342": 3, 
    "8863811": 3, 
    "18966884": 2, 
    "2669200": 3, 
    "827590": 3, 
    "33627494": 2, 
    "7705565": 3, 
    "19340009": 2, 
    "4780572": 3, 
    "23282991": 1, 
    "9214768": 2, 
    "400664": 2, 
    "18778957": 3, 
    "1383170": 2, 
    "20580498": 2, 
    "12615154": 2, 
    "11594840": 2, 
    "9489675": 3, 
    "18503721": 2, 
    "26047095": 2, 
    "37076": 3, 
    "4610430": 2, 
    "18224920": 4, 
    "13638851": 3, 
    "1938370": 3, 
    "8881628": 2, 
    "27856783": 3, 
    "7812624": 2, 
    "20451520": 0, 
    "7550637": 2, 
    "698041": 2, 
    "3055234": 2, 
    "779570": 2, 
    "24268127": 1, 
    "20904437": 0, 
    "5862644": 3, 
    "1574656": 3, 
    "1548802": 3, 
    "324747": 3, 
    "3116607": 2, 
    "1173043": 3, 
    "12849657": 3, 
    "19360616": 2, 
    "291056": 3, 
    "3151695": 3, 
    "2700159": 2, 
    "4237727": 3, 
    "3171250": 3, 
    "6162900": 2, 
    "20490942": 3, 
    "11323319": 2, 
    "144937": 3, 
    "7275915": 3, 
    "5269299": 3, 
    "12900361": 3, 
    "11607598": 0, 
    "5345965": 3, 
    "781300": 3, 
    "7009393": 3, 
    "5957708": 3, 
    "11008207": 2, 
    "1538210": 2, 
    "20799673": 0, 
    "15516827": 2, 
    "129791": 3, 
    "4311796": 2, 
    "4127307": 3, 
    "24139593": 2, 
    "21282280": 1, 
    "316198": 3, 
    "15321010": 2, 
    "460173": 3, 
    "9149146": 2, 
    "30245748": 2, 
    "242821": 3, 
    "14224695": 2, 
    "1136075": 3, 
    "168674": 3, 
    "7683794": 3, 
    "6198326": 3, 
    "12836074": 3, 
    "1269231": 3, 
    "9158101": 3, 
    "31715632": 2, 
    "114707": 3, 
    "26821763": 2, 
    "11753762": 2, 
    "22757905": 2, 
    "15397085": 0, 
    "21685855": 3, 
    "2808651": 2, 
    "25586782": 3, 
    "34313921": 4, 
    "27729907": 0, 
    "7548986": 2, 
    "30900836": 0, 
    "34463892": 2, 
    "29143975": 1, 
    "339607": 3, 
    "12339205": 3, 
    "7448148": 3, 
    "5284389": 3, 
    "15153572": 0, 
    "66801": 3, 
    "8011745": 3, 
    "959084": 2, 
    "7952078": 2, 
    "33734935": 2, 
    "692528": 3, 
    "815741": 3, 
    "29575447": 3, 
    "843222": 2, 
    "5453989": 2, 
    "15435": 3, 
    "666566": 2, 
    "2314534": 3, 
    "18347476": 2, 
    "22789601": 0, 
    "13233158": 0, 
    "16674241": 3, 
    "27172": 3, 
    "3806475": 3, 
    "12115269": 0, 
    "7133153": 2, 
    "23013268": 1, 
    "2565834": 3, 
    "4603467": 3, 
    "29843361": 1, 
    "1283503": 2, 
    "25659723": 3, 
    "11247742": 2, 
    "759578": 3, 
    "12283195": 3, 
    "747512": 3, 
    "9207280": 2, 
    "4361634": 2, 
    "4117355": 0, 
    "796825": 3, 
    "24161015": 0, 
    "1911523": 3, 
    "4138464": 3, 
    "6898381": 2, 
    "18427187": 1, 
    "1590408": 3, 
    "5872657": 3, 
    "2982576": 3, 
    "662115": 3, 
    "30730072": 1, 
    "114102": 2, 
    "3361835": 3, 
    "1280180": 2, 
    "1735848": 3, 
    "10283400": 3, 
    "5243041": 3, 
    "18369373": 0, 
    "841835": 2, 
    "11600244": 2, 
    "34233307": 0, 
    "27522259": 0, 
    "6207167": 0, 
    "961036": 2, 
    "924551": 0, 
    "21108219": 3, 
    "29109209": 0, 
    "299862": 2, 
    "854624": 3, 
    "19094829": 0, 
    "9952134": 0, 
    "7304609": 3, 
    "7362671": 3, 
    "6358188": 2, 
    "21748166": 3, 
    "611921": 3, 
    "19034112": 2, 
    "17204381": 2, 
    "6181639": 3, 
    "1309434": 3, 
    "1329729": 2, 
    "2802565": 3, 
    "5275559": 3, 
    "17486281": 2, 
    "1569010": 3, 
    "13099301": 0, 
    "12560434": 2, 
    "2242086": 3, 
    "11892946": 0, 
    "1791673": 3, 
    "976994": 3, 
    "2055965": 2, 
    "19248542": 2, 
    "17829481": 2, 
    "4445324": 2, 
    "19696006": 2, 
    "3159966": 3, 
    "6763587": 2, 
    "8068127": 2, 
    "18651281": 3, 
    "31734644": 0, 
    "1339922": 3, 
    "10420996": 2, 
    "1376664": 2, 
    "797129": 2, 
    "1824050": 3, 
    "2125788": 3, 
    "15127044": 3, 
    "10227799": 3, 
    "17052858": 3, 
    "18537678": 3, 
    "25050844": 0, 
    "13840241": 2, 
    "1365679": 3, 
    "2114213": 2, 
    "2592600": 2, 
    "15494508": 3, 
    "5901900": 2, 
    "8830163": 3, 
    "5552858": 2, 
    "97752": 3, 
    "9514413": 2, 
    "184604": 3, 
    "19872456": 0, 
    "3721219": 2, 
    "30987756": 3, 
    "6975711": 3, 
    "14732311": 2, 
    "28340997": 0, 
    "24162262": 3, 
    "612950": 3, 
    "6607851": 2, 
    "481220": 3, 
    "4365645": 3, 
    "23404839": 2, 
    "165886": 3, 
    "17154573": 4, 
    "106310": 2, 
    "19033749": 3, 
    "646976": 3, 
    "3476845": 2, 
    "244025": 3, 
    "30384844": 2, 
    "780266": 2, 
    "6804324": 2, 
    "791611": 2, 
    "26568234": 0, 
    "19103692": 2, 
    "8574898": 3, 
    "1365254": 2, 
    "22845841": 3, 
    "12820537": 0, 
    "21467110": 0, 
    "167174": 3, 
    "28043506": 1, 
    "6220644": 3, 
    "21299916": 2, 
    "15035229": 2, 
    "791299": 3, 
    "14370955": 2, 
    "8921879": 3, 
    "20986101": 0, 
    "4395117": 3, 
    "15907840": 3, 
    "177321": 3, 
    "946824": 3, 
    "6709682": 3, 
    "929845": 2, 
    "2564712": 3, 
    "5344375": 3, 
    "19416551": 0, 
    "4604482": 3, 
    "20059361": 0, 
    "18477927": 0, 
    "6002151": 3, 
    "23112526": 1, 
    "13152531": 0, 
    "1853010": 3, 
    "15745219": 2, 
    "26890199": 3, 
    "23259665": 0, 
    "21604505": 2, 
    "2198140": 3, 
    "212862": 3, 
    "1540246": 3, 
    "20617245": 0, 
    "20896284": 3, 
    "345048": 3, 
    "1540241": 3, 
    "13911118": 2, 
    "31533997": 0, 
    "3586487": 3, 
    "1254218": 3, 
    "16667693": 3, 
    "6869690": 2, 
    "28904322": 1, 
    "2584777": 2, 
    "108625": 3, 
    "3506930": 3, 
    "24046531": 2, 
    "6282442": 3, 
    "3100121": 3, 
    "29247444": 3, 
    "1335132": 2, 
    "585719": 3, 
    "478584": 2, 
    "15728293": 2, 
    "301742": 3, 
    "48296": 3, 
    "6800217": 2, 
    "16554395": 0, 
    "19429698": 0, 
    "3834332": 2, 
    "2349728": 3, 
    "19681341": 3, 
    "7544081": 3, 
    "7765403": 3, 
    "14673229": 2, 
    "16623069": 3, 
    "12845894": 3, 
    "375388": 3, 
    "3678731": 0, 
    "1327739": 2, 
    "12821113": 3, 
    "18263026": 0, 
    "3318027": 3, 
    "203438": 3, 
    "33614304": 0, 
    "6051812": 2, 
    "33293613": 0, 
    "40706": 3, 
    "34864402": 4, 
    "6613743": 3, 
    "12271469": 3, 
    "2998811": 3, 
    "2777268": 3, 
    "948957": 2, 
    "1527969": 3, 
    "1725199": 3, 
    "11534941": 2, 
    "1488139": 2, 
    "17940105": 3, 
    "3301623": 3, 
    "25166410": 0, 
    "887025": 2, 
    "667561": 0, 
    "5429498": 3, 
    "29792543": 3, 
    "893522": 2, 
    "14329321": 2, 
    "1020260": 3, 
    "1944156": 3, 
    "18379853": 2, 
    "14298729": 3, 
    "26450553": 0, 
    "4789590": 3, 
    "2103283": 3, 
    "3616639": 3, 
    "2456444": 3, 
    "15830664": 0, 
    "931033": 2, 
    "12484808": 2, 
    "26066727": 3, 
    "2536697": 3, 
    "3526586": 2, 
    "931039": 3, 
    "481872": 3, 
    "7899791": 2, 
    "275303": 3, 
    "22475123": 0, 
    "143489": 3, 
    "13838338": 3, 
    "15634981": 2, 
    "5199579": 0, 
    "11620669": 4, 
    "175761": 3, 
    "30326497": 0, 
    "29096618": 3, 
    "560347": 3, 
    "30953633": 0, 
    "11111023": 2, 
    "2310149": 3, 
    "62023": 3, 
    "2810455": 2, 
    "13419453": 3, 
    "30638861": 1, 
    "5888353": 2, 
    "11787148": 2, 
    "1688596": 3, 
    "31057802": 2, 
    "679377": 3, 
    "237904": 3, 
    "1148753": 2, 
    "14050203": 3, 
    "22293502": 3, 
    "27169238": 0, 
    "762837": 0, 
    "7342218": 3, 
    "1446771": 3, 
    "24507006": 2, 
    "27193779": 0, 
    "13484298": 3, 
    "159643": 3, 
    "15884926": 1, 
    "557980": 2, 
    "5132476": 3, 
    "15340074": 3, 
    "18394541": 3, 
    "184460": 3, 
    "886774": 2, 
    "541456": 3, 
    "18107045": 2, 
    "20778549": 3, 
    "815644": 2, 
    "812610": 3, 
    "13346571": 2, 
    "16621454": 2, 
    "248523": 3, 
    "7987634": 3, 
    "715547": 2, 
    "6596067": 2, 
    "15994863": 0, 
    "12419075": 3, 
    "456237": 3, 
    "241560": 3, 
    "1707696": 3, 
    "141752": 3, 
    "14414107": 2, 
    "21929029": 0, 
    "952763": 3, 
    "4512368": 2, 
    "23500865": 0, 
    "184311": 3, 
    "9603714": 2, 
    "1579809": 2, 
    "11496279": 3, 
    "13260326": 3, 
    "33761854": 0, 
    "1191176": 3, 
    "19955205": 2, 
    "3301046": 3, 
    "12601374": 1, 
    "10851820": 0, 
    "5694513": 2, 
    "3523632": 2, 
    "9372404": 3, 
    "877479": 3, 
    "23929024": 0, 
    "10013861": 2, 
    "25306": 3, 
    "33564268": 1, 
    "10697613": 2, 
    "723980": 2, 
    "13527761": 2, 
    "21258726": 2, 
    "976103": 3, 
    "385260": 3, 
    "30329296": 0, 
    "3765120": 3, 
    "5604798": 3, 
    "13200787": 2, 
    "1093060": 3, 
    "16679350": 3, 
    "2562751": 2, 
    "901662": 3, 
    "901663": 3, 
    "561616": 3, 
    "8189762": 3, 
    "16107755": 0, 
    "10652377": 3, 
    "1263177": 3, 
    "92826": 3, 
    "17420913": 2, 
    "10518659": 2, 
    "294972": 3, 
    "1826128": 2, 
    "1227666": 3, 
    "253476": 3, 
    "10641697": 0, 
    "4224042": 3, 
    "2234102": 3, 
    "3313788": 3, 
    "9385519": 0, 
    "4812336": 2, 
    "2765504": 3, 
    "6385825": 0, 
    "15813955": 2, 
    "26396162": 3, 
    "5741345": 0, 
    "8203555": 3, 
    "1800451": 2, 
    "4047080": 3, 
    "5254557": 2, 
    "3566571": 3, 
    "4844734": 2, 
    "2721761": 3, 
    "1963063": 2, 
    "31000517": 0, 
    "25601444": 2, 
    "5108051": 2, 
    "9603444": 2, 
    "33015583": 0, 
    "165894": 3, 
    "18165661": 2, 
    "18320947": 3, 
    "11783583": 3, 
    "32313383": 1, 
    "2556327": 3, 
    "128823": 2, 
    "816197": 3, 
    "5241312": 3, 
    "2434294": 3, 
    "31791381": 1, 
    "12544093": 0, 
    "32754312": 0, 
    "1297957": 2, 
    "26018608": 2, 
    "2003404": 3, 
    "501326": 3, 
    "38867": 3, 
    "869050": 3, 
    "982699": 3, 
    "488514": 3, 
    "7704544": 2, 
    "15039467": 0, 
    "3483944": 3, 
    "8063073": 3, 
    "6523023": 2, 
    "1279067": 3, 
    "30548363": 2, 
    "12827225": 2, 
    "31394531": 0, 
    "7988633": 3, 
    "8877512": 3, 
    "12198882": 2, 
    "15183485": 3, 
    "22596493": 2, 
    "951918": 3, 
    "18992193": 4, 
    "10932463": 2, 
    "31979038": 3, 
    "32215970": 4, 
    "117549": 3, 
    "11617180": 3, 
    "761653": 3, 
    "745998": 3, 
    "3180884": 2, 
    "1206729": 3, 
    "14259390": 2, 
    "13175334": 2, 
    "9654171": 2, 
    "16875250": 0, 
    "736638": 3, 
    "10941409": 2, 
    "5265008": 3, 
    "514380": 2, 
    "1364139": 2, 
    "28800891": 0, 
    "6714663": 3, 
    "2374578": 3, 
    "18800032": 2, 
    "3362916": 3, 
    "10664": 3, 
    "4939243": 3, 
    "12662085": 3, 
    "23689830": 2, 
    "11010098": 3, 
    "2990812": 3, 
    "10825334": 2, 
    "11083045": 3, 
    "8502433": 3, 
    "4057468": 3, 
    "2970982": 2, 
    "32890693": 2, 
    "588871": 3, 
    "6036101": 3, 
    "694761": 3, 
    "17334655": 3, 
    "14964923": 2, 
    "2489216": 2, 
    "8205658": 3, 
    "10164495": 3, 
    "31052073": 2, 
    "22584823": 3, 
    "800294": 3, 
    "5289665": 3, 
    "19463625": 0, 
    "9526392": 2, 
    "17620347": 2, 
    "14686919": 3, 
    "753297": 3, 
    "3687489": 2, 
    "3346928": 3, 
    "2133437": 2, 
    "12143585": 3, 
    "1290701": 3, 
    "3100209": 2, 
    "1347323": 3, 
    "16408992": 2, 
    "18484645": 0, 
    "36502": 2, 
    "14725230": 3, 
    "1464380": 3, 
    "9243402": 2, 
    "4244828": 3, 
    "1381275": 3, 
    "1147463": 3, 
    "1579990": 3, 
    "2491877": 2, 
    "412126": 3, 
    "4008931": 4, 
    "3955647": 2, 
    "17818605": 2, 
    "6198699": 2, 
    "4975026": 2, 
    "11847500": 2, 
    "596892": 2, 
    "33581487": 2, 
    "9426192": 3, 
    "32012751": 1, 
    "8768841": 3, 
    "1424470": 3, 
    "10443324": 2, 
    "5171600": 2, 
    "31240384": 1, 
    "183303": 3, 
    "2408911": 3, 
    "5558246": 2, 
    "26058325": 3, 
    "17568233": 0, 
    "6750158": 2, 
    "2493754": 2, 
    "9583745": 2, 
    "2826918": 2, 
    "10418430": 2, 
    "2404027": 3, 
    "6300427": 3, 
    "15246993": 2, 
    "12631084": 3, 
    "4549925": 2, 
    "11715753": 3, 
    "2255947": 2, 
    "32008421": 1, 
    "1597789": 3, 
    "447560": 3, 
    "565629": 3, 
    "5987222": 2, 
    "1580893": 2, 
    "12574344": 0, 
    "2520429": 3, 
    "648343": 2, 
    "14135470": 2, 
    "1197428": 2, 
    "3932983": 3, 
    "1368189": 3, 
    "27729926": 2, 
    "20446799": 0, 
    "12080551": 2, 
    "3027949": 3, 
    "30649544": 2, 
    "1735515": 2, 
    "18188420": 3, 
    "4927517": 2, 
    "1348346": 3, 
    "3910382": 3, 
    "10873724": 0, 
    "3195278": 3, 
    "12756035": 3, 
    "23715455": 3, 
    "3421292": 2, 
    "3022431": 3, 
    "3567641": 0, 
    "25739007": 3, 
    "15177360": 2, 
    "4398942": 3, 
    "2162719": 3, 
    "6689766": 2, 
    "23044617": 1, 
    "8711354": 2, 
    "7820076": 3, 
    "7178155": 3, 
    "6798814": 2, 
    "12025365": 3, 
    "11393110": 2, 
    "9393759": 2, 
    "8490636": 2, 
    "29138379": 2, 
    "14095175": 0, 
    "20587599": 0, 
    "21736086": 0, 
    "25741688": 3, 
    "1122534": 3, 
    "8257106": 2, 
    "379199": 3, 
    "22942790": 3, 
    "557977": 3, 
    "31519188": 2, 
    "21289110": 2, 
    "24120252": 3, 
    "261943": 3, 
    "12670444": 2, 
    "12738837": 2, 
    "16303681": 3, 
    "5101823": 3, 
    "14718089": 3, 
    "2185269": 2, 
    "6838921": 0, 
    "18901345": 0, 
    "825237": 3, 
    "19983755": 1, 
    "6701057": 2, 
    "3019524": 2, 
    "2889328": 2, 
    "15257": 3, 
    "2556901": 3, 
    "1549501": 3, 
    "47087": 3, 
    "21540759": 0, 
    "7365136": 0, 
    "10696042": 2, 
    "22472365": 0, 
    "32538871": 1, 
    "5689093": 3, 
    "6331139": 2, 
    "26807221": 0, 
    "15981035": 3, 
    "2699935": 2, 
    "2404598": 3, 
    "21050788": 3, 
    "774606": 3, 
    "2557230": 3, 
    "5245894": 3, 
    "8129518": 2, 
    "1217831": 3, 
    "9525": 3, 
    "30091667": 0, 
    "5830987": 0, 
    "1912076": 3, 
    "519390": 3, 
    "32551735": 2, 
    "1593731": 3, 
    "27500243": 0, 
    "1984691": 3, 
    "108050": 3, 
    "5105986": 0, 
    "5084750": 2, 
    "28463126": 0, 
    "18573791": 2, 
    "1632986": 3, 
    "160999": 2, 
    "22643555": 3, 
    "96577": 3, 
    "85953": 2, 
    "65252": 3, 
    "1777643": 2, 
    "404319": 3, 
    "2587583": 2, 
    "2476162": 2, 
    "6269013": 3, 
    "29417074": 3, 
    "8560989": 3, 
    "5417266": 2, 
    "1951148": 3, 
    "11054453": 2, 
    "18348651": 0, 
    "4424906": 3, 
    "576201": 3, 
    "128818": 3, 
    "12495928": 2, 
    "7460261": 3, 
    "8523763": 3, 
    "6137": 3, 
    "4084908": 0, 
    "589367": 3, 
    "697976": 3, 
    "706295": 3, 
    "6160121": 3, 
    "6376011": 3, 
    "10028006": 2, 
    "5718947": 3, 
    "13970153": 3, 
    "16238673": 0, 
    "17485132": 2, 
    "3403779": 2, 
    "3327382": 3, 
    "18384763": 2, 
    "6566487": 3, 
    "1647876": 3, 
    "13224032": 3, 
    "49107": 3, 
    "220418": 3, 
    "965782": 2, 
    "3116751": 2, 
    "20105255": 0, 
    "1413319": 2, 
    "8494263": 3, 
    "1618145": 3, 
    "11593442": 3, 
    "1266228": 3, 
    "214710": 3, 
    "2715671": 3, 
    "7833168": 2, 
    "29152618": 0, 
    "13909573": 3, 
    "31524768": 0, 
    "15452919": 0, 
    "323788": 3, 
    "11423758": 3, 
    "4037197": 2, 
    "22255647": 0, 
    "10298815": 3, 
    "13753636": 2, 
    "21402627": 0, 
    "25126616": 0, 
    "3030146": 3, 
    "27561102": 4, 
    "10729350": 3, 
    "1955800": 4, 
    "8933498": 2, 
    "11075527": 2, 
    "627735": 2, 
    "29289591": 2, 
    "46939": 3, 
    "760468": 3, 
    "14037931": 2, 
    "24953448": 2, 
    "3195124": 3, 
    "1282541": 3, 
    "451035": 3, 
    "6631214": 2, 
    "7317163": 2, 
    "117302": 3, 
    "31341340": 0, 
    "3428683": 3, 
    "30051348": 2, 
    "6834703": 3, 
    "116252": 3, 
    "5893828": 2, 
    "6313": 3, 
    "34526884": 1, 
    "26068656": 2, 
    "28011613": 2, 
    "17950486": 3, 
    "956411": 3, 
    "6270574": 3, 
    "29028775": 0, 
    "3124402": 3, 
    "246644": 2, 
    "2723064": 3, 
    "790031": 3, 
    "2909429": 2, 
    "16251363": 3, 
    "8297888": 3, 
    "10444562": 2, 
    "7170058": 2, 
    "19407311": 3, 
    "229141": 3, 
    "2854337": 3, 
    "1598886": 3, 
    "3668353": 3, 
    "767761": 3, 
    "2356748": 3, 
    "14744648": 2, 
    "1418150": 3, 
    "153204": 3, 
    "18611173": 2, 
    "17161821": 3, 
    "11745592": 3, 
    "20466037": 2, 
    "13106596": 3, 
    "13163423": 0, 
    "391150": 3, 
    "4533231": 2, 
    "6267158": 2, 
    "25706953": 2, 
    "6566489": 2, 
    "2328523": 3, 
    "20462243": 2, 
    "20682114": 0, 
    "274782": 2, 
    "16249185": 3, 
    "21704134": 2, 
    "33356195": 2, 
    "29461626": 2, 
    "1937059": 3, 
    "1326671": 2, 
    "728994": 3, 
    "24499174": 3, 
    "1525163": 3, 
    "10113030": 2, 
    "11920542": 2, 
    "734934": 3, 
    "190137": 3, 
    "3046507": 2, 
    "17984636": 3, 
    "5418256": 3, 
    "590295": 3, 
    "11869638": 3, 
    "9158654": 3, 
    "14735429": 2, 
    "4046328": 3, 
    "7190986": 0, 
    "6850621": 3, 
    "775386": 3, 
    "6034984": 2, 
    "27398751": 1, 
    "20633857": 4, 
    "12755139": 2, 
    "20999018": 3, 
    "11570469": 0, 
    "3322086": 3, 
    "15242752": 2, 
    "3502120": 3, 
    "13431235": 0, 
    "3803067": 3, 
    "33742031": 4, 
    "1460612": 2, 
    "31618003": 0, 
    "20275545": 2, 
    "20680357": 0, 
    "18294": 3, 
    "2798959": 3, 
    "1336779": 3, 
    "587626": 3, 
    "5625464": 2, 
    "648332": 2, 
    "8783663": 3, 
    "19428231": 4, 
    "2851691": 3, 
    "1621009": 3, 
    "892275": 0, 
    "1064563": 2, 
    "33134213": 2, 
    "18275356": 2, 
    "462713": 2, 
    "914796": 2, 
    "9252533": 3, 
    "10844991": 2, 
    "19757917": 2, 
    "14238949": 2, 
    "12512833": 2, 
    "9316799": 2, 
    "23063531": 0, 
    "12779699": 1, 
    "30645412": 2, 
    "7070571": 2, 
    "1743096": 3, 
    "434430": 3, 
    "19158009": 4, 
    "30538630": 3, 
    "620636": 2, 
    "3041887": 2, 
    "14474326": 0, 
    "15585444": 2, 
    "22031986": 0, 
    "15583310": 2, 
    "1254797": 2, 
    "5499847": 3, 
    "132108": 3, 
    "13230264": 3, 
    "3156820": 3, 
    "20632410": 0, 
    "692798": 3, 
    "25155580": 0, 
    "20192471": 3, 
    "5857387": 2, 
    "13975314": 3, 
    "8805592": 2, 
    "34056623": 0, 
    "1761717": 3, 
    "17727070": 2, 
    "3422939": 3, 
    "24420506": 1, 
    "11577304": 2, 
    "33685883": 0, 
    "761350": 3, 
    "1535009": 3, 
    "7008068": 3, 
    "587311": 3, 
    "13753838": 3, 
    "156018": 3, 
    "2464908": 3, 
    "16752620": 2, 
    "11221453": 3, 
    "6365284": 2, 
    "585285": 3, 
    "22231878": 1, 
    "1181927": 3, 
    "9378371": 0, 
    "9906653": 3, 
    "29981861": 2, 
    "1549207": 2, 
    "7352215": 3, 
    "23338323": 1, 
    "17448603": 0, 
    "4890177": 3, 
    "552007": 3, 
    "5775917": 2, 
    "8148516": 3, 
    "30347133": 1, 
    "5418182": 3, 
    "6108422": 0, 
    "13970367": 2, 
    "17454260": 3, 
    "3727706": 2, 
    "1303411": 3, 
    "912896": 3, 
    "31904268": 4, 
    "1523106": 3, 
    "2200856": 2, 
    "3077368": 3, 
    "1903522": 2, 
    "2889230": 3, 
    "15737031": 2, 
    "356756": 3, 
    "26709811": 2, 
    "22720859": 3, 
    "18440563": 2, 
    "1171324": 3, 
    "7764585": 2, 
    "11167738": 2, 
    "24293205": 1, 
    "221352": 3, 
    "11390832": 3, 
    "547820": 3, 
    "10454231": 3, 
    "4875730": 3, 
    "2088939": 3, 
    "4403738": 3, 
    "14666940": 2, 
    "2823326": 0, 
    "13300645": 0, 
    "12570984": 2, 
    "17667574": 3, 
    "2034023": 3, 
    "370242": 3, 
    "21686543": 2, 
    "6659216": 2, 
    "30562287": 0, 
    "10270722": 2, 
    "25003905": 0, 
    "15467734": 2, 
    "17148588": 1, 
    "33155818": 1, 
    "13900913": 0, 
    "7491531": 3, 
    "6118575": 3, 
    "26516210": 1, 
    "8768406": 2, 
    "2831096": 3, 
    "10513377": 3, 
    "28266028": 0, 
    "2586317": 3, 
    "5418669": 3, 
    "27330467": 1, 
    "17168840": 3, 
    "13310527": 0, 
    "4924151": 3, 
    "17576377": 3, 
    "10214538": 2, 
    "2310615": 3, 
    "807517": 3, 
    "17748183": 0, 
    "1217404": 3, 
    "15367575": 0, 
    "9108797": 2, 
    "19421170": 0, 
    "723523": 3, 
    "2883201": 2, 
    "13078968": 0, 
    "5100623": 3, 
    "5183376": 3, 
    "12926963": 0, 
    "108125": 3, 
    "18351848": 2, 
    "19922293": 2, 
    "16554739": 2, 
    "4756138": 3, 
    "26500787": 1, 
    "21089071": 2, 
    "31404980": 0, 
    "26076338": 2, 
    "800115": 3, 
    "24186761": 0, 
    "22042941": 2, 
    "3064355": 2, 
    "402046": 2, 
    "3342055": 2, 
    "595090": 3, 
    "9295871": 3, 
    "10632915": 3, 
    "5992293": 2, 
    "839076": 3, 
    "1624573": 3, 
    "16287": 3, 
    "4455122": 3, 
    "8424040": 2, 
    "8678290": 2, 
    "3623050": 2, 
    "4813464": 2, 
    "16469292": 3, 
    "5987163": 0, 
    "14597988": 3, 
    "15368044": 2, 
    "236571": 2, 
    "26649719": 3, 
    "1235115": 2, 
    "19943999": 0, 
    "2003641": 3, 
    "15400220": 2, 
    "2715669": 3, 
    "19762447": 2, 
    "2293158": 2, 
    "3790293": 3, 
    "16621659": 2, 
    "1314976": 3, 
    "799844": 3, 
    "25135037": 0, 
    "14956897": 2, 
    "12612360": 2, 
    "21476229": 3, 
    "8780895": 2, 
    "2966168": 3, 
    "31829770": 4, 
    "456545": 3, 
    "2502638": 2, 
    "21287076": 0, 
    "29887499": 1, 
    "21113349": 2, 
    "6671099": 0, 
    "5550552": 2, 
    "5546286": 3, 
    "2504175": 2, 
    "32108905": 0, 
    "8062859": 2, 
    "26870928": 2, 
    "12791642": 0, 
    "1060073": 3, 
    "3818593": 3, 
    "5129986": 2, 
    "2813939": 3, 
    "25459400": 1, 
    "524305": 3, 
    "10379607": 2, 
    "11820425": 3, 
    "1980539": 3, 
    "1172597": 2, 
    "20822291": 0, 
    "3431083": 2, 
    "15595559": 3, 
    "5971563": 3, 
    "1101567": 3, 
    "1733272": 3, 
    "184981": 3, 
    "19748251": 3, 
    "2994517": 2, 
    "19249835": 2, 
    "1861458": 3, 
    "622127": 3, 
    "627504": 2, 
    "317757": 3, 
    "14376285": 4, 
    "16685462": 3, 
    "1548202": 2, 
    "22345315": 0, 
    "1049095": 2, 
    "21226841": 2, 
    "176780": 3, 
    "23029617": 2, 
    "25480048": 2, 
    "30442211": 3, 
    "574877": 2, 
    "24776728": 2, 
    "932626": 3, 
    "2828239": 2, 
    "23062124": 0, 
    "15263202": 3, 
    "237159": 3, 
    "3165783": 2, 
    "11804441": 2, 
    "9562131": 0, 
    "1646466": 2, 
    "17065530": 2, 
    "16479108": 3, 
    "2967509": 3, 
    "1692604": 3, 
    "24094708": 3, 
    "26010097": 0, 
    "28691440": 3, 
    "30136107": 0, 
    "1637930": 2, 
    "25979092": 0, 
    "484873": 3, 
    "7296156": 2, 
    "7083240": 2, 
    "7827081": 3, 
    "8336642": 2, 
    "4665416": 2, 
    "17446152": 3, 
    "512431": 3, 
    "29966381": 3, 
    "10955751": 2, 
    "8222847": 3, 
    "2782458": 3, 
    "2784220": 3, 
    "1735128": 3, 
    "17571013": 2, 
    "5876519": 3, 
    "2753802": 3, 
    "15019962": 4, 
    "1234795": 3, 
    "1797264": 3, 
    "3602123": 3, 
    "3862298": 3, 
    "20619775": 3, 
    "508845": 3, 
    "17781107": 3, 
    "4641606": 3, 
    "142146": 3, 
    "1066222": 3, 
    "2658203": 2, 
    "20159867": 0, 
    "9852918": 3, 
    "6561551": 2, 
    "33767346": 0, 
    "3089049": 3, 
    "3668946": 3, 
    "18280236": 2, 
    "699689": 3, 
    "24628923": 2, 
    "2195601": 2, 
    "930060": 3, 
    "711976": 2, 
    "21109196": 2, 
    "1431547": 2, 
    "3829913": 3, 
    "2458933": 3, 
    "1569980": 2, 
    "25427817": 0, 
    "12464962": 3, 
    "19951534": 2, 
    "3267913": 3, 
    "3749321": 2, 
    "15464772": 3, 
    "25592594": 2, 
    "853845": 3, 
    "5950748": 3, 
    "6479425": 3, 
    "2341302": 2, 
    "2050163": 3, 
    "26390092": 4, 
    "34827714": 2, 
    "8686855": 2, 
    "268027": 3, 
    "2546491": 3, 
    "9185758": 2, 
    "440826": 3, 
    "1469491": 3, 
    "16096528": 0, 
    "1219305": 2, 
    "7469800": 2, 
    "330275": 3, 
    "5494": 3, 
    "1095380": 3, 
    "8986773": 2, 
    "2352744": 0, 
    "3114995": 3, 
    "7587038": 0, 
    "221862": 2, 
    "15505458": 2, 
    "658518": 2, 
    "1723225": 3, 
    "16607898": 2, 
    "10538430": 2, 
    "73886": 3, 
    "6761380": 3, 
    "1542219": 2, 
    "18609451": 3, 
    "1653579": 3, 
    "19901927": 2, 
    "2927004": 3, 
    "3029711": 3, 
    "4755480": 3, 
    "30108534": 0, 
    "15875453": 3, 
    "20232642": 2, 
    "5198123": 3, 
    "12467920": 3, 
    "9040129": 3, 
    "9623064": 0, 
    "2624312": 0, 
    "5508088": 2, 
    "4287921": 3, 
    "9421282": 2, 
    "1762028": 2, 
    "25115490": 0, 
    "12434576": 3, 
    "25601850": 2, 
    "16393248": 2, 
    "11180687": 0, 
    "2579314": 2, 
    "8393": 3, 
    "14325757": 2, 
    "2336578": 3, 
    "5279985": 2, 
    "18744882": 2, 
    "13486910": 2, 
    "29465325": 2, 
    "2541284": 2, 
    "2897853": 2, 
    "12526570": 2, 
    "30111555": 2, 
    "32787812": 1, 
    "12418999": 2, 
    "6047189": 2, 
    "68647": 3, 
    "8411137": 3, 
    "13360219": 3, 
    "5793738": 2, 
    "16226063": 2, 
    "1349775": 2, 
    "2019626": 2, 
    "4118920": 2, 
    "32707901": 1, 
    "12366362": 2, 
    "7240954": 0, 
    "4697589": 3
  }, 
  "k": 5, 
  "avg_intra_dist": [
    0.037309545143744183, 
    0.033206910833112904
  ]
}

==> data/trends/trends_sum_k6.json <==
{
  "dists_centroids": [
    [
      0.0639028821648492, 
      0.021177298018217508, 
      0.07293867724789095, 
      0.06776637360252573, 
      0.012020988886303624, 
      0.005006850353141391, 
      0.0048443483159869355, 
      0.14483583304604714, 
      0.05538088467755704, 
      0.0037479361685478067, 
      0.01889621137860172, 
      0.09690868619967836, 
      0.029247287027551278, 
      0.027405952489597932, 
      0.07231070214175023, 
      0.1512622469233508, 
      0.060326144653911416, 
      0.04501318010485344, 
      0.06295690440973767, 
      0.03327061407090543, 
      0.007011698755041884, 
      0.02453198566016397, 
      0.004544658403769301, 
      0.06602687092315414, 
      0.03815094839004609, 
      0.004009380119900287, 
      0.004271368458610561, 
      0.0576440115452797, 
      0.009577937953628211, 
      0.05759263154879755, 
      0.003909439065680437, 
      0.0982436389312434, 
      0.024742726012950522, 
      0.021202754931854494, 
      0.038124887478083444, 
      0.02208389847200792, 
      0.37484881240418955, 
      0.05726279013514861, 
      0.10559717317848095, 
      0.008744387084588086, 
      0.021967408602679754, 
      0.07851131665921049, 
      0.030384274312706742, 
      0.013911258612603254, 
      0.014074472328839115, 
      0.008246457047481236, 
      0.039296883488696636, 
      0.03966532361463139, 
      0.08617206567918283, 
      0.05582682654447595, 
      0.03203857513540001, 
      0.06450493396960036, 
      0.02190119394712871, 
      0.017272176432014577, 
      0.06293962132847142, 
      0.291876277865809, 
      0.5959472494154391, 
      0.0469918485990353, 
      0.01901598520692228, 
      0.021498595907935195, 
      0.012439265743442321, 
      0.1108412201301485, 
      0.09524435835053537, 
      0.07457164385754048, 
      0.009752730021801203, 
      0.055959545933873346, 
      0.09347863661322872, 
      0.05746557907265112, 
      0.15864047274055293, 
      0.010741065553890376, 
      0.015541909245204657, 
      0.05865291641089842, 
      0.022937193688083352, 
      0.19677461134022564, 
      0.04772052878873306, 
      0.008387306347829545, 
      0.012698738792337122, 
      0.03931725644412083, 
      0.45224677700011257, 
      0.0480679450448263, 
      0.04493469254646446, 
      0.06679254434222724, 
      0.027519540545428288, 
      0.06304630609797958, 
      0.04091335174020898, 
      0.01623621241232254, 
      0.43845317599316097, 
      0.03613335414494774, 
      0.054414827875649496, 
      0.03837950600223596, 
      0.041302269723204624, 
      0.05171652462879863, 
      0.07386201253215441, 
      0.06230757673386093, 
      0.0360222157832582, 
      0.08880396832798565, 
      0.055861317770342804, 
      0.03963058260118253, 
      0.014851630642016273, 
      0.020211336328422654, 
      0.1526666757257813, 
      0.01411760177271719, 
      0.02665006014129097, 
      0.19112066630565291, 
      0.094290914391309, 
      0.04364377239139388, 
      0.060645507025095025, 
      0.06571898130537203, 
      0.005447457024400032, 
      0.04361648549908498, 
      0.07203338200202991, 
      0.012555966485450843, 
      0.08984384356477013, 
      0.049302349937334934, 
      0.14809418756896447, 
      0.2113307000527812, 
      0.04017309484451319, 
      0.09299439509050385, 
      0.02833610311014116, 
      0.008827944225505018, 
      0.011402840337232609, 
      0.046405478467237034, 
      0.08877150244428525, 
      0.035805201949840264, 
      0.00797826771442842, 
      0.05077274422524041, 
      0.014400184210911405, 
      0.005049809055154888, 
      0.1311420849903305, 
      0.031356893403836336, 
      0.010319982558239649, 
      0.12502646378139873, 
      0.014063844020236266, 
      0.03707178389831871, 
      0.05688223708717955, 
      0.017108988800092817, 
      0.05971022450701471, 
      0.0039780640518222625, 
      0.09189941580779293, 
      0.08166850261717648, 
      0.0393027150977016, 
      0.018373927803880048, 
      0.03840758106504999, 
      0.09730771689395629, 
      0.12511000645016046, 
      0.07476481645874118, 
      0.25287965949633745, 
      0.17317719480237384, 
      0.9319372325494537, 
      0.013596954539195625, 
      0.04918494210882512, 
      0.015053550415628482, 
      0.04265218229821746, 
      0.09177504097353048, 
      0.06412626738099887, 
      0.047408854394781666, 
      0.05301652607261989, 
      0.010408293186165058, 
      0.15602100245135947, 
      0.04607087254923562, 
      0.023571154647075796, 
      0.08612999959171275, 
      0.043129752344650114, 
      0.03304503488712006, 
      0.07065268365908957, 
      0.005484987355606437, 
      0.04595944428215177, 
      0.08135154824767836, 
      0.026383472441553788, 
      0.025222631418065123, 
      0.012038248849183827, 
      0.025284096266743956, 
      0.015419163830598114, 
      0.04403731577870048, 
      0.1861118589083961, 
      0.04802169645933657, 
      0.058232362126526035, 
      0.029856343738875604, 
      0.06964619598744555, 
      0.23372393387832666, 
      0.03982304843992902, 
      0.09809546395577019, 
      0.04682623935075419, 
      0.17141295896084402, 
      0.09345344402922712, 
      0.12968752472254233, 
      0.0521781857615655, 
      0.09517850145108993, 
      0.03882759362421061, 
      0.04211541492020917, 
      0.10626803862965413, 
      0.08030866689406707, 
      0.034468114148859835, 
      0.1567797896513196, 
      0.03037856477764582, 
      0.02224942865945518, 
      0.041695838692035955, 
      0.024257274819648216, 
      0.01550835351561698, 
      0.1472671384990044, 
      0.15184239976868752, 
      0.056198347098268424, 
      0.03072688768117649, 
      0.05413287752214241, 
      0.08487647135245946, 
      0.28493066032524883, 
      0.08301807320666796, 
      0.0864967729390159, 
      0.007717902220185493, 
      0.05144593677926312, 
      0.0693245882605566, 
      0.0107678813628725, 
      0.10105822427257324, 
      0.00654078842236759, 
      0.011041825500866935, 
      0.0439698744063847, 
      0.0323278721012935, 
      0.01702393449349672, 
      0.14482078109313026, 
      0.056781607311537904, 
      0.014719952442484844, 
      0.052417976462524614, 
      0.02208360116819217, 
      0.008846997505650043, 
      0.01635575567894063, 
      0.029626160463091314, 
      0.012623602408723754, 
      0.04389248900550234, 
      0.051052041940820594, 
      0.004934489358229715, 
      0.024925246992289343, 
      0.01884362182958162, 
      0.5756825778101461, 
      0.028715604168955577, 
      0.02604609062527002, 
      0.07227193528895666, 
      0.023038564420273775, 
      0.10285430632941678, 
      0.05454073181218254, 
      0.014887079781184337, 
      0.017222188439381433, 
      0.0988143205015052, 
      0.061004664390034456, 
      0.19596748755610108, 
      0.14437381690340967, 
      0.007816124373852254, 
      0.1802354717124446, 
      0.1816070018840948, 
      0.13483865590375185, 
      0.031704745754475454, 
      0.19551954443949188, 
      0.05915804778519462, 
      0.01266635028757288, 
      0.02625169174793162, 
      0.17196249921520887, 
      0.012302699418302839, 
      0.6332588510019086, 
      0.0715106980816333, 
      0.056605509144772005, 
      0.06772822652185115, 
      0.04262960415086277, 
      0.023537795281941803, 
      0.007248057885454489, 
      0.012495686425897969, 
      0.02812853850177017, 
      0.11479423615794809, 
      0.05850147891280929, 
      0.005037057225851549, 
      0.02569588117036491, 
      0.052586532042351995, 
      0.08108484519006001, 
      0.014890327108457013, 
      0.036872721091134625, 
      0.027033683953903483, 
      0.07236228563900741, 
      0.07459237800179701, 
      0.0874182151729023, 
      0.03502668345908687, 
      0.00597211144598465, 
      0.03402182071830981, 
      0.07373088397426837, 
      0.024804339270624986, 
      0.17610860096314027, 
      0.02896110282850632, 
      0.03453190227632063, 
      0.043655998249450746, 
      0.004878399813267226, 
      0.04295731888863681, 
      0.049448605298616624, 
      0.46002078219781956, 
      0.021138507590378823, 
      0.2876517611962929, 
      0.050935537929990685, 
      0.01248047425648586, 
      0.05132933803851317, 
      0.011178999155017551, 
      0.027875583109442364, 
      0.1789808047002207, 
      0.014497902663994049, 
      0.05667190364392436, 
      0.0695784289504019, 
      0.00898358973729681, 
      0.07120462313744093, 
      0.037424142118486894, 
      0.04121546959713682, 
      0.06748332657830762, 
      0.5007047733336706, 
      0.011376870991356194, 
      0.10088403008318125, 
      0.036616864448841255, 
      0.03043452899291635, 
      0.07728938740202877, 
      0.07401985820155138, 
      0.006252344831810269, 
      0.014184108642355617, 
      0.14033744033557932, 
      0.043248733418828504, 
      0.024273766364964658, 
      0.10227036339777043, 
      0.0604906088340479, 
      0.05251781235577, 
      0.06527312743667626, 
      0.02036168983500963, 
      0.038181821576265394, 
      0.01110879015381715, 
      0.029841787614477578, 
      0.012932428474288247, 
      0.008836670243265638, 
      0.023343632494853533, 
      0.0595841073832564, 
      0.05889255675835138, 
      0.07035579839643061, 
      0.02808770410975556, 
      0.026265669969682673, 
      0.054136378495466556, 
      0.01814989646686741, 
      0.23546303955412304, 
      0.22697226655108874, 
      0.01864198982130487, 
      0.06802393289810747, 
      0.006751952204615296, 
      0.08024585450828907, 
      0.07569786263908249, 
      0.05976407504536773, 
      0.03690923590653674, 
      0.04522491487816941, 
      0.07958863469030712, 
      0.10475033812626991, 
      0.04815350665929157, 
      0.06815526593601078, 
      0.12359547380959264, 
      0.5193035120449976, 
      0.0028454925116418676, 
      0.09404039987596524, 
      0.03510193599112369, 
      0.07650466976786156, 
      0.03912970466973465, 
      0.05345479378534961, 
      0.232865531114249, 
      0.028432814823499037, 
      0.02057595312109058, 
      0.045479917040001844, 
      0.02895427961891563, 
      0.0367178973562455, 
      0.06643396199321958, 
      0.03997502116949858, 
      0.07091457255723448, 
      0.009059079842360037, 
      0.05732358536830033, 
      0.07938108439082744, 
      0.04579307536682832, 
      0.06716367155183968, 
      0.07246684443355018, 
      0.04627656820772422, 
      0.06335777660850152, 
      0.03313000112210887, 
      0.03281235169464193, 
      0.05914553894955662, 
      0.061236594568915004, 
      0.5724911094138554, 
      0.04524183956728078, 
      0.10476182533894009, 
      0.017853670305839182, 
      0.004669230460668924, 
      0.42208671585244023, 
      0.07389500878328698, 
      0.040504099697924165, 
      0.023746306625762485, 
      0.019594073442053675, 
      0.060383494647589124, 
      0.0707994054997668, 
      0.06837178520790133, 
      0.07383857357353796, 
      0.0823411221172166, 
      0.054664131801524074, 
      0.0674755986487723, 
      0.016512968246178365, 
      0.03762546673003702, 
      0.00793320662415633, 
      0.06882620980779774, 
      0.014616734049165308, 
      0.06900843536636142, 
      0.06372389177305583, 
      0.00740094401830858, 
      0.03227933717770087, 
      0.05546243169857745, 
      0.09150250659586777, 
      0.6196335903915806, 
      0.026895374864948574, 
      0.010479497334241103, 
      0.006819374497498407, 
      0.011080007312794357, 
      0.05579597201531587, 
      0.042791301177112696, 
      0.04143284072385418, 
      0.11803493782371163, 
      0.06591908090765829, 
      0.0818818868841063, 
      0.03809030268079562, 
      0.17170569151409543, 
      0.0717684613251225, 
      0.06142830961047339, 
      0.03354852676557888, 
      0.6745884644676353, 
      0.05469006356214471, 
      0.015464807847112442, 
      0.01195842423853959, 
      0.01151449324566661, 
      0.09293041500409689, 
      0.03863587003838928, 
      0.09733607080873583, 
      0.020110560338143305, 
      0.08608470972479478, 
      0.30484778363951004, 
      0.052535194699879835, 
      0.03446253656257375, 
      0.01010117694396901, 
      0.06674719577692013, 
      0.037768989838464107, 
      0.06854786612489636, 
      0.06375486962883706, 
      0.18886566882319256, 
      0.07280944714195775, 
      0.02843019085654041, 
      0.08435133787772012, 
      0.025971912193518052, 
      0.11540615870512284, 
      0.05497653161963725, 
      0.04134492620646191, 
      0.27060073642322796, 
      0.06370187834911611, 
      0.762936332602463, 
      0.4193331486997079, 
      0.06058143458271553, 
      0.03392256991987735, 
      0.057261132167892664, 
      0.018778297508087505, 
      0.04171223311531696, 
      0.01232133871926079, 
      0.08702714252670773, 
      0.03409969057160286, 
      0.07269765775925377, 
      0.009559975294697263, 
      0.07353217721435804, 
      0.05652281915727052, 
      0.04366858146940155, 
      0.019785765449158565, 
      0.018151259557692666, 
      0.05456440764030971, 
      0.060055884050315624, 
      0.027667213409947412, 
      0.0073012067641706644, 
      0.006869616674386041, 
      0.02577914576008771, 
      0.04724719674606365, 
      0.0588246456535022, 
      0.01965207644939887, 
      0.15223549994732896, 
      0.0641675089349582, 
      0.013252451588004806, 
      0.484684686728912, 
      0.09268875137096316, 
      0.0436427479389526, 
      0.014918293995856481, 
      0.03143435624887101, 
      0.009871632758050574, 
      0.012618351267529129, 
      0.07131528764576028, 
      0.040265474519092105, 
      0.05879091183904767, 
      0.045881470440024406, 
      0.006529974891079925, 
      0.06594546096123194, 
      0.031565560594613074, 
      0.04859290813235508, 
      0.05507078111711412, 
      0.023826167800989877, 
      0.10313581025189193, 
      0.07278220790032464, 
      0.029787448730131935, 
      0.10153796904053985, 
      0.01397355695798641, 
      0.07014961967838357, 
      0.11499767370914432, 
      0.015090070825936684, 
      0.009236953163748991, 
      0.06166315366177175, 
      0.0158359918340478, 
      0.010863657873666594, 
      0.05287599534780516, 
      0.07274276587501932, 
      0.0637504407789569, 
      0.02974359229395814, 
      0.09971852000168532, 
      0.22590037936797705, 
      0.08039108148671116, 
      0.08167698721018105, 
      0.013814909526800518, 
      0.01001101677263368, 
      0.11675870598626707, 
      0.019578941658587964, 
      0.011029598408210524, 
      0.08442854204324891, 
      0.04626461105940293, 
      0.017104912507513007, 
      0.005913284358783534, 
      0.06327178155287022, 
      0.005611320716660787, 
      0.01070185208739015, 
      0.06455067351571117, 
      0.035420888473245746, 
      0.05261625591589213, 
      0.0363563743242596, 
      0.10291959919851155, 
      0.23994174566234264, 
      0.0772620324945871, 
      0.05191220834707806, 
      0.07482377296101742, 
      0.06103618104386958, 
      0.057682846234252225, 
      0.057931959655056466, 
      0.08291995325986544, 
      0.005429718130676644, 
      0.0760779559821289, 
      0.039151226236194846, 
      0.0817729327328166, 
      0.08799323055326763, 
      0.019978286860955798, 
      0.020350700083771746, 
      0.021479300521114766, 
      0.25300629814636255, 
      0.06934742252862702, 
      0.15587467569875302, 
      0.06877241743406816, 
      0.02652488189140444, 
      0.0856537097533355, 
      0.054186510025295405, 
      0.016777865350027035, 
      0.06391607593638242, 
      0.30599959022878703, 
      0.05625067729519093, 
      0.14535344601900066, 
      0.042645846479977496, 
      0.06086211237915039, 
      0.05497775649306259, 
      0.03654607517091273, 
      0.1141196961356467, 
      0.04616861422833286, 
      0.022682184082386574, 
      0.029411374703878224, 
      0.03434679985791229, 
      0.38220272069641525, 
      0.1324739821725794, 
      0.03677189861265695, 
      0.019833620098794205, 
      0.4501189682633354, 
      0.026081706632618742, 
      0.04882963665019859, 
      0.10468494924611582, 
      0.05497384272578585, 
      0.031196396082809656, 
      0.019301121145433208, 
      0.029738326133620152, 
      0.09315301004142493, 
      0.024610489705378866, 
      0.10185177428202759, 
      0.0708308263537687, 
      0.010054925315439838, 
      0.3010158979264162, 
      0.026053766168881547, 
      0.02298290760182109, 
      0.018625985866960054, 
      0.030578453042737364, 
      0.07919410905320275, 
      0.010541911728846514, 
      0.057214341270443836, 
      0.0712107666323596, 
      0.020177661609516204, 
      0.016632523854535362, 
      0.0071307614752981535, 
      0.2970971257209052, 
      0.10231455768561228, 
      0.08843957751282637, 
      0.02074071884967362, 
      0.09792541480521721, 
      0.08235530251038388, 
      0.005941022553580525, 
      0.6170273800567222, 
      0.04689892439511648, 
      0.0037532807676259167, 
      0.06842873469540188, 
      0.020824750955789686, 
      0.02250802947572907, 
      0.13352768008901342, 
      0.014258046691255775, 
      0.025223252749050584, 
      0.013422693324886707, 
      0.07566301179485115, 
      0.031218098832792727, 
      0.1670854814631771, 
      0.01490591805115504, 
      0.15301976367780037, 
      0.07006309328604522, 
      0.06724160702072038, 
      0.025379031363186887, 
      0.10673071271658742, 
      0.00955017898738359, 
      0.03704986234061354, 
      0.016333792252365024, 
      0.05279628114940003, 
      0.07744616789749943, 
      0.2319892619059063, 
      0.06301872275564621, 
      0.046891868731403274, 
      0.009377735606483138, 
      0.011831769605295405, 
      0.038552397987620134, 
      0.06836337822792785, 
      0.048199733084611104, 
      0.03979361596670136, 
      0.020829867181535882, 
      0.03454735382843136, 
      0.04817142236530967, 
      0.261370957897025, 
      0.05165402417683102, 
      0.040441775940315595, 
      0.042978189922055064, 
      0.04179992905126233, 
      0.26224596612293677, 
      0.015019036557531434, 
      0.07093988130803616, 
      0.07536521761592785, 
      0.024721103579076857, 
      0.2576848547478601, 
      0.049551470025049345, 
      0.009086704296899202, 
      0.057863528335177626, 
      0.13806690845463201, 
      0.04607584954310629, 
      0.03002145792231998, 
      0.14189125150111032, 
      0.054194536546966196, 
      0.23154399410610385, 
      0.004142694454372945, 
      0.22489988015397666, 
      0.2136200640912109, 
      0.10441799756810648, 
      0.050883018627256936, 
      0.10272927148228331, 
      0.014221647664416913, 
      0.05649510946171211, 
      0.04678519670529207, 
      0.022549443267079777, 
      0.09779891099000666, 
      0.12443432602390674, 
      0.30131738309830663, 
      0.06540847199753219, 
      0.0983648667700682, 
      0.05166415395921661, 
      0.13571088911607695, 
      0.058854469464572005, 
      0.22780467639273827, 
      0.023192416397048995, 
      0.019139752403945148, 
      0.32143313040062954, 
      0.05598113583388658, 
      0.06134221324220898, 
      0.025762536199784365, 
      0.06790215138125358, 
      0.0676792055435571, 
      0.0469495204008895, 
      0.024080080188543934, 
      0.009583650389874583, 
      0.02433193074081267, 
      0.8477181340548934, 
      0.10402509176900718, 
      0.20726672764187973, 
      0.0843005899224017, 
      0.0642820962056039, 
      0.022629573143040753, 
      0.04394981997317902, 
      0.0882790944742115, 
      0.0170585684579241, 
      0.04779056284538458, 
      0.021612751837541206, 
      0.00912694946705673, 
      0.09312855371094511, 
      0.07363852491312453, 
      0.08820700953251566, 
      0.059385885258568104, 
      0.16317964541586813, 
      0.09853332776222361, 
      0.3308354918827911, 
      0.04415588179251756, 
      0.08069611813695284, 
      0.07930028057025007, 
      0.07140257340393749, 
      0.014220281995830978, 
      0.03402545967740501, 
      0.04166004527575191, 
      0.009452090157546144, 
      0.05148354426036565, 
      0.11067963131256973, 
      0.07643854361974452, 
      0.04390538903079838, 
      0.06854059621133392, 
      0.15278741742615184, 
      0.3870862331528704, 
      0.0815300149938701, 
      0.0818644750750485, 
      0.029018784407332163, 
      0.06600180910654921, 
      0.12473320395997652, 
      0.010653433689925098, 
      0.19562846114675178, 
      0.020094125818244775, 
      0.03955419061912797, 
      0.01709362844180125, 
      0.04459654687891496, 
      0.07991976180319921, 
      0.07846325874294323, 
      0.0070380840587987974, 
      0.08217115657669034, 
      0.04248005537914336, 
      0.022104253155752592, 
      0.00951110283176992, 
      0.052203873130460036, 
      0.09570989804865969, 
      0.04322160335626764, 
      0.045168318575505566, 
      0.021744723858998803, 
      0.03864001588233078, 
      0.09433610622721239, 
      0.09808610572966787, 
      0.02453421518426905, 
      0.053047406353676184, 
      0.34354187267877495, 
      0.051404723771761085, 
      0.0544770410575181, 
      0.02957121180825363, 
      0.017129184824974563, 
      0.012322808991551658, 
      0.014399881812900105, 
      0.046203115925164, 
      0.019436634529311932, 
      0.012619391043814564, 
      0.0173171761610409, 
      0.0831233598687464, 
      0.06694828474880332, 
      0.04868587357133278, 
      0.03187070845336288, 
      0.06227086622948586, 
      0.019299487004243002, 
      0.09043717689165805, 
      0.29919228675402976, 
      0.04012834233342665, 
      0.01625748944818247, 
      0.07102626366553172, 
      0.04086569790249703, 
      0.05567603099709504, 
      0.020580946113936596, 
      0.030219141907949436, 
      0.009403986152253586, 
      0.019466260656206654, 
      0.01855242906866184, 
      0.01629831658369922, 
      0.08612969448324126, 
      0.014938200319729396, 
      0.037265063178316654, 
      0.012183908180421588, 
      0.14022390675155919, 
      0.31065886259283537, 
      0.041916896734881116, 
      0.07361592540643966, 
      0.00961617099135047, 
      0.07004797308200852, 
      0.07897885190704254, 
      0.03212664657494824, 
      0.06159899276564928, 
      0.027184424948524948, 
      0.06240412086363796, 
      0.08044086941495299, 
      0.06154750952878555, 
      0.12150202982516892, 
      0.01782193450513441, 
      0.012447020588946565, 
      0.08497522169425831, 
      0.05130781391279685, 
      0.0935935701661577, 
      0.007850954934626607, 
      0.015705128650277213, 
      0.027174414418636033, 
      0.05257187074430859, 
      0.03799484187040358, 
      0.018071121401092537, 
      0.10445405122059144, 
      0.056084881625251846, 
      0.04511728113209432, 
      0.14731327544593992, 
      0.07952139918165282, 
      0.04087656827502623, 
      0.6449093761138536, 
      0.0714860234309209, 
      0.04026401838947179, 
      0.02302451912597809, 
      0.05285814655048352, 
      0.04036785830409156, 
      0.07186010530221558, 
      0.16876470987372563, 
      0.1720097370768044, 
      0.19626653176884226, 
      0.010516058507363332, 
      0.017338758027132774, 
      0.0752921898761977, 
      0.06834988599782685, 
      0.05445083408933707, 
      0.010245480985650573, 
      0.036725734391303, 
      0.022144845669751438, 
      0.060529756216649556, 
      0.020501639405600333, 
      0.08186555246704372, 
      0.06468737973080348, 
      0.032465411047559796, 
      0.058748895905268536, 
      0.07299139898245027, 
      0.023449553604914086, 
      0.046119726903730174, 
      0.46097016473955355, 
      0.04767635624801993, 
      0.09684114612830115, 
      0.10615827315876283, 
      0.0239343304938402, 
      0.04611313212938827, 
      0.03034495170517377, 
      0.08093469308043028, 
      0.01243426015409784, 
      0.08000233865212009, 
      0.014315146533537397, 
      0.012540260501364513, 
      0.07237070744842682, 
      0.04953159147372911, 
      0.046677556814156564, 
      0.013730218863255967, 
      0.024452638850696144, 
      0.0058067389563168734, 
      0.09422598461208681, 
      0.02931328695004285, 
      0.07302080421604411, 
      0.055801102548933564, 
      0.08776088129519632, 
      0.009406143005326119, 
      0.008090758372246813, 
      0.3335065182005784, 
      0.07649920482769358, 
      0.05225073636161083, 
      0.07383861098469505, 
      0.061317814151107854, 
      0.040146082145158274, 
      0.012026145412962284, 
      0.07224690128037095, 
      0.02968786484456347, 
      0.026979146220890312, 
      0.006986883095076346, 
      0.008750401329257532, 
      0.05735175542710611, 
      0.3828684901417019, 
      0.07499892863787189, 
      0.055965263382193785, 
      0.03672466187884075, 
      0.018983004627507363, 
      0.045181650985505924, 
      0.01686509473724358, 
      0.04493881171062018, 
      0.08079199457361387, 
      0.3046378012040913, 
      0.057825167219872006, 
      0.04123968206347964, 
      0.07849345092722784, 
      0.02925416271768728, 
      0.056562584395362, 
      0.06288199492957153, 
      0.06589663832858517, 
      0.020618353775452906, 
      0.07652238394996769, 
      0.02419062256323168, 
      0.0417409329145666, 
      0.050983494938561816, 
      0.07818304033830974, 
      0.04916173677292984, 
      0.0789276328440391, 
      0.024556353832173177, 
      0.04678729989738725, 
      0.019293563160093508, 
      0.07181864544893475, 
      0.01796016826783906, 
      0.05963343741479218, 
      0.04453104335257546, 
      0.004093839331942108, 
      0.1451805959326802, 
      0.03710117135261661, 
      0.044471823434926935, 
      0.01884081062961847, 
      0.02116071591058882, 
      0.09225766775384649, 
      0.024310056903709337, 
      0.05381922455826006, 
      0.0216266032685738, 
      0.043500890819507386, 
      0.04652277799328162, 
      0.08174239772248205, 
      0.014747544006516108, 
      0.045794388306690845, 
      0.04408271943833816, 
      0.05547629122164955, 
      0.0516462543416957, 
      0.034101976710110414, 
      0.05274943337820992, 
      0.14670136572183834, 
      0.049755354789102944, 
      0.0871437208852738, 
      0.08403986289381814, 
      0.011656467963280265, 
      0.04403413438069265, 
      0.029067073404529287, 
      0.050797257180927216, 
      0.6443139126255613, 
      0.03097677416221718, 
      0.08810714349458203, 
      0.09342296493317022, 
      0.06602593287607784, 
      0.05939853429623397, 
      0.04886043427261487, 
      0.06390768343365251, 
      0.5050847672870754, 
      0.08836703814228425, 
      0.07871796082066673, 
      0.04552357020795066, 
      0.06978088400508561, 
      0.07275146375902666, 
      0.057393375912420476, 
      0.06536147540034477, 
      0.07025845791771813, 
      0.8391918154680559, 
      0.03840914690426956, 
      0.03141168932146218, 
      0.01390766680765987, 
      0.033025003157451105, 
      0.01301064927498024, 
      0.0822219380861278, 
      0.03002667628735289, 
      0.03721691679255138, 
      0.051918792015255066, 
      0.05725834258786243, 
      0.28405276949423375, 
      0.05773369278384662, 
      0.029068924809280774, 
      0.08274973805838938, 
      0.4610265909048738, 
      0.0854473580715103, 
      0.03291912114735847, 
      0.022978934818055807, 
      0.013012178157039339, 
      0.09835576890761649, 
      0.03864258399434181, 
      0.06266881102627601, 
      0.027913434925718714, 
      0.006669462378200355, 
      0.21905010786049053, 
      0.09060629858789138, 
      0.01907325904070753, 
      0.02000161202663304, 
      0.036514234665720215, 
      0.0647320263509132, 
      0.06586169069780222, 
      0.036822208856929335, 
      0.07896384533772627, 
      0.06384786450139376, 
      0.002809463962980714, 
      0.028508310348372617, 
      0.023993319906991772, 
      0.08488068037313153, 
      0.05587126575052458, 
      0.05727249170057195, 
      0.038091903670261815, 
      0.005891276938487381, 
      0.02856533627843476, 
      0.052992506143616315, 
      0.06246011544872844, 
      0.010873264184111726, 
      0.01789880680523396, 
      0.05644398254721398, 
      0.006907342963019944, 
      0.08618753922538636, 
      0.012907523994520177, 
      0.057261599026093624, 
      0.07409432056492017, 
      0.04089399042588077, 
      0.014466641669861887, 
      0.06919344887271077, 
      0.13111147266801612, 
      0.12390300832374693, 
      0.06626172512485315, 
      0.09533452036303339, 
      0.06602801748286866, 
      0.04807876569204735, 
      0.03268009460652536, 
      0.15501244213827722, 
      0.022031725597607358, 
      0.05119915626553683, 
      0.05603815993434759, 
      0.016621678983215264, 
      0.022474696620388646, 
      0.09161816780549446, 
      0.1548370325883999, 
      0.1134253290574173, 
      0.05017958660389516, 
      0.07076694163908841, 
      0.02737495177557099, 
      0.04044612323672156, 
      0.07949835112829101, 
      0.10510879499131873, 
      0.06744774808563123, 
      0.09110302940989486, 
      0.014209902385832087, 
      0.02482331392559643, 
      0.04011480226604451, 
      0.05856731676732654, 
      0.035615548466544834, 
      0.01672687841799693, 
      0.03375015962139112, 
      0.0558828147250459, 
      0.06413308352110045, 
      0.038776976725001126, 
      0.061761846216697294, 
      0.02735175196892683, 
      0.11967488705930654, 
      0.07016926475217743, 
      0.020342484954529158, 
      0.08887879665145768, 
      0.03610259102811836, 
      0.035907144995241405, 
      0.019884484208000666, 
      0.09570787272457328, 
      0.047594280346795005, 
      0.043958294108224265, 
      0.04943766122665226, 
      0.03206740767920395, 
      0.031484590977213, 
      0.018718574489059874, 
      0.01277018387813927, 
      0.026141270686022927, 
      0.07945512907485114, 
      0.07666764281552307, 
      0.07922476520775971, 
      0.015212993771837184, 
      0.05977440755561036, 
      0.0726696935510274, 
      0.01890601756264495, 
      0.040361237908824295, 
      0.030114097589943177, 
      0.02180650696550782, 
      0.053119133106413766, 
      0.0371699757763276, 
      0.040173529797545925, 
      0.1350607385112666, 
      0.20599614716153375, 
      0.08775361601078288, 
      0.01934318903055665, 
      0.5106496859389927, 
      0.05648511616774291, 
      0.031226802505431486, 
      0.24921138028905218, 
      0.04319329511240374, 
      0.07312853496795463, 
      0.07138958446703665, 
      0.05554689281184764, 
      0.08380966333681501, 
      0.059742917901844016, 
      0.008523278498843103, 
      0.15749223964479941, 
      0.10992967825963856, 
      0.4849441123122664, 
      0.0493112604601772, 
      0.010458109361204502, 
      0.3900970835583813, 
      0.005719472789701771, 
      0.06406839509887542, 
      0.21334108323803655, 
      0.050089810765827844, 
      0.06292552981411619, 
      0.10810484962717694, 
      0.008187829720314928, 
      0.08157325539815567, 
      0.08424574367329066, 
      0.09376299656161909, 
      0.015159275170458246, 
      0.01761652744727817, 
      0.07416279863010772, 
      0.06633426862722848, 
      0.34040661018075996, 
      0.029307524960795386, 
      0.0372124193823785, 
      0.0387919111200691, 
      0.04641644179125749, 
      0.04982993771837247, 
      0.011127742344088741, 
      0.0176979214595392, 
      0.05339780117433475, 
      0.7521938432951689, 
      0.03892174669352513, 
      0.05423585073712732, 
      0.1045599475424061, 
      0.03640527919648924, 
      0.17696721340415356, 
      0.012709509331561893, 
      0.094311383033651, 
      0.07428728271260221, 
      0.024871983153855817, 
      0.010775991124279549, 
      0.05989076535949831, 
      0.6391619058686241, 
      0.15211326736861763, 
      0.0910381772139471, 
      0.06707141771178723, 
      0.046832591885593196, 
      0.12581791974591272, 
      0.06335894275832094, 
      0.010396925815650932, 
      0.07580285745614906, 
      0.010461961762607955, 
      0.09734358212598833, 
      0.3753768157963042, 
      0.04352954598274963, 
      0.04946886350301723, 
      0.047447551194464845, 
      0.1046209789234148, 
      0.15379752872917032, 
      0.10463505876091109, 
      0.02901752162828995, 
      0.050839579200931635, 
      0.12673621013616487, 
      0.028925644127988055, 
      0.04271426455786436, 
      0.06462848043662706, 
      0.12450304478323419, 
      0.021426144994828315, 
      0.02754343936612842, 
      0.04101823805250087, 
      0.015298265275140627, 
      0.0674544895071779, 
      0.1414001821385113, 
      0.21031526401719408, 
      0.5114100819208713, 
      0.07163296273868668, 
      0.05512499678071787, 
      0.019583323855605572, 
      0.03210119484186359, 
      0.044806112580413164, 
      0.11120563620071265, 
      0.0045074506098210865, 
      0.024553540812748343, 
      0.07954691206159772, 
      0.05964990789037768, 
      0.013479386845871641, 
      0.16643870683651252, 
      0.0429918257954291, 
      0.04551164630524435, 
      0.018011039594887045, 
      0.030428818146692196, 
      0.03197660524739322, 
      0.021961564485387663, 
      0.10524357079119465, 
      0.0468526626531605, 
      0.011862017264458144, 
      0.0159663690904582, 
      0.060698593374108725, 
      0.023257381285678537, 
      0.08339252176383957, 
      0.1836560815533724, 
      0.5041470358343688, 
      0.02521572430590104, 
      0.08493351394722339, 
      0.03277306370946063, 
      0.0908847336771493, 
      0.07396928474925453, 
      0.7285826592698516, 
      0.08606696866725949, 
      0.09534676638433162, 
      0.024471436737172964, 
      0.043166145894756064, 
      0.07631531954433288, 
      0.056669418132153336, 
      0.0450352961269734, 
      0.018266641182792368, 
      0.05284637935000671, 
      0.03995973191043802, 
      0.08328534076660303, 
      0.09727428812333021, 
      0.022078192132127503, 
      0.04585387802076185, 
      0.02663729985597035, 
      0.05215311906699645, 
      0.0717299746447603, 
      0.06533461888595139, 
      0.539742759090033, 
      0.010605464512786813, 
      0.03188813484669008, 
      0.05453464572004176, 
      0.14719964295983312, 
      0.09204326321143719, 
      0.03238825882849475, 
      0.06977285971462767, 
      0.07217870032000197, 
      0.0841896765157817, 
      0.004049225535540088, 
      0.013275322102836629, 
      0.09473914387011406, 
      0.2197132154710804, 
      0.07031765873438732, 
      0.12283914129099816, 
      0.006727096344466864, 
      0.0867222063339441, 
      0.18082594457574425, 
      0.03067061298671086, 
      0.08723659346834764, 
      0.04349886185776984, 
      0.05524524262727346, 
      0.032334717246904614, 
      0.04865165541157179, 
      0.16923771359004247, 
      0.05915011321206548, 
      0.05909969940108646, 
      0.01631609820716966, 
      0.00924137826362973, 
      0.10186992243783664, 
      0.08282329603689699, 
      0.04462098264755291, 
      0.010245074133999226, 
      0.0609616679175303, 
      0.06978720576461454, 
      0.07142116531806408, 
      0.035650601310638984, 
      0.07014589617635604, 
      0.07272974796969432, 
      0.03007774605343883, 
      0.010006854038481302, 
      0.04714859310852956, 
      0.3114106504127471, 
      0.037471580779127205, 
      0.33365075401565425, 
      0.08884642991693258, 
      0.024402107163213924, 
      0.0325150246973831, 
      0.07287694530487877, 
      0.08048487032202539, 
      0.04819663802374473, 
      0.07421080168565342, 
      0.03144580465778536, 
      0.02446471985518064, 
      0.04856746354451465, 
      0.3937134661502869, 
      0.13048073754594874, 
      0.037986016270882654, 
      0.05854047490343948, 
      0.12977362239059023, 
      0.03921722713934909, 
      0.027083007393100447, 
      0.005736197068324317, 
      0.09985828059185022, 
      0.018259000838561367, 
      0.07912495863684024, 
      0.08033353775961045, 
      0.04440350746825864, 
      0.08075768165493956, 
      0.03572474191399418, 
      0.0769821114165346, 
      0.1921406161751308, 
      0.17873069279536327, 
      0.008632608707055003, 
      0.07888530293048057, 
      0.0895837972587945, 
      0.06744463569090772, 
      0.08442427389832785, 
      0.018886080420623078, 
      0.00973811279461474, 
      0.02939663915321097, 
      0.05044177674248327, 
      0.06883433682631279, 
      0.04690771361297267, 
      0.07772785573044853, 
      0.08068781133116389, 
      0.2352810757328426, 
      0.06635045471400604, 
      0.06315239585006215, 
      0.014803315338865773, 
      0.07705169049894849, 
      0.04476461822278889, 
      0.02334099369376567, 
      0.08430324355947479, 
      0.08399558983806077, 
      0.006495198658487698, 
      0.0372656235014731, 
      0.03338208575560955, 
      0.0366925049145784, 
      0.042373445703131174, 
      0.16401955785062572, 
      0.08762126019180645, 
      0.6099579694446237, 
      0.10497360872983563, 
      0.06470033738542015, 
      0.017352722815823438, 
      0.04291473769364515, 
      0.06736960336615272, 
      0.2070873126348427, 
      0.05731213337200989, 
      0.05169902811578164, 
      0.5721960216024179, 
      0.013203381497918693, 
      0.06592720870929611, 
      0.042862054606734326, 
      0.04108141987780909, 
      0.01162047489865969, 
      0.03958252622401226, 
      0.037180357069250235, 
      0.08939926043271729, 
      0.05805552259126077, 
      0.06808945727137683, 
      0.08042786670925496, 
      0.023936455599821438, 
      0.08513004768730204, 
      0.026586377364513216, 
      0.0632841243637189, 
      0.16079004441650774, 
      0.009864986753583606, 
      0.05119173147532693, 
      0.06465768134154828, 
      0.08165040976966417, 
      0.03177114185842213, 
      0.05766826483929581, 
      0.03441501587960018, 
      0.06653978053278872, 
      0.02073668244970421, 
      0.04933138517152284, 
      0.08879666017513897, 
      0.024638413217322085, 
      0.2726804016283666, 
      0.061578563723985014, 
      0.06109790492199283, 
      0.03860219431384697, 
      0.10529558031503805, 
      0.0772706521991705, 
      0.01055771310064748, 
      0.49718479818806516, 
      0.555042279233887, 
      0.22549800625600594, 
      0.011969002290503529, 
      0.04441664780878958, 
      0.059549478530842644, 
      0.0688963159423968, 
      0.007937853845169273, 
      0.08906563935098095, 
      0.06206291833799945, 
      0.02614939457451566, 
      0.06584152995306743, 
      0.08890745476233886, 
      0.20188016204400788, 
      0.06530320089404522, 
      0.037369922639764866, 
      0.039497542592017265, 
      0.020099907752769357, 
      0.10660841100473163, 
      0.06722165369559556, 
      0.06535237282835364, 
      0.021047301980811853, 
      0.026771752923007257, 
      0.009061508086253625, 
      0.05210421101316977, 
      0.06885318495130452, 
      0.024349304057898664, 
      0.07828570039894547, 
      0.053486204451341016, 
      0.037612160453458145, 
      0.24974640682813093, 
      0.031095083940919997, 
      0.09170477581938018, 
      0.06919444418731131, 
      0.0763276910730746, 
      0.024998361970278247, 
      0.09340131103409381, 
      0.031948553339162994, 
      0.015596905587916253, 
      0.04022154276768334, 
      0.03773971085827925, 
      0.07145614461717102, 
      0.07538362596355914, 
      0.03237307327525629, 
      0.04152237742371949, 
      0.016249810843130253, 
      0.07520361122129071, 
      0.08926631708820347, 
      0.09037278417806835, 
      0.027879670567662364, 
      0.051093166293794866, 
      0.28105943731195804, 
      0.01726917795162399, 
      0.13565635537069734, 
      0.020086252899276152, 
      0.07800786660350784, 
      0.0428341746782498, 
      0.1702657772419559, 
      0.0681256730104111, 
      0.07858991353280434, 
      0.03343535334928461, 
      0.09747713637042842, 
      0.025550625831705247, 
      0.0717955750320106, 
      0.008568466567621282, 
      0.02470584825932432, 
      0.027789746411765306, 
      0.03367893372642512, 
      0.023991609716617752, 
      0.057668308351986206, 
      0.1198639288199851, 
      0.030668274219166108, 
      0.01611110152958059, 
      0.06045655317476716, 
      0.053259405739529114, 
      0.5098786996117969, 
      0.47786661498560495, 
      0.06057024212477521, 
      0.0699125856455446, 
      0.029723937799737168, 
      0.017480039496961836, 
      0.011245193558763088, 
      0.07130058381927099, 
      0.016189102735382162, 
      0.0450081505781016, 
      0.032018140294889266, 
      0.015475938448431314, 
      0.027362428777964395, 
      0.04235770493993434, 
      0.03652163449743591, 
      0.05130027116145125, 
      0.05594595076707145, 
      0.04970171882784439, 
      0.0978035671348621, 
      0.03798931976311444, 
      0.1075499109349525, 
      0.03346574536097133, 
      0.2908331928159182, 
      0.06057705471405116, 
      0.03821671472581871, 
      0.07071975069482243, 
      0.06022054276657529, 
      0.0812681370689698, 
      0.09665223662296363, 
      0.18786943689418478, 
      0.03603509641838672, 
      0.15987464863007908, 
      0.07319854259212502, 
      0.03210675394085311, 
      0.027323422316179687, 
      0.01887210212525804, 
      0.09296635195077209, 
      0.030918948113717825, 
      0.08138605601507437, 
      0.028123990935494468, 
      0.04652054755151263, 
      0.019207773301819733, 
      0.09369096643513801, 
      0.0773100253192478, 
      0.032002600571140356, 
      0.04846794421743275, 
      0.0526296976469265, 
      0.44558848194955514, 
      0.03663736228795938, 
      0.0689002249856072, 
      0.019259354033481578, 
      0.2641541705274995, 
      0.011978028454734098, 
      0.03216026177596537, 
      0.07426125094400243, 
      0.09948654138006109, 
      0.04913804740621858, 
      0.033319038469819685, 
      0.09582013401586016, 
      0.09187460463784022, 
      0.08606133765160795, 
      0.05674043514183859, 
      0.03558716674488323, 
      0.08372846889867507, 
      0.028939906724598546, 
      0.07363689865836333, 
      0.2973427364201637, 
      0.08569391948676146, 
      0.07702997526292632, 
      0.10290929752757555, 
      0.0290968684532613, 
      0.08015827605846915, 
      0.04295777552559654, 
      0.08067830061233959, 
      0.008485229686265644, 
      0.13633125806981047, 
      0.080148595865742, 
      0.04910017146211812, 
      0.11518369057206305, 
      0.021403416574931285, 
      0.02523230988441499, 
      0.08238342738372026, 
      0.07834999709530263, 
      0.04681573988871498, 
      0.06575098985316051, 
      0.04576500759203381, 
      0.0290029227994388, 
      0.08688163662262717, 
      0.19169814178541805, 
      0.14246017698094876, 
      0.33446006662439953, 
      0.060193130871739324, 
      0.05137129765535396, 
      0.067742407664911, 
      0.04069236224936278, 
      0.05664391596555943, 
      0.3429305633327848, 
      0.10476069809767152, 
      0.03102861964441533, 
      0.10340114263428762, 
      0.03257394274181164, 
      0.0968692736765806, 
      0.04031612911620315, 
      0.08833434878100649, 
      0.02713751306983195, 
      0.07371145553727697, 
      0.12179228800618683, 
      0.06497803007398355, 
      0.09185961642410967, 
      0.00876610924651472, 
      0.21018595453744982, 
      0.042773138838206826, 
      0.011853008594634116, 
      0.051067919444107795, 
      0.05567808871510379, 
      0.05095465652234991, 
      0.01754269582806203, 
      0.10946675849062559, 
      0.10748155851718524, 
      0.041396389971416966, 
      0.012767288105768236, 
      0.05964276812375548, 
      0.023675699651996077, 
      0.025180067446287487, 
      0.21125287805372583, 
      0.08346836733495466, 
      0.024035618536118318, 
      0.039668754958250736, 
      0.09256439129117615, 
      0.09434867808738762, 
      0.21814124891851383, 
      0.04197943439342074, 
      0.43944492386236556, 
      0.008391946522541348, 
      0.030383879793052643, 
      0.044181492698929736, 
      0.06979854563329195, 
      0.050317638316625314, 
      0.09046123041685347, 
      0.045487999343788915, 
      0.012591700194223876, 
      0.010656982912419035, 
      0.33853675722076787, 
      0.026759690356369378, 
      0.13779725642877302, 
      0.17271056790295633, 
      0.06694424170622554, 
      0.07183792245471968, 
      0.04038296254376795, 
      0.02035636433740012, 
      0.03205951581132196, 
      0.11684108701581616, 
      0.09496985993806757, 
      0.046779711797591765, 
      0.031786546539520344, 
      0.07696502300350976, 
      0.023649665079556206, 
      0.03823749621294447, 
      0.09926464443402991, 
      0.05406716764197782, 
      0.05617325944275691, 
      0.12535601974252103, 
      0.09920622792047606, 
      0.09256161813603062, 
      0.06710802780298777, 
      0.10489557602817698, 
      0.06616208659744423, 
      0.0737968796489246, 
      0.08449584165021992, 
      0.02179556847566475, 
      0.032612093492795695, 
      0.051214869670364094, 
      0.028585196952816055, 
      0.007820668954052252, 
      0.0317563471879194, 
      0.005228457608351064, 
      0.09427421506750155, 
      0.14292818267596855, 
      0.012922137960238568, 
      0.06931532371986172, 
      0.08960564256062811, 
      0.02420047076701356, 
      0.044398765214202676, 
      0.11336050208551697, 
      0.0544764455548419, 
      0.059898382365113904, 
      0.03268358871497138, 
      0.3076408971852511, 
      0.05295167409687906, 
      0.02048427002468387, 
      0.04995658558535326, 
      0.004864103733261234, 
      0.01206645087540998, 
      0.051984757887913464, 
      0.07413949149259745, 
      0.023728903682151133, 
      0.042430228090039344, 
      0.11211467433727904, 
      0.013176762241370238, 
      0.012419590160309028, 
      0.07791872012970645, 
      0.052840722261751405, 
      0.043594758790845414, 
      0.014131905699802662, 
      0.13777319590359877, 
      0.03927296608989272, 
      0.01009898515640859, 
      0.028942687234464165, 
      0.028352199705227343, 
      0.04774795637086906, 
      0.048028943736407516, 
      0.061888757752256586, 
      0.05332792153271369, 
      0.07274469128441809, 
      0.0950014067328791, 
      0.051784328026223736, 
      0.059628882196638554, 
      0.03392802488175425, 
      0.04736094764219582, 
      0.030131555484195282, 
      0.1844933015689972, 
      0.02255881724478471, 
      0.016129074637529633, 
      0.05700834477285706, 
      0.0714659784421341, 
      0.13764373258323892, 
      0.06998141351546337, 
      0.03959364490714979, 
      0.7169640872262728, 
      0.08131270756775713, 
      0.08315357348306956, 
      0.06489809095470045, 
      0.06546106574138952, 
      0.13313921021894237, 
      0.09242823733853675, 
      0.019173528190309375, 
      0.061751722753928255, 
      0.06286737626777843, 
      0.03504921037231579, 
      0.017732347365273533, 
      0.08753813648924437, 
      0.024034473143471232, 
      0.08879105323807385, 
      0.03680116303706944, 
      0.08894321097876297, 
      0.05365072961603297, 
      0.020100881958895454, 
      0.007020356653368875, 
      0.010954988891451807, 
      0.07252891615513857, 
      0.06678775862004997, 
      0.037223280478257306, 
      0.06724949106084202, 
      0.035830948158141966, 
      0.11049075727368368, 
      0.7227231485392935, 
      0.09478803362092368, 
      0.08834580707676536, 
      0.0072964851262322305, 
      0.1412668430199797, 
      0.0102470445468316, 
      0.07885341780619139, 
      0.09545000047818546, 
      0.058814216430100576, 
      0.757754233226732, 
      0.09217744518860349, 
      0.07697360150258434, 
      0.2887268071974641, 
      0.0910585817716879, 
      0.24285280352681232, 
      0.026605141653587013, 
      0.18391886646091793, 
      0.0038867815655134297, 
      0.014489455395397236, 
      0.2701636423864621, 
      0.06951038980113117, 
      0.0557319150320472, 
      0.018197933047358405, 
      0.007137745028877243, 
      0.14872605176517145, 
      0.08662615293598849, 
      0.02095746617609289, 
      0.0563293749980081, 
      0.08347444089291443, 
      0.042723746901321434, 
      0.011311053886717859, 
      0.02247646007283729, 
      0.03375685910634849, 
      0.018671879791537244, 
      0.027220047813515714, 
      0.07416041479860741, 
      0.08926218902965855, 
      0.09476989650868535, 
      0.020560510695553615, 
      0.09079805158873389, 
      0.048417387377541705, 
      0.052184509477155985, 
      0.5249314621238783, 
      0.06905735563377498, 
      0.08501962585503309, 
      0.05751777388579651, 
      0.025270971924313223, 
      0.015425442239619589, 
      0.026344543495170562, 
      0.23220301862535922, 
      0.2085514201854132, 
      0.11196401682527989, 
      0.035125518004650046, 
      0.024510598267296964, 
      0.06679379671324383, 
      0.016425475989955286, 
      0.06651775143877188, 
      0.09394292648250242, 
      0.013254261548891495, 
      0.021143416865939835, 
      0.05340025783823466, 
      0.07457995596186236, 
      0.05633212884772579, 
      0.06804736766354465, 
      0.07593303161519875, 
      0.04890863851250256, 
      0.020459992322217478, 
      0.08045474061226814, 
      0.01858313519345938, 
      0.6522688374874542, 
      0.09961728545223304, 
      0.050199889684513714, 
      0.3288726155557199, 
      0.07930130548746396, 
      0.013716903956919192, 
      0.03641715361733331, 
      0.04254289219242421, 
      0.016226074195815867, 
      0.030717456112255487, 
      0.04853386059414539, 
      0.07158105745335537, 
      0.018689121839938795, 
      0.06227249066670147, 
      0.06191875539362885, 
      0.05535582413421344, 
      0.07699601848520628, 
      0.04806655963479011, 
      0.06990500270499427, 
      0.07936924733960071, 
      0.07982813920611882, 
      0.08163411525000691, 
      0.0412533737903528, 
      0.08218759135227321, 
      0.023926225314655096, 
      0.044470990900942746, 
      0.050505527567291375, 
      0.032606313486662486, 
      0.031091090889354123, 
      0.0611263920416523, 
      0.8800248345308129, 
      0.1949943521505765, 
      0.42599935545008527, 
      0.019287615222443943, 
      0.02305084653276992, 
      0.16134800199189614, 
      0.006947114961433608, 
      0.02015246506708665, 
      0.04973511067908953, 
      0.5035847226960489, 
      0.12135350247582227, 
      0.0793252856942474, 
      0.044677136725238695, 
      0.08864908428111887, 
      0.021871656582036828, 
      0.03814120376219383, 
      0.34610045302624887, 
      0.04256822694713333, 
      0.01616342609611958, 
      0.07523913051265313, 
      0.06454109931865369, 
      0.0067962144122577, 
      0.06257723530494352, 
      0.07976555083390272, 
      0.0919352011410329, 
      0.07934071648879011, 
      0.13979285815119954, 
      0.032234205420631476, 
      0.017590713966624115, 
      0.41243677512061033, 
      0.058077597897100514, 
      0.012860310635554503, 
      0.037847547092034396, 
      0.04002449329946737, 
      0.04640350121161986, 
      0.08467025634352018, 
      0.11127488883731193, 
      0.0943994846204188, 
      0.06641544986190413, 
      0.08140236322538262, 
      0.0524272491487191, 
      0.04776704599274231, 
      0.06288714764329008, 
      0.05693604550322588, 
      0.028420599747252737, 
      0.01879386730566662, 
      0.07502275087923113, 
      0.0969747576244343, 
      0.010966313175073536, 
      0.009790911773785703, 
      0.042136745406385304, 
      0.47434651489316015, 
      0.09507941448726855, 
      0.26077957864395107, 
      0.056246233990218934, 
      0.03072952365882112, 
      0.03415305266799552, 
      0.10676163132779208, 
      0.060368112772537605, 
      0.08402321133423452, 
      0.4459344229752418, 
      0.061075616203190415, 
      0.06130605141082727, 
      0.023101675997292733, 
      0.03263175031263868, 
      0.02719563816263398, 
      0.06676257084452976, 
      0.07536570137973048, 
      0.19045015919719627, 
      0.08941761275253883, 
      0.0344351755933535, 
      0.05054145185790787, 
      0.052324035102266575, 
      0.04325272185245904, 
      0.1480860896273101, 
      0.030609495879639927, 
      0.07811726849474884, 
      0.0955668129541157, 
      0.10057786969882372, 
      0.05569416874210629, 
      0.010264738519927579, 
      0.07743320846321353, 
      0.007289257283916003, 
      0.08216435937793017, 
      0.013875636193883743, 
      0.009662933911002697, 
      0.01032391026642928, 
      0.6531254626506382, 
      0.25710982300905305, 
      0.041288730391042715, 
      0.04329415078021634, 
      0.14088112208177772, 
      0.044533115635705084, 
      0.023740719987430846, 
      0.29795935886250474, 
      0.42636844060745394, 
      0.0656258193771195, 
      0.0605347685225704, 
      0.10325399537188092, 
      0.04919564210459873, 
      0.038679391056885844, 
      0.1421461616879547, 
      0.0534035083670656, 
      0.4955551856141599, 
      0.10739775802456332, 
      0.08124367030722823, 
      0.34807243249741543, 
      0.007789614954215213, 
      0.07526484165413219, 
      0.04913749800081635, 
      0.2567553576005682, 
      0.09849420630661006, 
      0.06666967206939743, 
      0.09409651438669661, 
      0.053083950224302796, 
      0.05409082587669616, 
      0.07108905994354509, 
      0.056150480011532666, 
      0.09237150079280454, 
      0.09211487952378677, 
      0.068073583048394, 
      0.07954600254790598, 
      0.06876578154181652, 
      0.10495231798254508, 
      0.3667368571737683, 
      0.06943511030793069, 
      0.09453572513231086, 
      0.0065471611516378465, 
      0.06941209267870366, 
      0.19152310657016455, 
      0.026152353835393154, 
      0.030554491117913966, 
      0.21228156147527277, 
      0.08395334941345953, 
      0.02324884359602811, 
      0.19511035329278167, 
      0.00520784639837403, 
      0.01965109243480434, 
      0.053896539158665734, 
      0.01756916356979368, 
      0.003912473122441026, 
      0.06665876836375083, 
      0.07757468531289387, 
      0.02873853966732694, 
      0.07998236440366063, 
      0.04496506758460016, 
      0.008248804493403613, 
      0.09570630847673897, 
      0.13965901982444984, 
      0.052137349329046324, 
      0.1428717195901826, 
      0.005413802380321069, 
      0.08332124051861814, 
      0.0032198873210300552, 
      0.07429346919906762, 
      0.14064213116108723, 
      0.01771315496580581, 
      0.07161360365198939, 
      0.07231351423772805, 
      0.01898406153644785, 
      0.07203355278072328, 
      0.007584185519685556, 
      0.094274458616275, 
      0.0603907397392906, 
      0.14884149246618744, 
      0.029657473059988525, 
      0.02034161705999262, 
      0.16004245859884203, 
      0.20276622948056755, 
      0.63575619869162, 
      0.07281670746736325, 
      0.04929199992889032, 
      0.03725691099624829, 
      0.10696679450631354, 
      0.0648295161030842, 
      0.0869735740512152, 
      0.01970279407100072, 
      0.10649208471126695, 
      0.06503188293239207, 
      0.08431835963279104, 
      0.4440562825766828, 
      0.039571223422753744, 
      0.012855039915749244, 
      0.05655272556438698, 
      0.09959670447381769, 
      0.00906648021016226, 
      0.15645197518008905, 
      0.05213178759950079, 
      0.2990324209780117, 
      0.07071366130199119, 
      0.05464892913792549, 
      0.04483322658013382, 
      0.0194044736036299, 
      0.0190202447431865, 
      0.0437931679858483, 
      0.030329678095789205, 
      0.024215352128547467, 
      0.017412087935114545, 
      0.06264080775750464, 
      0.7488895819225544, 
      0.5210832807042852, 
      0.006897475447774627, 
      0.04243762980317611, 
      0.06868720694221427, 
      0.09474922963516307, 
      0.08441742424890535, 
      0.16026784380476838, 
      0.008109540674505835, 
      0.04864916466819832, 
      0.0476633614983835, 
      0.02489322700620518, 
      0.053247915847878954, 
      0.08022661198068108, 
      0.09150212329646218, 
      0.047280928424898325, 
      0.10866112804782616, 
      0.043721149018174026, 
      0.08886915872979087, 
      0.020343127973911305, 
      0.09022963422436071, 
      0.12428759474315051, 
      0.038767102754682974, 
      0.15214338111157671, 
      0.08929856202962685, 
      0.01422160709090334, 
      0.0719403114591086, 
      0.06404169791178113, 
      0.08857359397300144, 
      0.03898629343882071, 
      0.04608233266159809, 
      0.06535478788803092, 
      0.025588944441760873, 
      0.10004404424591153, 
      0.045246348321937, 
      0.019687782055732884, 
      0.011075781367207566, 
      0.038106559394888016, 
      0.06557695709298553, 
      0.010470928606803636, 
      0.02593805005278943, 
      0.06822025956043584, 
      0.04130650146418361, 
      0.06306119877253889, 
      0.019497645724961113, 
      0.06835404237692812, 
      0.09102216651463625, 
      0.04263321496747164, 
      0.06528611145927564, 
      0.057610715735169266, 
      0.07842418050212593, 
      0.01949628152965288, 
      0.052871133634224195, 
      0.1411931620050209, 
      0.0454145863366958, 
      0.01757766415445766, 
      0.028466924330111335, 
      0.08392934455578152, 
      0.03657480616069399, 
      0.08181969563767122, 
      0.011667980495734987, 
      0.007869765604936654, 
      0.07805525234071842, 
      0.0332859704506861, 
      0.06667196181079416, 
      0.23371190142098605, 
      0.09809160043071163, 
      0.06345590611839298, 
      0.056638203937004535, 
      0.2494049035380765, 
      0.04261968563327414, 
      0.022493523501892137, 
      0.014103194758714849, 
      0.06685686094674052, 
      0.050542727192486564, 
      0.08722381628754623, 
      0.09157093862576916, 
      0.08362061308646955, 
      0.011419426416436233, 
      0.3493064142031071, 
      0.16883475653338958, 
      0.028153435892931015, 
      0.030158069787429933, 
      0.046584449698210136, 
      0.007910578990255343, 
      0.03033262944225473, 
      0.08494972164720196, 
      0.07966244375161761, 
      0.011904012853138171, 
      0.03844123413304354, 
      0.17401286636884383, 
      0.05577650588233316, 
      0.013986078209656841, 
      0.05520081970333229, 
      0.9064260545115894, 
      0.22616609353063633, 
      0.08587301698725143, 
      0.022046967209469744, 
      0.028356312825722284, 
      0.015674882165969576, 
      0.03909642612267584, 
      0.016491547804039972, 
      0.14963257963667412, 
      0.041134597164607344, 
      0.07327176787192421, 
      0.01853940847184816, 
      0.022369035731940514, 
      0.017577749770581845, 
      0.044979491143048, 
      0.04877296059974004, 
      0.07216890091777736, 
      0.08598125094122375, 
      0.08738203750485816, 
      0.03310922698628516, 
      0.04747671810334742, 
      0.09523173126732698, 
      0.009158864558770788, 
      0.2298582474236584, 
      0.0941408612765107, 
      0.025865267683755824, 
      0.09637648746284769, 
      0.054491131048706384, 
      0.07399371395833763, 
      0.03479167677530028, 
      0.011694981681816307, 
      0.07676743689076772, 
      0.21121820777964184, 
      0.16588566632913365, 
      0.19796459263524577, 
      0.05449013630355298, 
      0.05191984348542457, 
      0.05685042507044384, 
      0.04622000063284926, 
      0.0989042639230125, 
      0.037270273097862974, 
      0.09338576630235859, 
      0.07352599776966652, 
      0.013160726125557234, 
      0.03324074223191454, 
      0.013633122824661684, 
      0.08915924066864772, 
      0.0876234724778644, 
      0.1023817115085688, 
      0.09979309243187488, 
      0.08322440547092873, 
      0.050222453289296164, 
      0.1595416799601135, 
      0.08390139636932376, 
      0.264775825800959, 
      0.07264524758754064, 
      0.004735671283914465, 
      0.01858027251568451, 
      0.03081514903751867, 
      0.09546295520409384, 
      0.15966166751922728, 
      0.024956988859154296, 
      0.10637607736508017, 
      0.06978021005783673, 
      0.0873165549476484, 
      0.44209038461253686, 
      0.08240257033800079, 
      0.016255274038420343, 
      0.007399799874720065, 
      0.06993070295972767, 
      0.012201608292029115, 
      0.09437941157489162, 
      0.04675507029663921, 
      0.07260549785269532, 
      0.058142449783085595, 
      0.15990669371955257, 
      0.0928751944099874, 
      0.4567806476634594, 
      0.18166528765649237, 
      0.0482992365047096, 
      0.049074907036852904, 
      0.07457486261617678, 
      0.019505068026569383, 
      0.03231762798121454, 
      0.03828439361798706, 
      0.020446296760400204, 
      0.04841561572730589, 
      0.09768297594006099, 
      0.030840177421427462, 
      0.013363665628197395, 
      0.039907166735938984, 
      0.06029797838692238, 
      0.4920592764103967, 
      0.16716302913608566, 
      0.01446550951119488, 
      0.07909749570361613, 
      0.3826206657920938, 
      0.0730596628262264, 
      0.04261274581654549, 
      0.031734059620453454, 
      0.12164175604708488, 
      0.037795636385709104, 
      0.08778361445014084, 
      0.07406694902397061, 
      0.029880944749039202, 
      0.056120741548413004, 
      0.0885743228428586, 
      0.8195760411587226, 
      0.013355062334413222, 
      0.15998157900222, 
      0.11595484144398016, 
      0.07976240323544394, 
      0.07650411528388935, 
      0.03731150190984267, 
      0.04174009858225667, 
      0.021087979038619493, 
      0.09394026933770346, 
      0.061133833222434875, 
      0.0900948407953229, 
      0.07680491136989355, 
      0.06062450347464, 
      0.06887612938623625, 
      0.08175839451709115, 
      0.35698259576584335, 
      0.06845671593778038, 
      0.01795362425163609, 
      0.14741926212548045, 
      0.1006122436839969, 
      0.04132794780919099, 
      0.5338809136269204, 
      0.09945807810931781, 
      0.0795959928259599, 
      0.0846689837562769, 
      0.10736760605575069, 
      0.4003883363070534, 
      0.004496895565537295, 
      0.055787630545246845, 
      0.15922559977506168, 
      0.021722722244861936, 
      0.015586128341796525, 
      0.07072588958300195, 
      0.022228097897242127, 
      0.11389671579173294, 
      0.04851802872070802, 
      0.01457805267450455, 
      0.013872204289171233, 
      0.1042043342353689, 
      0.09611841154995562, 
      0.047587849713606335, 
      0.03859320160247387, 
      0.25310842296936586, 
      0.05283296243437791, 
      0.0723613552429771, 
      0.0852105562601364, 
      0.06709765184963054, 
      0.08332209699675791, 
      0.17836135878083878, 
      0.0864582902605561, 
      0.018022666735657493, 
      0.014904116321067053, 
      0.07001326292365373, 
      0.06019087371077598, 
      0.029491409221509057, 
      0.012685791816215883, 
      0.030279861283294043, 
      0.10506293404868852, 
      0.0060036717759803186, 
      0.06400555049477973, 
      0.06733581483093477, 
      0.04122753162270166, 
      0.07536223585399135, 
      0.02140626290422501, 
      0.07929089276129761, 
      0.0058526777256658535, 
      0.10113280215257366, 
      0.005925626527797959, 
      0.17302611406313034, 
      0.0996203773768467, 
      0.07639951670166405, 
      0.02084563781201686, 
      0.04470178655131806, 
      0.20054041028882214, 
      0.32805381035649855, 
      0.020217228620542132, 
      0.06322147960196807, 
      0.04909768730322666, 
      0.05033381082886218, 
      0.04076323803657534, 
      0.013532603903144034, 
      0.044130702112406224, 
      0.04356220030238284, 
      0.05824756446723505, 
      0.07505981161556367, 
      0.09473717418419628, 
      0.027609252370815497, 
      0.4783552987300581, 
      0.07298144232213812, 
      0.04503920151796957, 
      0.07510903361537853, 
      0.04766714187444524, 
      0.09061891683250756, 
      0.07642072006167065, 
      0.07068594861484244, 
      0.08344180042171803, 
      0.09055435033168201, 
      0.012554420575468076, 
      0.07284187510155282, 
      0.017961612412674268, 
      0.23649024287582948, 
      0.020526606028347088, 
      0.022321577288521303, 
      0.028510455229536418, 
      0.07556700339252444, 
      0.05010570588178785, 
      0.12305334331523436, 
      0.03584016127254598, 
      0.0122077199905842, 
      0.04833821380545297, 
      0.09524644451191909, 
      0.06061371124472631, 
      0.07866316879682679, 
      0.2754270592231583, 
      0.04323567936009352, 
      0.008308655689356926, 
      0.058210041718276595, 
      0.02362221713478949, 
      0.0646179903378645, 
      0.1836670446956015, 
      0.5261298049917523, 
      0.09841408658641836, 
      0.025576693737091333, 
      0.012902889457797526, 
      0.09321555083324526, 
      0.035588496478869684, 
      0.05339562316161104, 
      0.09641237171621206, 
      0.04383751865178045, 
      0.06225633159354894, 
      0.09343128552524123, 
      0.012158564119178095, 
      0.32713938552365074, 
      0.03587059937160769, 
      0.049712136748310334, 
      0.08946054998254499, 
      0.2475358863691777, 
      0.08608985104364714, 
      0.00949082253328082, 
      0.0502433790385562, 
      0.1670923502676483, 
      0.02195902896696487, 
      0.028984787143627164, 
      0.010602547931795556, 
      0.021911326368235128, 
      0.007261757652198249, 
      0.0142297372533585, 
      0.037604384266999843, 
      0.07259394668713139, 
      0.0849606743513195, 
      0.03252688901919346, 
      0.02598109268266681, 
      0.08007922961636395, 
      0.09535705063602325, 
      0.06267940032513121, 
      0.031227856650088464, 
      0.08015504413288031, 
      0.09705171664074083, 
      0.32247515071684324, 
      0.018315048504887917, 
      0.6819010702931563, 
      0.08063554350346692, 
      0.04876184493065792, 
      0.21502257638325997, 
      0.010511848728172572, 
      0.10278049959914726, 
      0.09025346282226825, 
      0.53579179477231, 
      0.13855895102193344, 
      0.02317265391943272, 
      0.0566331404528673, 
      0.06317434987409004, 
      0.029294047119532027, 
      0.02445046493156013, 
      0.0589889612088763, 
      0.07267479819670437, 
      0.03650925170821601, 
      0.022291355672787384, 
      0.036670287407295526, 
      0.042480554086260953, 
      0.07215046936229162, 
      0.09099918913810058, 
      0.15466940502605267, 
      0.01956712738573846, 
      0.048179954338899496, 
      0.04600660429026626, 
      0.031086349864928114, 
      0.02860944410281672, 
      0.05333045325590946, 
      0.07827837224521972, 
      0.0335317386964739, 
      0.04485327684476009, 
      0.02607401164251156, 
      0.06904415759162376, 
      0.5778311441888142, 
      0.019924988513597718, 
      0.016143954732496957, 
      0.035400900428710906, 
      0.044490483635176686, 
      0.0904859485487765, 
      0.08287525764877401, 
      0.05805471804770309, 
      0.06000798203712793, 
      0.015255113487321394, 
      0.03492288779189854, 
      0.2844098709357459, 
      0.06473413739210447, 
      0.07942914494658972, 
      0.010828743117041609, 
      0.08477886674621724, 
      0.022578674323837918, 
      0.05989818902777665, 
      0.07879628828118311, 
      0.008830693919217031, 
      0.059346183634745545, 
      0.01808534934573458, 
      0.0943813656900015, 
      0.03395922426315622, 
      0.5128787026346654, 
      0.027315864946252037, 
      0.009226244470863256, 
      0.0418945882971047, 
      0.10446860342853935, 
      0.0657013479572283, 
      0.08556526323197364, 
      0.019626016928124324, 
      0.022165731511560243, 
      0.08037254735225775, 
      0.06680492581095161, 
      0.0902834781675786, 
      0.04305509993318057, 
      0.060244607637581396, 
      0.12298755329586192, 
      0.07845850174948102, 
      0.09878503460117109, 
      0.017857271490093456, 
      0.008512741908368052, 
      0.04882781537621568, 
      0.020215097942996176, 
      0.052081167897342004, 
      0.040496468422562576, 
      0.013230682895624688, 
      0.04454182516983529, 
      0.1888661932715764, 
      0.03995280781285691, 
      0.09797581981956931, 
      0.06488664885290454, 
      0.010939796270802106, 
      0.3885375360749066, 
      0.012580406378106045, 
      0.07079224329644258, 
      0.08616548194934558, 
      0.05408066006699588, 
      0.07180827156822092, 
      0.05022454174386565, 
      0.09793297515460665, 
      0.06434034616108052, 
      0.11670308143232522, 
      0.02636156167531429, 
      0.01877787372681823, 
      0.008205378304263109, 
      0.042385260449073765, 
      0.026518198432426737, 
      0.027614411271161345, 
      0.011448234075944056, 
      0.017646072279172628, 
      0.08204489886536678, 
      0.10007033436174172, 
      0.08337828131150575, 
      0.023400698322466138, 
      0.008591126341182498, 
      0.014100525438839237, 
      0.0493784520268913, 
      0.1013423223679648, 
      0.07588239494597007, 
      0.02879324030452199, 
      0.031101283828654205, 
      0.09280452809330537, 
      0.005934169684854296, 
      0.14958782718306288, 
      0.01585164785474639, 
      0.0719530542891658, 
      0.4641526527146777, 
      0.035305180034076185, 
      0.013873583991282381, 
      0.0434723092658703, 
      0.011771159393271105, 
      0.038917184711876655, 
      0.027291242609915334, 
      0.07794074539016463, 
      0.09808687585315835, 
      0.04360946743521647, 
      0.04951641298526263, 
      0.09408536992222047, 
      0.03568899985634263, 
      0.1888509797627658, 
      0.0966236425765279, 
      0.07210420128357421, 
      0.034979188702477265, 
      0.042006688894080116, 
      0.10147452134481386, 
      0.03239319098685647, 
      0.025309468997718767, 
      0.07335227880605048, 
      0.006329347135601834, 
      0.10775645686575794, 
      0.03562365746690321, 
      0.013826241369666368, 
      0.10603054129607048, 
      0.05161227072542739, 
      0.46674076129377984, 
      0.5650024418525794, 
      0.1012040561686244, 
      0.013791219506686173, 
      0.028401574032806236, 
      0.029950840014448765, 
      0.04195690151290574, 
      0.09338570770642936, 
      0.048383976083748864, 
      0.103282032505803, 
      0.009913377949720064, 
      0.03770803053246607, 
      0.02962833447073351, 
      0.011740719607605069, 
      0.038689985020811266, 
      0.06657467039098126, 
      0.19259226776444593, 
      0.022052406656157156, 
      0.9187369367525529, 
      0.08862753395104446, 
      0.06130900381496423, 
      0.022767596922147373, 
      0.07268437850998184, 
      0.13671318475464997, 
      0.10532585090886827, 
      0.10702129840314406, 
      0.07152009733290905, 
      0.014311035153645662, 
      0.10423080854450135, 
      0.062044931793785306, 
      0.0043304513397986275, 
      0.06387563787458748, 
      0.025355045678895977, 
      0.08655935348765859, 
      0.04505718693231108, 
      0.05072184364942373, 
      0.06662446401141357, 
      0.10072533721202587, 
      0.042247311425334326, 
      0.10248760871175215, 
      0.13037900634318023, 
      0.03169778540878668, 
      0.04988331142929931, 
      0.060173558750640684, 
      0.08487806398225443, 
      0.023140634343999746, 
      0.048549707822955396, 
      0.030948926661389438, 
      0.08473840492000675, 
      0.06439910734659679, 
      0.08913452111218728, 
      0.0058451106455372215, 
      0.01691192398262278, 
      0.04568442082246807, 
      0.06469100548643597, 
      0.05490903669863647, 
      0.01614416410813687, 
      0.09709214576944655, 
      0.08235606729369947, 
      0.007094965679636724, 
      0.13515988430832143, 
      0.05235337603136211, 
      0.02806289552074627, 
      0.0618046280416465, 
      0.07235699235926822, 
      0.03179307072888043, 
      0.07294408910648877, 
      0.027179244450256667, 
      0.043224278241916755, 
      0.0748649126731506, 
      0.11990463139927013, 
      0.053068712671185105, 
      0.02017775826123896, 
      0.061791256211989984, 
      0.05494380611464272, 
      0.08625106340601832, 
      0.007341414285136135, 
      0.012303013587638202, 
      0.1409862441483667, 
      0.45363655993975677, 
      0.038890461141560084, 
      0.06917088325565014, 
      0.020066521494172568, 
      0.12985743764578278, 
      0.07759268270252806, 
      0.02049465424270847, 
      0.07970499191186328, 
      0.055541796868092796, 
      0.007800651927251133, 
      0.05933425519591136, 
      0.07618668437221726, 
      0.597394743559903, 
      0.09566263575871811, 
      0.054845417004886265, 
      0.08595865490854558, 
      0.00858891837723544, 
      0.07937754038646296, 
      0.06724031419898911, 
      0.006156795243594128, 
      0.06357755865440368, 
      0.23032850723456078, 
      0.16579837403549916, 
      0.022862153869087264, 
      0.036038081460363344, 
      0.06770169650792514, 
      0.10763994729209297, 
      0.027757308848755713, 
      0.016452694692883057, 
      0.057574890579892866, 
      0.02701895874847039, 
      0.00836605859980299, 
      0.05566084137122732, 
      0.03985712222989424, 
      0.42921388399820976, 
      0.05715915627744546, 
      0.013872064805715862, 
      0.045333713326501254, 
      0.08834608682834338, 
      0.051007205519369325, 
      0.044173314701489365, 
      0.08952132519293135, 
      0.0742937133954521, 
      0.09002279358725111, 
      0.052288680389039256, 
      0.03779684643434771, 
      0.09474395941122107, 
      0.0982537021334092, 
      0.018724069131009463, 
      0.04864342317559116, 
      0.10348749895656649, 
      0.009844265229404719, 
      0.06263508805656864, 
      0.25774302012010325, 
      0.03343157049167278, 
      0.004973179814984414, 
      0.07391802026457114, 
      0.14849894832141158, 
      0.0550699828719902, 
      0.03471493244547645, 
      0.07889920394020455, 
      0.46370803883739103, 
      0.0919212268421153, 
      0.10523955225263269, 
      0.08315257376295841, 
      0.020761312309281403, 
      0.032933495330155244, 
      0.09077552590800156, 
      0.09487018831571929, 
      0.7490069256001483, 
      0.020172649219762986, 
      0.06331290861671747, 
      0.049239113839900754, 
      0.22138251661050035, 
      0.029429865572059507, 
      0.054839634056935406, 
      0.01812059990992153, 
      0.14543699967061582, 
      0.017449238123520585, 
      0.012468565515411239, 
      0.10652389196652984, 
      0.12102200745376467, 
      0.11990616060041905, 
      0.08723663007689146, 
      0.08648353517019473, 
      0.03371142614748683, 
      0.04008406740944567, 
      0.027890650177530604, 
      0.11324332344901365, 
      0.07661803227367024, 
      0.19409100904102292, 
      0.010427576807464834, 
      0.05493245149671078, 
      0.05896241462269262, 
      0.05786662768111632, 
      0.20382314069356647, 
      0.2388296079850899, 
      0.18649557269444697, 
      0.106992337508855, 
      0.055396096450220145, 
      0.06998532644118721, 
      0.057752475759908294, 
      0.040687697842107386, 
      0.11844467591284744, 
      0.04792492765357565, 
      0.03326070024586462, 
      0.0813865631849443, 
      0.05722146153778984, 
      0.05916334248627543, 
      0.047165687031715274, 
      0.05287405000983727, 
      0.005609892868007014, 
      0.01713313588378302, 
      0.09312867440816647, 
      0.019395873913733954, 
      0.1008825567120196, 
      0.32713754559957253, 
      0.02472331333950067, 
      0.09588580160687743, 
      0.091819624019793, 
      0.07647855850969638, 
      0.026336709106752024, 
      0.03588327904589816, 
      0.04908564089475899, 
      0.01035504986374719, 
      0.048300319199284354, 
      0.08969805672581403, 
      0.0958112540584528, 
      0.10628742010846962, 
      0.10353370348802352, 
      0.020758710718848675, 
      0.017983509013084098, 
      0.03018356640923241, 
      0.10693397410625914, 
      0.006880958285241707, 
      0.06725110894235015, 
      0.016559714170335485, 
      0.09870907063905904, 
      0.0635672056094088, 
      0.11000642337996365, 
      0.051305525396487105, 
      0.17756451457366912, 
      0.28983343578921467, 
      0.08226701324867196, 
      0.04669548612617566, 
      0.09344343959389788, 
      0.07666518864113502, 
      0.05752232287741148, 
      0.036316027323987, 
      0.05436406514604003, 
      0.01777742981516743, 
      0.10248250943640867, 
      0.11159682683871804, 
      0.029898078390385732, 
      0.007112832608792876, 
      0.03247010618429646, 
      0.0967220592384121, 
      0.059289150267503796, 
      0.037651120783546106, 
      0.01896944241277861, 
      0.062122020684315715, 
      0.010756303151983027, 
      0.03495900602088152, 
      0.017999974768757747, 
      0.05202476588104689, 
      0.03992091877689442, 
      0.022851439001847027, 
      0.021292536800037985, 
      0.023034761749891233, 
      0.14577039936190975, 
      0.059822127533566805, 
      0.012580584553407588, 
      0.14128981432909693, 
      0.09040036081507732, 
      0.014613386345567386, 
      0.096224624329202, 
      0.037160154134322866, 
      0.0630535238206878, 
      0.08074784001593871, 
      0.08770363689948088, 
      0.10778487585749036, 
      0.07578273648935228, 
      0.027131072432592756, 
      0.057675533562258026, 
      0.27627015904895896, 
      0.09684745492989524, 
      0.019343075723213324, 
      0.02513264710676382, 
      0.06641573110106369, 
      0.10464988292647998, 
      0.04138836631779204, 
      0.05329301388772737, 
      0.005483641496352999, 
      0.23917857635369127, 
      0.09684712297568171, 
      0.094701986955097, 
      0.07665292931226388, 
      0.006520515108293498, 
      0.01528855798523628, 
      0.0212222159255621, 
      0.2293304569742962, 
      0.5354890418161603, 
      0.04114315134967736, 
      0.1871136885031488, 
      0.0782358548024283, 
      0.18678812449676463, 
      0.027333558495316563, 
      0.0684178220855478, 
      0.06561595733373068, 
      0.04941352397884687, 
      0.13148327370238375, 
      0.03153201637414987, 
      0.046888787438447765, 
      0.029593824421681666, 
      0.028451332103486715, 
      0.1533168165740504, 
      0.06063865774140607, 
      0.04955324987570666, 
      0.08529645021230697, 
      0.022013062920125642, 
      0.1986800161714282, 
      0.07740202672503624, 
      0.025825061540840445, 
      0.11388837348304733, 
      0.08840883515251954, 
      0.08431848134796865, 
      0.24479606498978385, 
      0.0272518564536862, 
      0.04671463960471325, 
      0.041468613623133095, 
      0.03517356844563031, 
      0.08939238264662192, 
      0.03964721330245617, 
      0.07350204161760283, 
      0.10475048816230603, 
      0.03825109645907504, 
      0.00500410415162674, 
      0.31154648528827256, 
      0.010308620623979976, 
      0.0746403928444486, 
      0.03560619211608431, 
      0.035176220894991145, 
      0.04394803923349035, 
      0.01821926825628206, 
      0.0056249315420855905, 
      0.07956584088441016, 
      0.12861254835546185, 
      0.4990340477573203, 
      0.11722894592425806, 
      0.0408444465542652, 
      0.07862561690882386, 
      0.12412895221197466, 
      0.24863768421368296, 
      0.07212227255949574, 
      0.542843175017887, 
      0.307624811406612, 
      0.014818023793455294, 
      0.2875621061283362, 
      0.06106086192174507, 
      0.009122070493665197, 
      0.035410304117394084, 
      0.05429053977181843, 
      0.02942629465418814, 
      0.10345838550827158, 
      0.06979930235319734, 
      0.015507063662798517, 
      0.057458033984126015, 
      0.04872568812754484, 
      0.05164705805408985, 
      0.05683284234984247, 
      0.1979123468967816, 
      0.06599065627392933, 
      0.3079296488564496, 
      0.06016838222534292, 
      0.06048144327903501, 
      0.02503567798263437, 
      0.07869755893368087, 
      0.16653660115970412, 
      0.00624158177382165, 
      0.06787399017441385, 
      0.024252994506011535, 
      0.09684324667127066, 
      0.10330477245557748, 
      0.040634935960163966, 
      0.026479102408519736, 
      0.032417321049008616, 
      0.08584822971172945, 
      0.06925600852181175, 
      0.012954666151255768, 
      0.03249391764227867, 
      0.040185751965277884, 
      0.05496481349065361, 
      0.026242594428776602, 
      0.25686485216444577, 
      0.06243821112105905, 
      0.1009829978654878, 
      0.2547306834917278, 
      0.07221859559822896, 
      0.06844116544021575, 
      0.013255696278491066, 
      0.053023684795398145, 
      0.09572980996613416, 
      0.29505441831444357, 
      0.19675703347064538, 
      0.35191761336894717, 
      0.08250225090586993, 
      0.06520235446782005, 
      0.05499535151322595, 
      0.03939059082429072, 
      0.12345935289850944, 
      0.04635300310850418, 
      0.05732543184698152, 
      0.05905474528669039, 
      0.08986755780627194, 
      0.07474471872719696, 
      0.22731458591603984, 
      0.17509621113003032, 
      0.0875696661920172, 
      0.009931466503184268, 
      0.09940298656141677, 
      0.040430221084949494, 
      0.07731337402472303, 
      0.05420015200673115, 
      0.04222693006800613, 
      0.511832803397912, 
      0.010181165072091046, 
      0.11114737651286058, 
      0.11282648891285277, 
      0.10597025739873076, 
      0.03952529259618927, 
      0.012162362003586977, 
      0.006659374873541184, 
      0.08317838353939824, 
      0.1433037677554609, 
      0.062031171438692405, 
      0.05779860112295208, 
      0.020692415984002167, 
      0.0835478708860212, 
      0.04685188646436241, 
      0.06021718052298488, 
      0.06823323121662997, 
      0.08710721641525496, 
      0.06392264701897446, 
      0.01268375741354567, 
      0.07799972489297793, 
      0.03123285595607551, 
      0.08052396124662992, 
      0.017220191653319443, 
      0.08295796725133936, 
      0.04460019932299094, 
      0.058301257216012016, 
      0.10786189160868907, 
      0.09414197994067024, 
      0.06957168493706649, 
      0.0633945687418315, 
      0.06696988609719913, 
      0.09053672234627066, 
      0.046909667740289575, 
      0.10395422793626462, 
      0.04048556656061221, 
      0.048747778603957154, 
      0.024297358443346226, 
      0.01769587799332572, 
      0.017476157972089783, 
      0.06559675040852772, 
      0.03012203652842825, 
      0.020459288342167727, 
      0.022758333596224353, 
      0.07674781883194393, 
      0.23685974257768536, 
      0.05563359373656214, 
      0.03894172397058493, 
      0.08925238654331225, 
      0.017308517121492905, 
      0.08857404220003959, 
      0.04715281793364563, 
      0.00966859307963324, 
      0.04872857881381949, 
      0.058706980218552925, 
      0.04392620607945095, 
      0.10992557549539919, 
      0.04366200256212775, 
      0.166458321174317, 
      0.08753171863443863, 
      0.09195702683586887, 
      0.01975676900090488, 
      0.04880520162745894, 
      0.5418150923980634, 
      0.16169316550736618, 
      0.05775881310013661, 
      0.0761024620466024, 
      0.24934951641298028, 
      0.008152535437213728, 
      0.0995991796941959, 
      0.07217860113534276, 
      0.033388332184183196, 
      0.21674415659928323, 
      0.22377428200933042, 
      0.09384384872505037, 
      0.10157589477557459, 
      0.08305264785767504, 
      0.03349566847302825, 
      0.1073770007480799, 
      0.04473795830620258, 
      0.0236847731019009, 
      0.06466209292685791, 
      0.04841303820793698, 
      0.05301136771117609, 
      0.038669802015215166, 
      0.08498214686535653, 
      0.02096256234717863, 
      0.07786689935506336, 
      0.14022134717937995, 
      0.21339540666603077, 
      0.06948160800786567, 
      0.05644833938557358, 
      0.010656687724259943, 
      0.024482344704985576, 
      0.23385571935127658, 
      0.015717887941484703, 
      0.06153060862328308, 
      0.027613399832418974, 
      0.06876721390520091, 
      0.023534150132591768, 
      0.005848457399623534, 
      0.10607792246240566, 
      0.08749433867994497, 
      0.03958132157458481, 
      0.21506070017510595, 
      0.05085511523485921, 
      0.2136167339170409, 
      0.19858715461599363, 
      0.08488153642243913, 
      0.03820128412697192, 
      0.09026911341070647, 
      0.024844132972459458, 
      0.03822986168272304, 
      0.09831921706959894, 
      0.026194883201562245, 
      0.0724727626027587, 
      0.09162415574571033, 
      0.0680509038409224, 
      0.04804792198076752, 
      0.07079054081712392, 
      0.08562501255955265, 
      0.0753545455004145, 
      0.06586938679995295, 
      0.024788078706878894, 
      0.024924573742146724, 
      0.1467269031784483, 
      0.04424495841879246, 
      0.009831996080944577, 
      0.04138733635147034, 
      0.1947497367065562, 
      0.06187374939064097, 
      0.034506723225531215, 
      0.006087180627789969, 
      0.44188189913974685, 
      0.14587886366108607, 
      0.0077914237560695754, 
      0.03912849489125912, 
      0.7210507546164702, 
      0.029803139942644774, 
      0.02152600170899699, 
      0.10156896597124113, 
      0.06460622473815414, 
      0.04387500818284973, 
      0.05511578255458134, 
      0.07056326895943657, 
      0.012829175867273817, 
      0.05892372304048134, 
      0.09767658711839994, 
      0.030040619764852228, 
      0.08249897058238194, 
      0.10739188585928053, 
      0.4299798615402866, 
      0.008413563150806094, 
      0.013520945000595842, 
      0.10578702244703546, 
      0.25771879523903185, 
      0.07435152803591812, 
      0.023945446269848427, 
      0.06929808290314178, 
      0.04728616964499502, 
      0.06509876923386754, 
      0.01229585306642807, 
      0.028003196738357355, 
      0.054760580722270684, 
      0.10345003590122162, 
      0.06041507256424685, 
      0.065466041792835, 
      0.35767404596766866, 
      0.2074247267560426, 
      0.06326518935469634, 
      0.167598388661891, 
      0.007213402303212461, 
      0.08673849439675586, 
      0.09229227528584101, 
      0.0338083725879542, 
      0.059102256791316046, 
      0.014158803748896472, 
      0.5269031256862396, 
      0.021732023437299578, 
      0.07471026104800292, 
      0.07022574517838966, 
      0.011350856458204661, 
      0.06477941111717278, 
      0.03881314686491893, 
      0.009740257319522749, 
      0.09732489793456556, 
      0.3409999030846993, 
      0.06205149866221895, 
      0.09647703010764445, 
      0.11733653091737785, 
      0.10477518355435547, 
      0.06416750195069562, 
      0.10070641566597259, 
      0.13886515360421864, 
      0.0773327012017163, 
      0.03161396472449166, 
      0.05668999835149926, 
      0.026526812700388962, 
      0.03567370869427839, 
      0.012956768726356538, 
      0.010637380594089746, 
      0.11462159325652499, 
      0.012251570402490242, 
      0.022337902670693112, 
      0.044573146784533696, 
      0.025952287014227117, 
      0.12708235361202683, 
      0.014665933376439946, 
      0.05157581049135236, 
      0.09172372192867358, 
      0.07981016711198992, 
      0.08506832555250406, 
      0.04827475674995836, 
      0.06217270038150915, 
      0.048040571606718555, 
      0.05691338956758592, 
      0.04367142384868263, 
      0.049363590653294, 
      0.06042754362189263, 
      0.15311124300788184, 
      0.10426282667073167, 
      0.0516703759351003, 
      0.06799378579316141, 
      0.018232326423438874, 
      0.4779100605852709, 
      0.3472961072974031, 
      0.04519758639354967, 
      0.09403809297556683, 
      0.08627557144305129, 
      0.05995333879972404, 
      0.23990359815360293, 
      0.05430859872358258, 
      0.046743649379778804, 
      0.23311951768928144, 
      0.008457507579096466, 
      0.08563829186662039, 
      0.05286003770731963, 
      0.08369554632732379, 
      0.05184506338092374, 
      0.06658432176295363, 
      0.014752758895626937, 
      0.07766246931582, 
      0.022145617929223763, 
      0.00412941813209908, 
      0.031488591070745954, 
      0.09311893905824888, 
      0.05411944757561917, 
      0.01446833793957062, 
      0.10547660893138502, 
      0.1532566792280978, 
      0.032077561714031075, 
      0.04750321430861173, 
      0.025885873899470387, 
      0.09960278735094957, 
      0.05314683416865106, 
      0.10387768029717734, 
      0.06477589047214691, 
      0.08607776887168242, 
      0.01961815788250044, 
      0.031598869861680264, 
      0.11420191363728104, 
      0.40515287300471825, 
      0.09397642927372368, 
      0.039582663970803324, 
      0.051840773068851285, 
      0.09237938444006917, 
      0.04364360766197031, 
      0.05320718844197768, 
      0.053749013909235, 
      0.014426634200970862, 
      0.07623130541114663, 
      0.038970859553402876, 
      0.10189957969060504, 
      0.08443259122985, 
      0.041836601925043224, 
      0.08342379977663539, 
      0.06891852654967208, 
      0.09382629925225178, 
      0.36705788601523404, 
      0.0413517360376755, 
      0.034967829044041825, 
      0.02080010879471332, 
      0.0763243348238203, 
      0.05345606671161128, 
      0.10894553866449297, 
      0.05752611725263111, 
      0.032820213116798926, 
      0.058195163637873165, 
      0.015226131979807473, 
      0.06952513707630734, 
      0.7167878009797224, 
      0.02353397231111843, 
      0.07165565314971319, 
      0.14926410605302315, 
      0.012142695734212802, 
      0.050822411521075854, 
      0.3531597388446246, 
      0.1958462756460877, 
      0.008957478506300288, 
      0.014967564285344712, 
      0.1448758521490196, 
      0.10572638641309343, 
      0.07714429763799426, 
      0.09537147350072284, 
      0.1041307369824156, 
      0.01482315940872838, 
      0.06615711899273569, 
      0.00922073117477931, 
      0.033001293041999676, 
      0.08909343801738388, 
      0.044767328442206225, 
      0.14563622242475827, 
      0.2081210337751509, 
      0.010342406571332553, 
      0.06872153396500257, 
      0.2080923751042421, 
      0.03702792505443078, 
      0.024744087209435817, 
      0.0760985356523193, 
      0.10140593991501749, 
      0.026580029265212596, 
      0.05224816000859905, 
      0.01972073895473761, 
      0.04196325247898076, 
      0.0796328809433732, 
      0.08271258915435709, 
      0.2253380916016612, 
      0.05963592144625134, 
      0.08528175667396175, 
      0.06691853296368461, 
      0.06462464420069004, 
      0.07813186691001689, 
      0.0396248976898031, 
      0.062053577511576176, 
      0.06757261719419178, 
      0.05388092031478211, 
      0.031408368974164054, 
      0.05963988571291513, 
      0.06467436148036786, 
      0.03144651442585568, 
      0.09231512439302311, 
      0.11248855601703255, 
      0.04147968735507761, 
      0.016571056991464984, 
      0.04972296332709729, 
      0.05391041046760571, 
      0.03778178444165184, 
      0.36431158284403237, 
      0.04773202926621107, 
      0.07187799486905798, 
      0.056591681735680174, 
      0.05505232578343007, 
      0.05547196022892677, 
      0.11281205464874512, 
      0.011916255585128746, 
      0.07409105309393814, 
      0.04852667966441967, 
      0.0698592239896868, 
      0.062356894199356055, 
      0.07400740561497393, 
      0.08648741955488497, 
      0.008340598844922878, 
      0.03946292066615175, 
      0.12608181477508096, 
      0.02597250815880761, 
      0.34037120045872293, 
      0.0887330785715952, 
      0.04665922096048076, 
      0.05207127379550177, 
      0.05918485780973894, 
      0.03212487655974123, 
      0.15838230137742118, 
      0.08103852483276726, 
      0.053741892699531585, 
      0.012620220458255825, 
      0.08856354815829959, 
      0.05625160514553622, 
      0.06615469663028208, 
      0.0961288199030552, 
      0.012163616164369792, 
      0.04806974688471605, 
      0.10256897126487974, 
      0.02902523680037675, 
      0.11615585899170738, 
      0.09507021463289206, 
      0.0830516197170476, 
      0.05145336772055676, 
      0.0881297092983671, 
      0.022833004057673738, 
      0.04921827982473072, 
      0.07541246175213555, 
      0.07868336412659037, 
      0.0869497000154014, 
      0.34872337837314027, 
      0.02064744383785265, 
      0.10482803815961685, 
      0.08206613673254215, 
      0.3450711546183957, 
      0.09983983966444873, 
      0.06975365478956191, 
      0.09355789475861032, 
      0.04555274689754376, 
      0.08290335693981579, 
      0.5577978583338227, 
      0.09147734903182107, 
      0.2086768448402143, 
      0.10297294273873504, 
      0.05341746177236225, 
      0.0293720159080847, 
      0.032230812062069146, 
      0.06048237054666574, 
      0.09644350189223361, 
      0.07398355879219654, 
      0.06383716723742926, 
      0.009208701637106322, 
      0.026238224499466258, 
      0.011188764489635206, 
      0.06348819011090635, 
      0.0442278431397602, 
      0.038631136189477985, 
      0.09520602939961467, 
      0.10111189785710234, 
      0.11366424703383965, 
      0.061328433985608964, 
      0.03590794399062095, 
      0.00743369140086009, 
      0.04293155675818783, 
      0.0217686449692105, 
      0.0745637931870174, 
      0.08965875265420016, 
      0.0967636344312799, 
      0.03749472390152366, 
      0.025578387433459915, 
      0.03564887094337617, 
      0.038673434236691964, 
      0.07065305105147837, 
      0.0541572645917715, 
      0.028813176346184684, 
      0.0825712830840448, 
      0.05482339969878918, 
      0.01166917491879598, 
      0.2858232607312429, 
      0.019537140172126367, 
      0.020423365664630377, 
      0.06935104036972896, 
      0.029227917104267927, 
      0.058290934968836715, 
      0.10711856522059625, 
      0.05284441436101385, 
      0.1014900862972925, 
      0.0744094049478274, 
      0.21051955272396977, 
      0.3042456060047102, 
      0.05147815622463788, 
      0.0890911188668405, 
      0.07260871530729922, 
      0.03274536492294665, 
      0.05699750171691055, 
      0.04190057699592594, 
      0.0488537867828888, 
      0.05813142568894815, 
      0.02674504280071808, 
      0.09130222485210378, 
      0.043456658124185914, 
      0.018499236843846793, 
      0.09906189628274407, 
      0.5274938643213416, 
      0.05076080515598405, 
      0.09252362274589966, 
      0.07476896592091259, 
      0.03211456756582447, 
      0.045907238439461345, 
      0.0412871041762823, 
      0.040372697759161885, 
      0.04229010609702424, 
      0.09604953917318561, 
      0.07399729286716672, 
      0.009930890957327387, 
      0.06796631010055838, 
      0.04952852707245287, 
      0.04691631866680299, 
      0.01292021210981627, 
      0.055975065617967106, 
      0.20409761637571486, 
      0.09139612111713641, 
      0.01848683599474427, 
      0.01633572789892844, 
      0.023122886643070748, 
      0.0711195230322549, 
      0.07370394749531896, 
      0.03876733910292136, 
      0.05075907709032379, 
      0.0980689302089162, 
      0.0944386193180491, 
      0.0660832642339801, 
      0.17703036479704617, 
      0.04161396181867072, 
      0.017272496289185875, 
      0.04288043670305483, 
      0.00717908838245711, 
      0.06123411385293918, 
      0.16826861305056534, 
      0.07116107181408067, 
      0.08219737473535171, 
      0.0907736338753836, 
      0.10131721103681472, 
      0.095755897940373, 
      0.055487917160957, 
      0.06996549629242396, 
      0.07346087452255626, 
      0.09587379427071228, 
      0.07552596584367391, 
      0.22478922289813044, 
      0.04448513612543317, 
      0.0745399517170896, 
      0.10982896292434977, 
      0.036432101467699575, 
      0.02566896325298468, 
      0.0158790582050142, 
      0.05888746583268677, 
      0.03563824460927293, 
      0.24731484839909115, 
      0.024466266541204734, 
      0.0803913479571299, 
      0.06671135856719901, 
      0.10526177927337382, 
      0.35817650669225937, 
      0.5634755183259653, 
      0.04675822307399658, 
      0.09260101445375596, 
      0.060342609036137626, 
      0.00755557800597826, 
      0.04176506484827917, 
      0.08304473127396046, 
      0.10432895140719375, 
      0.19267310420612396, 
      0.05374247830140476, 
      0.08695182185814465, 
      0.08053176916824017, 
      0.09107150174802114, 
      0.05115605037598509, 
      0.3002581449860864, 
      0.10138268883601496, 
      0.01138335214522428, 
      0.04941904493664161, 
      0.14039723065160117, 
      0.09732084382430715, 
      0.10341993949647822, 
      0.036227100156175654, 
      0.014339653706169748, 
      0.09954913625884709, 
      0.0191315500346127, 
      0.048493292903220145, 
      0.014415068040275881, 
      0.12607494271911032, 
      0.09805485147847327, 
      0.04743660324232459, 
      0.014211591097448916, 
      0.004241103655020987, 
      0.08608547179346654, 
      0.04348291774152722, 
      0.014755703910888013, 
      0.018140743327538664, 
      0.08355525997065966, 
      0.06913979897793368, 
      0.09429195307454123, 
      0.5761526488194936, 
      0.008218436739421998, 
      0.014394089384213734, 
      0.030759940217388784, 
      0.055431283007043294, 
      0.04579173475497339, 
      0.013686239501539143, 
      0.04998227963635112, 
      0.03842543386348153, 
      0.4416448881236889, 
      0.03441918313837473, 
      0.08695105235449468, 
      0.06182523274283402, 
      0.09390774088235448, 
      0.008447123693776155, 
      0.39551272220290906, 
      0.019407205628517648, 
      0.21238862284192772, 
      0.0973318935934167, 
      0.08607617208224302, 
      0.4089698605266922, 
      0.07664925526811947, 
      0.1574916454163296, 
      0.14586529356098066, 
      0.091957429318955, 
      0.10465042373667911, 
      0.010076700212318131, 
      0.02270632998403814, 
      0.026759275561947564, 
      0.09222333782721194, 
      0.08911993325786477, 
      0.015524054209091639, 
      0.07401885509293674, 
      0.03453108438929779, 
      0.09386983215423308, 
      0.04468493619263187, 
      0.05945173094091172, 
      0.01921956219525104, 
      0.07091435778645748, 
      0.07265451899948584, 
      0.039272686561467866, 
      0.03821320725449449, 
      0.44644516682731217, 
      0.034883221419675245, 
      0.07650080135707767, 
      0.06823213472562528, 
      0.02310795082775053, 
      0.03413999972484137, 
      0.08669213757866442, 
      0.025605875381873495, 
      0.1695570022419007, 
      0.01442056315596164, 
      0.07110990315243922, 
      0.05299602125699335, 
      0.014040779154447307, 
      0.04344658715253441, 
      0.07268264370243817, 
      0.010976977284080624, 
      0.06830069533911605, 
      0.03844932039465133, 
      0.09161249171246034, 
      0.05804583656662234, 
      0.08019000600386707, 
      0.01770359109932618, 
      0.030582451013544426, 
      0.07788353583328698, 
      0.06695972367908941, 
      0.06682670719181548, 
      0.158707132858773, 
      0.10149566528711174, 
      0.3774945771490383, 
      0.01837522777048194, 
      0.06752837054939109, 
      0.045864954314507725, 
      0.06765144689482366, 
      0.06429920301964764, 
      0.08553294328216451, 
      0.061239172687624646, 
      0.06984026611407336, 
      0.029051380404501122, 
      0.027686890051637485, 
      0.016520045997742077, 
      0.050571769468931375, 
      0.03131736552418263, 
      0.00773115253837012, 
      0.11044716088201177, 
      0.021667548252339897, 
      0.11693920195500072, 
      0.009072796415107838, 
      0.018616375304641886, 
      0.07921476538739085, 
      0.030450399258730516, 
      0.06119440536393217, 
      0.06535383942899518, 
      0.04675220116984533, 
      0.021519216683592034, 
      0.09989373554727812, 
      0.10944299330901709, 
      0.029602867111502448, 
      0.008984110189865705, 
      0.017595583298791632, 
      0.04836673193093679, 
      0.01087580351995828, 
      0.06553837931700475, 
      0.03423137298868466, 
      0.018485160533480472, 
      0.10729771878944429, 
      0.02793097308597735, 
      0.09778807271652991, 
      0.008432859303099529, 
      0.039173499109671044, 
      0.050315737346579334, 
      0.06398391129801982, 
      0.014440027728508064, 
      0.11282820818125465, 
      0.02072098330215728, 
      0.025826427807224106, 
      0.16932766260470505, 
      0.08479877807936119, 
      0.16178348021359462, 
      0.08570265798366868, 
      0.035145263435436475, 
      0.07325309033234226, 
      0.07106784871617662, 
      0.03458764345050246, 
      0.0294737216427433, 
      0.07712143102497915, 
      0.03492150991536372, 
      0.06290088625047861, 
      0.12241955228225056, 
      0.04346392530603374, 
      0.08074192833122093, 
      0.004349299401208241, 
      0.10178914985287875, 
      0.02936785196172653, 
      0.061097736994972826, 
      0.04698022590949968, 
      0.025490896523439183, 
      0.00890684120471123, 
      0.0754501886017622, 
      0.05702412598813586, 
      0.033847483231132756, 
      0.3578320480937862, 
      0.10957260865377283, 
      0.13220821120425805, 
      0.044160274765028734, 
      0.0213851347266648, 
      0.0319550444831442, 
      0.08357506227509642, 
      0.05070320203257735, 
      0.011336209696118257, 
      0.04149138094451412, 
      0.04008782070680245, 
      0.057273361859586966, 
      0.014052610685214729, 
      0.15202423403306, 
      0.028219122900942757, 
      0.023784823557906606, 
      0.10645617785028856, 
      0.04043594141847274, 
      0.06680758060153158, 
      0.022520255674283784, 
      0.03896896592199134, 
      0.7017921358184339, 
      0.02307608991218265, 
      0.07088340637999235, 
      0.2827792376661882, 
      0.060851492474811406, 
      0.013152829411842629, 
      0.2655521254700911, 
      0.08420860216020046, 
      0.08025207861610126, 
      0.0781980295555872, 
      0.0835978643978646, 
      0.038189640963728795, 
      0.011010542595286766, 
      0.03877557518375673, 
      0.0954098979224041, 
      0.1028017863470116, 
      0.08338786701851685, 
      0.0666148202839255, 
      0.020523298291357246, 
      0.04117977848718688, 
      0.269384632984479, 
      0.3993469593498397, 
      0.005653594520845876, 
      0.05404325476311552, 
      0.1463957031307811, 
      0.06128667081225446, 
      0.09155651432788482, 
      0.05074907520797545, 
      0.05824934328061246, 
      0.011395152339281492, 
      0.04531377190307832, 
      0.047431792531512765, 
      0.13959841322814714, 
      0.09527437265652569, 
      0.03919384252888512, 
      0.0428190918845348, 
      0.0962555380198881, 
      0.09959493711782991, 
      0.06403819265140454, 
      0.20822759900341253, 
      0.06068236760156873, 
      0.21162214062972592, 
      0.08017115081191879, 
      0.006133304123308518, 
      0.03299995170239534, 
      0.06976194044079372, 
      0.0934262795462527, 
      0.011793025962829232, 
      0.0309115856697931, 
      0.054499882358030494, 
      0.04951401027922725, 
      0.10545254273612507, 
      0.09658774288619938, 
      0.04528123829341185, 
      0.08532715596160638, 
      0.041413260474922095, 
      0.0691234951205822, 
      0.007604110922587802, 
      0.2947705387654231, 
      0.03513555292673707, 
      0.10149386288086278, 
      0.04332362074185686, 
      0.004892595063312587, 
      0.09137545086467673, 
      0.03495537603112979, 
      0.038961704180994886, 
      0.034596507726967214, 
      0.05588021348643954, 
      0.11587065610507931, 
      0.1835701105111268, 
      0.07541085112442264, 
      0.07708899594820896, 
      0.06775329086185101, 
      0.06689510074994327, 
      0.0210773356069297, 
      0.05819431799797187, 
      0.08503723820148898, 
      0.0793640115306623, 
      0.0618384772407982, 
      0.07144653286041293, 
      0.22665993970374354, 
      0.08099833827705384, 
      0.0425955360532344, 
      0.09504967706277391, 
      0.27798492006187486, 
      0.03291654684065728, 
      0.08908472640178848, 
      0.017343180901117753, 
      0.08902951376984809, 
      0.057406317611588493, 
      0.11771052458841595, 
      0.08236103048191276, 
      0.03432699247919132, 
      0.08680799674489947, 
      0.04104757467937706, 
      0.08498144315859037, 
      0.5083525836019701, 
      0.4814929942847697, 
      0.018007915843829513, 
      0.010158309609671604, 
      0.0672701787223558, 
      0.07755641243369966, 
      0.09787474772420295, 
      0.04948587103571065, 
      0.10675810153413254, 
      0.013111470923274436, 
      0.024272466329999937, 
      0.034213322262199294, 
      0.08265332040714991, 
      0.014904289227013576, 
      0.07455998745306427, 
      0.07508745117456929, 
      0.10986209798856006, 
      0.038229933782357256, 
      0.06839793933472132, 
      0.041628077034430624, 
      0.24450813390208737, 
      0.04887950452229176, 
      0.018033143730419435, 
      0.0396200050602707, 
      0.058593504706196134, 
      0.14395053098261856, 
      0.09124247946144987, 
      0.08024457714850854, 
      0.39947130358366356, 
      0.09018305401813845, 
      0.02247023664849472, 
      0.10659909337429578, 
      0.1403989234119454, 
      0.024280258853545053, 
      0.01269497151556967, 
      0.0676230524133178, 
      0.04362537066730855, 
      0.01037926375350273, 
      0.007245189292842531, 
      0.07612875407148645, 
      0.024542935063500197, 
      0.028889584494944928, 
      0.02399782710885781, 
      0.3873200264639024, 
      0.06304953034504865, 
      0.007477021891007712, 
      0.03710586023574944, 
      0.053436985902901774, 
      0.03128872837279748, 
      0.054329466284379124, 
      0.3987143620961462, 
      0.00957789513415997, 
      0.015428889777800341, 
      0.07854946736678314, 
      0.08173755824137739, 
      0.015745371704517203, 
      0.07848588428760941, 
      0.006985645369603579, 
      0.10302593585224382, 
      0.08090075759965376, 
      0.19641340082650804, 
      0.03796292623378369, 
      0.12942014328519336, 
      0.03146650353999367, 
      0.042320333345668835, 
      0.09532988265863156, 
      0.02674784370445866, 
      0.07490993601898961, 
      0.07684617251688372, 
      0.0106597439366313, 
      0.029615646159024428, 
      0.05846010483001812, 
      0.22641856515226044, 
      0.017790546859499115, 
      0.1283222731445289, 
      0.06279100437852381, 
      0.09121953788171641, 
      0.6138682545883613, 
      0.13016750497190238, 
      0.047462642859432004, 
      0.05714988856982322, 
      0.033355455736913765, 
      0.0716349880033408, 
      0.10425461275438223, 
      0.11396676812232429, 
      0.013277700739498096, 
      0.028149774020190373, 
      0.008847078184876777, 
      0.062043907901938894, 
      0.06138340925974884, 
      0.025806981463191114, 
      0.02120754107890974, 
      0.10137141375662032, 
      0.08281292387702119, 
      0.06137397123647098, 
      0.025315533485627668, 
      0.0872560900067372, 
      0.04750747552292164, 
      0.09438325518664743, 
      0.06189282041531826, 
      0.08485513573703056, 
      0.08133232492932807, 
      0.05919830665447739, 
      0.06748673002236308, 
      0.012008505934751917, 
      0.026822356449570622, 
      0.03392665737734299, 
      0.06374669558302082, 
      0.05791026760676231, 
      0.052511268304621404, 
      0.020720878585600552, 
      0.07451355329275212, 
      0.26614521848168693, 
      0.09510739516485328, 
      0.09184116261982493, 
      0.08314108841420516, 
      0.22114393374476418, 
      0.06519517550086973, 
      0.06179972277938664, 
      0.02453104911588526, 
      0.1059469939150388, 
      0.17861391576289762, 
      0.025909345671076993, 
      0.11396509097744581, 
      0.04772073139112768, 
      0.08686950196557998, 
      0.007384000953122831, 
      0.04273700640081265, 
      0.3983562038464521, 
      0.15220903600016666, 
      0.45856970839704314, 
      0.08248580259960933, 
      0.07287943783244798, 
      0.03532491593125436, 
      0.03475151074828249, 
      0.021218017850727914, 
      0.053743394927264584, 
      0.04602973506580964, 
      0.4340474284753081, 
      0.06640786169629549, 
      0.06965933651873459, 
      0.012306879890584314, 
      0.045774944757904244, 
      0.017187713197151795, 
      0.4672321056634698, 
      0.09633490834431595, 
      0.10716829749473547, 
      0.014758841651055883, 
      0.05410315433725528, 
      0.027345547964353286, 
      0.09465580660700891, 
      0.050627091175058314, 
      0.10369830642737697, 
      0.07701565556416326, 
      0.08562610449441371, 
      0.04129620312850001, 
      0.02135903134544926, 
      0.07987276914522992, 
      0.20811082031652497, 
      0.009296431772752009, 
      0.015886430793153983, 
      0.021606954385781398, 
      0.047474172489119414, 
      0.6945214001081508, 
      0.04199214922186336, 
      0.1741356171396651, 
      0.041618293540600086, 
      0.06695050732969139, 
      0.21526377818164558, 
      0.05887238017850454, 
      0.09634225095102596, 
      0.07609575085175314, 
      0.11249839843051271, 
      0.07177468040041513, 
      0.028982157746353022, 
      0.05692676132575788, 
      0.06731683221630819, 
      0.03877569889290463, 
      0.10564993772209512, 
      0.040750987759117265, 
      0.0424193722988559, 
      0.09345213774682669, 
      0.05264488538669427, 
      0.04887977588831992, 
      0.059283541057822645, 
      0.07678227953946515, 
      0.1312164565052291, 
      0.01955097367858375, 
      0.01497987634993353, 
      0.00682924176592038, 
      0.09142631813868972, 
      0.02402716837534158, 
      0.03496088233868784, 
      0.4261923485863571, 
      0.038579148759016, 
      0.05164849149267174, 
      0.00874463910249684, 
      0.04268517710484857, 
      0.05008139844429805, 
      0.02715461978005164, 
      0.040453583303208036, 
      0.0573710965899377, 
      0.034269136807478055, 
      0.22145550042884143, 
      0.09243786568685287, 
      0.23732081415267256, 
      0.01663273961281951, 
      0.0516761274627306, 
      0.10289675302791276, 
      0.07524362577141305, 
      0.16532366393435885, 
      0.044862313975436795, 
      0.017819741447223224, 
      0.013444328860082327, 
      0.07907901083225022, 
      0.02745441285162071, 
      0.07826487672330885, 
      0.02736086515669567, 
      0.04785221838440704, 
      0.07352111347505282, 
      0.03635342239747809, 
      0.05421501581477207, 
      0.06894207985953135, 
      0.10576924720967708, 
      0.08373740128141857, 
      0.04848424152639208, 
      0.06494014641387405, 
      0.19858366938244496, 
      0.008586260137676719, 
      0.01748406983031889, 
      0.022956958155525755, 
      0.050772303048431944, 
      0.037927348517786494, 
      0.038321713715582933, 
      0.018988011606036193, 
      0.09852243463665765, 
      0.04979629945166962, 
      0.10251036922578036, 
      0.055531712287406804, 
      0.034196666565098205, 
      0.18228996482135823, 
      0.10645057228071074, 
      0.0870047338458242, 
      0.05131144522519154, 
      0.0978877449194751, 
      0.04439655752371461, 
      0.07017727643101734, 
      0.08118882000305487, 
      0.4350492842625499, 
      0.1242949788796591, 
      0.06440934418075615, 
      0.03521343643676688, 
      0.09343448245808236, 
      0.026804612118038793, 
      0.09898527607528873, 
      0.03522126802763382, 
      0.1220643648959554, 
      0.07006687937792475, 
      0.0937147912196108, 
      0.020420333720764457, 
      0.03654590016366867, 
      0.09786292906719506, 
      0.07132805642741648, 
      0.10769079423819286, 
      0.40654164830529416, 
      0.05100253711083576, 
      0.6274388958882776, 
      0.06775086209231113, 
      0.03855593846702626, 
      0.019084725736666888, 
      0.10251407589878188, 
      0.03081549751229327, 
      0.01907964598124422, 
      0.037749695021715324, 
      0.05388185914485614, 
      0.07208189588995506, 
      0.08423421740528494, 
      0.044233137790443466, 
      0.23924579783743333, 
      0.07983947504992765, 
      0.037060356595265104, 
      0.07849179360019645, 
      0.09311254028909825, 
      0.08296438216286985, 
      0.10130287023696657, 
      0.0566544827035053, 
      0.06076774628869649, 
      0.3182641848352329, 
      0.08225317545884189, 
      0.07549134100690118, 
      0.2609769245519506, 
      0.026761119935285696, 
      0.018866331607009883, 
      0.1653046110974462, 
      0.006287832323941831, 
      0.038608087537616624, 
      0.04334970233375452, 
      0.029668252012017345, 
      0.07183005598420128, 
      0.4049110146676961, 
      0.04059731890971185, 
      0.11142830575674438, 
      0.07378101101486688, 
      0.010007197852607648, 
      0.35884887319385067, 
      0.22683434955938958, 
      0.013352030990084382, 
      0.06927893055029338, 
      0.02417192020677558, 
      0.08165872660798104, 
      0.1012739868648804, 
      0.04523799672713338, 
      0.008485767126306023, 
      0.03864188822849485, 
      0.044151081747663336, 
      0.07205337329880565, 
      0.03357142967686161, 
      0.0860084047801845, 
      0.08239018995797386, 
      0.09934165303479517, 
      0.24889867420296144, 
      0.08751683634488193, 
      0.023797426211746638, 
      0.02929769056114379, 
      0.03155038206033658, 
      0.040470497686447754, 
      0.055458904265627516, 
      0.3302727412414734, 
      0.0492729051295496, 
      0.007491030121114984, 
      0.05087598212706885, 
      0.0396370714486534, 
      0.07044846567760404, 
      0.07023806963148978, 
      0.0651858661105492, 
      0.08621054013172627, 
      0.05507388438489436, 
      0.03875241758906499, 
      0.05071682238681371, 
      0.06509542719050948, 
      0.05159522899439776, 
      0.02551356106211677, 
      0.07219531028168208, 
      0.14552463751848324, 
      0.08397971749429674, 
      0.09690083242514287, 
      0.34409500861268816, 
      0.007969328798109191, 
      0.0409467361902354, 
      0.024089926676640814, 
      0.008629911373250832, 
      0.10409067282948316, 
      0.05191823238829042, 
      0.25468395144491573, 
      0.034525626142978834, 
      0.194574355540082, 
      0.02784377020030501, 
      0.07886611329937256, 
      0.017789799573950323, 
      0.062283167029430445, 
      0.09730463162042909, 
      0.06608940657711669, 
      0.039060287727777726, 
      0.008554048974008906, 
      0.015834695547453526, 
      0.07499456621387696, 
      0.17626090425183022, 
      0.07497510283362775, 
      0.10374507752593018, 
      0.048303061929482694, 
      0.06467813419613191, 
      0.08303668640555473, 
      0.010230955670869936, 
      0.035076019823292504, 
      0.06404902278886002, 
      0.107538823090944, 
      0.08865319063535933, 
      0.008667573477368067, 
      0.07805393137333289, 
      0.21751927137515248, 
      0.021638413727506134, 
      0.07482881576038194, 
      0.12271872003080982, 
      0.07309728389983236, 
      0.030682373847113333, 
      0.046515678833047074, 
      0.04810966581547529, 
      0.029776762560816145, 
      0.05754216948394565, 
      0.10360105885028163, 
      0.025727415085330774, 
      0.04590447528887578, 
      0.05435238331978477, 
      0.01826703870375341, 
      0.02279018335042676, 
      0.20893179403736073, 
      0.051867973244680954, 
      0.339947032303614, 
      0.08585801775948441, 
      0.03414240188898717, 
      0.2582461088768982, 
      0.03402371734237179, 
      0.11187055152409987, 
      0.09074606471803899, 
      0.05664408051285577, 
      0.046199739330063716, 
      0.031287713647437945, 
      0.12134676554067388, 
      0.0579161267669542, 
      0.07529888183523616, 
      0.02208815363628973, 
      0.05966558293746439, 
      0.06201478104416209, 
      0.4116414896466892, 
      0.062811964883512, 
      0.07897303534864077, 
      0.022254464882110223, 
      0.03323384031746189, 
      0.08483083950983321, 
      0.08107967811109099, 
      0.0311038846245229, 
      0.035464809157688786, 
      0.02688304013963599, 
      0.05119359864143204, 
      0.11004711643712312, 
      0.022754195504052502, 
      0.21013872401007083, 
      0.026035810232291238, 
      0.0812534734078449, 
      0.03161164117177142, 
      0.33084726710060874, 
      0.030620641254344015, 
      0.09234921391335961, 
      0.048533449203613646, 
      0.01602108294704885, 
      0.09204980842541496, 
      0.01815732851323815, 
      0.3189792149814995, 
      0.04726804707541744, 
      0.05897641010712035, 
      0.011821344392808436, 
      0.009616432393306553, 
      0.16810226585312046, 
      0.31586895570877604, 
      0.11209881060265729, 
      0.09020893342043697, 
      0.009679289786252345, 
      0.07770175025242185, 
      0.09913203191625461, 
      0.06750023489310805, 
      0.5856013816485696, 
      0.06345185445910068, 
      0.06656031354402303, 
      0.10259413340358824, 
      0.034330276970022014, 
      0.057610779933244545, 
      0.2804407028062271, 
      0.03603074296294049, 
      0.320537020293972, 
      0.04514139198149932, 
      0.03678789899022557, 
      0.1534469231341753, 
      0.04188763697984249, 
      0.0639152818564197, 
      0.07931102377763882, 
      0.020252220457369546, 
      0.08713323263439861, 
      0.09981721528800355, 
      0.17756536208587093, 
      0.023810616330261346, 
      0.1294093350357563, 
      0.17332280693966426, 
      0.015084403745635994, 
      0.09719574246373677, 
      0.013870509388195531, 
      0.44825131905554383, 
      0.0138377728167775, 
      0.013985054068449394, 
      0.1677110967136273, 
      0.06058944862834157, 
      0.06430616586283898, 
      0.08058707943882917, 
      0.014341901934228915, 
      0.08472354685121859, 
      0.10574972970490289, 
      0.05045131238110565, 
      0.08497915369451847, 
      0.08149666831976073, 
      0.07759028256999903, 
      0.05742535161909451, 
      0.10138755739949325, 
      0.04055548271657542, 
      0.09715785775678168, 
      0.03855025879484461, 
      0.0662672116563604, 
      0.13471780069622694, 
      0.02025243766039298, 
      0.06277994318646268, 
      0.08191196308010282, 
      0.09091533300970024, 
      0.07545913692658807, 
      0.05203416207048441, 
      0.08863132441091147, 
      0.22333256342517863, 
      0.02792244836424855, 
      0.17137538559268706, 
      0.058332727052403555
    ], 
    [
      0.29451939484773704, 
      0.2136830414153491, 
      0.16545916530322363, 
      0.2982380115189423, 
      0.24400811631452762, 
      0.23006590125931414, 
      0.23201666722189532, 
      0.09752583998889511, 
      0.2862866767513245, 
      0.23260578829048567, 
      0.2496023218993568, 
      0.1389414626501853, 
      0.2610377118210721, 
      0.2594373249805685, 
      0.3026058651855004, 
      0.08445927389045434, 
      0.17626404744060067, 
      0.27641081945463486, 
      0.2936891345269756, 
      0.264734683255733, 
      0.2281468188628656, 
      0.2556002670934823, 
      0.23263020690273342, 
      0.29662734442394645, 
      0.2696561155945133, 
      0.23097835858131366, 
      0.2305449499246492, 
      0.28855807500572006, 
      0.2269776831997891, 
      0.2882642465933227, 
      0.23206612635409557, 
      0.14422301015142133, 
      0.21382538303138837, 
      0.2533594544879184, 
      0.26891343392369316, 
      0.21159552909734572, 
      0.22316758549435867, 
      0.1774809780994938, 
      0.1319355268372565, 
      0.22957001718413858, 
      0.25420859144373076, 
      0.3085417605702727, 
      0.2623096658822769, 
      0.24599841683704737, 
      0.24579469713711222, 
      0.2389883388345279, 
      0.27089851207508253, 
      0.27131724323826717, 
      0.1495354550341794, 
      0.2868483100303601, 
      0.263891722253035, 
      0.29515791863057805, 
      0.25396371649310473, 
      0.24957553509617902, 
      0.17982899076735878, 
      0.08895596480344757, 
      0.4236956660812679, 
      0.27834409486810663, 
      0.2511593029145543, 
      0.21342682173243058, 
      0.22926130661288546, 
      0.1248055700014609, 
      0.13965245550571836, 
      0.17129354738134886, 
      0.22833259763365185, 
      0.2869387766224789, 
      0.14145230166366252, 
      0.28828139737170233, 
      0.07927689516323448, 
      0.24105965720672382, 
      0.24776661209432077, 
      0.2895115948873342, 
      0.22810014006451798, 
      0.04398101611084149, 
      0.19000570143504464, 
      0.24039878329860237, 
      0.24499988753234597, 
      0.2708366800201324, 
      0.2564770267164368, 
      0.27929075780088486, 
      0.27633497780840727, 
      0.16831674164923158, 
      0.20639920915796847, 
      0.2937706359348334, 
      0.2725243912320444, 
      0.21763307556320713, 
      0.22967419167021388, 
      0.19883143147034577, 
      0.2262919631056819, 
      0.21518609706381125, 
      0.27209721642796597, 
      0.1828812166758645, 
      0.3041005279097057, 
      0.2929357290721394, 
      0.26772365684671817, 
      0.16356490692951475, 
      0.2868507042594399, 
      0.19505874478065469, 
      0.2442887350212819, 
      0.21556889706899882, 
      0.09456138515660795, 
      0.24585277672105438, 
      0.25836381555967886, 
      0.1062894608038811, 
      0.141377885221628, 
      0.2175862535150834, 
      0.29143606038936526, 
      0.29627957961674495, 
      0.23129241017508598, 
      0.19052654154245838, 
      0.18425250561365994, 
      0.2211752428431961, 
      0.14587025086737154, 
      0.28048193556749984, 
      0.12334713879846386, 
      0.0412533659257229, 
      0.2718147772249196, 
      0.1420491178859123, 
      0.26028656797172955, 
      0.24068758054255138, 
      0.2431141329499524, 
      0.27761391519661544, 
      0.1493849005243978, 
      0.2673622783000729, 
      0.239945869391628, 
      0.18697435351289665, 
      0.2348486671405758, 
      0.23427047479969113, 
      0.11013726494946824, 
      0.26303236640424243, 
      0.2401110453912285, 
      0.18394594548465037, 
      0.24622313154355563, 
      0.2687006857973071, 
      0.28781331233080026, 
      0.24911310461100014, 
      0.1820055580638888, 
      0.23322216771712806, 
      0.14323428616266856, 
      0.15429794233285532, 
      0.27092503448084304, 
      0.25061817356735283, 
      0.2698597351369334, 
      0.13926676769200214, 
      0.11708214991849909, 
      0.16180230114642322, 
      0.042613662229330246, 
      0.0691083452449823, 
      0.887335547625966, 
      0.24275926507152826, 
      0.2803984441814716, 
      0.21869824305557423, 
      0.2741627396632596, 
      0.3211875480162851, 
      0.29479672476293795, 
      0.1911410183836092, 
      0.18193559674987686, 
      0.2262232576149373, 
      0.08652486077710587, 
      0.27748248499535766, 
      0.21008838961881848, 
      0.3158028647311996, 
      0.27421325100088073, 
      0.26480503561274404, 
      0.16522914157481972, 
      0.23100373202323635, 
      0.27726274671184636, 
      0.31121284737511035, 
      0.2582872053553711, 
      0.25710220254421756, 
      0.24355026310493577, 
      0.2107206047094676, 
      0.24777540047545732, 
      0.2755050106381661, 
      0.09790733663914962, 
      0.27902564834419663, 
      0.2891038800103936, 
      0.26179511632299785, 
      0.300068509855015, 
      0.040341238979979724, 
      0.2713649350918183, 
      0.32716768707732163, 
      0.1940832560270621, 
      0.06566281584820709, 
      0.322771225027693, 
      0.10594685073242249, 
      0.2832663037452749, 
      0.1411751858744325, 
      0.19536986574718118, 
      0.2736434019610331, 
      0.1295197926090153, 
      0.3101608293056626, 
      0.2662665683209075, 
      0.08080503023159066, 
      0.26215031913504677, 
      0.2543915353870574, 
      0.27293883791562834, 
      0.256124487118997, 
      0.2195914390639143, 
      0.094057377076009, 
      0.11254963842948483, 
      0.2869312903957988, 
      0.2036126197469301, 
      0.1849683855901711, 
      0.3146143957714813, 
      0.2063643299063185, 
      0.18701288021330853, 
      0.3161512151287563, 
      0.2262658636470807, 
      0.28261812561496663, 
      0.2997284357552655, 
      0.243160703475784, 
      0.13521377067676613, 
      0.22922505996497944, 
      0.23893546372559318, 
      0.27536989865759365, 
      0.26419900111043404, 
      0.24504434452619328, 
      0.0926675861396166, 
      0.17842788589031788, 
      0.2463863346377446, 
      0.28356416545876406, 
      0.21361136902368882, 
      0.2373616820600105, 
      0.2177635699704395, 
      0.26150969615075764, 
      0.22204599212178955, 
      0.2753738763159802, 
      0.1950958101469611, 
      0.23634527426555543, 
      0.2567685248109684, 
      0.2508994715518251, 
      0.409440059610949, 
      0.260364038999086, 
      0.2579908303116107, 
      0.30257388091946935, 
      0.2537736546645728, 
      0.13249442586567783, 
      0.2855212182955619, 
      0.24684170867349586, 
      0.24948949810418158, 
      0.3278601215080608, 
      0.17805392424684913, 
      0.040748102843098134, 
      0.09397408783275944, 
      0.233498038328211, 
      0.061813436052484065, 
      0.059036562858217505, 
      0.10074465433590418, 
      0.2633348621997299, 
      0.09624509716422462, 
      0.1755369503960032, 
      0.2213189273957106, 
      0.20986782155431521, 
      0.06341586066433154, 
      0.2412861011079557, 
      0.45471021170943693, 
      0.30176456913536714, 
      0.17915823144627668, 
      0.2975010382551122, 
      0.2735763042791719, 
      0.25502160431010173, 
      0.2274662103017136, 
      0.2308681452023395, 
      0.21262018503630004, 
      0.12078493250742273, 
      0.28936554194815284, 
      0.22982191821566011, 
      0.2098533142159443, 
      0.2834776319022076, 
      0.19127169780968503, 
      0.21888912563096394, 
      0.26815051690031955, 
      0.25631823763922124, 
      0.30264352621177615, 
      0.3047952048811767, 
      0.31696328418166303, 
      0.2668327210726425, 
      0.23739790595434274, 
      0.26584225282617285, 
      0.3039289460275533, 
      0.256697657684781, 
      0.05886414032716494, 
      0.26094402399678873, 
      0.2663137627555058, 
      0.23119045472867325, 
      0.23337928490152246, 
      0.2737334608761214, 
      0.18575588808479543, 
      0.2681084248260131, 
      0.25337378630616764, 
      0.059877315100829366, 
      0.183561484522428, 
      0.24439445933793347, 
      0.18869114060009207, 
      0.22238126127253915, 
      0.20624254583261117, 
      0.07030475695289677, 
      0.24666150217256408, 
      0.2876115949298659, 
      0.30000205446492995, 
      0.24148478832368872, 
      0.30108170835447207, 
      0.26913531073866465, 
      0.27259696148047263, 
      0.2980283177998195, 
      0.3571307497044934, 
      0.2429334894339413, 
      0.1355633562837006, 
      0.26834451446027113, 
      0.26229061089204736, 
      0.3073196622956842, 
      0.30425570114439204, 
      0.22781942101138486, 
      0.2198635302397861, 
      0.10099177637487435, 
      0.2747070955992068, 
      0.2551083960775195, 
      0.3311414301508389, 
      0.2032970105449006, 
      0.2835808925223081, 
      0.2957530962468582, 
      0.2525288872019167, 
      0.2697739574619669, 
      0.22419241029821865, 
      0.26127150315786, 
      0.2233010770494699, 
      0.2363536729516686, 
      0.2546348551855224, 
      0.2904640821751706, 
      0.2896907167600576, 
      0.3007721200956823, 
      0.22706798693704966, 
      0.2581835980202452, 
      0.28502016722447854, 
      0.25016625715448293, 
      0.05390922045822176, 
      0.016951821479140778, 
      0.2508739186586725, 
      0.16732709307559068, 
      0.22937119936379563, 
      0.3101619854957199, 
      0.3058389152899095, 
      0.29057651212682295, 
      0.268544597103414, 
      0.26883214080686124, 
      0.30957679115622155, 
      0.15784520708594618, 
      0.189174135906067, 
      0.16723009830403843, 
      0.14538886907097437, 
      0.3619743745284664, 
      0.232496836018986, 
      0.14107866935473073, 
      0.2667807631212964, 
      0.19723308412498186, 
      0.2707224037236869, 
      0.1814618528497925, 
      0.0547400697776393, 
      0.20574921453050687, 
      0.25284267629968477, 
      0.27681298033240864, 
      0.26074946021141127, 
      0.2683111127217017, 
      0.29690444042955394, 
      0.2703510897633917, 
      0.3012455581044073, 
      0.24081730965858036, 
      0.28826939450598177, 
      0.3093605551474093, 
      0.27716354985080177, 
      0.1689311397625296, 
      0.3027841154194193, 
      0.27748623155390334, 
      0.29394984314774386, 
      0.2039585075329032, 
      0.20192412567132578, 
      0.17656894951855498, 
      0.2919852690076443, 
      0.40545580871274856, 
      0.2766081195226947, 
      0.33346353766876646, 
      0.24900985662362896, 
      0.2361280270849323, 
      0.20944618609992344, 
      0.30410561086882865, 
      0.27207381405098297, 
      0.2523966805676325, 
      0.25191856681052927, 
      0.2911412304356929, 
      0.16498143771628998, 
      0.2203868716665784, 
      0.3040975194069651, 
      0.31219697617685777, 
      0.18349952252062127, 
      0.19105953271301296, 
      0.24878470287605953, 
      0.26818564260534766, 
      0.24024566962366767, 
      0.29919998725429553, 
      0.2428577959375027, 
      0.298816847651399, 
      0.29440185686421433, 
      0.23594768767726565, 
      0.26416685471681806, 
      0.2787748242427032, 
      0.1512587739800704, 
      0.46217625938943574, 
      0.25891503083740924, 
      0.226846796091757, 
      0.23902559470378212, 
      0.24006578511087964, 
      0.17989922023462876, 
      0.27422359549239206, 
      0.2725911406598276, 
      0.1180863115277111, 
      0.29651768249938965, 
      0.15275520723846364, 
      0.19617670880678284, 
      0.154826775267331, 
      0.3021048628247423, 
      0.2921774323792, 
      0.2653331647361393, 
      0.5138645165074122, 
      0.18345697950459505, 
      0.24710670484875805, 
      0.23745088305846637, 
      0.24291656616942525, 
      0.14546170257216554, 
      0.2699283095868695, 
      0.3264657498336976, 
      0.25230672908231555, 
      0.31567235246763325, 
      0.08122070195992041, 
      0.18197773846471788, 
      0.26631472542634316, 
      0.22533865576760717, 
      0.29730693145435616, 
      0.2693543656059446, 
      0.29902182736962446, 
      0.294373638706744, 
      0.18722808534516655, 
      0.3026991698998892, 
      0.25925783982137945, 
      0.31411265132764704, 
      0.25797739936386044, 
      0.12144608511238776, 
      0.18018918518249438, 
      0.2729052288453142, 
      0.04968555746174526, 
      0.29438885389542135, 
      0.6380531437071024, 
      0.20517860214568148, 
      0.2913700670497324, 
      0.26574004492548503, 
      0.2080571785787671, 
      0.22102889649136717, 
      0.2732471075720819, 
      0.24365906867881518, 
      0.14973412157090293, 
      0.20148747000986117, 
      0.30299043536054127, 
      0.2417113557867633, 
      0.30361389977689635, 
      0.17817157953730017, 
      0.2750998100894126, 
      0.25195157559413733, 
      0.2501987812426422, 
      0.2854842150008979, 
      0.29048140786603627, 
      0.2085178814583627, 
      0.2382485067228424, 
      0.2295256961904014, 
      0.2511117106375384, 
      0.19455042201825368, 
      0.17842791484218995, 
      0.2513198908267273, 
      0.08575444781803822, 
      0.17132030135354706, 
      0.22325061272686517, 
      0.3046225823131604, 
      0.3220278940242558, 
      0.27351964840418946, 
      0.23157668556496852, 
      0.2027722626863995, 
      0.22522689857724476, 
      0.2346596070612806, 
      0.3016602543924672, 
      0.19503309817331788, 
      0.28967804509188, 
      0.18856225511510044, 
      0.23389558470284696, 
      0.29650332705491483, 
      0.2634117793048349, 
      0.2797975177054477, 
      0.2861133082672369, 
      0.25559302314687965, 
      0.13290322064454088, 
      0.30305782536851983, 
      0.20519090195204973, 
      0.13436031855602384, 
      0.24449102640846124, 
      0.30056456348634386, 
      0.12022008384132865, 
      0.24072062975267133, 
      0.2353090018187711, 
      0.1748623419362638, 
      0.21921824552093078, 
      0.22538644398741897, 
      0.283987627600933, 
      0.30302474861369905, 
      0.2943839475499338, 
      0.2614715331072886, 
      0.15159827390994704, 
      0.07021548134933261, 
      0.31031685984490026, 
      0.31156045751440825, 
      0.22100143927646268, 
      0.22694519473314373, 
      0.11910553390694971, 
      0.22571828268192376, 
      0.24050258119265255, 
      0.31414184770890946, 
      0.27763568870488514, 
      0.2492064514380982, 
      0.23146909423859968, 
      0.1711911278011355, 
      0.2359252573020867, 
      0.243032845426629, 
      0.1740110059663227, 
      0.21363549568173087, 
      0.2826130506563439, 
      0.19860338171673822, 
      0.3317700499170408, 
      0.062080438239089784, 
      0.30734387725513035, 
      0.2829880875162426, 
      0.3050266810616085, 
      0.2917904417919663, 
      0.28862233233391155, 
      0.28886018449555484, 
      0.31273522571564455, 
      0.23300779141224823, 
      0.3062439926554712, 
      0.27076872940825075, 
      0.31164609429043183, 
      0.317575593759154, 
      0.2510007431082136, 
      0.24400310232665898, 
      0.2529384800920085, 
      0.026971685723812124, 
      0.29975929262973056, 
      0.08013060197994418, 
      0.2992625577202834, 
      0.25840619857937414, 
      0.16727347767537265, 
      0.18029837159545858, 
      0.2171347243733947, 
      0.1724866085888424, 
      0.12499576845893388, 
      0.17812401460959254, 
      0.0898317020471976, 
      0.19268234939287915, 
      0.2916098690616779, 
      0.28473837107206335, 
      0.19827783206876942, 
      0.14902872784390847, 
      0.23853732587918577, 
      0.2547707098802405, 
      0.261215836798127, 
      0.26550096732578604, 
      0.29124980824474606, 
      0.103054800394258, 
      0.26835885530666886, 
      0.25106182757705814, 
      0.25977498099577667, 
      0.2579743998950518, 
      0.2800774923656681, 
      0.13230618265657046, 
      0.28600686519323537, 
      0.2567738340496846, 
      0.21668928228162418, 
      0.26124610475919985, 
      0.3224729327922912, 
      0.22129864097440907, 
      0.33073352900345004, 
      0.30112808035800204, 
      0.24224786625509695, 
      0.09016908210845645, 
      0.256823603922623, 
      0.25503136959891015, 
      0.2503462961237002, 
      0.26246830849268993, 
      0.3091982590519691, 
      0.2425565177896112, 
      0.2881237632891387, 
      0.3015857461761542, 
      0.25178658530455456, 
      0.22271382120696548, 
      0.2352680331844427, 
      0.2266088742056256, 
      0.3311815858533601, 
      0.317993947497984, 
      0.21496498975829717, 
      0.1432076780378108, 
      0.31220789576345076, 
      0.2346904329042583, 
      0.45882060579630574, 
      0.2019728592921826, 
      0.23580632957697828, 
      0.16691607889942067, 
      0.25270098435245003, 
      0.254230532729231, 
      0.10220245038851695, 
      0.24346038911135964, 
      0.25660764870816505, 
      0.2452536479600641, 
      0.30582255260770985, 
      0.26300067996428905, 
      0.07730468619659056, 
      0.2463845893269915, 
      0.08914287230498026, 
      0.1666358617424786, 
      0.2977612040238759, 
      0.2573151475327349, 
      0.12884990962707144, 
      0.22799905842080626, 
      0.2036443767917867, 
      0.21898384844695448, 
      0.283733604628293, 
      0.30747447851102755, 
      0.12564917564298386, 
      0.1725800376046229, 
      0.2773500603959661, 
      0.22450935408214534, 
      0.22516196842153757, 
      0.26983038271954407, 
      0.29881501682207445, 
      0.27943383826040225, 
      0.19569223684810566, 
      0.2524888323108704, 
      0.266088775118534, 
      0.27899555428632483, 
      0.04945766310767097, 
      0.2827848785951359, 
      0.27156906541656883, 
      0.27447694997059446, 
      0.19505505125837155, 
      0.04592487077050659, 
      0.24474383252516294, 
      0.3011858716710914, 
      0.3055422618250126, 
      0.2101526827175511, 
      0.21536519508169435, 
      0.28064912585526514, 
      0.24125580509543015, 
      0.2887093885618102, 
      0.2530825493386275, 
      0.2773503997505088, 
      0.20844758674343325, 
      0.09474517826490224, 
      0.1931918183903132, 
      0.06237459444561368, 
      0.23230941126501614, 
      0.02179001260033121, 
      0.03435506488003944, 
      0.17474394924643508, 
      0.18407944752585154, 
      0.1345009632332895, 
      0.22029747639559688, 
      0.17978938562927557, 
      0.27805355221014927, 
      0.2545322528690368, 
      0.3268902717426282, 
      0.11108407631149086, 
      0.1414428903029244, 
      0.2960297520029136, 
      0.3274282705264922, 
      0.18525821742178758, 
      0.17791847923157897, 
      0.289726300895374, 
      0.029527328465672895, 
      0.21637245527713886, 
      0.25122275680392825, 
      0.10685827096265671, 
      0.2867050028282989, 
      0.17346049263716823, 
      0.25777001667725374, 
      0.2983868509556903, 
      0.2981862605661953, 
      0.27822038955119494, 
      0.25580999605538557, 
      0.22802084575505974, 
      0.21099733725464134, 
      0.7575428816572841, 
      0.13302035789913752, 
      0.03539315927440574, 
      0.3140770305271847, 
      0.29495570806307864, 
      0.25472120082058686, 
      0.27369860845813077, 
      0.3178086763199555, 
      0.24611960571720326, 
      0.2790455997285657, 
      0.2122434849716281, 
      0.2280879458280549, 
      0.32245623905031173, 
      0.30386933072420075, 
      0.31775251533177734, 
      0.27441744583635663, 
      0.08851009928798707, 
      0.3275892885274057, 
      0.13207253436543281, 
      0.2753802684971258, 
      0.15539900646233937, 
      0.30925132994118526, 
      0.16397611652016825, 
      0.22325072717951722, 
      0.2630100291968406, 
      0.2731522895208169, 
      0.24053200046921955, 
      0.2826356362558178, 
      0.13241318703187446, 
      0.3065442174898916, 
      0.27460662600278374, 
      0.16950400331799037, 
      0.08341442848651962, 
      0.25593116911848807, 
      0.3114160273397081, 
      0.16430103038253566, 
      0.26089539652592, 
      0.29657501908828693, 
      0.11274870331206067, 
      0.23092254236117324, 
      0.049508158010541314, 
      0.25223678693465584, 
      0.271115544933894, 
      0.22435999904317414, 
      0.2754340713281067, 
      0.30985940144302765, 
      0.3084461469291326, 
      0.23885751066837962, 
      0.31202574551713935, 
      0.273956766304904, 
      0.21224290163362083, 
      0.24088099672504407, 
      0.28307484518139814, 
      0.32491996344571555, 
      0.2711055177838505, 
      0.20896301558499755, 
      0.25349315143747897, 
      0.2702427829759969, 
      0.23313801425047231, 
      0.14419952136763087, 
      0.2093057990878245, 
      0.2841243476244895, 
      0.21969970309214454, 
      0.26180154166912034, 
      0.17995832696944344, 
      0.25962376477022164, 
      0.24221929054268454, 
      0.24403833961098922, 
      0.24474031563776985, 
      0.1910856419571204, 
      0.25034979305194416, 
      0.24410353143926594, 
      0.22003232791342833, 
      0.312938838182044, 
      0.29751296784083303, 
      0.27988657607697587, 
      0.25840553770650715, 
      0.17809920052246367, 
      0.25155585836833005, 
      0.3198996327699083, 
      0.08046268273485514, 
      0.2716747506248446, 
      0.23964552334420716, 
      0.30137354346728806, 
      0.2721390481002616, 
      0.17915200599389094, 
      0.2276010847598662, 
      0.2620804617283324, 
      0.2244795571278061, 
      0.25084030696986603, 
      0.25057191117188293, 
      0.2484983001119142, 
      0.15108365762164255, 
      0.2434890853235358, 
      0.2674691937146318, 
      0.22856691755703026, 
      0.1324009910510387, 
      0.09496222128346633, 
      0.19369083866292397, 
      0.3037964859292956, 
      0.241533756009326, 
      0.30027524782969256, 
      0.3087648760419136, 
      0.26313635405140845, 
      0.2923818227378356, 
      0.20680776762243475, 
      0.17385696750400922, 
      0.1551002636187317, 
      0.2923192972208393, 
      0.11743138523566013, 
      0.2441252620962611, 
      0.24466845019181263, 
      0.15692150224064183, 
      0.2824551055095054, 
      0.32289570072032603, 
      0.22825753009233912, 
      0.24624933974822968, 
      0.20834020695532865, 
      0.2837208265210367, 
      0.26969873220961976, 
      0.25019252779408435, 
      0.13067293358990043, 
      0.284816346525821, 
      0.2760518803663861, 
      0.09324863702693977, 
      0.3094657100952251, 
      0.19457177373008033, 
      0.4684312285195393, 
      0.30185023851612275, 
      0.2717430542445848, 
      0.2535658867667966, 
      0.23949413629547725, 
      0.2717705240733387, 
      0.30217097192095715, 
      0.07636346070515768, 
      0.17579190595233035, 
      0.0598088578709489, 
      0.24262865874247383, 
      0.21644616199892405, 
      0.3054579216680987, 
      0.2987926796059518, 
      0.18265334096670266, 
      0.2383179937709112, 
      0.19913628135017622, 
      0.25426314915984244, 
      0.17668102967379715, 
      0.24914834440772954, 
      0.3117370797157342, 
      0.2940621547810928, 
      0.23369635899206231, 
      0.2896197450004872, 
      0.16679740993821265, 
      0.2553423576094682, 
      0.2770029292623238, 
      0.27763277125621955, 
      0.27851707426275946, 
      0.325990994498966, 
      0.3348311595333757, 
      0.21108198312727874, 
      0.2774578719842715, 
      0.2618828812949985, 
      0.24148627666339317, 
      0.24252162423574372, 
      0.30996742832832436, 
      0.23718449371110845, 
      0.22154522520000758, 
      0.3024009056355013, 
      0.18563863976761913, 
      0.27801691159189734, 
      0.22290651937865172, 
      0.25524963265722095, 
      0.23723005461272953, 
      0.3234961731931165, 
      0.2608673767867975, 
      0.30326764621082986, 
      0.28626289131122984, 
      0.31735709703079545, 
      0.22710488131893328, 
      0.2400706927669297, 
      0.14926772660907103, 
      0.30657103523088897, 
      0.2834171397282231, 
      0.16271199791511132, 
      0.22160622931412913, 
      0.27122886613751496, 
      0.23339670632538342, 
      0.30252799724991275, 
      0.2089334380192821, 
      0.25880074558118155, 
      0.23078168909627986, 
      0.24046229117242932, 
      0.17825111560020926, 
      0.16003918290862557, 
      0.30514022349333375, 
      0.28695680594847084, 
      0.26169284362327183, 
      0.21492384007624502, 
      0.1891271265909306, 
      0.2209907653893897, 
      0.27620410452979827, 
      0.15751886390477488, 
      0.18316601770397198, 
      0.2887080844902717, 
      0.267884741336601, 
      0.3084552170448187, 
      0.2055143589216125, 
      0.2870994436983702, 
      0.29316839791170446, 
      0.29626133607868704, 
      0.23844253157977563, 
      0.1588332014185386, 
      0.25602779082078897, 
      0.27319131783693135, 
      0.2819701977040508, 
      0.1628457848769257, 
      0.1939158689493717, 
      0.30891837208975276, 
      0.21007689949344432, 
      0.2781752269905827, 
      0.25152445201771545, 
      0.22682737851085133, 
      0.22593894883812157, 
      0.29043708920707195, 
      0.2749064571963728, 
      0.2352934770040239, 
      0.11190219640871303, 
      0.19781616965552343, 
      0.18988398074277646, 
      0.2509435201723535, 
      0.21695803183205467, 
      0.3216196335128499, 
      0.2115099402039719, 
      0.1808875328109342, 
      0.21223914395083218, 
      0.19136097884306058, 
      0.27777747607137976, 
      0.3116257108278797, 
      0.24622883121409297, 
      0.27568381857974505, 
      0.27550433232326127, 
      0.28634564548777, 
      0.20555310122028564, 
      0.20023927023445687, 
      0.2837818477654061, 
      0.09401493364202028, 
      0.2809821262957487, 
      0.3167725273393522, 
      0.3137735819293502, 
      0.2305606058197559, 
      0.27537713210976245, 
      0.20909467769789897, 
      0.2819741986981556, 
      0.47492484197994145, 
      0.2064422147407874, 
      0.31768241532025937, 
      0.3227185186421494, 
      0.2951866480758602, 
      0.29023478412200016, 
      0.2800917592997681, 
      0.29448619383947794, 
      0.29408114630925336, 
      0.31792629485016743, 
      0.30864473655723434, 
      0.27693575204539606, 
      0.3001390697493126, 
      0.1634791811712928, 
      0.28830847282602157, 
      0.2958982370244948, 
      0.3006033418417806, 
      0.7931705766311381, 
      0.2619862038124507, 
      0.2631926527980565, 
      0.24623848242459548, 
      0.2015217368339869, 
      0.220954983709052, 
      0.3120891412721236, 
      0.26173271454558306, 
      0.2689170349811925, 
      0.283023322703416, 
      0.28819804609420846, 
      0.05880041668346552, 
      0.2885643180166887, 
      0.26080844096765055, 
      0.31256344736974995, 
      0.33191998789903954, 
      0.31514910452590034, 
      0.2645487589971174, 
      0.24657608410946674, 
      0.24526383848546876, 
      0.1432659993711227, 
      0.2692095758698711, 
      0.29340340462024184, 
      0.2080140792171989, 
      0.2386215884418241, 
      0.04005905573890658, 
      0.320015263166327, 
      0.21471811797780635, 
      0.25146812265268714, 
      0.19761586899352654, 
      0.2948173316518991, 
      0.29642438030511675, 
      0.2683681911093952, 
      0.308971222425791, 
      0.29438210589279856, 
      0.23314983017450588, 
      0.25786033100805517, 
      0.2556089125585517, 
      0.31459706570066476, 
      0.2868499999547765, 
      0.2882197286449958, 
      0.2696523313393541, 
      0.22918604814679552, 
      0.26053753045543965, 
      0.2840430688775227, 
      0.29293366938216236, 
      0.24306065524609052, 
      0.24158754656101897, 
      0.287344228788224, 
      0.23441938078185207, 
      0.3158710512628224, 
      0.24004496611069925, 
      0.28822562069487906, 
      0.3042632151414111, 
      0.27195775790302396, 
      0.2249311697477784, 
      0.2996487562815978, 
      0.10475903135407084, 
      0.11210776760649119, 
      0.2967411243253934, 
      0.3244301884206658, 
      0.29663329912471703, 
      0.27939039295624907, 
      0.2063529982621484, 
      0.07990065923176695, 
      0.254144246840471, 
      0.22684292087091623, 
      0.1794474862069128, 
      0.21866661879223284, 
      0.21252588995962488, 
      0.3210263087549499, 
      0.13216997315290782, 
      0.14036935796354277, 
      0.28142088137728877, 
      0.30116353794750444, 
      0.20886627748191658, 
      0.2716317490107211, 
      0.30931711191404637, 
      0.3338421773784682, 
      0.29786941186660226, 
      0.32054781382127984, 
      0.2465358403297245, 
      0.23193143910045147, 
      0.19989108371608982, 
      0.28936645132268757, 
      0.19857670391758106, 
      0.24878981192554325, 
      0.26524647157074077, 
      0.28684192551740767, 
      0.29473340139204596, 
      0.27037574894170435, 
      0.2921652997830462, 
      0.20748860046092926, 
      0.11560641793847773, 
      0.30057855075110074, 
      0.21512016885147614, 
      0.31840940046380745, 
      0.2083073029901805, 
      0.1987927046353204, 
      0.25006053860914146, 
      0.1391901140197714, 
      0.27870302099091937, 
      0.19590221751603856, 
      0.28055200635687405, 
      0.2638705344646722, 
      0.26323034554183233, 
      0.24946268404195748, 
      0.23604320584823776, 
      0.2577076565380124, 
      0.3094391274914526, 
      0.3066033740645797, 
      0.15538611177328351, 
      0.24688443306240196, 
      0.29059174035187035, 
      0.3029503952942858, 
      0.21629849886649868, 
      0.27180845307359064, 
      0.20634504869062278, 
      0.21838351661055608, 
      0.22622857869674773, 
      0.2679876861723346, 
      0.2242034537400061, 
      0.09990389758061169, 
      0.2314864883808281, 
      0.14943308593241958, 
      0.25111996907653494, 
      0.34503463114470057, 
      0.2874245011038649, 
      0.20426470511866207, 
      0.03378106137304984, 
      0.2746418412641034, 
      0.30341867835924113, 
      0.3017387481799273, 
      0.19715776771185956, 
      0.313590635026798, 
      0.29060521919184346, 
      0.22576430262873146, 
      0.08803464983307913, 
      0.1266398042752072, 
      0.393174518285604, 
      0.2805667882350373, 
      0.22402777020850226, 
      0.30137223619174114, 
      0.23204868377725527, 
      0.2947182011667316, 
      0.04921548274896398, 
      0.2813361849222789, 
      0.29361189750797606, 
      0.12846307068689897, 
      0.2320660722024503, 
      0.3114720953913536, 
      0.15496156967785044, 
      0.14306398086966185, 
      0.2287232992422632, 
      0.21697668958599892, 
      0.3043856707366348, 
      0.29686813058616285, 
      0.1166369752839153, 
      0.20956251273180124, 
      0.2685910843140146, 
      0.2704362748343334, 
      0.27776471519501245, 
      0.1874119437720096, 
      0.2434575593768183, 
      0.21805522355618137, 
      0.2843564855085264, 
      0.6196552298085262, 
      0.24231487238397004, 
      0.2852820306288152, 
      0.33329846087151205, 
      0.2149276985216319, 
      0.06958918561083338, 
      0.22555529248399817, 
      0.3235527497447658, 
      0.3044817361509088, 
      0.21821386545020097, 
      0.23942716274998738, 
      0.2906930751299622, 
      0.46153869873242415, 
      0.10528084232617037, 
      0.32045574005392824, 
      0.29753791771476706, 
      0.27816407127383885, 
      0.15496004018205306, 
      0.293924176545477, 
      0.2380526827332767, 
      0.3058853827254433, 
      0.22782679881535972, 
      0.1511048445472111, 
      0.16824343680462428, 
      0.27491091386337735, 
      0.280700509275018, 
      0.27852393523443314, 
      0.15764073192633063, 
      0.08372725274759185, 
      0.13181029883418563, 
      0.26097185317506444, 
      0.2820547839240321, 
      0.12019038290993055, 
      0.23263898794999782, 
      0.19198478407652, 
      0.29498661975482937, 
      0.11567858172436464, 
      0.2238632265865342, 
      0.2595082082497102, 
      0.19875072970198077, 
      0.2188438065548274, 
      0.16830215454239328, 
      0.09650753332542736, 
      0.045506341288570167, 
      0.35924926979802896, 
      0.3015837134430095, 
      0.2861295826585823, 
      0.25075060124173904, 
      0.26393295401048156, 
      0.1896509493438303, 
      0.13280617711182582, 
      0.2336008753142488, 
      0.21043521344797794, 
      0.30952592930470446, 
      0.29045171894871136, 
      0.24381150533968993, 
      0.07325182826439366, 
      0.27280035687141196, 
      0.2768394886765974, 
      0.2256808604123302, 
      0.20445568744635026, 
      0.2635472782592473, 
      0.25380041107744494, 
      0.333960917112189, 
      0.27817082147124184, 
      0.23668238753316861, 
      0.23115438729165386, 
      0.2902157649516927, 
      0.2550312842212246, 
      0.31318290573597857, 
      0.05681679996595907, 
      0.2933394340189335, 
      0.25722484466630224, 
      0.3146578897916053, 
      0.2012493499401601, 
      0.32034272603635916, 
      0.3041223657706519, 
      0.6069695099511835, 
      0.3157241917139353, 
      0.32454573447625334, 
      0.2133096523154788, 
      0.2742369776243082, 
      0.15849675379772274, 
      0.28598807724119435, 
      0.2763768252357856, 
      0.24932299826945642, 
      0.2810306920332779, 
      0.24689421296988473, 
      0.3127824758652819, 
      0.3263886664582298, 
      0.2118241301647666, 
      0.2771881938139564, 
      0.21225543031904187, 
      0.28315242733597157, 
      0.16384647043961462, 
      0.16988849380011048, 
      0.36533320265922253, 
      0.24244676241757057, 
      0.20275350775835238, 
      0.2853641632868409, 
      0.13778948518216225, 
      0.32140035668571054, 
      0.26413953807228385, 
      0.3000504374251875, 
      0.3023675048760678, 
      0.15353177999076906, 
      0.2341691448912992, 
      0.23462122112320344, 
      0.3239379413478054, 
      0.01992477349017893, 
      0.3005751948262092, 
      0.11447542920198348, 
      0.23386301552280414, 
      0.316359657211151, 
      0.08699986554175553, 
      0.26235596098670794, 
      0.3168530457156243, 
      0.19088733783809753, 
      0.2860410328099585, 
      0.26398499731389446, 
      0.27968687508753853, 
      0.06699237182834966, 
      0.29001994083756705, 
      0.2899495484292444, 
      0.22136103112312594, 
      0.22743058208653333, 
      0.33074476290787064, 
      0.31265243739166027, 
      0.2759587419913759, 
      0.22878494495976923, 
      0.2913023651208175, 
      0.3001979121403418, 
      0.3017685986917313, 
      0.19961976790507513, 
      0.300560112901799, 
      0.30286176769871076, 
      0.2612814248119638, 
      0.22399806911901654, 
      0.27735296820180166, 
      0.23321063315180748, 
      0.19845775589281406, 
      0.11094954159083861, 
      0.14630956198283596, 
      0.2562372767139389, 
      0.20268116866373062, 
      0.3031739353917687, 
      0.31025962107054783, 
      0.27940910245497375, 
      0.30433030532634703, 
      0.20546600925700584, 
      0.21549473465751676, 
      0.27974792831019285, 
      0.2480408610185099, 
      0.1073918627649127, 
      0.19781991444313557, 
      0.2894184435770286, 
      0.11054695650234159, 
      0.2707239448450159, 
      0.25754277008643667, 
      0.2309404170288641, 
      0.32883307895415204, 
      0.21850621033132858, 
      0.3091250494648046, 
      0.1733405697910774, 
      0.27567647803803064, 
      0.3103539333698101, 
      0.2646786087376626, 
      0.30708103562749034, 
      0.12724116429402962, 
      0.06468920144938238, 
      0.2388682157558659, 
      0.1853046301711316, 
      0.3190820674037694, 
      0.29795333831666443, 
      0.3141706056697165, 
      0.2511105874523029, 
      0.23771685122826142, 
      0.26129459054995197, 
      0.1840590697525067, 
      0.18332005941816576, 
      0.27824822495374324, 
      0.3077654079772015, 
      0.31059409310512837, 
      0.08635621355229234, 
      0.2964635194762342, 
      0.29382649922847787, 
      0.24660841456526733, 
      0.15809381590894978, 
      0.2744769823542381, 
      0.25533948442518567, 
      0.3140257053884572, 
      0.15220631608515667, 
      0.22839386987467264, 
      0.2676269503980709, 
      0.2648535699631211, 
      0.26669824075290705, 
      0.1922039368606588, 
      0.07496376187822382, 
      0.3171997015830548, 
      0.4633675955211319, 
      0.13483966460406807, 
      0.177488340804049, 
      0.2326076295962642, 
      0.2743568150592013, 
      0.29787516571440054, 
      0.03471516455869219, 
      0.1772215954112866, 
      0.2827515057014367, 
      0.4138690589173684, 
      0.24306498138522464, 
      0.2963982082985093, 
      0.2727437062237666, 
      0.27223499985982286, 
      0.2228922325672872, 
      0.271082738582034, 
      0.19815318746595864, 
      0.31892196401734163, 
      0.17992808285356174, 
      0.298552448934178, 
      0.31035000223574233, 
      0.23576669304839346, 
      0.14975411433490377, 
      0.2572060855820807, 
      0.18963051958108465, 
      0.08150758632003988, 
      0.2354726851664149, 
      0.2823561263715105, 
      0.295215825763828, 
      0.15302540098876735, 
      0.263283374124125, 
      0.17700468870882735, 
      0.2661521204625169, 
      0.297000863298647, 
      0.21399827038095734, 
      0.28051641572376607, 
      0.3183499212346337, 
      0.21501219008586733, 
      0.06879971287590705, 
      0.2923427044012522, 
      0.21469736432801198, 
      0.1970715254073204, 
      0.13375742294047038, 
      0.3073507734346043, 
      0.22497050710231598, 
      0.4023337200007319, 
      0.39527208222566895, 
      0.03616861948959115, 
      0.23491012312823634, 
      0.27584806894953007, 
      0.29032487208771934, 
      0.29933433384359737, 
      0.238153633559731, 
      0.3185942026164787, 
      0.29277190411533904, 
      0.2219096744834449, 
      0.2962781726600284, 
      0.31844179558521124, 
      0.14477248139467683, 
      0.1934188124091808, 
      0.2690733904185667, 
      0.27067173393284416, 
      0.24680739347819103, 
      0.19241734811847072, 
      0.29770420592295754, 
      0.16943622921973658, 
      0.25174140720401333, 
      0.24518989260013727, 
      0.2252403697821562, 
      0.18417263115869748, 
      0.29930543811001686, 
      0.2557262508616892, 
      0.30822267268885967, 
      0.18845236960313586, 
      0.19641002658137274, 
      0.06780727710187748, 
      0.26291473600953263, 
      0.32110742420714494, 
      0.2996114784381255, 
      0.18535434379490648, 
      0.2559609590872456, 
      0.32272995427544576, 
      0.20230023704074573, 
      0.24366624536930817, 
      0.27124970689670597, 
      0.20441863963062148, 
      0.3017971838675712, 
      0.3055431557564212, 
      0.2640520374563018, 
      0.27062055556802733, 
      0.24849979272942177, 
      0.30534949652696863, 
      0.3187898509816433, 
      0.14677539908309353, 
      0.20621377437738406, 
      0.2822680216951083, 
      0.1869480724369272, 
      0.21670580228595665, 
      0.10084776304788812, 
      0.25201854399506735, 
      0.1580572804070293, 
      0.19439404875343033, 
      0.06761414747866958, 
      0.29864946390136116, 
      0.3085605507514835, 
      0.20319779258163845, 
      0.15039050267881, 
      0.25318344213934124, 
      0.3020790621370476, 
      0.2274783268661689, 
      0.2532267814745721, 
      0.23081902861828607, 
      0.20167093888919943, 
      0.2552516390281192, 
      0.28854448648103764, 
      0.14520467381002825, 
      0.26248557662684296, 
      0.23219584403121626, 
      0.2912257845147617, 
      0.28415067331160815, 
      0.48468959163839415, 
      0.27453189952120804, 
      0.29065055778721466, 
      0.30019801826524695, 
      0.25530074020030935, 
      0.24892782415812395, 
      0.22557150285102393, 
      0.30162489507297113, 
      0.24505568593907515, 
      0.27629273699132095, 
      0.20261869672721994, 
      0.24743795095090593, 
      0.221509510454097, 
      0.19577093740521043, 
      0.261695720279412, 
      0.2824267176897447, 
      0.28684892211172147, 
      0.2795112290793451, 
      0.3268985577306577, 
      0.19619138744247705, 
      0.1290539999458816, 
      0.204492906154481, 
      0.06831105126984056, 
      0.17403988516700533, 
      0.26983287566380676, 
      0.30112083295148223, 
      0.29100353021646186, 
      0.31114623252702184, 
      0.3258081235271046, 
      0.047910322125966055, 
      0.2676455662828995, 
      0.07578313810418408, 
      0.162344750156114, 
      0.20186477102200914, 
      0.2563427064439093, 
      0.2154185037826695, 
      0.3223045085789948, 
      0.26278376407672616, 
      0.15468489074914124, 
      0.259990120469891, 
      0.27726624871631406, 
      0.2510886809371096, 
      0.32298859492103715, 
      0.30738325958817125, 
      0.26374842582186075, 
      0.2796546588676598, 
      0.18286635406061966, 
      0.26727233173560966, 
      0.19912019383022325, 
      0.1681948266766686, 
      0.21683755979530617, 
      0.042327160866490875, 
      0.24389113330393083, 
      0.2639893659418619, 
      0.3044421152876843, 
      0.3285006429349455, 
      0.28037946608437164, 
      0.2649317394911236, 
      0.32500785747857935, 
      0.3212513101037423, 
      0.31572581392598625, 
      0.2876778894122573, 
      0.26724834195554514, 
      0.3135062487233621, 
      0.2050230415620168, 
      0.1623579141467109, 
      0.20139303849424922, 
      0.31533666069931326, 
      0.30708647109862097, 
      0.3317372746754492, 
      0.2595801184353854, 
      0.31013401871891666, 
      0.27425521886011767, 
      0.3106184274248351, 
      0.2270211988716966, 
      0.10614669279552537, 
      0.3100820877666651, 
      0.2802971900319668, 
      0.1203784317472067, 
      0.2417219014282954, 
      0.21048811224078742, 
      0.31217787790838736, 
      0.15666274943911, 
      0.27807948652332837, 
      0.2963341011362773, 
      0.2771154211578699, 
      0.26000256339230876, 
      0.148839823835743, 
      0.0795643011415154, 
      0.09376354123594274, 
      0.15852435220798602, 
      0.17543464682900453, 
      0.28251216058578293, 
      0.1760565420833402, 
      0.2716115514105362, 
      0.2875932193128836, 
      0.12230942113339091, 
      0.33349688986820664, 
      0.2042804584628244, 
      0.13150357673945923, 
      0.20399187800455112, 
      0.3260029740145677, 
      0.27180450802899286, 
      0.3173199589236392, 
      0.20712262438783652, 
      0.3037357409603681, 
      0.23034935077607271, 
      0.17085072869193677, 
      0.3211513678796062, 
      0.23504042261050126, 
      0.029145835739985918, 
      0.27330180622831673, 
      0.2418712271923016, 
      0.28227334200318493, 
      0.2857862254371774, 
      0.28158180072046396, 
      0.24984987665513253, 
      0.12854963085978288, 
      0.13019255348042402, 
      0.22120825151618645, 
      0.22742896330484388, 
      0.29048218536238996, 
      0.2158903160882299, 
      0.2101120208124042, 
      0.03565464614214785, 
      0.3132499726724384, 
      0.25618599165469763, 
      0.27126327622493923, 
      0.32189371513839593, 
      0.3236246274320956, 
      0.06949170729435714, 
      0.1940462382743204, 
      0.3403394472541553, 
      0.23919194131519805, 
      0.26225258690252884, 
      0.27450762623277064, 
      0.3001276185187312, 
      0.28123592726587376, 
      0.3199354747539426, 
      0.18952637048322493, 
      0.24410414111179818, 
      0.24298738009330736, 
      0.11326829055647195, 
      0.2551506544435521, 
      0.13014082122825402, 
      0.08706825089020241, 
      0.2973753828306347, 
      0.30192412973864463, 
      0.19499488170960919, 
      0.21576037869891002, 
      0.20195300179005043, 
      0.2484416295619926, 
      0.15977605076435086, 
      0.2767475110117967, 
      0.26359350494114364, 
      0.30657434391542676, 
      0.21105276155598135, 
      0.26982382008163297, 
      0.3282956370006577, 
      0.28478522187481137, 
      0.2866846388286344, 
      0.1580594383405747, 
      0.32821067740082627, 
      0.32190245698871345, 
      0.2974854979970963, 
      0.13286404369451532, 
      0.2967298142796143, 
      0.16123265766865302, 
      0.15188391147270602, 
      0.2529645275946031, 
      0.2641501485143264, 
      0.28222709831682585, 
      0.2602809163031176, 
      0.23757727510157658, 
      0.26263921738321616, 
      0.23730873379559736, 
      0.1833436035654581, 
      0.09970010945635621, 
      0.22777867552845, 
      0.2997453989920413, 
      0.1529153094542819, 
      0.23957332102073356, 
      0.2757978876179995, 
      0.12322581887018322, 
      0.1814081824575569, 
      0.29058046663681075, 
      0.264345981792924, 
      0.21792720683553207, 
      0.28377248613160594, 
      0.2515286745319847, 
      0.28100872356776274, 
      0.23437383700712958, 
      0.22248395925419975, 
      0.18523008595628346, 
      0.30434013741377086, 
      0.24835560809426982, 
      0.27385577749931794, 
      0.12949430914477, 
      0.2438769447509478, 
      0.23959752181446786, 
      0.3079834013762761, 
      0.2835906943394333, 
      0.2749500131490554, 
      0.2198559042945518, 
      0.21428155880520586, 
      0.27079163932512823, 
      0.22962772200572734, 
      0.26003333355372155, 
      0.2600936706859195, 
      0.27907287050069846, 
      0.27907559278419364, 
      0.2925506234741567, 
      0.28434506283712574, 
      0.17565560217430465, 
      0.1406988749462767, 
      0.28269089843985223, 
      0.2904757594455914, 
      0.2016836160966178, 
      0.18837261299548547, 
      0.20548411360462152, 
      0.06393159753965263, 
      0.22374268181005125, 
      0.22205612868965954, 
      0.2879355880997769, 
      0.16880232090318315, 
      0.10779285478512428, 
      0.30039006462545215, 
      0.2710379451973684, 
      0.5688803971143707, 
      0.31118988780865847, 
      0.31294667530286424, 
      0.2955335825974463, 
      0.1691165626380617, 
      0.1535003147442427, 
      0.32179191144120645, 
      0.2513654479462635, 
      0.17276996019545612, 
      0.2919629362237662, 
      0.26678044888521074, 
      0.22017207183442652, 
      0.31707027679308303, 
      0.2558875030061922, 
      0.19149453783094839, 
      0.268484393498521, 
      0.3184905529921306, 
      0.18448698335030658, 
      0.25139353294804473, 
      0.2376315663931137, 
      0.22644668452674252, 
      0.30271275839215095, 
      0.29733393288837906, 
      0.2685650017336224, 
      0.29777518659318836, 
      0.26717538170414723, 
      0.12572774117357832, 
      0.5868291605229602, 
      0.32403619289119534, 
      0.3179067969060296, 
      0.23236456509476272, 
      0.09794363886434197, 
      0.2396546640071047, 
      0.30885858016201967, 
      0.32466585436485823, 
      0.28965930516337784, 
      0.626410482011119, 
      0.14522452440928052, 
      0.30695242853154825, 
      0.07443484100252253, 
      0.3204825750911336, 
      0.1253073524731979, 
      0.2336003176856195, 
      0.09740489402873852, 
      0.2353276474498367, 
      0.23432816320898894, 
      0.28364034085170264, 
      0.16527999879114205, 
      0.2866402922105242, 
      0.2497880370207117, 
      0.2383213399341728, 
      0.2510043154892606, 
      0.31622285838012426, 
      0.2530226825851583, 
      0.2872519450506239, 
      0.3132791031669966, 
      0.19142833053675057, 
      0.23811516418270506, 
      0.25468052153344145, 
      0.26551351935034256, 
      0.24994476975189964, 
      0.20973611127864739, 
      0.16094426106365378, 
      0.14880074237139618, 
      0.32401615381823323, 
      0.2142670962577462, 
      0.32021600232003367, 
      0.2796926140900476, 
      0.28327053615804804, 
      0.43308540487500685, 
      0.2994844764182857, 
      0.31475120520021044, 
      0.28845654737089993, 
      0.21652034948225618, 
      0.24747686180489412, 
      0.25759417849683836, 
      0.10855621252044405, 
      0.04957694633617168, 
      0.1247813126627182, 
      0.26686698335667264, 
      0.2562964734292723, 
      0.2973393508406138, 
      0.2186434282796605, 
      0.2970499009489835, 
      0.32324101194236116, 
      0.23529693922661715, 
      0.2529403046415915, 
      0.2844928446668981, 
      0.3047357745879277, 
      0.18222760982131203, 
      0.2983757723099359, 
      0.30607069204301723, 
      0.20914683481803165, 
      0.25030741202788576, 
      0.15600095257966726, 
      0.2498847049467342, 
      0.49321217415697033, 
      0.13619594351432163, 
      0.18567695268739262, 
      0.11800234589878368, 
      0.3092601513822865, 
      0.245243053918284, 
      0.267231220548726, 
      0.27392958875894324, 
      0.2484886112538537, 
      0.20427146277959377, 
      0.2795557864484807, 
      0.30190779209268104, 
      0.21765471425858157, 
      0.2929001886199963, 
      0.29231940300479753, 
      0.2860666669050518, 
      0.30697398892612465, 
      0.18660370803974127, 
      0.16601233809754978, 
      0.3093243679189628, 
      0.15833045516564395, 
      0.3114870594255029, 
      0.2727474380231635, 
      0.1525841246831564, 
      0.2537070350614606, 
      0.2749570890001176, 
      0.1841586466626765, 
      0.264246371947421, 
      0.2628689021354358, 
      0.2908561390478731, 
      0.8055812242968499, 
      0.045143174606318344, 
      0.27262699305853766, 
      0.2175065799776991, 
      0.21442997586209608, 
      0.13068734858646336, 
      0.23811393185409033, 
      0.2503827050072301, 
      0.19034958137973543, 
      0.30887167327386983, 
      0.11421654993854631, 
      0.15628690021812627, 
      0.27585136999141396, 
      0.3182174237729164, 
      0.25305701775937073, 
      0.26959978671375967, 
      0.2551395547622299, 
      0.19205170908747982, 
      0.2479994524281399, 
      0.3053725191341138, 
      0.17013526053002373, 
      0.23325231336262267, 
      0.1722783498975856, 
      0.3096997253613485, 
      0.3213354333532153, 
      0.30932620852043224, 
      0.09653270847286194, 
      0.20238406093529016, 
      0.2168014925538614, 
      0.19058506607193124, 
      0.18169450277829183, 
      0.2442303872244111, 
      0.2687982383849535, 
      0.1968112729917674, 
      0.18803051120361888, 
      0.3143831951155539, 
      0.12528935406484853, 
      0.3236351835866783, 
      0.20366440817371925, 
      0.3111430021644666, 
      0.28348998326155733, 
      0.27902850931328765, 
      0.2935621386651559, 
      0.2877475888788157, 
      0.25946884138557913, 
      0.24921420301662517, 
      0.3051715340961392, 
      0.32609542796310387, 
      0.23754175918787832, 
      0.2387921808964766, 
      0.27368707681491344, 
      0.33901508234715094, 
      0.3242942991139467, 
      0.05349739826046396, 
      0.2871803774196158, 
      0.260024011861344, 
      0.20022929598796319, 
      0.33539150366714693, 
      0.17497143116927455, 
      0.31362617506783164, 
      0.2439883240848104, 
      0.29185431130005296, 
      0.17391055402287386, 
      0.25419949588095964, 
      0.20622461355772673, 
      0.25870374023687, 
      0.297309804546094, 
      0.305496267382031, 
      0.04965357302349172, 
      0.14818160179768888, 
      0.26627426823904987, 
      0.2809868493054862, 
      0.19028176156819349, 
      0.2746829197884791, 
      0.11883009031001225, 
      0.26224512609967715, 
      0.30811798709476296, 
      0.3247620187540793, 
      0.1351572697587204, 
      0.28658769251164184, 
      0.22428268730257764, 
      0.30746279563798606, 
      0.23913677778427886, 
      0.3120365959882241, 
      0.22224429752020028, 
      0.24055240081132048, 
      0.2424825235886576, 
      0.49289983847490976, 
      0.16805024037995453, 
      0.19740643793043505, 
      0.2564671549596125, 
      0.11876726698421178, 
      0.19022646582860142, 
      0.2558777540737092, 
      0.07842001746353595, 
      0.23501538887751794, 
      0.29623963958006244, 
      0.291078812066018, 
      0.3320683227317811, 
      0.28003001108829095, 
      0.27004136479307816, 
      0.09515900710398623, 
      0.2843273800551986, 
      0.3554443746725687, 
      0.33599930343273154, 
      0.19289997063348896, 
      0.1280820401032175, 
      0.23056660970925935, 
      0.3053937642454391, 
      0.28019976516508727, 
      0.05465327977357156, 
      0.1417326712441782, 
      0.29719476892837876, 
      0.32334113703431094, 
      0.2832333408821959, 
      0.19678968906768562, 
      0.3013326647190426, 
      0.2866035586369159, 
      0.14311716229118798, 
      0.3214828012017392, 
      0.2982640339782259, 
      0.3095409147733475, 
      0.2992121978156402, 
      0.13017540323505253, 
      0.2445669632503772, 
      0.2995425431346261, 
      0.32378978516637713, 
      0.22711834682157384, 
      0.299833266849623, 
      0.08093660214081666, 
      0.2556027616214351, 
      0.2624865714734042, 
      0.09795756477075987, 
      0.15711912919360274, 
      0.25268158398700047, 
      0.06050976224515958, 
      0.23318571343600147, 
      0.2517594664810571, 
      0.1856488104299989, 
      0.2495670407965616, 
      0.23061178923729003, 
      0.29718943381270985, 
      0.15771450503622947, 
      0.20559190749244297, 
      0.3099047785965928, 
      0.19124788080981656, 
      0.23694573604214644, 
      0.3249045796277052, 
      0.09666609609896881, 
      0.2832438428610424, 
      0.1208901127659903, 
      0.23620814296130338, 
      0.3131120910293291, 
      0.23168246876386167, 
      0.3044972346141438, 
      0.1883988198616114, 
      0.24874826048262028, 
      0.16447663800456527, 
      0.3023347750123625, 
      0.25115467625577215, 
      0.30229871980379486, 
      0.22624588221953865, 
      0.3235403563878309, 
      0.29121650027720114, 
      0.08787942945913263, 
      0.26090017487753253, 
      0.25184223735617844, 
      0.23160060601607219, 
      0.054585655937233704, 
      0.49557709476393885, 
      0.19604232640868763, 
      0.28027012451318994, 
      0.20257077249665015, 
      0.33559439871985125, 
      0.29547379724050904, 
      0.3166051400336633, 
      0.21470866713433054, 
      0.3351404030139021, 
      0.2955154041112009, 
      0.3140392074638031, 
      0.27011988712688606, 
      0.27013201818581156, 
      0.24514295037158837, 
      0.17922970316514888, 
      0.3285819078323804, 
      0.22498462599212984, 
      0.09269575299850087, 
      0.18301146838429572, 
      0.10582691698605616, 
      0.3007521793824737, 
      0.2856290755798286, 
      0.27617915616916966, 
      0.25134795498059925, 
      0.2152321637108813, 
      0.2749901397078043, 
      0.26204245657451986, 
      0.2143818647419901, 
      0.2192373787838563, 
      0.2933197330172567, 
      0.6500929556904652, 
      0.3484485021341355, 
      0.23846681386088103, 
      0.2738931914689581, 
      0.2990818018968166, 
      0.14206827613058715, 
      0.3141605939659982, 
      0.11492086601692454, 
      0.23824860644738569, 
      0.19119492060648546, 
      0.27874898418059735, 
      0.20938854080860658, 
      0.2842739639962688, 
      0.3102009791905693, 
      0.3208829512228697, 
      0.27860700254311366, 
      0.3371779369727861, 
      0.2751063119140962, 
      0.31836590482193866, 
      0.25244579454563415, 
      0.31970190968911166, 
      0.13598903233872586, 
      0.26925847813652454, 
      0.08325308026106748, 
      0.31872916155144876, 
      0.22230441019937264, 
      0.1629096272517547, 
      0.2945768624823238, 
      0.31812502633860334, 
      0.2704495630472483, 
      0.19547704379456515, 
      0.2957923255609187, 
      0.25742172934872537, 
      0.3290228567929181, 
      0.2765040348889996, 
      0.21647427754301055, 
      0.24248389688095415, 
      0.26911664395809687, 
      0.2961844776587284, 
      0.24118973487470108, 
      0.25381481756214136, 
      0.29868954047639124, 
      0.19323321327626075, 
      0.18703732456928937, 
      0.2516309672950377, 
      0.29880217404891474, 
      0.32043885147613127, 
      0.2741343628217192, 
      0.2695835170433437, 
      0.28847124334854674, 
      0.3084472220308048, 
      0.24887974220820624, 
      0.28393437613794864, 
      0.1126426085136759, 
      0.2766743072900368, 
      0.2272691618395221, 
      0.2603850874618521, 
      0.1916203764820965, 
      0.2027185998439757, 
      0.31166840963583636, 
      0.2223042606809566, 
      0.22792813848622034, 
      0.3080700110485363, 
      0.2015243416902147, 
      0.2971742337667567, 
      0.11524744289492496, 
      0.3271546961466738, 
      0.17273837710527473, 
      0.18120720955331254, 
      0.08698689901087407, 
      0.27401072998987763, 
      0.25427284409942824, 
      0.24046793158568266, 
      0.16846165108803451, 
      0.2813017246079029, 
      0.3167299602206091, 
      0.14494863775541758, 
      0.3133760673417643, 
      0.24159306021689134, 
      0.2833164821207536, 
      0.06978240836740005, 
      0.2599184888877826, 
      0.21539541900549192, 
      0.27666669032762814, 
      0.23773146157104705, 
      0.26220416769269056, 
      0.3146489231906655, 
      0.3096392963555999, 
      0.24294366224140618, 
      0.269842477092958, 
      0.08126519584074131, 
      0.2867749651044938, 
      0.2458594127308494, 
      0.28619787951456827, 
      0.8465397659527781, 
      0.24913737462274238, 
      0.3155410599736404, 
      0.2119905892921361, 
      0.25799692235392235, 
      0.24749026446036518, 
      0.2706033845751671, 
      0.24300035587125512, 
      0.09013791688959993, 
      0.2557347709444066, 
      0.30345462502274884, 
      0.2506328450585141, 
      0.2303675495480969, 
      0.22831282143534665, 
      0.2762971739174574, 
      0.2798572050759353, 
      0.3024632928460285, 
      0.15362190839202286, 
      0.316943565707663, 
      0.20090459875514333, 
      0.2787947748622833, 
      0.32447173277141217, 
      0.22908892075039752, 
      0.024582574440777293, 
      0.32339199423435816, 
      0.25609020016446477, 
      0.14597242412927064, 
      0.2854774175623487, 
      0.3033301120094113, 
      0.26600485260086604, 
      0.22571859003555791, 
      0.30685634203828704, 
      0.06987712593809164, 
      0.07099527377366996, 
      0.05039664507888405, 
      0.28537002186042715, 
      0.28287300446278674, 
      0.2878200437822175, 
      0.27754846436395286, 
      0.3279331225142526, 
      0.2685971803164979, 
      0.14243090141051895, 
      0.16426090159030704, 
      0.2449665263382266, 
      0.2644184815948635, 
      0.2450184759638749, 
      0.3185658624077151, 
      0.31719151263762063, 
      0.18516707886857212, 
      0.13538531338138934, 
      0.31290624968505987, 
      0.18511506236312011, 
      0.077323947562222, 
      0.3136649749938607, 
      0.08889590818624239, 
      0.3028511128465616, 
      0.23221007256428142, 
      0.24605743124602064, 
      0.26203726012925954, 
      0.22571838817462772, 
      0.12482911556989494, 
      0.2094142730839674, 
      0.16516455096075125, 
      0.30020304214865795, 
      0.3169201835320038, 
      0.25434704677237463, 
      0.3122393135143147, 
      0.2206907133991918, 
      0.22899872405160762, 
      0.30020337644730305, 
      0.23351506757720986, 
      0.32364691456204225, 
      0.2743977436106126, 
      0.3028453222169541, 
      0.18161796633770988, 
      0.15432975996507947, 
      0.14277664773962742, 
      0.3037475941065016, 
      0.05478417949334397, 
      0.18685902354847395, 
      0.2801916473908172, 
      0.3046742589053489, 
      0.22357480356386836, 
      0.2639916082692442, 
      0.1958845192625654, 
      0.21450765264227925, 
      0.2794719845086324, 
      0.13831171282771557, 
      0.2614129781901265, 
      0.24107377566402755, 
      0.1954613181521784, 
      0.1754112271434321, 
      0.34191074602620536, 
      0.08616182251462019, 
      0.24261765658207693, 
      0.3087421229600365, 
      0.26525370551739236, 
      0.16726999604836468, 
      0.19213231617432616, 
      0.2621760241161631, 
      0.11898219598912407, 
      0.2691844853922834, 
      0.147519417877555, 
      0.1645566580333745, 
      0.26174186101625363, 
      0.2870740416430779, 
      0.3180847782700334, 
      0.7220232711005494, 
      0.2401057889832273, 
      0.1797344368310786, 
      0.16142325612881284, 
      0.3096922267252788, 
      0.3066020427324211, 
      0.19706340523397017, 
      0.27270432122852867, 
      0.21331666677620165, 
      0.3232315982589777, 
      0.2915227852511068, 
      0.3195788322959486, 
      0.3068395350837577, 
      0.17426359115349502, 
      0.16900713687796307, 
      0.31161162807529375, 
      0.15781050818291453, 
      0.29875797309860286, 
      0.24994290655247944, 
      0.09011440025183086, 
      0.32955787083414534, 
      0.27281631264205336, 
      0.34341489795632474, 
      0.32847883604848954, 
      0.30958076325655853, 
      0.31438400975711145, 
      0.3359607737587754, 
      0.3820122184285194, 
      0.23366483287750825, 
      0.18022590079915957, 
      0.12410114772818916, 
      0.25295058734031034, 
      0.24778407926345036, 
      0.30094731717366924, 
      0.21345946215113815, 
      0.12194687603022612, 
      0.27970564858275204, 
      0.23985237383320995, 
      0.236468810207936, 
      0.33296338278631565, 
      0.32525431486810935, 
      0.2788695887097908, 
      0.21559776298948927, 
      0.036626192668118465, 
      0.28374648655396467, 
      0.30261467555985894, 
      0.3148991589130903, 
      0.1681520603950189, 
      0.3131184298286692, 
      0.06262882507336703, 
      0.15325150637859064, 
      0.2498118025397113, 
      0.24575010167594458, 
      0.3003431124721448, 
      0.1746323207888211, 
      0.20652077229260157, 
      0.22688228343537858, 
      0.20372791660835085, 
      0.33377509430498487, 
      0.2312068233407053, 
      0.2946395209091041, 
      0.2978778489906818, 
      0.27235351976742833, 
      0.3054512833934775, 
      0.25344726878167134, 
      0.3092410896356601, 
      0.23778225533203967, 
      0.3300376823266992, 
      0.2300689370015469, 
      0.06375120125178545, 
      0.3286399938686322, 
      0.3064553556807829, 
      0.24584600442133261, 
      0.276172877726903, 
      0.11527485582759536, 
      0.108314898644332, 
      0.25205204114684693, 
      0.29380243280286444, 
      0.28028550648170736, 
      0.28136376832573623, 
      0.27221388334505414, 
      0.23505731201587587, 
      0.2746523883339987, 
      0.2747260091803653, 
      0.28911414668780905, 
      0.30523485793351735, 
      0.32399547497736003, 
      0.2576923651097639, 
      0.3416233865417921, 
      0.3026364592030929, 
      0.2763466127287682, 
      0.3053021355423853, 
      0.27895123309254466, 
      0.3200749180688612, 
      0.30639717267245237, 
      0.2977550881599206, 
      0.3132221365976861, 
      0.1456593379621059, 
      0.2426566627731354, 
      0.22740340444974336, 
      0.24974282884103674, 
      0.019053430397698662, 
      0.25251206586373975, 
      0.2534114389505628, 
      0.25977573482845817, 
      0.30550235404457693, 
      0.18897384000018572, 
      0.11388393011189145, 
      0.2663647888407484, 
      0.24122378982826598, 
      0.27949407987973823, 
      0.3244447293240444, 
      0.2913796654339543, 
      0.3086476847267935, 
      0.15164695383014046, 
      0.2746952946805086, 
      0.2402559421048352, 
      0.288794740621556, 
      0.21138048554188837, 
      0.2951125968578635, 
      0.060307809199437366, 
      0.36797952598075584, 
      0.1583952412103638, 
      0.21244177462479163, 
      0.2405382525706106, 
      0.3225347534192925, 
      0.20087864747285714, 
      0.2844308425226556, 
      0.13864297458465985, 
      0.19110217055888457, 
      0.29298235354991414, 
      0.3227492373679245, 
      0.22282900732675553, 
      0.16251507942060725, 
      0.2635561650761373, 
      0.19796468814588694, 
      0.3189576681714276, 
      0.02722100854492077, 
      0.15030215738934805, 
      0.2414821830028234, 
      0.28140927160599766, 
      0.06973669816861462, 
      0.2531953990798286, 
      0.26019624960157195, 
      0.24039381671145216, 
      0.25212175509100476, 
      0.22658589887068148, 
      0.24434454549976548, 
      0.2684319162387689, 
      0.30236967860711655, 
      0.3146567559439918, 
      0.2440772489225288, 
      0.2526593083011891, 
      0.15498557031488525, 
      0.14350493743027204, 
      0.29337936176676793, 
      0.25959537480907946, 
      0.15950616546374094, 
      0.32617493635031386, 
      0.09936525193435805, 
      0.25033004490912975, 
      0.5277358533491848, 
      0.31054994622751386, 
      0.2794285977183399, 
      0.027575102289013803, 
      0.22754520544417267, 
      0.3316192476447842, 
      0.3197174377164587, 
      0.3479014579646958, 
      0.10769449832447021, 
      0.21349704140825285, 
      0.1790049724086904, 
      0.29388616252704325, 
      0.20562749440934586, 
      0.2562871166966244, 
      0.2897994240594253, 
      0.3028850056986873, 
      0.2673025443558916, 
      0.25436796031753345, 
      0.26811503077918397, 
      0.27390532936165557, 
      0.30237539771088595, 
      0.3204202961009363, 
      0.10241270724945116, 
      0.2460357762587478, 
      0.18662672053306897, 
      0.2751862287370518, 
      0.2599342252060558, 
      0.20608556699612288, 
      0.28435700863774516, 
      0.15947394737551268, 
      0.2653103017265714, 
      0.27621849947704835, 
      0.25747782912572065, 
      0.2994271853500096, 
      0.38927827404265913, 
      0.24954503602856382, 
      0.24748099537920612, 
      0.2670299105483587, 
      0.2759013641196056, 
      0.3198836799704323, 
      0.3126768703325519, 
      0.2889118812809497, 
      0.29071269200497124, 
      0.24711990125909272, 
      0.2656733085674954, 
      0.07147003867755791, 
      0.2953555469537276, 
      0.3094361436177158, 
      0.2348027293523894, 
      0.31450404253772224, 
      0.2526065044270228, 
      0.29066946236733265, 
      0.30881640084683354, 
      0.22763747107898555, 
      0.2901011460108476, 
      0.23004604213736835, 
      0.3236601544681975, 
      0.20349563729218548, 
      0.31912118422914626, 
      0.25874214711102045, 
      0.22477137300126435, 
      0.27329245937720736, 
      0.3332194743329135, 
      0.2962541961753505, 
      0.3152342738132796, 
      0.2146701255234799, 
      0.21279234094267788, 
      0.3102944408630283, 
      0.2972196842670295, 
      0.3197396078407489, 
      0.2744219249931543, 
      0.2910217306733734, 
      0.257946293504987, 
      0.30850416606051656, 
      0.32783507661301775, 
      0.2500879401258523, 
      0.2399249318234714, 
      0.2799375707921934, 
      0.2144731850076905, 
      0.2830800645900371, 
      0.19620108521793508, 
      0.24522460026537932, 
      0.27532046162720186, 
      0.06024242348031359, 
      0.27111633785466555, 
      0.3270663693165275, 
      0.2955004845485271, 
      0.2239414041751488, 
      0.17885192736741956, 
      0.24255063281175768, 
      0.30078141312435724, 
      0.3158114456772403, 
      0.2851460514252024, 
      0.3021165772233764, 
      0.2812727931503841, 
      0.13838462194129944, 
      0.29301866438264434, 
      0.12124386897854479, 
      0.25826398908143844, 
      0.2190129623518782, 
      0.22606039160183927, 
      0.27151413678511505, 
      0.25242071511907105, 
      0.20645599972490725, 
      0.2412269616895757, 
      0.21715891606306342, 
      0.3119244896790557, 
      0.3290381909769724, 
      0.3131774931713392, 
      0.21810470793826234, 
      0.22856835101242926, 
      0.24432105923552863, 
      0.2805720005026768, 
      0.3302389391664856, 
      0.306034319084511, 
      0.22291663468375075, 
      0.20433664738923643, 
      0.3221282602023663, 
      0.2296455510480788, 
      0.09232945162101089, 
      0.22261454537096273, 
      0.16944958115548114, 
      0.26169887145808973, 
      0.20080085694135363, 
      0.22023431591514264, 
      0.2745088779036876, 
      0.23843848162565454, 
      0.27031782003069355, 
      0.2576108431591076, 
      0.3079266964918999, 
      0.32716300271881343, 
      0.27508408507522153, 
      0.1877663393866546, 
      0.32326220649210863, 
      0.1987185850296842, 
      0.0803708561043391, 
      0.3257754455730179, 
      0.3023704896207313, 
      0.26519253390037406, 
      0.20078135233512462, 
      0.13616670792858768, 
      0.20444658147399428, 
      0.20922249093767967, 
      0.16187223882238796, 
      0.23248147832809957, 
      0.3363405126630061, 
      0.21182100675109822, 
      0.22170272700369323, 
      0.3346953030172322, 
      0.18496533004159438, 
      0.2572348959266281, 
      0.3905020754848307, 
      0.3301031176399307, 
      0.24583771792291934, 
      0.21250631807792364, 
      0.22161382360817242, 
      0.2733865437568106, 
      0.14895830003770963, 
      0.2796155037794753, 
      0.3320674732670241, 
      0.2420132775250115, 
      0.26766383308982256, 
      0.2613987070025042, 
      0.23140935646763397, 
      0.2697690750246483, 
      0.2970405147592141, 
      0.052189340991105095, 
      0.2120120543463682, 
      0.8659481288999878, 
      0.3181724752409533, 
      0.29198605091129154, 
      0.2543192965314489, 
      0.30197886227098797, 
      0.13497175201788222, 
      0.33403354778377886, 
      0.12814519416796785, 
      0.16579205120082496, 
      0.21964154157931368, 
      0.3329715105309638, 
      0.2927505157287098, 
      0.23031153425681603, 
      0.2945089939102653, 
      0.25618647692180424, 
      0.3162055943691769, 
      0.2755959671890227, 
      0.18811602315274564, 
      0.1684474986482903, 
      0.1344847443765665, 
      0.2736599410751559, 
      0.33134911272349654, 
      0.11161724138196569, 
      0.26269469372573434, 
      0.2808580660152703, 
      0.2909140272639923, 
      0.3145482431381044, 
      0.21291983535559192, 
      0.27927781844141014, 
      0.2620090352424546, 
      0.3144857449033224, 
      0.29486911583655667, 
      0.1492556885791328, 
      0.23624245385117895, 
      0.21938182107164092, 
      0.27468911154023357, 
      0.17085920301516175, 
      0.28555429389679743, 
      0.24420309801408127, 
      0.32617097291602026, 
      0.31205230570407566, 
      0.2371552342575962, 
      0.10718455749032778, 
      0.18365453034216772, 
      0.2600948406795792, 
      0.17584069402910193, 
      0.16231300249888023, 
      0.20469406132203083, 
      0.16417905913226227, 
      0.2589369890943769, 
      0.1908173682049495, 
      0.30505685046176145, 
      0.11826754581712202, 
      0.18188244181772745, 
      0.21393871488112856, 
      0.28996745262167245, 
      0.28571519862024275, 
      0.3154803936292581, 
      0.22990147844604222, 
      0.2237052966314969, 
      0.0950224865094242, 
      0.36870584028258774, 
      0.19531732152133335, 
      0.2995477080348777, 
      0.21388432329903745, 
      0.1277677643737949, 
      0.30723914496598637, 
      0.25208653393411135, 
      0.15595809611432482, 
      0.18037160888805853, 
      0.23048524336383003, 
      0.2901712719091986, 
      0.3062851816113713, 
      0.4368649206761243, 
      0.1527851287619669, 
      0.2858231747209611, 
      0.31559357043290964, 
      0.23750671795772496, 
      0.30938330804627573, 
      0.2976607428122613, 
      0.2287724474647866, 
      0.2939863018669543, 
      0.011814310491343938, 
      0.07915000969391017, 
      0.2525054447097052, 
      0.2645242683973236, 
      0.298186926924266, 
      0.3362065666635912, 
      0.20640753337629955, 
      0.22099838398561023, 
      0.28844345847472297, 
      0.25858612000046827, 
      0.23935145889502044, 
      0.2863407904438309, 
      0.22950162123330053, 
      0.21530416054210585, 
      0.28805857243470495, 
      0.24452555682112664, 
      0.19154898588121194, 
      0.1467936963653806, 
      0.2816692882913644, 
      0.1903077743205652, 
      0.31896343211773187, 
      0.1634933684479843, 
      0.3195151737281323, 
      0.2834066291174485, 
      0.19752223975826158, 
      0.1490155595586317, 
      0.3273100262821234, 
      0.21832580221050302, 
      0.27922785782883264, 
      0.13354586447199066, 
      0.2265745434699343, 
      0.29312829213594266, 
      0.07584330426500108, 
      0.25503619666889, 
      0.2368198553637542, 
      0.30331185046067033, 
      0.1314328527318808, 
      0.17968695891249636, 
      0.26304401299134716, 
      0.3088346041513581, 
      0.24829118171905312, 
      0.32129598607712073, 
      0.3339439232225956, 
      0.3126079522041141, 
      0.21317906854255053, 
      0.2646524319331691, 
      0.32024220448882307, 
      0.32412106756377107, 
      0.6223197361416509, 
      0.24450089072068834, 
      0.29211100487843716, 
      0.28032148488522335, 
      0.061319636723460615, 
      0.2609454575840103, 
      0.2858214566907119, 
      0.21741027135659924, 
      0.09467689281625585, 
      0.24891938358432206, 
      0.24377566321510571, 
      0.33515642065065077, 
      0.11997039394269857, 
      0.11956998968064625, 
      0.1500536504553573, 
      0.3161179569532417, 
      0.2642213701927878, 
      0.2711890287244122, 
      0.25947272022966217, 
      0.12428640926919657, 
      0.3067269223791273, 
      0.08916154654459658, 
      0.2279736323143714, 
      0.28569733277045534, 
      0.17842045179976826, 
      0.17741962749924348, 
      0.062310928092865786, 
      0.18051637816084162, 
      0.04967694423433528, 
      0.33561087302399906, 
      0.28641816710885515, 
      0.300382684391577, 
      0.28863505993255756, 
      0.27191799451259835, 
      0.12625024738050097, 
      0.21229424660429624, 
      0.2646911284355239, 
      0.15542406703217168, 
      0.2876453057894876, 
      0.17739800197304464, 
      0.2784763430270528, 
      0.28392401741038337, 
      0.23456403881323887, 
      0.22371267385323712, 
      0.3224222762618548, 
      0.21527386405667262, 
      0.1448557317767932, 
      0.10199516291322872, 
      0.23072873168246658, 
      0.32504591977446234, 
      0.3212155648012768, 
      0.3065892675394136, 
      0.2090627882149966, 
      0.26573386600723936, 
      0.28028037338812956, 
      0.2384913197896809, 
      0.2794854621181812, 
      0.31918111185984954, 
      0.1605453249063497, 
      0.13170581847032217, 
      0.1316738830992065, 
      0.2490632408063255, 
      0.2200528336431275, 
      0.2621310627196899, 
      0.335538664027668, 
      0.23073137002315305, 
      0.16781422627291515, 
      0.24528943935191375, 
      0.32775932582997835, 
      0.2942494199371323, 
      0.12596999429620984, 
      0.2805394019469647, 
      0.05823443180542028, 
      0.06327769134859196, 
      0.31207055866365124, 
      0.2760981143961565, 
      0.32276687654262715, 
      0.3065785866197971, 
      0.2884258843586403, 
      0.19867773029178884, 
      0.2853798176130985, 
      0.24841960477662367, 
      0.33133364108074165, 
      0.13511271682619538, 
      0.26174970111473433, 
      0.22786440510598086, 
      0.2638724706143847, 
      0.3258652384478246, 
      0.290101552143904, 
      0.26891885657024767, 
      0.21502207185831096, 
      0.2928258704142222, 
      0.24282255681302567, 
      0.20276366657963482, 
      0.2184505813286164, 
      0.28299709255140426, 
      0.2695838944721102, 
      0.25479200964791615, 
      0.2532605483738388, 
      0.2525783736795544, 
      0.0893705242663464, 
      0.29064619995552593, 
      0.24222125523258925, 
      0.09692785953982572, 
      0.3197785765137718, 
      0.24579576607158607, 
      0.3253723370022677, 
      0.254211873421879, 
      0.29365307432379717, 
      0.3106048966701001, 
      0.3172708521244121, 
      0.3363491278607729, 
      0.30591667674015055, 
      0.25816959505755144, 
      0.18223356079948258, 
      0.17888836262076266, 
      0.14074839177702736, 
      0.2508876796610634, 
      0.2563606588991242, 
      0.29688728907749834, 
      0.1337745090579003, 
      0.27285237066652446, 
      0.28430885919662596, 
      0.2300828533139054, 
      0.04748881201391959, 
      0.1394173169310026, 
      0.3239322330126692, 
      0.3057421350537635, 
      0.23672636972711789, 
      0.218555810383236, 
      0.2531345048767529, 
      0.06509870794884264, 
      0.350787886132417, 
      0.20072896415581132, 
      0.04985968139898473, 
      0.3080263912372444, 
      0.1033094828630837, 
      0.25505034644334645, 
      0.298895723561367, 
      0.29617369706136465, 
      0.28046702513754723, 
      0.10806384748227944, 
      0.26095545277538473, 
      0.2780206506377386, 
      0.2103037177407757, 
      0.21365683176612604, 
      0.08395945413433831, 
      0.2913303787806157, 
      0.28078658290736763, 
      0.3148961404025552, 
      0.2520788241023906, 
      0.1927590048971444, 
      0.3074144755091476, 
      0.2188789782245144, 
      0.12215707170767595, 
      0.15033054380243052, 
      0.3140917839186168, 
      0.1841326233954717, 
      0.2549472456782755, 
      0.19143104265422747, 
      0.27258357947805534, 
      0.2661610401810677, 
      0.31854411813915656, 
      0.19880920369435665, 
      0.16216594457842903, 
      0.33345240583667773, 
      0.1959608948134328, 
      0.2356278476882286, 
      0.19862321230630195, 
      0.22966697348502588, 
      0.30272339774614143, 
      0.2672340661408229, 
      0.20471368084042785, 
      0.27527767621078814, 
      0.21588945110509278, 
      0.22976498476448196, 
      0.15942678125952886, 
      0.10685002960083174, 
      0.3099715655904888, 
      0.1255460473639116, 
      0.19377049918687478, 
      0.3086394287912262, 
      0.1199546099574251, 
      0.034036712950087214, 
      0.302412766293695, 
      0.34882017159108, 
      0.07975071373514811, 
      0.22706739922053704, 
      0.13794735459469057, 
      0.29183956778007375, 
      0.22608452196200052, 
      0.26687277999055564, 
      0.2847168138824655, 
      0.20811817909590194, 
      0.3322610101673584, 
      0.29988029783741715, 
      0.23330004224466808, 
      0.2880252811645527, 
      0.27994457525186406, 
      0.1829671268610049, 
      0.2866662850410614, 
      0.07219418495662247, 
      0.29651670203406494, 
      0.11208248117202735, 
      0.2907710595600986, 
      0.17443327849027235, 
      0.2566323367469661, 
      0.3086813234816751, 
      0.1408309497166744, 
      0.23204583033378334, 
      0.2982983604199633, 
      0.255979769413585, 
      0.3259553319473299, 
      0.3320935989697107, 
      0.27154887978095776, 
      0.2575023899353407, 
      0.2635126481876392, 
      0.15047469626787488, 
      0.16616184820243976, 
      0.2416973730848184, 
      0.26422644255401934, 
      0.20654111506494252, 
      0.285950115179167, 
      0.20917705172228382, 
      0.03457175651857362, 
      0.17218907926088098, 
      0.3299181513651692, 
      0.0940888549437704, 
      0.302548734453089, 
      0.29887584032600517, 
      0.2205681949877951, 
      0.28412619147003554, 
      0.14308107929205827, 
      0.2778130221511485, 
      0.05885717432438174, 
      0.22346895967455796, 
      0.3123359996296168, 
      0.29577402525880103, 
      0.2859022894149999, 
      0.2708278651767614, 
      0.1410183920622339, 
      0.27665162621835815, 
      0.288006032498463, 
      0.28991790159425784, 
      0.31936939584054264, 
      0.3049066612846772, 
      0.04417143085395293, 
      0.06976550062645982, 
      0.3171711112493596, 
      0.23785096333249356, 
      0.32838222176142384, 
      0.1974609242677467, 
      0.30733182643943396, 
      0.2852885403775515, 
      0.2737122136955143, 
      0.4057484898481387, 
      0.23103322968063833, 
      0.12551172949634656, 
      0.12605158193462396, 
      0.33464260304520904, 
      0.2654111345597179, 
      0.2442875365088559, 
      0.2383252822831828, 
      0.31296234382960153, 
      0.09241307546569442, 
      0.29266357261540527, 
      0.28847196077317855, 
      0.24658218068581325, 
      0.3120439790325938, 
      0.2780034564228485, 
      0.29101673726565785, 
      0.29858572898397084, 
      0.31672855390665006, 
      0.2945368049745121, 
      0.22342393380211797, 
      0.17287698636422558, 
      0.20477862723183268, 
      0.1695788678587826, 
      0.24163575982416602, 
      0.3127768226314568, 
      0.19135067876300269, 
      0.28915771207537927, 
      0.3364371858111667, 
      0.32342299749174086, 
      0.2998571387281477, 
      0.2939654379255079, 
      0.2973773088738061, 
      0.3199446867635949, 
      0.2782608665768649, 
      0.13170478160167295, 
      0.27187881981686574, 
      0.27897194631728073, 
      0.21290177993757384, 
      0.22623614847880658, 
      0.246380005811669, 
      0.2961250773648702, 
      0.21669545667858628, 
      0.21477003555477733, 
      0.21186747248337606, 
      0.30680445260743305, 
      0.1275333421739363, 
      0.2866473425988807, 
      0.20032098981190283, 
      0.31876996792631174, 
      0.21712183065242066, 
      0.31809671602233514, 
      0.26414057461102525, 
      0.2415616520035949, 
      0.27985392941249876, 
      0.2896052581794016, 
      0.1908066580911356, 
      0.12944148880485357, 
      0.19147111847130266, 
      0.08886674110550492, 
      0.31711101468490105, 
      0.32131883887205204, 
      0.22634380419932906, 
      0.280044362190483, 
      0.3527928263798371, 
      0.08543707390073142, 
      0.17801968219246128, 
      0.30622315623872276, 
      0.04049315657930016, 
      0.23880223720724225, 
      0.13872202104737696, 
      0.3024669637609047, 
      0.20053780756280967, 
      0.07484247920433658, 
      0.07947801060273918, 
      0.32310328150906137, 
      0.330473511576747, 
      0.31283489015308086, 
      0.2646119062137767, 
      0.33597569599827865, 
      0.2754805670300052, 
      0.2542608879412891, 
      0.2945869652708579, 
      0.18812864977446273, 
      0.2841053283932563, 
      0.2694083466336366, 
      0.3146998470250948, 
      0.21672390485113377, 
      0.1585967974777168, 
      0.11869857618341641, 
      0.20088907189549382, 
      0.2999067133220044, 
      0.2872531058782399, 
      0.2423833897818031, 
      0.22226365666152953, 
      0.043511235880604925, 
      0.22571325646072718, 
      0.2922027286979797, 
      0.25949441283329294, 
      0.29913786404671033, 
      0.2550115461927807, 
      0.23697036033710098, 
      0.3347437014794793, 
      0.31693558507521835, 
      0.19482973247413926, 
      0.02173914027142265, 
      0.2820306229236393, 
      0.03261685058649863, 
      0.03805241950592685, 
      0.3146114767777022, 
      0.20187108301370582, 
      0.14768783703728677, 
      0.23941158654909098, 
      0.2697894716564398, 
      0.3273796215533894, 
      0.21158047580906603, 
      0.30277675316599667, 
      0.32100934581396295, 
      0.2984290617856791, 
      0.1895435218396645, 
      0.3010217332198155, 
      0.31534234107120074, 
      0.195221241153988, 
      0.1688452009862193, 
      0.25668349972760457, 
      0.24348805801423984, 
      0.10114198287403638, 
      0.27561610051072744, 
      0.2421175380613132, 
      0.27289657498902936, 
      0.04880053312936642, 
      0.2925905348551426, 
      0.26499046971479, 
      0.23723791988612647, 
      0.2499836252297193, 
      0.09138454814751817, 
      0.22856928625604425, 
      0.1975760488800028, 
      0.5780615686399952, 
      0.2612737675213692, 
      0.21298386699251526, 
      0.33046088455220246, 
      0.17136514311217327, 
      0.2752692274445303, 
      0.28593751321148264, 
      0.3008746024504328, 
      0.22643059749700523, 
      0.18948476720598592, 
      0.14363769648915525, 
      0.2616925302515385, 
      0.31224035572115194, 
      0.335975775957495, 
      0.24553061626648442, 
      0.2382797075496122, 
      0.24503785774559933, 
      0.3344641865105721, 
      0.05873215595708965, 
      0.3043391185940419, 
      0.25444978791838846, 
      0.2994882831848134, 
      0.27551547647915614, 
      0.2957228062023489, 
      0.22434652433469549, 
      0.25727996059291536, 
      0.2857074289312756, 
      0.13465902326522028, 
      0.2911858222750141, 
      0.17046394984685886, 
      0.17809567862150288, 
      0.04083291157744959, 
      0.20585277058554574, 
      0.06880006429591276, 
      0.23251763589776536, 
      0.31628410147756514, 
      0.3215984660605775, 
      0.25885095796799024, 
      0.28992354704950424, 
      0.2460827362509346, 
      0.35404289347404944, 
      0.2511078935653346, 
      0.19476579507317932, 
      0.1647966069138282, 
      0.22623879985706122, 
      0.2953541874704495, 
      0.2700198363340477, 
      0.23936824873541468, 
      0.3264548313577769, 
      0.11449520228013074, 
      0.17604616699280173, 
      0.325626241278103, 
      0.11907869359556483, 
      0.33352822634525925, 
      0.29464439358478867, 
      0.3296737772930584, 
      0.09865978756070755, 
      0.3072012645368011, 
      0.262657797422725, 
      0.28759501836632523, 
      0.21475261653529906, 
      0.2669459241631321, 
      0.23332541600270457, 
      0.2276287653611803, 
      0.1208433017945232, 
      0.22404283373886974, 
      0.2540938528976008, 
      0.27585596976636567, 
      0.24719592899777723, 
      0.24041033886549884, 
      0.2453352109633712, 
      0.28253611003178525, 
      0.32113154791018883, 
      0.30970518175830564, 
      0.15180447574320846, 
      0.2792246635733082, 
      0.17273654788535953, 
      0.27931351244957336, 
      0.28759816108721054, 
      0.19191995098055137, 
      0.2803489592048392, 
      0.2906988716091633, 
      0.0864790014637437, 
      0.3330269219274231, 
      0.2826741488208836, 
      0.16742592827087532, 
      0.21831769395663567, 
      0.31132583641294725, 
      0.15526197743300058, 
      0.2761795347547861, 
      0.3233138981439445, 
      0.31592955314402255, 
      0.2907233738008311, 
      0.017780571768140577, 
      0.18273031153030098, 
      0.27808539056570286, 
      0.030480822363027585, 
      0.23999843736976129, 
      0.31526223739180653, 
      0.28377858848214743, 
      0.31300164503438827, 
      0.28185467049846735, 
      0.29709431167431877, 
      0.22126423808344903, 
      0.30773734975958367, 
      0.2539970971861274, 
      0.23303201625243344, 
      0.20271498007140784, 
      0.3224186430752743, 
      0.18069665889566208, 
      0.24565810780032127, 
      0.33417542880591267, 
      0.08436389055493898, 
      0.2027338193087169, 
      0.2786387352601006, 
      0.25734803204344187, 
      0.32860108171199814, 
      0.1844287571785574, 
      0.3326238422483693, 
      0.29535372137242455, 
      0.31571305881693734, 
      0.2144402934862954, 
      0.26188164824941623, 
      0.13526329650000354, 
      0.2012203785822702, 
      0.32318559445220485, 
      0.2702664384846595, 
      0.18380217884266212, 
      0.32173384752964385, 
      0.27493432264061785, 
      0.18259875287996202, 
      0.2848402073668196, 
      0.2226835645542875, 
      0.306228031569677, 
      0.19528580788791147, 
      0.13728614424762245, 
      0.3141144812978951, 
      0.22299957048151217, 
      0.31318074782846844, 
      0.299244993935962, 
      0.16184673251023368, 
      0.2341970689960012, 
      0.2726849021567884, 
      0.2000388318579298, 
      0.21892619373682207, 
      0.30641955182871095, 
      0.28420406747791843, 
      0.3374537739492449, 
      0.2882694601283964, 
      0.26376161632787326, 
      0.28900168969319734, 
      0.2442257932856561, 
      0.2998870296912189, 
      0.5771810107320039, 
      0.21923015294281903, 
      0.3019131482054911, 
      0.08915891129064231, 
      0.24375974371247391, 
      0.281761309610659, 
      0.21594608668112109, 
      0.07322040329154285, 
      0.24079409203455246, 
      0.24588254573242008, 
      0.09097157456715406, 
      0.13313551447123168, 
      0.3071972489195434, 
      0.32457321610176826, 
      0.3329033688950598, 
      0.2460592602035896, 
      0.17145677295881798, 
      0.2395780840863904, 
      0.20518304224523995, 
      0.31860174400275043, 
      0.2756980846405784, 
      0.0923544847522533, 
      0.03474713019177334, 
      0.2414126203306703, 
      0.29911196598790535, 
      0.056643152964489595, 
      0.26857810480171396, 
      0.20988983833633665, 
      0.3060972805290201, 
      0.33030072336483357, 
      0.25699541738184967, 
      0.24694925794692094, 
      0.22061407344347017, 
      0.27349016640401935, 
      0.3095903645910834, 
      0.312479345641997, 
      0.058800994932128405, 
      0.28051583596474366, 
      0.31495344499737615, 
      0.16800327514839128, 
      0.29528452633479074, 
      0.30814927433404576, 
      0.27089954499493873, 
      0.29272690705351617, 
      0.29797333670352394, 
      0.28486435878992405, 
      0.26324523816586765, 
      0.2904327658718643, 
      0.2952917931080246, 
      0.21015819555520587, 
      0.32165866691471484, 
      0.15460968331066066, 
      0.272863062835957, 
      0.21798252589705525, 
      0.2809396487064713, 
      0.2836142417314199, 
      0.26935037951677443, 
      0.2251761341567508, 
      0.18879405766031918, 
      0.1882332649758516, 
      0.2874588098007034, 
      0.28598241620091225, 
      0.2864838748657349, 
      0.24010799476383157, 
      0.24405193607162165, 
      0.3043649824344359, 
      0.2796919926954334, 
      0.30007755073601, 
      0.2931033930347093, 
      0.30414301620539536, 
      0.31611526391416744, 
      0.2267857071720984, 
      0.27097383251915147, 
      0.11214324855160462, 
      0.22846419221323994, 
      0.1817687951570107, 
      0.15883298124170914, 
      0.2779828045343668, 
      0.28316926467648157, 
      0.18205532592370488, 
      0.20629543891426397, 
      0.15899461390503994, 
      0.31088036447408773, 
      0.28446265173940305, 
      0.24437847594209872, 
      0.3180764737129652, 
      0.18266383659851276, 
      0.2966107098367031, 
      0.3252966148172717, 
      0.24111548640225405, 
      0.18960453242360212, 
      0.1538549634946532, 
      0.2146998788135562, 
      0.1190344292122968, 
      0.17345228277046634, 
      0.3128064524906394, 
      0.19791452802571996, 
      0.3176954827760398, 
      0.2119356733005917, 
      0.27982722276564453, 
      0.3055605053595125, 
      0.30865191997821895, 
      0.15863485952119086, 
      0.15606050985812167, 
      0.2487822559424136, 
      0.3335685379493054, 
      0.31192690679258533, 
      0.16376926185979923, 
      0.32879127759515026, 
      0.16672073683509991, 
      0.32288040932562595, 
      0.27682476619397456, 
      0.312659962126221, 
      0.40847456274792937, 
      0.3208719514916178, 
      0.1033470721951995, 
      0.13334384853923617, 
      0.1808789570830974, 
      0.2120952453363791, 
      0.26323367240900936, 
      0.19437443639987553, 
      0.32556778537936437, 
      0.3041730964117253, 
      0.2942116920107869, 
      0.2337417842831218, 
      0.2582304878095838, 
      0.24301594711061772, 
      0.29412526159505126, 
      0.2752112172999067, 
      0.2702198699574217, 
      0.32443711190374447, 
      0.3300090336471059, 
      0.12284307040339795, 
      0.2916365997377572, 
      0.267601548244839, 
      0.23045680906952326, 
      0.27371679030946533, 
      0.21278200571998268, 
      0.3047677616421738, 
      0.31902948972839773, 
      0.32588607681985254, 
      0.20128897628273087, 
      0.2569810241092307, 
      0.20045130011482268, 
      0.2694690408804809, 
      0.30009408326398895, 
      0.2850378900485975, 
      0.20524052631107395, 
      0.31221538171374136, 
      0.18562146190903514, 
      0.24134235692580547, 
      0.07437743175382058, 
      0.25123100349778793, 
      0.22281076219648122, 
      0.29978265493330775, 
      0.2107958167142531, 
      0.28789630706521663, 
      0.14278176618335375, 
      0.28283228900368224, 
      0.3303867121088968, 
      0.30462294164011333, 
      0.03778974273695546, 
      0.10486979933622327, 
      0.28207502782617283, 
      0.3181597048065537, 
      0.30284043059677296, 
      0.20400868304149944, 
      0.17813009284842846, 
      0.27344041725319346, 
      0.28009022682182133, 
      0.18186999146110594, 
      0.20940199076384097, 
      0.3206869825214966, 
      0.27482942720600617, 
      0.23632509585031736, 
      0.3280790306285231, 
      0.3757629112189901, 
      0.1840652599959307, 
      0.3218857888755791, 
      0.30498101139498274, 
      0.26347015079819797, 
      0.1904753114044524, 
      0.27266631130731306, 
      0.27152057809570046, 
      0.21776497881584028, 
      0.3251515174016363, 
      0.3042326523564713, 
      0.2415575354443361, 
      0.2984753261191923, 
      0.2807837862893956, 
      0.27813529020075456, 
      0.2285209648555415, 
      0.28666057532588723, 
      0.08081694603096386, 
      0.3207856553492126, 
      0.24788303955543853, 
      0.24755470443977523, 
      0.2549180683939814, 
      0.30148368436843836, 
      0.30385187120187696, 
      0.2702263413437746, 
      0.185392712189656, 
      0.1370274359993672, 
      0.3237060691793293, 
      0.2965367225511441, 
      0.06448162924595194, 
      0.2729903347726231, 
      0.2208716112554847, 
      0.27415820741852565, 
      0.22965465240242147, 
      0.29188577379378144, 
      0.06795256657308012, 
      0.3014976454659536, 
      0.31201036391368314, 
      0.3201995752814372, 
      0.3302043777955937, 
      0.3249463005460951, 
      0.28636889722762854, 
      0.16464998595548305, 
      0.30370280648700204, 
      0.3250883566257253, 
      0.3057000280171213, 
      0.04048790641840911, 
      0.19051263696733553, 
      0.304744866678848, 
      0.33829202870540187, 
      0.2661515704493213, 
      0.25725693441691483, 
      0.2191240185862009, 
      0.18559467526423484, 
      0.26471148138614914, 
      0.09694798108785749, 
      0.25631359948890337, 
      0.31025854383799245, 
      0.29724645936319594, 
      0.3339894389086821, 
      0.14758334132210396, 
      0.37783838738210046, 
      0.27803818431986566, 
      0.3219627536246583, 
      0.29112435519479374, 
      0.23819501592258316, 
      0.27329915940558536, 
      0.31283368670516853, 
      0.14003902716747008, 
      0.07806141281307374, 
      0.2822427722866774, 
      0.31656310855022224, 
      0.15411602666999025, 
      0.3204752928408768, 
      0.2817032521374352, 
      0.10659083470409318, 
      0.3302815460413811, 
      0.24090115778955803, 
      0.2803506814452049, 
      0.1003926242627322, 
      0.3264617629969445, 
      0.33221826212129485, 
      0.19785350510390937, 
      0.23921297164529773, 
      0.32853011180102354, 
      0.24674427767874638, 
      0.2797575024329839, 
      0.22551764326534612, 
      0.12432697790302154, 
      0.3271497137668647, 
      0.18996610286878138, 
      0.22437182125140995, 
      0.23127224001477775, 
      0.15170580587434887, 
      0.2744057078633225, 
      0.2313033527620098, 
      0.24988534062560722, 
      0.31330881957744294, 
      0.2993108397219886, 
      0.21853315374445073, 
      0.3916276935275504, 
      0.22816081939895194, 
      0.24627824752654698, 
      0.2619121671334788, 
      0.2863181922006348, 
      0.19033208683651606, 
      0.24477507290179515, 
      0.2800738092523669, 
      0.26251113076341936, 
      0.2339795095181909, 
      0.20235926532966764, 
      0.316529880434576, 
      0.29246629553578274, 
      0.32317139166008757, 
      0.22664202567840816, 
      0.17932887875832043, 
      0.21504943839174015, 
      0.06238212941360951, 
      0.3264427804260486, 
      0.31552602490768056, 
      0.2710105213259569, 
      0.3066797436682434, 
      0.1008369071631496, 
      0.0914909298227878, 
      0.3213616027027024, 
      0.3333893157735852, 
      0.24201512569780356, 
      0.2306218257738857, 
      0.20817684993766244, 
      0.32159712185061157, 
      0.31863465708555677, 
      0.23135009257200048, 
      0.16210167581957624, 
      0.20198607756809167, 
      0.14216959107533006, 
      0.190630598575764, 
      0.17992865903616145, 
      0.2149876675828155, 
      0.30124971903605924, 
      0.30292492235266755, 
      0.2707491830372, 
      0.2658988496462118, 
      0.24110246212040387, 
      0.2470344759760607, 
      0.30645191548544937, 
      0.2987258193425405, 
      0.21169759109876446, 
      0.2658472692159907, 
      0.3162893962684747, 
      0.21341854431479798, 
      0.06978001447648188, 
      0.24478437362233602, 
      0.3013758204029219, 
      0.2841004745108633, 
      0.22053713367602154, 
      0.2706556614272124, 
      0.30291194633041113, 
      0.22839049304891088, 
      0.29810060660898235, 
      0.26989604540558354, 
      0.14391388406641129, 
      0.28882759342707426, 
      0.3101296270415506, 
      0.21815229688732166, 
      0.20519763926141715, 
      0.30777922321822543, 
      0.29735311681403676, 
      0.16778628095834583, 
      0.08321691635493203, 
      0.3303912990218146, 
      0.21741383801773692, 
      0.22741513996219834, 
      0.2980239942582509, 
      0.21647818444807918, 
      0.2978878867032339, 
      0.29492323246262264, 
      0.31523145892912224, 
      0.29198898041599836, 
      0.18189453410288925, 
      0.26059989986327925, 
      0.25924836438817267, 
      0.2474772015873857, 
      0.1853723477579527, 
      0.26187515849408266, 
      0.23036846009666265, 
      0.16435960312722164, 
      0.2150234013869966, 
      0.135832941601457, 
      0.22509892199319914, 
      0.2163423743952064, 
      0.3092070427788511, 
      0.24717063634908967, 
      0.29198665334291013, 
      0.295973787908943, 
      0.2775652867930874, 
      0.21351208572536076, 
      0.1724349795251882, 
      0.18821221473332977, 
      0.2611132962119656, 
      0.23961551004848136, 
      0.21792552437012408, 
      0.2796603133200321, 
      0.23927485200115267, 
      0.17124895717049513, 
      0.2658217075898487, 
      0.22722666501907873, 
      0.3358815395342662, 
      0.25954574049763735, 
      0.3268700028165739, 
      0.23790267094374026, 
      0.195538484828703, 
      0.2813413812774936, 
      0.29465394220026797, 
      0.24320434927797507, 
      0.12502671505851895, 
      0.21568648276135388, 
      0.255177784775599, 
      0.27289617627394763, 
      0.31453810404603594, 
      0.1160436221932446, 
      0.31538206402044544, 
      0.26643794022618306, 
      0.16229138637069546, 
      0.30132326899784684, 
      0.20762813382707598, 
      0.2611003639856399, 
      0.30649395548142916, 
      0.1997284792612953, 
      0.17364543113424255, 
      0.11297096946035431, 
      0.19110974691381888, 
      0.15457851978394363, 
      0.23028475515182653, 
      0.33067438482511424, 
      0.2053188264357725, 
      0.29077086408069186, 
      0.19142738322899103, 
      0.2571598052112634, 
      0.2407946046440567, 
      0.305507305233881, 
      0.2878609603397201, 
      0.22294744805596212, 
      0.13754548322176094, 
      0.3380570980756886, 
      0.10835921111459912, 
      0.19099490956417772, 
      0.2531125824865795, 
      0.20326665344927947, 
      0.15218378241114533, 
      0.2817159099702495, 
      0.22392348043583435, 
      0.27263411107724794, 
      0.270568817511079, 
      0.28821663402270226, 
      0.22522661442961203, 
      0.08401319024948734, 
      0.2257047143951099, 
      0.2410750987744434, 
      0.33509978234953336, 
      0.2719001974708859, 
      0.2972429640752872, 
      0.22999063090689723, 
      0.19548463865708945, 
      0.5529185743878441, 
      0.2531354823067973, 
      0.16630256078893865, 
      0.10192428132874626, 
      0.29152006558555804, 
      0.23118166246976846, 
      0.04349664875536747, 
      0.15112258993141076, 
      0.3102133996010235, 
      0.15955377275828958, 
      0.313370307501404, 
      0.19861329118543783, 
      0.23720772639633722, 
      0.1955922590302797, 
      0.32462474228386234, 
      0.33163980412102084, 
      0.31315907205055393, 
      0.29555508950558373, 
      0.21684808167774858, 
      0.2725895935971901, 
      0.11301939693472683, 
      0.28445903529442096, 
      0.2290270646474994, 
      0.2841145216770563, 
      0.09710812623952456, 
      0.29200204291617354, 
      0.320950018085795, 
      0.18515318552408075, 
      0.28902340645644403, 
      0.24127611351254427, 
      0.27661601226932225, 
      0.23715436077891056, 
      0.10215422655227269, 
      0.324479227883009, 
      0.19526215826441776, 
      0.27015568589968536, 
      0.325425199670413, 
      0.32860022040543885, 
      0.17487132795464153, 
      0.07343292366672019, 
      0.2912224881802354, 
      0.09974686417572005, 
      0.31005599893894187, 
      0.22913015395931607, 
      0.2647158628614539, 
      0.3001555395429865, 
      0.32272293884215686, 
      0.24333506668682123, 
      0.2051724360367875, 
      0.18017788610905544, 
      0.2807377642668927, 
      0.3341564801304905, 
      0.32571373153578836, 
      0.20602420863745255, 
      0.31501925753021015, 
      0.2724948126631388, 
      0.16568100227756605, 
      0.23655772297583885, 
      0.11505568554404635, 
      0.26684721793680954, 
      0.3303862234834212, 
      0.19109270745725612, 
      0.231103538291126, 
      0.32079536452356683, 
      0.2665958112758569, 
      0.1969233978424042, 
      0.20463455701789096, 
      0.28636933350961247, 
      0.12072914909960482, 
      0.06683456821327578, 
      0.16060607988447909, 
      0.30714448265422, 
      0.29807751983485337, 
      0.17007651207299898, 
      0.22020122895469285, 
      0.2890716160651617, 
      0.3147291814820507, 
      0.3092820038628553, 
      0.1842281567838867, 
      0.3018025789516689, 
      0.048537441366414344, 
      0.31087144858871535, 
      0.27333793195841055, 
      0.3242722885978904, 
      0.04991567581116803, 
      0.26383660065060854, 
      0.1476059153566914, 
      0.21857591163082826, 
      0.31857674629865507, 
      0.28811160503028643, 
      0.11897615017285802, 
      0.31219868712336013, 
      0.26567322965781587, 
      0.3163949746134399, 
      0.2725791165101687, 
      0.31452278261861993, 
      0.3609356649480468, 
      0.3077486504266219, 
      0.21653630707832297, 
      0.2278063112548018, 
      0.18047736703566702, 
      0.30761439155373643, 
      0.32697537616507444, 
      0.18589155240222122, 
      0.13385014449693952, 
      0.24477047084756465, 
      0.25619670407440565, 
      0.26592753396757474, 
      0.31248191822350524, 
      0.24047635141569446, 
      0.1654056259520038, 
      0.30488998505948917, 
      0.3383188867608237, 
      0.2698174037652983, 
      0.2988254422301185, 
      0.2022415328392174, 
      0.10263741728090166, 
      0.27983129016709973, 
      0.2495686021933438, 
      0.2711299567376033, 
      0.28923561786514784, 
      0.09816180773186899, 
      0.32065430837513453, 
      0.1566375970001921, 
      0.17565798280791464, 
      0.319584671867462, 
      0.2539572304678933, 
      0.3352342683253839, 
      0.09978036975221427, 
      0.21038526225361237, 
      0.2425272184341649, 
      0.29788953053154754, 
      0.27471463293977844, 
      0.23289831486950055, 
      0.2367854149606375, 
      0.3062235259970127, 
      0.2563751168760802, 
      0.2602764827922692, 
      0.25544962363931684, 
      0.22677853491536046, 
      0.17343530444657743, 
      0.23443979479089544, 
      0.2670605325791626, 
      0.19269028280156683, 
      0.20591502506046636, 
      0.18560344359060185, 
      0.26357295744047854, 
      0.2283058016472474, 
      0.22306795181599018, 
      0.3085092295025728, 
      0.31156507938840744, 
      0.24135526740841037, 
      0.30850235966533024, 
      0.23649667159100926, 
      0.33185111175147536, 
      0.15411061671081347, 
      0.27912313431866737, 
      0.25789009511267846, 
      0.11487576745642969, 
      0.26326440615073643, 
      0.2737035505268229, 
      0.3245262731124994, 
      0.2583191282002998, 
      0.30508860310496855, 
      0.30687993879998354, 
      0.23669187252284887, 
      0.26136142226120873, 
      0.18024126549633632, 
      0.10359330236547667, 
      0.24944362753215485, 
      0.1078892452153433, 
      0.17271044630835197, 
      0.1464066356067539, 
      0.44987958185269233, 
      0.12542110065589046, 
      0.18748995753177408, 
      0.28804710736090305, 
      0.2647341701775122, 
      0.30179942177751007, 
      0.17951648349826754, 
      0.12607541244594556, 
      0.24284353576389373, 
      0.20896735157715626, 
      0.23896503738547256, 
      0.2926742563478846, 
      0.29207290305852907, 
      0.21262568102003215, 
      0.2281300192895421, 
      0.33027081449837975, 
      0.31262107635012376, 
      0.292015456446796, 
      0.2546662763206481, 
      0.31683828237799544, 
      0.19435824014933614, 
      0.14281085694109522, 
      0.1804733024104581, 
      0.3145015689935832, 
      0.31087043720269975, 
      0.2895681096050698, 
      0.29796175873298764, 
      0.23175697846529644, 
      0.2585153278034812, 
      0.20265294075424303, 
      0.18220200015887908, 
      0.288795023701437, 
      0.283083746060745, 
      0.21426284290357658, 
      0.30466536234442104, 
      0.09145400522598857, 
      0.1454821138881448, 
      0.3212547845491108, 
      0.27793209637283134, 
      0.0531316220247103, 
      0.2957538935335158, 
      0.17869756512025048, 
      0.21029148178149573, 
      0.1320298609639089, 
      0.07481596735523185, 
      0.21053031013053444, 
      0.12215018408181598, 
      0.18695468706132806, 
      0.3165085792782559, 
      0.23731801002111957, 
      0.1919152991622909, 
      0.18437153897003591, 
      0.08288887152156409, 
      0.2556869837935354, 
      0.3123171419269228, 
      0.30307268566192935, 
      0.26504764690692095, 
      0.22525756141471398, 
      0.25243680286449977, 
      0.2844050394400639, 
      0.18909667184482495, 
      0.2531858315249709, 
      0.2966748644176151, 
      0.16836763100197982, 
      0.2232485326391806, 
      0.19777805554933742, 
      0.21981800661498402, 
      0.29531055207055495, 
      0.32549715655886324, 
      0.127865633943559, 
      0.24686357446631912, 
      0.2850222807235601, 
      0.2592868698199606, 
      0.323898551004712, 
      0.28170791323814376, 
      0.33249074563778536, 
      0.30709112193973553, 
      0.31531565576947185, 
      0.2725369549694962, 
      0.2519040378347435, 
      0.30975413397658313, 
      0.028436865981124503, 
      0.2355149237394622, 
      0.24737882434353378, 
      0.21933509763675704, 
      0.27810344786904406, 
      0.5481561341558364, 
      0.2734969960778793, 
      0.08759642084613527, 
      0.2731054554157146, 
      0.1680115585520313, 
      0.03629398383072854, 
      0.2894681215492996, 
      0.32550664648038363, 
      0.30625448786750825, 
      0.12413109497317003, 
      0.30194974041343203, 
      0.20748363295521544, 
      0.2877673070813284, 
      0.29736064719110783, 
      0.2703265164373364, 
      0.14778475409812783, 
      0.2666726732008931, 
      0.2734502713293196, 
      0.3227683368057776, 
      0.28354854445581756, 
      0.2800959918532802, 
      0.29002326310450266, 
      0.3069029017462583, 
      0.11299594700916699, 
      0.2512877459726009, 
      0.24304048680776863, 
      0.23101230646949894, 
      0.32062297704536336, 
      0.22225359613201842, 
      0.26648912917796047, 
      0.268262084886207, 
      0.26956215701726993, 
      0.18732072482292653, 
      0.226875154996926, 
      0.19636586609684792, 
      0.18668298730283125, 
      0.25683902197391395, 
      0.2716762928289712, 
      0.28822471069387195, 
      0.26590173818366364, 
      0.15456824579447673, 
      0.15673887610812115, 
      0.03611291857072776, 
      0.2226301982207819, 
      0.28272716958353983, 
      0.3317049088245227, 
      0.30540798281287135, 
      0.07253499027177611, 
      0.2762467157365904, 
      0.24141606050906464, 
      0.22290314517542736, 
      0.1994795596142699, 
      0.25709568379027375, 
      0.30829147689467146, 
      0.20742752035672704, 
      0.2790620421064472, 
      0.161636521715378, 
      0.2671588586094785, 
      0.18166042137465455, 
      0.2993533668602552, 
      0.3344397058425985, 
      0.3135246077546027, 
      0.2797484094677127, 
      0.17186425728470842, 
      0.08335736925041451, 
      0.23895144196342866, 
      0.218747745256835, 
      0.21440275499300065, 
      0.2816945509366482, 
      0.20007377339343502, 
      0.19682140831740788, 
      0.21913829939372942, 
      0.3275741463586126, 
      0.2809268765610567, 
      0.331374069944503, 
      0.28619944391699165, 
      0.2650082608561316, 
      0.0772681545357434, 
      0.20579653915968746, 
      0.3166280414694887, 
      0.28241414972207857, 
      0.14014598882671592, 
      0.27561752386726657, 
      0.1662431818313496, 
      0.3108597574712899, 
      0.33864077738705817, 
      0.13026335341186066, 
      0.2950142590145561, 
      0.2668241311402959, 
      0.141785179565003, 
      0.25829194075235434, 
      0.3278936527604409, 
      0.2640687041073425, 
      0.11449010966015928, 
      0.16455121696543107, 
      0.3229845927974559, 
      0.250603605917398, 
      0.2671962966404945, 
      0.32695899878996665, 
      0.30156061413838714, 
      0.33626643071350515, 
      0.21804974975763014, 
      0.28183527351207727, 
      0.45299507050412824, 
      0.1681877709262411, 
      0.2696104959991286, 
      0.25080849956119866, 
      0.3313618938342807, 
      0.26257238699406993, 
      0.2510651965704453, 
      0.23328384378027522, 
      0.2849271770026944, 
      0.3022021221261498, 
      0.31396028938105586, 
      0.21769658789935303, 
      0.03850202867179828, 
      0.174939654474835, 
      0.19976997857563217, 
      0.3084959230873288, 
      0.3224322286881833, 
      0.31272042717078696, 
      0.33021000391017963, 
      0.17907695312049807, 
      0.20184198092548628, 
      0.1112526660129126, 
      0.3120839277653888, 
      0.30543992507524576, 
      0.20012816744841863, 
      0.2582908483387321, 
      0.2435440491967922, 
      0.0722476444079795, 
      0.23566892123360345, 
      0.19857432822404303, 
      0.2719565228875215, 
      0.20466003644017944, 
      0.16443790975686395, 
      0.1993911932543113, 
      0.19403530637174068, 
      0.33980440001747947, 
      0.30403509074413704, 
      0.23730314323598764, 
      0.15692415486431016, 
      0.04028568950355175, 
      0.2223328240578225, 
      0.29964297372927073, 
      0.255713048417548, 
      0.3115542936491801, 
      0.33018155470998484, 
      0.27658626518085766, 
      0.238415116279346, 
      0.2691963453594881, 
      0.19156778707387143, 
      0.30235474037846405, 
      0.2651847022490212, 
      0.3156856787513271, 
      0.3122018718232706, 
      0.1368801858352171, 
      0.06735146987286841, 
      0.3169907860996927, 
      0.2107692033956742, 
      0.2171774423498516, 
      0.20516854778406107, 
      0.27176463771798753, 
      0.2864780395666892, 
      0.10441176334685115, 
      0.2802698960847687, 
      0.22876400383315895, 
      0.28201288159294197, 
      0.2711950239317285, 
      0.3007769514707947, 
      0.16456963603226163, 
      0.29555727644723495, 
      0.31579030642035943, 
      0.2859094987007131, 
      0.26974533086373487, 
      0.28163587377703875, 
      0.2955741925968979, 
      0.2827230357328967, 
      0.25734416432819956, 
      0.30245316128836114, 
      0.09644484433533328, 
      0.3136851803004025, 
      0.14403549061559767, 
      0.2815370533938399, 
      0.22748722770569396, 
      0.2719710598264031, 
      0.24793750959680858, 
      0.23781962810329552, 
      0.33287442685233903, 
      0.2830482439382812, 
      0.051692031511703256, 
      0.2659433749729774, 
      0.290579370901275, 
      0.2444259909891636, 
      0.15759134205779995, 
      0.25007297275978596, 
      0.29242036132561533, 
      0.14112021061372199, 
      0.2961531370988348, 
      0.19571527905203573, 
      0.23981777627734377, 
      0.2469801166459159, 
      0.3050314141035229, 
      0.06290676341108227, 
      0.16217014934948892, 
      0.13768966292385185, 
      0.2789023170675999, 
      0.29525373377703135, 
      0.31270636575304184, 
      0.22635986156783774, 
      0.20024977211792613, 
      0.29445511896192494, 
      0.1467812398834968, 
      0.3181797740201266, 
      0.2365875825374641, 
      0.15791283996729774, 
      0.08762375699016113, 
      0.2533650355857973, 
      0.3050145643012038, 
      0.1198390650019658, 
      0.30322227486913383, 
      0.26017021323801226, 
      0.2774080857538722, 
      0.18638125122660668, 
      0.26121913331848895, 
      0.1822171589575297, 
      0.33239776305182295, 
      0.21039071300394613, 
      0.27723498060588064, 
      0.1954587897995307, 
      0.24981823499210118, 
      0.2542422140031427, 
      0.05554826573372193, 
      0.18328781139319997, 
      0.11264019132745395, 
      0.3150938355554701, 
      0.21303568819989724, 
      0.147303738224559, 
      0.20252057596853296, 
      0.3402269415501987, 
      0.14571873267297109, 
      0.2875491799308459, 
      0.18917832179833358, 
      0.2629780795571267, 
      0.2497645284121304, 
      0.2884037131621042, 
      0.3050549080117327, 
      0.25379188363752503, 
      0.290247597093948, 
      0.29277998999400734, 
      0.25462957736701525, 
      0.17943762581651143, 
      0.30891626390438626, 
      0.23715753893492295, 
      0.20179359767130844, 
      0.15059337301129502, 
      0.3109402420825276, 
      0.20391550694497096, 
      0.2629745848490846, 
      0.2527106017720936, 
      0.2822888939471389, 
      0.3385013421131396, 
      0.21227556146989462, 
      0.02961778406858251, 
      0.2571275230250007, 
      0.3110265051404114, 
      0.2034198498487331, 
      0.138873242015194, 
      0.2590497875577061, 
      0.32161500768609697, 
      0.27944832942989906, 
      0.24786253830508934, 
      0.3213842074655374, 
      0.21621061385277734, 
      0.1046754077516966, 
      0.18958562908612597, 
      0.177473038735718, 
      0.24370695399810433, 
      0.23030303931128462, 
      0.10630124961157472, 
      0.19220003343883157, 
      0.2599579237186101, 
      0.14502137463738415, 
      0.23652039736423625, 
      0.30731595275245216, 
      0.3281644558011594, 
      0.2979632158228544, 
      0.4251709537789636, 
      0.2941296547768148, 
      0.29712264927501386, 
      0.33142095169718633, 
      0.26580754944275126, 
      0.2884374900891865, 
      0.054765257285123346, 
      0.26703631123572574, 
      0.11265881493424493, 
      0.19040686027191975, 
      0.1983924812763339, 
      0.17692850766578083, 
      0.27316227950242716, 
      0.29458180635378894, 
      0.30927626229131183, 
      0.21991432662456312, 
      0.3167756233227165, 
      0.32881506330815335, 
      0.06783909851654489, 
      0.25314965441867127, 
      0.2066509120679289, 
      0.08618407014767593, 
      0.22108934117039464, 
      0.3262749038445678, 
      0.24427340495443378, 
      0.2903222705220827, 
      0.24072077481520943, 
      0.24539723805388922, 
      0.07794288577248414, 
      0.29138695146158383, 
      0.29489663568090985, 
      0.31054040601602173, 
      0.2410468288320391, 
      0.3144509026250404, 
      0.3344370623418055, 
      0.18410510641118105, 
      0.31462141797634413, 
      0.31133329598451676, 
      0.30764069995752363, 
      0.28833480919863524, 
      0.33031286447370223, 
      0.27208160742246545, 
      0.32628285578423266, 
      0.27018113428521656, 
      0.2966281208509199, 
      0.10378946810672089, 
      0.24978479681619842, 
      0.2934570262839201, 
      0.3117826272202139, 
      0.14517709723448322, 
      0.15931891363327574, 
      0.18359216536984083, 
      0.14861553248949905, 
      0.05614929014804317, 
      0.2598568500256147, 
      0.06584175032358311, 
      0.28736877967070684
    ], 
    [
      0.15104242835883055, 
      0.0679747978028217, 
      0.028938235244845536, 
      0.15491125853857504, 
      0.09912361008169221, 
      0.08470321584701859, 
      0.08665669635272415, 
      0.06100083993151841, 
      0.1425492021276045, 
      0.0873076053490588, 
      0.1048902438559611, 
      0.013297147351495153, 
      0.11661987551427715, 
      0.11484936239574188, 
      0.1594709840667699, 
      0.06439193996352534, 
      0.03358762967365818, 
      0.13236352684833336, 
      0.15022499846286658, 
      0.12028002309729897, 
      0.0830252201101039, 
      0.1109559715239142, 
      0.08730511951876947, 
      0.1532723471662773, 
      0.1253606730278562, 
      0.0856767707893888, 
      0.08535104666245046, 
      0.14495971223532936, 
      0.08195058559182153, 
      0.1445240121902305, 
      0.08675884828308796, 
      0.028794648720338722, 
      0.06930709425980512, 
      0.10870067790009363, 
      0.12474078962598516, 
      0.06588593057050111, 
      0.3115127044149229, 
      0.03121520548880178, 
      0.024491410591741786, 
      0.08421187978771062, 
      0.1094976845009076, 
      0.16561065755181373, 
      0.11785767128232455, 
      0.10106207669679558, 
      0.10084627868961642, 
      0.09388036786793305, 
      0.12666246743725873, 
      0.12709544619339047, 
      0.014094908334929114, 
      0.14312750279126926, 
      0.11941479014683247, 
      0.15172710190166055, 
      0.10923750564017094, 
      0.10473692101867091, 
      0.04098776195649402, 
      0.2094830375031462, 
      0.5312100216022899, 
      0.13434928830304377, 
      0.1062973269868796, 
      0.06766814591119356, 
      0.08448139094818764, 
      0.02436988992435841, 
      0.009289091705959082, 
      0.03801947326006973, 
      0.08294113862152755, 
      0.1432874075129686, 
      0.00770677921534401, 
      0.14476400663952846, 
      0.07303182054101748, 
      0.09638058192197747, 
      0.10298640133161645, 
      0.14589877206287866, 
      0.08501711151038076, 
      0.11045775186426708, 
      0.04732832165788992, 
      0.09546692741184601, 
      0.10000692863002461, 
      0.1265732483773055, 
      0.37683670528130814, 
      0.13528426722238857, 
      0.13234645746880763, 
      0.02478552309200524, 
      0.06061224867010729, 
      0.15027820101486353, 
      0.12833514250485542, 
      0.07195196087517157, 
      0.3608251953056204, 
      0.052923480871624254, 
      0.09059502347151102, 
      0.073765810388712, 
      0.1281734816550713, 
      0.037236095710818956, 
      0.16100631827124887, 
      0.14956245013957448, 
      0.12343322543524428, 
      0.04305306524238336, 
      0.1430853187369858, 
      0.04965251116100869, 
      0.09929297702191088, 
      0.07005490423881555, 
      0.06994647671951956, 
      0.10084753421038664, 
      0.11396354833127156, 
      0.12289093147402877, 
      0.013086679191269816, 
      0.07755654369659254, 
      0.14793096895999186, 
      0.15296364259429554, 
      0.08605831289930477, 
      0.044659321591616605, 
      0.05875749710696856, 
      0.07573089388843778, 
      0.009016771516165213, 
      0.13668129680940755, 
      0.07934978854143414, 
      0.12583668401371745, 
      0.12762500866595633, 
      0.010054513456950296, 
      0.1158349151184021, 
      0.09579745524237553, 
      0.09820971817066122, 
      0.13355038671500177, 
      0.01700365042895526, 
      0.12296013152463872, 
      0.09501725117588308, 
      0.04239174578971022, 
      0.09099180699015447, 
      0.08928117852083013, 
      0.047967208548328755, 
      0.11861970174680415, 
      0.09509210745615441, 
      0.09904783202204069, 
      0.1012773617586448, 
      0.12448023277655666, 
      0.1441799871716671, 
      0.10443663002053781, 
      0.040871425428512936, 
      0.08791121914785724, 
      0.009176595777159307, 
      0.01609859250248038, 
      0.126701899229187, 
      0.10589518986676415, 
      0.12569400326369157, 
      0.019381452057068885, 
      0.043406914535661555, 
      0.018859145882311266, 
      0.16789332213470004, 
      0.08827489662020493, 
      0.9151710179366611, 
      0.09821268369089697, 
      0.1364342894159404, 
      0.07312028842734443, 
      0.1300128288786509, 
      0.1787096241726334, 
      0.15134885064240247, 
      0.04751495001662364, 
      0.03681129459590609, 
      0.08078034024311903, 
      0.07107579836772229, 
      0.13346897833789748, 
      0.06446981257674046, 
      0.1731312971036975, 
      0.13035724763400805, 
      0.1203849009929707, 
      0.02032697492614218, 
      0.08562724833533832, 
      0.13319130275488847, 
      0.16836076731502875, 
      0.11364879264056856, 
      0.11244396464817047, 
      0.09878215073003445, 
      0.06509102386488434, 
      0.10286944141153846, 
      0.13141392003818095, 
      0.10994942466773472, 
      0.13502721709496007, 
      0.1455200534467284, 
      0.11736174391897561, 
      0.15686294114114782, 
      0.15023850574189945, 
      0.12726121182944047, 
      0.18494620657256264, 
      0.050561206296235, 
      0.08580533250051986, 
      0.18037885042570873, 
      0.0428565599287605, 
      0.1393820523841598, 
      0.013075253654546464, 
      0.049219397788408024, 
      0.1295270458912857, 
      0.02000017465995507, 
      0.16740106021795362, 
      0.12192122638462385, 
      0.07206746340120203, 
      0.11760338887087939, 
      0.10973679784933874, 
      0.12875470823049417, 
      0.11140346168922308, 
      0.07431095126174288, 
      0.0625193214345925, 
      0.07808063768659547, 
      0.1434352543401904, 
      0.05784326134534218, 
      0.041332017804751923, 
      0.17188560752634935, 
      0.23159656656000396, 
      0.06540303044054357, 
      0.17350056446584544, 
      0.08097311827677216, 
      0.13874582215032907, 
      0.15647210574236498, 
      0.0981813145363926, 
      0.016670563749732123, 
      0.0841445737727908, 
      0.09440523705864362, 
      0.13138742947852813, 
      0.11976333054769123, 
      0.10035896483812116, 
      0.05840319503573227, 
      0.032303761803280644, 
      0.10138893659400121, 
      0.13974983838304883, 
      0.06796173672601567, 
      0.09211355424121358, 
      0.0721508810531658, 
      0.1169473431588994, 
      0.0764478605378129, 
      0.1313021111293582, 
      0.05445169164351909, 
      0.09120783145715403, 
      0.11218734642883037, 
      0.10604456891792735, 
      0.512052821650943, 
      0.1158079550330125, 
      0.11337688227502216, 
      0.15945225323354326, 
      0.10901855584054691, 
      0.01797922176573728, 
      0.14171936314649194, 
      0.10198400131104773, 
      0.1046605746182239, 
      0.18566907074505493, 
      0.035663903429869054, 
      0.11017481087208439, 
      0.0583783355579502, 
      0.08871854888236827, 
      0.09587703857656586, 
      0.09542973134009446, 
      0.0479664829110096, 
      0.11887483100114228, 
      0.12156583504228957, 
      0.029466110763878842, 
      0.07590175555126795, 
      0.06428996218764615, 
      0.08498993015302349, 
      0.09623206499672694, 
      0.567198188994288, 
      0.15869818207375505, 
      0.03387029391289794, 
      0.15450906344027351, 
      0.12974916458103392, 
      0.11050011020669848, 
      0.0821229028372265, 
      0.0865994930841844, 
      0.06959704162206377, 
      0.02786592467302425, 
      0.1457693743335045, 
      0.0843955158999243, 
      0.06409690178686923, 
      0.13985579473993404, 
      0.06901659313705606, 
      0.07333386141947808, 
      0.12379016280477877, 
      0.11177789479897324, 
      0.15949465282845007, 
      0.16175221011918928, 
      0.1744388663799637, 
      0.12247818201924107, 
      0.09244664287032939, 
      0.12150288692441936, 
      0.16085751146553764, 
      0.11209459891899728, 
      0.08930399821753174, 
      0.11646755448817131, 
      0.1219095000862703, 
      0.09269812571460548, 
      0.08840529057933876, 
      0.12995203949923398, 
      0.0396742968227663, 
      0.3883097381726082, 
      0.1086472058498161, 
      0.20278044090444525, 
      0.03788616093004659, 
      0.09955873512899702, 
      0.04513200424374169, 
      0.07692372744594089, 
      0.060398281930925266, 
      0.09477093930589746, 
      0.10176284366867672, 
      0.14396708266739808, 
      0.15677565083768902, 
      0.09646716053333361, 
      0.1581925919269702, 
      0.1248446414613043, 
      0.12857812221403195, 
      0.1546924440800725, 
      0.4403364268359365, 
      0.09794897089242431, 
      0.022333562975193375, 
      0.12403227567931188, 
      0.11790249794452913, 
      0.16441767550856565, 
      0.1611601480567691, 
      0.08239159645287059, 
      0.07444044348001361, 
      0.05592514375161668, 
      0.13058059302507477, 
      0.11043462549736438, 
      0.1890768116645639, 
      0.06992183049142585, 
      0.13975272928224092, 
      0.15249679418582687, 
      0.1078358942221151, 
      0.12556441557361844, 
      0.07917483042224673, 
      0.11705077496336258, 
      0.07780474915458686, 
      0.09107939606482139, 
      0.11000992546645268, 
      0.14684334543020866, 
      0.14609924948563838, 
      0.15751770069334634, 
      0.08396297491158175, 
      0.11361072467424892, 
      0.14121548089745187, 
      0.10532158731464075, 
      0.15192611655105323, 
      0.14101905881309898, 
      0.10609761122744442, 
      0.021430721103445877, 
      0.08393575785190309, 
      0.1673426928923178, 
      0.16282008090215888, 
      0.1470741025751208, 
      0.12428422632536719, 
      0.1256649276976494, 
      0.1666846312643604, 
      0.05629239258481066, 
      0.046655323367810454, 
      0.023232401558291094, 
      0.06578325509353736, 
      0.45803656539437015, 
      0.08720174849266818, 
      0.010118258546420568, 
      0.12242681580916707, 
      0.07622600752838246, 
      0.12658107077762468, 
      0.03582298712135627, 
      0.14933407968511303, 
      0.059854477293777054, 
      0.10805988760600914, 
      0.13271914331241316, 
      0.11613041625210493, 
      0.12414044706507449, 
      0.15363275814563473, 
      0.12667518189147628, 
      0.15798067015021397, 
      0.09569421591091494, 
      0.144648601041888, 
      0.16648087025097769, 
      0.13312410659865015, 
      0.024034261231918822, 
      0.15962334481180165, 
      0.13342710065602156, 
      0.15060229060960903, 
      0.05857685993250006, 
      0.05602062872245376, 
      0.030834638722301334, 
      0.14849808657547964, 
      0.5076824956913818, 
      0.13263557037313461, 
      0.19153492762802815, 
      0.10407825393192638, 
      0.09103659166306696, 
      0.3424401203652746, 
      0.16107001746994812, 
      0.12788797009306485, 
      0.10776934479846824, 
      0.10712798307273041, 
      0.14755275122132303, 
      0.02033036049631952, 
      0.09000790236430253, 
      0.16099106561427237, 
      0.169379164713582, 
      0.03928269420882757, 
      0.06183417265110702, 
      0.10386433493572286, 
      0.12387661637987972, 
      0.09518843821004129, 
      0.15587723781976434, 
      0.09790057322888207, 
      0.1556948719035788, 
      0.15098789046998537, 
      0.09070663106587071, 
      0.11970942321539349, 
      0.13642811626715903, 
      0.028024820477324318, 
      0.5596550854053971, 
      0.11441753060892952, 
      0.08138719104301788, 
      0.09396455592202409, 
      0.09492760735940353, 
      0.034485399219476465, 
      0.13020897748561955, 
      0.1286950437748079, 
      0.033677040139034005, 
      0.15313628317150052, 
      0.008225346508867212, 
      0.05019594846399532, 
      0.1251635656781668, 
      0.15895236114180897, 
      0.14871974496742352, 
      0.12096793997872016, 
      0.6143534252363537, 
      0.04200560237835704, 
      0.10229621146324173, 
      0.0926756011596012, 
      0.09794399653151974, 
      0.018049267168097717, 
      0.12588551012671603, 
      0.18421925543596326, 
      0.1075104063159622, 
      0.17309167819552862, 
      0.22066502342791267, 
      0.03616570613468748, 
      0.12195339737427431, 
      0.07982187771446368, 
      0.1539683712292747, 
      0.12516361906743628, 
      0.15576113886180928, 
      0.1509785720527105, 
      0.1490851840712197, 
      0.15954904200597142, 
      0.11469907331124135, 
      0.17138025183497835, 
      0.11339156998228025, 
      0.029940337615153936, 
      0.03405171766417721, 
      0.12873817394142764, 
      0.1857110918445174, 
      0.15094400082734097, 
      0.7157412036307168, 
      0.3400289609361555, 
      0.14781759207089962, 
      0.1213866225007635, 
      0.07242887416231887, 
      0.07568710546282305, 
      0.1291589178624237, 
      0.09874811463593998, 
      0.012699670192220977, 
      0.05574656675325536, 
      0.15985718287203804, 
      0.09670400478663788, 
      0.16066192998203738, 
      0.03187066993126556, 
      0.13101568254483126, 
      0.10712933951392505, 
      0.1053612212813963, 
      0.14187470789291015, 
      0.14686258043014824, 
      0.06296190088116471, 
      0.09310175645077595, 
      0.08409917108139416, 
      0.10674515578826999, 
      0.05150999299026215, 
      0.037049628834485406, 
      0.10677754980356774, 
      0.06700836793646722, 
      0.025982674403873505, 
      0.07777361487768406, 
      0.41629435850548374, 
      0.1796357045618775, 
      0.13006152303757212, 
      0.08772963426450651, 
      0.05686732288373074, 
      0.07968055134871636, 
      0.08975049727236074, 
      0.15842922397554737, 
      0.04909165397269336, 
      0.14608342419702544, 
      0.04257447877026974, 
      0.08899398631015763, 
      0.15312191108923703, 
      0.1189578314673906, 
      0.13591264812010992, 
      0.1423789156830832, 
      0.1109530056040998, 
      0.020303805385788683, 
      0.1599066319218044, 
      0.059385176055893454, 
      0.0162494135200119, 
      0.0998914768017202, 
      0.15734002147670076, 
      0.028387738436756283, 
      0.09594406524353674, 
      0.09015388670344746, 
      0.03207823250236324, 
      0.07375782530390407, 
      0.080510610005838, 
      0.1402167312582867, 
      0.15990632447176614, 
      0.15101769479499996, 
      0.11711784678147982, 
      0.04139193143858664, 
      0.14644687247391608, 
      0.1674761165684049, 
      0.16872432210078683, 
      0.07572700687938236, 
      0.08162956155505606, 
      0.030590713469989636, 
      0.0823137396347383, 
      0.09552416369751518, 
      0.171470030345413, 
      0.13363056110066251, 
      0.10431360476508073, 
      0.08625607226656778, 
      0.02510923475146734, 
      0.0906955200752995, 
      0.09794815081009468, 
      0.03129997511793287, 
      0.07074111990868734, 
      0.1392291097340485, 
      0.05281592060356027, 
      0.18974154744241875, 
      0.15753024849759126, 
      0.16435466833014237, 
      0.13926652392914887, 
      0.1619242917456311, 
      0.1483221392522876, 
      0.14496091770568262, 
      0.14517438475300132, 
      0.16998380534817928, 
      0.08775968273051017, 
      0.1632126351964174, 
      0.12652902679772524, 
      0.1688281426736756, 
      0.17497834885056895, 
      0.10612132334111722, 
      0.09960855139135216, 
      0.10813205480687231, 
      0.1678953406924978, 
      0.1565432577070507, 
      0.06883377404474042, 
      0.1559890145356113, 
      0.11394073407506101, 
      0.04481709303162928, 
      0.03409626188022414, 
      0.071705025845959, 
      0.030016536336419153, 
      0.22798520260499075, 
      0.03218167397316518, 
      0.058083411659162094, 
      0.046901456319404254, 
      0.14802475918046176, 
      0.14113333881698972, 
      0.053065037363165896, 
      0.05820264302831788, 
      0.10065238499951093, 
      0.11015286257845139, 
      0.11668816090316494, 
      0.12145225764678752, 
      0.33358768696195834, 
      0.04643532632741668, 
      0.1241835928590794, 
      0.1063332841425661, 
      0.3765834228335725, 
      0.11345564318623537, 
      0.13617480380664929, 
      0.02194523690280056, 
      0.1422573136209686, 
      0.11379528816244128, 
      0.07110625865604268, 
      0.1167069208369389, 
      0.18005619063114228, 
      0.07691125882285207, 
      0.18865146293675406, 
      0.15802466212765554, 
      0.09722600792350858, 
      0.21807220470001226, 
      0.11240289923799414, 
      0.1104427560390302, 
      0.10544454312926449, 
      0.11808221348441113, 
      0.166271918820745, 
      0.09745746054197545, 
      0.14451611356894412, 
      0.15835407199938767, 
      0.10696906440187974, 
      0.07756288846532383, 
      0.09019677876221778, 
      0.2520486754531989, 
      0.18914240369720248, 
      0.17543221166524495, 
      0.06938256769281811, 
      0.03165051922869161, 
      0.16941385954103536, 
      0.08969654645015562, 
      0.5562111207389834, 
      0.06452019785970305, 
      0.09070185744096244, 
      0.022069839754211437, 
      0.10806288986244247, 
      0.10948283582251904, 
      0.046541140615419876, 
      0.09902180290181915, 
      0.11225899074713187, 
      0.10027538276406728, 
      0.16279681349263034, 
      0.11849271360112794, 
      0.08215359289981826, 
      0.10166994502167298, 
      0.06988015468165469, 
      0.02594694465093373, 
      0.15445341158659123, 
      0.11284001483157792, 
      0.021598356941701178, 
      0.08258572176682238, 
      0.05948633840836384, 
      0.07339948590915667, 
      0.14005876277383947, 
      0.16447545538677463, 
      0.1637972544613926, 
      0.02691535533597852, 
      0.1337469929367747, 
      0.07910479752846496, 
      0.07966006247237427, 
      0.1257589766665855, 
      0.1555026282791036, 
      0.13543067756905544, 
      0.05124821149262541, 
      0.10768296478524758, 
      0.12165836835983038, 
      0.135167034519752, 
      0.17745341776775442, 
      0.13894861868178268, 
      0.12763715366169467, 
      0.13035842318368393, 
      0.049850148769634145, 
      0.177972326910232, 
      0.09999769814718074, 
      0.15807951474830012, 
      0.16245346057320983, 
      0.06505430614459307, 
      0.21740590839226065, 
      0.13678394565340657, 
      0.09630475036828469, 
      0.14509661996801326, 
      0.15447174936903066, 
      0.13334759414762568, 
      0.06479987667476832, 
      0.05510224861455498, 
      0.05410659817234988, 
      0.1518795162290939, 
      0.08717197565721478, 
      0.1390975874033413, 
      0.12874807541849848, 
      0.07677992473300942, 
      0.03811969434402414, 
      0.019924442007579427, 
      0.07463652209815712, 
      0.03483021046941909, 
      0.13404014052193733, 
      0.10982244885319505, 
      0.18467817759962596, 
      0.038465696252604036, 
      0.22759081838586803, 
      0.15266525929646407, 
      0.1852453545343921, 
      0.0407302260631973, 
      0.1004318348118863, 
      0.14616397657365168, 
      0.14242492488302783, 
      0.07112903491936765, 
      0.10641118040009567, 
      0.23902618807710566, 
      0.14321781622555688, 
      0.02781500613497648, 
      0.11322460210226458, 
      0.15509686153896635, 
      0.15489039009628527, 
      0.13431983779326648, 
      0.11134348871228428, 
      0.08319100243241205, 
      0.06525932778169331, 
      0.8138765331870983, 
      0.02129410891935469, 
      0.12125780396225738, 
      0.1713345758279179, 
      0.1515202847503715, 
      0.11006755650175885, 
      0.12993656627491312, 
      0.17526011118083065, 
      0.10181845868272983, 
      0.13514960121519762, 
      0.06662899244201996, 
      0.0827321921861522, 
      0.18005581135702367, 
      0.1608104118398157, 
      0.17514223936832557, 
      0.1340662704172208, 
      0.08422605496329624, 
      0.18540102233416667, 
      0.2511983965138557, 
      0.13148307605404472, 
      0.0137432351825277, 
      0.16631834168364132, 
      0.018756378309637334, 
      0.07793196307430468, 
      0.11945626654995757, 
      0.12902953265409714, 
      0.09541243622819177, 
      0.1387605026822295, 
      0.036306316133208796, 
      0.1635610862382293, 
      0.13091553364448755, 
      0.027931095658243463, 
      0.0659970980010165, 
      0.3305046715091408, 
      0.16860113936484925, 
      0.04080921964543412, 
      0.11636862940534114, 
      0.15321502673510148, 
      0.03924607204464357, 
      0.08564237377882758, 
      0.10981974710357895, 
      0.10749497062961653, 
      0.12686170161334792, 
      0.079315712765217, 
      0.1313075400478525, 
      0.16692915377048165, 
      0.16555717688872093, 
      0.09372676199839344, 
      0.1692011456973759, 
      0.12982533801114826, 
      0.06647319563606399, 
      0.09577558214489905, 
      0.1392220755536503, 
      0.1826266361928544, 
      0.1277566821674156, 
      0.07096978679004788, 
      0.10867889786647286, 
      0.12607904013963014, 
      0.11855011055632884, 
      0.031941754506935385, 
      0.0635798727752298, 
      0.1402987944439119, 
      0.28190912554793657, 
      0.12304889131847568, 
      0.033732045906678394, 
      0.11511006929333961, 
      0.09746168546608408, 
      0.09896955500272303, 
      0.10007267678204478, 
      0.046165240874374756, 
      0.1054859634930815, 
      0.09907591404804794, 
      0.07477575225254315, 
      0.17018407370518995, 
      0.15416528363649976, 
      0.1359282193083805, 
      0.11528619349401714, 
      0.03667912267260856, 
      0.1067888620978145, 
      0.17742104074538687, 
      0.21523201511752046, 
      0.12754194935036137, 
      0.09575329941058873, 
      0.1582075068890001, 
      0.12814833927526717, 
      0.033561294522290376, 
      0.08386887503681897, 
      0.11757903626779304, 
      0.07894375548955206, 
      0.10601388281388407, 
      0.10575647598193774, 
      0.10374674654335525, 
      0.014464754679927359, 
      0.09916410480811456, 
      0.12330255279078256, 
      0.08350668038889215, 
      0.07783933934103526, 
      0.227529429231138, 
      0.04802125544492928, 
      0.1607824106577934, 
      0.09655101500316392, 
      0.15706686094002484, 
      0.16604473230064393, 
      0.11875617987119916, 
      0.14886677573348991, 
      0.06117850769236989, 
      0.029102366099310342, 
      0.011672365710516481, 
      0.14883498100412787, 
      0.037933766977017426, 
      0.10014655353091777, 
      0.09981916994469704, 
      0.031169379959316956, 
      0.13857544342943204, 
      0.18050283728843042, 
      0.08305351464047518, 
      0.10136515238594478, 
      0.06286085587809595, 
      0.1399185512043889, 
      0.12544649793927795, 
      0.10531306208100621, 
      0.02011717924448674, 
      0.14167328215633818, 
      0.13213441610483612, 
      0.06205067828417172, 
      0.16657121753813017, 
      0.04887345647349543, 
      0.5796974484521656, 
      0.15867404734630078, 
      0.1275436551331133, 
      0.10885559535999462, 
      0.10512012343251241, 
      0.12754856230843095, 
      0.15895486761801092, 
      0.08407224329978512, 
      0.135983684891033, 
      0.11209812846582719, 
      0.0977019696984471, 
      0.07076842297513442, 
      0.16243629561443518, 
      0.15552990086842644, 
      0.03814364243785453, 
      0.09319483501266301, 
      0.05341230911041991, 
      0.10959924179001573, 
      0.03226544809704681, 
      0.1050784532720074, 
      0.16893824676929015, 
      0.15114237011376597, 
      0.09240161612794359, 
      0.1459828238921427, 
      0.031772096915036296, 
      0.11057411414717508, 
      0.13287216255970902, 
      0.390956479485203, 
      0.13452673974008794, 
      0.18374851216219235, 
      0.19292923801204181, 
      0.06570105841426106, 
      0.13342552041135028, 
      0.11763646308960984, 
      0.1158585689284029, 
      0.09744531363928387, 
      0.16705764783336255, 
      0.09221643818774834, 
      0.07596550369538503, 
      0.1594786655486889, 
      0.03962889175026581, 
      0.13406897607607593, 
      0.07737612085719416, 
      0.11101566528635455, 
      0.09218696254220758, 
      0.18114652210108756, 
      0.11650188427861434, 
      0.16012866520030614, 
      0.14283170411981552, 
      0.1747503776467182, 
      0.08194580812177343, 
      0.09498152398950224, 
      0.25650777116047513, 
      0.16364326867763018, 
      0.13962108411600307, 
      0.023373227463792542, 
      0.09014423622687795, 
      0.1272595395137991, 
      0.0883204798253219, 
      0.15943555368099818, 
      0.06386611904464562, 
      0.11416392811402075, 
      0.08541432806242424, 
      0.09529799777279936, 
      0.033779691402360985, 
      0.30056173149220633, 
      0.16215436631216174, 
      0.1432925070079863, 
      0.11819412723548203, 
      0.06920230964508663, 
      0.04344858455834179, 
      0.07584335461801928, 
      0.132089640446255, 
      0.024550351738760398, 
      0.24397696844523378, 
      0.14504587003397587, 
      0.12518635162083272, 
      0.16559472362624586, 
      0.0604476354730296, 
      0.1434256808135405, 
      0.14997223570357215, 
      0.15308033044053546, 
      0.09504404343610454, 
      0.01801665010104883, 
      0.11130643069855395, 
      0.1290244279093815, 
      0.13813335393316498, 
      0.027635765035118824, 
      0.051844333684123875, 
      0.1659328724583874, 
      0.06463351315523273, 
      0.13420865827706635, 
      0.10674028784453357, 
      0.09734179297733894, 
      0.08121377377718884, 
      0.14691231177121358, 
      0.13081026260901654, 
      0.09013384056101695, 
      0.06933145654598684, 
      0.05185127742971226, 
      0.04378008604538958, 
      0.10614996492372107, 
      0.07181558158245077, 
      0.17922210133546143, 
      0.06609001513689795, 
      0.035306077813379994, 
      0.06651483471275126, 
      0.04563380418270601, 
      0.13374715161786965, 
      0.16878031965945098, 
      0.10122988353468954, 
      0.13207322143351602, 
      0.13148833298948698, 
      0.14273790440716397, 
      0.06949915601761422, 
      0.054860518597645264, 
      0.13998237213445397, 
      0.061649293980443894, 
      0.13704806089469657, 
      0.17409524570094365, 
      0.17102833887569405, 
      0.0854255773216065, 
      0.13142636152636913, 
      0.06390709031546668, 
      0.1381645233996409, 
      0.581322249417539, 
      0.06262326479181968, 
      0.17511044027185568, 
      0.18037467913659283, 
      0.15189103138541774, 
      0.14667911884546375, 
      0.1361667125182275, 
      0.15115453012019375, 
      0.42805525017305623, 
      0.1753432591644906, 
      0.16574026352335483, 
      0.1329345101583729, 
      0.15687643578214408, 
      0.020036732442953172, 
      0.1447014164547914, 
      0.15246303726576763, 
      0.15746147975774497, 
      0.8200898501976333, 
      0.11868370379055883, 
      0.11883256360759731, 
      0.10131235800960642, 
      0.055633372379289905, 
      0.07562931021083535, 
      0.16929524767448226, 
      0.11724865457456998, 
      0.12461335426373993, 
      0.13927493508420197, 
      0.144552503310161, 
      0.19997878831129487, 
      0.1448927193220294, 
      0.11620855321026774, 
      0.16977332641482187, 
      0.4043139916233455, 
      0.172482247954273, 
      0.12024328034575095, 
      0.10217619758435521, 
      0.10035507850540121, 
      0.026438027612254063, 
      0.12543768966799962, 
      0.1499408044152036, 
      0.06237505876845941, 
      0.09349924155924472, 
      0.1338731899856937, 
      0.17757104307001348, 
      0.06919932954776445, 
      0.1069400008854879, 
      0.051744080638176274, 
      0.15168231298244617, 
      0.15305720656857252, 
      0.1240038138128904, 
      0.166063952892306, 
      0.15100253524442353, 
      0.08795374088813095, 
      0.1139795744615568, 
      0.11110910733780863, 
      0.17190273230849082, 
      0.1431546103925931, 
      0.14454614790470133, 
      0.12536888741671692, 
      0.08397989375971816, 
      0.11605565902508125, 
      0.14028666302223441, 
      0.14965807644936907, 
      0.09802629680917647, 
      0.09746964130226872, 
      0.1437105296794563, 
      0.08937801247604663, 
      0.17321192042061687, 
      0.09518840762600271, 
      0.14452720708171266, 
      0.16113714516802427, 
      0.12769539611056696, 
      0.07954102436278655, 
      0.15639539654064702, 
      0.044135903723269816, 
      0.038998048003180706, 
      0.15335391375253024, 
      0.18221558613232258, 
      0.15324274579906527, 
      0.13547514727148038, 
      0.06282195147466839, 
      0.06793620955240123, 
      0.10944494964289726, 
      0.08982247439380618, 
      0.03429415128710736, 
      0.07314688973667935, 
      0.06756622835769487, 
      0.17854952842427443, 
      0.09506998901136558, 
      0.048086306130772624, 
      0.13756420090948757, 
      0.1579595428923441, 
      0.06440038668525523, 
      0.12768149194244383, 
      0.16640086696333575, 
      0.19187988505340584, 
      0.1546290995065102, 
      0.17805169378945143, 
      0.10165206525762509, 
      0.08860844771242099, 
      0.05691874861443167, 
      0.1457236494148053, 
      0.05286530424983745, 
      0.10388656377909382, 
      0.12085770144364949, 
      0.14309166364142478, 
      0.1513832651236453, 
      0.12612466067799605, 
      0.14861047304220795, 
      0.06162425308270596, 
      0.033834424552855485, 
      0.1573398658596396, 
      0.07025247435990117, 
      0.17585031314542462, 
      0.0669739249492983, 
      0.05330063650825356, 
      0.10542307753924428, 
      0.009722224651873121, 
      0.134757039872562, 
      0.05377504745451639, 
      0.1365621834314842, 
      0.11952885007098778, 
      0.11887704060472175, 
      0.10468581829118903, 
      0.09101137689787521, 
      0.11327605461723003, 
      0.16653244933027095, 
      0.16357649694174117, 
      0.00974706732288813, 
      0.10213637525564602, 
      0.14707768113753666, 
      0.15984441034448765, 
      0.0712877158256906, 
      0.12776279139648714, 
      0.06151951412945364, 
      0.07320381509334174, 
      0.09112698197775722, 
      0.1237185116347216, 
      0.08359602086789089, 
      0.04788010787593997, 
      0.18601559419007468, 
      0.01760233412567392, 
      0.10632291445268151, 
      0.4467663989799822, 
      0.14379566799141688, 
      0.05848805959547878, 
      0.16373353596520177, 
      0.13056622810333957, 
      0.1602876458836077, 
      0.1585142817968609, 
      0.05895559663739422, 
      0.17082895487014388, 
      0.14699256176261516, 
      0.08026391044710317, 
      0.07358411516578794, 
      0.02514283188272649, 
      0.4406132224015467, 
      0.13667942289987756, 
      0.07872781720417162, 
      0.34699363853595894, 
      0.08701118423692061, 
      0.1512572633548571, 
      0.1310493104581446, 
      0.1374435070279189, 
      0.150168073917821, 
      0.0230859534948968, 
      0.08684224960678423, 
      0.16864112363317973, 
      0.025318892841152282, 
      0.015142430279494419, 
      0.08376822747871676, 
      0.07130236877545455, 
      0.16130442537103373, 
      0.1535162602465001, 
      0.25703422625727057, 
      0.06444290137731608, 
      0.12428118673678107, 
      0.1261912288938349, 
      0.13377739700117747, 
      0.044440932705835406, 
      0.09854290269443106, 
      0.07293124619333516, 
      0.14067483799068134, 
      0.7023508429598007, 
      0.10298433936999865, 
      0.14156977910029922, 
      0.19134176589289464, 
      0.07506881569441473, 
      0.09426860049243564, 
      0.08060248442252695, 
      0.18121440005775194, 
      0.16142178552405326, 
      0.07406800243182937, 
      0.0943781547561053, 
      0.14711732457959117, 
      0.5734151079239902, 
      0.07643639478640638, 
      0.17799798184745935, 
      0.15425065166890553, 
      0.1341456101538073, 
      0.0815193723376692, 
      0.15048442365008777, 
      0.09345820399292003, 
      0.16282902305419705, 
      0.08304512616119543, 
      0.04062549058707459, 
      0.295696256680292, 
      0.1309367268104685, 
      0.13675633933566922, 
      0.13475428508272438, 
      0.054992750770066594, 
      0.06818113650550912, 
      0.02227821512355683, 
      0.11648568679500161, 
      0.13819464795895883, 
      0.04924401942913014, 
      0.09159955003038907, 
      0.04634136315775806, 
      0.1514887108298272, 
      0.04450392988583082, 
      0.08078942913932674, 
      0.11503371856787073, 
      0.05441124042751395, 
      0.07355985605011264, 
      0.02571371341554855, 
      0.05696841741502012, 
      0.1256940129144862, 
      0.4492750036527816, 
      0.15867013385021644, 
      0.14241348573736384, 
      0.10598200037088282, 
      0.11955201012116871, 
      0.043458458535974236, 
      0.041852565019847736, 
      0.08842177920297183, 
      0.06468005311964145, 
      0.16660110656956406, 
      0.1469478706264579, 
      0.09880702149986001, 
      0.08052360635061794, 
      0.12880515074238846, 
      0.1328824278847281, 
      0.08063182999869747, 
      0.058578155018869905, 
      0.11924547215317391, 
      0.10915969677931887, 
      0.1920046870870253, 
      0.13425311428253278, 
      0.0917942295471066, 
      0.08628132733111364, 
      0.1468494209408255, 
      0.11048502672239574, 
      0.17046555160825805, 
      0.09750718145847861, 
      0.42762784922374375, 
      0.11269960680466588, 
      0.17195195416434902, 
      0.05543408226540107, 
      0.17780556694136979, 
      0.16112693249472218, 
      0.6816987840249465, 
      0.1730257087823893, 
      0.1822219031347765, 
      0.06882838240264921, 
      0.13014408179074263, 
      0.013602775506283546, 
      0.14244317155155012, 
      0.1324342459611332, 
      0.10448760213765573, 
      0.13774807640683928, 
      0.1071218546783948, 
      0.17022422559186745, 
      0.18415090284784305, 
      0.06618011274549078, 
      0.13313042026408886, 
      0.06710052965654661, 
      0.139381686996292, 
      0.021445272087636087, 
      0.024405904141581516, 
      0.47343668930789506, 
      0.09736754506769695, 
      0.05709885127130364, 
      0.14163926820248016, 
      0.08998215757301035, 
      0.17898285360638647, 
      0.11971468781640422, 
      0.15678334522192988, 
      0.15927339663057152, 
      0.016594799150044755, 
      0.08889538990175055, 
      0.089652880618091, 
      0.18164770786597395, 
      0.13409489405056693, 
      0.1573179539419941, 
      0.0397841887063747, 
      0.08865801085878945, 
      0.17374097761564794, 
      0.101295989366984, 
      0.11802465186983528, 
      0.17422688483633197, 
      0.04547251177116055, 
      0.14246486247864074, 
      0.11965447150160333, 
      0.1357297851150046, 
      0.08238173540747987, 
      0.14644846321017918, 
      0.14633138222561173, 
      0.07595653156287904, 
      0.08208909084347138, 
      0.18869593201942203, 
      0.16989458171157967, 
      0.132019020444964, 
      0.08388278272816317, 
      0.1478046806507942, 
      0.15695171939454822, 
      0.158556484881674, 
      0.0545159709358419, 
      0.1573066094773642, 
      0.15984680772142865, 
      0.11681413233511011, 
      0.07860636946884837, 
      0.13348643289777257, 
      0.2616982454445069, 
      0.052724772353896984, 
      0.2501683354010162, 
      0.009618817032675727, 
      0.111653391501314, 
      0.057761314533480324, 
      0.16000505381856434, 
      0.1675573886512538, 
      0.13556809389468327, 
      0.16135897731467427, 
      0.06121859693358103, 
      0.07176233898669146, 
      0.13575402774407724, 
      0.3331107695455834, 
      0.04604090998310495, 
      0.052306985569622384, 
      0.14579361104243635, 
      0.046117935557561655, 
      0.12644929386877934, 
      0.11289750346768795, 
      0.08568966241748742, 
      0.1866963082550413, 
      0.0730295328022289, 
      0.16619070384226917, 
      0.04798086273319218, 
      0.13152497515221645, 
      0.16772462730144821, 
      0.1207826241389149, 
      0.16409496220139827, 
      0.12734008745875444, 
      0.09510472985677179, 
      0.09405817011157243, 
      0.06064492747665965, 
      0.17653543921562515, 
      0.15461528251814258, 
      0.1714147571045939, 
      0.10630087550558198, 
      0.09270291559814046, 
      0.11685241393816811, 
      0.038271205423830224, 
      0.04990645751337796, 
      0.13425847542317532, 
      0.16485413751872538, 
      0.16777854758077995, 
      0.15851033765963968, 
      0.15315948477450048, 
      0.15034606186582783, 
      0.1017001222890393, 
      0.015216421460173756, 
      0.13104788080113364, 
      0.11074714938830629, 
      0.1712314985091341, 
      0.012152283427826704, 
      0.08319272339889243, 
      0.12377208216616485, 
      0.12056304759388893, 
      0.12299944669348374, 
      0.0462640568429028, 
      0.07768133644418408, 
      0.17462233132546282, 
      0.552057511957682, 
      0.03188993116387191, 
      0.04004750855798507, 
      0.0878215551868351, 
      0.13025849417953714, 
      0.1545974747462184, 
      0.12081174103147473, 
      0.03154774234111294, 
      0.13902234977082814, 
      0.5112512361308483, 
      0.09845682838881434, 
      0.1531354376203347, 
      0.12923490263720414, 
      0.12801081233927897, 
      0.07746561293911652, 
      0.12700414706800728, 
      0.052662915275697296, 
      0.17635775124516143, 
      0.03919483670757997, 
      0.15531075194706828, 
      0.16752171297224167, 
      0.09199383432118427, 
      0.006348956586758321, 
      0.11307020505788935, 
      0.05415300412958716, 
      0.07550456205916907, 
      0.09045671654804302, 
      0.1385260486182694, 
      0.1518718377973061, 
      0.010197231419597321, 
      0.11903241016406227, 
      0.0316845577443537, 
      0.12182545640850341, 
      0.1537513574911816, 
      0.0683253905017073, 
      0.13669064262721073, 
      0.1757767222905831, 
      0.06998924211122522, 
      0.18928402234804864, 
      0.1488419125733779, 
      0.08133573386746885, 
      0.05207636109876588, 
      0.026220456931376916, 
      0.16437841681459311, 
      0.07961104992313535, 
      0.45221161473324656, 
      0.49185712357973965, 
      0.1417116123028712, 
      0.08994009788599758, 
      0.1317829063719799, 
      0.14683686216302602, 
      0.15611695406530451, 
      0.09314641773245082, 
      0.17601063458405108, 
      0.14920630226761084, 
      0.07814589898632908, 
      0.15285985298742338, 
      0.1758710435773247, 
      0.14295727796446456, 
      0.061120059930287934, 
      0.1247420886150605, 
      0.12648569436753324, 
      0.10233951126971329, 
      0.0918863392536362, 
      0.15439681570410005, 
      0.023318486627079426, 
      0.10740220922794567, 
      0.10121498955125742, 
      0.07984294009143207, 
      0.03990584660344681, 
      0.1560468414132352, 
      0.11126579534854489, 
      0.16534367674374043, 
      0.04688173002219783, 
      0.05039221895189528, 
      0.1676528746936705, 
      0.1185521350733774, 
      0.17863342943587177, 
      0.15640906073618044, 
      0.059546956455927044, 
      0.11163691033727856, 
      0.18034564040305487, 
      0.05632443182563547, 
      0.09939686831921768, 
      0.12706424237558128, 
      0.060352532566180894, 
      0.15864073946018475, 
      0.16250261548009826, 
      0.11964364442901389, 
      0.12735945659903034, 
      0.10368182129830975, 
      0.16226551633060288, 
      0.17625051391749524, 
      0.01504060701055831, 
      0.06070654949275455, 
      0.13847169732709902, 
      0.22779571571769225, 
      0.07110777870624696, 
      0.049189125856346605, 
      0.1072166899135956, 
      0.014704525151763561, 
      0.05031393445129373, 
      0.08382571334228016, 
      0.15533896297314054, 
      0.1656196033186503, 
      0.05905538759979677, 
      0.036158046326760625, 
      0.1094543668286307, 
      0.1589803296244449, 
      0.08240515278054314, 
      0.10872207742198405, 
      0.08936487686149205, 
      0.05673032670742641, 
      0.11049174200891378, 
      0.1448994036398208, 
      0.06392023698285254, 
      0.11801366528094366, 
      0.08737286165106076, 
      0.1477103165184909, 
      0.1404765341663792, 
      0.49026662176136865, 
      0.4015702469567222, 
      0.14754170794430066, 
      0.15709178653211783, 
      0.11127577001132662, 
      0.10434007693418042, 
      0.08018309086604067, 
      0.158482933016774, 
      0.10081902600104971, 
      0.13224901257188393, 
      0.056659451271599104, 
      0.10269825790282873, 
      0.07895499921530008, 
      0.05113327737807744, 
      0.11865220306267156, 
      0.13866503906982772, 
      0.14312677194268267, 
      0.1356802660119102, 
      0.18466116466099788, 
      0.050254426940119376, 
      0.022461922529169183, 
      0.05948719482545426, 
      0.20638392575920922, 
      0.02769797735051006, 
      0.12553830840610822, 
      0.15791679288814167, 
      0.14752024301611277, 
      0.16835809216434378, 
      0.18353543464516012, 
      0.10120816918004677, 
      0.12343139884448578, 
      0.07355973927769864, 
      0.02123466969685589, 
      0.05606415172720548, 
      0.1118172319785069, 
      0.06970088945702436, 
      0.17989426359191146, 
      0.11833508163082976, 
      0.012491569020348755, 
      0.11556502828831608, 
      0.1332813316351808, 
      0.1064300384316998, 
      0.18062386537587946, 
      0.16441250844542682, 
      0.11928454021504765, 
      0.1358367756674249, 
      0.037134723428746075, 
      0.37428029700489857, 
      0.05446995758054563, 
      0.025048215522813926, 
      0.07190468112950718, 
      0.17961931795991523, 
      0.09892322908976112, 
      0.11965317154683736, 
      0.1613847990337449, 
      0.18633457717691984, 
      0.1365003054940437, 
      0.12050350103697001, 
      0.18271680358661344, 
      0.17880694031676922, 
      0.17307585036175477, 
      0.14405100728525141, 
      0.1229456707286253, 
      0.17078322558352246, 
      0.05921395625629753, 
      0.018395197428676385, 
      0.24345485237892445, 
      0.17267738740603178, 
      0.16413468767450162, 
      0.1897050713906605, 
      0.11546476081610701, 
      0.16725203064905403, 
      0.13029493184003807, 
      0.167735426377895, 
      0.08167035715031469, 
      0.05641675830465622, 
      0.1672202419949986, 
      0.1364630724393018, 
      0.029188305162076024, 
      0.09739670415398315, 
      0.06476552033912124, 
      0.16945544655634873, 
      0.011534507171273606, 
      0.13415110321704332, 
      0.1530062131251852, 
      0.13313447766373085, 
      0.11542885336372635, 
      0.011943387792908563, 
      0.11434937750714919, 
      0.05582048889859329, 
      0.2607443735473335, 
      0.032136794128457595, 
      0.1386257327662155, 
      0.03872436024243019, 
      0.12762113636955624, 
      0.14394902736620754, 
      0.26005114185563055, 
      0.19153654731216915, 
      0.05844717997402531, 
      0.017774624286251563, 
      0.058447003733722455, 
      0.1837779129720621, 
      0.12771757308768733, 
      0.175064035152948, 
      0.061305433546382675, 
      0.16081781382124344, 
      0.129185618758157, 
      0.02703453627989213, 
      0.17866256457222301, 
      0.08987153802783682, 
      0.12428874524143188, 
      0.1292613267374336, 
      0.0967842608093652, 
      0.1384169856575986, 
      0.14250424940975762, 
      0.1378486290753419, 
      0.10507790699399851, 
      0.02641720096647702, 
      0.028390232793471755, 
      0.081397478622704, 
      0.08291201986455288, 
      0.14689313814208166, 
      0.0707733181055621, 
      0.06437313083107664, 
      0.12549446410694737, 
      0.17045095743973224, 
      0.11153665999359343, 
      0.1270457740960558, 
      0.17950915300903422, 
      0.18126429430143312, 
      0.13671532306110956, 
      0.04831819134846318, 
      0.39086762610919845, 
      0.09426827765020449, 
      0.1178069415292183, 
      0.13092868584875164, 
      0.15691398737341636, 
      0.13757333812320763, 
      0.1774257859733046, 
      0.044448691730537344, 
      0.09905330771236404, 
      0.09794518653313264, 
      0.2554528951570484, 
      0.11142800365810168, 
      0.07120850313604099, 
      0.09203028746652556, 
      0.15414692596320534, 
      0.15872885841021359, 
      0.050071749131265254, 
      0.07016885160656545, 
      0.05619841378850321, 
      0.13869606703059661, 
      0.045270622456379646, 
      0.13328744155429562, 
      0.11921420214027821, 
      0.163546378070894, 
      0.06568949250434179, 
      0.12553023851947992, 
      0.1861067832993766, 
      0.14116427569899512, 
      0.14302704506377023, 
      0.07736302620298327, 
      0.18601398943212558, 
      0.17941563198320676, 
      0.15429809209586537, 
      0.022495743410566406, 
      0.1533449212759377, 
      0.015752219269232294, 
      0.016762392118870963, 
      0.10818474840034657, 
      0.11989356697255713, 
      0.13853184436470337, 
      0.11576740260284339, 
      0.09255959585484687, 
      0.11806672847159105, 
      0.09218821079145129, 
      0.07495769064441311, 
      0.06247914181104387, 
      0.08248563085073955, 
      0.15646474798942908, 
      0.03348617209314141, 
      0.09566176570923064, 
      0.1317480618694916, 
      0.028132048236819376, 
      0.03705961353544838, 
      0.14700849501029783, 
      0.12002860922341188, 
      0.2532820518185398, 
      0.14018357433957057, 
      0.10676439366533641, 
      0.13724779400077428, 
      0.08910248850395794, 
      0.07702553041099466, 
      0.04056184725864502, 
      0.161210269514136, 
      0.10472942443649676, 
      0.12979928205776975, 
      0.033522381989457985, 
      0.09911994131382754, 
      0.09477650346723912, 
      0.16503318126350433, 
      0.13976141276181966, 
      0.1309392796767195, 
      0.07441771582455187, 
      0.1271172787071377, 
      0.1265976034638185, 
      0.08429833462164447, 
      0.11542222367737304, 
      0.11570882342334919, 
      0.13514259774542564, 
      0.1353290570037155, 
      0.14912806994066316, 
      0.14057383823302289, 
      0.04638045030305098, 
      0.014569483439448956, 
      0.13904627923089047, 
      0.14690271850228703, 
      0.05644586838043071, 
      0.042536420775185525, 
      0.059720210836351366, 
      0.09962216194102948, 
      0.08024483754697995, 
      0.07670847436490558, 
      0.1443242876281365, 
      0.030491963289399203, 
      0.05647759896298692, 
      0.15715151324309354, 
      0.1268640537183909, 
      0.6615241334422458, 
      0.16833891474562404, 
      0.1702058016743527, 
      0.1521420621552477, 
      0.023159970314416578, 
      0.0845336931513441, 
      0.17937350197950686, 
      0.10653116413052525, 
      0.0269853104547571, 
      0.14910475906149917, 
      0.12250684160941647, 
      0.07546881100503322, 
      0.17455695080391537, 
      0.11121651181005505, 
      0.07482902892120935, 
      0.12423596352760528, 
      0.17592766154911388, 
      0.040669254495959865, 
      0.10654426066079475, 
      0.09240280057703289, 
      0.08098265511081622, 
      0.15967998759670557, 
      0.15399467055423954, 
      0.12449347069204418, 
      0.1544838713709504, 
      0.12311304005280622, 
      0.024826554170936335, 
      0.6711110222506962, 
      0.1817024477477087, 
      0.17534397750768543, 
      0.08712383575431695, 
      0.05608201390334412, 
      0.09495392624329692, 
      0.16596161630553966, 
      0.18234708794371773, 
      0.14610166194438012, 
      0.7084350106092887, 
      0.020059127241203987, 
      0.16393480647284425, 
      0.20502025098182436, 
      0.17795203854209757, 
      0.1758955875946419, 
      0.09072392620275571, 
      0.1106579238989161, 
      0.09020768587656347, 
      0.0892871785562604, 
      0.25406445168888214, 
      0.02000331331412012, 
      0.1430505316840986, 
      0.10493869496052266, 
      0.0932241320087984, 
      0.1590198260494438, 
      0.17363062690793651, 
      0.10820544515205219, 
      0.14362192385913167, 
      0.17049371612029351, 
      0.045732978493051746, 
      0.09297102932247689, 
      0.110020379744045, 
      0.12107991647866434, 
      0.10542479099379023, 
      0.06531077080891938, 
      0.017419864904160323, 
      0.02006025472155602, 
      0.1816894179395898, 
      0.06872456183517682, 
      0.17767195140354705, 
      0.13580036278180427, 
      0.13947615281911233, 
      0.4820488805848376, 
      0.1562313128532236, 
      0.1720015346583517, 
      0.1448322915828013, 
      0.07237181538465849, 
      0.10265083625416413, 
      0.11329695855995824, 
      0.15873278269981927, 
      0.12603236817083294, 
      0.027305629458687693, 
      0.12258072083096833, 
      0.1116688713788772, 
      0.15400008134974996, 
      0.07299280192366091, 
      0.15372934768567323, 
      0.18084952297039023, 
      0.09028074893291639, 
      0.10811560802137989, 
      0.1407178102501273, 
      0.16168636719068893, 
      0.03849354758100694, 
      0.1552381269836685, 
      0.1630530015949251, 
      0.06989387321093962, 
      0.1057382566482737, 
      0.014130804173585034, 
      0.10519333461052768, 
      0.5922590855280842, 
      0.01782987915508559, 
      0.04208764187219644, 
      0.24746301332015525, 
      0.16637981694341097, 
      0.10027303871771687, 
      0.12285011953449108, 
      0.12994998832411486, 
      0.10362069404117756, 
      0.058375212480242196, 
      0.13582346238835674, 
      0.15868852367398786, 
      0.07232695366887709, 
      0.14934530446317276, 
      0.1489566742442192, 
      0.1425756810844475, 
      0.16400314732890744, 
      0.04045344078947106, 
      0.02166457855907758, 
      0.16648259768185805, 
      0.02167423685123715, 
      0.16865421515320816, 
      0.1286626133464281, 
      0.009309887129164274, 
      0.10959000534803898, 
      0.1309000605265692, 
      0.03799984714565063, 
      0.12000150322247599, 
      0.11846685691700402, 
      0.1473350673594086, 
      0.8521292832659588, 
      0.10885608059753457, 
      0.3643599889912048, 
      0.07191577099863816, 
      0.06988886563577743, 
      0.09863326476930728, 
      0.09314528330739341, 
      0.10589762786368426, 
      0.04683837061653477, 
      0.43001995302203794, 
      0.034368146208474684, 
      0.012973233348828767, 
      0.1319135191519305, 
      0.1756435869483894, 
      0.10853712577316743, 
      0.12548883175302356, 
      0.2990047609375215, 
      0.04606921017700827, 
      0.10306217582280687, 
      0.16232977275660493, 
      0.02416176065797075, 
      0.08797311861587719, 
      0.02618003016406712, 
      0.16682725063375875, 
      0.17888727046970165, 
      0.16644003038885116, 
      0.05333723815562415, 
      0.05651675448141509, 
      0.07136974677651324, 
      0.3310558168481586, 
      0.04144385986784611, 
      0.09920400149871503, 
      0.12445299974502816, 
      0.052802921179027816, 
      0.041809241869777074, 
      0.17172686121213282, 
      0.028358552709759694, 
      0.18124334050964955, 
      0.07345647407457392, 
      0.16825776849504243, 
      0.13967233593884196, 
      0.13512625599190756, 
      0.15004583043970243, 
      0.14421849164299513, 
      0.11529070111534716, 
      0.10429459494114848, 
      0.16218162701407696, 
      0.1838746748704381, 
      0.09251921189004578, 
      0.09369019664442667, 
      0.12956247206610272, 
      0.41900527323993747, 
      0.18197517061589438, 
      0.1764394418476467, 
      0.14355477543946724, 
      0.115783151668865, 
      0.0547683459689799, 
      0.19348780396216422, 
      0.029200570921813114, 
      0.17104178176108503, 
      0.36909024278768787, 
      0.14836169451212772, 
      0.028135357675360878, 
      0.10950500479296657, 
      0.06213000735393789, 
      0.11439312057632049, 
      0.1539257782865006, 
      0.162481888520532, 
      0.10517792848963625, 
      0.01721983351919666, 
      0.12190575052302721, 
      0.13742529446180335, 
      0.04978152943628544, 
      0.1305890082029755, 
      0.07629529708632947, 
      0.11772737334759445, 
      0.16517857826238388, 
      0.18246215859638962, 
      0.015468681452035955, 
      0.14284221111840262, 
      0.07888020175985656, 
      0.16448887569187626, 
      0.09416055846001513, 
      0.169246022241764, 
      0.07728928322553795, 
      0.09549859511335329, 
      0.0975935826477347, 
      0.5927607166711696, 
      0.20181236292264446, 
      0.0525698743191459, 
      0.11490737035346042, 
      0.06819459524850671, 
      0.044856703777152215, 
      0.11120057307545524, 
      0.21461589007907922, 
      0.35332525596002784, 
      0.15282685262275575, 
      0.1474445768019966, 
      0.19004488264005073, 
      0.13637751114718044, 
      0.12577313753484115, 
      0.055728045498035055, 
      0.1405257263550879, 
      0.43913410319344337, 
      0.19413237262388602, 
      0.07298889960285584, 
      0.26524530037060845, 
      0.08546933450893773, 
      0.16239926863072424, 
      0.13621700283783447, 
      0.17442034372288903, 
      0.027465483873219742, 
      0.1538687182435241, 
      0.1810347164734776, 
      0.13988912811608004, 
      0.05794009780711013, 
      0.15806363158563577, 
      0.14321791558910585, 
      0.010248411103509549, 
      0.1790605265732968, 
      0.15504338522466574, 
      0.16664840665728353, 
      0.1559425450504951, 
      0.018143677273983187, 
      0.3115172976666624, 
      0.15653556380775038, 
      0.18145515220641015, 
      0.08174375561657629, 
      0.15655796586169493, 
      0.11235114043708258, 
      0.1110668373746662, 
      0.11802563425692791, 
      0.14115247581688867, 
      0.024947052963840453, 
      0.10866451039994424, 
      0.11301599042546456, 
      0.08789260347176249, 
      0.1070434570705991, 
      0.045124547782303424, 
      0.10479343883837984, 
      0.08541608210878211, 
      0.15381248786033075, 
      0.016689504805634147, 
      0.05978030759415884, 
      0.16709351373216974, 
      0.0459237119299901, 
      0.09185501592995902, 
      0.18256896991373237, 
      0.053898687733605746, 
      0.13946313513227476, 
      0.07185314103509445, 
      0.09100388600389166, 
      0.17034046578072323, 
      0.08648896982995238, 
      0.16139969931432, 
      0.11702517268038595, 
      0.10389356418640931, 
      0.02019404292572818, 
      0.15939478847902866, 
      0.10634406746270143, 
      0.15921169041810573, 
      0.08096548121464917, 
      0.18118712486819952, 
      0.14765975511913923, 
      0.0626330103401687, 
      0.11636502594441993, 
      0.10721870367441132, 
      0.15413382913005927, 
      0.1197007733602395, 
      0.5806612298347948, 
      0.0685906870185267, 
      0.13656165273971546, 
      0.059694766677054804, 
      0.19371199028146616, 
      0.1520463494835323, 
      0.1739660576775008, 
      0.06941414465546687, 
      0.19325115137851406, 
      0.15212290863874678, 
      0.17137207904732782, 
      0.37678183103596163, 
      0.12629717556567954, 
      0.10026674278083736, 
      0.0335464165918569, 
      0.18643331871093713, 
      0.0796131503706472, 
      0.07443985422218813, 
      0.03762067629568573, 
      0.22083332180491969, 
      0.15750586543568795, 
      0.1419281006942513, 
      0.13221136789510704, 
      0.10665991176749316, 
      0.06956025700954245, 
      0.130822496741574, 
      0.11761396355305279, 
      0.06908122933241798, 
      0.07380139962024479, 
      0.14984218093567625, 
      0.7098057987954256, 
      0.4552501866592011, 
      0.0935184003252169, 
      0.12982214426605987, 
      0.15575201532467806, 
      0.01492512715957964, 
      0.1714458897505175, 
      0.08842857621717937, 
      0.09306619802763913, 
      0.048605968061310394, 
      0.134719616346229, 
      0.0638468722293143, 
      0.14052807698183398, 
      0.16728688703695735, 
      0.17845571156583181, 
      0.1346295536948088, 
      0.1953620743315429, 
      0.1311350165889405, 
      0.17583593024454508, 
      0.10768907433840605, 
      0.17718660593597013, 
      0.06367728224946587, 
      0.12549801634715674, 
      0.06555851653562747, 
      0.1762854582980448, 
      0.07684313804649179, 
      0.017356454973137682, 
      0.15109399531712994, 
      0.1755774638654786, 
      0.12626716078977546, 
      0.052201590301242905, 
      0.1523098122552306, 
      0.11282993076564653, 
      0.18688449200911333, 
      0.1326026029868328, 
      0.07166540036803822, 
      0.0976812127966913, 
      0.12478533818779951, 
      0.1527820220582311, 
      0.09615927787986245, 
      0.10943927466819436, 
      0.1553633644916421, 
      0.04724391566677793, 
      0.050813541023104196, 
      0.10683588628663276, 
      0.15555173550674473, 
      0.17798341484617236, 
      0.12995743157535838, 
      0.13275289584145103, 
      0.14490750163976995, 
      0.16552456625864706, 
      0.10401107085045463, 
      0.14020593171368087, 
      0.0646793928995466, 
      0.13276024578167045, 
      0.08231483718436447, 
      0.11576606376589849, 
      0.07497954656780939, 
      0.0588680918273821, 
      0.16885228640434088, 
      0.07683953303702938, 
      0.08258206878259687, 
      0.16506338251214966, 
      0.056111701100255956, 
      0.15389380454517987, 
      0.16164443380775595, 
      0.18493598739999711, 
      0.02953542106223918, 
      0.037217343726219446, 
      0.17042306514063246, 
      0.12997413694363683, 
      0.10948848931234556, 
      0.09541479649812337, 
      0.023185660161055815, 
      0.13770391044840152, 
      0.17420943804297814, 
      0.018974236773588584, 
      0.1706782870961398, 
      0.09651176165041829, 
      0.31094077639799883, 
      0.08361364930691828, 
      0.11538051619336198, 
      0.07301156562275449, 
      0.13276298533367933, 
      0.09254379213125105, 
      0.11768033576161843, 
      0.1720014592412734, 
      0.16669476085275625, 
      0.09820979518463284, 
      0.12572526745690302, 
      0.09249232946637456, 
      0.14305050997990526, 
      0.10086824894884916, 
      0.1425326349771512, 
      0.8839513439239679, 
      0.20804683192807838, 
      0.1729056284178668, 
      0.06624739107525879, 
      0.1141146466414627, 
      0.10258145936326656, 
      0.12639876666293187, 
      0.09879742579451917, 
      0.06405479865711905, 
      0.11484188669659229, 
      0.16043368586316548, 
      0.10592199115504176, 
      0.08765514040383837, 
      0.08358380664782449, 
      0.13231207386040117, 
      0.1360992447871016, 
      0.1593432394094302, 
      0.023480719032993664, 
      0.17434301629015045, 
      0.0548597658679031, 
      0.13484700220963775, 
      0.18214481829373502, 
      0.08402313980122258, 
      0.1449127413899824, 
      0.18102507211778932, 
      0.11141185162053925, 
      0.03275314670194887, 
      0.14174198426505902, 
      0.16060956971570164, 
      0.12194312612007427, 
      0.08031578765917988, 
      0.16384037247090685, 
      0.12975230946195374, 
      0.07920139504524464, 
      0.11297176482670207, 
      0.14177489882713093, 
      0.13899415604441248, 
      0.14412360478322045, 
      0.13359130162709495, 
      0.18573458133121934, 
      0.1242411126051789, 
      0.014107459031322378, 
      0.02293942740694717, 
      0.10004970194767937, 
      0.12001312906726358, 
      0.10031619338189168, 
      0.17610178024492687, 
      0.17459576551713676, 
      0.07868089238313211, 
      0.015984804312108095, 
      0.17014807250984032, 
      0.040261052503833196, 
      0.07322877865331087, 
      0.17091008982637398, 
      0.1848656641874248, 
      0.15965144891012964, 
      0.08691333458552718, 
      0.10158286917244569, 
      0.11776033566034944, 
      0.10842980910329399, 
      0.09650778965073328, 
      0.0638558766310138, 
      0.06980998129753817, 
      0.1569439371039112, 
      0.17430752492900983, 
      0.36813366026839084, 
      0.1694270722371057, 
      0.07522299275443127, 
      0.08384623236331393, 
      0.15709884905329524, 
      0.08828688565475527, 
      0.18128269595409624, 
      0.13072436606358467, 
      0.15975193024380616, 
      0.039960614198334334, 
      0.11044831129823912, 
      0.011329849343351416, 
      0.3953273172371098, 
      0.09568659977999654, 
      0.041378344695973374, 
      0.13641227801412978, 
      0.16170539733558076, 
      0.07963539305825387, 
      0.11949363937275832, 
      0.049833746447567065, 
      0.06926891111523427, 
      0.13551184010553521, 
      0.01733131690173577, 
      0.11693717821996133, 
      0.09604567819955596, 
      0.050229801337697375, 
      0.0302829691861087, 
      0.4305862605707109, 
      0.0881375644812238, 
      0.09817899438369411, 
      0.1658829161894936, 
      0.3256768907504979, 
      0.033031778237061576, 
      0.046204551273626694, 
      0.11766613313960991, 
      0.042737311122787204, 
      0.12492003458538051, 
      0.010686174357710236, 
      0.024900546916798997, 
      0.11722559445280759, 
      0.14345085711826858, 
      0.17557856116479129, 
      0.7825732585703423, 
      0.09519998230253879, 
      0.12639117354929816, 
      0.07324668014785465, 
      0.16684170278047375, 
      0.16360002130608897, 
      0.05142724285120364, 
      0.12855685314747978, 
      0.06786975978525715, 
      0.18086927672807573, 
      0.14827040621826318, 
      0.1770783409158386, 
      0.1639348108323154, 
      0.0282405079001843, 
      0.028424893136349917, 
      0.16884931601186887, 
      0.27780171125233966, 
      0.15542046520057176, 
      0.10520809113320223, 
      0.061184028038664115, 
      0.18743911791989665, 
      0.1287173884863801, 
      0.46226198611094255, 
      0.18631637228841433, 
      0.1666763825430436, 
      0.17170548829223312, 
      0.19410755898580945, 
      0.37841350213540403, 
      0.08855254192931383, 
      0.034656551483038124, 
      0.09738059088418258, 
      0.10835439770853035, 
      0.10293844707809024, 
      0.15789372784854777, 
      0.0677921967958, 
      0.027912665745094694, 
      0.13570814631869973, 
      0.09562639431709126, 
      0.09234992953395113, 
      0.1909549435388066, 
      0.183023522663821, 
      0.13491765270776693, 
      0.07680701929276361, 
      0.16772980413075197, 
      0.13986759481897595, 
      0.15942961976576928, 
      0.17225446543271603, 
      0.023230456210103403, 
      0.17034522733070828, 
      0.0923702089853368, 
      0.021284477244217725, 
      0.10497263208611386, 
      0.10078517599504427, 
      0.15718656736297273, 
      0.02955055044775301, 
      0.06139112432529433, 
      0.08225101374012478, 
      0.057872859200278216, 
      0.19182656211709417, 
      0.0858601987032758, 
      0.1512678533775989, 
      0.15455657738417108, 
      0.12844302354929546, 
      0.16238344797693033, 
      0.10880884959688897, 
      0.16638848419141403, 
      0.09264967378139011, 
      0.18792429154918802, 
      0.08497802887400112, 
      0.08623549094329487, 
      0.18646533191934817, 
      0.1633746899268586, 
      0.10227187351665558, 
      0.13208081596691215, 
      0.13223941439876638, 
      0.2451683148865079, 
      0.1073417544464871, 
      0.15029759992708724, 
      0.13638087336052426, 
      0.13759650865349907, 
      0.12809122905741754, 
      0.09040336832441173, 
      0.13049275382727002, 
      0.13069139365382612, 
      0.1454876488490904, 
      0.1622159202531045, 
      0.18163321302451257, 
      0.11360021015232734, 
      0.42267507403433463, 
      0.1596146431604602, 
      0.1322988216797645, 
      0.16220738808697735, 
      0.1349611428796208, 
      0.1775906477891399, 
      0.1633659334664051, 
      0.15596471291722203, 
      0.17049933741870132, 
      0.01123944126380079, 
      0.09799983827647052, 
      0.09951385159340151, 
      0.10505163319919168, 
      0.15073143050739168, 
      0.1077600059298057, 
      0.1087426393214543, 
      0.11540883822303921, 
      0.16265519204405682, 
      0.04493213797502547, 
      0.03723567497220223, 
      0.12244010762334152, 
      0.09616096501825772, 
      0.1356783634694405, 
      0.18211235077023505, 
      0.14788777900842998, 
      0.16568714461235265, 
      0.208505156287931, 
      0.1306629878094319, 
      0.09529264391630927, 
      0.1454099964448973, 
      0.06560507077533223, 
      0.15166746005600756, 
      0.09910674114415596, 
      0.4647040059815996, 
      0.05216407983109864, 
      0.06725881411668222, 
      0.09575299959765661, 
      0.18014539322015163, 
      0.05537826253532028, 
      0.14060659521016144, 
      0.01022440330324277, 
      0.045211069606966206, 
      0.14953355968802443, 
      0.18036121158934323, 
      0.07732686628476448, 
      0.25391661602974147, 
      0.11999149008951153, 
      0.059191738776609874, 
      0.17641192096064678, 
      0.16212653655668016, 
      0.011407618606987193, 
      0.09646004900579035, 
      0.137598059133026, 
      0.08033493986407375, 
      0.10845498235530943, 
      0.11593594959825329, 
      0.09539781093864132, 
      0.10735359075857737, 
      0.08133550266762786, 
      0.0998076559967413, 
      0.12425105135224776, 
      0.1595406145365873, 
      0.17199335981723007, 
      0.10305258625673872, 
      0.10828308308894515, 
      0.013901509944873242, 
      0.024129852603276988, 
      0.1499325705934339, 
      0.11532858134891728, 
      0.02899218931941917, 
      0.18390025991868392, 
      0.23875310942221087, 
      0.10564650581003153, 
      0.6238519189201357, 
      0.16769973799058213, 
      0.1356179264289358, 
      0.12912489227021837, 
      0.08276711946736624, 
      0.18956983210539335, 
      0.17716357546034658, 
      0.4653298430650866, 
      0.05768793134095217, 
      0.06875112054330934, 
      0.035570679603276686, 
      0.150445655422036, 
      0.06031633639116321, 
      0.11176172924502457, 
      0.14621845110083653, 
      0.15979194958175752, 
      0.12329479564859291, 
      0.10967745364799397, 
      0.12397465367435727, 
      0.12972562486615524, 
      0.15932948460571755, 
      0.17793620317333708, 
      0.07618028633084435, 
      0.1021272531490407, 
      0.040986321037395496, 
      0.1317100605598052, 
      0.11554954700753983, 
      0.060326476111312165, 
      0.140505080748529, 
      0.023008504281429473, 
      0.12086028061493538, 
      0.13217301434577408, 
      0.11305104828298985, 
      0.15623691647212454, 
      0.5076362244908051, 
      0.10488208163888647, 
      0.10278432090222452, 
      0.12273952152331735, 
      0.1318786628373505, 
      0.17739388917005666, 
      0.1699272901346141, 
      0.14525277566497438, 
      0.14705672504782344, 
      0.10214843867377131, 
      0.12125009289998401, 
      0.20053858524349424, 
      0.15196279901582846, 
      0.16647926146864053, 
      0.09029170205142464, 
      0.17180496866242237, 
      0.10797241442538737, 
      0.1470720757928475, 
      0.16587143221558373, 
      0.08251014465534376, 
      0.1465983691256218, 
      0.08526135546901145, 
      0.1812811772493875, 
      0.0580990476491594, 
      0.43977197737529045, 
      0.11442768888805673, 
      0.07935433305710578, 
      0.1291407080939274, 
      0.19125593644718028, 
      0.15287862738615043, 
      0.17254256985108646, 
      0.06929620670883854, 
      0.0673830143209409, 
      0.16739361431513095, 
      0.15396824773679052, 
      0.1772484270746275, 
      0.13031757857244464, 
      0.14747842620253235, 
      0.14855641123277252, 
      0.1655525985104669, 
      0.18565701769948947, 
      0.1052688773066444, 
      0.09488009029924509, 
      0.13613876782898213, 
      0.06904360480283309, 
      0.1391909948967241, 
      0.051587901083120224, 
      0.10027658836598576, 
      0.13159747427388763, 
      0.10392935196199571, 
      0.1271396889101676, 
      0.18482299860046486, 
      0.15212731727479242, 
      0.07856007122580357, 
      0.30858255309043736, 
      0.09778943058673431, 
      0.15775907425491675, 
      0.17313587622658336, 
      0.1414207029869659, 
      0.15896035423076327, 
      0.1374173219465281, 
      0.015015263185941314, 
      0.14990328265298916, 
      0.0351989044848296, 
      0.11365652410756079, 
      0.07371389450580959, 
      0.0806180155278428, 
      0.12751671832660957, 
      0.1086062752346363, 
      0.0608807904800629, 
      0.09617596515819483, 
      0.0718023825887739, 
      0.1691057634605611, 
      0.18690303942407596, 
      0.1704051183457891, 
      0.07315233200082055, 
      0.0834952683921202, 
      0.09975859918141942, 
      0.13675181345329368, 
      0.1881497047462358, 
      0.16297670413385126, 
      0.07932974198235777, 
      0.05854189017330732, 
      0.1797152579076909, 
      0.08434174296022483, 
      0.06536105407345418, 
      0.07810544868384589, 
      0.036859102210218535, 
      0.38758781361118555, 
      0.05637753879144831, 
      0.07463734101468748, 
      0.1306094680456063, 
      0.09405613326996501, 
      0.12617661844502487, 
      0.11340444594435498, 
      0.16505078306130525, 
      0.1849466684375419, 
      0.13095769512945238, 
      0.04488588925672258, 
      0.18102163629769022, 
      0.05301777784204869, 
      0.10834238771404338, 
      0.1835081811448508, 
      0.15927086265268292, 
      0.12127417969890861, 
      0.06020336092832221, 
      0.019583950616618963, 
      0.05917173542691306, 
      0.06358434795821499, 
      0.016281790719588383, 
      0.08716596991311173, 
      0.19449131789473298, 
      0.07104622721590226, 
      0.07633010573271942, 
      0.19279925174441936, 
      0.039967535506602224, 
      0.38997135389976073, 
      0.4991850006075315, 
      0.18804161572939526, 
      0.10086784461084947, 
      0.06806241963584411, 
      0.0804918714151707, 
      0.12919954098174716, 
      0.02701450874231512, 
      0.13565201690002832, 
      0.19002180740201993, 
      0.09690069874348804, 
      0.12334659451685245, 
      0.11696139938605857, 
      0.08698265226520709, 
      0.1254630201950025, 
      0.15364641628537357, 
      0.10698147060890076, 
      0.06651425471725018, 
      0.8989111935497388, 
      0.17559201280203987, 
      0.1485760230492901, 
      0.10972229595606006, 
      0.15894033318530904, 
      0.07372810657328734, 
      0.1920966343143515, 
      0.021031785786372194, 
      0.02309721190435457, 
      0.0740673045075719, 
      0.1909756362030822, 
      0.14921519996373672, 
      0.08509043527282836, 
      0.15101151258962534, 
      0.1115007416400582, 
      0.1735798444234561, 
      0.1315373406453498, 
      0.04649846847400708, 
      0.02412318019050311, 
      0.014278298748704149, 
      0.1296395581547675, 
      0.1892882034018687, 
      0.04960369700751862, 
      0.11820245120283633, 
      0.1368855849990471, 
      0.14736789694707472, 
      0.17192527678771388, 
      0.067422708075137, 
      0.13530725845835767, 
      0.1178306676805946, 
      0.17177536120074888, 
      0.15138221547963357, 
      0.01758958465335178, 
      0.09105435851250836, 
      0.07377589796841906, 
      0.13133255225906124, 
      0.025078437228219733, 
      0.14189794114472312, 
      0.09968825753345346, 
      0.1839536081583043, 
      0.16940693356192754, 
      0.09195830216179937, 
      0.05269717385174763, 
      0.04010256481706813, 
      0.11549989359652922, 
      0.03182215370091536, 
      0.016915339745246966, 
      0.06036927166888288, 
      0.02215090462584288, 
      0.1143711514575523, 
      0.04472536411603511, 
      0.1620027014568851, 
      0.03831007725749696, 
      0.03579399764042815, 
      0.0683907837459297, 
      0.1470459727150763, 
      0.1421652028471884, 
      0.1728134180401022, 
      0.08495466465794947, 
      0.078314349728708, 
      0.05421274867514722, 
      0.4103403308482596, 
      0.04970137907690431, 
      0.15622503503188273, 
      0.06839647257786961, 
      0.06515659325189038, 
      0.16456302333665682, 
      0.10749982712934983, 
      0.012999796022432649, 
      0.03538216340194787, 
      0.08522831624806027, 
      0.14660651801004437, 
      0.16323676137819432, 
      0.5359992193351909, 
      0.03810143921519003, 
      0.14217121191154064, 
      0.1729892982735759, 
      0.09241353675832353, 
      0.16644442991594227, 
      0.15440464149843125, 
      0.08342489118966534, 
      0.15056366802036067, 
      0.1443176077824767, 
      0.08138353133864672, 
      0.10843067610557146, 
      0.12048669937300448, 
      0.154916666827772, 
      0.19437337693169024, 
      0.06050331985098061, 
      0.07586207004838666, 
      0.14473911571575843, 
      0.1141931558726059, 
      0.09432261430417901, 
      0.14287436467516187, 
      0.08908573163517206, 
      0.3496051108047524, 
      0.14446848787925806, 
      0.09977910728293526, 
      0.0481319319997599, 
      0.0076103365243474184, 
      0.13811111934181822, 
      0.044096036501433684, 
      0.17649020936164206, 
      0.023021943002400107, 
      0.1769957783520655, 
      0.13961583340933995, 
      0.05179693079152471, 
      0.029594092668742786, 
      0.1850918732157119, 
      0.07346436659952445, 
      0.13566626720238412, 
      0.02049675997977862, 
      0.08164072770587283, 
      0.14958277238596016, 
      0.17738709942017394, 
      0.1114240513291175, 
      0.09166843753335437, 
      0.16022807829369096, 
      0.08384929720270876, 
      0.03359150468455196, 
      0.11927441407696641, 
      0.16599116757181243, 
      0.3851343763998002, 
      0.1788551618315576, 
      0.19198315262842808, 
      0.16977292732817026, 
      0.06760751363716162, 
      0.12031494957681257, 
      0.17772920366345119, 
      0.18175483202612414, 
      0.7009291545519296, 
      0.10036677537931021, 
      0.14939050934875095, 
      0.13656490472034322, 
      0.14143997641725753, 
      0.11640871246401663, 
      0.14215878653737393, 
      0.07208501110608165, 
      0.06244132068613278, 
      0.10400301088387987, 
      0.09881953443711854, 
      0.19324016989132192, 
      0.0398330241534547, 
      0.039845985016194144, 
      0.01505096984666908, 
      0.17351079066377043, 
      0.11975752023580061, 
      0.12696097346891763, 
      0.11495026130259897, 
      0.03177704269609873, 
      0.16374143644243982, 
      0.11732550842183657, 
      0.08331755460094847, 
      0.14207569902694014, 
      0.03392987781547414, 
      0.03140501181928753, 
      0.12202150666114434, 
      0.18607958983417527, 
      0.10008410857590232, 
      0.1937383112957253, 
      0.1427130164602081, 
      0.15712961435159997, 
      0.1450243796278807, 
      0.12796094248961187, 
      0.04173529345744825, 
      0.07516664977970905, 
      0.12027006878955106, 
      0.020772823388650975, 
      0.14405373714012484, 
      0.035203321470781576, 
      0.13452348210194914, 
      0.14007236097758002, 
      0.08943162926634075, 
      0.07851214554391021, 
      0.18005714789777355, 
      0.06975191366530088, 
      0.0342094959880192, 
      0.24325956584519973, 
      0.08825410159536229, 
      0.18280340071554857, 
      0.17875809253240507, 
      0.1636158095419421, 
      0.06431665746812662, 
      0.1214165054577859, 
      0.13640799556611266, 
      0.09385225936641116, 
      0.13566738283204333, 
      0.17665458718906069, 
      0.05459619098508764, 
      0.028236149784560714, 
      0.01723673156126108, 
      0.10444509666839331, 
      0.07469598405749599, 
      0.11764187959682874, 
      0.1936576903780928, 
      0.08540573429476142, 
      0.023682942083619776, 
      0.10064059869055726, 
      0.18556139873709418, 
      0.15076458566227494, 
      0.024299328018786533, 
      0.13747343859178693, 
      0.09078131899869182, 
      0.2053513614610634, 
      0.16924914862352078, 
      0.13216855165412894, 
      0.18039182516590388, 
      0.16376069884909392, 
      0.1448044689941143, 
      0.0531036430808291, 
      0.14168575082857995, 
      0.10362643821436637, 
      0.1892974831644647, 
      0.03918190824393095, 
      0.11726443617376796, 
      0.08241345058885827, 
      0.11946583904475935, 
      0.18363169140357707, 
      0.14652696509261645, 
      0.12462514121634785, 
      0.0694970263351398, 
      0.1493472765833115, 
      0.09790174012399286, 
      0.05904393141768372, 
      0.07368337347221898, 
      0.13920233220521466, 
      0.12583845380870556, 
      0.11005423860969867, 
      0.1085544303950266, 
      0.10814112293118179, 
      0.05891406109188964, 
      0.14703285853762643, 
      0.0971855944559575, 
      0.05530813297339344, 
      0.17734115920581559, 
      0.10103641159310833, 
      0.18311249359621204, 
      0.11145254369914562, 
      0.15026988910726158, 
      0.16776084781302614, 
      0.1747123185346887, 
      0.19449386725553003, 
      0.16291990283718638, 
      0.11385975236838557, 
      0.04275782043812609, 
      0.2169998081662884, 
      0.017719789247897303, 
      0.10621827631346907, 
      0.11158803144029797, 
      0.15364208781492517, 
      0.0240020072490324, 
      0.12878685431075076, 
      0.14047057419803544, 
      0.08477037138255891, 
      0.15543013010927484, 
      0.013930012316970268, 
      0.18161719902094176, 
      0.162753013536647, 
      0.0916619890015222, 
      0.07297052294436283, 
      0.10850238013538027, 
      0.14969729014816485, 
      0.4653242890400862, 
      0.059597376799214896, 
      0.1011064497676082, 
      0.16515114567835787, 
      0.11535932087541956, 
      0.11131049479338176, 
      0.15563183019208357, 
      0.15285589519411222, 
      0.13656383343231607, 
      0.046943940422523256, 
      0.11656915273147501, 
      0.1340317328674304, 
      0.06669540540808455, 
      0.0702931682927045, 
      0.06710214501606572, 
      0.14771950484124324, 
      0.1368507413372572, 
      0.1723203967188418, 
      0.10747152349220512, 
      0.16532612812506733, 
      0.1645284655862284, 
      0.07602520708575186, 
      0.027816180603743034, 
      0.018477593711654364, 
      0.17134393156220026, 
      0.19586684162423754, 
      0.11122105310582518, 
      0.04669668922765355, 
      0.12867636509146763, 
      0.12188326127525312, 
      0.17623591531316404, 
      0.05467577646934672, 
      0.0180003315592049, 
      0.19150091201753913, 
      0.050100217099444046, 
      0.0904872084999818, 
      0.25427938290052626, 
      0.08454280504820197, 
      0.16068783427135225, 
      0.12290372751270065, 
      0.06075599066340105, 
      0.13119362956546254, 
      0.07024392155955067, 
      0.08468827896693762, 
      0.027740088535767097, 
      0.04165041361704969, 
      0.42670489825464086, 
      0.04258640043753946, 
      0.04834327440454989, 
      0.1656929500595047, 
      0.04430491424742527, 
      0.16324732173140177, 
      0.1592775621650125, 
      0.4703708250126429, 
      0.22322969907511475, 
      0.08218703057841778, 
      0.21900081179540984, 
      0.14825216954227044, 
      0.08097869578808026, 
      0.12252567830773814, 
      0.14132614980259994, 
      0.06374642264760647, 
      0.19022420250354888, 
      0.1568986901436329, 
      0.08846827181346417, 
      0.14462907542386957, 
      0.1361027182196252, 
      0.03675171923122506, 
      0.1435165060908917, 
      0.11778047702535521, 
      0.15312586965213448, 
      0.22772935808508682, 
      0.1472246217585234, 
      0.028226632300534914, 
      0.11207575216235036, 
      0.16581040922769802, 
      0.10777546239076598, 
      0.0869435842666327, 
      0.15498635652819095, 
      0.11136325966376055, 
      0.1837444761873168, 
      0.19011545576333522, 
      0.1276727497348814, 
      0.11290461904333934, 
      0.11906558603651804, 
      0.011456248346447883, 
      0.023107539235501767, 
      0.0972951824992716, 
      0.11985699522761088, 
      0.066348268467598, 
      0.14218698818006859, 
      0.06355765959094906, 
      0.17171127468211192, 
      0.026048254273947004, 
      0.18782001047396152, 
      0.17672763725749144, 
      0.15936211647892923, 
      0.15564348697181973, 
      0.07496954043358325, 
      0.14028021045065558, 
      0.020016483285727953, 
      0.26984712369308694, 
      0.11449929770684017, 
      0.28916605192734035, 
      0.16958384813041807, 
      0.15241401230627943, 
      0.1421521121425014, 
      0.126733050518062, 
      0.06690990100542736, 
      0.13263830310256805, 
      0.14438263098012516, 
      0.14623673547415825, 
      0.17682125620682407, 
      0.16186493101572935, 
      0.14269546255732635, 
      0.09003034686549784, 
      0.17453470944524535, 
      0.09297796018178961, 
      0.18628279031902614, 
      0.052347055753142205, 
      0.16439215668624277, 
      0.1414875464216022, 
      0.12960170510072666, 
      0.4637014703842846, 
      0.08577421351707444, 
      0.026652717487352342, 
      0.030029785091635106, 
      0.1927398589877946, 
      0.12195256783034102, 
      0.09936800615984939, 
      0.09322826678216857, 
      0.17024794112177585, 
      0.05667252082211929, 
      0.14920361406190463, 
      0.14498423035984606, 
      0.10274976473009786, 
      0.16979220141110826, 
      0.13418023257936518, 
      0.14747156478256068, 
      0.15543013404773426, 
      0.17406298461885886, 
      0.1511518938731714, 
      0.07786996039201485, 
      0.044039977807875844, 
      0.06010746939749621, 
      0.042289309703359805, 
      0.09783628367048117, 
      0.16997646641174488, 
      0.04604428687647953, 
      0.14557726455246583, 
      0.19460398543195434, 
      0.18106167784080424, 
      0.15661527795273633, 
      0.150635896600172, 
      0.15406130211094549, 
      0.17746440950631104, 
      0.1342929025407927, 
      0.017878610716880145, 
      0.12767809873395686, 
      0.13515828632431814, 
      0.06847703159812629, 
      0.08164171664676305, 
      0.10219556041588121, 
      0.15273365547259393, 
      0.0746477717566647, 
      0.06918131391933593, 
      0.06614600453289461, 
      0.16380536520368727, 
      0.16751938841649142, 
      0.14294541470652444, 
      0.05763156612121963, 
      0.17617292869607198, 
      0.07159643540341996, 
      0.17558421501903534, 
      0.12367236534747246, 
      0.09666466132851309, 
      0.1359692045089965, 
      0.14600163643748834, 
      0.045198054043014455, 
      0.03256506473441194, 
      0.045495198465952326, 
      0.08644429721975207, 
      0.17451484854846477, 
      0.17889959708768868, 
      0.08151197270482877, 
      0.136114510091906, 
      0.4715862128308059, 
      0.07880138240687211, 
      0.03248169155955074, 
      0.1632159442674121, 
      0.16455850230706826, 
      0.09376472061661424, 
      0.024357741708058576, 
      0.15934412523020314, 
      0.0545617586965352, 
      0.1361894564139774, 
      0.14722987726176157, 
      0.18078767661850237, 
      0.18839859653639862, 
      0.17010502224572646, 
      0.12017022100307156, 
      0.19413213553081018, 
      0.13179593352172683, 
      0.10999826396225965, 
      0.15157333784371685, 
      0.042956893685549065, 
      0.1402948928708554, 
      0.12541725402942525, 
      0.1720389976474221, 
      0.0714283934376582, 
      0.016346493905982484, 
      0.06660498314229307, 
      0.17513109282404152, 
      0.1566969024315879, 
      0.1435031528157053, 
      0.0975153366725071, 
      0.07922815425286242, 
      0.14918350622406817, 
      0.0806842002517652, 
      0.14864114172168497, 
      0.11485647350812223, 
      0.15597122243623313, 
      0.11047555914124942, 
      0.09190457210426475, 
      0.19283487201072552, 
      0.1743010994902396, 
      0.04881963400383755, 
      0.12875094161661924, 
      0.13822958210288241, 
      0.1275703143997793, 
      0.11232625983719434, 
      0.17193500948343288, 
      0.05975836528923121, 
      0.019319852742496032, 
      0.09567998761954508, 
      0.12561745787656675, 
      0.1851505610909383, 
      0.06736063690313394, 
      0.15962573973246919, 
      0.17858053814220184, 
      0.15508258364033722, 
      0.04471423323313182, 
      0.15781239624000518, 
      0.17261403309896817, 
      0.06884128424435558, 
      0.02268112851882313, 
      0.11203633737818766, 
      0.10067221225738142, 
      0.06916723261663103, 
      0.13159323107709273, 
      0.09705568040286638, 
      0.12876457529515742, 
      0.10881684386853364, 
      0.14911249655232578, 
      0.12064531613220672, 
      0.09227361909565414, 
      0.3672333252007294, 
      0.06074034887481562, 
      0.08360387792210747, 
      0.05210119219649611, 
      0.6671903943768096, 
      0.11676483079542484, 
      0.0675842855781453, 
      0.18834000434173825, 
      0.027557078149444136, 
      0.13122159819602866, 
      0.142341938734364, 
      0.15771084679078642, 
      0.0818279576240027, 
      0.05477684619682084, 
      0.02929898232035123, 
      0.11729575383712595, 
      0.16953507042987367, 
      0.19410222616374667, 
      0.35841744446488266, 
      0.09313942053520213, 
      0.10002565581351516, 
      0.1925440578136814, 
      0.17498290581308235, 
      0.161271880811029, 
      0.10971830625901526, 
      0.1564446913509635, 
      0.13174621898235833, 
      0.15232849761214914, 
      0.07902053115553738, 
      0.11353249118215412, 
      0.14201987911267486, 
      0.021941990350652463, 
      0.147684426810064, 
      0.02853455585129769, 
      0.28407375433091125, 
      0.12186536786443992, 
      0.07378226811241517, 
      0.08099754242649947, 
      0.08724946975748986, 
      0.1737487002532359, 
      0.17924954220979197, 
      0.11602903819468066, 
      0.14628666264226672, 
      0.10129691491672045, 
      0.46074453660090015, 
      0.10702170924580852, 
      0.07058174890998153, 
      0.018871247454859092, 
      0.08150819855307276, 
      0.15191562333343242, 
      0.12599194512709264, 
      0.0943659879914483, 
      0.18416378431785635, 
      0.2573893481887622, 
      0.033672590419266374, 
      0.18338424243369952, 
      0.032884287602064355, 
      0.19154569140377484, 
      0.15137049155001842, 
      0.18753648954171412, 
      0.05259713861636253, 
      0.16425912176915589, 
      0.11814668836192196, 
      0.14400080871935733, 
      0.07051542835534992, 
      0.12275153322813233, 
      0.08900547515130781, 
      0.08257080747625906, 
      0.02926141375796991, 
      0.07884444801317092, 
      0.10953445073048239, 
      0.13191062279195534, 
      0.10400089217371312, 
      0.13892743965454402, 
      0.10048001378547204, 
      0.138827680041598, 
      0.17863793021457233, 
      0.1669128071527393, 
      0.014020729511658009, 
      0.13521854186086837, 
      0.02736492819056612, 
      0.13531633661784437, 
      0.1439185723185626, 
      0.046059620309348605, 
      0.136381347966393, 
      0.14733989124010927, 
      0.06806156553576351, 
      0.19105305448111576, 
      0.1388317754254404, 
      0.021921814426548673, 
      0.07345155814827722, 
      0.41324899736808296, 
      0.2716757203918835, 
      0.13221471581014502, 
      0.18094491225101278, 
      0.17325223011353857, 
      0.1472143658979701, 
      0.15462591172451845, 
      0.04055615195865338, 
      0.13404638553912532, 
      0.14819649082426117, 
      0.09500704318448443, 
      0.17253795794819324, 
      0.14014487526546254, 
      0.1706060377164392, 
      0.1385654595819087, 
      0.15370505177144028, 
      0.07627184898674126, 
      0.1647774141740151, 
      0.10924245099258842, 
      0.08791480587364742, 
      0.05716194894211859, 
      0.1799913819607714, 
      0.03498803351337774, 
      0.10099642870960097, 
      0.19223084345868086, 
      0.06687105645632722, 
      0.05706390092241149, 
      0.13461959117010291, 
      0.11270847171272157, 
      0.18646439999446826, 
      0.03999737315429203, 
      0.19069524615214245, 
      0.152011660131765, 
      0.17306486324605885, 
      0.06885604953821961, 
      0.1179135952288999, 
      0.043647874550264365, 
      0.32675798688861163, 
      0.18091643281345793, 
      0.12645302349988058, 
      0.03821237014447852, 
      0.17933835142026477, 
      0.13099697791904286, 
      0.03738273227573486, 
      0.14105733334139875, 
      0.07719445982912342, 
      0.16330233712572562, 
      0.04952851408612199, 
      0.02290892962664916, 
      0.17138677178002273, 
      0.08363466781907132, 
      0.17036387741919273, 
      0.156050484967428, 
      0.052444733210029924, 
      0.3087874757263639, 
      0.1286107435153756, 
      0.05464494314054925, 
      0.07445793083155779, 
      0.16342810891202925, 
      0.14066887203694595, 
      0.19564275508559784, 
      0.1447902220131139, 
      0.11959818962167597, 
      0.14531915759377864, 
      0.09918154880039286, 
      0.15671674148166015, 
      0.6642874785661953, 
      0.07440179648958502, 
      0.158735331860756, 
      0.06321760047355819, 
      0.09881928199742301, 
      0.13808069939864526, 
      0.2901656075335888, 
      0.11763814664649098, 
      0.0957635188253466, 
      0.10131685761191893, 
      0.05829046595487956, 
      0.02906121202149765, 
      0.1642026899746218, 
      0.1822389504181489, 
      0.19090311967343956, 
      0.10128245359696951, 
      0.02822263348772918, 
      0.09479587065035588, 
      0.06166306700092154, 
      0.17608553679041355, 
      0.131560014742271, 
      0.0596336341667361, 
      0.12196408947568142, 
      0.09655508369919834, 
      0.15580543816718678, 
      0.12427668645196943, 
      0.12429117720044827, 
      0.06452987454588474, 
      0.1632034354299429, 
      0.18819992317851908, 
      0.1128332959716023, 
      0.11024147639982428, 
      0.07594668563269226, 
      0.12928947731155369, 
      0.16666338011847814, 
      0.1697806880001541, 
      0.1439810790776602, 
      0.13941602391387817, 
      0.1723163317439893, 
      0.022910712967989817, 
      0.15181536348406685, 
      0.1651930604885596, 
      0.12663302672174587, 
      0.14928220467257777, 
      0.1546536433730377, 
      0.1411351795630654, 
      0.11886467185202258, 
      0.14682608487263102, 
      0.15192193810041552, 
      0.06714423300233544, 
      0.1792664205363552, 
      0.06494040953459464, 
      0.12865036049627843, 
      0.07264186018570172, 
      0.1370720278903528, 
      0.13991733420311475, 
      0.1251821688155467, 
      0.2999669476042603, 
      0.04532599931806294, 
      0.058923663458679484, 
      0.14390289368228243, 
      0.14224359423038485, 
      0.14272656592576557, 
      0.13000682431418226, 
      0.09911964171574322, 
      0.1612267292852595, 
      0.1358016944614778, 
      0.15697168855148863, 
      0.14957556006856954, 
      0.16114184101598494, 
      0.17350707638162916, 
      0.08136537006418765, 
      0.12679948979829375, 
      0.04321204329558459, 
      0.08642405846483972, 
      0.26910027387271934, 
      0.042024147319264384, 
      0.13404205414111953, 
      0.1393380815606487, 
      0.040196508135331835, 
      0.06257236296982463, 
      0.10853098535615198, 
      0.16804176612800925, 
      0.14094322954158636, 
      0.09945882796779865, 
      0.17550850138384336, 
      0.03910305399162575, 
      0.15329280653327484, 
      0.1830328731195304, 
      0.09606021919838982, 
      0.04576169090667991, 
      0.048410886278492875, 
      0.07095825729312256, 
      0.02941379241746675, 
      0.06587234022905951, 
      0.1701104050149595, 
      0.06124479155815947, 
      0.1751207416900524, 
      0.06616504993144183, 
      0.1358965070467428, 
      0.16252304511758087, 
      0.16569107651471843, 
      0.03872054705355899, 
      0.27061779844961253, 
      0.10474872438445573, 
      0.19160474067576108, 
      0.16912275612332245, 
      0.2689056928777786, 
      0.1866923552070201, 
      0.025247148094566015, 
      0.18047250047655883, 
      0.1327818408690635, 
      0.16994938585108632, 
      0.49946842469590724, 
      0.1784134951056549, 
      0.13927291151382667, 
      0.018490916610750027, 
      0.03481535629036085, 
      0.06933823024158456, 
      0.11902041954486456, 
      0.05890741686425107, 
      0.18334646593140375, 
      0.16103945176615378, 
      0.15076815087239562, 
      0.08848784645266095, 
      0.11371831154876048, 
      0.09811427320230505, 
      0.15073054051492007, 
      0.1313948458569842, 
      0.125969607502066, 
      0.18209529862849855, 
      0.18790700036723534, 
      0.030785441611543937, 
      0.14803458811644496, 
      0.12326733435413703, 
      0.08510603071023014, 
      0.12978712193806968, 
      0.06718792492167587, 
      0.16167259645358315, 
      0.1765649337602317, 
      0.1836729707534029, 
      0.05732956228140676, 
      0.11251967858508954, 
      0.05607181045160038, 
      0.12528339496589103, 
      0.15703251105777963, 
      0.14144328328212477, 
      0.05947942728382718, 
      0.16933797032470976, 
      0.04480585114963463, 
      0.09650125891461549, 
      0.2025460422188309, 
      0.10638714910908643, 
      0.0791838584553326, 
      0.1565570643086161, 
      0.06583624196866233, 
      0.14475611442179018, 
      0.04508069234035815, 
      0.13898616074118353, 
      0.18830797472848695, 
      0.1615300048828374, 
      0.1261329441937568, 
      0.22443339597646708, 
      0.13855703735120173, 
      0.17586390602283078, 
      0.15974349231368964, 
      0.058597154947338435, 
      0.03224394391095934, 
      0.1293181223831418, 
      0.13622397476561024, 
      0.04125530981941996, 
      0.06426597356199369, 
      0.17826414781737834, 
      0.13069968978053978, 
      0.09179025004480221, 
      0.18587223464849445, 
      0.46617248964211494, 
      0.03848852049070168, 
      0.179454720221481, 
      0.16191125034961273, 
      0.11913273365271343, 
      0.046817381701576094, 
      0.12863810968342335, 
      0.12759101321863114, 
      0.07718333092476212, 
      0.18295603581729356, 
      0.16113606473559183, 
      0.09653098196389844, 
      0.1551284338127814, 
      0.1368523358727289, 
      0.13411072720567213, 
      0.08337686994893126, 
      0.1431906161862791, 
      0.1276102605829632, 
      0.17833463659921242, 
      0.10362920427170198, 
      0.10258133047940733, 
      0.11037445860321644, 
      0.15828610527649112, 
      0.16086018107417907, 
      0.12604596287239947, 
      0.03987932494789227, 
      0.011814535499314119, 
      0.18133639904204019, 
      0.15329578671295294, 
      0.0920445473917017, 
      0.1289898273050924, 
      0.07648100274464464, 
      0.1299675651774821, 
      0.08441281063287387, 
      0.1484098169053536, 
      0.08221622689606385, 
      0.15831045313480008, 
      0.16926854040452677, 
      0.17770963822315633, 
      0.1881312103564795, 
      0.18261021598968705, 
      0.142727734291352, 
      0.018741901095834543, 
      0.16063308800506604, 
      0.1827806527086037, 
      0.1626428922371166, 
      0.13981244852992925, 
      0.04538451558294833, 
      0.16165702246724709, 
      0.19651622177833947, 
      0.12198334408775524, 
      0.11284652264286722, 
      0.0735998110126359, 
      0.045925020842344004, 
      0.12042755817176334, 
      0.1697258462510056, 
      0.11184353073492881, 
      0.16745674516697165, 
      0.15390934305011672, 
      0.19204132816992395, 
      0.2771040203192386, 
      0.49448175922075843, 
      0.13405914128395338, 
      0.17953501675985992, 
      0.14762101084869914, 
      0.09332474760395122, 
      0.12918759999481974, 
      0.17011207601741188, 
      0.03902434288650122, 
      0.11375361030062046, 
      0.13932133465615867, 
      0.17393481799264254, 
      0.008891613077070495, 
      0.1780401720544463, 
      0.13788775031939113, 
      0.2205349737389757, 
      0.18816699371200563, 
      0.09591325916708687, 
      0.13659216563762125, 
      0.058110464506297796, 
      0.18417998981655467, 
      0.19021584858218746, 
      0.05189231830946653, 
      0.09492511921967824, 
      0.1863677595556909, 
      0.10267194692649621, 
      0.13587738870311955, 
      0.08103143720478158, 
      0.055259893690572874, 
      0.1849311897746343, 
      0.04679017682853852, 
      0.07980740897299926, 
      0.08612127697584354, 
      0.02036323649000259, 
      0.1302899997385441, 
      0.08740280359528509, 
      0.10525700965266456, 
      0.17049974403670387, 
      0.15626349319867547, 
      0.1071412942726145, 
      0.507008321601129, 
      0.08278387535504525, 
      0.10141741066529597, 
      0.11740163555259053, 
      0.14257196265179375, 
      0.044778622506973134, 
      0.1001667789170947, 
      0.13615867889388375, 
      0.12001167282055028, 
      0.3635622607615141, 
      0.05676088212324436, 
      0.1738802037111394, 
      0.14907460613745302, 
      0.18080061933204775, 
      0.0814622521074676, 
      0.3147613590396025, 
      0.06969563536856013, 
      0.1297262595046021, 
      0.1842019890116873, 
      0.17301304008546897, 
      0.35133567662975934, 
      0.16377675029745933, 
      0.08187913809724123, 
      0.05949377717304642, 
      0.17890048043979553, 
      0.19142727944881582, 
      0.09692498489059147, 
      0.08644686711917446, 
      0.06286869022486229, 
      0.1791577978917274, 
      0.17606992799799426, 
      0.0874406050372249, 
      0.020490730121537678, 
      0.05688723597609953, 
      0.014685616707209484, 
      0.04603266671870911, 
      0.03825359122481895, 
      0.06944448519524556, 
      0.15809387174392397, 
      0.15977539356444415, 
      0.1266429681056825, 
      0.12207432818910362, 
      0.3708784346493674, 
      0.10437728309161247, 
      0.1636044572980462, 
      0.1554372462077553, 
      0.06628924940483882, 
      0.12153741916588144, 
      0.17368685876634013, 
      0.0695372150651739, 
      0.08351012416489542, 
      0.1001975299845253, 
      0.158267997414603, 
      0.14031804293920638, 
      0.07521308001438096, 
      0.1274379983782693, 
      0.1597689394322058, 
      0.08329829840003432, 
      0.15479368826978213, 
      0.12559401059169845, 
      0.010740809387930867, 
      0.14532534823818508, 
      0.16728025611762987, 
      0.07261113935368588, 
      0.06026717836456231, 
      0.1647030693887729, 
      0.15412506004943452, 
      0.021494960669103218, 
      0.07359915779467543, 
      0.1883164552358064, 
      0.31200280357152, 
      0.08264168199484972, 
      0.15465125606392963, 
      0.0771550552212522, 
      0.1547902142044228, 
      0.1515093477454938, 
      0.17253785535567917, 
      0.14847500261507698, 
      0.05388654798488515, 
      0.11609678056331109, 
      0.114900648064995, 
      0.10252442789022873, 
      0.0399270963611024, 
      0.11755448874343617, 
      0.08517720821602308, 
      0.06680703696341748, 
      0.06959277546319297, 
      0.04850260172928327, 
      0.07976701474697633, 
      0.07126460657364912, 
      0.16631802419136424, 
      0.10548293188796284, 
      0.14841602937053502, 
      0.15257014015515985, 
      0.13353309910461883, 
      0.06802964055746022, 
      0.07162204544316562, 
      0.08647687997709567, 
      0.1168127486205188, 
      0.09481548128613583, 
      0.07286045462113923, 
      0.1357457319517052, 
      0.09449796745538191, 
      0.030057486764063883, 
      0.12153457191399736, 
      0.08239302519844213, 
      0.19402651561925435, 
      0.11517686173203867, 
      0.18463360775317514, 
      0.0928986597365005, 
      0.05030185305712805, 
      0.13758818416354357, 
      0.1512013963221002, 
      0.09817315078699261, 
      0.028657875463112544, 
      0.07086565615024179, 
      0.11114778415657824, 
      0.18394264744916164, 
      0.17179865303203976, 
      0.0916282804724841, 
      0.17271909240938352, 
      0.12227073482567638, 
      0.018486398622772, 
      0.15820824676380174, 
      0.06327313372824779, 
      0.11673291618031706, 
      0.16393892014980513, 
      0.0541836106762112, 
      0.029480666980956412, 
      0.035320723258435036, 
      0.04558902820695348, 
      0.013340849463695684, 
      0.08503501130772667, 
      0.18860892376552324, 
      0.0595247618490008, 
      0.14722154847785304, 
      0.04696717424317134, 
      0.11258701961592678, 
      0.09577531378626622, 
      0.1625786473839826, 
      0.1442976822053076, 
      0.08114586748261599, 
      0.27538613091719405, 
      0.196267831662263, 
      0.04837368554884262, 
      0.04639667796914347, 
      0.10846879220710175, 
      0.058429611283665216, 
      0.014167808955154229, 
      0.13776980150654347, 
      0.07880636989353963, 
      0.12845661610433262, 
      0.12636121610566237, 
      0.1445996830811471, 
      0.07998878504222635, 
      0.06542297857291447, 
      0.0839947445382705, 
      0.09795855879237245, 
      0.19322524279678222, 
      0.1276950696238549, 
      0.15402557090433372, 
      0.08568281095010044, 
      0.049521919453164365, 
      0.6456887553282433, 
      0.1089329923596358, 
      0.023324244658529964, 
      0.20332137810106107, 
      0.14804857911490238, 
      0.08696437970255773, 
      0.18052559846261618, 
      0.010379036891356613, 
      0.16733779794551024, 
      0.019615829367867984, 
      0.17059949930468876, 
      0.054946684645698476, 
      0.0922513444816657, 
      0.04983270873287147, 
      0.18231228089595972, 
      0.189608969293125, 
      0.17046116720227736, 
      0.15273141427233855, 
      0.07212213133388583, 
      0.12855865499775565, 
      0.1957932765361856, 
      0.3480182918539173, 
      0.08363489408665377, 
      0.14085704039458513, 
      0.06261879812446947, 
      0.1484759774836333, 
      0.17847508114438243, 
      0.04074661769201701, 
      0.1454595727527195, 
      0.09665412220951543, 
      0.13266624007723823, 
      0.09799555381402021, 
      0.055965170381364684, 
      0.182188306247145, 
      0.049412587195816544, 
      0.12633137966746383, 
      0.1831660736620614, 
      0.18641982856395098, 
      0.03574285030277906, 
      0.127465005651547, 
      0.14773545633036955, 
      0.1377144683590458, 
      0.16722483680637887, 
      0.0838247301029638, 
      0.1204007235457219, 
      0.156968772990793, 
      0.1803664086549491, 
      0.09829138257226007, 
      0.060526899821366956, 
      0.03392927608775982, 
      0.1368879650214001, 
      0.19222541571012053, 
      0.18344866197795753, 
      0.06859646900536719, 
      0.17234338912591987, 
      0.1284706784628003, 
      0.020102674336180473, 
      0.09171968870522129, 
      0.21924685960815413, 
      0.12250181295944418, 
      0.18833041150036017, 
      0.04501448240843037, 
      0.08592066435048333, 
      0.17833708362606082, 
      0.12233404368874277, 
      0.05127802942959582, 
      0.06138999973447321, 
      0.1429282840435472, 
      0.03221568817051345, 
      0.10110844076642887, 
      0.01862282990939328, 
      0.16420341266465346, 
      0.15491807664646653, 
      0.028879659568905723, 
      0.07574116874295754, 
      0.14548489167846249, 
      0.17205143175435408, 
      0.16640053798133728, 
      0.04549682833070174, 
      0.15862949840528934, 
      0.1424958740387067, 
      0.16808676350093138, 
      0.12947051056993955, 
      0.1818982881656415, 
      0.19276147650052275, 
      0.11937399049516238, 
      0.013124058251900222, 
      0.07299629262407925, 
      0.17600507146808883, 
      0.1443580189228198, 
      0.031789135034240745, 
      0.16942414334030556, 
      0.12152018548974791, 
      0.17372728180482166, 
      0.12842637800704473, 
      0.17195762804810322, 
      0.449893666553707, 
      0.41267418554276025, 
      0.0712735738927631, 
      0.08277883258687282, 
      0.046640743751257235, 
      0.16460491694203225, 
      0.18470214095176934, 
      0.04024465604396099, 
      0.02866848321749564, 
      0.0998679441656582, 
      0.1115177188320137, 
      0.1215341845713254, 
      0.16971334569723495, 
      0.09637593088603522, 
      0.03170884174584281, 
      0.1620460888756451, 
      0.19656184814367134, 
      0.12564170505776592, 
      0.15559548102195803, 
      0.06057090766865996, 
      0.16935304164764828, 
      0.1359332877963378, 
      0.10499811734605534, 
      0.12697181512165118, 
      0.14554881742803472, 
      0.06288403731102131, 
      0.1781859219457827, 
      0.015695584972768236, 
      0.31763438902483576, 
      0.17715930092469642, 
      0.10931150738926534, 
      0.1933357050303888, 
      0.05831862025549201, 
      0.06514432799766051, 
      0.09783916242205004, 
      0.1547779712503503, 
      0.13087035103753913, 
      0.08837746929969985, 
      0.09184619173311062, 
      0.16314870613607024, 
      0.11187881517092313, 
      0.11597529855652215, 
      0.11086977555625625, 
      0.32217185502579376, 
      0.03143359392169022, 
      0.08942872298095, 
      0.1233915231485876, 
      0.05579260505970417, 
      0.06080491523956692, 
      0.04487540315559236, 
      0.3414771706187603, 
      0.0829619665409575, 
      0.07782594804377772, 
      0.16566179027694072, 
      0.16881814971487907, 
      0.09737331392307484, 
      0.16559283133250505, 
      0.09141212574145441, 
      0.18979500851244277, 
      0.00885835172107395, 
      0.20319915390880874, 
      0.11496573234733448, 
      0.051043952347840246, 
      0.1187986656878045, 
      0.12966485366292485, 
      0.1822595438061228, 
      0.11390242480369012, 
      0.16205843212858803, 
      0.16397753989452343, 
      0.09220088549112045, 
      0.11688891216673467, 
      0.036696860941256834, 
      0.15626656436055744, 
      0.1045707640992481, 
      0.042401970318055836, 
      0.029177345699762988, 
      0.020953705364682756, 
      0.5513088873803923, 
      0.06203860919910003, 
      0.04152081529435723, 
      0.14435228682927612, 
      0.1203751064598565, 
      0.1587810096798107, 
      0.07755794273058221, 
      0.03640272217222031, 
      0.0982663717578015, 
      0.06407400977682201, 
      0.09409342402386935, 
      0.14929564482669183, 
      0.14864061560220046, 
      0.06827346031924272, 
      0.08385665618646482, 
      0.18817946070934072, 
      0.1697959804874259, 
      0.1486112080188178, 
      0.11014164547103412, 
      0.17425229240223633, 
      0.052160109509409365, 
      0.015027495497296107, 
      0.04017197725439516, 
      0.17174483049355319, 
      0.16827979307527474, 
      0.14628846450287825, 
      0.1546044615283396, 
      0.08730044750757947, 
      0.11394353233087685, 
      0.05733481138564001, 
      0.0438815068112686, 
      0.14520635373893764, 
      0.13940831437407752, 
      0.06870923299772037, 
      0.16167050653047457, 
      0.18851579590246775, 
      0.029920029721944883, 
      0.1787786928951443, 
      0.14492318565321874, 
      0.13888895786002495, 
      0.1523843129417334, 
      0.03710698149799234, 
      0.06508512306052266, 
      0.023695348561058326, 
      0.09725342461671534, 
      0.06606277682609847, 
      0.027818047603501303, 
      0.04115032162856125, 
      0.17385914115144738, 
      0.09227100669887392, 
      0.04645380445285985, 
      0.3178887063264335, 
      0.06577140310475561, 
      0.3837784243386818, 
      0.16952088842740806, 
      0.15990521342817812, 
      0.1212408039879652, 
      0.0843292299778324, 
      0.10799023276391867, 
      0.14073130314165916, 
      0.043942064885012164, 
      0.3628222785241349, 
      0.15322610514347063, 
      0.026238886324998916, 
      0.07831881261442071, 
      0.056873708202968894, 
      0.07514055465923031, 
      0.3981398495885743, 
      0.18324616525665294, 
      0.020136138418274684, 
      0.10207153370938978, 
      0.14117665599950732, 
      0.11479691424334533, 
      0.18155439577333735, 
      0.1378190134754164, 
      0.1905107739201091, 
      0.16414639291229338, 
      0.17262355563355106, 
      0.1282899715905054, 
      0.10764534452467067, 
      0.1669416613079717, 
      0.1217827518465886, 
      0.0908245391070792, 
      0.10247552505158321, 
      0.07446852286504729, 
      0.13446187277199934, 
      0.6390594948164109, 
      0.12938203085837607, 
      0.09498648606311162, 
      0.12895060290693772, 
      0.02244744396651315, 
      0.13080106039902048, 
      0.14606168272174308, 
      0.18319971631884413, 
      0.16322226689353422, 
      0.02753395914406941, 
      0.15873572397066382, 
      0.061883327767743294, 
      0.14418366716588576, 
      0.15431415198702358, 
      0.12609387334692312, 
      0.051187673041617275, 
      0.12318716195739894, 
      0.1295787337577898, 
      0.18039388066935033, 
      0.13973468596028665, 
      0.13625633826299582, 
      0.14652335676563927, 
      0.16388622374418282, 
      0.050559750764466796, 
      0.10666300944889381, 
      0.09877149966754128, 
      0.08601564709676522, 
      0.17826990368274825, 
      0.07955413896871424, 
      0.12223418825714394, 
      0.3632514631537776, 
      0.12549842400344643, 
      0.045553369590951596, 
      0.08179618140649247, 
      0.053831307669822255, 
      0.042106336582439056, 
      0.11227838470204884, 
      0.12759335148927053, 
      0.14465345057156542, 
      0.12165600081920847, 
      0.16380950012667964, 
      0.03834849627226303, 
      0.1520401044154846, 
      0.07739305688284055, 
      0.13886430006842918, 
      0.1896964492945983, 
      0.16235878543423002, 
      0.07890146711728323, 
      0.1321787939852627, 
      0.09777843939628854, 
      0.07791776124456767, 
      0.07623854168886678, 
      0.11302370204578001, 
      0.1652881760368762, 
      0.06166080990802589, 
      0.13510659394344676, 
      0.017170790035439858, 
      0.12324985456450037, 
      0.03690719536821979, 
      0.1560888110319251, 
      0.1925077426162837, 
      0.17077389254322997, 
      0.13579008353795963, 
      0.027454843973063633, 
      0.11951936536659379, 
      0.09414926642744768, 
      0.07330170650667962, 
      0.06894430134686141, 
      0.13789094484404488, 
      0.054924496383515875, 
      0.051170641233165386, 
      0.07377322891642238, 
      0.18531639482251644, 
      0.13696776306070255, 
      0.18932789748726783, 
      0.14270315993759664, 
      0.12068437932586322, 
      0.10062895350503377, 
      0.10373843235118839, 
      0.17403419850757398, 
      0.13854620660887915, 
      0.018619230924392577, 
      0.13151159721944666, 
      0.02203030398958414, 
      0.16819040406894975, 
      0.3871281663226731, 
      0.053586547822111245, 
      0.15154436723292866, 
      0.12246787333063087, 
      0.009096701815233239, 
      0.11373299228245082, 
      0.18565231081686695, 
      0.12036918060881437, 
      0.03843257170411606, 
      0.01914097775493517, 
      0.1806051421998595, 
      0.10620209398349198, 
      0.12327785167606971, 
      0.18472540567019963, 
      0.15831662704121663, 
      0.19440299166490493, 
      0.3317016632965113, 
      0.13812542999355665, 
      0.5625067019880438, 
      0.023019037560117916, 
      0.1252507505009742, 
      0.10595101605255201, 
      0.18931224042770978, 
      0.11816011249464747, 
      0.10639530978047056, 
      0.09344957821912049, 
      0.14123045266226536, 
      0.15904764291606543, 
      0.1712844644557288, 
      0.08088859077768903, 
      0.1553332624255874, 
      0.05221553606987864, 
      0.05478051941066907, 
      0.16554483484751814, 
      0.18001034561896165, 
      0.16990506815360737, 
      0.1881228487476082, 
      0.0336713498460887, 
      0.06813160075965054, 
      0.2364211512300148, 
      0.1693288431023427, 
      0.16251316576923544, 
      0.21462086560744745, 
      0.11388452677265484, 
      0.0988796715514885, 
      0.07876451246218143, 
      0.09039015995701329, 
      0.054288304039100406, 
      0.12875434882565398, 
      0.059206532685356576, 
      0.02131137876304702, 
      0.32612749455933876, 
      0.04840656023082464, 
      0.1981015548601983, 
      0.1608999779414855, 
      0.09263264358931116, 
      0.28189482364320506, 
      0.14192960487032327, 
      0.0774185252291086, 
      0.15648987435407583, 
      0.11110680794652089, 
      0.1687014145733362, 
      0.1881028058819729, 
      0.13251104679913375, 
      0.09354040743002236, 
      0.12542799932447102, 
      0.04714283878667508, 
      0.15916577528190978, 
      0.12080471850636648, 
      0.17302034949498749, 
      0.16937283678447673, 
      0.017478039988213623, 
      0.16737487481552984, 
      0.17452022211312448, 
      0.06538516988983276, 
      0.07298676053853932, 
      0.05981626282527754, 
      0.12777344476508398, 
      0.14277555795824295, 
      0.24638523179314084, 
      0.13635726235782608, 
      0.08341657111480869, 
      0.13807938477945556, 
      0.12697318766969876, 
      0.15751107434861392, 
      0.018803194235085613, 
      0.15236742280635474, 
      0.17315467540699583, 
      0.14231003615733961, 
      0.12544081137845606, 
      0.13795402134628545, 
      0.15228667750256886, 
      0.1388706460652066, 
      0.11264850284280055, 
      0.15937084092024068, 
      0.06394777509111556, 
      0.17096803023448165, 
      0.025909945118562767, 
      0.302315391632857, 
      0.08208996383539767, 
      0.12799309120921543, 
      0.10352976138011517, 
      0.09299331448343903, 
      0.19089056133830293, 
      0.13920990072095965, 
      0.1703862883116462, 
      0.12169982465959697, 
      0.20802837799858157, 
      0.10145840701776263, 
      0.015783834838923785, 
      0.10527382845020733, 
      0.14923951209258882, 
      0.0225938103873537, 
      0.15307962844270992, 
      0.04983169897837839, 
      0.0947432261949655, 
      0.10200862202546819, 
      0.16190036152726756, 
      0.09119685310037205, 
      0.02478114765972574, 
      0.0334296564579887, 
      0.13532100369829522, 
      0.15188823032261214, 
      0.16993148111084483, 
      0.08097504041432227, 
      0.05510089850877484, 
      0.15120593205622684, 
      0.05030793542596768, 
      0.17565177092887158, 
      0.09187587602029484, 
      0.014631778853806031, 
      0.14289097929743771, 
      0.10872513279997767, 
      0.1619337878335413, 
      0.042069266446400556, 
      0.16019955231523642, 
      0.11605977716038411, 
      0.13366822882577128, 
      0.040682805156751226, 
      0.11691369161301719, 
      0.040337905928493255, 
      0.190407998398446, 
      0.0647763635658431, 
      0.13320980522086648, 
      0.057251946810384466, 
      0.10526490117320683, 
      0.10966555222087211, 
      0.12514863577687452, 
      0.03800951459836506, 
      0.25627423181584247, 
      0.17262270729693147, 
      0.06972606751938983, 
      0.1963626103961565, 
      0.05776178951682634, 
      0.1985330388611449, 
      0.01639280047595462, 
      0.14383246958193668, 
      0.04466102446254055, 
      0.11851880078099648, 
      0.14194388686375178, 
      0.14478252137541467, 
      0.16230946786042, 
      0.10916564245963516, 
      0.14682683304069313, 
      0.14927042053443815, 
      0.3485339269369879, 
      0.03964929075180736, 
      0.16608269349026514, 
      0.09413729166715948, 
      0.056104247598479755, 
      0.008688957447965374, 
      0.16815762105994564, 
      0.05822581334294982, 
      0.1198645524758843, 
      0.1082955396112619, 
      0.1384200043296747, 
      0.19673454610215937, 
      0.06680301342887872, 
      0.12390089906119146, 
      0.11245550253337969, 
      0.1683001501447867, 
      0.05747446949663726, 
      0.2523926227388925, 
      0.11484066152417204, 
      0.17929688524023135, 
      0.13544091852257534, 
      0.10293080106836716, 
      0.17897132371835764, 
      0.07072860630063083, 
      0.23735081274048966, 
      0.04450989328196325, 
      0.03440937468088711, 
      0.09876478551502019, 
      0.08508678479821255, 
      0.09352008855718591, 
      0.25682411358004376, 
      0.14442746600033882, 
      0.007768403322189671, 
      0.0918133636825307, 
      0.1646630250838061, 
      0.18597856969099388, 
      0.1545800915407963, 
      0.5233783846695044, 
      0.15069704823926802, 
      0.1537556860019406, 
      0.18941174643033892, 
      0.12148345210003844, 
      0.14484242128627042, 
      0.1955542220520919, 
      0.12305667789116843, 
      0.23860736878356276, 
      0.04595172917890035, 
      0.05252323214136292, 
      0.11450688241645667, 
      0.12903391404031445, 
      0.15116646095797862, 
      0.1663466718088994, 
      0.07476483246899125, 
      0.17413771181987459, 
      0.18665200826254408, 
      0.09279543363289129, 
      0.1092172046165327, 
      0.1161301938862648, 
      0.09458162480158397, 
      0.07597254379010876, 
      0.18404841487742654, 
      0.09957579033253633, 
      0.385735389490963, 
      0.09644660322291267, 
      0.10064264787179762, 
      0.08384936949071183, 
      0.14787060265659202, 
      0.15154660085822524, 
      0.16764535808819783, 
      0.09606327107446629, 
      0.1717402524278801, 
      0.19252920903985188, 
      0.038259590173144065, 
      0.17201324259099052, 
      0.16856007341512536, 
      0.16469147261714775, 
      0.14469800793969442, 
      0.18821183360764246, 
      0.12792746608012365, 
      0.1840070206742411, 
      0.12597994962501988, 
      0.15317246310631752, 
      0.04930214681094557, 
      0.10509359595131755, 
      0.1500031182901676, 
      0.16897881154161268, 
      0.015166979350013973, 
      0.014895607031137395, 
      0.03929216328681085, 
      0.016042683863032103, 
      0.14020579336392702, 
      0.11527353066433757, 
      0.08464208680552278, 
      0.14422139790991634
    ], 
    [
      0.004858336278230751, 
      0.08732124323590645, 
      0.13807825052549508, 
      0.002701139939022276, 
      0.05596416803341776, 
      0.07032272270103206, 
      0.06835754450233732, 
      0.21014372822647737, 
      0.012648484826785947, 
      0.06763433038551322, 
      0.0510320464366202, 
      0.16330204010750948, 
      0.03853076559741541, 
      0.040004519814535434, 
      0.005274872176102047, 
      0.2172554978876578, 
      0.12621277993479668, 
      0.022338397286203, 
      0.004343374913761575, 
      0.03496667845184629, 
      0.072181624924379, 
      0.044572607287472185, 
      0.06772587785350513, 
      0.0013485372684977415, 
      0.029638590868563436, 
      0.06926039963615063, 
      0.06977741087253417, 
      0.009633449863622042, 
      0.07373410467292257, 
      0.012471032763734825, 
      0.06823918449136157, 
      0.16312830075612436, 
      0.0885050340936595, 
      0.04621490336921595, 
      0.031336698959796266, 
      0.08908829938549104, 
      0.427054960043438, 
      0.12396340165688871, 
      0.17163278913894983, 
      0.07122043963348283, 
      0.045311803726403733, 
      0.011397102948323782, 
      0.03702480968813235, 
      0.0538550755794383, 
      0.05418766114537278, 
      0.06132577997232883, 
      0.028100390640339624, 
      0.02762089333665161, 
      0.15254197423610422, 
      0.011468487770436183, 
      0.03541595659070091, 
      0.0032447604129962264, 
      0.04565171788131459, 
      0.05010697996717465, 
      0.1263449069153203, 
      0.3540815222238612, 
      0.6441876528959644, 
      0.020307232240058058, 
      0.0486034754629624, 
      0.08767801010253269, 
      0.07238419295764707, 
      0.17716402143667448, 
      0.16181912072450239, 
      0.13749771957384427, 
      0.07259416800330061, 
      0.011412587084951957, 
      0.16002672656658978, 
      0.01083431418451899, 
      0.2243483128051651, 
      0.05917835524195035, 
      0.052000631490231194, 
      0.008858500592568366, 
      0.07655721495147993, 
      0.26197398731096194, 
      0.1127536305055398, 
      0.05957804163695132, 
      0.0548864602153305, 
      0.028375942350653077, 
      0.5084834379866535, 
      0.01970670480006556, 
      0.02236498950884317, 
      0.13327179976184408, 
      0.09442874088548146, 
      0.004614501349391599, 
      0.026398023354125385, 
      0.08299960812531634, 
      0.49635633768709003, 
      0.10253315084020422, 
      0.0957208464013345, 
      0.09334883447309944, 
      0.02841117402234771, 
      0.11846232376478859, 
      0.0067760620259141365, 
      0.006678850097018484, 
      0.031338851943446384, 
      0.15034230265432147, 
      0.011925396625096504, 
      0.10624317259984979, 
      0.056631715903559365, 
      0.08562408166719061, 
      0.21732309969292257, 
      0.05422971149400283, 
      0.0412434945263105, 
      0.25074020492945653, 
      0.1607442293344799, 
      0.09490546465240736, 
      0.006706788626794266, 
      0.00263545640866585, 
      0.06903512614288995, 
      0.1105276281691475, 
      0.13031277160726032, 
      0.07933132885367607, 
      0.1563182845910198, 
      0.018198971749026967, 
      0.20902803137303802, 
      0.2760420839064307, 
      0.027146363495602198, 
      0.15956486934577618, 
      0.039062299388378165, 
      0.059269935345946864, 
      0.057050871200008076, 
      0.02165202563765595, 
      0.15459595753498523, 
      0.032118620334659224, 
      0.06007738949607169, 
      0.11607747824456102, 
      0.0667678528588498, 
      0.06603320559197874, 
      0.19641679882665056, 
      0.03635339188414018, 
      0.06040389754381643, 
      0.17492705079542484, 
      0.05366861638689696, 
      0.030355675544297706, 
      0.010526563343560133, 
      0.05064971477813411, 
      0.12358561268389621, 
      0.06706575993856038, 
      0.15849286647275365, 
      0.1480062744351836, 
      0.028019877575797845, 
      0.04900830673092305, 
      0.029399479618009452, 
      0.16347548464682954, 
      0.19024379791047272, 
      0.1408699784203789, 
      0.316761986277065, 
      0.23829053113519483, 
      0.9436318916669603, 
      0.057986409683184734, 
      0.018472088289290527, 
      0.08186122661104249, 
      0.024743162244788102, 
      0.02470862578373205, 
      0.003493663907738737, 
      0.11236503415795801, 
      0.11962167254703601, 
      0.07460110275466096, 
      0.22124981518765574, 
      0.021160822076657655, 
      0.09054723749539795, 
      0.019053583319989995, 
      0.025183109268440446, 
      0.034460084530153756, 
      0.13702119228532947, 
      0.06944617737154608, 
      0.021774744173271212, 
      0.014530619141938162, 
      0.04146159917918198, 
      0.04267294432464379, 
      0.056548546174690364, 
      0.09076670198639655, 
      0.05202138854741192, 
      0.023294371000382296, 
      0.2479848368483765, 
      0.020623354015386366, 
      0.009142871447067607, 
      0.037506786946598036, 
      0.00295918872499629, 
      0.29776156522892466, 
      0.027550915509397096, 
      0.031059257279226253, 
      0.11044551922341854, 
      0.23686302570812573, 
      0.026372684472284833, 
      0.19589398569936586, 
      0.01568240525833395, 
      0.16139853592328707, 
      0.10569916175493128, 
      0.025441227817066227, 
      0.17259472531346468, 
      0.013705897670164786, 
      0.032886650066166485, 
      0.22224020468150488, 
      0.0373977372762545, 
      0.04524322903543941, 
      0.026555304033953397, 
      0.04361559884660195, 
      0.08126901199620647, 
      0.21267064579675768, 
      0.21402936659688673, 
      0.012799438421634722, 
      0.09750044793826022, 
      0.11892780407087265, 
      0.01781692432610755, 
      0.33296603029730953, 
      0.1379420631382459, 
      0.019403740167897372, 
      0.07409383395433597, 
      0.016064318478273304, 
      0.004675309458010126, 
      0.05673638964996997, 
      0.1672917466622215, 
      0.07120418924546179, 
      0.06185451395854284, 
      0.02345431556910392, 
      0.035042354379496266, 
      0.0562181621596321, 
      0.21067333759234647, 
      0.12333250038023794, 
      0.05369784645187298, 
      0.014862763878366872, 
      0.0877531443062906, 
      0.06334664194632637, 
      0.08297207507651258, 
      0.037960322048095615, 
      0.078665561594591, 
      0.02338021648522639, 
      0.1125463424820858, 
      0.06378808718602075, 
      0.04290039672021017, 
      0.04889789751510856, 
      0.6236970183782318, 
      0.03929772080934902, 
      0.04151796374032919, 
      0.005234150281476198, 
      0.04678395216605126, 
      0.1692862424963672, 
      0.013715416843281338, 
      0.05318795131688364, 
      0.05019796863165834, 
      0.03175836074624827, 
      0.12617025533745596, 
      0.26116714156637905, 
      0.210064869098951, 
      0.06717168685080978, 
      0.2453119450317057, 
      0.2469456251151503, 
      0.2009010267280737, 
      0.036179111515986524, 
      0.25711543979580437, 
      0.12585078191254978, 
      0.07924837609698195, 
      0.09165872211209818, 
      0.23769857334069064, 
      0.059471240551170444, 
      0.681174532113282, 
      0.00564906436001102, 
      0.12297298756756767, 
      0.012170168614661872, 
      0.02643647759186146, 
      0.045135171537131646, 
      0.07300211988903284, 
      0.07051524314494745, 
      0.09017183160838016, 
      0.1811434134258137, 
      0.00889769399475563, 
      0.07060604365441617, 
      0.09154182064680003, 
      0.01601837457118433, 
      0.13445327701722967, 
      0.08167843636334905, 
      0.031755911082459516, 
      0.045328595729840826, 
      0.005541758824952015, 
      0.00750716419250457, 
      0.020562833007242372, 
      0.03226488148137289, 
      0.06267678641473859, 
      0.03325757138590489, 
      0.006989353902272721, 
      0.04300067728770131, 
      0.24174349326337677, 
      0.03835915249223521, 
      0.03289417029687884, 
      0.08529154509259117, 
      0.06689496251901626, 
      0.026571374364410576, 
      0.1159504325727171, 
      0.5147436928160698, 
      0.04622629946832091, 
      0.35120333861142017, 
      0.11773436814207239, 
      0.05544891999929394, 
      0.11575571998916771, 
      0.0780811734036041, 
      0.09465135372177715, 
      0.2436417190539883, 
      0.053242533226485644, 
      0.011146174297111814, 
      0.002648143977703744, 
      0.05846715502268149, 
      0.010255419671125015, 
      0.029903110166081603, 
      0.026605166230007284, 
      0.0019214247335285278, 
      0.547365888420598, 
      0.0571427524574859, 
      0.16690442548639872, 
      0.030734373794527085, 
      0.03692521952494178, 
      0.010510338289983403, 
      0.006924209531174695, 
      0.072530659325483, 
      0.0806495570688935, 
      0.20569190596141704, 
      0.024249421017633045, 
      0.04529563647721506, 
      0.03523525358068118, 
      0.11448122663358935, 
      0.01593691226891831, 
      0.004669511970767791, 
      0.04704383368764026, 
      0.029243090022109144, 
      0.07641765733100096, 
      0.038441541577420316, 
      0.07766548914352346, 
      0.06446989467869112, 
      0.04533635949508098, 
      0.0079191034501869, 
      0.008982028370360195, 
      0.0037810899472756556, 
      0.0793461284390725, 
      0.04131575010438613, 
      0.014431405371494002, 
      0.049639808332885955, 
      0.2989324570361293, 
      0.2918093532700791, 
      0.04876580387752174, 
      0.13457362119735633, 
      0.07119264659528368, 
      0.013212484967274498, 
      0.00870759951575761, 
      0.007816663243121354, 
      0.03074468527224531, 
      0.04226821103995224, 
      0.012591577757964625, 
      0.16486787798808178, 
      0.11334805790310686, 
      0.1346580791731435, 
      0.18337274893417693, 
      0.5673740847129638, 
      0.06775845987483402, 
      0.1604854255763792, 
      0.032466822369142084, 
      0.12811897073203107, 
      0.028260063594597214, 
      0.12016578538684909, 
      0.29638736188084674, 
      0.09523430943427998, 
      0.046765495876453095, 
      0.022463037393846155, 
      0.039004232586833165, 
      0.030899556757681145, 
      0.004010482871222141, 
      0.030520707578733892, 
      0.005796628944098465, 
      0.05935030723470657, 
      0.010022074783064269, 
      0.012283098581986502, 
      0.021626285654259128, 
      0.13343115572624742, 
      0.005465727084372169, 
      0.02180671129887712, 
      0.004782487078733095, 
      0.09822108223388944, 
      0.0993561309567699, 
      0.12551113706235031, 
      0.006426278037360035, 
      0.620670589158051, 
      0.02232893480882908, 
      0.03799618431947379, 
      0.0513104919668131, 
      0.06396472630240496, 
      0.4810000855911555, 
      0.00720107131025736, 
      0.02687774497075454, 
      0.04934735943274974, 
      0.047726004003155055, 
      0.00857517276109127, 
      0.13720952265632, 
      0.11045841533582601, 
      0.0069110383392296535, 
      0.015275460120449169, 
      0.12000602274837555, 
      0.12475236838265671, 
      0.05102433090505339, 
      0.032809208999906574, 
      0.0597501475126913, 
      0.004883437877714006, 
      0.05820307040183547, 
      0.010037257469352178, 
      0.003921458959943283, 
      0.06459562086959836, 
      0.03507926209396624, 
      0.037561440191723534, 
      0.15611354181289655, 
      0.6647123970447071, 
      0.04047957218586889, 
      0.07410307779812275, 
      0.06093936874051348, 
      0.060658667233983755, 
      0.12216936357780223, 
      0.024605181363832322, 
      0.02690884073649699, 
      0.18420851361679091, 
      0.0020168072346329123, 
      0.14855834408967244, 
      0.10490498393402745, 
      0.22431841402884106, 
      0.004725353052048306, 
      0.006592784464178422, 
      0.033821402833694836, 
      0.7182494800160719, 
      0.11984040857699695, 
      0.052929577705788405, 
      0.06366183262106984, 
      0.057164451142281344, 
      0.15877660194604865, 
      0.029603060219468784, 
      0.03028032294262722, 
      0.04735633918830003, 
      0.019335618042689694, 
      0.36773526957358843, 
      0.11923802343228683, 
      0.032821760385938765, 
      0.07544749492020915, 
      0.001332650293193948, 
      0.029674210525131105, 
      0.002198365426409799, 
      0.004135026265278861, 
      0.2354309233013803, 
      0.010419875988268957, 
      0.041198394544075624, 
      0.01726086710087811, 
      0.041454813098793744, 
      0.18153745585545797, 
      0.12156569040544692, 
      0.026011533894260343, 
      0.33427684745668146, 
      0.003974880177434753, 
      0.7969094866839883, 
      0.47835493968005083, 
      0.006930406186300985, 
      0.033489350936922554, 
      0.10944459866860484, 
      0.08118558987145902, 
      0.025609646461626955, 
      0.05641804433633274, 
      0.1531636591255304, 
      0.10010847110939981, 
      0.005617849720782258, 
      0.0582437065003384, 
      0.007577428859210336, 
      0.12329450965904544, 
      0.023909494340276102, 
      0.04775449484982968, 
      0.04962775645712575, 
      0.013531301009884164, 
      0.011737573525726871, 
      0.09326183917301582, 
      0.061978124208169734, 
      0.07107756683643289, 
      0.05284428392854344, 
      0.11054565561823809, 
      0.12436809643846265, 
      0.04854772991812729, 
      0.21792463459330666, 
      0.1305965463192258, 
      0.07777986083285654, 
      0.5372592591136928, 
      0.025607191646193635, 
      0.028362624417204343, 
      0.07036169811978948, 
      0.0981984496780529, 
      0.07544652599753086, 
      0.06715461890619454, 
      0.005115252058299917, 
      0.10662572247388485, 
      0.008736091843593452, 
      0.11269434609294852, 
      0.06659240725933817, 
      0.0026738295989548405, 
      0.035851247536463425, 
      0.019045345392077306, 
      0.012289769806571293, 
      0.04422002175483964, 
      0.16942541882512818, 
      0.006099240762654084, 
      0.09606775006025041, 
      0.1678624258548638, 
      0.05585022544830842, 
      0.003118427908992531, 
      0.18134328024266191, 
      0.06086023283198207, 
      0.06551626630132708, 
      0.12772611465108089, 
      0.08182114149221073, 
      0.07529926061098798, 
      0.014432946838705494, 
      0.005648478991707094, 
      0.004747017707016082, 
      0.03808727809451837, 
      0.16246577407686344, 
      0.2886000039025574, 
      0.013332463862742096, 
      0.014695107998679067, 
      0.07977242151805283, 
      0.07396505808112079, 
      0.1829531303450325, 
      0.07714292590571366, 
      0.06004118042567404, 
      0.01745774020933075, 
      0.021150548463020585, 
      0.05060804285345235, 
      0.06903177708815006, 
      0.1301008399508841, 
      0.06438525697249449, 
      0.05697690007289993, 
      0.12987038448914343, 
      0.09312143314746602, 
      0.02006041225600393, 
      0.10277372194767553, 
      0.03588256385163101, 
      0.30305277924309754, 
      0.010237887943487867, 
      0.0157333276079877, 
      0.008025647438246072, 
      0.006796116775553311, 
      0.009936469059528207, 
      0.009779585488801552, 
      0.01582874447765152, 
      0.06734857592501763, 
      0.008995732503994745, 
      0.028285812760484905, 
      0.014717653030564846, 
      0.020933983337400458, 
      0.04942705338292939, 
      0.058914414594979106, 
      0.047145280140240414, 
      0.31726527851233877, 
      0.0027331492395246248, 
      0.2217458231993805, 
      0.0022363912070575763, 
      0.041137087065152816, 
      0.14675742908797593, 
      0.12095697297315312, 
      0.08346761480196155, 
      0.13002723995588086, 
      0.36575145316524205, 
      0.12308060541132965, 
      0.2114315551334501, 
      0.10896776694551369, 
      0.00764356046363205, 
      0.01902485648941576, 
      0.10293303664760386, 
      0.174835699544449, 
      0.08083460736069395, 
      0.04486391744719496, 
      0.03825202453954069, 
      0.034385903347847795, 
      0.42445389535713035, 
      0.1985428687394854, 
      0.03075509854184835, 
      0.049048339208724374, 
      0.5053977616289366, 
      0.04166964178171262, 
      0.018515327425568, 
      0.1706716376277774, 
      0.012411011177293483, 
      0.04736791184032364, 
      0.0845603763336233, 
      0.03856107876682162, 
      0.02611093053013108, 
      0.08303712013464445, 
      0.034825908161522694, 
      0.00507795221653884, 
      0.057697614985440064, 
      0.3632911115457165, 
      0.04376735647867705, 
      0.044544800426911065, 
      0.04970573938207491, 
      0.03675591810955089, 
      0.012166577523647533, 
      0.05750481757680018, 
      0.010495968819686691, 
      0.004542269706462976, 
      0.048199847634517595, 
      0.07922812941448475, 
      0.06537074986215032, 
      0.34190396332856404, 
      0.03526926998884753, 
      0.02134609194133965, 
      0.08624713132989935, 
      0.16266486457307391, 
      0.015295221533224318, 
      0.06565302787481937, 
      0.6623568742594022, 
      0.10565981059079926, 
      0.06427175334123925, 
      0.1348622615301386, 
      0.04722016019135709, 
      0.04570921887080996, 
      0.19970912439805907, 
      0.056999620974766206, 
      0.043338447469202526, 
      0.05475661858460027, 
      0.008583049846490243, 
      0.03646851079031875, 
      0.2321200861193539, 
      0.05370430608193773, 
      0.21827714898501163, 
      0.13613697457295393, 
      0.0014449445243125165, 
      0.04217937142582806, 
      0.1729880486629704, 
      0.07285921924921966, 
      0.10024389596436693, 
      0.08194212898680374, 
      0.01531865024569251, 
      0.010749798198988199, 
      0.2898872041131322, 
      0.1294681521211205, 
      0.02383228743418621, 
      0.07595176184924898, 
      0.07587310554114235, 
      0.029820084248870154, 
      0.003042986960518718, 
      0.01953939212309054, 
      0.10579074555278384, 
      0.04774212945144242, 
      0.033467880437399476, 
      0.02083037352508743, 
      0.32514022354264865, 
      0.015903010588107617, 
      0.028255559302797464, 
      0.0244929074122066, 
      0.107272321854453, 
      0.326058229989584, 
      0.056207989272035935, 
      0.00693781387906138, 
      0.008544396931453185, 
      0.09088436549107953, 
      0.30174502682167575, 
      0.018254308986801568, 
      0.05873797960486231, 
      0.00984623039377369, 
      0.16105599460338607, 
      0.021679021376633165, 
      0.0939044428651291, 
      0.20784512527727925, 
      0.11515151369268901, 
      0.2942641786700691, 
      0.06799277654700937, 
      0.2896352847418192, 
      0.27839482251537695, 
      0.15872477472459637, 
      0.11749969120093659, 
      0.16874179113836518, 
      0.08044676398704695, 
      0.12258330781326168, 
      0.02106335630423249, 
      0.045102213810412725, 
      0.030736390562900912, 
      0.19064197015506712, 
      0.35912502455091605, 
      0.0025207900947541227, 
      0.031384629061944586, 
      0.11731476481763452, 
      0.18609545054348392, 
      0.008543257234978858, 
      0.29231681883082206, 
      0.08616695083019865, 
      0.048513066519478606, 
      0.3834601189982759, 
      0.013058851596906994, 
      0.1280611839822103, 
      0.04164768585799198, 
      0.001677613368871277, 
      0.0018038474442970773, 
      0.02076240806855136, 
      0.04386052867924726, 
      0.07273346776448925, 
      0.09028280854350029, 
      0.8717945840834503, 
      0.1700097623503949, 
      0.2722953279200938, 
      0.0172404016492455, 
      0.0033004664240408673, 
      0.04483506473271713, 
      0.02928982399538043, 
      0.021223693014652205, 
      0.05475737306493393, 
      0.019591624926174413, 
      0.08844100540600909, 
      0.07271343615256583, 
      0.026049090710643468, 
      0.006852331820908411, 
      0.021265304752827067, 
      0.053735878237326555, 
      0.22727483729027323, 
      0.03147270866230693, 
      0.3913648295935104, 
      0.023959966783190054, 
      0.1469598347360304, 
      0.01278298392174446, 
      0.137876988063289, 
      0.07815118205353161, 
      0.03934564365019809, 
      0.025781213520679726, 
      0.05976942201925759, 
      0.016075159943606074, 
      0.17563812589268551, 
      0.009685137124018818, 
      0.025519740819504897, 
      0.13396571462228102, 
      0.21863004708755077, 
      0.4354618087566072, 
      0.014413983768795137, 
      0.1449288909582317, 
      0.03870611186916682, 
      0.0019282251446948596, 
      0.19065396602708887, 
      0.07041555561044957, 
      0.26061380079269897, 
      0.047401624745617606, 
      0.027997251686306672, 
      0.07771064389515553, 
      0.024970611278278668, 
      0.013124370974657795, 
      0.012081554608984005, 
      0.0612322954443275, 
      0.015149199549411074, 
      0.02500844982383738, 
      0.0886419059665585, 
      0.05936417054615544, 
      0.016539632635556887, 
      0.02864160189813314, 
      0.03455237365937699, 
      0.10093642005586605, 
      0.04644171261941651, 
      0.028700420031927607, 
      0.12455709826092584, 
      0.16286813100015748, 
      0.0914203598645663, 
      0.01458774503539663, 
      0.3941586072760757, 
      0.059554317060878395, 
      0.12133959561132833, 
      0.04154197903695704, 
      0.059887736239508764, 
      0.05608153339370196, 
      0.055756005345853024, 
      0.11160080363367747, 
      0.050050757671877284, 
      0.05601935954889843, 
      0.08149247315213011, 
      0.01602085906274618, 
      0.002054675855409469, 
      0.0191266724953066, 
      0.0451798830196873, 
      0.12697189990544447, 
      0.04806951165352157, 
      0.023533197575610336, 
      0.3620636634496206, 
      0.02732697335730338, 
      0.06243552290209692, 
      0.004034670904218155, 
      0.0273271097422829, 
      0.12226019833365817, 
      0.07620325525884651, 
      0.0373943105482087, 
      0.07599281490155681, 
      0.049273780690422736, 
      0.049243785346667825, 
      0.051264807345166696, 
      0.1521688710747852, 
      0.05740549941052193, 
      0.03378283890492333, 
      0.07270044640346882, 
      0.20075733600183904, 
      0.3729014963080962, 
      0.10805824353295339, 
      0.00706110722792937, 
      0.05854915018335701, 
      0.005939668417437466, 
      0.013161576087726671, 
      0.03692011118847892, 
      0.005692493603787893, 
      0.09401226096361023, 
      0.12863798598162182, 
      0.14687973711066274, 
      0.00588920190090242, 
      0.1871100960942231, 
      0.05769177630284253, 
      0.05520299220744048, 
      0.14964872369974014, 
      0.01633977867002134, 
      0.026566051512584732, 
      0.07239123216051, 
      0.05412937263112675, 
      0.09296483564521621, 
      0.014701363175453723, 
      0.02929501840239318, 
      0.04963387172508563, 
      0.17081681093794596, 
      0.023541207808291043, 
      0.02440958306090849, 
      0.21285038252684516, 
      0.012591590968164172, 
      0.10721727034383707, 
      0.6919713540809893, 
      0.0045513273682188824, 
      0.027481892659325203, 
      0.04699265773208045, 
      0.08361897731616168, 
      0.027591027814895457, 
      0.0055710208920768615, 
      0.23368948522778732, 
      0.22005718331485158, 
      0.2606077642579371, 
      0.057391593733307676, 
      0.08422894919636895, 
      0.00818932551168186, 
      0.00285011021747839, 
      0.12025903288763917, 
      0.06261345716718977, 
      0.10269222683629087, 
      0.0452756499456112, 
      0.12630276170118626, 
      0.0522153585036632, 
      0.0147847468717834, 
      0.015502369857773287, 
      0.07518532173684421, 
      0.00887089267190738, 
      0.13795820033043352, 
      0.0444639901574353, 
      0.023546263638917042, 
      0.5148970284292999, 
      0.021625334385996262, 
      0.029794056571004923, 
      0.039149262698334165, 
      0.0901589022502958, 
      0.02138694057914362, 
      0.037712156217367086, 
      0.10888812850943978, 
      0.058038099703072075, 
      0.013072302080116822, 
      0.06483718022312002, 
      0.07903206478269893, 
      0.008088991206389144, 
      0.11603351939743882, 
      0.02080819745563391, 
      0.07836068062177166, 
      0.045093061099051486, 
      0.06293482285551605, 
      0.027147533624994807, 
      0.0387911965167282, 
      0.006347688065076199, 
      0.01489812563051728, 
      0.020735755825573427, 
      0.07374115266249735, 
      0.06004985558896064, 
      0.3926495765979019, 
      0.00975811681184645, 
      0.0150926995309154, 
      0.139885525485587, 
      0.10461196222003072, 
      0.028829600939296634, 
      0.06807703922043766, 
      0.005862246487972376, 
      0.09359848707027701, 
      0.04097812791098846, 
      0.06991193115515355, 
      0.05969953370435964, 
      0.1237020370896216, 
      0.44384152539551475, 
      0.008192609419231556, 
      0.011297992186343324, 
      0.044553741277080824, 
      0.08578894545633522, 
      0.1119303547832399, 
      0.0804514147136283, 
      0.02318183830196595, 
      0.14640021355709057, 
      0.35720235214901713, 
      0.010538763342273555, 
      0.03795295154834364, 
      0.01169787941784213, 
      0.09554413873562798, 
      0.013701490615641201, 
      0.009725668063179847, 
      0.00548871098862694, 
      0.06543813200781651, 
      0.14284066177860089, 
      0.04381897927781651, 
      0.02584549845258011, 
      0.01712955352469846, 
      0.14292519807120324, 
      0.11172470401333076, 
      0.012560888393525099, 
      0.09095325060413376, 
      0.020496313149925255, 
      0.04814626934855538, 
      0.10942061876773902, 
      0.07661313324895326, 
      0.008006072176512726, 
      0.026552372278034496, 
      0.064836288710297, 
      0.20821038675048703, 
      0.10356952315343342, 
      0.11132095010306636, 
      0.04880491485018967, 
      0.08507791207999482, 
      0.025209445675101888, 
      0.08991839867433218, 
      0.12043336502284613, 
      0.08846477204364898, 
      0.11012054013215511, 
      0.021222936878553374, 
      0.014717700102967574, 
      0.05395920444789853, 
      0.02730447546501196, 
      0.023421123835933092, 
      0.012810893503960375, 
      0.10715483424853532, 
      0.10073371183361901, 
      0.01552963366069691, 
      0.21209623159178714, 
      0.017736954421480024, 
      0.02021399406280691, 
      0.017068000314376806, 
      0.0708056494578061, 
      0.023598926185667977, 
      0.09332615326056375, 
      0.016586215124885412, 
      0.6901407602467383, 
      0.09555064538911463, 
      0.02102115093276902, 
      0.02638156715314231, 
      0.016535946989395662, 
      0.00811746998909863, 
      0.0188317033664706, 
      0.004553150611625333, 
      0.5614488494440708, 
      0.021283679747746167, 
      0.012003523904426857, 
      0.021742836211326493, 
      0.004480171819362833, 
      0.13893462692308634, 
      0.009959309067580259, 
      0.004945862485150134, 
      0.004223522874718376, 
      0.8543044248711767, 
      0.046013935119579887, 
      0.03623323348674292, 
      0.053625197845175596, 
      0.09965721000228017, 
      0.07953275503917412, 
      0.01516337884618713, 
      0.037740265094412875, 
      0.030146775679872406, 
      0.015645026924237644, 
      0.0100982729918147, 
      0.34744755210366046, 
      0.010947265737229074, 
      0.038846109752889865, 
      0.01573282239386151, 
      0.5062363815945304, 
      0.01840236426895156, 
      0.03500475688413175, 
      0.05711013565838963, 
      0.054586614421907396, 
      0.16330473878868765, 
      0.03119585774388303, 
      0.0052035161744954485, 
      0.09355332365470802, 
      0.06144272496233817, 
      0.2834777504306838, 
      0.023636833167080852, 
      0.08585905025369554, 
      0.04849434980405441, 
      0.10338055414939346, 
      0.010147180870222594, 
      0.002318860284526161, 
      0.03116461731945212, 
      0.012000185057979248, 
      0.007106725054117485, 
      0.06700376745625955, 
      0.043606540637509544, 
      0.04425304481611873, 
      0.017782179414269628, 
      0.011649520176384955, 
      0.010187479876204282, 
      0.02952859339992613, 
      0.07123611957930842, 
      0.03876600763202522, 
      0.014670023018509361, 
      0.008052165527960252, 
      0.05692953499687426, 
      0.060949678112293, 
      0.011347129995525408, 
      0.06597002212273448, 
      0.01910612362587663, 
      0.06107593060620391, 
      0.01025590269238963, 
      0.007836024033558053, 
      0.02815801212225486, 
      0.07672896190615743, 
      0.002585791644999487, 
      0.19725181337721495, 
      0.1900134790603256, 
      0.0042927576215539935, 
      0.028730798704333208, 
      0.002376796983784855, 
      0.01920538304470952, 
      0.09640687224533756, 
      0.22097912071959447, 
      0.0453985481243186, 
      0.09305830822110299, 
      0.12244594879305655, 
      0.08232009360083303, 
      0.08834204325070603, 
      0.024574509265030697, 
      0.2136586925084788, 
      0.17591244618438748, 
      0.017129399304577693, 
      0.004384133701568468, 
      0.09260681276144424, 
      0.02791134455654094, 
      0.01348932739128656, 
      0.038089360132125716, 
      0.0044604693214202185, 
      0.024056703305299874, 
      0.05325250107550747, 
      0.07387116273544192, 
      0.10392817220916602, 
      0.009850713277562956, 
      0.10242908636752096, 
      0.05112969346200398, 
      0.03429211485320785, 
      0.012028195188162888, 
      0.004448744143915328, 
      0.028698935318719088, 
      0.00986216858645163, 
      0.09369182776651827, 
      0.18596535760587815, 
      0.0033204265639343684, 
      0.08589882559619769, 
      0.021805504239021896, 
      0.09666686438457388, 
      0.10248362056985395, 
      0.05070896291369378, 
      0.16225806141595492, 
      0.020820522097391356, 
      0.10791952822832013, 
      0.01876857254826183, 
      0.035315949200414636, 
      0.03619147026376205, 
      0.05085272730300321, 
      0.06553430484621524, 
      0.04213441371265643, 
      0.012414173956741268, 
      0.011101866628783354, 
      0.145944261297303, 
      0.053039039452338926, 
      0.007974655136227863, 
      0.00574697044531604, 
      0.08466683605356891, 
      0.027239244694367892, 
      0.09553061493578661, 
      0.08414291515830867, 
      0.09565539736718444, 
      0.0328067829014135, 
      0.08819762843662325, 
      0.20124865191592603, 
      0.2424650019279757, 
      0.1537746658711801, 
      0.04876266589921081, 
      0.5603443075253779, 
      0.010878738268493325, 
      0.09726147869373125, 
      0.3134244735669414, 
      0.02418276131215141, 
      0.006072669253929922, 
      0.004822595441302185, 
      0.11429794979672026, 
      0.016763529042618946, 
      0.008184147525035636, 
      0.0747620514829295, 
      0.22238984577465598, 
      0.17613631117389086, 
      0.522091233748428, 
      0.018186718067127954, 
      0.07654159093553824, 
      0.43079123127738067, 
      0.06843541639105663, 
      0.004003014721847515, 
      0.2772077135279271, 
      0.01724885640332138, 
      0.005593931102545632, 
      0.17430056127666002, 
      0.06864606588790093, 
      0.014486884578041141, 
      0.14970507528769345, 
      0.15979409670482322, 
      0.07356611661528417, 
      0.08385374456513073, 
      0.007165377079960547, 
      0.002391559038447445, 
      0.4024464028761027, 
      0.093312285741269, 
      0.03106461377524401, 
      0.028627556339404694, 
      0.02097023885919018, 
      0.1153438507009775, 
      0.05640362201564749, 
      0.08312095567298815, 
      0.014859984609320556, 
      0.7879860031888394, 
      0.07119376284905686, 
      0.013143351083835993, 
      0.037529244189684535, 
      0.0922877456959996, 
      0.24176098302685553, 
      0.07573275005533797, 
      0.027260991823475123, 
      0.007254659486200141, 
      0.08545155410537321, 
      0.061248542579196756, 
      0.007899853773469781, 
      0.6867422836496989, 
      0.21555220864367422, 
      0.023955976639052533, 
      0.0033349162773133986, 
      0.020687590967620288, 
      0.18227278392496998, 
      0.006030502920212464, 
      0.06270818461846303, 
      0.009470783603827668, 
      0.07312169127781389, 
      0.16065808208397503, 
      0.4349111481675765, 
      0.02397232015191674, 
      0.018222936062889404, 
      0.020808883722040702, 
      0.16436409583845657, 
      0.2194855774797228, 
      0.17073139258526088, 
      0.03846872969714566, 
      0.01642677249749712, 
      0.19107558977243305, 
      0.0743663872602354, 
      0.10928190069578932, 
      0.008487055536330824, 
      0.1897012849692807, 
      0.07919014360397045, 
      0.03987857986253608, 
      0.10494002823853456, 
      0.08173404916288454, 
      0.13380285814619203, 
      0.20717663788629734, 
      0.27490457894686665, 
      0.5588622268525357, 
      0.009578695615072198, 
      0.012395618496364154, 
      0.04948132467647402, 
      0.035293833697261655, 
      0.11158193366822693, 
      0.1755182203229838, 
      0.06674636035649102, 
      0.09068822794493767, 
      0.012628083682286595, 
      0.008059815654977745, 
      0.056781249015309204, 
      0.23189101597865663, 
      0.029300846077515992, 
      0.021897747779438054, 
      0.07700033834060069, 
      0.09682079042365485, 
      0.03605137342859858, 
      0.04584404391108094, 
      0.03822907374231279, 
      0.020474342295492706, 
      0.06444578207669706, 
      0.07134897391268001, 
      0.01600496083730678, 
      0.04472573089524772, 
      0.01637358609613026, 
      0.24894051507830262, 
      0.5603357527188103, 
      0.042223810324106444, 
      0.01784814127062177, 
      0.09967347550293233, 
      0.023898038050683745, 
      0.007905127385195861, 
      0.7630010705225861, 
      0.019127377503632102, 
      0.02831459093810652, 
      0.08878853931453505, 
      0.025458612416769607, 
      0.14301438211118905, 
      0.019917161667283, 
      0.022602956626144456, 
      0.050984095769690416, 
      0.026173945102906007, 
      0.06714025702594362, 
      0.017744809409629768, 
      0.030214417264259708, 
      0.08888926892052246, 
      0.021794022844457087, 
      0.09038248988643456, 
      0.015737668720370707, 
      0.1380743898647319, 
      0.13187900600343888, 
      0.5900534848224516, 
      0.05763752120505007, 
      0.09847732889573735, 
      0.014849047776194281, 
      0.205710329498756, 
      0.024977403938816548, 
      0.03522658007619642, 
      0.005758476053409733, 
      0.006094334556161816, 
      0.15012984333531135, 
      0.0661380123794374, 
      0.06719743731893849, 
      0.027731835267039172, 
      0.28451500372220245, 
      0.006081168865756326, 
      0.18874985048267773, 
      0.0666413627152268, 
      0.019624784928970594, 
      0.24382179239549243, 
      0.0370380814925859, 
      0.02015608009947593, 
      0.11023104789408843, 
      0.013267116711226061, 
      0.035261331492535464, 
      0.019792806423081278, 
      0.23491890499662102, 
      0.00813878917113674, 
      0.008591415538509992, 
      0.08007715106549448, 
      0.07330682744699807, 
      0.03482625885951203, 
      0.015749213449093, 
      0.022921536689876076, 
      0.0720238381827902, 
      0.01055578819201636, 
      0.0031820595459268516, 
      0.004749847131637332, 
      0.10183509740574977, 
      0.0035229469853996173, 
      0.008114762234922277, 
      0.03871757000574955, 
      0.07649316623373835, 
      0.024146307029565117, 
      0.35642428469798126, 
      0.10343508116858001, 
      0.3958514999587622, 
      0.1554001397625267, 
      0.04333189790070463, 
      0.09861510879887249, 
      0.006263856010646945, 
      0.014200573431947609, 
      0.019525481357319255, 
      0.008058138055240074, 
      0.09655467998538361, 
      0.08703135872076932, 
      0.019374891689055963, 
      0.4440995477847077, 
      0.19634637693196244, 
      0.10390277652153261, 
      0.009401116512275648, 
      0.19518719943479687, 
      0.0285551829605283, 
      0.04333762845075661, 
      0.06949386718697192, 
      0.03281369697529872, 
      0.08287691030802613, 
      0.01210349452932722, 
      0.1406078658113578, 
      0.023931732249719295, 
      0.015417169251365615, 
      0.03841109703290701, 
      0.009966188193051605, 
      0.24943873435072753, 
      0.24370842046709873, 
      0.06143625127753752, 
      0.1354066479010568, 
      0.02254707605895941, 
      0.003166080486272485, 
      0.01744086874027016, 
      0.048612636575564395, 
      0.06298631593769027, 
      0.03813320586353603, 
      0.11720449113396672, 
      0.1289723498917679, 
      0.020672992831781353, 
      0.010834957739675327, 
      0.01362525593598699, 
      0.2967903329686402, 
      0.008472269310766722, 
      0.004953497101550362, 
      0.05335077311790552, 
      0.14351350486757844, 
      0.0281280541716693, 
      0.04417356554063772, 
      0.017734421240667257, 
      0.15022969623398807, 
      0.07205619976912526, 
      0.033331722623962945, 
      0.034937236206994994, 
      0.03451842097212725, 
      0.10911792147047202, 
      0.22960660424072124, 
      0.020690269548048815, 
      0.6532317967368619, 
      0.17017313454361557, 
      0.12864520491549902, 
      0.0704114452981491, 
      0.024662476470323113, 
      0.0032864250037915486, 
      0.27210599336289326, 
      0.12409315675645495, 
      0.016243600181623352, 
      0.618946016490956, 
      0.05739527299129984, 
      0.003983133412405569, 
      0.02925847215554991, 
      0.027794611153285947, 
      0.07763314079132491, 
      0.027971963744507024, 
      0.10337987033553202, 
      0.022346528759061034, 
      0.12326261338295305, 
      0.0020609706920133282, 
      0.013432011740072624, 
      0.06950936703532203, 
      0.15180465119169476, 
      0.043199135775395484, 
      0.12284550251170763, 
      0.2260333455308425, 
      0.06541423414716685, 
      0.016349827813052012, 
      0.004701446860570364, 
      0.14830591324160697, 
      0.03623069274835336, 
      0.12439429520442788, 
      0.03305784932832875, 
      0.004349238562363429, 
      0.0869520676928944, 
      0.018222950392210936, 
      0.02172921186656322, 
      0.08748635605884153, 
      0.33555054535638446, 
      0.0060944362913273094, 
      0.10816415176280264, 
      0.10471091188179135, 
      0.1710215461470425, 
      0.01020663699227164, 
      0.07578100108365604, 
      0.5344119612001491, 
      0.6026437846226278, 
      0.28969756391365803, 
      0.06670100901778968, 
      0.023301619974302766, 
      0.00827904332591605, 
      0.00274932639296646, 
      0.06206895604169776, 
      0.02207205180695977, 
      0.006866663758128927, 
      0.08284575498325614, 
      0.00590979860483639, 
      0.021872034593962253, 
      0.25718045740923395, 
      0.12191647078982386, 
      0.030054305117334295, 
      0.028940347206721673, 
      0.05535284353594643, 
      0.15513842701002864, 
      0.004912504988567377, 
      0.13207760929542306, 
      0.048603933027882656, 
      0.06092785181134589, 
      0.07527941503446063, 
      0.11805208833234351, 
      0.0023640791642889247, 
      0.04437837933331355, 
      0.011459877216306818, 
      0.11701108406505342, 
      0.10457826980609444, 
      0.3123333116752885, 
      0.03639798295590096, 
      0.024655368260916327, 
      0.0028213223265525873, 
      0.13332572386892147, 
      0.044333080693837124, 
      0.026335134248803974, 
      0.09869786348371155, 
      0.057402418460816576, 
      0.028693931565767706, 
      0.1002665168636748, 
      0.004431242962611126, 
      0.008378408814633155, 
      0.035294456965986064, 
      0.03204335067585699, 
      0.051316620028313824, 
      0.008600284614945818, 
      0.022167098230246634, 
      0.1563868336120467, 
      0.09466024503468863, 
      0.016233349541886547, 
      0.33087597586852263, 
      0.08398217909494265, 
      0.20161183326337756, 
      0.04780855848256242, 
      0.1443665561647476, 
      0.10804503556946798, 
      0.23576384622724864, 
      0.0021483450503196723, 
      0.011898564460882204, 
      0.0987016934544432, 
      0.16104587080668545, 
      0.04920655618375017, 
      0.005114600097595347, 
      0.07311313831583496, 
      0.048702798986724145, 
      0.07582374090190534, 
      0.09984573959308116, 
      0.045066012284919695, 
      0.010135489910076755, 
      0.1798181046933289, 
      0.03684408582033912, 
      0.07065893182621509, 
      0.007109323930320948, 
      0.014801906828743822, 
      0.5306361938335729, 
      0.5340741838371572, 
      0.011852065008399684, 
      0.005829717999591697, 
      0.048967838285923666, 
      0.051032932226335655, 
      0.0753107658827826, 
      0.004667651815698255, 
      0.05571316903232191, 
      0.02275507196903219, 
      0.09862417720860367, 
      0.05247133862421144, 
      0.08383174921660554, 
      0.10741551468095002, 
      0.044606408658271174, 
      0.016196275149403774, 
      0.012005182782228056, 
      0.023637098559509864, 
      0.03076166981838611, 
      0.10480639034044308, 
      0.17373866535307952, 
      0.09796543764366161, 
      0.3541052055605778, 
      0.12739523928581648, 
      0.029350702959038334, 
      0.00385382772084822, 
      0.0074163157676793105, 
      0.014338906162202295, 
      0.029590834354747055, 
      0.2533283791164769, 
      0.031661128490893885, 
      0.22571039523201228, 
      0.1394176402609256, 
      0.09900479416386622, 
      0.045771230049220894, 
      0.08539366958672405, 
      0.02591079399734784, 
      0.036681645838928884, 
      0.14770011177524783, 
      0.039370532090584415, 
      0.02306327472304159, 
      0.048647458656237756, 
      0.026624614362168352, 
      0.010225113636500235, 
      0.035659265453731645, 
      0.019169769787600627, 
      0.11897167824892033, 
      0.49959482013662987, 
      0.10258654646072277, 
      0.1347737609250627, 
      0.08444798343135551, 
      0.32808474768295104, 
      0.056088125535905205, 
      0.03528044901247197, 
      0.007373230722843912, 
      0.03243631257111536, 
      0.018386407372884918, 
      0.03462380757166346, 
      0.028752857215889837, 
      0.024809451464199828, 
      0.019096403035939395, 
      0.010624618654073784, 
      0.031913129023617086, 
      0.016655224949844148, 
      0.0958756202170525, 
      0.139923163229783, 
      0.34693768481967924, 
      0.018706127633902222, 
      0.010039965372939346, 
      0.03587902863476352, 
      0.04113725627734001, 
      0.013157588233139124, 
      0.0250348617992038, 
      0.013720218174067246, 
      0.07360973698400856, 
      0.2012863364652069, 
      0.01308096367121327, 
      0.018342994753738236, 
      0.1815484710675434, 
      0.06222327774816309, 
      0.0909462943247361, 
      0.0156601230189198, 
      0.14502174374464405, 
      0.02105916750881507, 
      0.0025487162313799975, 
      0.0215978914197304, 
      0.040316149119001415, 
      0.15337341545039565, 
      0.25464580745975135, 
      0.20840621106855353, 
      0.39248920048819963, 
      0.12643935294915098, 
      0.01631374625248801, 
      0.1310861118279003, 
      0.028378647500086798, 
      0.01081641283702543, 
      0.40465953324418563, 
      0.03773257182747572, 
      0.09718181041917219, 
      0.16990524320975323, 
      0.09798189181177742, 
      0.029853884920082528, 
      0.027289620477132646, 
      0.023358913674625382, 
      0.0938793647779974, 
      0.00892788063850289, 
      0.1548754210211628, 
      0.13124693350272992, 
      0.02519004282652786, 
      0.06570053363905959, 
      0.2752502835628466, 
      0.02776612239013179, 
      0.05868471040618254, 
      0.016308689291116552, 
      0.016633698338297146, 
      0.01943541147558425, 
      0.04979663330409583, 
      0.1753446210572686, 
      0.17335293787803283, 
      0.09144727207977218, 
      0.07384817461504728, 
      0.007918909742855886, 
      0.08652980310790229, 
      0.0911679500598911, 
      0.2762019963232693, 
      0.016576338802610665, 
      0.04335757268294345, 
      0.02777249728491335, 
      0.025504689079232114, 
      0.027277276324461752, 
      0.28121494824604554, 
      0.10798793921604401, 
      0.48026492651719793, 
      0.061096213667997216, 
      0.036994304773953275, 
      0.02641936990058653, 
      0.004384485213277117, 
      0.018240428170713186, 
      0.02338177831053209, 
      0.111959501424103, 
      0.056073559901910264, 
      0.05706702346590059, 
      0.40075769178565157, 
      0.04686352333600312, 
      0.19867080859842207, 
      0.23627828961109604, 
      0.003908283420672314, 
      0.008340275459353685, 
      0.1066253503385976, 
      0.08558548778940092, 
      0.09890068497242142, 
      0.14119818646731166, 
      0.15631204505273313, 
      0.02548296965826334, 
      0.035717290884930725, 
      0.014192430873816208, 
      0.0899551685289135, 
      0.029513018869821002, 
      0.0322225017054878, 
      0.01565048894286945, 
      0.014417815777615523, 
      0.18185522729441234, 
      0.03222343908859451, 
      0.025730623533948595, 
      0.005169169566367599, 
      0.17085464779190518, 
      0.002481034261998469, 
      0.1403779797383186, 
      0.15066760686071773, 
      0.047249845637306186, 
      0.03548714891844727, 
      0.016858174117464746, 
      0.03923162004655649, 
      0.06268167444455329, 
      0.038071110088833286, 
      0.06277933625441554, 
      0.14784167010180635, 
      0.20786393052303803, 
      0.07376134780653062, 
      0.004013045535318301, 
      0.15388225325459035, 
      0.06594302797136327, 
      0.022994974225097376, 
      0.17952590658916673, 
      0.12058670182523534, 
      0.009942614125768847, 
      0.035187936165931154, 
      0.35542037252749553, 
      0.016002261924492747, 
      0.04871955522530264, 
      0.01826888585631513, 
      0.06594939050153299, 
      0.07818283780992143, 
      0.11752801372354439, 
      0.007668407879063061, 
      0.0552771666485763, 
      0.02534540956747167, 
      0.17738889546955566, 
      0.05655788392031973, 
      0.06129275896059141, 
      0.010861856811614643, 
      0.016648372536562647, 
      0.023969809115777944, 
      0.08068964550343131, 
      0.17596119708704083, 
      0.028278889061920998, 
      0.07143071230609233, 
      0.0402726889939422, 
      0.03951944726410863, 
      0.01956971827116574, 
      0.02021070592375142, 
      0.007514293246163494, 
      0.014314124870182101, 
      0.13456785168407479, 
      0.16137058070221336, 
      0.016836266514988377, 
      0.007778667447200529, 
      0.09999910168468655, 
      0.11363345778990402, 
      0.09605539562997843, 
      0.24938381154800193, 
      0.08018452732273841, 
      0.07950304398234859, 
      0.010411489009936735, 
      0.13612788754674005, 
      0.20231426723156487, 
      0.0031672475760484826, 
      0.028492839447325523, 
      0.7567255284424206, 
      0.01434769838454594, 
      0.01609669918274155, 
      0.0033062875167779652, 
      0.13223905276532033, 
      0.19019587402035423, 
      0.025364142682075923, 
      0.04836145650035101, 
      0.12848489491569753, 
      0.017440435523021932, 
      0.03246308726716381, 
      0.08146487343682732, 
      0.020711670981037225, 
      0.043865572076669065, 
      0.14128016507556998, 
      0.0305312412295337, 
      0.02190808169715281, 
      0.11873151689078708, 
      0.04881501742386058, 
      0.06274686163158749, 
      0.07456846474299729, 
      0.006340554702025403, 
      0.0020564570309508628, 
      0.03104677731953157, 
      0.0025898124392048087, 
      0.03229793893073577, 
      0.1766963336233622, 
      0.7601303635473947, 
      0.027716942070429542, 
      0.021249605725090173, 
      0.06838299849535068, 
      0.20691199180993738, 
      0.06091111525019255, 
      0.011767418205280985, 
      0.028383432605874902, 
      0.008620430762315773, 
      0.7931122729029403, 
      0.1581089193706697, 
      0.01090225044078117, 
      0.35159991297902415, 
      0.024136382160822492, 
      0.30029692629079435, 
      0.07264852476851386, 
      0.24574165183160526, 
      0.06486754440266793, 
      0.06790166945866892, 
      0.29937078298699704, 
      0.13615862909324375, 
      0.011983234228966343, 
      0.05039107559854803, 
      0.06189233174714398, 
      0.1739755179310425, 
      0.019602848776018558, 
      0.04679565984380938, 
      0.011206989934395114, 
      0.01645289860827613, 
      0.10956145616986869, 
      0.06308613890657562, 
      0.04481132291145623, 
      0.03385129960893937, 
      0.05012722910774078, 
      0.09207856791202405, 
      0.14069697237764284, 
      0.15486407047375988, 
      0.027705202502518924, 
      0.08678979161393766, 
      0.02398116174557251, 
      0.018938611995259952, 
      0.015390234030377483, 
      0.5603772263941394, 
      0.002595344794983078, 
      0.018048005958174174, 
      0.009924357256833658, 
      0.08652721914480611, 
      0.05236713583995589, 
      0.04245806637609051, 
      0.2916298737244828, 
      0.2726089171694264, 
      0.17813959369888638, 
      0.03225831601971389, 
      0.04336168529921498, 
      0.0025179724225475285, 
      0.08229187709496394, 
      0.002912103834592043, 
      0.02689849737413047, 
      0.06645702310165982, 
      0.04701049882409763, 
      0.014033626041409562, 
      0.007895503419837782, 
      0.12147334014258276, 
      0.005005454381869644, 
      0.00899132906758018, 
      0.10345596055182293, 
      0.050440755071267, 
      0.14677085390436836, 
      0.05035258100585816, 
      0.6965051611012795, 
      0.1658111289471673, 
      0.11617885860998384, 
      0.390421368622987, 
      0.01251260978702074, 
      0.05491946004054993, 
      0.033404806006512515, 
      0.025098144629640436, 
      0.05129839641638485, 
      0.09709522664539211, 
      0.019751686132017474, 
      0.005445413912810462, 
      0.08374288855751516, 
      0.007202689192462284, 
      0.009580743429394082, 
      0.013778445985834595, 
      0.01131760674011049, 
      0.11478202332834683, 
      0.13618481296069349, 
      0.012409814721419271, 
      0.14558912306672983, 
      0.014715747814952511, 
      0.02636348336706805, 
      0.14885526648221106, 
      0.04727955944595169, 
      0.02652250099933477, 
      0.11722688311476438, 
      0.03512302588728367, 
      0.03647649938083313, 
      0.01610959068331788, 
      0.8996843418662702, 
      0.26015135681522294, 
      0.4762007343983188, 
      0.08401403001909327, 
      0.08741176514116658, 
      0.22032161430241004, 
      0.061995466893536695, 
      0.05019406738961508, 
      0.11419031991233482, 
      0.5577933964397455, 
      0.18769051504972847, 
      0.14575029824340957, 
      0.02371486641923486, 
      0.02157147075196203, 
      0.047157455424399156, 
      0.029842702279064614, 
      0.3903537364838181, 
      0.10923119271866212, 
      0.051969025781660044, 
      0.008443410641247186, 
      0.13123927895025364, 
      0.06731810244508345, 
      0.12931489026458182, 
      0.012770709352158544, 
      0.024854900747163924, 
      0.012247435233821305, 
      0.20578636362978814, 
      0.09877927860732366, 
      0.08400362736328473, 
      0.4725713744262247, 
      0.12274689882528854, 
      0.05604480018398813, 
      0.031707306332817056, 
      0.1054595054064753, 
      0.11322865164410983, 
      0.017665778719156307, 
      0.17741986076852354, 
      0.027477699482275218, 
      0.11796492133026967, 
      0.015370102392623465, 
      0.01524522424030685, 
      0.020016650616502513, 
      0.005709201642561014, 
      0.011144826806673908, 
      0.040601110993288815, 
      0.05157598990521199, 
      0.008161181934364926, 
      0.02994559834828909, 
      0.06365118320071833, 
      0.06181991021854888, 
      0.02515304655149756, 
      0.5200083860558141, 
      0.028027878358780966, 
      0.32428515164250477, 
      0.011340405701473747, 
      0.041625611820236295, 
      0.10083897608838058, 
      0.03977229020327726, 
      0.12685696821435738, 
      0.01769880113393272, 
      0.5028581933420793, 
      0.006595053815057051, 
      0.127864318111358, 
      0.04597480790287579, 
      0.09672684665298954, 
      0.041044524998356584, 
      0.002774956073562832, 
      0.008497280234105323, 
      0.2556358007327939, 
      0.15535867254130006, 
      0.03286367531422433, 
      0.01991234238993254, 
      0.1156734502276345, 
      0.024478546587656073, 
      0.20984766668840954, 
      0.03738493121357513, 
      0.011258810063885042, 
      0.02850095208188945, 
      0.16694290714853244, 
      0.012475695623260834, 
      0.076321708497274, 
      0.010601521475117332, 
      0.060857277663850726, 
      0.015092350409075753, 
      0.07872491018037744, 
      0.05965784545290533, 
      0.05745941638681612, 
      0.6975334282259746, 
      0.3087278228966217, 
      0.10585289336115224, 
      0.05866848433449721, 
      0.20336704454256013, 
      0.11113600708006512, 
      0.0436940249419003, 
      0.36093316948138904, 
      0.48245984714497014, 
      0.0033150993040723217, 
      0.010113513101905815, 
      0.03622673494026359, 
      0.01988374064968439, 
      0.029424457996944972, 
      0.20799147741275284, 
      0.014982784782748431, 
      0.5413976129755598, 
      0.0403883014387206, 
      0.13448002701260894, 
      0.4097183357356503, 
      0.07021275625365603, 
      0.00830109459338308, 
      0.01925158575768674, 
      0.31974881375256575, 
      0.16392183710164815, 
      0.002708964566146244, 
      0.027062708569923818, 
      0.01898283781039645, 
      0.11343246402810811, 
      0.006835126532844152, 
      0.01459601078100764, 
      0.15875250903801566, 
      0.025038433466813694, 
      0.008636069893998415, 
      0.012443358021724898, 
      0.0024374073861382793, 
      0.1713754704682398, 
      0.4148544783627828, 
      0.007536411063818651, 
      0.02748320969593855, 
      0.07320774451673498, 
      0.004098478957773426, 
      0.254717198885273, 
      0.04586224781698572, 
      0.03679802046674241, 
      0.27235014392391677, 
      0.14887368778060706, 
      0.0483498941335369, 
      0.25942492458799243, 
      0.06721125360226302, 
      0.047879257971191705, 
      0.11838766891239248, 
      0.05028677965280126, 
      0.06960463041762649, 
      0.0029131773856656052, 
      0.144054650303484, 
      0.09542709423823016, 
      0.013136408520818188, 
      0.1108203618127595, 
      0.06355715239905473, 
      0.02869854185256207, 
      0.20566966493876243, 
      0.015288893408342122, 
      0.20470035385056823, 
      0.06404520285731691, 
      0.01631454333234931, 
      0.06854938180770873, 
      0.007556170027417537, 
      0.18697203841955545, 
      0.05152000960801464, 
      0.13791822214991872, 
      0.008570502330644178, 
      0.048602372884242344, 
      0.005583612493911112, 
      0.07409831175029363, 
      0.027218541282659058, 
      0.007374911313076248, 
      0.21465575558039843, 
      0.039190498910237334, 
      0.04824245479708993, 
      0.19393425965517114, 
      0.2669112182853327, 
      0.6768921823524178, 
      0.1262256014946885, 
      0.019163368485888857, 
      0.10089292617870746, 
      0.039952651184997114, 
      0.003897047415363962, 
      0.019900311752143067, 
      0.08607554207494061, 
      0.039467984535533907, 
      0.006299076170902688, 
      0.0173305009789281, 
      0.49686293841915463, 
      0.03067852053955271, 
      0.05471290725025931, 
      0.12284625493516999, 
      0.03256369936103956, 
      0.07553847678791721, 
      0.2208170905387941, 
      0.11855860010418892, 
      0.3598312631014917, 
      0.008786772904568198, 
      0.012870458229908227, 
      0.02290552260783018, 
      0.04839103116089633, 
      0.08561750163042714, 
      0.024672930453930125, 
      0.037496817192763876, 
      0.08791232852019573, 
      0.08217142676620375, 
      0.005326101178647498, 
      0.7780462299550713, 
      0.5714532192394405, 
      0.06156651083170619, 
      0.02497182532665554, 
      0.005434463608036258, 
      0.16097122850062381, 
      0.017349704810022563, 
      0.2215145055311653, 
      0.06221260503091825, 
      0.11307492384758078, 
      0.020818116617076134, 
      0.09143080026648677, 
      0.014362476210021216, 
      0.013207507102322229, 
      0.024443584755508164, 
      0.020191684298236527, 
      0.041677071632221147, 
      0.023846114659557542, 
      0.021837823283417736, 
      0.047236795962245226, 
      0.0231649481190491, 
      0.18566673016056143, 
      0.03142393476790006, 
      0.2180737541209789, 
      0.022376629489298996, 
      0.07876567048191604, 
      0.13856304166487332, 
      0.006097788077399528, 
      0.02153190143671658, 
      0.02889930690403657, 
      0.10930586754548254, 
      0.0074276723068129255, 
      0.04214626582776796, 
      0.033000829975613974, 
      0.022487297836743587, 
      0.08473611260696158, 
      0.057501776378871106, 
      0.031354660954853085, 
      0.0028345019947364682, 
      0.05905173367944558, 
      0.048537778496415246, 
      0.003339837661440204, 
      0.10798634184805991, 
      0.12351092377466513, 
      0.04811652919953741, 
      0.0020795527825045903, 
      0.023945911142170418, 
      0.024988863767815575, 
      0.06716485054520953, 
      0.010036441372503044, 
      0.011394473579293372, 
      0.05236125567690611, 
      0.01477093593696856, 
      0.20472411798315465, 
      0.02222562914779467, 
      0.07561019455882238, 
      0.03927886331519054, 
      0.13647564180331448, 
      0.10021799490755513, 
      0.014820231471791845, 
      0.07822396693178729, 
      0.07263787925365771, 
      0.011459494629874051, 
      0.09975975267421901, 
      0.0029857772588567128, 
      0.29230263722249344, 
      0.03106388278414251, 
      0.1296870914746711, 
      0.12202205404558411, 
      0.3106569294162643, 
      0.02511499086566803, 
      0.0456360907955243, 
      0.061124073699980144, 
      0.13340327857871465, 
      0.0188112253405325, 
      0.020421323566121936, 
      0.15750000317534513, 
      0.01660678396433926, 
      0.058926549777201916, 
      0.38847254267649256, 
      0.2343373092192371, 
      0.03961955880541875, 
      0.08930721798792762, 
      0.025188197467466575, 
      0.06266129170940829, 
      0.0373043145745748, 
      0.01811666919280994, 
      0.012798090422680623, 
      0.05730399318531823, 
      0.029532372001424875, 
      0.23793373594141254, 
      0.01177722151493986, 
      0.054178180407285864, 
      0.012474946767435602, 
      0.9221783472802149, 
      0.25986095476998183, 
      0.018864533322486252, 
      0.08877505150646758, 
      0.04301692372562436, 
      0.05251637529169862, 
      0.028514892620374162, 
      0.05862560838368762, 
      0.2151756960758532, 
      0.05797284078578705, 
      0.007398769311331641, 
      0.049015837220054585, 
      0.07407672590409821, 
      0.07435011148029964, 
      0.02259111785825939, 
      0.019226012066391518, 
      0.005502187630193289, 
      0.15143328631461275, 
      0.020451393387786905, 
      0.10004493150877568, 
      0.01984116806109409, 
      0.02816988568027152, 
      0.07172823221150573, 
      0.29423327172275404, 
      0.027122256957573764, 
      0.04492443242038057, 
      0.1610733024461924, 
      0.013368316031867875, 
      0.01507429549973604, 
      0.03379710302456003, 
      0.075383164470772, 
      0.009859646600196514, 
      0.27424161883818426, 
      0.2315221849492359, 
      0.2628202873804391, 
      0.013675538461622613, 
      0.01659067875719378, 
      0.010649373345705575, 
      0.021252071473363488, 
      0.031884671623345164, 
      0.031240466970422896, 
      0.15979181123130445, 
      0.13927013228624827, 
      0.05509434884089843, 
      0.03558783136857042, 
      0.054974860697768364, 
      0.022678791417730715, 
      0.020584932109315085, 
      0.1543306515922457, 
      0.1662429446610046, 
      0.017364416887555464, 
      0.1166652156536671, 
      0.2252704729209877, 
      0.016878872249409458, 
      0.3263064085693809, 
      0.007157759240429064, 
      0.06814017483345519, 
      0.055885392191275536, 
      0.03816707594509258, 
      0.13084369287775283, 
      0.21916530876839377, 
      0.09148128590646482, 
      0.1634520609255464, 
      0.0044762377540547805, 
      0.020242285683384362, 
      0.49759916798441106, 
      0.015413024390805712, 
      0.08057771198543966, 
      0.07153895586896482, 
      0.006177426533102707, 
      0.06827334361269534, 
      0.02733103973174109, 
      0.03248721253379342, 
      0.005762286262160984, 
      0.12264666243222425, 
      0.21453125405805606, 
      0.1592593911463947, 
      0.5061756226441966, 
      0.24714643302100853, 
      0.11469619513388707, 
      0.018894888337612544, 
      0.009071940838747803, 
      0.07915241056101115, 
      0.035556450200773575, 
      0.10519541045941275, 
      0.08639153731573296, 
      0.020068914425403848, 
      0.16401849810573915, 
      0.039274660089152647, 
      0.06009814256059973, 
      0.1062169241693317, 
      0.12656190214152982, 
      0.5397279836259795, 
      0.23092337434190907, 
      0.05818382252776715, 
      0.014076264473061961, 
      0.42972007239898785, 
      0.13783654850942878, 
      0.1092234947038999, 
      0.03885043381023693, 
      0.1868280658164859, 
      0.0304494888650645, 
      0.154311612221788, 
      0.1395442963924242, 
      0.03766640678146995, 
      0.011575835814722197, 
      0.02162148685272806, 
      0.846162184141557, 
      0.06104137673020135, 
      0.2081436216552612, 
      0.1729723512895844, 
      0.012724091515801832, 
      0.009512570972500347, 
      0.10407931238526957, 
      0.027323997714545835, 
      0.0874895179025366, 
      0.026876933369887956, 
      0.00993957235940103, 
      0.02301253139058868, 
      0.010041566428767752, 
      0.12724109512052603, 
      0.1342823428500345, 
      0.014811426722958274, 
      0.4165304864132792, 
      0.006227987280701623, 
      0.049848532794545077, 
      0.21324221101790225, 
      0.03357102482004879, 
      0.026378686517760486, 
      0.5868680564801317, 
      0.03240924554766824, 
      0.01255744345331167, 
      0.017592104416268888, 
      0.04035188321247594, 
      0.42543885960980765, 
      0.06658682183724722, 
      0.12209873802752841, 
      0.21843772625952684, 
      0.04728890738952746, 
      0.051955694880006786, 
      0.005827382623995348, 
      0.08785848669828197, 
      0.18011640302083706, 
      0.019613875401056725, 
      0.061742698915599206, 
      0.06528880972853952, 
      0.03722210309997201, 
      0.02907931987505646, 
      0.019861436129708167, 
      0.09276809702550702, 
      0.31722876478127704, 
      0.015903031165618583, 
      0.006550774421050744, 
      0.018174962732545926, 
      0.13367944693256256, 
      0.016275615615245317, 
      0.24364475338723252, 
      0.15175560704467822, 
      0.0501486029825002, 
      0.054630276052129334, 
      0.005374414093999669, 
      0.12681362297533344, 
      0.09489980166301948, 
      0.07446004887732606, 
      0.09712742530624034, 
      0.03804444181727812, 
      0.06942684012953217, 
      0.0038289775545198327, 
      0.002523161820980092, 
      0.02733938487714965, 
      0.009077863954489843, 
      0.046108171651147035, 
      0.012308563391812861, 
      0.06228342995387691, 
      0.034135490183284954, 
      0.07028138235657888, 
      0.23868866279409098, 
      0.03258541618268877, 
      0.010461957660614321, 
      0.05656156741337395, 
      0.022721718624422065, 
      0.2597912958861215, 
      0.3902588508521849, 
      0.0476750997003587, 
      0.006862220637460775, 
      0.018541517529820403, 
      0.017978925352011187, 
      0.026957741251878612, 
      0.06682015271156909, 
      0.026713343062336335, 
      0.024531856809354612, 
      0.009412546474848663, 
      0.00818789393227361, 
      0.027705564670344733, 
      0.04317536563094171, 
      0.5241234339932237, 
      0.01197527722509392, 
      0.022850614626202678, 
      0.008397714612231941, 
      0.01989967062852351, 
      0.023538997841406062, 
      0.010543478721709892, 
      0.02327079153887292, 
      0.016412024582115787, 
      0.1568051955376919, 
      0.05760962138041483, 
      0.10923734277612585, 
      0.050197308951182754, 
      0.3010861995010598, 
      0.04729594410092226, 
      0.04710570815064002, 
      0.040485400056172655, 
      0.010507575466623013, 
      0.11483859271179149, 
      0.1891160032668482, 
      0.03454034216427812, 
      0.05956121289041088, 
      0.019532585565190465, 
      0.028241612946382538, 
      0.007170385854894973, 
      0.011898517759276734, 
      0.33064852285481483, 
      0.024189728574846324, 
      0.059808354833574495, 
      0.011279981636959542, 
      0.08982178242579848, 
      0.00612016837510585, 
      0.24878481338140096, 
      0.574138449441832, 
      0.15953334807586306, 
      0.08986131573241841, 
      0.06037495028997535, 
      0.026154156814971796, 
      0.10109711979945481, 
      0.01486434517981088, 
      0.16293564249877981, 
      0.11037574481539722, 
      0.005494444523034804, 
      0.026369197604978807, 
      0.07795068340199847, 
      0.384520575222594, 
      0.040675835398453375, 
      0.11027806053062823, 
      0.022420865524716945, 
      0.311913641097726, 
      0.15235837779421013, 
      0.058530560552048416, 
      0.017285729097942695, 
      0.23279440690208697, 
      0.046966473661403885, 
      0.039973532045918865, 
      0.06021296446116506, 
      0.04867755753324573, 
      0.07373594869067049, 
      0.05613850345483065, 
      0.03262004920670789, 
      0.011423729585163758, 
      0.01791918183833683, 
      0.06505614604701707, 
      0.05056635941725103, 
      0.14661206713018665, 
      0.16076929477807225, 
      0.004984934123336488, 
      0.04305827141419588, 
      0.14517660685515418, 
      0.030041074110114144, 
      0.3849245082803982, 
      0.04944473297208595, 
      0.724226478755524, 
      0.013586037163452165, 
      0.0208255381191932, 
      0.27987477977530495, 
      0.07340291482460108, 
      0.035761424123737895, 
      0.023294102873818025, 
      0.5883328987905073, 
      0.2031208977868036, 
      0.08813128945995657, 
      0.12274470780358668, 
      0.004408972087112575, 
      0.09553650546684928, 
      0.04327774342330084, 
      0.009103242661649056, 
      0.0060846406350342, 
      0.03324651194725687, 
      0.045276294932761134, 
      0.031212620589661448, 
      0.02524312041952548, 
      0.006377825836359622, 
      0.0240226364842883, 
      0.21813803086865985, 
      0.05604789688500216, 
      0.11481617692988182, 
      0.029125902254251417, 
      0.042597439294454455, 
      0.09500700119395603, 
      0.014706951748562373, 
      0.14398563798651084, 
      0.03408009406721898, 
      0.022651468743998995, 
      0.04237939635377029, 
      0.004802502835896069, 
      0.628913132810413, 
      0.05151246053689525, 
      0.05263275748959655, 
      0.032230343262706976, 
      0.02286642702410645, 
      0.02354980040850026, 
      0.01583047037270395, 
      0.009828989960457217, 
      0.009364245754404197, 
      0.052914160075772765, 
      0.035236315289958575, 
      0.3473765881379504, 
      0.003564137461507781, 
      0.012630441595375729, 
      0.06638988250382608, 
      0.017749226959240468, 
      0.048177573672510327, 
      0.00830029619068093, 
      0.011798364378745424, 
      0.07304077080442338, 
      0.009352674821208181, 
      0.07322159096110346, 
      0.027339037290924073, 
      0.09895129662359449, 
      0.5666669940587165, 
      0.0410300527446064, 
      0.07565473015731265, 
      0.025917417371162293, 
      0.03744026549939813, 
      0.0028397266327003304, 
      0.01858556574912707, 
      0.08610130888296705, 
      0.0882060704667016, 
      0.013492448611205417, 
      0.0040460800994858315, 
      0.023226081346832052, 
      0.024617503635045283, 
      0.007498478180497131, 
      0.14289311126262896, 
      0.01140442096242202, 
      0.03173476055388017, 
      0.04962092318380332, 
      0.06019553122890364, 
      0.019406771981759177, 
      0.08651668847130711, 
      0.016222898373160193, 
      0.10612942764488957, 
      0.05474264196775421, 
      0.02500039294642587, 
      0.25355681968490446, 
      0.02862455083482792, 
      0.030943031162337112, 
      0.003471751665478781, 
      0.07662211446328562, 
      0.448243922552011, 
      0.058152916703395445, 
      0.00863366270373408, 
      0.019188786243104945, 
      0.013319844606215528, 
      0.004965751162174237, 
      0.017694190285601742, 
      0.16415883142867674, 
      0.018526507080789005, 
      0.18235446473645456, 
      0.04135391843872683, 
      0.08254636056475441, 
      0.07445073168763654, 
      0.031949300239991936, 
      0.05054770019085558, 
      0.09438854787638604, 
      0.059299584002139694, 
      0.08370089577880414, 
      0.015016353861880827, 
      0.03302762051693671, 
      0.016363038195206032, 
      0.08494693797034342, 
      0.07215621928397961, 
      0.056186745012537974, 
      0.018129492312057054, 
      0.034316373253250605, 
      0.008982640695206672, 
      0.08342663537033229, 
      0.09719837792344263, 
      0.02577696780909234, 
      0.07079570803265191, 
      0.21476173139539348, 
      0.07878323515108977, 
      0.13605451336474436, 
      0.520695309140296, 
      0.10098823213824601, 
      0.08036573910825101, 
      0.024967612892103922, 
      0.06231181664875555, 
      0.02896152260980299, 
      0.043158828412629066, 
      0.011319241494646519, 
      0.031038399189444843, 
      0.02381312378718968, 
      0.11495331997921711, 
      0.027260709068499946, 
      0.10244673076394255, 
      0.2522573560292782, 
      0.029560041970760065, 
      0.006429920285506315, 
      0.03603213009539856, 
      0.10390835388825352, 
      0.16747178064545948, 
      0.09753435029281432, 
      0.09186894885717752, 
      0.1399590309922787, 
      0.06808972634142806, 
      0.04074342368600965, 
      0.09382557592314755, 
      0.07920080177319286, 
      0.03900371370627376, 
      0.11741364616343017, 
      0.5238194961716339, 
      0.6145514758824367, 
      0.03415966787082738, 
      0.054153101361416114, 
      0.09064292236500135, 
      0.08411734662270384, 
      0.02580381202324039, 
      0.15824451841643897, 
      0.0192983360728571, 
      0.03633953052228705, 
      0.0580833479330902, 
      0.03429853909133226, 
      0.03806001165849003, 
      0.0697961749665041, 
      0.03030229198036784, 
      0.004591727232167053, 
      0.2575070787080123, 
      0.0886799746130881, 
      0.9325957797490347, 
      0.021570510225524704, 
      0.006959258434663419, 
      0.04580248117410638, 
      0.014318012972194982, 
      0.1967364945671147, 
      0.03830200101761068, 
      0.17344586947881174, 
      0.13742364609964453, 
      0.08093486702633851, 
      0.03725274532021267, 
      0.006553495357588242, 
      0.06997380875951038, 
      0.0058039884933402276, 
      0.044302041080455344, 
      0.019482886270369756, 
      0.025753300802623696, 
      0.11547790694052541, 
      0.13322401358573296, 
      0.1672331006709781, 
      0.025415192995917713, 
      0.03546227836292251, 
      0.19566229457333745, 
      0.037666734511874155, 
      0.018954992399214717, 
      0.007851749916104047, 
      0.017909600575599142, 
      0.08863577355898991, 
      0.021282254686463966, 
      0.03811023911297989, 
      0.017708942640798676, 
      0.0069598610209066734, 
      0.1548455882296121, 
      0.06412681157709307, 
      0.08194903021859629, 
      0.029353655701671526, 
      0.13117178763805348, 
      0.014445145333336143, 
      0.057167488098404065, 
      0.030087426799207014, 
      0.015882449005586028, 
      0.06321027962802676, 
      0.20050317905145776, 
      0.11824751049411415, 
      0.039355124401564974, 
      0.12754876289611847, 
      0.13900848347823988, 
      0.09709505667586964, 
      0.13882981560478752, 
      0.040657125323346185, 
      0.11019703656112124, 
      0.00784479713344119, 
      0.18567166567205737, 
      0.11966684296823664, 
      0.0868884039492994, 
      0.0215018818062579, 
      0.013617908743192573, 
      0.02117475960420287, 
      0.07066610850679125, 
      0.07710641038125358, 
      0.20705544953932534, 
      0.49083680367042254, 
      0.10571072386267996, 
      0.005185717300832986, 
      0.08684645096509248, 
      0.19190870152914874, 
      0.013013657527825961, 
      0.04773373734374694, 
      0.14611286098992401, 
      0.12184313776787739, 
      0.07013779267929553, 
      0.008142295173782286, 
      0.009739887487279454, 
      0.6437454880810852, 
      0.15871498038794582, 
      0.013010274470154836, 
      0.01901723935454295, 
      0.06310685383683948, 
      0.012400423839812253, 
      0.003955482371249901, 
      0.07169704819289853, 
      0.00834649697767854, 
      0.2951158547126188, 
      0.2307363258383623, 
      0.048380473040335666, 
      0.03862654974440528, 
      0.002893978905802667, 
      0.04062974656018103, 
      0.0945634044639956, 
      0.08053271712003708, 
      0.01064093759493229, 
      0.04121159338828884, 
      0.06077152066831381, 
      0.013499346470253625, 
      0.08355182052278465, 
      0.4880263059178155, 
      0.010515348823429846, 
      0.05579028375337986, 
      0.11084803727200275, 
      0.15487704102352115, 
      0.018401494516068633, 
      0.11096574321269095, 
      0.022755449105699294, 
      0.13996921012423374, 
      0.022931404410733502, 
      0.015116069807993017, 
      0.10414044112104537, 
      0.15909067466873436, 
      0.031231716811713852, 
      0.08315465057299574, 
      0.021205640688010407, 
      0.16963375375734646, 
      0.074125930558572, 
      0.008827665205221538, 
      0.3200669332693922, 
      0.05278205092730383, 
      0.06330281827500658, 
      0.015141681362478723, 
      0.20807406556437427, 
      0.12172808096247194, 
      0.04061596087979916, 
      0.012253564469140906, 
      0.5215547595417022, 
      0.024865179238102778, 
      0.03824791344997998, 
      0.018407532962497333, 
      0.08756356198920782, 
      0.03468345019796853, 
      0.023706598299706498, 
      0.027852894656230587, 
      0.7836296765624253, 
      0.05852244846790879, 
      0.01869750675774228, 
      0.018838541482167598, 
      0.28436581954115475, 
      0.03882681844376695, 
      0.012749138181522074, 
      0.0837674789160261, 
      0.21086854055991064, 
      0.05122383085518332, 
      0.056344557485308075, 
      0.03955743552727574, 
      0.18622549519998619, 
      0.1853667784723006, 
      0.15322539412686073, 
      0.01942662525898985, 
      0.037071730768380766, 
      0.028807875621418025, 
      0.04018146915652686, 
      0.17908988398503303, 
      0.009565189476045816, 
      0.25656577042824985, 
      0.072798056032141, 
      0.014077379559779639, 
      0.12465935083162087, 
      0.12443911565479307, 
      0.26786498648048207, 
      0.28853203268059185, 
      0.25194968534551077, 
      0.039975873269504344, 
      0.012116422268483085, 
      0.003613086557450848, 
      0.009711740096322972, 
      0.027565974316073272, 
      0.18309718810334832, 
      0.1009865083068669, 
      0.03502235573771326, 
      0.14729545468552302, 
      0.013782082532335968, 
      0.12502384543598458, 
      0.020566230969579477, 
      0.015129527164462933, 
      0.06572756169639367, 
      0.07838605409901192, 
      0.0261276109909241, 
      0.08559427350240566, 
      0.16512638618791306, 
      0.38961967639089123, 
      0.07485306380644323, 
      0.028857586459789437, 
      0.02475132922707718, 
      0.009492581016416854, 
      0.09203070571440528, 
      0.03608768740714134, 
      0.018445541282131238, 
      0.062209981924253775, 
      0.019310065675471708, 
      0.022650781091824352, 
      0.15589750057241195, 
      0.17206241792289423, 
      0.1700339898451644, 
      0.05252737587113122, 
      0.08173418688180219, 
      0.03726975320418641, 
      0.03994608403488638, 
      0.06994433254751534, 
      0.13377078307218254, 
      0.05597518377672737, 
      0.03166435471530572, 
      0.004723343308153333, 
      0.17625881124423615, 
      0.023299372129776664, 
      0.24320782476303165, 
      0.35332433080388703, 
      0.015468880067899206, 
      0.027759353715676005, 
      0.02639139142777362, 
      0.01106155204115947, 
      0.009984306819550051, 
      0.10262143392643475, 
      0.013157128229063704, 
      0.05216602117139978, 
      0.03544069495452389, 
      0.17565662627206072, 
      0.03762274678932401, 
      0.07265092503171115, 
      0.03592683341282347, 
      0.02977911864289434, 
      0.008646383297245774, 
      0.030820017603507346, 
      0.08570873119580487, 
      0.005647023860098212, 
      0.05714158149396441, 
      0.09969286809923486, 
      0.08277423511781486, 
      0.0160564058402933, 
      0.032920890730580556, 
      0.044971269740838336, 
      0.046461714077982996, 
      0.04834495736240474, 
      0.2118077881697567, 
      0.008182673299126218, 
      0.05842088363205145, 
      0.2070490426467254, 
      0.02385117482086675, 
      0.054428560674594166, 
      0.02916912250308841, 
      0.056389388639729386, 
      0.005781133991340742, 
      0.013920906080320936, 
      0.02064226275251533, 
      0.04080459075449763, 
      0.008754187212921306, 
      0.04195987454152239, 
      0.12199555357478156, 
      0.32787519789283154, 
      0.1628086012246951, 
      0.049055945789365264, 
      0.04401015230556109, 
      0.0038095267170006725, 
      0.17037671123837486, 
      0.02610259921400911, 
      0.014765089154478122, 
      0.07040335123695887, 
      0.30292433385087103, 
      0.16309466164824224, 
      0.027645940514091007, 
      0.01732899660628452, 
      0.06353049156948604, 
      0.08201837458826759, 
      0.04652711579453192, 
      0.2920805407325181, 
      0.587606245253455, 
      0.10360678650850978, 
      0.25248614001496633, 
      0.01252178978960193, 
      0.2479246403319253, 
      0.047660143875720345, 
      0.002360957704401883, 
      0.002906989623684325, 
      0.0188716525682429, 
      0.19708072166094923, 
      0.04091412196334673, 
      0.021201497848475827, 
      0.09271707454845843, 
      0.09003624354879189, 
      0.2190110585549034, 
      0.008574847680478413, 
      0.018005577907570958, 
      0.018749783255723785, 
      0.048695240141726194, 
      0.2430385627234681, 
      0.0108540705676585, 
      0.08497594693381864, 
      0.1800986750383628, 
      0.15412655952478188, 
      0.01724481200145818, 
      0.29393432074260095, 
      0.04754113793412217, 
      0.1117791405606143, 
      0.027123666389114325, 
      0.034128900193194485, 
      0.02390060040027884, 
      0.10406133811183814, 
      0.13998203820129024, 
      0.03775874302382075, 
      0.10513050213350184, 
      0.06453183685905467, 
      0.3623186573263527, 
      0.07148976076817998, 
      0.019991088008282063, 
      0.03222009661071666, 
      0.09892387978373803, 
      0.023741687447025005, 
      0.08483215821908464, 
      0.07053091377488066, 
      0.1448070559979538, 
      0.1948243805384207, 
      0.5525709304966694, 
      0.18199955469788465, 
      0.1074218075797484, 
      0.011632870874794239, 
      0.18896504494684063, 
      0.3128226585891375, 
      0.0053377624358651905, 
      0.5959316609059643, 
      0.37064010777842765, 
      0.07491749573713344, 
      0.3444165395734494, 
      0.0073229474620219205, 
      0.07441462340643702, 
      0.032762374463934714, 
      0.016077176010301775, 
      0.09414472958139085, 
      0.0364727468653949, 
      0.006618658023923561, 
      0.06917752808445822, 
      0.012401458110235512, 
      0.018707703472797457, 
      0.11841006672475832, 
      0.01698498630401182, 
      0.26123811216511506, 
      0.0034786873478053204, 
      0.36908836545698115, 
      0.010223286975982784, 
      0.1271346972545922, 
      0.04303443018214021, 
      0.01173453000554604, 
      0.22298208909518938, 
      0.06833951651845056, 
      0.0038858258244690645, 
      0.04374709472010821, 
      0.029849968560056533, 
      0.036270958103540016, 
      0.028671959980457316, 
      0.04275900903954406, 
      0.036590545844978305, 
      0.1522048155735185, 
      0.13559780563162796, 
      0.05897232520862145, 
      0.035176711403453145, 
      0.09970409517585095, 
      0.012865719031603022, 
      0.09220739151655334, 
      0.3210412211293073, 
      0.1292016853088553, 
      0.03393293883134914, 
      0.3154804502055946, 
      0.005383894654552787, 
      0.004039536449612874, 
      0.08001282548265456, 
      0.014815468196473676, 
      0.1613874756185052, 
      0.3285462955455761, 
      0.2610847150801806, 
      0.4031830983033968, 
      0.015498767927613318, 
      0.0031028350218034457, 
      0.013101185139781165, 
      0.02835245306910529, 
      0.18385428747971674, 
      0.025118260426312815, 
      0.012696371272438833, 
      0.009318711571210605, 
      0.022847391610030934, 
      0.007801874673743256, 
      0.291351326319082, 
      0.24018659721448157, 
      0.020583667370177295, 
      0.06300634552452489, 
      0.03242109132020822, 
      0.10537588972299641, 
      0.010473074152197594, 
      0.013294163695339778, 
      0.025154586554429932, 
      0.5508627346687728, 
      0.0700871753267298, 
      0.17729009899727277, 
      0.17853852912920729, 
      0.038943646998943766, 
      0.04094606782928374, 
      0.05563114131358636, 
      0.06184522472312743, 
      0.01620808373081752, 
      0.20931399771652898, 
      0.006766885310120634, 
      0.011802978430969344, 
      0.055840642091387095, 
      0.023269252794894408, 
      0.02119404381318851, 
      0.00806743856875541, 
      0.004881984805158884, 
      0.02014784016417244, 
      0.004453546492260547, 
      0.07756538160364142, 
      0.13963474200899295, 
      0.0968959507565336, 
      0.1422458680145935, 
      0.06029725863436281, 
      0.015961429490822406, 
      0.11056848908129896, 
      0.009240995068607495, 
      0.04084391868243302, 
      0.027077985025834816, 
      0.005133978143814673, 
      0.005628730205237222, 
      0.006155111654374591, 
      0.023521598262814844, 
      0.020406450742260992, 
      0.1703061613411668, 
      0.02741139306572662, 
      0.022605115150951646, 
      0.08887228164105973, 
      0.07645247313857127, 
      0.05447439011584097, 
      0.0038667700857165184, 
      0.08824820309008134, 
      0.086282181346101, 
      0.08913981020461766, 
      0.009970037075448265, 
      0.29425881439982426, 
      0.011667779836571432, 
      0.10291480913427714, 
      0.022318506925063146, 
      0.08368737803514403, 
      0.02161034045696915, 
      0.052088470142593664, 
      0.05847922029323633, 
      0.019452018648098264, 
      0.008699202582009496, 
      0.11062005430709115, 
      0.1754966597723651, 
      0.11015792833387199, 
      0.23065609591909306, 
      0.020488693362990053, 
      0.024902354095534096, 
      0.07705446200675464, 
      0.01867887463920548, 
      0.593895946253256, 
      0.2265282970337024, 
      0.12408058120106717, 
      0.009154224113649632, 
      0.3133845862479077, 
      0.06138174024755655, 
      0.16524279386042875, 
      0.005351169124744752, 
      0.10037015978414356, 
      0.2793504202025016, 
      0.28559788978236844, 
      0.026883175834614668, 
      0.034531341071858325, 
      0.01613640049693639, 
      0.035592162249866, 
      0.040354975016902994, 
      0.024593468343874304, 
      0.04633528338276258, 
      0.010885344555402835, 
      0.11428778479550708, 
      0.014559646273566663, 
      0.03151252338793021, 
      0.018052708330633067, 
      0.08495608102257407, 
      0.14401453882393425, 
      0.20285725535090404, 
      0.2571965884520367, 
      0.0033666876771821183, 
      0.012399276576972262, 
      0.05767726729901005, 
      0.08211383275589455, 
      0.29787145225262013, 
      0.07618804998099668, 
      0.007358964207335773, 
      0.04012648882532488, 
      0.004423960479611305, 
      0.044935140206161, 
      0.06320304813117472, 
      0.039056048759402, 
      0.021067769057715163, 
      0.1063303969291214, 
      0.2801128317814223, 
      0.016696789073895216, 
      0.2784528905726604, 
      0.2638951663997858, 
      0.01792377917070602, 
      0.10135127751892482, 
      0.15620951949813267, 
      0.06674247851271059, 
      0.029303008023493053, 
      0.03131338724744817, 
      0.09049956141830914, 
      0.00570949930410242, 
      0.024585959579290034, 
      0.005625772755586162, 
      0.1135876030840314, 
      0.006018640591919675, 
      0.018747871166494776, 
      0.1286834886749845, 
      0.13262700563264232, 
      0.04299802631825623, 
      0.06185958975408425, 
      0.2109716867318899, 
      0.02319666587924072, 
      0.057872543218794946, 
      0.026189628408431833, 
      0.25978926231455135, 
      0.005847260875910379, 
      0.03583984077031508, 
      0.06289485117485495, 
      0.49759500240477145, 
      0.21162598376023067, 
      0.0719705137170293, 
      0.10465995575796135, 
      0.7598649504805305, 
      0.038456823838637626, 
      0.08794214683488442, 
      0.03461270075112693, 
      0.13090368202454153, 
      0.023667203718457427, 
      0.013202613405319821, 
      0.004898785908580996, 
      0.07482063065697528, 
      0.11967385161413747, 
      0.16259063361114856, 
      0.0377421135534271, 
      0.015628054080906516, 
      0.04041397364930232, 
      0.48521757687486844, 
      0.06221574241920655, 
      0.055169142888972865, 
      0.038770833947395895, 
      0.3209222785529202, 
      0.009435547286586144, 
      0.04628245149832037, 
      0.006111575768333835, 
      0.03057680659854148, 
      0.0027345857367938866, 
      0.07673457123381969, 
      0.04392952875882865, 
      0.013836173750559268, 
      0.16932025349662538, 
      0.0072646054646755606, 
      0.13161939588532912, 
      0.4152061314124172, 
      0.27234225812808865, 
      0.11516474034948421, 
      0.2333076395212407, 
      0.06810375919181558, 
      0.0199855165673994, 
      0.02532020710594291, 
      0.04663770047137463, 
      0.00887128368406165, 
      0.05385416239283099, 
      0.5774042474133112, 
      0.049892184263370304, 
      0.1284042822254491, 
      0.1368784373932548, 
      0.07467427097902954, 
      0.004668120279038621, 
      0.029840731250181034, 
      0.0610428399615494, 
      0.030363593849527117, 
      0.40331921851026276, 
      0.127343661785547, 
      0.029429640383510373, 
      0.18350583847778143, 
      0.03776474470590536, 
      0.006831468322160469, 
      0.033668397457342535, 
      0.20475467156850233, 
      0.01156927358926368, 
      0.03772341123831972, 
      0.010844979101109736, 
      0.08855494157667335, 
      0.03297046610090055, 
      0.06824789016398132, 
      0.07338285234561404, 
      0.18092309932526474, 
      0.07673392655152482, 
      0.04578146017991055, 
      0.023068126339129764, 
      0.05812658383271148, 
      0.15597844567753796, 
      0.055143794078473286, 
      0.016886739938463558, 
      0.02472104062849092, 
      0.013147575018338175, 
      0.1512288555000246, 
      0.02076715090575386, 
      0.12880032593507898, 
      0.019546492094648923, 
      0.012383150138751797, 
      0.10990815064912426, 
      0.019372906773207677, 
      0.01293746347349559, 
      0.21872870404656242, 
      0.0372306296157506, 
      0.016515756977706027, 
      0.13448089508267744, 
      0.08299626052104718, 
      0.528599936215474, 
      0.40617263281519334, 
      0.02339750483858158, 
      0.02698003581453985, 
      0.019269532950162073, 
      0.007903232523483121, 
      0.30432946002352435, 
      0.11980996599495464, 
      0.020790881008862967, 
      0.2975438904071833, 
      0.06002272768021302, 
      0.018970089369815406, 
      0.015456422406548926, 
      0.018316611991640905, 
      0.020374547785196057, 
      0.0037132476436715456, 
      0.0797011567188269, 
      0.010667430358627822, 
      0.045974443083578724, 
      0.06727300982508698, 
      0.09820702958529806, 
      0.02616433610795268, 
      0.12069632678240298, 
      0.0544243378103458, 
      0.038468614267190185, 
      0.2189618390051524, 
      0.09844687928588941, 
      0.020680579152294945, 
      0.04271300180084647, 
      0.03263749227490076, 
      0.11859595750724197, 
      0.036909399175554296, 
      0.00406915335661371, 
      0.01905528430906535, 
      0.08630282330118776, 
      0.0390778651031309, 
      0.1779157928698451, 
      0.46378627943683187, 
      0.02706699921883808, 
      0.030147808565849223, 
      0.11809640233008765, 
      0.025379768940287116, 
      0.02429757361032673, 
      0.1195137255134909, 
      0.013894342627286796, 
      0.07856675670188866, 
      0.009958324839406762, 
      0.10579107634068735, 
      0.1675371922381516, 
      0.01758929454655549, 
      0.09037185544748463, 
      0.01675643122592632, 
      0.0038217164320209244, 
      0.15464709788252973, 
      0.4168327215971808, 
      0.026497433107386642, 
      0.10138718020410628, 
      0.08334950854868493, 
      0.009439122709174718, 
      0.015604837035518118, 
      0.0419632265530323, 
      0.011023184036399469, 
      0.036162615188613176, 
      0.01064970339270486, 
      0.056946345911921596, 
      0.004336956642556682, 
      0.7548009900765515, 
      0.08414510585888929, 
      0.005637344480337509, 
      0.21493750481031815, 
      0.056273153603940015, 
      0.017826658466053653, 
      0.40556918607038234, 
      0.25878938440009, 
      0.05932127184990089, 
      0.054322004629284895, 
      0.21077750966327094, 
      0.17136211313404168, 
      0.010290138980349596, 
      0.028360735367636752, 
      0.03711533442653108, 
      0.054277412798961255, 
      0.13187150077531237, 
      0.06072973995269555, 
      0.09705803236619549, 
      0.022050453004867358, 
      0.02484092715231359, 
      0.21145857918690364, 
      0.2731787886436979, 
      0.058842143982163246, 
      0.004102545302815792, 
      0.2721925334177835, 
      0.030887194383824663, 
      0.09104640924904048, 
      0.00966969954228946, 
      0.03441361398306603, 
      0.0437669793906698, 
      0.07784604310254452, 
      0.08139825266032392, 
      0.025671942454544378, 
      0.0127581440496557, 
      0.015823217528313626, 
      0.28876504030965094, 
      0.04288744500232435, 
      0.018261750223140846, 
      0.13358375176923265, 
      0.003862887819576863, 
      0.011213461835957072, 
      0.028887008808830245, 
      0.0058151039215875375, 
      0.004540542824072902, 
      0.013875170619996036, 
      0.035995753406837624, 
      0.008609412293658083, 
      0.00347897317084188, 
      0.09343052442931658, 
      0.02526861445089858, 
      0.17188933425237587, 
      0.026505004651281094, 
      0.08278203196616304, 
      0.017769492869644906, 
      0.020618168307462072, 
      0.029685416655661025, 
      0.4159200172654325, 
      0.11345669626181565, 
      0.128966278985689, 
      0.011423717462133727, 
      0.013190661057523662, 
      0.012203785906143284, 
      0.14123959408380893, 
      0.055931204351723544, 
      0.007516725095372132, 
      0.019088349473418094, 
      0.006479674895478157, 
      0.005449821894647179, 
      0.007646175730553193, 
      0.019525586612275807, 
      0.07374159466219016, 
      0.028110558663722265, 
      0.1918698573202104, 
      0.0772146650528101, 
      0.39613614205298125, 
      0.15154221395816295, 
      0.020748615130547904, 
      0.015515800911521539, 
      0.12337887468083725, 
      0.09633888638973356, 
      0.21196373106376012, 
      0.01425156626329745, 
      0.015435243542869044, 
      0.05561815275760834, 
      0.021556854856029033, 
      0.12124188512866665, 
      0.0037969005652694937, 
      0.029064185282374796, 
      0.05967710964933908, 
      0.11343558360571493, 
      0.16377829396466825, 
      0.08975282494620568, 
      0.18255292719814253, 
      0.15187602277383028, 
      0.016087038718916733, 
      0.1106264950196017, 
      0.021084688967119045, 
      0.0891024323345691, 
      0.021115891104296392, 
      0.008426349988032366, 
      0.012062443886080788, 
      0.15043377816340936, 
      0.40778602466213887, 
      0.052778690596180663, 
      0.03780137432388541, 
      0.01498610871699492, 
      0.4033336029325786, 
      0.032802437329104296, 
      0.13584039335671885, 
      0.02650831263145012, 
      0.022396693064593864, 
      0.015973376836489195, 
      0.603428572610635, 
      0.024412095234356862, 
      0.26826171107568014, 
      0.16920251915825568, 
      0.12024420164152043, 
      0.09092342810962795, 
      0.03669271508820397, 
      0.1183801447556579, 
      0.029430483899775414, 
      0.0078045199294980655, 
      0.007927812225909962, 
      0.06725526262182112, 
      0.04122048638466169, 
      0.05705464700480501, 
      0.004578306930443361, 
      0.02465356984054233, 
      0.02902190230893284, 
      0.02815387614231344, 
      0.03411381609282444, 
      0.17975401619876985, 
      0.012117945488010253, 
      0.03184216768355376, 
      0.07020373675578431, 
      0.027151386353053277, 
      0.0881126366579917, 
      0.007787007038098954, 
      0.023012347324582696, 
      0.02973398228517484, 
      0.10181672515178505, 
      0.04297831709640565, 
      0.10129042804161616, 
      0.03089125249880438, 
      0.013145554159879329, 
      0.013948490706241089, 
      0.09561609523395703, 
      0.01702046643693398, 
      0.11900642053175071, 
      0.059416557070373764, 
      0.34855016224677693, 
      0.04877830384741595, 
      0.08002352277710491, 
      0.0026469248181519157, 
      0.09231579159350436, 
      0.018006126862478156, 
      0.17032653243646817, 
      0.020647314003032147, 
      0.034449356349243405, 
      0.007486111003725336, 
      0.27514512843400313, 
      0.3654958755848274, 
      0.0185400756478757, 
      0.024026229976949007, 
      0.005987220845064586, 
      0.097993909739901, 
      0.12356380134290773, 
      0.02539783662247456, 
      0.01877928479282019, 
      0.12250999622662043, 
      0.09237381648675205, 
      0.024505794275115914, 
      0.024311546096493254, 
      0.06697205167286241, 
      0.03207749881904954, 
      0.5742609168522247, 
      0.11740392753532877, 
      0.02545762341657937, 
      0.00785412228041734, 
      0.03642721940926026, 
      0.11155319519833785, 
      0.02649863212254122, 
      0.02799649350041817, 
      0.09424848820457143, 
      0.029167885931058173, 
      0.007533909673375133, 
      0.058591497535098166, 
      0.0030682293832681863, 
      0.017963674852662006, 
      0.021314290376794814, 
      0.07298436689245773, 
      0.013153865253784806, 
      0.2661812284149392, 
      0.024354019032373768, 
      0.052931515358872326, 
      0.05278799681210716, 
      0.04483410071351675, 
      0.0042301656875329665, 
      0.00731693700038545, 
      0.0289227488034173, 
      0.11687358187693618, 
      0.16456555447387478, 
      0.027396495200046986, 
      0.0046720272134088275, 
      0.2423294768149716, 
      0.026186889841168116, 
      0.08055997355939196, 
      0.02557637261621578, 
      0.07087967499387607, 
      0.007505354850535129, 
      0.23387725474775065, 
      0.0043814743182998845, 
      0.015243246398540439, 
      0.0237381186931459, 
      0.03428801639291402, 
      0.028769891702576537, 
      0.012467188994813756, 
      0.13675893875264628, 
      0.007053687891445387, 
      0.028821565748198844, 
      0.00851846223402236, 
      0.28913051076415514, 
      0.11100361678617059, 
      0.007737615107916837, 
      0.042850159188333105, 
      0.035737109547606505, 
      0.04255957736615147, 
      0.08176032529995529, 
      0.12166196246006374, 
      0.0383823255129448, 
      0.30808575115623393, 
      0.043202945229227546, 
      0.013461774281494431, 
      0.0024290351700852505, 
      0.03823814392689024, 
      0.4187939798402984, 
      0.6146581326584575, 
      0.0209525471699731, 
      0.02554803229877218, 
      0.007596430817022344, 
      0.062020318168643146, 
      0.025613633853942646, 
      0.0160337605969967, 
      0.16848974512797973, 
      0.2558843806295444, 
      0.025311594466190336, 
      0.01990967684840838, 
      0.14722754926782933, 
      0.024019700985039364, 
      0.018998581973187472, 
      0.3614776438386287, 
      0.03440219928062851, 
      0.0596332643366024, 
      0.01927351562109342, 
      0.20578032416097947, 
      0.030322331309598532, 
      0.03639712716168781, 
      0.10316713919037651, 
      0.06238277413391579, 
      0.03254129410960284, 
      0.05483810036487812, 
      0.01893161715284976, 
      0.07602968272804665, 
      0.1894644479870227, 
      0.03101327774738217, 
      0.11256971894886175, 
      0.0769629428076554, 
      0.06897130558518799, 
      0.15196533875597018, 
      0.02571269875734375, 
      0.07060051767120443, 
      0.050056964920095315, 
      0.016843891065596143, 
      0.006223516500256209, 
      0.13215765457927311, 
      0.6265964448577509, 
      0.07254618037764811, 
      0.053616868563630196, 
      0.03822749295895136, 
      0.012798422321987009, 
      0.11179679905040783, 
      0.05534911350523611, 
      0.022809422889171097, 
      0.04518846942722635, 
      0.4994526386399562, 
      0.09994563435233303, 
      0.020079398746191943, 
      0.007135320279668547, 
      0.02687621442782429, 
      0.07382724582956925, 
      0.45561472451629986, 
      0.08573923257471933, 
      0.27589363501078523, 
      0.030276872289637786, 
      0.01990318456971741, 
      0.4573475522041349, 
      0.010540038276787896, 
      0.22066322054942017, 
      0.2116953702783221, 
      0.02490918605526052, 
      0.03763025686108056, 
      0.05806407763953429, 
      0.0740952773093355, 
      0.09298563468939612, 
      0.02517622268292608, 
      0.022082903163786846, 
      0.07079284357236537, 
      0.1400849434720458, 
      0.10006801365739397, 
      0.1602018537958333, 
      0.11096825077666486, 
      0.12445869554360374, 
      0.08579510116473667, 
      0.004624683338172682, 
      0.005982695584986448, 
      0.028337287605688818, 
      0.03842239314634848, 
      0.5033066563278226, 
      0.06393490609123316, 
      0.010669598938963553, 
      0.001963910526592597, 
      0.08935521031186157, 
      0.03335328619841718, 
      0.019760490885737593, 
      0.08898307000965387, 
      0.2350028703505701, 
      0.05567619070994297, 
      0.005118052240793807, 
      0.014334662656243837, 
      0.08018270785291061, 
      0.036182153234220776, 
      0.006432135713052035, 
      0.07261594686080014, 
      0.011618423574708353, 
      0.029581802680818926, 
      0.1581426585888273, 
      0.009972429771437008, 
      0.013114994610463731, 
      0.08297946593119984, 
      0.09622004460979819, 
      0.013042788247872108, 
      0.0038259704838940816, 
      0.13358753132231146, 
      0.22393563573102748, 
      0.03446196317147586, 
      0.43076255340077835, 
      0.07546076785550276, 
      0.00399342062396947, 
      0.09714258884987566, 
      0.0066843450832915685, 
      0.005071061966355147, 
      0.018561117743605172, 
      0.006336096552282828, 
      0.12994565959804652, 
      0.03924510456629871, 
      0.04036366116735646, 
      0.05292151672064747, 
      0.11668767547669284, 
      0.03869137591605558, 
      0.07038398720899532, 
      0.16770372919607943, 
      0.08659793002421179, 
      0.1799475475299598, 
      0.0753687142668616, 
      0.08451021650866936, 
      0.012135431788910194, 
      0.059752432807898374, 
      0.006538789851595652, 
      0.002846571064987878, 
      0.022693368337647186, 
      0.08747971116979747, 
      0.1554166114242515, 
      0.15954510047711065, 
      0.03851481606102966, 
      0.06050692485229516, 
      0.08308341508067113, 
      0.019049012265284618, 
      0.06154910385094969, 
      0.13149547156374172, 
      0.03374831942617403, 
      0.07587274530610888, 
      0.04029597951171127, 
      0.04012303218040148, 
      0.030770646352289717, 
      0.06250776336107006, 
      0.10571201813937697, 
      0.018062146837979194, 
      0.004101477008945834, 
      0.05799790225723039, 
      0.1788051865897142, 
      0.08572325771240887, 
      0.04593209174067679, 
      0.1880199623856776, 
      0.01783596599850305, 
      0.22291840881933012, 
      0.01872598039232379, 
      0.03345305883454284, 
      0.13973780663331353, 
      0.0069345954983033465, 
      0.09674005271046907, 
      0.03837065305372267, 
      0.014638335799510212, 
      0.10139930518926732, 
      0.1290232615140674, 
      0.18872577285269937, 
      0.11008383756532555, 
      0.14725067619252194, 
      0.06995041725603948, 
      0.0347645322023518, 
      0.09584354468956051, 
      0.015690654110494393, 
      0.11182466825240558, 
      0.04263918899840062, 
      0.059348148812561646, 
      0.008934940976429478, 
      0.011063532196352855, 
      0.08530973275460141, 
      0.41914701639519114, 
      0.042584989273498734, 
      0.19773283814943696, 
      0.11043708510017912, 
      0.04679508558925279, 
      0.09799009539690001, 
      0.14986592780387947, 
      0.01801873981094945, 
      0.07672752614301646, 
      0.027085990080430094, 
      0.03100457974354557, 
      0.010282176653191671, 
      0.07617816635947776, 
      0.21793816805708266, 
      0.08062575954584818, 
      0.06402732513542667, 
      0.03943546392047248, 
      0.027250457235997838, 
      0.004568539222446137, 
      0.07486066296000639, 
      0.10579042990988369, 
      0.7424469464042103, 
      0.047363574411310755, 
      0.1368305333373262, 
      0.34364258809665177, 
      0.008427668928046332, 
      0.07040162429743411, 
      0.32936245620353105, 
      0.15067161007940882, 
      0.013158484686245532, 
      0.14401313097888607, 
      0.016636183886772397, 
      0.1032851537327429, 
      0.06372659778475094, 
      0.10549169617573931, 
      0.028341252953017627, 
      0.03576489138315322, 
      0.01650022836558405, 
      0.018029568725514835, 
      0.0848581131544988, 
      0.026596042707193814, 
      0.328925478557987, 
      0.4444836458559714, 
      0.071438600030011, 
      0.01787523071794926, 
      0.2115143309725273, 
      0.006940640947772542, 
      0.02453678895488889, 
      0.11690923063447418, 
      0.010665407013116683, 
      0.05914734506261756, 
      0.022242988641162094, 
      0.08270355603837026, 
      0.2049130799951008, 
      0.028223485130239534, 
      0.10590593377279843, 
      0.036330997066098054, 
      0.029195557402284873, 
      0.03257454240444848, 
      0.1291819250700004, 
      0.2711416781738064, 
      0.010228012201070101, 
      0.2723972318036938, 
      0.013402306141613545, 
      0.07127703893896403, 
      0.0346272617720783, 
      0.0037237031638831337, 
      0.026457419061759725, 
      0.05685389325213329, 
      0.09649568471839365, 
      0.12124275276012368, 
      0.017877439603609182, 
      0.03842990701230484, 
      0.029563166928973705, 
      0.10247572675828293, 
      0.018430824798148303, 
      0.02745600631941393, 
      0.13583127248094215, 
      0.06391474670860094, 
      0.3545526520990018, 
      0.03238750147354231, 
      0.03445583060433298, 
      0.11011418585360157, 
      0.06913747248076516, 
      0.024304077528114372, 
      0.03280752012680518, 
      0.10499557576074373, 
      0.09835645995473027, 
      0.014251684237778537, 
      0.1818713733051913, 
      0.2481004666624565, 
      0.14177221042157526, 
      0.01012913233013176, 
      0.005964455161548471, 
      0.1328368116075139, 
      0.08223873150760928, 
      0.00935436195399255, 
      0.018079656277123272, 
      0.012512506617053899, 
      0.12420671674929468, 
      0.004527679901134184, 
      0.2906661427926502, 
      0.014095200221473356, 
      0.027467151484719135, 
      0.02810745013475699, 
      0.3418074233557043, 
      0.03658218513924259, 
      0.15534320046069364, 
      0.08255727915956833, 
      0.02195299029172527, 
      0.012338786298535381, 
      0.18381044485191556, 
      0.015302510326630705, 
      0.03415327390640346, 
      0.01999089066624032, 
      0.02640658644745527, 
      0.018996494278885622, 
      0.5550624689098457, 
      0.5332908146463827, 
      0.08418774501771772, 
      0.07319600873492951, 
      0.12872793937706017, 
      0.010765309260739748, 
      0.030906914504552175, 
      0.11597371157362958, 
      0.17204381935180096, 
      0.0553767401189721, 
      0.043489711616624994, 
      0.03351155801288538, 
      0.01587736339330109, 
      0.06096256336511499, 
      0.13947687330582373, 
      0.011322232165762435, 
      0.042864355522691355, 
      0.029219860050773643, 
      0.0036352892439979402, 
      0.1033678778323202, 
      0.30422299479133913, 
      0.02015521793144299, 
      0.05032716560532977, 
      0.028040232146403644, 
      0.011246977201360309, 
      0.2090348320428808, 
      0.024193587217632605, 
      0.1463306215768429, 
      0.4601267952054321, 
      0.02321200927316074, 
      0.046042554999660576, 
      0.03959864632116489, 
      0.20578063533423463, 
      0.09055208808843855, 
      0.05809372687303443, 
      0.006258829600619348, 
      0.024870059730913028, 
      0.06814593361217815, 
      0.06356023987113643, 
      0.009890123601165528, 
      0.043217869325260755, 
      0.039453392674047474, 
      0.04448249109635979, 
      0.4401845611675518, 
      0.1290863254899231, 
      0.06607104800982065, 
      0.03441089890033079, 
      0.11464355628134609, 
      0.09626525697762495, 
      0.11882141851130752, 
      0.4471734999861695, 
      0.0726401226267018, 
      0.07852702830401004, 
      0.01185407943703519, 
      0.014803541042779929, 
      0.060173558453296375, 
      0.0114137697035002, 
      0.06376993992509611, 
      0.03603457850737107, 
      0.14752290242556096, 
      0.21695325327167578, 
      0.05197652382429042, 
      0.1942996584506934, 
      0.036218776984752135, 
      0.025265876783265407, 
      0.028305820021063556, 
      0.04150912682990752, 
      0.008041751741387293, 
      0.010057517397605555, 
      0.06406278731741617, 
      0.03813189507602829, 
      0.12365344674818399, 
      0.2857006590426532, 
      0.05059056104091278, 
      0.19444371271102126, 
      0.12918596923914571, 
      0.15711741279878463, 
      0.6597958967861574, 
      0.1929735673208898, 
      0.11402461026352996, 
      0.010885421161453218, 
      0.03492325167445317, 
      0.006557817214572129, 
      0.15797598875035992, 
      0.17938916173650568, 
      0.05768046184366254, 
      0.09309371222810633, 
      0.06144072075004652, 
      0.006639160584381683, 
      0.007134505088533124, 
      0.08967864965716531, 
      0.07571793796929059, 
      0.034358244340507445, 
      0.01599601239681242, 
      0.006888510209821396, 
      0.04670954702746356, 
      0.020200785881143875, 
      0.11085771062747918, 
      0.1604706008142744, 
      0.12558702103354039, 
      0.018272596803594002, 
      0.016464327709885283, 
      0.01106611145524442, 
      0.0035748090283153635, 
      0.06977724866119364, 
      0.04125224690262923, 
      0.09948393130772035, 
      0.12618819902351983, 
      0.009557845579588413, 
      0.017211218126642183, 
      0.08669710520452718, 
      0.00804278221881659, 
      0.3274697603926272, 
      0.16009563155313083, 
      0.024830452151909686, 
      0.08155719665178522, 
      0.2848572853671269, 
      0.005379871241999595, 
      0.12624241564467711, 
      0.09074648369926858, 
      0.17180336274249206, 
      0.2428288065305954, 
      0.09097122269444513, 
      0.18020529150135972, 
      0.11431813788939874, 
      0.01985218195728811, 
      0.06292508131270147, 
      0.10932586491969226, 
      0.4580471672997296, 
      0.21812167225635645, 
      0.5146363241750334, 
      0.01543478284825335, 
      0.007780084080838586, 
      0.036956797724508, 
      0.08442940777137424, 
      0.04766522681739358, 
      0.015621784215856447, 
      0.11238023570401255, 
      0.4889082379887401, 
      0.008672066952183805, 
      0.13524266886170752, 
      0.07743619391289985, 
      0.10811391315428054, 
      0.08135965645983353, 
      0.5196399005825363, 
      0.02931118493714748, 
      0.1736279730822467, 
      0.052939113493450686, 
      0.014576933757921658, 
      0.040101367534672167, 
      0.02760545506622815, 
      0.01781213362925395, 
      0.03666223583313704, 
      0.010034674831569203, 
      0.01862215814164514, 
      0.027222210052350843, 
      0.04842317970983464, 
      0.013125483678037859, 
      0.27322338028066007, 
      0.06523590244710388, 
      0.052884921188100294, 
      0.0831336309942036, 
      0.02238723874902752, 
      0.7350873073743545, 
      0.025639454600532432, 
      0.237312275757343, 
      0.025992494269063107, 
      0.1335890970428405, 
      0.27983794211538676, 
      0.010729339841737687, 
      0.0293308511832292, 
      0.009107949770731195, 
      0.17861133675250102, 
      0.007244010916226891, 
      0.09432161789148992, 
      0.011443692887237615, 
      0.009240109736404876, 
      0.029026639904367452, 
      0.16767896655499856, 
      0.04106028304655862, 
      0.02623905589508845, 
      0.026397341975305744, 
      0.01579066652470284, 
      0.018621441911663116, 
      0.008682654296555868, 
      0.009883965400953475, 
      0.19600279974604023, 
      0.048663405583439935, 
      0.05780559433328993, 
      0.06957396882136808, 
      0.025405310766756155, 
      0.08151663285494745, 
      0.0330115865748879, 
      0.47708413659718274, 
      0.03055406758356361, 
      0.11645699609181064, 
      0.07369277924930975, 
      0.10702217192032118, 
      0.1158699097732311, 
      0.04455352134616079, 
      0.027925143026323183, 
      0.010469677929266553, 
      0.03342020925897656, 
      0.2752898548930617, 
      0.1551243317569635, 
      0.30154104686100813, 
      0.07921142619172805, 
      0.016339008593136178, 
      0.03586760046964835, 
      0.008273762203027014, 
      0.23091253084352814, 
      0.02292838320328107, 
      0.06062148945143605, 
      0.07798005289711644, 
      0.12928217475379955, 
      0.04429856846958422, 
      0.011590536516206782, 
      0.09369334012847809, 
      0.01983876491640532, 
      0.14017409036158515, 
      0.032966767794175615, 
      0.1205540480632577, 
      0.0031026706361959974, 
      0.03877686428036298, 
      0.016665883274797535, 
      0.019102934784477388, 
      0.13101091080141625, 
      0.26117104336919583, 
      0.06122723195161732, 
      0.08245296468338924, 
      0.08756281245663275, 
      0.017707205833385767, 
      0.10275344576815443, 
      0.10471707458940636, 
      0.08259280497461828, 
      0.03160509862390832, 
      0.018354904949638536, 
      0.035471113506814096, 
      0.014141187448747575, 
      0.03534729413988434, 
      0.24631304787196423, 
      0.14929388671255361, 
      0.019985737122277112, 
      0.01655989685527407, 
      0.16374517208641343, 
      0.02373356456236513, 
      0.13639260100626768, 
      0.01554906616183373, 
      0.4755428672130754, 
      0.18713761941338738, 
      0.004782861573698894, 
      0.032530500416687994, 
      0.15993413033733062, 
      0.04151168938056557, 
      0.0324229818524806, 
      0.038812727042106504, 
      0.18803053912557402, 
      0.1368266352567237, 
      0.02670205509752141, 
      0.05008345797379753, 
      0.033544980612686986, 
      0.030820582209773597, 
      0.006687877544708119, 
      0.04070509386289909, 
      0.4633987564046493, 
      0.018312892983789342, 
      0.6748904537513817, 
      0.13414190471450288, 
      0.030819811319719694, 
      0.04922872649553612, 
      0.03549861211181989, 
      0.03700968605826011, 
      0.048757873339737925, 
      0.07887284821181795, 
      0.01375891746741626, 
      0.007413616027737456, 
      0.017297910433513475, 
      0.0946791212873623, 
      0.3032380506804069, 
      0.1401205831197689, 
      0.10240106449599193, 
      0.011724700942729737, 
      0.02610897938447043, 
      0.01634499608922481, 
      0.03426662762616924, 
      0.12306253963707411, 
      0.114736961722788, 
      0.3797349218831673, 
      0.015331532202180708, 
      0.00970111777447577, 
      0.30815980776802526, 
      0.04156791241622009, 
      0.05923435994003497, 
      0.23093601081219411, 
      0.06479704581720687, 
      0.10380417140778898, 
      0.03186356110342687, 
      0.09625059510803893, 
      0.1380900012107574, 
      0.46371410272706554, 
      0.10720763529880821, 
      0.04444448724813387, 
      0.0072989424522492425, 
      0.06332110354030424, 
      0.41796736692382996, 
      0.2910328352246073, 
      0.07844803107446328, 
      0.003930155248144514, 
      0.044096161341405295, 
      0.014632461363650685, 
      0.0342313147459487, 
      0.02239544394854018, 
      0.06198246348079914, 
      0.03134940335657791, 
      0.11027615669588525, 
      0.0056637323530746315, 
      0.034251088200746536, 
      0.018970469734681823, 
      0.015615795871518585, 
      0.16557671971563143, 
      0.31179803011793406, 
      0.020888025273787414, 
      0.09018357611390643, 
      0.08812205994008272, 
      0.09674585991898157, 
      0.02768992854169019, 
      0.012354542540089072, 
      0.3927424132419136, 
      0.019289724771731638, 
      0.07177703470383365, 
      0.017077081199720248, 
      0.02802142309552741, 
      0.005358148619358197, 
      0.13692300082831677, 
      0.005773145491380968, 
      0.01941069711965217, 
      0.012924058088857012, 
      0.03064975560653232, 
      0.017865922782371195, 
      0.004834321003840699, 
      0.015957526748276975, 
      0.042411560621429895, 
      0.005996524437269111, 
      0.21052964031317364, 
      0.01719899050369465, 
      0.16189773593390888, 
      0.383435825383808, 
      0.07308652869425435, 
      0.028078573651500717, 
      0.05605293941895339, 
      0.06268619130994858, 
      0.03705537259562026, 
      0.015561735437847607, 
      0.31825737776363117, 
      0.03377471507029349, 
      0.2103929623368153, 
      0.06272568105398516, 
      0.1450444690560177, 
      0.04962068936380731, 
      0.010803076093105003, 
      0.16309267473690225, 
      0.00917124241463766, 
      0.10562546673655829, 
      0.060559419334514746, 
      0.05335102946460257, 
      0.01006781903203872, 
      0.24153691117527046, 
      0.14080753741035132, 
      0.16875349986564137, 
      0.02172733427607898, 
      0.005100733096379523, 
      0.016677308806351623, 
      0.07453717269285333, 
      0.10125611993371252, 
      0.00745155146221832, 
      0.16986281760193847, 
      0.02168634131484913, 
      0.06395325322453754, 
      0.14438306616302024, 
      0.2788406096325291, 
      0.04660604744994801, 
      0.008004448289962522, 
      0.18771606551016778, 
      0.008920126822643006, 
      0.041715567620193905, 
      0.022522163983426505, 
      0.11487112895549191, 
      0.0385639611438132, 
      0.12230472964314681, 
      0.03657028976202765, 
      0.09116935932383954, 
      0.021694026924934787, 
      0.1138822055326794, 
      0.050042281333919636, 
      0.04573125333589617, 
      0.2729410458056619, 
      0.11832184161883263, 
      0.40225637049863416, 
      0.021481291971510927, 
      0.09306697082434626, 
      0.3131185267679838, 
      0.09957828905958828, 
      0.044895563663074047, 
      0.1569432353064704, 
      0.011350534908587166, 
      0.1124616383326468, 
      0.036475088597547785, 
      0.14548836805145737, 
      0.012794736547516228, 
      0.010999024990960272, 
      0.046226797753936955, 
      0.009428076394127453, 
      0.006047681654091262, 
      0.46289405541410283, 
      0.12650119448376582, 
      0.012181582327821502, 
      0.06733866333624854, 
      0.09950520837052952, 
      0.15132385447621158, 
      0.014069374428219494, 
      0.09745561033223883, 
      0.04024369650099576, 
      0.051205836307883675, 
      0.01652617438119025, 
      0.04306558798456457, 
      0.08888285600312873, 
      0.2752280087604356, 
      0.04328081979372199, 
      0.014906350785170126, 
      0.09795529795114477, 
      0.39044922782199326, 
      0.043415071808680754, 
      0.02540693463158516, 
      0.020803786691677675, 
      0.05214621775542539, 
      0.025061630268744976, 
      0.08456067119670277, 
      0.38073349862368555, 
      0.112878286836534, 
      0.12506940373644856, 
      0.05628317177073692, 
      0.0706379116117236, 
      0.23022879569469362, 
      0.36734629670844554, 
      0.12951978537286782, 
      0.15669302573632554, 
      0.06435371719324909, 
      0.013723265708004752, 
      0.03208640855976424, 
      0.004492719211733977, 
      0.6323527843041201, 
      0.0041521497916289455, 
      0.0032016763059446725, 
      0.0355601944926086, 
      0.03396247170572846, 
      0.010190574487371722, 
      0.3440654507130934, 
      0.0327115667148887, 
      0.38203188159934853, 
      0.1113345027668424, 
      0.10319120733485272, 
      0.20327968750224212, 
      0.026300506344697053, 
      0.003751099785359148, 
      0.01307565858519606, 
      0.08237938982789514, 
      0.02008257935541672, 
      0.032784707754625886, 
      0.24243102798738808, 
      0.04785498986278757, 
      0.17055582363628705, 
      0.2369366347569357, 
      0.08002317213722633, 
      0.030183696590694926, 
      0.05618505856905597, 
      0.4984382847133782, 
      0.060467753491385896, 
      0.05463804024119987, 
      0.2324682977757582, 
      0.007050381003837314, 
      0.00439299018174592, 
      0.013617538441834208, 
      0.06045531603152367, 
      0.017745198127602658, 
      0.03872401925643468, 
      0.11717452485755514, 
      0.018183433082786672, 
      0.01453217550333459, 
      0.01077398429424225, 
      0.010174028621150168, 
      0.034350543105629044, 
      0.026972223350553506, 
      0.030154765999450602, 
      0.028866504135474, 
      0.007599018075722662, 
      0.20041261698612386, 
      0.05127825410952556, 
      0.00589312624655196, 
      0.014970268315126194, 
      0.15718283077536283, 
      0.14215288115185354, 
      0.11812470423876383, 
      0.1545302320636292, 
      0.28681454520817673, 
      0.039670363360443536, 
      0.23699918469944414, 
      0.02094914467995826
    ], 
    [
      0.5317681634784875, 
      0.4599042226600982, 
      0.4203025503542044, 
      0.53510367268521, 
      0.48701614503643614, 
      0.47450478728208323, 
      0.4765597700122959, 
      0.3467740763935381, 
      0.5247148024487465, 
      0.4773640229660225, 
      0.49120786309582215, 
      0.39125597453440364, 
      0.5021708951432065, 
      0.5007577886133355, 
      0.5390981168850902, 
      0.3423374073573364, 
      0.4285891715157648, 
      0.5160550025703786, 
      0.531122124765738, 
      0.5054362694393765, 
      0.4740501299631574, 
      0.49770320800132656, 
      0.47682140641071585, 
      0.5337812598298632, 
      0.5099204131589644, 
      0.47571383706284776, 
      0.4757663386957766, 
      0.5268252032881128, 
      0.47326788917225293, 
      0.5257068607040926, 
      0.4763629812671288, 
      0.39034872996757874, 
      0.4588517816765449, 
      0.49601282061331314, 
      0.5097239699306919, 
      0.45828802538227154, 
      0.31083392058971976, 
      0.4281282980139536, 
      0.3855382816693391, 
      0.4742283002477654, 
      0.4963373835548935, 
      0.5441772286507225, 
      0.5032825984937781, 
      0.48925415782253845, 
      0.4888730235875889, 
      0.4823737831418741, 
      0.5112271882915872, 
      0.5113880848705501, 
      0.4046622882298629, 
      0.5251042682571503, 
      0.5047127327236014, 
      0.5322326215679093, 
      0.49640487384310983, 
      0.49215714408680417, 
      0.4290358659869454, 
      0.21096169005132714, 
      0.2169756189116795, 
      0.5176673917589227, 
      0.49359713679243805, 
      0.4593771352420695, 
      0.4753532115410255, 
      0.37856537105923493, 
      0.392903927282516, 
      0.41961170140580095, 
      0.47315828126890985, 
      0.5255114700063725, 
      0.395750665643859, 
      0.5266016265471978, 
      0.3355691230548512, 
      0.48577546257321513, 
      0.4908710101825431, 
      0.5274984651460325, 
      0.4751393449181143, 
      0.2979048514129814, 
      0.43867595696668876, 
      0.4844041395125176, 
      0.4880073821968333, 
      0.5107263802770232, 
      0.11107264595413005, 
      0.5183543405373308, 
      0.5159729114228588, 
      0.42111902165836285, 
      0.45354263239391446, 
      0.5309971710090207, 
      0.5124850016618413, 
      0.4638038930814855, 
      0.10330224779630574, 
      0.4466358089705203, 
      0.47014860547629034, 
      0.46017971486344345, 
      0.5130993325692247, 
      0.432051001698767, 
      0.5402740772752256, 
      0.5304817944933102, 
      0.5085380151555029, 
      0.4109950664618216, 
      0.5250761802884515, 
      0.44380245134068846, 
      0.48720407932971105, 
      0.4612888676469985, 
      0.344778358865946, 
      0.48866726942327265, 
      0.5000654158053814, 
      0.34676276299215064, 
      0.3940198328549818, 
      0.46128129279386954, 
      0.5291742577852846, 
      0.5336642116154233, 
      0.47604497006040114, 
      0.43954846686149585, 
      0.43308272605796044, 
      0.46699646205664547, 
      0.3973920491007341, 
      0.5198377290471244, 
      0.3658255255426055, 
      0.2835251416590968, 
      0.5117643913540497, 
      0.39549971883256807, 
      0.5017743976923598, 
      0.48466473074767447, 
      0.4862885642095091, 
      0.5167453786233942, 
      0.3990359228733002, 
      0.5077089606217122, 
      0.48385373863639386, 
      0.435272945677798, 
      0.47997010009326063, 
      0.47904323031579255, 
      0.36351821459844674, 
      0.5045420051583458, 
      0.4829184718372419, 
      0.42721885979694835, 
      0.48904129470092544, 
      0.5095492897759946, 
      0.5262542383487286, 
      0.49203011929185975, 
      0.4306183109311938, 
      0.4773955644860334, 
      0.39652875213449934, 
      0.4058236836052267, 
      0.5110859717549004, 
      0.49328399815369833, 
      0.509817527073017, 
      0.39271929698997216, 
      0.369564524220246, 
      0.41313658558215705, 
      0.25019937681096904, 
      0.33155623210585, 
      0.8545782484721601, 
      0.4872056949477391, 
      0.5192419198532425, 
      0.4645673244118434, 
      0.5137891994037389, 
      0.5550324966054468, 
      0.5320517851277794, 
      0.43787116026293066, 
      0.43129857902605107, 
      0.47112086970011013, 
      0.3385040364075482, 
      0.5169535062833406, 
      0.4573340757607299, 
      0.5504475749561061, 
      0.5147815402169372, 
      0.5056604671828677, 
      0.41603551144753886, 
      0.4753743521518722, 
      0.5165576761708351, 
      0.5464212576132926, 
      0.49974612061035883, 
      0.49848047670395934, 
      0.48729718092992963, 
      0.45718875988122915, 
      0.4908192204952327, 
      0.5151264088860263, 
      0.3230912399153311, 
      0.5182296616304276, 
      0.5273069406235866, 
      0.5030406188815544, 
      0.5367973622479854, 
      0.26926033509914543, 
      0.5117443317778327, 
      0.5603049891115742, 
      0.44116575096967897, 
      0.3285616955106741, 
      0.556457947803505, 
      0.3610820063634077, 
      0.5217556500762035, 
      0.3938475482405821, 
      0.4437902761670462, 
      0.5132923725103719, 
      0.3835125255454456, 
      0.5455487624334007, 
      0.5070584529859189, 
      0.34268367768564145, 
      0.5030272282815846, 
      0.4963410286273424, 
      0.512944091805181, 
      0.49780594050962446, 
      0.46488199998106866, 
      0.3453662298089744, 
      0.35973159828521795, 
      0.5255486330912319, 
      0.450672116123649, 
      0.4333715524740034, 
      0.5492671169448281, 
      0.342039993664007, 
      0.4265467228156145, 
      0.550665266820816, 
      0.4716288213354312, 
      0.5211329417599927, 
      0.535898179159079, 
      0.48646316425354563, 
      0.3889387296449318, 
      0.47448692098222106, 
      0.48341553679368815, 
      0.5152455055598113, 
      0.504984236566615, 
      0.4885725754540549, 
      0.3473137738549815, 
      0.42854018043379155, 
      0.48912834069064093, 
      0.5221959605031936, 
      0.45903359540000116, 
      0.4807127913634002, 
      0.4638375952258218, 
      0.5028886123809926, 
      0.4673098709265927, 
      0.5149838968242036, 
      0.4389702911663285, 
      0.48057015098086414, 
      0.4992185706968725, 
      0.4932381678405043, 
      0.22257198567382777, 
      0.5017005580618723, 
      0.5000019774721178, 
      0.5390362119791293, 
      0.4954765898968843, 
      0.38799835429171403, 
      0.5233700824409399, 
      0.4893263574750683, 
      0.4921639655406171, 
      0.5608560392242208, 
      0.4245153351082518, 
      0.30343849390961125, 
      0.3501062316003019, 
      0.478076081737306, 
      0.32212072739153225, 
      0.3118686634178646, 
      0.35828631841374964, 
      0.504246527017529, 
      0.3349418421262456, 
      0.4258152658949164, 
      0.46684015088159053, 
      0.4564568871244524, 
      0.3227241765561593, 
      0.48478559951642797, 
      0.23122094940179583, 
      0.5384677001184888, 
      0.42769409018877663, 
      0.5354978382512744, 
      0.5134500870404184, 
      0.49694565149086256, 
      0.4721247379078837, 
      0.47583808661602095, 
      0.4607511715398957, 
      0.3755919344358508, 
      0.5274933384976622, 
      0.47457786875931807, 
      0.456227219178633, 
      0.5221937224440009, 
      0.43542717888092913, 
      0.46528077463991413, 
      0.5080944128716116, 
      0.4978550890638472, 
      0.5390012893186404, 
      0.5408731248764289, 
      0.551706741607523, 
      0.5075341547317807, 
      0.4816479579733955, 
      0.5069066668577639, 
      0.5403780249089652, 
      0.4983247101805013, 
      0.3197652494552534, 
      0.5023908505709211, 
      0.5069974398825948, 
      0.4783351871154898, 
      0.4783075687367999, 
      0.5145735573647255, 
      0.4345645022586624, 
      0.2010836282888978, 
      0.49573051552607866, 
      0.2110194326626659, 
      0.43311950847343683, 
      0.4881375956480703, 
      0.4348054401281365, 
      0.46816404520288907, 
      0.4533369301719473, 
      0.324601805903274, 
      0.4892579474320688, 
      0.5256009716958193, 
      0.5366754745026693, 
      0.4851019837802518, 
      0.5378772385210244, 
      0.509606061831913, 
      0.5130931697241297, 
      0.5347497820591417, 
      0.29779853284200386, 
      0.4860127029526228, 
      0.3915543441127304, 
      0.5087017020420073, 
      0.5037077047977172, 
      0.5432771168226168, 
      0.5403525038708743, 
      0.47282938064644603, 
      0.4660239319080412, 
      0.35539473274293504, 
      0.5144300685495427, 
      0.4969387353302269, 
      0.5636583631087603, 
      0.4413852087091846, 
      0.5222849072657272, 
      0.5330702223458281, 
      0.49524961315105887, 
      0.5103869434027734, 
      0.47022192132788915, 
      0.5030566439329536, 
      0.4681159753527736, 
      0.47982467880288, 
      0.49680936073250503, 
      0.5281440069489183, 
      0.5277920788839849, 
      0.5372846330084866, 
      0.47119898860330045, 
      0.5000038029221832, 
      0.5235353674930835, 
      0.4925073432097602, 
      0.27015134583464534, 
      0.2712943793654029, 
      0.4935697841669772, 
      0.41822469395827044, 
      0.4739956312635185, 
      0.5456317895015568, 
      0.5416139640381107, 
      0.5285572125757634, 
      0.508642362750389, 
      0.5083084223410066, 
      0.5448289285471064, 
      0.3938839518248546, 
      0.4391707717780921, 
      0.41756313410494794, 
      0.38605122587528284, 
      0.26386440967460595, 
      0.47699800643577456, 
      0.39483686854068234, 
      0.5075102436096204, 
      0.4496840260648792, 
      0.5109590816410997, 
      0.4305743348819766, 
      0.2721418721141213, 
      0.4528613673756687, 
      0.495129324622574, 
      0.515909799133545, 
      0.5015386974151438, 
      0.5089934115557951, 
      0.5344444731920832, 
      0.5110573949312961, 
      0.5372016126138154, 
      0.48403522259886067, 
      0.5265385827951724, 
      0.5449658293018642, 
      0.5165442618754218, 
      0.4191377393439838, 
      0.5389924799249122, 
      0.5164579664870922, 
      0.5315483133746641, 
      0.45112770390890083, 
      0.4487419417513097, 
      0.42680428412077304, 
      0.5295523243681688, 
      0.23864086960166406, 
      0.5160874319920876, 
      0.5661426201369683, 
      0.49120149975574473, 
      0.4803300966265368, 
      0.10702196411119033, 
      0.540266526998791, 
      0.5119978878308755, 
      0.494132422110672, 
      0.4943052448321937, 
      0.5282300164362709, 
      0.4150483951941159, 
      0.4597398392114034, 
      0.5400188756988256, 
      0.547231997369988, 
      0.430405560616357, 
      0.4424588007467677, 
      0.4915174233227763, 
      0.5079028461687897, 
      0.48392837293714797, 
      0.5360087788980374, 
      0.48593284377445334, 
      0.5361362512755329, 
      0.5317492490393726, 
      0.479495240800429, 
      0.505147357036979, 
      0.5184908278631772, 
      0.39935349822466926, 
      0.2780430893904745, 
      0.5005740154517987, 
      0.4715825728216267, 
      0.48324578167308535, 
      0.4834367694155955, 
      0.42820902272731054, 
      0.5143092207962425, 
      0.5129386126891707, 
      0.37392391877070685, 
      0.5335392474796825, 
      0.4060704161763316, 
      0.44449008845236276, 
      0.391186680718733, 
      0.5384670421906576, 
      0.529845290171977, 
      0.506217170008235, 
      0.3147610138270009, 
      0.433816694101325, 
      0.4894639085202047, 
      0.4821994134666411, 
      0.4866530581606713, 
      0.3985503575068616, 
      0.5109568110138983, 
      0.5595734522779019, 
      0.49453658955832985, 
      0.5507889699634546, 
      0.19947696385591965, 
      0.4328033023188058, 
      0.5070092388009004, 
      0.4699820849359279, 
      0.5342520643916948, 
      0.5101445550530498, 
      0.5359755413354415, 
      0.5318450750417283, 
      0.3984966114556343, 
      0.5388730011649535, 
      0.5006918080314952, 
      0.5488836821678034, 
      0.4998253092362406, 
      0.37668253771174676, 
      0.4292696290619215, 
      0.512838111155267, 
      0.23033504775501468, 
      0.53155127656383, 
      0.5105185118276155, 
      0.14163170391421717, 
      0.5291727493369992, 
      0.5064330863753375, 
      0.44950738288846526, 
      0.46585784064006525, 
      0.5132880186503698, 
      0.4875195154588261, 
      0.40143751199443084, 
      0.44904364108091177, 
      0.5393320758624527, 
      0.48540021812271855, 
      0.5401266671540284, 
      0.42775722722551485, 
      0.5143982868072272, 
      0.4942149178037532, 
      0.49239483291353037, 
      0.5239341711745531, 
      0.5278147440873281, 
      0.4540204171556736, 
      0.4818432568431009, 
      0.4741674714011789, 
      0.49145966380885725, 
      0.4398818196482121, 
      0.43022145095008535, 
      0.4943900718760022, 
      0.34106216058273353, 
      0.4212543427992284, 
      0.46891160002221205, 
      0.20333343287065617, 
      0.5558678938331647, 
      0.5146015017094138, 
      0.4772208927466118, 
      0.4505913220081359, 
      0.4703260074438538, 
      0.4771055640378208, 
      0.5377756672215382, 
      0.4431042304785857, 
      0.527451159780567, 
      0.437930936979635, 
      0.47851549750748285, 
      0.5335637647775243, 
      0.5046222337895225, 
      0.5190390577284016, 
      0.5245467231890496, 
      0.4970360179561387, 
      0.38949201180621956, 
      0.5391269782131842, 
      0.4520937780710282, 
      0.38747167319640397, 
      0.4874993515492662, 
      0.5372125363383544, 
      0.3754938599728558, 
      0.484544993308175, 
      0.479023952971215, 
      0.42408900545496, 
      0.4650036458502241, 
      0.4711437679129707, 
      0.5226554765059642, 
      0.5393258465620931, 
      0.5318320957600152, 
      0.5028476952516444, 
      0.394622143328712, 
      0.2786692981127203, 
      0.5458611208717332, 
      0.546451492742367, 
      0.46660370383444655, 
      0.4726827421291436, 
      0.3735035415743064, 
      0.4727042213546815, 
      0.4844630953515731, 
      0.5489411437876753, 
      0.5169388446009077, 
      0.4916976215900936, 
      0.47559293275913467, 
      0.4219835571501539, 
      0.47964378692529613, 
      0.48647752891731394, 
      0.42301177975150295, 
      0.4586921287804484, 
      0.5223565392113242, 
      0.4459978829283051, 
      0.5642603424095999, 
      0.27951049366825953, 
      0.5429729317723756, 
      0.5218393942145095, 
      0.5408572841856673, 
      0.529758185725317, 
      0.5263656320480358, 
      0.5266284249122141, 
      0.5479081612461031, 
      0.4775394458154891, 
      0.5420475812922435, 
      0.5107420255078624, 
      0.5466854271578282, 
      0.551784407020911, 
      0.4927209071469476, 
      0.48799922897662434, 
      0.49491510110753983, 
      0.25127228164129406, 
      0.5366450101086704, 
      0.33801038460229876, 
      0.5360622548429252, 
      0.5000126600717202, 
      0.4150870474393403, 
      0.43038466816129517, 
      0.46328119685622837, 
      0.4250672264209327, 
      0.24296272194097196, 
      0.4284037409543573, 
      0.34808371993276893, 
      0.4412033393359521, 
      0.5288826416055827, 
      0.5236030463882896, 
      0.44745373743461475, 
      0.3855306430692368, 
      0.4845764928527408, 
      0.49681983345318126, 
      0.5022483039626815, 
      0.5064745942487534, 
      0.38488137635716374, 
      0.3606420934635273, 
      0.5089931300278074, 
      0.49339097022026024, 
      0.21416117493800552, 
      0.49939210009486024, 
      0.5194260293901726, 
      0.3859149080730574, 
      0.5244032303718773, 
      0.49980639384900866, 
      0.4622601647048705, 
      0.5027841751556226, 
      0.5562149365988416, 
      0.4642298386545532, 
      0.5633515447268106, 
      0.5379763479657876, 
      0.48574100381243773, 
      0.20973542353534838, 
      0.49976225258042833, 
      0.4970295917977623, 
      0.4924690382273161, 
      0.5038527752538868, 
      0.5445451333852783, 
      0.4857666235661242, 
      0.5260836136172978, 
      0.537890656371983, 
      0.4938417731931508, 
      0.46658694556934666, 
      0.4788707250637043, 
      0.401070261766753, 
      0.5637401585794012, 
      0.5523830940941371, 
      0.4608939430350174, 
      0.39525357226609675, 
      0.5471886356423602, 
      0.4787831348122034, 
      0.2751737236383944, 
      0.4515611870992115, 
      0.4801160045326628, 
      0.41897632422563164, 
      0.49514192974091364, 
      0.49619307650691213, 
      0.35829756848640026, 
      0.48769283901158367, 
      0.49864770748978243, 
      0.4880823433440665, 
      0.5416965600881117, 
      0.5038319682985819, 
      0.3289934320808194, 
      0.4891325702811886, 
      0.34127113153683136, 
      0.41717344448635396, 
      0.5347608846134675, 
      0.4994711005014908, 
      0.38377274691078356, 
      0.4726498208862726, 
      0.44812826958415636, 
      0.46479728435914824, 
      0.5221988271226502, 
      0.5430861250361199, 
      0.292511329537633, 
      0.4220637006731794, 
      0.5165548401911109, 
      0.469795784595174, 
      0.4699900292583261, 
      0.5106865412444869, 
      0.5356118129279717, 
      0.518529257509208, 
      0.4446809430326913, 
      0.4947071835890613, 
      0.5066814255009431, 
      0.5188364061922907, 
      0.2473959028435688, 
      0.5212862360005053, 
      0.5118945045682464, 
      0.513970259225655, 
      0.4440038647315071, 
      0.24435431407307262, 
      0.4883469496868638, 
      0.538135232810752, 
      0.5413001612930635, 
      0.4573942838111894, 
      0.41319175830567273, 
      0.520024759886722, 
      0.4852143116311066, 
      0.5269345580685948, 
      0.4924052049344088, 
      0.5163527136113035, 
      0.4574609850644972, 
      0.35053801031707593, 
      0.4412158887053373, 
      0.2932704751445299, 
      0.47670973066067207, 
      0.27992467856893866, 
      0.2882377422200782, 
      0.42763091156001404, 
      0.43266427880760383, 
      0.387682655872816, 
      0.4660215966921694, 
      0.43047161746393636, 
      0.5169182926306686, 
      0.4966132282282737, 
      0.5600400457290877, 
      0.3666367180977645, 
      0.2642434786353202, 
      0.5332487511309429, 
      0.5607828939359122, 
      0.43448807511354204, 
      0.4042761929669111, 
      0.5276937686083876, 
      0.2798848464164309, 
      0.4608174154943886, 
      0.49348154259673316, 
      0.17865766351406137, 
      0.5252474769336686, 
      0.4235572322121157, 
      0.4995055670555909, 
      0.5353134837783798, 
      0.5349429223487646, 
      0.5177005158015132, 
      0.4983459922258936, 
      0.4734622041065176, 
      0.4574590137980897, 
      0.6785452460909023, 
      0.3870911297300618, 
      0.2886261113962504, 
      0.548764755792062, 
      0.5323704429589647, 
      0.49671410643190633, 
      0.5121793578600478, 
      0.552386042239879, 
      0.49036698218210595, 
      0.518540886912377, 
      0.45898304310912935, 
      0.47229778497855845, 
      0.5561943544983571, 
      0.5399402878998986, 
      0.5519671610431529, 
      0.5146893893743837, 
      0.3453784494499552, 
      0.5607007275484278, 
      0.2210076124693608, 
      0.5151831736155739, 
      0.40704321204310756, 
      0.5443055391398647, 
      0.41510752174253296, 
      0.4674538008235066, 
      0.5048884258979657, 
      0.5132139070500786, 
      0.4835157185978434, 
      0.5211326084964497, 
      0.37979149035820225, 
      0.5426862140307419, 
      0.5147337695086107, 
      0.42062258599285357, 
      0.34128612628929883, 
      0.3392536009549867, 
      0.5466870805951943, 
      0.41542418383152657, 
      0.5018410544714674, 
      0.5335893808074295, 
      0.3670946152167669, 
      0.47422506645148294, 
      0.3015441911880921, 
      0.4948032967761873, 
      0.511105735240871, 
      0.46961768925685815, 
      0.5146486417638308, 
      0.5451252734917825, 
      0.5444028845683888, 
      0.48261505128883564, 
      0.5470279432515981, 
      0.5137823760184357, 
      0.4588254033672984, 
      0.4839498506462737, 
      0.5216335849557593, 
      0.5583305194941539, 
      0.5130975369759235, 
      0.4601288928648973, 
      0.49551150216725975, 
      0.5106757688086725, 
      0.4782562357994232, 
      0.39395940834542714, 
      0.45620777623058206, 
      0.5228107532892693, 
      0.31082497229295375, 
      0.5024105816013786, 
      0.42988476115716545, 
      0.5009659590509217, 
      0.4852908653113035, 
      0.4871045235343459, 
      0.4885299702573414, 
      0.4404534535530906, 
      0.49241780603858465, 
      0.4872712768177425, 
      0.4646221356782982, 
      0.5479709262003132, 
      0.5343037912065929, 
      0.5186760900389171, 
      0.5003902284744706, 
      0.4236883332546181, 
      0.49392756920266, 
      0.5537739155237933, 
      0.19979279915857526, 
      0.512066201886433, 
      0.48378383438597283, 
      0.5378812072649582, 
      0.5120942022466084, 
      0.43056130993508457, 
      0.4702816146321272, 
      0.503065784356199, 
      0.4697596298615802, 
      0.4930439583630736, 
      0.49311064933609816, 
      0.49143880209248797, 
      0.4024130173544997, 
      0.48774838421154365, 
      0.5085977920265281, 
      0.47384656182910323, 
      0.3816007001096101, 
      0.2002690988922004, 
      0.44239965140837634, 
      0.5400662704206378, 
      0.4847879526296889, 
      0.537007376714582, 
      0.5445386938378439, 
      0.50450839515704, 
      0.5300642145805032, 
      0.4540177720365372, 
      0.4224179011676574, 
      0.406489954256798, 
      0.5300172841352668, 
      0.3723605450621128, 
      0.4885310998480857, 
      0.48807196026198274, 
      0.41086591103953785, 
      0.5210306752632278, 
      0.5564281824861786, 
      0.4726434434594125, 
      0.48915643157200467, 
      0.4550568078490738, 
      0.5223940000140038, 
      0.5099835576255961, 
      0.4925351684425216, 
      0.38645018364194494, 
      0.5245141460204036, 
      0.5161165545430803, 
      0.34516325056993274, 
      0.545049881644882, 
      0.4415806704065049, 
      0.2641908131850968, 
      0.5382539621776247, 
      0.5116424595186568, 
      0.49563311706889834, 
      0.48572711667879515, 
      0.5115829879020269, 
      0.5384818778637537, 
      0.3284134154576832, 
      0.40862685424229483, 
      0.3033768983619022, 
      0.4860456726050942, 
      0.4624243216523003, 
      0.5415235394100868, 
      0.5357439396289477, 
      0.43004874939567783, 
      0.4824418976028409, 
      0.44665693654190997, 
      0.49643171453442214, 
      0.4256115596212456, 
      0.4922208409292649, 
      0.546851163835835, 
      0.5328882185990135, 
      0.48056385232454624, 
      0.527574403432773, 
      0.4164905282845159, 
      0.4970972945755008, 
      0.5157594181162728, 
      0.18687113798288432, 
      0.5178370394231143, 
      0.5592533623797489, 
      0.5670600741418228, 
      0.45801168783504004, 
      0.5166566430596242, 
      0.5036148772105917, 
      0.48505126448042873, 
      0.4855311156538289, 
      0.5454266607376953, 
      0.4798738263030803, 
      0.467161506489756, 
      0.5391719039712287, 
      0.43413295120923306, 
      0.5172715129539169, 
      0.4674370338983411, 
      0.4974328091686058, 
      0.48178670436809806, 
      0.5571425399953649, 
      0.5022745231769389, 
      0.5394537827319817, 
      0.5242677035602253, 
      0.5515329181778246, 
      0.4729448349436324, 
      0.4836479244272399, 
      0.18854368553831688, 
      0.5425919334811365, 
      0.5220804175776577, 
      0.4137462793539063, 
      0.46945838153696634, 
      0.5118681226076492, 
      0.47768055884915656, 
      0.5388820813088, 
      0.45553798414708174, 
      0.4999018169519138, 
      0.474818987142587, 
      0.483909825383272, 
      0.42785784974475266, 
      0.12829285495331377, 
      0.5411700613889283, 
      0.5252664454427171, 
      0.5035283054201154, 
      0.4611642523599561, 
      0.43902714277100047, 
      0.46683438169163516, 
      0.5153809446730426, 
      0.4086223678110881, 
      0.3426412401283401, 
      0.5262602674533748, 
      0.5096497392461585, 
      0.5441679576818971, 
      0.45327894598351365, 
      0.5255187758883166, 
      0.5306748129332146, 
      0.5338137641678398, 
      0.4808717103402986, 
      0.41231470725251723, 
      0.4980154943457171, 
      0.5132393311241309, 
      0.5209761361142179, 
      0.412132913599023, 
      0.4421863150191471, 
      0.5439043015590321, 
      0.45669125537662114, 
      0.5176543387912056, 
      0.49382355354125845, 
      0.46439678863362355, 
      0.47170221446365307, 
      0.5285596315073489, 
      0.5139601407629921, 
      0.47987201657652456, 
      0.3597873393187572, 
      0.44554416036109884, 
      0.43835716632598526, 
      0.4931665555192089, 
      0.4613321345112823, 
      0.5554648411149298, 
      0.45694413999688377, 
      0.43205996011199793, 
      0.45900892210822275, 
      0.43954456265557956, 
      0.5171498495033209, 
      0.5466845431383626, 
      0.48906537607749817, 
      0.5158758679246835, 
      0.5150272289927789, 
      0.5245770360240926, 
      0.4478761710692989, 
      0.44942928311225405, 
      0.5219113805547663, 
      0.3485616269667272, 
      0.5199127135824596, 
      0.5509847634463987, 
      0.5487394158948681, 
      0.4748130827497307, 
      0.5154020890530522, 
      0.4550591144734692, 
      0.5208475797509239, 
      0.3026151784838104, 
      0.45480142025561193, 
      0.5519934150533885, 
      0.556552794364692, 
      0.5315356626904038, 
      0.5281057641587094, 
      0.5196153060310621, 
      0.5322192067640906, 
      0.06994423136613198, 
      0.5522512569276966, 
      0.5443741889637966, 
      0.5165131657288412, 
      0.536875340718966, 
      0.4152300933315328, 
      0.5266217837336467, 
      0.5326325113147584, 
      0.537218515095499, 
      0.7767426280579937, 
      0.5035713894502266, 
      0.5041437198935786, 
      0.48917273646150716, 
      0.448842361254542, 
      0.4673174164371722, 
      0.5470697350935606, 
      0.5033077776269524, 
      0.5093363215900566, 
      0.5218554798999361, 
      0.5262335087680768, 
      0.22614159172281914, 
      0.5260810906999701, 
      0.5019130284131376, 
      0.5475265051666262, 
      0.3535363628593269, 
      0.5497248202588993, 
      0.5051524722440917, 
      0.4889426366369505, 
      0.4884579053611793, 
      0.39414533394783186, 
      0.5105050867902915, 
      0.5308429781648263, 
      0.45446514533685123, 
      0.48288626344154434, 
      0.27739937303468537, 
      0.5539751529785137, 
      0.46135306403024484, 
      0.4938874725962043, 
      0.4464245135308777, 
      0.532916556236498, 
      0.533584144024464, 
      0.5082987499947169, 
      0.5442611952500616, 
      0.5311228765130672, 
      0.4778332576011654, 
      0.4992577690431914, 
      0.4973602858322012, 
      0.5494289588718179, 
      0.524939601762753, 
      0.5261618835595362, 
      0.5099680493723111, 
      0.4740906913458368, 
      0.5021621000782627, 
      0.5223550911515521, 
      0.5306612309069119, 
      0.48614832045117884, 
      0.4837959521416159, 
      0.525977437135136, 
      0.47897024632417334, 
      0.5503905749729009, 
      0.4834012898993138, 
      0.5261888956674138, 
      0.5402038288300731, 
      0.5115962735928559, 
      0.4691197183384218, 
      0.5362367649797067, 
      0.3613824531809129, 
      0.3682423645612904, 
      0.5338365947708646, 
      0.5585002263339937, 
      0.5335116188598045, 
      0.5187819175389637, 
      0.4533023241362838, 
      0.33890276809974795, 
      0.4963299799100732, 
      0.4699687051962124, 
      0.42872547794216326, 
      0.46505714893975525, 
      0.45989629299673, 
      0.5548126338386404, 
      0.378438814919917, 
      0.3894336271336438, 
      0.520502446342658, 
      0.5377131145289173, 
      0.4563908233209851, 
      0.512407578685175, 
      0.5447295563336653, 
      0.5659729803203384, 
      0.5353447138327275, 
      0.5543418097573906, 
      0.48979554437444384, 
      0.47381163047969016, 
      0.44704579493685254, 
      0.5273590977502141, 
      0.44730754483278834, 
      0.4915555477982, 
      0.5062656615288792, 
      0.5249622933728773, 
      0.5319712547659428, 
      0.5106458768072722, 
      0.5295627693323934, 
      0.45432308490204765, 
      0.37276163655380884, 
      0.5372534463746286, 
      0.462172110046852, 
      0.5526527566897171, 
      0.45694780581272737, 
      0.44665488266366626, 
      0.49144416682458486, 
      0.3927915427433119, 
      0.518485878190676, 
      0.4463633029476451, 
      0.5194428459086764, 
      0.505034232858243, 
      0.5043980571564652, 
      0.4919934262782613, 
      0.4802008871329462, 
      0.49952014930811484, 
      0.5449757882054325, 
      0.5425808791790016, 
      0.4079500485239803, 
      0.4906738366339572, 
      0.5286652424852695, 
      0.5392136493590985, 
      0.462921712740925, 
      0.5123308764378446, 
      0.45527492125357216, 
      0.463243302667672, 
      0.4719666080563323, 
      0.5072712332847533, 
      0.4671181832960581, 
      0.35784153164050814, 
      0.4537008655954094, 
      0.3993614963274324, 
      0.49341023921613086, 
      0.23585500281340882, 
      0.5257336850503719, 
      0.4509097371923421, 
      0.24927567794107933, 
      0.5143666869570637, 
      0.5396082120518144, 
      0.5380668773095826, 
      0.43902273750058135, 
      0.5483652327072835, 
      0.5283175704580972, 
      0.4706903081218092, 
      0.33895868930695844, 
      0.37922578616315644, 
      0.4354336701528254, 
      0.5194579681326651, 
      0.46948730594656485, 
      0.4152528240659537, 
      0.47658301401862113, 
      0.5319644946506603, 
      0.29604846132145274, 
      0.5202298304649842, 
      0.5309248043881697, 
      0.3807348453459774, 
      0.4764625142152937, 
      0.5465367392153161, 
      0.4079158839778996, 
      0.3957774357962942, 
      0.4721564177316326, 
      0.46289671027027696, 
      0.540622374395198, 
      0.5340387824146288, 
      0.169783140305417, 
      0.45431462141410334, 
      0.5084012829781946, 
      0.5106010672166906, 
      0.5170826952679803, 
      0.4365520960923217, 
      0.48729290528074526, 
      0.46352334730728845, 
      0.5226449480650993, 
      0.47487998302580026, 
      0.48785509912320485, 
      0.5238828445155076, 
      0.5656367721154473, 
      0.4625142357776137, 
      0.3272048980309465, 
      0.47011702716680603, 
      0.5572828345688323, 
      0.5405834461069849, 
      0.4615062285630616, 
      0.48285626524778325, 
      0.5285094336195625, 
      0.235042548899308, 
      0.3449947781529621, 
      0.5544394791480542, 
      0.5344523177653271, 
      0.5172038840443076, 
      0.40780909486774786, 
      0.5316641747310377, 
      0.48192172900228, 
      0.5417264761673805, 
      0.4738115552563311, 
      0.39662194573699894, 
      0.17752655314759563, 
      0.5149440100620112, 
      0.5194930073408535, 
      0.5179775174958052, 
      0.4041727139492804, 
      0.339771054818838, 
      0.3882322173048054, 
      0.5021137979492287, 
      0.5210168562568209, 
      0.37010138523441743, 
      0.47834887821747835, 
      0.44081360930570485, 
      0.531712741185404, 
      0.3721103530068461, 
      0.4698842295076945, 
      0.5010880734660879, 
      0.4451959915190117, 
      0.46523150407540736, 
      0.42074915448530664, 
      0.3525506441663566, 
      0.28452228427857407, 
      0.31273211793015704, 
      0.5386083415610524, 
      0.524747894335014, 
      0.49335154147686033, 
      0.5049745504700887, 
      0.4386370717069108, 
      0.3886682778871001, 
      0.47773608257156747, 
      0.4575048687821699, 
      0.5446869926676341, 
      0.528298173276673, 
      0.4861375494671546, 
      0.3278316769011117, 
      0.5130410069225817, 
      0.5164780315681374, 
      0.46992832681869523, 
      0.4512805316640867, 
      0.5043134559167208, 
      0.49605452810031286, 
      0.5660694861317442, 
      0.5176289740415608, 
      0.48076333683961, 
      0.47582143259167914, 
      0.5285072161656277, 
      0.49681004159777425, 
      0.5482391616101724, 
      0.3105662125239504, 
      0.09752523824520465, 
      0.49932128341648474, 
      0.5495104197023768, 
      0.4499182938043338, 
      0.5541500159671727, 
      0.5403068723897451, 
      0.5162939569688375, 
      0.5503319875658775, 
      0.5579618944675424, 
      0.4597548181872374, 
      0.5140505355634265, 
      0.4101550500417135, 
      0.5241909342330971, 
      0.5160232222383802, 
      0.49150507905742286, 
      0.5206555313607625, 
      0.488258143165154, 
      0.548491432889373, 
      0.5596675256606598, 
      0.45865765972509054, 
      0.5163327009667187, 
      0.4565882047541606, 
      0.5223048654060132, 
      0.41636307174043513, 
      0.41961786146919505, 
      0.2001643724167207, 
      0.48588842031207935, 
      0.4510615947094801, 
      0.5229751989139311, 
      0.3687571944959081, 
      0.5554372736923806, 
      0.5047291706069185, 
      0.53672412206649, 
      0.5391039194078036, 
      0.4029693902768435, 
      0.4781936170773338, 
      0.4784514804583112, 
      0.5576048664405044, 
      0.28331970662614764, 
      0.5369757267989949, 
      0.3708381098398342, 
      0.47815204108105347, 
      0.5510214230123126, 
      0.3270748986816164, 
      0.50355525739278, 
      0.5513496952572365, 
      0.4406840292959031, 
      0.524465031261349, 
      0.5052582925757891, 
      0.5187399700672783, 
      0.32571741608509863, 
      0.5279379075806218, 
      0.5278655204863711, 
      0.46664829014136294, 
      0.47227619023812184, 
      0.5634890445185905, 
      0.5476766808408008, 
      0.5157103948709882, 
      0.4739427632856304, 
      0.5292099764064436, 
      0.5367337296126575, 
      0.5381243499522321, 
      0.44716543564973776, 
      0.5370198836956701, 
      0.5395940299724602, 
      0.5029562608724465, 
      0.4693724338772258, 
      0.5170465140065817, 
      0.3731124874175641, 
      0.44574256207742924, 
      0.16972937109824818, 
      0.3989337390684965, 
      0.4982772141731581, 
      0.4511417803457145, 
      0.5395552751029313, 
      0.5458819652811807, 
      0.5189237733371204, 
      0.5406213921379918, 
      0.45359345536562523, 
      0.46327813049283434, 
      0.5186102326782687, 
      0.31435901967916163, 
      0.3600080889466212, 
      0.44503617342195884, 
      0.5269422972907294, 
      0.3658863662118787, 
      0.5105833947637617, 
      0.49849358598816007, 
      0.4752222337051682, 
      0.5618254121431342, 
      0.46386612256029924, 
      0.5445292759070341, 
      0.42211545016002117, 
      0.5146802436089054, 
      0.546365103249532, 
      0.5038561147347866, 
      0.5426942693750834, 
      0.35327791073787557, 
      0.324017533613972, 
      0.4828913910527253, 
      0.42760752423917253, 
      0.5530828380111239, 
      0.5345585571055327, 
      0.5489768660830754, 
      0.4934578580014703, 
      0.48122274458389847, 
      0.502792035820022, 
      0.43386330215804436, 
      0.4285324207332481, 
      0.517817070196907, 
      0.5434064517044821, 
      0.5459951180387793, 
      0.2752084518289694, 
      0.5339510641774274, 
      0.531161843442787, 
      0.4892680382255815, 
      0.4106588832815451, 
      0.5151822780688075, 
      0.49778791797036936, 
      0.5484590727710921, 
      0.4039121469138263, 
      0.4734237988744492, 
      0.5077712338416723, 
      0.5051705548863816, 
      0.5085371186226487, 
      0.44141676788188006, 
      0.3298563658155998, 
      0.5519462861728625, 
      0.3488694722630195, 
      0.3893947133398013, 
      0.42388813759016297, 
      0.475948823921102, 
      0.5137811454084844, 
      0.5347635713012991, 
      0.291794859081347, 
      0.42734283933739015, 
      0.521498981850329, 
      0.2571455931309786, 
      0.4862638257036003, 
      0.533739347729243, 
      0.5129473652979805, 
      0.5114700578519442, 
      0.4686397892767345, 
      0.511627717822306, 
      0.4454052830590285, 
      0.5531773057539486, 
      0.43115803977555495, 
      0.5355498997571984, 
      0.5458829666888834, 
      0.4800020952583488, 
      0.40219193590827923, 
      0.499145262112649, 
      0.4311614262469567, 
      0.3347683560970958, 
      0.47989452866078924, 
      0.5208809293301201, 
      0.5321973058573186, 
      0.4067680528746646, 
      0.504835968466019, 
      0.4276542344698441, 
      0.5068150296232926, 
      0.5343500635423577, 
      0.46016518195075745, 
      0.5200100869110422, 
      0.5525118055192848, 
      0.46136785786055845, 
      0.2377680949990035, 
      0.5300939414315593, 
      0.4579226078223749, 
      0.4444628907810941, 
      0.38273899713797066, 
      0.5429643746993295, 
      0.4695471742830095, 
      0.44013112023639595, 
      0.2542687478108451, 
      0.27987392940318084, 
      0.47778442157450773, 
      0.5153924646356381, 
      0.5282831283801229, 
      0.536186589909563, 
      0.482912262437692, 
      0.5525907025715728, 
      0.5298932650615586, 
      0.4675922064009956, 
      0.5331917825419212, 
      0.5525226550262528, 
      0.33010042435921644, 
      0.4405076810190702, 
      0.509410889052665, 
      0.5113170296371357, 
      0.49109900894698594, 
      0.44300582370326913, 
      0.5349820569867751, 
      0.41981136837377864, 
      0.4945062121476616, 
      0.4867012327806102, 
      0.47028506453583196, 
      0.4356335377330129, 
      0.5359249851733673, 
      0.4972197986907978, 
      0.544077146788946, 
      0.4339222197698601, 
      0.4451942594735502, 
      0.26699258796484693, 
      0.5043417084519981, 
      0.5549679184702785, 
      0.536516529654705, 
      0.42812200988735716, 
      0.4975556744980261, 
      0.5565194376478967, 
      0.4502749333485991, 
      0.4869997957254104, 
      0.5116593897854048, 
      0.44857737132810566, 
      0.5382873713189321, 
      0.5415092907534599, 
      0.5048961023433252, 
      0.5114506518688187, 
      0.4912171481299058, 
      0.5411711662196014, 
      0.5530354846941109, 
      0.3992254838508696, 
      0.4540365320018492, 
      0.521256457753033, 
      0.3540935268371115, 
      0.4626032823916739, 
      0.3575042122815636, 
      0.49398033006702546, 
      0.4088806548914552, 
      0.44389985848175395, 
      0.3275014761726828, 
      0.5353099705053187, 
      0.544140037798524, 
      0.4514706099842742, 
      0.3949847614659161, 
      0.4951864450061072, 
      0.5386987603860363, 
      0.4734652105923675, 
      0.4949207412718331, 
      0.47682593445335275, 
      0.4500195840179677, 
      0.4965372013290458, 
      0.5264263404942207, 
      0.3986106971319818, 
      0.5038508506886747, 
      0.47425617137549037, 
      0.5290752000773431, 
      0.5231824775225511, 
      0.5655365788755319, 
      0.11347967929502706, 
      0.5291623042520635, 
      0.536887225673026, 
      0.49717394246146873, 
      0.4915225249202496, 
      0.47095587762192975, 
      0.5380838872683942, 
      0.4891117045901366, 
      0.5155620194432976, 
      0.45047831316848747, 
      0.4903870167052074, 
      0.4693936926366124, 
      0.4414959387975745, 
      0.500868758584583, 
      0.5213148436522025, 
      0.5252139926854871, 
      0.5184641831418076, 
      0.5601230857056471, 
      0.44449263256415517, 
      0.38163804074307217, 
      0.4522242629940649, 
      0.20644026887222627, 
      0.4245709049610406, 
      0.5099707647774698, 
      0.5375584226102706, 
      0.5290255679588957, 
      0.5464201620626871, 
      0.5590685832905393, 
      0.3074934115602984, 
      0.5080444268609852, 
      0.3370648514119158, 
      0.41562560241957386, 
      0.45025004092990994, 
      0.49700656559431533, 
      0.46149565175582186, 
      0.5562216885910357, 
      0.5042034867575342, 
      0.40627744390686016, 
      0.5015407931101956, 
      0.5168575008807972, 
      0.4940314256768779, 
      0.5567467635390221, 
      0.5431688103810176, 
      0.5045283938313492, 
      0.5189974385607898, 
      0.43243509464281055, 
      0.1966867557926526, 
      0.4470913670205884, 
      0.4180832885212574, 
      0.46322325086172134, 
      0.24300946281709562, 
      0.486909563091551, 
      0.5051512003058088, 
      0.5405706236343355, 
      0.5613694067836739, 
      0.5192159102898927, 
      0.5054054541959526, 
      0.5583903114385372, 
      0.555202786895644, 
      0.5505546881282204, 
      0.5259361608415657, 
      0.5078415605658216, 
      0.5484578670731804, 
      0.4524326227400654, 
      0.412917675803348, 
      0.3597334567527317, 
      0.550246571893574, 
      0.5429688303773408, 
      0.5643011653360543, 
      0.5016069970367474, 
      0.545552086769732, 
      0.5141198991523325, 
      0.5456307191079252, 
      0.4715274808823148, 
      0.3600147254844021, 
      0.545558919056316, 
      0.5196880206000635, 
      0.3757585339061006, 
      0.48518855865832894, 
      0.4568149740234694, 
      0.547534193612356, 
      0.4085376987737377, 
      0.517125118185767, 
      0.5334925278143496, 
      0.5165920796940968, 
      0.5009343482811575, 
      0.4020407620500975, 
      0.32675949689143957, 
      0.3504272928248154, 
      0.209345074015561, 
      0.4259411206786441, 
      0.5215127250116023, 
      0.42430536040578937, 
      0.5125981703717376, 
      0.5258215454678579, 
      0.16677616756398492, 
      0.565776136442124, 
      0.4511741881148759, 
      0.3867618616828988, 
      0.4506271071645152, 
      0.5593990270254162, 
      0.5120012756835998, 
      0.5527656619855388, 
      0.45387881597850643, 
      0.5403981415364493, 
      0.47037138948133905, 
      0.42267644500963286, 
      0.5549393436168907, 
      0.4791691943612152, 
      0.29129028355053327, 
      0.5126012786280982, 
      0.485011931973106, 
      0.521214961129973, 
      0.5250380191928111, 
      0.5198012851970575, 
      0.49280808158770895, 
      0.38354332510090033, 
      0.38691932958427355, 
      0.45993803515057824, 
      0.47332987025933904, 
      0.5281808326228223, 
      0.46161162251812626, 
      0.45634174734059535, 
      0.28639472790950943, 
      0.5480889026021502, 
      0.49799596099131616, 
      0.5111848128136144, 
      0.5557669097552994, 
      0.5572098503862275, 
      0.28118998503892034, 
      0.4413599066506431, 
      0.39651036661247235, 
      0.4827514548389002, 
      0.5035792507851022, 
      0.514869002993765, 
      0.5369953443160128, 
      0.5203456066196455, 
      0.5539924901293983, 
      0.4401383708197693, 
      0.4873119710606856, 
      0.4864776950066015, 
      0.1660252107527748, 
      0.4975583844799327, 
      0.3732539048069483, 
      0.33235834492626437, 
      0.534816978376531, 
      0.5381972915725193, 
      0.44286855093291255, 
      0.4613104135027488, 
      0.44978268227618, 
      0.4872469063348756, 
      0.40469203011835037, 
      0.5161217674116176, 
      0.5046645138151361, 
      0.5419647242944837, 
      0.45742879254318247, 
      0.5101579153302037, 
      0.5612312830284271, 
      0.5226184505529156, 
      0.5249522177084365, 
      0.39505887748185536, 
      0.5611494197729847, 
      0.5553372901872731, 
      0.5348853636138213, 
      0.3839635681074406, 
      0.5337973903160381, 
      0.4133958363987266, 
      0.40335476171892065, 
      0.4952339466148461, 
      0.505651971721426, 
      0.5215070008655692, 
      0.5020575875371294, 
      0.4822262878847283, 
      0.5031845099690415, 
      0.4815302879127594, 
      0.42240654001694916, 
      0.3582343425210068, 
      0.47253183199062165, 
      0.5360058345525731, 
      0.40679157965908497, 
      0.48231480794206105, 
      0.5155730345207553, 
      0.37581566162147995, 
      0.4318439047590794, 
      0.5275752140104782, 
      0.5051144063382828, 
      0.3476409550634247, 
      0.5224856816409416, 
      0.49389102740581836, 
      0.5205169049350474, 
      0.47857853136307726, 
      0.46800808973212576, 
      0.4337353982891987, 
      0.5402394283248655, 
      0.4924396928795811, 
      0.513913773193418, 
      0.3784596193248301, 
      0.48682602637086386, 
      0.4838474337613339, 
      0.543484057540057, 
      0.521806433227944, 
      0.5147439413301201, 
      0.46652053574854824, 
      0.44721654840370917, 
      0.510991889079084, 
      0.4745277372291311, 
      0.5011495434381841, 
      0.5017188550173856, 
      0.5182701409118462, 
      0.5186394177377044, 
      0.5299373434267441, 
      0.5229750942137744, 
      0.4217698723622582, 
      0.3940969744043289, 
      0.5218118364729334, 
      0.5282280350362742, 
      0.4481258483180614, 
      0.4363568555204065, 
      0.45266941710959563, 
      0.30954255985620177, 
      0.4710693719934798, 
      0.46667689720910444, 
      0.526235609476305, 
      0.42007465281315554, 
      0.3608769250870497, 
      0.5370122038550941, 
      0.5108814541947904, 
      0.41258956019929804, 
      0.5464630297978823, 
      0.548066006152273, 
      0.5327616984690218, 
      0.42013845349398327, 
      0.3932290713509591, 
      0.5555164714716793, 
      0.4939015229463283, 
      0.42435689566797313, 
      0.5309577822593479, 
      0.5075367285924942, 
      0.465641264701278, 
      0.5518571680324873, 
      0.49735723998589254, 
      0.43329383371448427, 
      0.5091483231826255, 
      0.5525540258108792, 
      0.433747117490474, 
      0.4936663120105999, 
      0.48116242634351725, 
      0.47104503551646415, 
      0.5393137028159285, 
      0.5344164590134657, 
      0.5094396281314516, 
      0.5347658747072084, 
      0.5082345013183359, 
      0.37968333338711696, 
      0.45846216317147137, 
      0.557637091478764, 
      0.552334856778396, 
      0.47596970919441484, 
      0.3510656294506032, 
      0.4840382666476255, 
      0.54444945627565, 
      0.5580966224188589, 
      0.5276255283722389, 
      0.4882359165578066, 
      0.3967881979086477, 
      0.5428278194626135, 
      0.21309703380203, 
      0.5543303117486603, 
      0.33455810058470337, 
      0.47990628778312716, 
      0.34316080163760326, 
      0.47972225633746385, 
      0.4777693396242475, 
      0.48315248038555475, 
      0.4164571294395784, 
      0.5252699259962337, 
      0.4915486511578138, 
      0.4827060295863553, 
      0.48803174013775397, 
      0.551033646969515, 
      0.49488772091925254, 
      0.5254711300872047, 
      0.5482650987762094, 
      0.4408567673354053, 
      0.4808117516156158, 
      0.49702747281914894, 
      0.506121123972817, 
      0.49325043465984547, 
      0.45699960609269585, 
      0.41452212041621206, 
      0.4028422428676127, 
      0.55750784100324, 
      0.45984353670900785, 
      0.5539000054644599, 
      0.5188602978543501, 
      0.5217331281937035, 
      0.4621362029890329, 
      0.5361956096338374, 
      0.5494368990024103, 
      0.5265728685915905, 
      0.46461539521097195, 
      0.4904514927406091, 
      0.4996357713386319, 
      0.3012081931269823, 
      0.3023843881578615, 
      0.37683736035648224, 
      0.5076094117098714, 
      0.4981523468662251, 
      0.5341001006269859, 
      0.46422509886313096, 
      0.534401951195273, 
      0.5569613377862622, 
      0.4791801708256014, 
      0.4949757753045062, 
      0.5228506575174522, 
      0.5406358608091879, 
      0.4295594554098727, 
      0.5354995069779025, 
      0.541764318875047, 
      0.45326868231309403, 
      0.49363343578065405, 
      0.4073405271471067, 
      0.49177379012586625, 
      0.2951631517231135, 
      0.39051615082162683, 
      0.43631504845952745, 
      0.16608021547928123, 
      0.5450779927242682, 
      0.48785102608029013, 
      0.5069773974386035, 
      0.5140229563122862, 
      0.4915488501689261, 
      0.4508528968462427, 
      0.5189019988275647, 
      0.5381105564831723, 
      0.4622796151391658, 
      0.5301284020271235, 
      0.5294471909071826, 
      0.5249997826845821, 
      0.5431739427457037, 
      0.43568643074719055, 
      0.4179112963587336, 
      0.5449535649266357, 
      0.4069202189463258, 
      0.5467078161868048, 
      0.5126032232901984, 
      0.4051284073595178, 
      0.49613883106909185, 
      0.5147453971961145, 
      0.4332802983733374, 
      0.5056482323788574, 
      0.5038580514970366, 
      0.5271548481332438, 
      0.7462497423710355, 
      0.30459799723212844, 
      0.298888439794443, 
      0.4626890731795534, 
      0.461970322280613, 
      0.37488083796758137, 
      0.4822137325543603, 
      0.4936610602564554, 
      0.4375020121202617, 
      0.19062457127569704, 
      0.3696547733827, 
      0.40728491471559003, 
      0.5149934297265896, 
      0.5524459412565935, 
      0.49610787542318385, 
      0.5101494446724519, 
      0.39530026793076906, 
      0.4413373995442927, 
      0.49064299817774193, 
      0.5412942814227297, 
      0.4217278469476098, 
      0.47725425852567255, 
      0.42236777961009714, 
      0.5452015529943715, 
      0.5551486559280094, 
      0.5448248071634108, 
      0.3518879013447753, 
      0.4499153607085654, 
      0.4626942278076095, 
      0.10331311572244593, 
      0.4330576322239067, 
      0.486793899364781, 
      0.5082918636935133, 
      0.44480240643378666, 
      0.4372108552866524, 
      0.549276009282039, 
      0.3803901301944722, 
      0.5571456976792862, 
      0.44446444663877127, 
      0.546177530141698, 
      0.522139252765131, 
      0.5182540970345394, 
      0.530908815187682, 
      0.5261528533619054, 
      0.5011071552742073, 
      0.4910276694701051, 
      0.5413397797091308, 
      0.559293660351742, 
      0.4802494482392819, 
      0.4822362281364014, 
      0.5135894577992988, 
      0.32825373142348785, 
      0.5578024384281969, 
      0.2431094406914021, 
      0.5255784409257084, 
      0.5017572261952381, 
      0.4481163141707404, 
      0.567364026993191, 
      0.4245373888609537, 
      0.5490984175870639, 
      0.14756833367635133, 
      0.5294982194062277, 
      0.4235493985729965, 
      0.4961122405848382, 
      0.45436532225059695, 
      0.5007590237377674, 
      0.5341072509145101, 
      0.5416012379759801, 
      0.30694823299700885, 
      0.4032329320032602, 
      0.5070439765922314, 
      0.519612858987443, 
      0.4404057703745258, 
      0.5139813644624682, 
      0.3594197265841365, 
      0.5030720607245255, 
      0.5438366064325162, 
      0.5582403123341779, 
      0.3889292567064078, 
      0.5246967287516872, 
      0.4691540832790126, 
      0.5432586197626288, 
      0.48339233737284554, 
      0.5472131040608562, 
      0.46786150252190023, 
      0.483971418802557, 
      0.4863392556857486, 
      0.29120270499111395, 
      0.36569470821958333, 
      0.44464817105229243, 
      0.4985712304105118, 
      0.36807517114792476, 
      0.4398392131706404, 
      0.49799866213646726, 
      0.21439928879379308, 
      0.17539445916289353, 
      0.5330030274197443, 
      0.5284401145768147, 
      0.5645874448462832, 
      0.5196230196801211, 
      0.5102028996742873, 
      0.3515745396558076, 
      0.5226760538618427, 
      0.31423149008215373, 
      0.5678501483587377, 
      0.4420579973504127, 
      0.16038531261688366, 
      0.47627592057653206, 
      0.5415712972799227, 
      0.5190448152891334, 
      0.27105877742251827, 
      0.3964004923367088, 
      0.5340152461550696, 
      0.5571398596013037, 
      0.5229657517050877, 
      0.441259973051521, 
      0.5378089731816417, 
      0.5254299009914032, 
      0.3972256095658287, 
      0.5554109263280335, 
      0.5343929959905919, 
      0.5449622707532861, 
      0.536034428931242, 
      0.3852313880239043, 
      0.35722559166992673, 
      0.5363031329430639, 
      0.5574429257813651, 
      0.47241431586565075, 
      0.5361327663762262, 
      0.32773973438091936, 
      0.49735082521823, 
      0.50384219664529, 
      0.32175884598209425, 
      0.4061457718145875, 
      0.4954079065928939, 
      0.3136827456440109, 
      0.47768429278587987, 
      0.49442816320666505, 
      0.436203262594336, 
      0.49206613873304034, 
      0.47556649205902723, 
      0.5341271092220451, 
      0.41066944965782126, 
      0.4524845399269844, 
      0.5454847571807361, 
      0.44032268578658956, 
      0.4811532562943138, 
      0.5582353077481184, 
      0.3540555651507952, 
      0.5221727727072433, 
      0.36767946657178197, 
      0.48009297598412, 
      0.5481090339109895, 
      0.476415382231896, 
      0.5404187512563079, 
      0.4261305877850718, 
      0.4915562096183294, 
      0.4151959676211871, 
      0.5385506301382806, 
      0.4934148560180809, 
      0.5389180170997337, 
      0.47160848520972454, 
      0.5572961573108727, 
      0.5287778657251669, 
      0.3487159728480025, 
      0.5022216639877484, 
      0.4937149405668446, 
      0.4639116107124042, 
      0.3119614284292031, 
      0.40100915899377965, 
      0.4404251029758886, 
      0.5196655618316992, 
      0.4496511264455122, 
      0.5674800787095837, 
      0.5323401769424219, 
      0.551015253267069, 
      0.4612157119513194, 
      0.5671325255564726, 
      0.5320939897527693, 
      0.5488887186369945, 
      0.23906574506393952, 
      0.5113421928833377, 
      0.4883793489607856, 
      0.4289587162354452, 
      0.5616703181123212, 
      0.4703922386014972, 
      0.34510304969833494, 
      0.43309689541931506, 
      0.22732989344276353, 
      0.5370844375064686, 
      0.5242251641936324, 
      0.5158511538937406, 
      0.4940756029647251, 
      0.46207227498910713, 
      0.5141455589084578, 
      0.502819252685681, 
      0.45963376442322756, 
      0.4639845376131176, 
      0.5309616989669155, 
      0.5936324616323007, 
      0.2248227247687316, 
      0.48287935954528005, 
      0.513939375553026, 
      0.5353404443187277, 
      0.3933032216693817, 
      0.5491078163667868, 
      0.3505881161903793, 
      0.48150498789404045, 
      0.43725715909317603, 
      0.517533173173419, 
      0.45688702235550804, 
      0.5231397282573327, 
      0.5454294260814005, 
      0.5550323336813909, 
      0.5176590306748141, 
      0.5689346934251979, 
      0.5149360528217992, 
      0.552735724109917, 
      0.49467681080187076, 
      0.5537469518512338, 
      0.38195479975872976, 
      0.5104955234988084, 
      0.34133266907296533, 
      0.5533274561913525, 
      0.46728796925286453, 
      0.4152023603089116, 
      0.531590938224938, 
      0.5524252511327915, 
      0.5103092810956223, 
      0.44276737231481844, 
      0.532246786639678, 
      0.49947101027670454, 
      0.5617993472187771, 
      0.5163128057087067, 
      0.4628890116593956, 
      0.48643730497421966, 
      0.5085100683973168, 
      0.5331732701609729, 
      0.48512412837326707, 
      0.49608131094864477, 
      0.5356695745555522, 
      0.4417239174921167, 
      0.4335888248901928, 
      0.49372683696079234, 
      0.5355827246461267, 
      0.5545128552982961, 
      0.5136201737719461, 
      0.5133064729781989, 
      0.526960063801081, 
      0.5438755868811987, 
      0.4912403285706064, 
      0.5224240552405198, 
      0.36484378827346525, 
      0.5161975788405458, 
      0.4713192073197802, 
      0.501744567702073, 
      0.442318941445728, 
      0.45048754660761453, 
      0.5468099739134642, 
      0.4677057979541428, 
      0.4735612880457093, 
      0.5435025372849431, 
      0.4490118034110713, 
      0.5345667772153171, 
      0.30753222923889384, 
      0.5603385739608711, 
      0.42482503378845415, 
      0.4300658117898562, 
      0.28213399302461944, 
      0.5136393093319748, 
      0.49613110878082267, 
      0.4831166732790008, 
      0.4200307496156449, 
      0.5205064392229161, 
      0.5513112277774497, 
      0.39974099349833414, 
      0.548338016998297, 
      0.48442703816269805, 
      0.4319413937249196, 
      0.32782165085688975, 
      0.5016113929979344, 
      0.46417163349284757, 
      0.516170511764337, 
      0.48144164092332237, 
      0.5031400897538105, 
      0.5496199416690498, 
      0.5449455327022021, 
      0.4864593014793036, 
      0.5109477590214484, 
      0.3276854398565227, 
      0.5248334704398371, 
      0.4889753683469496, 
      0.5247801029025593, 
      0.8003220816661363, 
      0.46166570860725176, 
      0.5504160154060387, 
      0.4588241081482564, 
      0.5004741601240533, 
      0.49001323874734465, 
      0.510876217606382, 
      0.48803629061087433, 
      0.34452470529382395, 
      0.5009786979310163, 
      0.5397209313149024, 
      0.49333042842294517, 
      0.47562564668252266, 
      0.47361731853802447, 
      0.5161059429806247, 
      0.5193504839773971, 
      0.5386724242918167, 
      0.4019028953170559, 
      0.5517445567411383, 
      0.44864873504109015, 
      0.5180885554444874, 
      0.5580357555813386, 
      0.4752104872787709, 
      0.2732052785435887, 
      0.5569848536896284, 
      0.49718253251005695, 
      0.3974712829719823, 
      0.5235329706164339, 
      0.5408101302315934, 
      0.5068202568683294, 
      0.4703698135730648, 
      0.5426687821004029, 
      0.2982950210895006, 
      0.3296730623721913, 
      0.2951713454164709, 
      0.5240776784056279, 
      0.5215241297838097, 
      0.526127703312573, 
      0.5173580611625049, 
      0.5610003812468215, 
      0.5083508419058426, 
      0.3949941527607166, 
      0.4142624372943507, 
      0.48789768795445376, 
      0.5054850912820816, 
      0.48889788675548373, 
      0.553351697219187, 
      0.5515406097202694, 
      0.4195772742075515, 
      0.38995558605418595, 
      0.5482482850682072, 
      0.4343725452658971, 
      0.3341324577037829, 
      0.548515926291908, 
      0.25124958067276265, 
      0.5390421113186086, 
      0.4764668117047304, 
      0.48834296644967706, 
      0.5028007043619782, 
      0.46282991395009954, 
      0.3758464315812606, 
      0.45737890080076743, 
      0.41216585252879984, 
      0.5365257124953874, 
      0.551433583509262, 
      0.1579822787005951, 
      0.5474349820368264, 
      0.46642342396302466, 
      0.4750390961156357, 
      0.5368029867610706, 
      0.47717174793253164, 
      0.5570982501723826, 
      0.5133785288026833, 
      0.539338079407662, 
      0.42990604687564266, 
      0.3674171975603006, 
      0.39483580816931363, 
      0.2756953745381444, 
      0.3153437193656456, 
      0.43591551348348007, 
      0.5195278703617907, 
      0.5408622651912391, 
      0.4681744562882201, 
      0.504751834998169, 
      0.4443993986704362, 
      0.46233768757273686, 
      0.5191370389376883, 
      0.39190995436197285, 
      0.5025270094126651, 
      0.48392708661663403, 
      0.44524715191054687, 
      0.4265603126233781, 
      0.3435292389480428, 
      0.34568520665035446, 
      0.4874862483310399, 
      0.544671638237327, 
      0.3419945891881064, 
      0.4195854061330757, 
      0.44065605859471635, 
      0.5028022828245239, 
      0.3719827604846813, 
      0.5092802517412716, 
      0.4004375723601589, 
      0.4127759025015617, 
      0.502882224604244, 
      0.5254570845120263, 
      0.552436480181258, 
      0.6402828678359367, 
      0.4840046471417837, 
      0.42138199547052874, 
      0.4141583177553915, 
      0.5453171972202225, 
      0.5424233963356027, 
      0.4450620043153172, 
      0.5125208386153666, 
      0.4608973200784324, 
      0.5567868357551087, 
      0.5294611978484354, 
      0.5537376056267015, 
      0.5429222144190089, 
      0.425184463869352, 
      0.4211283923025593, 
      0.546814621550826, 
      0.17648124512379382, 
      0.535122514881559, 
      0.492976546507877, 
      0.34454914606382403, 
      0.562349674076338, 
      0.5127051935669916, 
      0.12274038939038229, 
      0.5613310973707463, 
      0.5450348215382772, 
      0.5493453371976758, 
      0.567924637462278, 
      0.5043346516550153, 
      0.4778950040066742, 
      0.4294585320027479, 
      0.3695736839362918, 
      0.4949107381360879, 
      0.49096921699898904, 
      0.5379300245330413, 
      0.4591206230969699, 
      0.37789680606014725, 
      0.5181969068445296, 
      0.4830584789792707, 
      0.4809971956524881, 
      0.565221507347015, 
      0.5588217421052422, 
      0.5179672755019922, 
      0.4638238737916654, 
      0.249548115777476, 
      0.5221377996739052, 
      0.5384568261235664, 
      0.5496610991295325, 
      0.4178895745744966, 
      0.5480254596806855, 
      0.31573297569883524, 
      0.40374106690883393, 
      0.49267312177439804, 
      0.48819770681883307, 
      0.5372219131006981, 
      0.4250222151850899, 
      0.4545701231495744, 
      0.47172112960113105, 
      0.45134075299204, 
      0.5659928094149734, 
      0.47523879296487126, 
      0.5320280034540575, 
      0.5346105581610807, 
      0.512696101124594, 
      0.5415431359278555, 
      0.496005645329577, 
      0.5449106273192189, 
      0.4817151447164055, 
      0.5627803286022041, 
      0.47550244834265204, 
      0.3227051856593915, 
      0.5613846275024645, 
      0.5419842175515027, 
      0.4894500560803172, 
      0.5157299440640097, 
      0.31572798968385213, 
      0.16785179812285933, 
      0.4947892173742694, 
      0.530806138401189, 
      0.5192091833992272, 
      0.5199239838475962, 
      0.511927961381661, 
      0.47855886746058435, 
      0.5132346599549713, 
      0.5146473016216268, 
      0.5272481364129705, 
      0.5411799708233269, 
      0.5573795119633307, 
      0.4991611138227632, 
      0.32525397807666967, 
      0.5394274913803093, 
      0.5153910979869633, 
      0.5409576104020399, 
      0.517941366006456, 
      0.5541753867179949, 
      0.5421469947613571, 
      0.5364023658280745, 
      0.548283477285581, 
      0.3981651985620302, 
      0.48652744858500835, 
      0.47079643349085837, 
      0.4920548410948373, 
      0.26182734149662323, 
      0.49447630254662805, 
      0.4945655841487937, 
      0.5010381621218282, 
      0.5419811670530208, 
      0.43636737376494666, 
      0.37022198321956373, 
      0.5068033204385796, 
      0.48476347754080157, 
      0.5187879300799252, 
      0.5580024045863949, 
      0.5293789504219676, 
      0.5441255037192486, 
      0.3116968860253353, 
      0.5145134787934815, 
      0.4844240732125563, 
      0.5273510300839154, 
      0.45761862106836115, 
      0.5325474739224414, 
      0.31399892529862955, 
      0.26074091088922696, 
      0.40958321351367033, 
      0.4576952348047183, 
      0.4854088109849102, 
      0.5563495942737191, 
      0.4487205250683292, 
      0.5224401429145642, 
      0.39268972071833047, 
      0.4400332310909771, 
      0.5306756026335646, 
      0.5563571462319702, 
      0.4676835686511504, 
      0.21494093069293543, 
      0.5026562366230783, 
      0.4480198919830006, 
      0.553147515450952, 
      0.2500481470461884, 
      0.40184894947789485, 
      0.4849758084335985, 
      0.5204721301043408, 
      0.326691810229455, 
      0.49501686775518483, 
      0.5019285140235735, 
      0.48399116480125287, 
      0.49402755337642495, 
      0.47230336104133525, 
      0.48765398154722833, 
      0.5081273964792794, 
      0.5392190869790023, 
      0.5493737534999096, 
      0.4895594073793778, 
      0.4942297043010267, 
      0.4080806163067795, 
      0.3955876464857814, 
      0.5307594743320175, 
      0.5009710332877266, 
      0.41226925120321334, 
      0.5594932574044095, 
      0.1933943897802466, 
      0.4929840557117942, 
      0.3368375193261442, 
      0.5459414780736833, 
      0.5189630720579603, 
      0.28721022354868486, 
      0.4729032089354727, 
      0.5640217629776237, 
      0.5536837232826335, 
      0.12457241278008582, 
      0.36028984446275325, 
      0.4610742873120182, 
      0.43053831652338126, 
      0.5313960310382149, 
      0.45227180814213797, 
      0.4986442899023177, 
      0.5275137629126886, 
      0.5394031214343341, 
      0.5074368028838525, 
      0.49635523703328144, 
      0.5094225926268215, 
      0.5135921647767098, 
      0.5389318472247022, 
      0.5541131725105818, 
      0.34751790782168507, 
      0.4898306966371048, 
      0.4370143943770986, 
      0.5161907486673095, 
      0.5007220759858431, 
      0.45322680127437476, 
      0.5228464871941636, 
      0.40935036056858537, 
      0.5061874771516925, 
      0.5160590980715216, 
      0.4987748904569587, 
      0.5359704238818529, 
      0.19744507629748478, 
      0.4907574531445534, 
      0.49003396683608785, 
      0.5074455837760283, 
      0.5155798930103963, 
      0.5540516444691552, 
      0.5477278738540982, 
      0.5267997776815692, 
      0.5281928463738059, 
      0.4898778250812309, 
      0.5053393511588335, 
      0.21949920811909712, 
      0.5325646159724622, 
      0.5448820258563477, 
      0.47982977153457124, 
      0.5493759692230603, 
      0.495249676694688, 
      0.528354563971493, 
      0.5442509358479453, 
      0.4734515843388477, 
      0.528493998546558, 
      0.47261583481644254, 
      0.5572157572938877, 
      0.44954981233708785, 
      0.17390205739071987, 
      0.5012518009780715, 
      0.4700864155622355, 
      0.5135556267865111, 
      0.5656282401831926, 
      0.5334898788953976, 
      0.5500773711467403, 
      0.4618996841538775, 
      0.46017621863485597, 
      0.5454966421191446, 
      0.5347800802194305, 
      0.5537499514549401, 
      0.5144495683657202, 
      0.5286471082794691, 
      0.49726824117260254, 
      0.5439428512360469, 
      0.5609382949720049, 
      0.4925987311059138, 
      0.4833383276960157, 
      0.5191448907585755, 
      0.4608354765788961, 
      0.5216229336348283, 
      0.44265915264551575, 
      0.4880440001010133, 
      0.5153699321455946, 
      0.31106976928237035, 
      0.5117427990477171, 
      0.5601316875261604, 
      0.5326076571041747, 
      0.46990458962442605, 
      0.11072409781367906, 
      0.4855291751933777, 
      0.5379487768454132, 
      0.5502361972623008, 
      0.5237586576489198, 
      0.538635354217822, 
      0.5204598397622298, 
      0.3917273806021677, 
      0.5307949354186345, 
      0.38010057725929064, 
      0.5003236226220162, 
      0.4650663253749103, 
      0.4710170413795227, 
      0.5110116363410608, 
      0.49608882391212195, 
      0.45429708956834824, 
      0.48476972454066297, 
      0.46265604294598234, 
      0.5469589825894567, 
      0.5619391732995106, 
      0.5481493358988341, 
      0.46289891906854685, 
      0.47300969155733713, 
      0.4878233691674269, 
      0.5197685332731691, 
      0.563016582553068, 
      0.5418213591796875, 
      0.465881468363357, 
      0.4513909548143376, 
      0.5558779935750715, 
      0.4741441595721594, 
      0.347775166091175, 
      0.46933214944122004, 
      0.4218934695208838, 
      0.11979326950837202, 
      0.4493329639536471, 
      0.466277257438324, 
      0.5149806903256188, 
      0.48316734263419175, 
      0.5106447565069602, 
      0.5006463143876297, 
      0.5435093726208726, 
      0.5603273765193505, 
      0.5147615765921434, 
      0.4383233645123842, 
      0.5571698756033812, 
      0.4464568626074354, 
      0.3098587558266535, 
      0.5591224263230631, 
      0.5388398605511285, 
      0.5073415721456846, 
      0.44991259146490986, 
      0.3879069778115402, 
      0.4520732307546977, 
      0.4556879813473634, 
      0.4131926769436695, 
      0.47642241069495417, 
      0.5681961265802945, 
      0.4591903933271547, 
      0.46654310545045313, 
      0.5668750346278549, 
      0.43467397546325787, 
      0.10314703285666875, 
      0.19965634835638685, 
      0.5628700923411188, 
      0.4893001226694421, 
      0.46018890976761356, 
      0.46822820083173744, 
      0.513220717503052, 
      0.3960162311569861, 
      0.5184668788059271, 
      0.5644329431399476, 
      0.48544996206731167, 
      0.5071216361625343, 
      0.5024147769900018, 
      0.47667341843943245, 
      0.5096727427194029, 
      0.533968913106416, 
      0.30421358938830523, 
      0.4590162733745247, 
      0.8259413602123724, 
      0.5525416166957701, 
      0.5300594582528361, 
      0.49654751165447353, 
      0.53860444864008, 
      0.3797698675368325, 
      0.5661683916616366, 
      0.3834871148825266, 
      0.4148635581125955, 
      0.46576204348164624, 
      0.5652458805693592, 
      0.5303038224459931, 
      0.4750793628478688, 
      0.5312889844862232, 
      0.4978890974338791, 
      0.5507423707825211, 
      0.5139297343888882, 
      0.43753609820059935, 
      0.4203902312288218, 
      0.3881649586022058, 
      0.5134597543824856, 
      0.563768389423428, 
      0.361708436235225, 
      0.5031601984442676, 
      0.5193413770530841, 
      0.5287528874923759, 
      0.5494366226391212, 
      0.4583744133414943, 
      0.5181093998205393, 
      0.5029986720033045, 
      0.5491168675049938, 
      0.5321393744922174, 
      0.3999060739478192, 
      0.479873361280166, 
      0.4642907540340933, 
      0.5133578137471958, 
      0.4209284341475275, 
      0.5246307490968095, 
      0.4861191400645887, 
      0.5596604916974508, 
      0.5475022134544975, 
      0.480761049762717, 
      0.3556262778848557, 
      0.4358308235959605, 
      0.5013734336417114, 
      0.4237898531552146, 
      0.41466674272389664, 
      0.4521643692941681, 
      0.4156323263995514, 
      0.5009147584057633, 
      0.43997428347637807, 
      0.5409674435492602, 
      0.37626977316427596, 
      0.43120127005494685, 
      0.46033487722951777, 
      0.5282109387412778, 
      0.5248943260247827, 
      0.5501032410337139, 
      0.474967027150454, 
      0.46937332939238563, 
      0.35098871282712835, 
      0.43177539386380215, 
      0.4439723468676179, 
      0.5363001534606987, 
      0.4605931315641418, 
      0.3812334013725622, 
      0.5431000122187225, 
      0.4952055790089217, 
      0.4090417012468133, 
      0.428750348882877, 
      0.4752559709154951, 
      0.5282558876331928, 
      0.5418274715828386, 
      0.254079707999617, 
      0.4038336803044258, 
      0.5242046447235735, 
      0.5505702658346513, 
      0.4805765693504917, 
      0.544700105288291, 
      0.5345859897305105, 
      0.4735647742279693, 
      0.5312541105279684, 
      0.2697999481479529, 
      0.3314311629145429, 
      0.49604589197002535, 
      0.5059376831886324, 
      0.5348682561617726, 
      0.5681877950041013, 
      0.4541992696016159, 
      0.46563438863115064, 
      0.5262985301264499, 
      0.5002650900376046, 
      0.4835822664925841, 
      0.5249374215331492, 
      0.47393557614011506, 
      0.1272738089395788, 
      0.5261409693223312, 
      0.48736902431406115, 
      0.4408884421054798, 
      0.39959213597707477, 
      0.5215666603228735, 
      0.4391757796036798, 
      0.5529107438254087, 
      0.41444701422151675, 
      0.5536317048174731, 
      0.5221768519032212, 
      0.4445522556579362, 
      0.39781969103861675, 
      0.5603941183686567, 
      0.46391404226043464, 
      0.5193938777328228, 
      0.3886837099154358, 
      0.47218003672580683, 
      0.5300932600739121, 
      0.24599676641881113, 
      0.49681532764815484, 
      0.4808498988842237, 
      0.538338761344341, 
      0.36741887499428366, 
      0.42941077566648445, 
      0.5046313042576385, 
      0.5447657249819173, 
      0.12538109835444378, 
      0.5553554449277546, 
      0.5660656245486899, 
      0.5472145712455657, 
      0.45988503775183914, 
      0.5059246254118558, 
      0.5541686958656148, 
      0.5574361253438954, 
      0.5133546005937313, 
      0.485460204436361, 
      0.5292955303284849, 
      0.5197060032627339, 
      0.2920201287968936, 
      0.5018116521555421, 
      0.5242126274771098, 
      0.46383122076487704, 
      0.3549605565176329, 
      0.4913704654038366, 
      0.48725616049755444, 
      0.5672414440548625, 
      0.3745952153700187, 
      0.37305759137086625, 
      0.40148532480297167, 
      0.5507969837539345, 
      0.5039514666125678, 
      0.5107915480004673, 
      0.5009277995737174, 
      0.3777346405367205, 
      0.5425229607105935, 
      0.32527332852845736, 
      0.47347297484856216, 
      0.5247856043864207, 
      0.4273925598890238, 
      0.42726924734708555, 
      0.3049410507982193, 
      0.35128374001474927, 
      0.3091035273187872, 
      0.567595605131513, 
      0.5249409573003503, 
      0.5368666042092278, 
      0.5267002438811861, 
      0.5124037724723182, 
      0.37286092383046715, 
      0.45324560623971477, 
      0.5052969288675478, 
      0.40817895676388644, 
      0.5259154466335947, 
      0.4291248045139281, 
      0.5175542021026646, 
      0.5220920380072501, 
      0.4786539084101661, 
      0.46847368451854626, 
      0.5564920591462995, 
      0.4615219794514452, 
      0.39495264120558793, 
      0.1821641113575358, 
      0.4773660201737801, 
      0.5584985379477421, 
      0.5551708731936569, 
      0.5424682692851129, 
      0.45704371822538425, 
      0.5057091900768774, 
      0.5195972866759797, 
      0.48209305467148544, 
      0.5190685927854147, 
      0.553520823005635, 
      0.4142831147873847, 
      0.3849892391847751, 
      0.3855912475930613, 
      0.49202151871414346, 
      0.46454382512875914, 
      0.5034309828329286, 
      0.5675717727998241, 
      0.4746849621846627, 
      0.4185881384661948, 
      0.4872087707810206, 
      0.5608535519877308, 
      0.5313025163634684, 
      0.3791728672682272, 
      0.5207424235961946, 
      0.31741277501868514, 
      0.22016507240956876, 
      0.5472963362501004, 
      0.5147450037073866, 
      0.5565690123445663, 
      0.54259259869239, 
      0.5263665090883698, 
      0.44773313999275743, 
      0.5240701438273381, 
      0.4899843733259737, 
      0.5639384301081144, 
      0.3843502882990831, 
      0.503248813532378, 
      0.4731032134805816, 
      0.5045596679815586, 
      0.5594056391356391, 
      0.5279451880494539, 
      0.5089868344982229, 
      0.4614059575572219, 
      0.5305429304336013, 
      0.48639897213143296, 
      0.45140550896916926, 
      0.4646284156326181, 
      0.5217775790003621, 
      0.5087133033757841, 
      0.4964629061864137, 
      0.49516855247580105, 
      0.49596133076910115, 
      0.3470032181453408, 
      0.5284147730790109, 
      0.48517707329024634, 
      0.3516472767234295, 
      0.5541831674852111, 
      0.48959262123353153, 
      0.5588804904247796, 
      0.4959364338586661, 
      0.5316083329403171, 
      0.5460889389943733, 
      0.5518311365261016, 
      0.5682404965324368, 
      0.5419437797860581, 
      0.4992404183613328, 
      0.43543909216982213, 
      0.34766942401016093, 
      0.3914685724185138, 
      0.4943055039645063, 
      0.4978438295310776, 
      0.5340684089966017, 
      0.38624347407664067, 
      0.5131707889273766, 
      0.5230353541649269, 
      0.47466485978788764, 
      0.25857954927903526, 
      0.3920823453259195, 
      0.557597493645779, 
      0.5409752229542968, 
      0.4807029107594411, 
      0.464620429687849, 
      0.49529299670258725, 
      0.2937638820904794, 
      0.15341917468675548, 
      0.4505282653776889, 
      0.3089928199013497, 
      0.5438825020680627, 
      0.3453368837509396, 
      0.49629208308334505, 
      0.5356512166218089, 
      0.5335767382898472, 
      0.5192469594873119, 
      0.3613244919540264, 
      0.5021019251108044, 
      0.5173999952924268, 
      0.45677082814479164, 
      0.4603569247669655, 
      0.3418334607485687, 
      0.5286246855193483, 
      0.5198012504212901, 
      0.5497076897065406, 
      0.49482881426837655, 
      0.4141695535921962, 
      0.5431293164436592, 
      0.46631565081703, 
      0.3778446328314498, 
      0.40023104251983416, 
      0.5488164432588342, 
      0.34630865016855156, 
      0.49904011636213214, 
      0.4384594860204211, 
      0.5132735467390278, 
      0.5062601614709483, 
      0.5536276266926595, 
      0.44730490796924655, 
      0.4125771274496575, 
      0.5658094484760683, 
      0.44466792961956336, 
      0.48019595136198145, 
      0.3514089760905363, 
      0.4742691854585094, 
      0.5401815854138311, 
      0.5074768353462986, 
      0.4495863507966488, 
      0.5150340379982139, 
      0.4619150100468645, 
      0.47530433304834124, 
      0.4136866198029853, 
      0.3624278824615974, 
      0.18719700789253782, 
      0.38468377223971967, 
      0.44263253420892745, 
      0.5441427675156166, 
      0.369839822210959, 
      0.24873842015247044, 
      0.5389081614114231, 
      0.14606921853284915, 
      0.20049968135340993, 
      0.47032101631614925, 
      0.30598821534094467, 
      0.5291786522693117, 
      0.4721908596163242, 
      0.5069465770398739, 
      0.523711715987835, 
      0.45602815074540665, 
      0.5645413134302524, 
      0.5369698419341571, 
      0.476766254642094, 
      0.5266352838188564, 
      0.5193162766999998, 
      0.4322867207722962, 
      0.5262418182514075, 
      0.3022725767458561, 
      0.5335770113628544, 
      0.19600836349749526, 
      0.5278744368454308, 
      0.42499324368825664, 
      0.4985119321794356, 
      0.5442876717086973, 
      0.3675697478757441, 
      0.4765372792064752, 
      0.5351021218976062, 
      0.49805799949521606, 
      0.5595156871388944, 
      0.5646856343482669, 
      0.5115877534271662, 
      0.4986978805293102, 
      0.5044546409073857, 
      0.4011655874902326, 
      0.41905484572831936, 
      0.48594823222914874, 
      0.5050672836739216, 
      0.4568322297892258, 
      0.524249853828585, 
      0.45503819914070176, 
      0.24343217701654357, 
      0.42276027533767874, 
      0.5626332636293893, 
      0.27335594804107183, 
      0.5387890270592989, 
      0.5358879487559608, 
      0.4666080210508381, 
      0.5223035563557504, 
      0.39342574467184943, 
      0.46407574819877423, 
      0.3087932686243493, 
      0.27013876568969775, 
      0.5473992120854153, 
      0.5329670163858642, 
      0.5243319087635356, 
      0.511569606167452, 
      0.38557505725019064, 
      0.5156373602244274, 
      0.5251753085635471, 
      0.5273466929725283, 
      0.5532806999696533, 
      0.5410410920859176, 
      0.27720672365165777, 
      0.3175445171800475, 
      0.551398146310431, 
      0.4812645913342918, 
      0.5613818173126077, 
      0.4451963256301166, 
      0.5430808711285937, 
      0.5236360565913035, 
      0.5137644818939422, 
      0.41907761546965894, 
      0.47516748243087753, 
      0.37937227971374954, 
      0.3782484099306838, 
      0.5668046529735121, 
      0.5062450592618793, 
      0.4876344010909749, 
      0.482045028353054, 
      0.54790320060985, 
      0.35052367896199527, 
      0.5306921964997344, 
      0.5261615309798642, 
      0.49101161929884657, 
      0.5485677323821977, 
      0.5174892433350187, 
      0.5284914671395643, 
      0.5356077094172498, 
      0.5512052467568249, 
      0.531689628619142, 
      0.4682390972789144, 
      0.4150930128263695, 
      0.45238295879310997, 
      0.41715319436662884, 
      0.48617889815935317, 
      0.547664796504446, 
      0.4411873083423316, 
      0.5270800679307043, 
      0.5682903432204133, 
      0.5571115989716244, 
      0.536706717204738, 
      0.5315463112640857, 
      0.5337004948146805, 
      0.5541151076773008, 
      0.517558540060033, 
      0.3858789653897278, 
      0.5118286023506554, 
      0.5186582846990744, 
      0.460274271315699, 
      0.469521205088005, 
      0.49051268078287097, 
      0.5332094202145635, 
      0.46508314294457737, 
      0.46158591382473696, 
      0.45813472170663433, 
      0.5425750589780998, 
      0.3057536094069266, 
      0.5250472186473493, 
      0.4496597632448293, 
      0.5529810850274305, 
      0.46286918653864717, 
      0.5524734506272578, 
      0.5070613975007461, 
      0.4852042684968317, 
      0.5185360949110522, 
      0.5274447375619336, 
      0.43945236235084456, 
      0.3816222398761479, 
      0.43964564615085966, 
      0.34097587032746834, 
      0.5514892550990479, 
      0.5552234151094523, 
      0.47020386140476506, 
      0.519113577698755, 
      0.1988105535603666, 
      0.3310716402831414, 
      0.42726355655969633, 
      0.5420565147498028, 
      0.2450945527753558, 
      0.48299958679575755, 
      0.3894719072086258, 
      0.5390382376946717, 
      0.4487354546988048, 
      0.29403780686858144, 
      0.3091843927149996, 
      0.5569790525111245, 
      0.563137596034327, 
      0.5477714880219949, 
      0.5056797422465578, 
      0.5679728220477003, 
      0.5158327833279333, 
      0.4965466288845453, 
      0.5325480290001602, 
      0.4360689711692859, 
      0.5227855537975572, 
      0.5102008864084332, 
      0.5494343713863277, 
      0.4630098513529865, 
      0.410194109218965, 
      0.3644269648474167, 
      0.4072113171680559, 
      0.5365447220759593, 
      0.5251612721165878, 
      0.48585571467216454, 
      0.4677320636265479, 
      0.26471228854387946, 
      0.47096803566805606, 
      0.5296841969534699, 
      0.5010086435901914, 
      0.5360037124050039, 
      0.496703537845829, 
      0.4808859077727889, 
      0.5668223984115927, 
      0.5514506431898016, 
      0.4428917677556099, 
      0.2826556703747331, 
      0.5209508891138072, 
      0.28557350903579626, 
      0.29900341280586523, 
      0.5495292826672056, 
      0.4519213014430648, 
      0.3973726468144576, 
      0.4797991073581016, 
      0.509993824548487, 
      0.560524025342409, 
      0.45884724383155934, 
      0.5389778410629479, 
      0.5550563947762122, 
      0.5346860357644837, 
      0.4363259178999533, 
      0.5377453422602577, 
      0.5496866471099282, 
      0.43478561419570544, 
      0.42004189129682473, 
      0.49833208605516466, 
      0.4867392240001094, 
      0.3572192429370939, 
      0.5154025064150685, 
      0.48555424179523154, 
      0.512701066038779, 
      0.3010900871167456, 
      0.5302851600955476, 
      0.5060723173464101, 
      0.4814112171810128, 
      0.19013978652449395, 
      0.3477499837479067, 
      0.47415652068456204, 
      0.44479988077011956, 
      0.4227925647455096, 
      0.5027789465405209, 
      0.4596206301197394, 
      0.5629678946985479, 
      0.42392883027056166, 
      0.5152962427991081, 
      0.5250490502015286, 
      0.5378910776478326, 
      0.4730905762433712, 
      0.44011493529137835, 
      0.3933069863933689, 
      0.5034320509851639, 
      0.5475161113609486, 
      0.5678403838063524, 
      0.1715839596931793, 
      0.4813878245230297, 
      0.48750606555531384, 
      0.5665946656320657, 
      0.2577535943021631, 
      0.5405730844936095, 
      0.49625342455791494, 
      0.5365742917252773, 
      0.5143961122667711, 
      0.5329787347512123, 
      0.4696399969926403, 
      0.49992082116680003, 
      0.5244219350540248, 
      0.3861569935985624, 
      0.5290179800762695, 
      0.42259208311911406, 
      0.18398487459539503, 
      0.29478028928147054, 
      0.4425284785850924, 
      0.32554480737785546, 
      0.47709328160370396, 
      0.5512759713128188, 
      0.5557569713259402, 
      0.5010004273902066, 
      0.5277973952884055, 
      0.4890560853452801, 
      0.19766242139581863, 
      0.4943040552313433, 
      0.43292613897894394, 
      0.4154761055753303, 
      0.4721843218982568, 
      0.5322743428272012, 
      0.5103027065897091, 
      0.48351940907231356, 
      0.5593640225987367, 
      0.16171598418903618, 
      0.427609052399749, 
      0.5589454422883222, 
      0.376331922976253, 
      0.5656104330433255, 
      0.5319957527070025, 
      0.5623788207210253, 
      0.3527365464532168, 
      0.5431243510158948, 
      0.5028439706765114, 
      0.5259722814447024, 
      0.4587080358989233, 
      0.5070471627072152, 
      0.47939246556096576, 
      0.47150302823004314, 
      0.3765252204889467, 
      0.4704104192982313, 
      0.49604409482957396, 
      0.5157152822233002, 
      0.4915970599579823, 
      0.47935561092436807, 
      0.4878902212099174, 
      0.5211610258213865, 
      0.5548913180703731, 
      0.5451426336056768, 
      0.4017086988495236, 
      0.51763749222236, 
      0.42300880729558404, 
      0.518396759109354, 
      0.5258609585775015, 
      0.4401692094356396, 
      0.5189440420749967, 
      0.5281174560537619, 
      0.33870515279252167, 
      0.5654364967598856, 
      0.5217082838927337, 
      0.4190947001999337, 
      0.4658050702008164, 
      0.2506513139164071, 
      0.23645542034238695, 
      0.516328983851979, 
      0.5569300816349723, 
      0.5504291393883907, 
      0.52895463558302, 
      0.2654209750227573, 
      0.43282697150539906, 
      0.517340960183912, 
      0.26415483202943724, 
      0.4838604787387562, 
      0.5496578121894815, 
      0.5225312678671521, 
      0.5485710230503783, 
      0.5216993813492579, 
      0.5338907628407061, 
      0.4665925667867946, 
      0.543263924927997, 
      0.4955950374048381, 
      0.4778456972938055, 
      0.4507852023481005, 
      0.5561455394684828, 
      0.4316890104944576, 
      0.4896729912183477, 
      0.5662668226634405, 
      0.34000057956733687, 
      0.4511208207821391, 
      0.5177470853568301, 
      0.4995253263086202, 
      0.5617982704095295, 
      0.43262189362146114, 
      0.5653031195539959, 
      0.5326668705861647, 
      0.5504996143055452, 
      0.46069114899316155, 
      0.5040264959148512, 
      0.38023689878409994, 
      0.1145343847901731, 
      0.5570971349205179, 
      0.510528516802877, 
      0.4330799698490347, 
      0.5554616140263112, 
      0.5147367597154842, 
      0.43056626823479893, 
      0.5231090133078978, 
      0.4673907515178402, 
      0.5425036546281051, 
      0.4444281173160497, 
      0.38801577700471873, 
      0.5490308996557975, 
      0.4619323755115743, 
      0.5478645501279378, 
      0.5359891379847068, 
      0.41074682736530455, 
      0.3403525102408824, 
      0.513201133095837, 
      0.44758997867040423, 
      0.4632408090787987, 
      0.5425189856638879, 
      0.5229450835309295, 
      0.5691184246007283, 
      0.5265619685529803, 
      0.5057312399360162, 
      0.5264432377483138, 
      0.48645259941674585, 
      0.5366162241151264, 
      0.46234128994075024, 
      0.4634458605549039, 
      0.5382907228900073, 
      0.34401353507089494, 
      0.4875355956851534, 
      0.5207371978633332, 
      0.25162285383046157, 
      0.3188722268680249, 
      0.4844132940191398, 
      0.48917684275292295, 
      0.35064311054663155, 
      0.386463608344951, 
      0.5428488404311468, 
      0.5580581871176269, 
      0.565223190403467, 
      0.4890326148405543, 
      0.42166462168082597, 
      0.48392656080247126, 
      0.45441420385248754, 
      0.5528094314079735, 
      0.5144161412307177, 
      0.34696450693902636, 
      0.29111379996975795, 
      0.48540656826232986, 
      0.5358480310851852, 
      0.28803146438549027, 
      0.5084501251630125, 
      0.457657096096386, 
      0.542304549877503, 
      0.5630029095341368, 
      0.49907096822421965, 
      0.4927206929929079, 
      0.466879252025802, 
      0.5131392583965726, 
      0.544906255070981, 
      0.5478031632398269, 
      0.2784916256662752, 
      0.5217997260520156, 
      0.5497175852570165, 
      0.4183999948908025, 
      0.5323735668666522, 
      0.5436850559794711, 
      0.5106905485045697, 
      0.5303221068582634, 
      0.5350775977361536, 
      0.5232775639676025, 
      0.5043296421457888, 
      0.5279363243713016, 
      0.5325145331808712, 
      0.45669961929697056, 
      0.555744041415268, 
      0.40654297393985594, 
      0.5124923123395374, 
      0.46430054839533436, 
      0.5199503424436259, 
      0.5217515176433901, 
      0.5098016810675993, 
      0.29713393052477055, 
      0.4387057520761323, 
      0.43537681937263867, 
      0.5257660288198363, 
      0.5243670188726552, 
      0.5245725217963211, 
      0.4798505700478045, 
      0.4875757913406723, 
      0.5403378664073449, 
      0.5189194024284197, 
      0.5367127781301196, 
      0.5305918087189233, 
      0.5403698700802977, 
      0.5510146808833174, 
      0.4723729668278521, 
      0.5112221468423722, 
      0.3666311623049357, 
      0.47400975470925816, 
      0.2434527622562077, 
      0.413870320757465, 
      0.5174244393096106, 
      0.5218365827611497, 
      0.4278009101728248, 
      0.4546209583980259, 
      0.3797275945198745, 
      0.5459292880885541, 
      0.5235365834408507, 
      0.4879724004730232, 
      0.5524935165149129, 
      0.43094525007929013, 
      0.5340159514291337, 
      0.5587489455068598, 
      0.4846801785024413, 
      0.43603360922269757, 
      0.4013409319923249, 
      0.45775418399982104, 
      0.37501066075031786, 
      0.4262873101438708, 
      0.5479484348937386, 
      0.44959354467918744, 
      0.5522772161643118, 
      0.4584604065098519, 
      0.5182466559180868, 
      0.5415386707343313, 
      0.5442104451546447, 
      0.4099039385399588, 
      0.2058534513388228, 
      0.49119031434382265, 
      0.5657975771026871, 
      0.5470920487103915, 
      0.19615230539872042, 
      0.5618409437555801, 
      0.41682750965210447, 
      0.5565843401163771, 
      0.5157896762237738, 
      0.5479992738418626, 
      0.28624942684509613, 
      0.5549036492865138, 
      0.3269278987732736, 
      0.38760265906668967, 
      0.43155143545380115, 
      0.46020696274888545, 
      0.5052078215433392, 
      0.4407928927526188, 
      0.5592031394594733, 
      0.5399291290944145, 
      0.5318294750619379, 
      0.47814126187134304, 
      0.5000768248773336, 
      0.4861845304574879, 
      0.5316298378089825, 
      0.5155152306206884, 
      0.5105220525605373, 
      0.5578546050421688, 
      0.5627205993470837, 
      0.37807389795347784, 
      0.5284122623522791, 
      0.5078112809333111, 
      0.4748194204206562, 
      0.5128316695381023, 
      0.459690798148491, 
      0.5405448438400418, 
      0.5537341884352831, 
      0.5593222952455734, 
      0.4467790862791432, 
      0.49938353864420254, 
      0.4495579535075879, 
      0.510306702376997, 
      0.5367902600117641, 
      0.5239348790492889, 
      0.45265136028268654, 
      0.546690311410786, 
      0.4322233973905905, 
      0.48436952194241406, 
      0.2366438121810765, 
      0.4933827574185213, 
      0.46838154201377935, 
      0.536498228362014, 
      0.4561090667634101, 
      0.5271065279533099, 
      0.3906122736244152, 
      0.5205166040970781, 
      0.5630612819981644, 
      0.5406360477966496, 
      0.29560581795423924, 
      0.21077092517272242, 
      0.5215147617406827, 
      0.553546955032122, 
      0.5392460654595019, 
      0.45144453883875385, 
      0.4283363204165231, 
      0.5133620757205314, 
      0.5191134871435735, 
      0.43427897965510326, 
      0.4564687131664514, 
      0.5549781092874153, 
      0.5143322219790636, 
      0.47906423157108796, 
      0.5610870847817274, 
      0.32532358521201254, 
      0.4328738956320661, 
      0.5556351089987908, 
      0.5409595130539737, 
      0.5038797952018241, 
      0.440859402510731, 
      0.5126689326150596, 
      0.5116607045160644, 
      0.4605175935958456, 
      0.5589874786714508, 
      0.5404876617696452, 
      0.4855477586367252, 
      0.5352508469581333, 
      0.5199281799008235, 
      0.5169686543479987, 
      0.47334522183127686, 
      0.5254348558843214, 
      0.3113666662627723, 
      0.5549705426542576, 
      0.49195450008196834, 
      0.48974165706004846, 
      0.496948560480588, 
      0.5378620393117413, 
      0.5402894650774073, 
      0.5106895856863987, 
      0.43321019370851716, 
      0.39071097969064705, 
      0.5571940744803994, 
      0.5340993632764, 
      0.31861195482868976, 
      0.5130440793057329, 
      0.46734194188132755, 
      0.5131547062616438, 
      0.474848389165477, 
      0.5292374953959114, 
      0.3270339752891108, 
      0.5379877643693985, 
      0.5472532945517748, 
      0.5542303323985034, 
      0.5630248925971381, 
      0.5582070474414927, 
      0.525235640523066, 
      0.41649061973478274, 
      0.5398793058651311, 
      0.5584143180942936, 
      0.5415690604138068, 
      0.2708649715384063, 
      0.43940977542262755, 
      0.5408966891621204, 
      0.56991029324519, 
      0.5065725616898041, 
      0.4989958647901935, 
      0.46454893332618336, 
      0.43011865452371795, 
      0.5041754832139247, 
      0.2694158395468284, 
      0.49860105354295453, 
      0.5457799515774401, 
      0.5343531446457718, 
      0.5661474955209814, 
      0.14547717946627214, 
      0.17542346249905308, 
      0.5176593981345405, 
      0.5558917292344355, 
      0.5289195201157124, 
      0.4825583835945926, 
      0.5134272834191873, 
      0.547919048679113, 
      0.3970711232836842, 
      0.306851434669831, 
      0.5224452352285484, 
      0.5511819365499137, 
      0.40649537008393705, 
      0.5544689278236338, 
      0.5207279201204535, 
      0.210719610341514, 
      0.5627857769374581, 
      0.48481130043217013, 
      0.5189407760474551, 
      0.3600238329813879, 
      0.5593991499421074, 
      0.5645996406130032, 
      0.44621522822292925, 
      0.4826725649245489, 
      0.5614147047191793, 
      0.48953199603253833, 
      0.5188777891398143, 
      0.47070240160055526, 
      0.38424760108450207, 
      0.5603555911428953, 
      0.4384107977186622, 
      0.47027219660041164, 
      0.4761103115837602, 
      0.4019949599988548, 
      0.513580844054108, 
      0.47640754644928124, 
      0.4927410851766646, 
      0.5480307454683502, 
      0.5365886680804359, 
      0.46148693963388, 
      0.23263157796515593, 
      0.47238637477668927, 
      0.48959206160992064, 
      0.5028132011626131, 
      0.5245376912689519, 
      0.43776039682454965, 
      0.488579803730507, 
      0.5185972050415731, 
      0.5054363540749783, 
      0.11560383130718545, 
      0.4484288937170815, 
      0.5509664969667275, 
      0.530152161987444, 
      0.5569206965609175, 
      0.4716024131612534, 
      0.09434975346323453, 
      0.46250361125622724, 
      0.29706189295675817, 
      0.5596244474496266, 
      0.5507751760229028, 
      0.3352226228707872, 
      0.5425009910501364, 
      0.34431455986988513, 
      0.3465386765675165, 
      0.555086442867737, 
      0.5657777474403052, 
      0.48528826787300455, 
      0.47440244141982874, 
      0.45521268754843247, 
      0.5553078028351726, 
      0.5528209485340325, 
      0.4756469975297878, 
      0.4154723010057755, 
      0.44781745723792804, 
      0.3948254614559122, 
      0.44007016450007336, 
      0.42594307963722006, 
      0.4617400217004229, 
      0.5376064328344577, 
      0.5392365600590362, 
      0.51149251071251, 
      0.5062996195357935, 
      0.1703038642958922, 
      0.48778984898299654, 
      0.54279078398585, 
      0.5355532879216818, 
      0.45786046557894367, 
      0.506583864574182, 
      0.5512089953571034, 
      0.4605695848494157, 
      0.32377531071945154, 
      0.48772860314992716, 
      0.5379893598899196, 
      0.5226822801153573, 
      0.46604818063807035, 
      0.5126483081548285, 
      0.5389543596053911, 
      0.4741607141508929, 
      0.5346447253150529, 
      0.5101506948521827, 
      0.3966310484958498, 
      0.527078488917261, 
      0.5455100037956007, 
      0.4635231004117235, 
      0.4536261108574916, 
      0.542874009120347, 
      0.5345185881129085, 
      0.41900499178790135, 
      0.3381071573716184, 
      0.5632064937437905, 
      0.29581452639152406, 
      0.47247440924202977, 
      0.5345281300230451, 
      0.4579352421253997, 
      0.5353381675463317, 
      0.5317392531283421, 
      0.5496070723174875, 
      0.5296425043405686, 
      0.43293537058695697, 
      0.5015721291291733, 
      0.5015801504957146, 
      0.4899065551109277, 
      0.43402452794378, 
      0.5040271142147533, 
      0.47594124873043014, 
      0.39948999452301626, 
      0.4599315278445135, 
      0.3821708722590274, 
      0.4705399096113112, 
      0.462973896391015, 
      0.5446925198603707, 
      0.49162266338627775, 
      0.5296144262889266, 
      0.5332389368878364, 
      0.5167248832899677, 
      0.4598663640801158, 
      0.42300089567340216, 
      0.416261727189491, 
      0.5032668648444113, 
      0.4840539824529406, 
      0.46361261186418956, 
      0.518827157230341, 
      0.48280392584045195, 
      0.42304440085782075, 
      0.5061852023107464, 
      0.47046133325202205, 
      0.5678589741531291, 
      0.5009132630170063, 
      0.5601506809336145, 
      0.48253086663381284, 
      0.4449244469873311, 
      0.5199990292673973, 
      0.5317489043010144, 
      0.4861976760066697, 
      0.37705465860100884, 
      0.46197327183092507, 
      0.4986093828738994, 
      0.5037260640637184, 
      0.5491363676585982, 
      0.360214605677936, 
      0.5498683543905053, 
      0.5069749864782075, 
      0.4127769451499034, 
      0.5376877279419557, 
      0.45251587170664487, 
      0.5031510447699027, 
      0.543131792206233, 
      0.44737552403565045, 
      0.42183595371016563, 
      0.36824667036223485, 
      0.44078748134640855, 
      0.4067608229396741, 
      0.4754992063698082, 
      0.5631635469756127, 
      0.45225079177559957, 
      0.5278792759787022, 
      0.43929214739812367, 
      0.4986305715508969, 
      0.4846795997784376, 
      0.5418591938547913, 
      0.5258801410225326, 
      0.46843354888025196, 
      0.1618972871009491, 
      0.5696579477185822, 
      0.3590292625661373, 
      0.4408538810943409, 
      0.49530452073473225, 
      0.4512605510463029, 
      0.4048748356143848, 
      0.5203996464269005, 
      0.46989049494263024, 
      0.5124210258396058, 
      0.5093340784685974, 
      0.5263710543741782, 
      0.47024555335828083, 
      0.34157963703628735, 
      0.47079461213084595, 
      0.48261682569320974, 
      0.5672781558941002, 
      0.5118851852223496, 
      0.5345779651818033, 
      0.47246868039799444, 
      0.4437361265785512, 
      0.3757793185061106, 
      0.49669622798277197, 
      0.41575129880878714, 
      0.24454140179286482, 
      0.5297478819838415, 
      0.47598248750026445, 
      0.23993708375501843, 
      0.40448240540395125, 
      0.5455086679365576, 
      0.40883534606945016, 
      0.5483467409844991, 
      0.44873375764255546, 
      0.48168631201075235, 
      0.44363171048285976, 
      0.5580566729506856, 
      0.5641590384790243, 
      0.548285875177749, 
      0.5339726781233695, 
      0.4624071029716138, 
      0.5128148145259561, 
      0.2968000553582589, 
      0.3593053031791045, 
      0.47367465500385153, 
      0.5238436532441095, 
      0.3500152378544328, 
      0.5297306106984605, 
      0.5549276336455641, 
      0.4364024222506069, 
      0.52650167083628, 
      0.4852182101439221, 
      0.5161974160389637, 
      0.4767979746396468, 
      0.355172350484964, 
      0.5581520709816, 
      0.44331506752395244, 
      0.5105489312288476, 
      0.5588105624062375, 
      0.5614779930817372, 
      0.42592308493948644, 
      0.302104951700898, 
      0.5280542882384984, 
      0.29784090558282683, 
      0.5457348034878824, 
      0.47422008100504814, 
      0.5055499212037486, 
      0.536903770850119, 
      0.556742378315669, 
      0.48624909837180635, 
      0.4537633041242323, 
      0.43002208128304803, 
      0.5197762234048795, 
      0.5662095030471436, 
      0.5590867585419035, 
      0.456408413557792, 
      0.5494713816927623, 
      0.5117858614784278, 
      0.41661608938465067, 
      0.4813503871877836, 
      0.24670907867769473, 
      0.5073624793750898, 
      0.5630399019219214, 
      0.4399137308231037, 
      0.4761597325780764, 
      0.5548284142767129, 
      0.5070365921004552, 
      0.44384869731061133, 
      0.4520727652465748, 
      0.5246509686449183, 
      0.3751108152659412, 
      0.31527376559245207, 
      0.4139035666727826, 
      0.5430049568131751, 
      0.5353248675110752, 
      0.42051204330374575, 
      0.4671817317064197, 
      0.5272757014679001, 
      0.5497307421654476, 
      0.5449399864212854, 
      0.4284584646664472, 
      0.5381725643977168, 
      0.2723490381809662, 
      0.546369671424542, 
      0.5137311919364997, 
      0.5576736793422656, 
      0.22431038394797617, 
      0.5041784056139743, 
      0.4004160780381272, 
      0.46438481292316836, 
      0.5527441015883812, 
      0.5257015115976466, 
      0.3731883685539958, 
      0.5472485554784892, 
      0.5064886179696585, 
      0.5508412345356927, 
      0.5124632161510951, 
      0.5499174525684267, 
      0.29483907943923543, 
      0.2516476773219202, 
      0.462884868452344, 
      0.4722750445451973, 
      0.4325438508313132, 
      0.5432009484395317, 
      0.5599029629939313, 
      0.43416792732015613, 
      0.3859293890159608, 
      0.4875575453943417, 
      0.49770962141579106, 
      0.5062670989508896, 
      0.5476044309876603, 
      0.4844400159843254, 
      0.4162959042475811, 
      0.5418988766087864, 
      0.5699335926352496, 
      0.5103260883899141, 
      0.5355951782638666, 
      0.44627129733468146, 
      0.2990781470225023, 
      0.5195864079508813, 
      0.49277937115072773, 
      0.5110108904646214, 
      0.5269212804343066, 
      0.35424744003104286, 
      0.5546572726881303, 
      0.407871221824334, 
      0.11428273856423421, 
      0.5537606418855082, 
      0.4957148460786153, 
      0.5673182484360569, 
      0.3575678635551941, 
      0.45713499500568483, 
      0.48555067748577235, 
      0.5349702882916277, 
      0.5148315215926312, 
      0.4776711832626343, 
      0.48045863867882976, 
      0.5422234603258383, 
      0.4986559939716193, 
      0.502729395670479, 
      0.4971329618934252, 
      0.2935352583677243, 
      0.4246681166633226, 
      0.47945687771572737, 
      0.5078690346355367, 
      0.4422794833687088, 
      0.4524253959237377, 
      0.4362532575290808, 
      0.33664308952389194, 
      0.47225123585013506, 
      0.4670969207250652, 
      0.5442527349069837, 
      0.5469870435389868, 
      0.4855731824562511, 
      0.5440935452157073, 
      0.4805989700337391, 
      0.5642434733656293, 
      0.406712091002098, 
      0.5017740331869572, 
      0.5000840885714347, 
      0.36281595716002524, 
      0.5039753575356266, 
      0.5138860760154483, 
      0.558136654622846, 
      0.499653568490462, 
      0.5410416931899779, 
      0.5427822790707626, 
      0.48148564721635584, 
      0.503085235111224, 
      0.4276353061454258, 
      0.3189785160024937, 
      0.49180723366703893, 
      0.3621483742620995, 
      0.4235484508107621, 
      0.4009528713871031, 
      0.3268964758060375, 
      0.3803450043489072, 
      0.4362905136454792, 
      0.5258308752946362, 
      0.5054859700862874, 
      0.5382046750902829, 
      0.40979000944093424, 
      0.3823678833860222, 
      0.4876996833259709, 
      0.4561074188345868, 
      0.48239793018633487, 
      0.5302394779761102, 
      0.5300356460548274, 
      0.4582612970927195, 
      0.4728373643907953, 
      0.5630938580989813, 
      0.5473222207251534, 
      0.5299378429551439, 
      0.49678196580363504, 
      0.5513917711089431, 
      0.4386620491721934, 
      0.3941796649984958, 
      0.4287132126744122, 
      0.5490917828333827, 
      0.5459241941643246, 
      0.5280271509679036, 
      0.5346041036677165, 
      0.47695840964106967, 
      0.4998454309234042, 
      0.4490610281577221, 
      0.4280605287207201, 
      0.5269934607706425, 
      0.5222287286426402, 
      0.4608806355040349, 
      0.5408775095382597, 
      0.25587196406353874, 
      0.4010128863832271, 
      0.5548947236008612, 
      0.5189339075373741, 
      0.29683986441866955, 
      0.5326372927820603, 
      0.42736634383749256, 
      0.4577891298744646, 
      0.3848005809694783, 
      0.33452064171998286, 
      0.45880342961638143, 
      0.3753601880181898, 
      0.4366242508069178, 
      0.5508844509698423, 
      0.4813300375366362, 
      0.4412398543117815, 
      0.13126552585476095, 
      0.34356081959263723, 
      0.20190669190795954, 
      0.5474550722083878, 
      0.5388578047206874, 
      0.50696078889697, 
      0.4663658176716616, 
      0.49511340694772515, 
      0.5234357057955505, 
      0.43920863628275575, 
      0.16246825924183758, 
      0.5332403707163574, 
      0.41778142612041813, 
      0.46956337644201157, 
      0.4476303333877133, 
      0.46715995895082785, 
      0.20383376641660542, 
      0.5588423995377046, 
      0.38254040981611176, 
      0.4899706176693841, 
      0.5231587634322352, 
      0.5012775603052072, 
      0.5573942086586412, 
      0.5199152037379949, 
      0.5648889581986931, 
      0.5429197812383187, 
      0.5498359264480929, 
      0.5126175530273065, 
      0.49471724976463416, 
      0.5453140839403913, 
      0.2911003345194634, 
      0.4810590486323018, 
      0.4901153365353053, 
      0.4656536624016554, 
      0.5185393483782235, 
      0.3677813221942163, 
      0.5132245807116033, 
      0.3345691547527297, 
      0.5127192104148841, 
      0.41833894585266146, 
      0.29302664262576883, 
      0.5280355934167993, 
      0.5586795061039411, 
      0.5420847619497196, 
      0.3789307400142413, 
      0.5382753386405768, 
      0.45381880391460006, 
      0.5256307317963428, 
      0.5351860297102521, 
      0.5101051443091794, 
      0.40076193083893613, 
      0.5042917198553565, 
      0.5134826746431543, 
      0.5564323489401272, 
      0.5222493685271065, 
      0.5193031195879627, 
      0.5283795446644748, 
      0.5424651266008992, 
      0.3675883569030268, 
      0.4940077859735845, 
      0.4870302324250927, 
      0.4760258810820993, 
      0.5553726100870037, 
      0.4697741034940508, 
      0.5068437066592631, 
      0.2895047667464055, 
      0.5109025151913166, 
      0.4356598654299644, 
      0.4720704432241236, 
      0.44564387964401364, 
      0.4374256607490297, 
      0.4980395728226487, 
      0.5112692498077736, 
      0.5264065266259946, 
      0.5068785002489631, 
      0.3239892745026133, 
      0.40526503365159494, 
      0.26295864319931667, 
      0.4669648023105521, 
      0.521479195781734, 
      0.5642442934679848, 
      0.5413425468464841, 
      0.3282903384127276, 
      0.515371779216498, 
      0.48592703314339264, 
      0.4690798154505783, 
      0.44344038486759496, 
      0.4981367027164874, 
      0.543703512903725, 
      0.45469775895326475, 
      0.5184530450245646, 
      0.41279682364377196, 
      0.5086090234235009, 
      0.43023848674475046, 
      0.536180078630714, 
      0.566510712042418, 
      0.5485148173755666, 
      0.5190823540879415, 
      0.4209730298360025, 
      0.30825370938073127, 
      0.48369460019526345, 
      0.46396703648554216, 
      0.45979556854208453, 
      0.521038341508841, 
      0.44681415173583994, 
      0.44399431836725245, 
      0.4644915507518742, 
      0.5604632455420192, 
      0.5195980817726111, 
      0.5639170790770418, 
      0.5246589074482326, 
      0.5063471895555706, 
      0.3170793405786055, 
      0.44208239689235423, 
      0.5511941015266091, 
      0.5211289928624313, 
      0.3923328769248836, 
      0.5148931584552444, 
      0.41580339203244493, 
      0.5467201233192198, 
      0.3999272452560194, 
      0.3766171233322099, 
      0.5321840548051133, 
      0.5071126455580465, 
      0.3961698460867081, 
      0.4997205890767555, 
      0.5606951320426253, 
      0.5067755807790694, 
      0.3721526634620479, 
      0.41638242825534444, 
      0.5566928919759774, 
      0.49249820497351193, 
      0.508094701738554, 
      0.5600837427737969, 
      0.5379269466507449, 
      0.5680867841900479, 
      0.1546251300766325, 
      0.5205872525930563, 
      0.24012277954769085, 
      0.41811018213555656, 
      0.5094092112859292, 
      0.49286001678758995, 
      0.5637866759601744, 
      0.5035074919599863, 
      0.4938078225916052, 
      0.48192443603700874, 
      0.5236624825244157, 
      0.53880781842715, 
      0.548861134880971, 
      0.46587826378706193, 
      0.25948831270186634, 
      0.4268393482219613, 
      0.44881278946198216, 
      0.5437868152077847, 
      0.5559887296989199, 
      0.5478064953516218, 
      0.5629769323814516, 
      0.42827716269679267, 
      0.4486838631530245, 
      0.19536845731473104, 
      0.5473953892562131, 
      0.5420737314062681, 
      0.39205803000711364, 
      0.49975201777029293, 
      0.4847984319637193, 
      0.33092477429658856, 
      0.4799449939394851, 
      0.4455426100989609, 
      0.51175877053377, 
      0.4528901744082864, 
      0.41727263861335784, 
      0.12711682634694324, 
      0.4423380056336406, 
      0.5712379937285209, 
      0.5398764315019903, 
      0.48275881479125204, 
      0.2069058794597032, 
      0.2756044952972807, 
      0.4686353395179657, 
      0.5365145484698476, 
      0.497903090408329, 
      0.5465654063492025, 
      0.5629410756990219, 
      0.51585855188059, 
      0.4820637686873912, 
      0.5105634714991688, 
      0.4405481322299686, 
      0.5384684201609453, 
      0.5059663937369194, 
      0.5501800760482967, 
      0.5471114389719456, 
      0.3930107830080601, 
      0.2774303698092539, 
      0.5518221446660431, 
      0.4574006915362411, 
      0.46084267678007573, 
      0.4524929448131399, 
      0.5121385499615022, 
      0.5247543191492722, 
      0.17919598336088538, 
      0.5192391169539703, 
      0.4740076743337055, 
      0.5208297288279203, 
      0.5112001613410582, 
      0.5373069331225033, 
      0.4161345921653233, 
      0.5331539816021598, 
      0.5507975085116136, 
      0.5247351771706843, 
      0.5100166474439978, 
      0.5204556245334588, 
      0.5332853544175439, 
      0.5216357998028944, 
      0.49903576486062823, 
      0.5389726160507126, 
      0.35051567498423186, 
      0.5488869483777067, 
      0.3962769054313982, 
      0.41004638312139335, 
      0.47229629448416044, 
      0.5126785185474223, 
      0.48907758435384685, 
      0.4815691412833384, 
      0.5652465276138156, 
      0.5217739392786618, 
      0.24620426889754993, 
      0.5061752952460523, 
      0.5135693143163541, 
      0.4855155636003856, 
      0.4089729109832912, 
      0.4927158410886031, 
      0.531285519448044, 
      0.39166384929484316, 
      0.533164759027229, 
      0.44447176582840714, 
      0.48357370642665526, 
      0.48991752238126735, 
      0.5409015134949613, 
      0.3271042963417764, 
      0.41529054683396854, 
      0.3908624478327359, 
      0.5183185238715278, 
      0.5321931680498664, 
      0.5479237995527717, 
      0.4705995698728611, 
      0.44921423107874037, 
      0.5324180345298186, 
      0.4001803913342998, 
      0.5527414896077224, 
      0.48074383671343196, 
      0.40952540688112415, 
      0.319903674769208, 
      0.4951632462736104, 
      0.5409247066687266, 
      0.3718185942784705, 
      0.5397498634444076, 
      0.500958829669752, 
      0.5169736281518914, 
      0.4355261219649039, 
      0.5024536642701906, 
      0.4283148733542356, 
      0.5649509345628042, 
      0.45692159413982025, 
      0.5166217637656098, 
      0.44257804994647515, 
      0.4929947545618124, 
      0.4961756973080874, 
      0.29962984588668123, 
      0.43263716108878947, 
      0.1699220901863721, 
      0.5505440670781594, 
      0.456519974513023, 
      0.33611855728468343, 
      0.4492676268599885, 
      0.5715339679814835, 
      0.3990032905436442, 
      0.525588808461678, 
      0.4382741146106121, 
      0.5038773027853909, 
      0.4868025907950085, 
      0.5268836347932214, 
      0.5412011770707326, 
      0.4955685086699219, 
      0.5280882783147615, 
      0.5302354809804223, 
      0.2982204052139856, 
      0.4285373837615492, 
      0.5446472280391532, 
      0.4836106070156247, 
      0.4493641682995809, 
      0.40271396073521265, 
      0.5463170957433447, 
      0.4507930138311811, 
      0.5059987674604918, 
      0.4931457815530284, 
      0.5211259719998135, 
      0.5699914660294416, 
      0.45800128257892747, 
      0.28613909403326726, 
      0.4981507934643698, 
      0.5468714447986965, 
      0.45079140907167614, 
      0.22025496588278531, 
      0.5004267829619445, 
      0.5556857673980407, 
      0.5179379552715813, 
      0.4904525135549975, 
      0.5555084076254242, 
      0.46208842721163224, 
      0.22272942817728636, 
      0.4383254722651907, 
      0.4280639178606108, 
      0.4872220873814465, 
      0.47545587939403905, 
      0.34233095850854206, 
      0.326596615863518, 
      0.5004182975627467, 
      0.39894006389823083, 
      0.4808290053379742, 
      0.5431935995956799, 
      0.5611035469783437, 
      0.534546683636058, 
      0.2515562751547522, 
      0.5316260920605907, 
      0.5341111901899324, 
      0.5640951007152994, 
      0.5069293846232326, 
      0.5266478110101538, 
      0.21924486415774566, 
      0.50839862816525, 
      0.19659097775924775, 
      0.4401870796814084, 
      0.445331378918635, 
      0.39216028218513754, 
      0.5125785619626246, 
      0.5319510798246458, 
      0.5441179584250896, 
      0.4655575655916253, 
      0.5511526127139499, 
      0.5615852667303993, 
      0.3233640366905964, 
      0.49630308184759986, 
      0.44225788580664716, 
      0.3265653145538199, 
      0.46686448801456076, 
      0.5596397937588856, 
      0.486989674246914, 
      0.28281061074780306, 
      0.48464761700394865, 
      0.48926781238351436, 
      0.3350953656205707, 
      0.5291503795590209, 
      0.532533811885782, 
      0.545584398557313, 
      0.48339476263843856, 
      0.5490519575991459, 
      0.5665074064903738, 
      0.4340251664846211, 
      0.5494837551503525, 
      0.5466896527158492, 
      0.5431883666390518, 
      0.5262505006124786, 
      0.5630126547708068, 
      0.5121470530682646, 
      0.5593875270627179, 
      0.510624211657767, 
      0.533233888898195, 
      0.3600164570120301, 
      0.49250231939126476, 
      0.5312115849697351, 
      0.5466882613528172, 
      0.39720834688047674, 
      0.41133024528655193, 
      0.43547111346670503, 
      0.402988128362388, 
      0.2854846346653822, 
      0.5010183996148446, 
      0.3226569042341378, 
      0.527100352020083
    ], 
    [
      0.6672576302304596, 
      0.6128870816159842, 
      0.5831221782139965, 
      0.6700378730696355, 
      0.6363579665814839, 
      0.6258336892473318, 
      0.6257002716881812, 
      0.533638247000063, 
      0.66156108187109, 
      0.6265453475192383, 
      0.6402770360063431, 
      0.5656479100912778, 
      0.6482285196213493, 
      0.6454147703889096, 
      0.6736242670497719, 
      0.5320054360188442, 
      0.5936444891433045, 
      0.6560097335757056, 
      0.6681119634015494, 
      0.646954290743064, 
      0.6250211035802903, 
      0.6397921753421664, 
      0.627094335212035, 
      0.6701164512066583, 
      0.6506193079670012, 
      0.625897351607208, 
      0.6276415279755134, 
      0.6648030965294626, 
      0.6255371743609422, 
      0.6627829840986357, 
      0.6273318935698456, 
      0.5663444501846033, 
      0.6199773429683231, 
      0.6417409570860915, 
      0.6485817192159644, 
      0.6147108292558898, 
      0.551193827503652, 
      0.5889603271915176, 
      0.5650192222401631, 
      0.6227410158548499, 
      0.6420748920819224, 
      0.6775105945185224, 
      0.6480625617422122, 
      0.635382602235221, 
      0.6348289258829634, 
      0.6316526394901744, 
      0.6521650319506932, 
      0.6531372861612904, 
      0.5764897234888808, 
      0.6631242110341605, 
      0.6477102911383115, 
      0.6687658511097663, 
      0.6410921305088225, 
      0.6387817151985854, 
      0.5831925473105279, 
      0.4287979539946508, 
      0.4760371438289058, 
      0.6574131522743643, 
      0.6390396663378939, 
      0.6134006801696499, 
      0.6269255623448281, 
      0.5549919786765986, 
      0.5676410523528963, 
      0.5726085623423499, 
      0.6217461423217137, 
      0.6637604827105127, 
      0.5658557549045604, 
      0.6659940119251699, 
      0.5362359414663372, 
      0.634766617213433, 
      0.6387698011402818, 
      0.6645198822869123, 
      0.6301582510509435, 
      0.4993185006990274, 
      0.6059049282169819, 
      0.6336248884718528, 
      0.6354555111631649, 
      0.6519224504855794, 
      0.3634301265992319, 
      0.6571311821747359, 
      0.6569285573205622, 
      0.5883908588525163, 
      0.6111738875652866, 
      0.6679140567062354, 
      0.6540537226353066, 
      0.6168490109976615, 
      0.4047217353410858, 
      0.6025107477904991, 
      0.6019317692094913, 
      0.6039145530594744, 
      0.6553587964608694, 
      0.597438774074863, 
      0.674592491965966, 
      0.6692512767460892, 
      0.650421126411386, 
      0.5583704104400024, 
      0.6624203699296389, 
      0.6062509897746918, 
      0.6333218805989542, 
      0.6137816895037986, 
      0.5150319571965216, 
      0.6349842852344137, 
      0.6463036059287347, 
      0.5467389081099154, 
      0.5720787166965463, 
      0.6013084430445075, 
      0.6668565814428219, 
      0.67019423008266, 
      0.62550860203877, 
      0.601809073075966, 
      0.6090155716499294, 
      0.6214398716426413, 
      0.5699345218131535, 
      0.6602061552747853, 
      0.5126001397411301, 
      0.48865501249691956, 
      0.654138192116625, 
      0.5712813602439759, 
      0.6468183492606963, 
      0.6341024031227525, 
      0.6364371554198044, 
      0.6558190362084156, 
      0.5671903726493409, 
      0.6490956301110432, 
      0.6340814793454725, 
      0.5902708971877627, 
      0.6332115968240244, 
      0.6307240747718192, 
      0.5321741052953088, 
      0.6464983965884059, 
      0.6324719181735423, 
      0.603018933246991, 
      0.6363005331287351, 
      0.6513292215210292, 
      0.6640161592261045, 
      0.6398541004823507, 
      0.5843116135534502, 
      0.6273661078728133, 
      0.5721117174988479, 
      0.5825402382944516, 
      0.6525671472399708, 
      0.6403492103464312, 
      0.652584868358285, 
      0.5729899685968438, 
      0.5360312544596889, 
      0.5748962409324707, 
      0.45034278783918136, 
      0.5108623948172317, 
      0.6706723311591719, 
      0.637054473522981, 
      0.6583252866995828, 
      0.618897973220326, 
      0.6546365981476181, 
      0.6856406697663059, 
      0.6683978329121956, 
      0.6027493896562566, 
      0.5976598499719867, 
      0.6207474157569108, 
      0.5175126888197614, 
      0.6572052872191745, 
      0.6138227660359639, 
      0.6820454862998995, 
      0.6564061473464271, 
      0.6481661726053118, 
      0.5797256287813923, 
      0.6254050614409347, 
      0.6559121959909398, 
      0.6787406473799679, 
      0.6449828392791319, 
      0.6440152435990724, 
      0.636921599480184, 
      0.6094925299799373, 
      0.6377355534517481, 
      0.6555325994300029, 
      0.502403845851212, 
      0.6560169040160637, 
      0.6648136212092144, 
      0.6479054682749646, 
      0.6726957695112322, 
      0.5068695288443199, 
      0.6537313024366418, 
      0.6894180903704201, 
      0.592646067826183, 
      0.5229546765523919, 
      0.6868301699693664, 
      0.5463164811212836, 
      0.6600175309657937, 
      0.5619325215240846, 
      0.6021644670951333, 
      0.6558438794305095, 
      0.555830284942458, 
      0.6802792411243529, 
      0.650204345276334, 
      0.5332423877087911, 
      0.6461701961192515, 
      0.6432492467589542, 
      0.6521282389770499, 
      0.6421041838309698, 
      0.6213206355592396, 
      0.5304586635525668, 
      0.5082598565423841, 
      0.6656554308835039, 
      0.6102756713141771, 
      0.5871684925005618, 
      0.6812608342892483, 
      0.45132869574598955, 
      0.5790133639944967, 
      0.6825085105659741, 
      0.6241747399154248, 
      0.6603996849035829, 
      0.6724304064186543, 
      0.6351251803067604, 
      0.5583859514750773, 
      0.6273299878364781, 
      0.6356939217268825, 
      0.6567585694364605, 
      0.6485256896610612, 
      0.6329519461302141, 
      0.5309106573274097, 
      0.5886341873522428, 
      0.6351705333067248, 
      0.6611245943666423, 
      0.6137810519443087, 
      0.6286955087620945, 
      0.6184353609452558, 
      0.6457003090912935, 
      0.6192688942689126, 
      0.6559733526876211, 
      0.6024412740395244, 
      0.6300978111717411, 
      0.6435067130734726, 
      0.6388640362118972, 
      0.5000811995778544, 
      0.6444205593424195, 
      0.6435572155896369, 
      0.674066067762749, 
      0.6390640585909564, 
      0.5645383399230154, 
      0.6622287396356696, 
      0.6384769781588866, 
      0.6385573865522639, 
      0.6900636672828624, 
      0.5909429652035019, 
      0.5099883143539325, 
      0.5267869528885525, 
      0.6318239778488487, 
      0.5271953056599868, 
      0.509627850238249, 
      0.5375602746573923, 
      0.6465093012320644, 
      0.5311088043069256, 
      0.5886252283639768, 
      0.6217284758627678, 
      0.6085607426330781, 
      0.5173035974202912, 
      0.6299339941427603, 
      0.33488601066551626, 
      0.6745362129945376, 
      0.593361595964044, 
      0.6729240266064247, 
      0.6577793104596245, 
      0.6448564788444366, 
      0.6248441836131556, 
      0.6309792442711425, 
      0.6195973653962888, 
      0.5531681626051496, 
      0.6646634541723349, 
      0.625205550644457, 
      0.6094415382173322, 
      0.6634882758162388, 
      0.5701726015731946, 
      0.6188145622244173, 
      0.6497496617765521, 
      0.6385504793422949, 
      0.6732339258645691, 
      0.6756274447187857, 
      0.6843744952676005, 
      0.6501491858001843, 
      0.6323368050299081, 
      0.6496786436031526, 
      0.6743022961571545, 
      0.6445139761028534, 
      0.5139028189699694, 
      0.6467456262581618, 
      0.6492329389189121, 
      0.6296018326127178, 
      0.6301119498104495, 
      0.6570241916160378, 
      0.5942406687099094, 
      0.48046282247571903, 
      0.6415841762972693, 
      0.4482790854772945, 
      0.5978996249407397, 
      0.6352446512993115, 
      0.5945144697708817, 
      0.621910023881917, 
      0.6098751349187844, 
      0.5002650299582511, 
      0.6375517270119785, 
      0.6646634840375466, 
      0.6721146632338502, 
      0.6344201719274107, 
      0.6761684473156422, 
      0.6513334716413396, 
      0.6554214445203056, 
      0.6709887442713244, 
      0.3426872055330511, 
      0.6338232699724478, 
      0.5707457872698163, 
      0.6510393089297274, 
      0.6474944561961525, 
      0.677799873506617, 
      0.6747364236639318, 
      0.6238250938228427, 
      0.6192346013918967, 
      0.5264911915284314, 
      0.6547375494325782, 
      0.6394045761051971, 
      0.6921682237130065, 
      0.611996912865114, 
      0.6618791705142968, 
      0.6705892899821071, 
      0.6408547457897171, 
      0.6517667990563211, 
      0.6246391491846824, 
      0.64888039511184, 
      0.6193481205764094, 
      0.6277250077309002, 
      0.6402171234519832, 
      0.665530240764925, 
      0.6643056265499696, 
      0.6723061914395762, 
      0.6133651335040016, 
      0.6441591845954049, 
      0.6602501630027263, 
      0.6385871606866326, 
      0.45452014984716044, 
      0.49050517060396487, 
      0.639606802168579, 
      0.581544988385008, 
      0.6239668405669943, 
      0.6792587322023211, 
      0.6759910386980428, 
      0.6667351475285694, 
      0.6521629385948529, 
      0.6430919306595664, 
      0.6787537274758099, 
      0.577085631224005, 
      0.6055874318832855, 
      0.5886472215572635, 
      0.54523858405597, 
      0.5631526687038064, 
      0.628096824455175, 
      0.5658127865670696, 
      0.6492478339212098, 
      0.6174889571162666, 
      0.6537339508964255, 
      0.596421343367149, 
      0.4601721257093192, 
      0.6096242056584233, 
      0.6407292543041391, 
      0.6567896084938606, 
      0.6459034693976907, 
      0.6527729083011724, 
      0.6705720606553921, 
      0.6564794240870606, 
      0.6722835923519566, 
      0.6327706403242161, 
      0.6648293150172967, 
      0.6783764137214467, 
      0.656517903912158, 
      0.5814833460456554, 
      0.6738324551852671, 
      0.656051254582187, 
      0.6686073813149384, 
      0.6033322417402986, 
      0.6070449881178431, 
      0.5861377287109129, 
      0.6669778573212658, 
      0.3536417333745083, 
      0.6580033769092001, 
      0.6944703281855718, 
      0.6365427774735745, 
      0.6306495587723154, 
      0.33519787670731066, 
      0.6757486757273935, 
      0.6534385023226251, 
      0.6359147535271661, 
      0.6405538659359044, 
      0.6666675020209385, 
      0.58170708104788, 
      0.5951626970632437, 
      0.6750499575431764, 
      0.6796631127420703, 
      0.5914857204632791, 
      0.60769749080522, 
      0.6379162835193669, 
      0.6483777249555429, 
      0.6331986893887188, 
      0.6700882134206947, 
      0.6304959180723009, 
      0.668309515595304, 
      0.6690615756521247, 
      0.6281232448546227, 
      0.6480808987923126, 
      0.6465316552906669, 
      0.5650156084213569, 
      0.5213994381469297, 
      0.6459969947743461, 
      0.6209351063037223, 
      0.6316972623091093, 
      0.6295414918029423, 
      0.5927185868854999, 
      0.6557292116785239, 
      0.6563842146590187, 
      0.5604137524312036, 
      0.6695784171814991, 
      0.5752938983667465, 
      0.6037924909187724, 
      0.5920004569704485, 
      0.6737504783300329, 
      0.6681443201683924, 
      0.6489993076238892, 
      0.3750462363945608, 
      0.6034266930006277, 
      0.637920012255131, 
      0.6295021333590486, 
      0.6329036478433127, 
      0.5640567557099255, 
      0.6537101459061118, 
      0.6894320050382555, 
      0.6402181947590377, 
      0.6830859208780276, 
      0.42094506138738114, 
      0.5929380624746629, 
      0.6503355188696782, 
      0.622664458866793, 
      0.6704298285217096, 
      0.6517225155025543, 
      0.6715672882208704, 
      0.6682283312191397, 
      0.4965236167660888, 
      0.6712341688109724, 
      0.6420798884545901, 
      0.6812610138148832, 
      0.6439267717888768, 
      0.5489046977831067, 
      0.5909210358002285, 
      0.6539697557247943, 
      0.44631006878548607, 
      0.6685601869527856, 
      0.3705962665561499, 
      0.39758091603926465, 
      0.6657876767389077, 
      0.65037653874198, 
      0.594976575460904, 
      0.6160862641025484, 
      0.6551749686968772, 
      0.6336464235005003, 
      0.566802562199365, 
      0.6033875981362019, 
      0.6739315838028654, 
      0.6332441038180059, 
      0.6753874214523429, 
      0.5913465131235013, 
      0.6561074857543191, 
      0.6397746980249985, 
      0.6390497165570308, 
      0.6641936203716275, 
      0.6642613318675511, 
      0.611242631603755, 
      0.630460367406031, 
      0.6243606206290907, 
      0.6366222635740351, 
      0.5980015636891395, 
      0.5985818221714393, 
      0.6417357158586877, 
      0.5387189739587702, 
      0.5845870779310193, 
      0.6183610344510069, 
      0.5158722772495838, 
      0.6866938250542228, 
      0.6585627903710513, 
      0.6324521144036418, 
      0.6066590762457718, 
      0.6212371113072713, 
      0.6294930814275314, 
      0.6726961675557317, 
      0.6000134051521637, 
      0.6659081399495864, 
      0.5990803568071986, 
      0.6314353622817558, 
      0.6690685472621514, 
      0.6473174990646482, 
      0.6593063017542379, 
      0.6626645809374337, 
      0.6429835083788955, 
      0.5648381631653816, 
      0.6736613897930216, 
      0.6071595458644944, 
      0.56011999266181, 
      0.6383654034839381, 
      0.6724373972145358, 
      0.5537189638569145, 
      0.6278755885893152, 
      0.6264771118973333, 
      0.5955542813505406, 
      0.6208042739692969, 
      0.6260124298049095, 
      0.6617468234770576, 
      0.6740980398489476, 
      0.6696818144339967, 
      0.6483853985721946, 
      0.5663524754687925, 
      0.5198028420193055, 
      0.6788985591379201, 
      0.6796642723288244, 
      0.6225034112760788, 
      0.622475176526041, 
      0.5511548865482283, 
      0.6292736893368699, 
      0.630526976907675, 
      0.6818950871605343, 
      0.657421255741292, 
      0.637830772446351, 
      0.6274299748721571, 
      0.5884994309154727, 
      0.6292109720969952, 
      0.6342193053182, 
      0.5808598410736451, 
      0.6035720585345971, 
      0.6634131566225396, 
      0.6038546308101194, 
      0.6929996819872946, 
      0.45578182755951857, 
      0.6765352758704734, 
      0.6621867660125935, 
      0.6751000837735726, 
      0.6673871934424974, 
      0.6649161815552251, 
      0.6644161880515493, 
      0.6805761748067767, 
      0.6263252020599949, 
      0.6763403787343092, 
      0.6525937026889876, 
      0.6796555900831267, 
      0.6836159969871399, 
      0.6377842439815716, 
      0.6281327826483992, 
      0.6391382131946476, 
      0.48111418437213493, 
      0.6720557909413443, 
      0.5241585712178052, 
      0.6719446547504145, 
      0.6461748216086646, 
      0.5607760319405614, 
      0.5917060492366042, 
      0.6191366591751025, 
      0.5923645051802734, 
      0.3797971010795955, 
      0.5930641884274912, 
      0.532949647461967, 
      0.5981311700363015, 
      0.666112985947784, 
      0.6574098886359849, 
      0.6056066970515259, 
      0.5701030286668712, 
      0.6386027670455471, 
      0.6437416774027735, 
      0.6458020585141391, 
      0.6522778757382989, 
      0.37908677787084716, 
      0.5460263584710578, 
      0.6522692923107997, 
      0.6384388985827663, 
      0.3638214193570744, 
      0.6460429879923929, 
      0.6585250045359139, 
      0.5563545964799294, 
      0.6623871339470342, 
      0.6499435971428774, 
      0.6142076044356969, 
      0.6446719792415234, 
      0.6861960889789969, 
      0.6178474717872249, 
      0.6916536221648306, 
      0.6738829951205, 
      0.633729657346989, 
      0.41079863299191777, 
      0.6434477356314836, 
      0.6438079591009956, 
      0.6380281649517824, 
      0.64808222059927, 
      0.6780265553878141, 
      0.6334472824540551, 
      0.664948083318596, 
      0.6727246503931957, 
      0.6386028422854763, 
      0.6219076694524094, 
      0.6316369901593154, 
      0.6001813743436468, 
      0.6926765733914171, 
      0.6838586074934121, 
      0.6130538631381741, 
      0.5777458692622817, 
      0.6801475569256675, 
      0.6309403453103949, 
      0.46361247869423977, 
      0.6171900235364214, 
      0.6307219927259089, 
      0.5811405666812658, 
      0.6427622498172387, 
      0.6412916582107074, 
      0.541952100439379, 
      0.6353983319349745, 
      0.6461740170342327, 
      0.635020594085341, 
      0.6760084878947734, 
      0.647139542970484, 
      0.5089261443107954, 
      0.6389611834301188, 
      0.5432142706363984, 
      0.5918355755689294, 
      0.6705551609775812, 
      0.6451697809196966, 
      0.5585079454350931, 
      0.6219064741461646, 
      0.6047356989967428, 
      0.6160927380569154, 
      0.6624182716806316, 
      0.6759035105770151, 
      0.5301879599004259, 
      0.5853190132875857, 
      0.6613677225927614, 
      0.6230700039346635, 
      0.6198116843659313, 
      0.6536365238543753, 
      0.6704423660655355, 
      0.6573099346271152, 
      0.6075724355113414, 
      0.6409073035265237, 
      0.6480597978431353, 
      0.6567853688476373, 
      0.48533317609132254, 
      0.6606343920063822, 
      0.6562386101781649, 
      0.6555381702142228, 
      0.5976303725637524, 
      0.47562064444996577, 
      0.6373230460777539, 
      0.6742320533430299, 
      0.6752097240072693, 
      0.616360120031465, 
      0.601762243725276, 
      0.6583350441577868, 
      0.6341664245008252, 
      0.6639250174483956, 
      0.6547507621121174, 
      0.6572457830757766, 
      0.6168867865750735, 
      0.5330108436229247, 
      0.5974856191231324, 
      0.5182917746408475, 
      0.6291774492579152, 
      0.48251870069531194, 
      0.509878376180515, 
      0.6045664440838316, 
      0.5955066234593738, 
      0.5552362299175031, 
      0.6178670224237092, 
      0.589714373873185, 
      0.6574613602644409, 
      0.6411681753181604, 
      0.6896935641752014, 
      0.5528651401211955, 
      0.38207070799278997, 
      0.6700888312555522, 
      0.6903247629837467, 
      0.5931393678611138, 
      0.5462689699817133, 
      0.6658142522176607, 
      0.47622453244430635, 
      0.6132414140178877, 
      0.6393209440986568, 
      0.43632380379889085, 
      0.6657291237435553, 
      0.5902298012243211, 
      0.6445798093929901, 
      0.6707895015210558, 
      0.6710971215771768, 
      0.6592188803170745, 
      0.6441922842164755, 
      0.6276674432597482, 
      0.6106718048217296, 
      0.42364189411696035, 
      0.555512517361543, 
      0.49553494110324486, 
      0.6813295994188293, 
      0.6685793027109136, 
      0.6427886711147115, 
      0.6570909797854718, 
      0.6835638208005658, 
      0.6395877896104101, 
      0.6583451089826807, 
      0.6147850765378644, 
      0.623325421896079, 
      0.6866159276782919, 
      0.6754322386781528, 
      0.6830369474573962, 
      0.6571436213454066, 
      0.5483281935985101, 
      0.6901072125538452, 
      0.4175487804030409, 
      0.6581179558693363, 
      0.5719695183562892, 
      0.6778902748879847, 
      0.5788303838416248, 
      0.6227947215371433, 
      0.653307716997912, 
      0.654035408852631, 
      0.6324014811605596, 
      0.6602281854501744, 
      0.5670985936686214, 
      0.6767016509575962, 
      0.6582016802909092, 
      0.5772627191583058, 
      0.5268590130028109, 
      0.5890979574224808, 
      0.6795109407933786, 
      0.598679847291, 
      0.64730872001607, 
      0.6697005986713278, 
      0.5416850849323895, 
      0.6246854791099129, 
      0.49329431402060475, 
      0.64032974800498, 
      0.652303000814493, 
      0.6162071473776866, 
      0.6529259924886257, 
      0.6775825319367176, 
      0.6785125946628088, 
      0.6310987923958244, 
      0.6794287682584096, 
      0.6548956818276053, 
      0.6125144195321067, 
      0.6330711057056361, 
      0.6587718048052488, 
      0.6886861185286791, 
      0.65472041449236, 
      0.6144893888036344, 
      0.6398331271899953, 
      0.6527791629795334, 
      0.6466219938739005, 
      0.5788477549358623, 
      0.6124327176888599, 
      0.660674017276274, 
      0.3640932687529719, 
      0.6582971121877136, 
      0.5934055640308442, 
      0.6409942569356342, 
      0.629508568923436, 
      0.6338533497835664, 
      0.6366041334754406, 
      0.5942348506571042, 
      0.6367739560626168, 
      0.6335380876891802, 
      0.6189130112507079, 
      0.6808214383063045, 
      0.6707471563455524, 
      0.6583026499219147, 
      0.6499661439234355, 
      0.5892821736164767, 
      0.6403887601584165, 
      0.6861649421468428, 
      0.42630342722195463, 
      0.6536167361038762, 
      0.6379086839750283, 
      0.6730751065442545, 
      0.6557507353008257, 
      0.5905843504622841, 
      0.6300327194382199, 
      0.6471781564707184, 
      0.6217708363520554, 
      0.6376061568378233, 
      0.6390734141022973, 
      0.6394347215816976, 
      0.5674359306197155, 
      0.6382600774359344, 
      0.6478702590889449, 
      0.6209751030660112, 
      0.5615346840780887, 
      0.4026730025471015, 
      0.5977375427641098, 
      0.675562275796387, 
      0.6347365831829984, 
      0.6705425420121163, 
      0.6799923046045266, 
      0.6450181378758688, 
      0.6670307629372385, 
      0.6118910899236205, 
      0.5881769962118901, 
      0.5739024450893903, 
      0.6675853820192962, 
      0.5405221313175937, 
      0.6401829717110263, 
      0.6367144911605077, 
      0.5861591462284224, 
      0.6600481468352568, 
      0.6867727647972458, 
      0.6266402634490011, 
      0.6338308193128146, 
      0.6096072114846263, 
      0.6613469929120775, 
      0.6524237417113565, 
      0.6387710787801186, 
      0.5641809367398529, 
      0.6644643845555421, 
      0.6582070507857252, 
      0.5297659695885977, 
      0.6775248066130293, 
      0.6029969820620417, 
      0.2594527672099273, 
      0.6736559445907014, 
      0.6530261517518752, 
      0.6378837822690695, 
      0.6454364193626294, 
      0.6525823593468972, 
      0.6725256824502025, 
      0.5058883092770647, 
      0.6082587057624126, 
      0.49000001401544935, 
      0.6359309601302986, 
      0.6175346322918971, 
      0.6758136574433502, 
      0.671326457258251, 
      0.5948851492108528, 
      0.630201556554707, 
      0.6017355264970606, 
      0.6422341121059243, 
      0.5843617565526797, 
      0.6437701316153209, 
      0.680038111102358, 
      0.6708916420455664, 
      0.6190853845234051, 
      0.6644735545168441, 
      0.5946446572318023, 
      0.6413605867604023, 
      0.6548117501533457, 
      0.5123242370110144, 
      0.6556144328624409, 
      0.6896499979339098, 
      0.6947572190982236, 
      0.6159770211844683, 
      0.6567608735071094, 
      0.6489403159830059, 
      0.6407161510303178, 
      0.6316938452109463, 
      0.6782548672545988, 
      0.6272968232952432, 
      0.6196139310787331, 
      0.675669816611071, 
      0.5944618051657391, 
      0.6583315020935088, 
      0.6212101137179596, 
      0.6461885535482214, 
      0.6315039936996708, 
      0.68738000587423, 
      0.64682364093342, 
      0.6734747986534971, 
      0.6655695592688265, 
      0.683633466630775, 
      0.6257301941288562, 
      0.6329905911701026, 
      0.43275214822543845, 
      0.6773218745293268, 
      0.6618422694240724, 
      0.5886917047125332, 
      0.625654631599717, 
      0.6557911356552228, 
      0.6232345643891403, 
      0.674884451221923, 
      0.605404802907839, 
      0.6449118225893753, 
      0.6261511472838628, 
      0.6319719809428408, 
      0.5945785731819473, 
      0.37989101377367873, 
      0.6763507636219181, 
      0.6637853999412102, 
      0.6381420277992189, 
      0.6158644592256847, 
      0.5996771947547571, 
      0.6173287742104434, 
      0.6555966778731267, 
      0.5878224697380877, 
      0.5514633880144827, 
      0.6653186425238412, 
      0.6579979508123293, 
      0.6780961644307723, 
      0.6129711735642648, 
      0.6606222733702684, 
      0.6708960253187685, 
      0.6710495598644596, 
      0.6375547157594688, 
      0.5808133135660614, 
      0.6425712789100756, 
      0.6532498913361402, 
      0.658596305175882, 
      0.5728704721112394, 
      0.5898245182921777, 
      0.6775503625516169, 
      0.6152516760825413, 
      0.6582823188675848, 
      0.6402619276061651, 
      0.5985314154714888, 
      0.6170342317297783, 
      0.665949147902728, 
      0.6518737407350056, 
      0.6291702775016843, 
      0.5171349179399627, 
      0.6022525640413983, 
      0.6000342181531999, 
      0.639666165477542, 
      0.6189221942270366, 
      0.6868423582747539, 
      0.613807195954996, 
      0.5927024175126083, 
      0.6137682845207261, 
      0.6025083505762494, 
      0.6561243908967185, 
      0.6792279403633729, 
      0.6348330212030674, 
      0.6595078789209297, 
      0.6570130791978452, 
      0.6642726850359062, 
      0.6189902367057804, 
      0.6075690662246652, 
      0.6620839703376978, 
      0.5232832530018088, 
      0.6588316423492767, 
      0.6825588305577023, 
      0.6802302495523181, 
      0.6222838169301119, 
      0.6569934078273802, 
      0.6086821059005323, 
      0.6608658419130916, 
      0.2686358975903208, 
      0.6158996928790155, 
      0.6839824553604175, 
      0.6875773305612389, 
      0.664989957528431, 
      0.6657833395061985, 
      0.6586206813752917, 
      0.6690340359692895, 
      0.3343687207013244, 
      0.6835536890813116, 
      0.6766432456165367, 
      0.6572134216813839, 
      0.6708742203563359, 
      0.5764520705953349, 
      0.6646147111655127, 
      0.6684996087566286, 
      0.6735674262580432, 
      0.7240567495834717, 
      0.6382910873366606, 
      0.6494343869548604, 
      0.6371480619924763, 
      0.6067042433850142, 
      0.6208680608391615, 
      0.6804393095113467, 
      0.6454756335797679, 
      0.6512424389208389, 
      0.6619044635082564, 
      0.6642578887571204, 
      0.4594068517221089, 
      0.6643572765947995, 
      0.6448430660861718, 
      0.6797790623740306, 
      0.2698605967336658, 
      0.6824665436330358, 
      0.6505952771758824, 
      0.6308211972221531, 
      0.636346990344782, 
      0.5545107046683149, 
      0.6544414658429655, 
      0.6683645800283139, 
      0.6081807168577875, 
      0.6310139143700588, 
      0.4781699397903839, 
      0.6856974549827679, 
      0.6164198512371866, 
      0.6417189667098234, 
      0.604893497672718, 
      0.6710665177320102, 
      0.6691879153454797, 
      0.6506739184870353, 
      0.6784461541996608, 
      0.670151569559224, 
      0.6285201504360032, 
      0.6481536785957431, 
      0.6445381067500611, 
      0.6814549711634215, 
      0.6633987253366076, 
      0.6640773602823666, 
      0.6508983966074268, 
      0.6272799708046939, 
      0.6463429758699031, 
      0.6619569365364937, 
      0.6698224777245916, 
      0.6345487911049431, 
      0.6366386175158587, 
      0.6638082952376292, 
      0.6274327908063495, 
      0.6827023304435413, 
      0.6298858895840861, 
      0.6639617550591065, 
      0.6736803892344804, 
      0.6512326004898519, 
      0.619558465017379, 
      0.6721820317383317, 
      0.5402164028031754, 
      0.5558041763339567, 
      0.6683875411389338, 
      0.6892756044030209, 
      0.6699992149422491, 
      0.65866122208806, 
      0.6156432833380606, 
      0.5292222514446817, 
      0.6414613696328263, 
      0.6049145397771132, 
      0.5943370906442382, 
      0.6171527483657521, 
      0.6163801228821187, 
      0.6855230740465977, 
      0.5765286166236397, 
      0.5392280698594967, 
      0.6603888099540256, 
      0.6732910920814205, 
      0.6167345997053997, 
      0.6550252220162445, 
      0.676125434420454, 
      0.6939051344777714, 
      0.6712280282957716, 
      0.685509667721624, 
      0.6368443579559697, 
      0.6288894116986976, 
      0.6126025216134721, 
      0.6637655098054966, 
      0.6067553797160001, 
      0.6378644378689377, 
      0.647821957095633, 
      0.6625337829568596, 
      0.669624666067732, 
      0.6520561632566568, 
      0.6641441813352853, 
      0.6086334220545672, 
      0.5559655867420783, 
      0.6720930462220817, 
      0.6195501941132302, 
      0.6838737409999596, 
      0.6207742873765172, 
      0.6074465651524243, 
      0.6393338549916009, 
      0.5661448747868318, 
      0.6571020859346184, 
      0.6099864402548565, 
      0.6577787698681652, 
      0.6486429962190813, 
      0.6491785034289234, 
      0.6364586503194627, 
      0.6247486990191451, 
      0.6457299941961814, 
      0.6780519516783106, 
      0.6741111692287298, 
      0.5772629085536519, 
      0.6371066221703714, 
      0.6667333090182713, 
      0.67448313534859, 
      0.6204861050603552, 
      0.6546440975008502, 
      0.6125997829032925, 
      0.6139007210436676, 
      0.630496521230051, 
      0.6512373689553517, 
      0.6084916062857393, 
      0.5409215507999313, 
      0.6255044022387215, 
      0.5776726994503334, 
      0.6385840474936709, 
      0.5498473069090053, 
      0.6640886169508136, 
      0.6065016160499271, 
      0.461375643703675, 
      0.655363734971411, 
      0.6744470260473109, 
      0.6725794197046658, 
      0.5973557897240405, 
      0.6806715124980365, 
      0.6659613182190992, 
      0.6227312624131953, 
      0.5145487937604393, 
      0.5586399006665576, 
      0.31786443336632647, 
      0.6599170239498003, 
      0.6234577046178129, 
      0.6343993500464122, 
      0.6299377916913332, 
      0.6678726495681668, 
      0.5103633018489542, 
      0.6599203470470986, 
      0.6688381755386662, 
      0.557215159214857, 
      0.6244897103342523, 
      0.679708515316798, 
      0.5851827859550026, 
      0.563199151153689, 
      0.6235390439628333, 
      0.6158529131530015, 
      0.6748332388900901, 
      0.6693786188569592, 
      0.39606274763546667, 
      0.6108012134596008, 
      0.6504394252902573, 
      0.652441639964975, 
      0.6572704066665752, 
      0.6054532882233963, 
      0.6351656682482063, 
      0.6216974644294092, 
      0.6633561541835604, 
      0.37381755644204273, 
      0.6460529906488346, 
      0.6627763884574904, 
      0.6936003188770871, 
      0.6270670882290407, 
      0.5351936532693564, 
      0.6255747955958693, 
      0.6870867023540969, 
      0.6749130362431172, 
      0.619849443593787, 
      0.6293813711290518, 
      0.6652471467788778, 
      0.3348184157776806, 
      0.5518531524391418, 
      0.6855256059428761, 
      0.6707344511799079, 
      0.6575159915478305, 
      0.5906821391959123, 
      0.6670675043492279, 
      0.6350507706286367, 
      0.6747106171857814, 
      0.6277071636558659, 
      0.583991184390339, 
      0.33618549507267625, 
      0.6563607440827491, 
      0.6589966607222835, 
      0.66017572879279, 
      0.5443794627987213, 
      0.5349099204031362, 
      0.5613600291193739, 
      0.6474769092099679, 
      0.6601977641057385, 
      0.5382632071940683, 
      0.6367967125427653, 
      0.6010917219075552, 
      0.6668194044157746, 
      0.552715972990816, 
      0.62859908921654, 
      0.6462523750342641, 
      0.5978855778602241, 
      0.6198293696825058, 
      0.5905021541470511, 
      0.5492283221807787, 
      0.5041843950517829, 
      0.21923433403817075, 
      0.6758810383725948, 
      0.6625794620662565, 
      0.6386086641099605, 
      0.6487672025958732, 
      0.597590460447861, 
      0.574988779037932, 
      0.629764836793435, 
      0.6100479668535526, 
      0.6780084235268591, 
      0.6667030689742572, 
      0.6345057805249921, 
      0.5176660666918889, 
      0.6488738778328536, 
      0.6570157570492661, 
      0.6172819268508082, 
      0.607247466699866, 
      0.6499147189374234, 
      0.640977906863854, 
      0.6938674661916765, 
      0.6582870776934902, 
      0.6263636693128642, 
      0.6213487155074622, 
      0.6607349816855385, 
      0.6437244159990296, 
      0.6814524112651691, 
      0.5054429467813754, 
      0.3648528205052314, 
      0.6446870411064787, 
      0.6814144576198535, 
      0.6072993106203717, 
      0.6848876956258787, 
      0.6762685688353536, 
      0.2469170982014466, 
      0.6816150676494174, 
      0.6875804705793599, 
      0.620815232905317, 
      0.6529614798397302, 
      0.5808081418847287, 
      0.657377846675114, 
      0.6579506618810742, 
      0.636885142985114, 
      0.6545316723516453, 
      0.6469163394961425, 
      0.6823546019156399, 
      0.6890906579915735, 
      0.6141195863227293, 
      0.6563627552255553, 
      0.61245519821326, 
      0.6600528914656723, 
      0.5853536878107727, 
      0.5854932898762353, 
      0.49390122787094304, 
      0.6333662875448407, 
      0.6087627212547827, 
      0.6636244633585695, 
      0.5783287638183151, 
      0.6859242049476953, 
      0.648341204472742, 
      0.6702346076187672, 
      0.6728533565691112, 
      0.571424730460637, 
      0.6289784236165263, 
      0.6249283784227557, 
      0.6880258404975259, 
      0.49214862245158636, 
      0.6708843300368098, 
      0.5597214530820821, 
      0.6264353524839001, 
      0.6828771021915402, 
      0.48883147985518904, 
      0.6483942079541808, 
      0.682825829268023, 
      0.6028121022264131, 
      0.6636204623436189, 
      0.6477793267482923, 
      0.656808312860385, 
      0.5153751752253329, 
      0.6657963063444732, 
      0.6646631519363234, 
      0.6165062678438115, 
      0.623319917050498, 
      0.6921693185095584, 
      0.6808978538582666, 
      0.6572903856354236, 
      0.6247460362660632, 
      0.6638037141272058, 
      0.671947946650237, 
      0.6726873931922465, 
      0.6091110865635115, 
      0.6721491988646457, 
      0.6756926313238376, 
      0.6442634299409159, 
      0.6230016894387325, 
      0.6530481339772115, 
      0.3899003664055773, 
      0.6016269995803444, 
      0.4040752907068308, 
      0.574785141807126, 
      0.6425938118206713, 
      0.6105730281095721, 
      0.6737568975353897, 
      0.6805781621411995, 
      0.6598054935115517, 
      0.6763068037128109, 
      0.6157368074843697, 
      0.6223364625768391, 
      0.6573788439476526, 
      0.573498435144661, 
      0.5505547170053746, 
      0.6019493968778137, 
      0.6655561057315593, 
      0.5337065251918449, 
      0.6518395688872366, 
      0.6410487676571821, 
      0.6264896085076953, 
      0.6905845672012662, 
      0.6156531156657463, 
      0.6776291695033037, 
      0.5660370650028953, 
      0.6557655019286167, 
      0.6807478945401959, 
      0.651657996148158, 
      0.6769022659877858, 
      0.4781597973512865, 
      0.5310903684778866, 
      0.6342611736570233, 
      0.5796388211039153, 
      0.6843016285558917, 
      0.6709542961701458, 
      0.6806192988410753, 
      0.6400675814092915, 
      0.6292715806735617, 
      0.6477568774154415, 
      0.5968837788749416, 
      0.5763585781132028, 
      0.6579931618188233, 
      0.6780253358930008, 
      0.6794179726193041, 
      0.5243108318237311, 
      0.6668511911105593, 
      0.6674937207521199, 
      0.6362009872297401, 
      0.5781145541601026, 
      0.6598816019224072, 
      0.6427693365313123, 
      0.6807175918099527, 
      0.5699234240680198, 
      0.6268870925783373, 
      0.6537030162498269, 
      0.6510165732514193, 
      0.653549970467902, 
      0.6012640230352001, 
      0.518198294245482, 
      0.6835724292538127, 
      0.318412030731532, 
      0.5732129552865419, 
      0.5965148168508317, 
      0.6212718035172263, 
      0.655465882248457, 
      0.6715885084672861, 
      0.48639500200506586, 
      0.5934771796108489, 
      0.6623364596758657, 
      0.5475115896515712, 
      0.6363436835917506, 
      0.6701445706347805, 
      0.6589061286647899, 
      0.652828681364532, 
      0.620321424618104, 
      0.6541804289591359, 
      0.605062254350193, 
      0.6840316351561576, 
      0.6010637487055607, 
      0.6716423490755487, 
      0.6793419849477386, 
      0.6190773540367575, 
      0.5748313046312612, 
      0.6471456333775213, 
      0.5927316254684203, 
      0.5138117222252753, 
      0.6265839330621992, 
      0.6611447937292863, 
      0.6699639511683889, 
      0.5775887491333187, 
      0.6485565040370482, 
      0.5939125511384811, 
      0.6499024944339781, 
      0.6714345869671476, 
      0.6139855673273055, 
      0.659850080473025, 
      0.6841640727524594, 
      0.6097290048605516, 
      0.42614178973958033, 
      0.6671962563006999, 
      0.5923996653710727, 
      0.60839066142482, 
      0.5639661064213217, 
      0.676890564111712, 
      0.6232260158287345, 
      0.2696756136181718, 
      0.40601878068420255, 
      0.5038493678404403, 
      0.6285337529458268, 
      0.6568001204747029, 
      0.6666271291062753, 
      0.6722739215151211, 
      0.6301652969754519, 
      0.6838422674534469, 
      0.6666838033090777, 
      0.6138533779832295, 
      0.6681353213559886, 
      0.6839741071941476, 
      0.5536517196964518, 
      0.582698703116252, 
      0.6510358785518457, 
      0.6505142132958399, 
      0.6330730694209042, 
      0.6076204318821348, 
      0.6710044418841171, 
      0.5855693648662769, 
      0.6434749512754904, 
      0.6265513088218458, 
      0.6234288188919807, 
      0.5944365113496661, 
      0.6717185299746863, 
      0.6456348040940019, 
      0.6770034240056165, 
      0.597686455283124, 
      0.6041393866488852, 
      0.43445504594548956, 
      0.648693027611507, 
      0.6855648040386831, 
      0.6722922483978058, 
      0.5816448502965751, 
      0.6457676209648731, 
      0.6872290227970478, 
      0.6060388810857816, 
      0.6390470759406588, 
      0.6504174046700526, 
      0.6037580896497575, 
      0.6735473795791872, 
      0.6754545248297262, 
      0.6476785814292649, 
      0.6574103035443566, 
      0.6393294817610219, 
      0.6746637787038535, 
      0.684416424256489, 
      0.5676868868391787, 
      0.6123770282154588, 
      0.6608949605696244, 
      0.590975355232979, 
      0.6177071058547094, 
      0.5368493087750931, 
      0.6399154402516061, 
      0.5747096280809586, 
      0.6008334661544983, 
      0.510461189463803, 
      0.671596298611126, 
      0.6768365537874731, 
      0.6140115447573405, 
      0.5647371201661131, 
      0.647156710659577, 
      0.6739919090719151, 
      0.625258698211678, 
      0.6380936163566263, 
      0.6368681745591024, 
      0.6114350650506004, 
      0.6413057999004402, 
      0.6644873160007662, 
      0.5505817401726056, 
      0.6466021191311754, 
      0.6270761823890275, 
      0.6661343741096587, 
      0.6611847508548805, 
      0.550155246096911, 
      0.29201535040186105, 
      0.668357528460648, 
      0.6741965865287947, 
      0.6369894017809914, 
      0.6403332350267015, 
      0.6198936760812125, 
      0.6736490933551628, 
      0.6391578095616497, 
      0.655671620199457, 
      0.605994094861372, 
      0.6391305502008163, 
      0.6262198566308617, 
      0.6037003535191249, 
      0.6518349981083742, 
      0.6615405133636983, 
      0.662161875338575, 
      0.6537659685618606, 
      0.6892323600308706, 
      0.6033440910281627, 
      0.5554719540934393, 
      0.6025295126337837, 
      0.440005830881243, 
      0.5893762718087082, 
      0.6517942380047181, 
      0.673230692477298, 
      0.6668605354092734, 
      0.6800505557911476, 
      0.6887524265227444, 
      0.507568740030475, 
      0.6522251718168751, 
      0.5308773311026095, 
      0.5838570924447886, 
      0.6073866435289844, 
      0.6416316009641706, 
      0.6150617921176238, 
      0.6864692152791743, 
      0.6482088850736959, 
      0.5719918047614923, 
      0.6465148940783266, 
      0.6545860625870833, 
      0.6398782013589223, 
      0.6872344950528927, 
      0.6767056399847025, 
      0.6475298138642465, 
      0.659994098560538, 
      0.5906953340074619, 
      0.3589247921842008, 
      0.6107156686086147, 
      0.5789855433793978, 
      0.6214567758968512, 
      0.47900903013982826, 
      0.6347833763787226, 
      0.6494656221542541, 
      0.6746997233805918, 
      0.6905996058155309, 
      0.6600772357963186, 
      0.6482846693576118, 
      0.6884203630301461, 
      0.6856111535668008, 
      0.682447896268332, 
      0.6642396126979327, 
      0.6501277368725429, 
      0.6813236768157482, 
      0.6108373598997169, 
      0.5774817547878118, 
      0.5900860022085683, 
      0.6814705380879177, 
      0.67651323273056, 
      0.6924046053733713, 
      0.6486976001728564, 
      0.6790505112573944, 
      0.6570519644019517, 
      0.6789893587909521, 
      0.6247994021850771, 
      0.5551344268321471, 
      0.6785170069187144, 
      0.6593778935211896, 
      0.5584259235932356, 
      0.6258989610050989, 
      0.6099350591723366, 
      0.6812795841815866, 
      0.5780222665350719, 
      0.6592755141928746, 
      0.6704412031851, 
      0.6569810287870527, 
      0.6430636746132871, 
      0.5763237054981901, 
      0.5453632585489252, 
      0.5338453799675729, 
      0.49448075337837133, 
      0.5953366689369557, 
      0.6596693893001885, 
      0.5770834698690582, 
      0.6529917260166613, 
      0.6643789606803651, 
      0.3922097993173016, 
      0.6936970226612601, 
      0.6063681270397018, 
      0.5643328007612887, 
      0.604497627871066, 
      0.689715129502336, 
      0.6545390752043206, 
      0.6852558166318117, 
      0.6112495244307748, 
      0.6765193558216767, 
      0.6310736686215084, 
      0.5878345313486524, 
      0.6840999125042109, 
      0.6261187488828784, 
      0.49874613063798334, 
      0.6534372508129317, 
      0.6311490987095157, 
      0.6603790376807607, 
      0.6656511085756329, 
      0.6617184061961173, 
      0.6394373801702732, 
      0.5502952339232933, 
      0.5687630864839408, 
      0.6231681859838891, 
      0.6273036985891755, 
      0.6656461458160194, 
      0.6104373781732423, 
      0.6103152420973486, 
      0.49824443190853596, 
      0.6798855867328083, 
      0.643940655755042, 
      0.6531661500540791, 
      0.6865429743831192, 
      0.6873665027092203, 
      0.4865262792939349, 
      0.5986486265400282, 
      0.3081058807286884, 
      0.6338786985072208, 
      0.6468621377835435, 
      0.658540673735942, 
      0.6712339587242082, 
      0.662071710354159, 
      0.6850648030827123, 
      0.6014444928524534, 
      0.63385431838195, 
      0.6350420318868826, 
      0.44356462046417366, 
      0.6483670118129926, 
      0.5190773271637718, 
      0.4946357774266625, 
      0.6711998976388547, 
      0.671553181425117, 
      0.6073044987822955, 
      0.6141006445988241, 
      0.6079511290788565, 
      0.6423451670596516, 
      0.5578369160993863, 
      0.661158069443995, 
      0.6485360978972753, 
      0.6737611402390603, 
      0.6154359081596231, 
      0.6519577336029415, 
      0.6902190734208474, 
      0.6639656101089922, 
      0.6613122550768684, 
      0.5410628349774644, 
      0.6896067833790755, 
      0.6856877276973375, 
      0.6718659928451934, 
      0.557924233719243, 
      0.6694512706269221, 
      0.5777360235607412, 
      0.5801532050447649, 
      0.6383861687997836, 
      0.6500213905674241, 
      0.661788919747345, 
      0.6445593437247731, 
      0.6292839612216234, 
      0.6450417803305993, 
      0.6312590726671969, 
      0.6111107490189138, 
      0.5538784950090492, 
      0.6201129725143094, 
      0.6721042943206019, 
      0.5850459381901307, 
      0.6249290869081064, 
      0.6556721977704435, 
      0.5558129376944162, 
      0.5929207389335885, 
      0.6667241440512314, 
      0.6504460697112571, 
      0.408390974449196, 
      0.664018816351765, 
      0.6374729048931261, 
      0.661048575560941, 
      0.6279605812134643, 
      0.6214384857168265, 
      0.5904296329618192, 
      0.6740781393766638, 
      0.6434786612471975, 
      0.6561139564655657, 
      0.5573655191847785, 
      0.6376128933204528, 
      0.628946337123135, 
      0.6776072038555465, 
      0.6597270845306696, 
      0.6557990539047428, 
      0.6193754633537782, 
      0.5514988246725256, 
      0.6524830284293142, 
      0.6220279470312593, 
      0.6429056126450874, 
      0.6477321439437546, 
      0.6588242049243723, 
      0.660247942293216, 
      0.6691884013290532, 
      0.660886768872666, 
      0.5991401104495381, 
      0.5707550219880199, 
      0.6628292579646875, 
      0.6658849071513653, 
      0.6102569902418401, 
      0.596370550790197, 
      0.6065563106043319, 
      0.5080863253722181, 
      0.626744025486823, 
      0.6185905094503475, 
      0.6646814640872474, 
      0.574996234562647, 
      0.5250288331325229, 
      0.6719392937481715, 
      0.6546326716999251, 
      0.2345287035594355, 
      0.678626188620576, 
      0.680623000166601, 
      0.6693610024673632, 
      0.5868940712603455, 
      0.5888429809095221, 
      0.6865976759706203, 
      0.6394297300008178, 
      0.5882978101896426, 
      0.670579800889828, 
      0.6513064799801147, 
      0.6244437719917735, 
      0.6843409472575919, 
      0.6427183935629914, 
      0.5928318624767589, 
      0.6513838487464465, 
      0.6845430868431804, 
      0.58780467281097, 
      0.6376400400381512, 
      0.6301396385626502, 
      0.6209657666357848, 
      0.6745240194165902, 
      0.670324305674583, 
      0.6536844620744242, 
      0.6714628520787957, 
      0.6522363528216569, 
      0.553491050880966, 
      0.298459978365473, 
      0.6877705892984345, 
      0.6839216912555312, 
      0.6279536007079758, 
      0.5355332367501381, 
      0.6350522704661892, 
      0.6781813940964393, 
      0.6880164477596311, 
      0.6654309345552323, 
      0.3356093938407318, 
      0.577078128933525, 
      0.6747590790537922, 
      0.4355594995228824, 
      0.6846783601135404, 
      0.54478920610187, 
      0.6195917704854168, 
      0.5470045203457711, 
      0.6309421609439098, 
      0.6238105541764737, 
      0.6558792932904882, 
      0.5843329184633793, 
      0.6641633896546848, 
      0.6393052808800951, 
      0.6311005729443783, 
      0.6493002993797163, 
      0.682710091910891, 
      0.640976199758594, 
      0.66393208926395, 
      0.6803339935646203, 
      0.602078601997629, 
      0.6292197831191979, 
      0.6425184630649577, 
      0.6489903750186775, 
      0.641246801987229, 
      0.6167574403583859, 
      0.5815310495739873, 
      0.5674197037126629, 
      0.6879646328735043, 
      0.617179215777094, 
      0.6846280792683507, 
      0.6592787329405317, 
      0.661129145402064, 
      0.32022928322127686, 
      0.6713698205238072, 
      0.6810007878073633, 
      0.6648516801973311, 
      0.6131422184507435, 
      0.6374605635613835, 
      0.647170439130539, 
      0.46045298630202686, 
      0.5136691251563303, 
      0.5582724144716587, 
      0.6507924587210997, 
      0.642212675114507, 
      0.6704573826206299, 
      0.6164584296643411, 
      0.6700669168844572, 
      0.6869226890779815, 
      0.6241433802115895, 
      0.6398681445720376, 
      0.6621285722653252, 
      0.6751028738009818, 
      0.5886022429893497, 
      0.6727648414981191, 
      0.6762820766385333, 
      0.5945866244373799, 
      0.6365386081240271, 
      0.5741641563638263, 
      0.6405885745454378, 
      0.4641850625221893, 
      0.5644569803210588, 
      0.601613627366111, 
      0.4571963100020318, 
      0.6780823091219579, 
      0.635834887688613, 
      0.647874563674823, 
      0.6562918315120251, 
      0.6380799402603387, 
      0.607516689866373, 
      0.6607039973259885, 
      0.6725464223445554, 
      0.619065182296898, 
      0.6658832586786204, 
      0.66811645615751, 
      0.6648096269132362, 
      0.6762379912595045, 
      0.5956262549342043, 
      0.5790178237984913, 
      0.6788869334784767, 
      0.5822456709415669, 
      0.6791346186744057, 
      0.6555843509881882, 
      0.5774788375050129, 
      0.6451762319332652, 
      0.6540522601412512, 
      0.5943712980790707, 
      0.6498235681350311, 
      0.6477043559570818, 
      0.6651846087270299, 
      0.46945508022181115, 
      0.4973033382317227, 
      0.5682162349220086, 
      0.6144139893793404, 
      0.620325608395422, 
      0.5321808744086551, 
      0.6322651623019915, 
      0.6394906509414363, 
      0.5985182672250207, 
      0.22605841115930078, 
      0.5502536196002275, 
      0.5759259854993299, 
      0.6581460724733567, 
      0.684215225771611, 
      0.642312894925606, 
      0.6540993881938149, 
      0.6070193282896517, 
      0.5988979656027619, 
      0.6366420840412036, 
      0.6751511683047868, 
      0.5849055244218256, 
      0.6265429946433386, 
      0.5879316899235466, 
      0.6780178730459455, 
      0.6861433150398059, 
      0.6783885087855059, 
      0.5393201322963015, 
      0.6057884491206835, 
      0.6191393565134455, 
      0.37277903405958585, 
      0.6015124761702211, 
      0.6349309884378873, 
      0.6494411563856658, 
      0.6099167358911504, 
      0.5976543798171504, 
      0.6823069186029792, 
      0.5647822163868733, 
      0.6863551476872891, 
      0.595649375483856, 
      0.6771674137376591, 
      0.6605348824995778, 
      0.6597577159897842, 
      0.6670808601489853, 
      0.6650622739582351, 
      0.6479971927423126, 
      0.6371326945796402, 
      0.6761689348554577, 
      0.6896603272905557, 
      0.6312019862102635, 
      0.6301420927743927, 
      0.6550154387046598, 
      0.6044617667147778, 
      0.6877764593341736, 
      0.4442458672618475, 
      0.664194662413233, 
      0.6410754207620716, 
      0.6091501337947927, 
      0.6945040806663583, 
      0.5871583667725756, 
      0.682555154617146, 
      0.287581537912866, 
      0.6673228056509665, 
      0.5883788784896259, 
      0.6394519623056424, 
      0.6147119254917034, 
      0.647199531587728, 
      0.6697696681859013, 
      0.675411183397212, 
      0.5190169618933826, 
      0.5689051934279812, 
      0.6499443401394506, 
      0.6613463353240955, 
      0.6047374675001069, 
      0.6562389708777959, 
      0.5143578686792353, 
      0.6458883199971474, 
      0.6767251525473293, 
      0.6880929387588058, 
      0.5607221084640909, 
      0.6618928808140131, 
      0.623141822442367, 
      0.6761014655388313, 
      0.6323910862286062, 
      0.6804052616875806, 
      0.6247859121894643, 
      0.6318244755778242, 
      0.6354393662592671, 
      0.45821376870177905, 
      0.5709235430566264, 
      0.5977807538768759, 
      0.627530611427086, 
      0.5176737465181308, 
      0.6021315316108106, 
      0.6429919843146005, 
      0.4638143891410137, 
      0.49288738713717334, 
      0.6697928533471237, 
      0.6638184697039449, 
      0.6926143836708598, 
      0.6616057488058339, 
      0.6505276223739738, 
      0.5295734475269361, 
      0.6606132261688994, 
      0.599133334917099, 
      0.6952378583871398, 
      0.6092346550081265, 
      0.38878398793022734, 
      0.6270920250464592, 
      0.6756613066961616, 
      0.657295692825153, 
      0.4673694252753009, 
      0.5749590161959491, 
      0.6704914387672138, 
      0.6879108710092916, 
      0.6642754262667048, 
      0.5960266023029479, 
      0.6710844970782063, 
      0.6662753311725218, 
      0.5655247183003378, 
      0.6862236963134144, 
      0.6727559671151038, 
      0.6785604754818246, 
      0.6711136392059277, 
      0.557828655907075, 
      0.5831562263492366, 
      0.6743707978541862, 
      0.6877542456123209, 
      0.624402922782779, 
      0.6719407528950695, 
      0.5074635362984576, 
      0.6386033780503471, 
      0.6474477046826161, 
      0.5490270353383615, 
      0.5673200450283158, 
      0.6451231556030228, 
      0.5299193851420968, 
      0.6268122375538963, 
      0.6401364145350378, 
      0.6056562471571582, 
      0.639398797297613, 
      0.6271545409044125, 
      0.6693240052663589, 
      0.5834987454884532, 
      0.6101706145089547, 
      0.6795481665077002, 
      0.5950760238026324, 
      0.6289172706316551, 
      0.6876630742266785, 
      0.5442154590353058, 
      0.661230750611726, 
      0.5148727417685105, 
      0.6299261702471433, 
      0.6803100656417804, 
      0.6282222134468582, 
      0.6745599444836764, 
      0.6220910734054287, 
      0.6357795271696448, 
      0.5785809698446379, 
      0.6758653460095961, 
      0.6399523238469085, 
      0.6742916196902988, 
      0.6247372091529619, 
      0.6872611886363639, 
      0.6668593390736731, 
      0.5295599745513206, 
      0.644541183620157, 
      0.642228303357672, 
      0.6291878362116216, 
      0.5016083422417296, 
      0.25101964298520846, 
      0.5800716903533868, 
      0.6613686583255126, 
      0.6158481006478895, 
      0.69509535986395, 
      0.6695173546899756, 
      0.6827684495102309, 
      0.6179924019170575, 
      0.6949151742873791, 
      0.6695285133489214, 
      0.6820381774215133, 
      0.5369612737267956, 
      0.6553029304273582, 
      0.6368730421456221, 
      0.5877205735690614, 
      0.6904263733052601, 
      0.6242632961109489, 
      0.5096607265035605, 
      0.5931498788856113, 
      0.4973328795950498, 
      0.6701221787912178, 
      0.6621503567198225, 
      0.6579748608046677, 
      0.6400062078548224, 
      0.6155884918462011, 
      0.6539467316975165, 
      0.6475998521719443, 
      0.610803064365709, 
      0.618409842833659, 
      0.6669828855816142, 
      0.36869447624828344, 
      0.49919786726741644, 
      0.6324631376301879, 
      0.6550541989645885, 
      0.6708849102128044, 
      0.5688047059755785, 
      0.6811204683082014, 
      0.508746658116944, 
      0.6310495572711958, 
      0.6070042260531138, 
      0.656511077592758, 
      0.6116260980365192, 
      0.6612526246392482, 
      0.6784639569964576, 
      0.6858422514289687, 
      0.6580548975176337, 
      0.6956851412862199, 
      0.6570753009504534, 
      0.6837856198177902, 
      0.6403211869682605, 
      0.6847401130139088, 
      0.5802167254681063, 
      0.6551483992698991, 
      0.5333341459085222, 
      0.6851004610233348, 
      0.6181783958068662, 
      0.5794034650254533, 
      0.6669698757388104, 
      0.6845498953618382, 
      0.6529579430435122, 
      0.5936468165214857, 
      0.6683381861437719, 
      0.6427841758794858, 
      0.6910030931449073, 
      0.6575357850230206, 
      0.6211808872164215, 
      0.6347336094496367, 
      0.6504629668312388, 
      0.6692661234252785, 
      0.6311315622094814, 
      0.6376846214239843, 
      0.6704515009882217, 
      0.6000677752901217, 
      0.5793455178244117, 
      0.6402810738137922, 
      0.6713881478669201, 
      0.6855144653312791, 
      0.6551632816786361, 
      0.6598869472499281, 
      0.6648891698662597, 
      0.6777874958235494, 
      0.635306483056012, 
      0.6624053024698684, 
      0.5240616795156539, 
      0.6574605277561375, 
      0.6199883044680136, 
      0.6456075495772301, 
      0.6142730923736377, 
      0.6038429167117106, 
      0.6791683147771306, 
      0.6214575200640473, 
      0.6234080098339561, 
      0.6762738985935896, 
      0.6103901375004745, 
      0.6705906071742327, 
      0.4375923104159585, 
      0.6892077606554216, 
      0.5922700860609866, 
      0.5863769549737662, 
      0.42721755289452784, 
      0.6563799224712853, 
      0.6406605922685865, 
      0.6295025020538961, 
      0.5849006967670348, 
      0.6627401576939935, 
      0.6837562549596922, 
      0.5738431233784348, 
      0.6812792433815344, 
      0.6318024544318939, 
      0.6344795515815103, 
      0.5324752197938161, 
      0.6444448170159297, 
      0.6221008019077989, 
      0.6523388520955614, 
      0.6290170559599546, 
      0.6469927190406888, 
      0.6825924310982244, 
      0.677629290675219, 
      0.637174053073279, 
      0.6524763842582303, 
      0.5034589909776239, 
      0.6632795425056963, 
      0.6352793902867252, 
      0.6638251433965585, 
      0.5629965067854229, 
      0.6315890247773042, 
      0.6827079456405288, 
      0.6133034803453742, 
      0.647266092197452, 
      0.6373392663020492, 
      0.6518479877136216, 
      0.6369346654676727, 
      0.5256289080269443, 
      0.6486302430409989, 
      0.6760142216988262, 
      0.6397426346055508, 
      0.6346905653744952, 
      0.6176647282812388, 
      0.6564674737085825, 
      0.660426635143242, 
      0.6743803778265564, 
      0.579420515295027, 
      0.6824610848763354, 
      0.6064579674748469, 
      0.658078061471471, 
      0.6881088359722201, 
      0.6246691103020703, 
      0.4848613261620136, 
      0.6866819770897321, 
      0.6398885911887291, 
      0.5845821367639383, 
      0.6625637577494646, 
      0.6767325889267358, 
      0.6525136925422338, 
      0.6221665881031933, 
      0.6758215550656025, 
      0.46678171822165176, 
      0.5149470443070058, 
      0.5070848354717875, 
      0.6639505396415936, 
      0.6589850318273978, 
      0.6635762249483423, 
      0.657484710419442, 
      0.6896992247891865, 
      0.6502037480067709, 
      0.5739388208310638, 
      0.5774539727820821, 
      0.6361852924994299, 
      0.6459443104931337, 
      0.6364852449788104, 
      0.6853193951270821, 
      0.6830087915003952, 
      0.5721112544447601, 
      0.5683244276323127, 
      0.6803886012492842, 
      0.6005928987319765, 
      0.5257394973900329, 
      0.6804863274680915, 
      0.4513967711070829, 
      0.6722955247911748, 
      0.6267153247926625, 
      0.6392002193620137, 
      0.6500825656812951, 
      0.5802867982958091, 
      0.5622561686376406, 
      0.6120326237147903, 
      0.6044106176722258, 
      0.6729152163762759, 
      0.6828476414786799, 
      0.34795938623623146, 
      0.67960587084107, 
      0.6161041263931074, 
      0.6251810672348854, 
      0.6744104177171178, 
      0.6251284193145925, 
      0.6873177882378051, 
      0.6489410071664431, 
      0.6739028074373848, 
      0.5873729632020952, 
      0.5826207254636324, 
      0.5683474503859947, 
      0.5622965758679448, 
      0.5208571436897147, 
      0.5958279083584711, 
      0.6607485044524214, 
      0.6768225201779741, 
      0.6275327097168634, 
      0.6470451975162661, 
      0.6037445347020259, 
      0.6158885519699253, 
      0.6569604581316079, 
      0.5722119703774399, 
      0.6427992777510082, 
      0.6296540406160516, 
      0.6049572031156356, 
      0.5851054591973884, 
      0.29450316922853964, 
      0.5319023648430481, 
      0.6342948823018787, 
      0.6750014809374558, 
      0.3257682678491565, 
      0.5952977896673803, 
      0.5997848303989772, 
      0.643722004133029, 
      0.5607790429777063, 
      0.651441417904948, 
      0.5762378119734988, 
      0.58002530251302, 
      0.6464749166274559, 
      0.6647309035727299, 
      0.6847910339144266, 
      0.37262116139549933, 
      0.6279843857678389, 
      0.6038386874984645, 
      0.5721067417850044, 
      0.6783077369106955, 
      0.6760613179404401, 
      0.6065160936314032, 
      0.6515939556819891, 
      0.6151392116369924, 
      0.6874955868777277, 
      0.6692887391459703, 
      0.6851978066567501, 
      0.6773031895763859, 
      0.5867696289746566, 
      0.5789099033634875, 
      0.6805413494225393, 
      0.363825085756988, 
      0.669415550557889, 
      0.6395488481102075, 
      0.5316437916248521, 
      0.6910683318672888, 
      0.6554360977158852, 
      0.3883671033406543, 
      0.6907789978316697, 
      0.6780940356578643, 
      0.6816437030358745, 
      0.6952509408206018, 
      0.48409904978382545, 
      0.6292324173977554, 
      0.5913339763764166, 
      0.5726454818806149, 
      0.6427040711738259, 
      0.6372782530268998, 
      0.6740162065695359, 
      0.6125783738719862, 
      0.5510535662108866, 
      0.6584764070252465, 
      0.6373725674806661, 
      0.6360660339713843, 
      0.6928102177366098, 
      0.6889189160622433, 
      0.6579324736204647, 
      0.6268766504956504, 
      0.45465484548332213, 
      0.6595099505322769, 
      0.6733649366310482, 
      0.6825646697089531, 
      0.5875301657193953, 
      0.6802485660273562, 
      0.5081341708617425, 
      0.5647974971157502, 
      0.6380199271839766, 
      0.634535870165527, 
      0.6736701177441075, 
      0.5919438734835003, 
      0.6071450687492393, 
      0.6283850586781617, 
      0.6081873538050208, 
      0.6937321898050486, 
      0.6271178301626267, 
      0.6692411755390891, 
      0.6711917799236633, 
      0.6564486819036516, 
      0.6741995478895294, 
      0.6415003581710883, 
      0.6783200877829386, 
      0.6309000852357367, 
      0.6909039010278027, 
      0.6267134150011469, 
      0.5151087974720704, 
      0.6907229676769956, 
      0.6748559460695149, 
      0.6421566561361367, 
      0.6564207698199204, 
      0.5462536232136971, 
      0.44263984830169034, 
      0.639570778896584, 
      0.6674707187216881, 
      0.6589570211041035, 
      0.6616993049647196, 
      0.6545619632184497, 
      0.6300364938153333, 
      0.6528707570656709, 
      0.6538146254312386, 
      0.6643613264015028, 
      0.6762664544465212, 
      0.6874477201865671, 
      0.6468117086480594, 
      0.6018062935389019, 
      0.6709476875456507, 
      0.6569638283899808, 
      0.6752941899653225, 
      0.657965566052434, 
      0.6853277461504581, 
      0.6744366055354283, 
      0.6760077520450127, 
      0.6812036302776691, 
      0.5653264090792977, 
      0.6349104570615356, 
      0.5977775719046247, 
      0.6406097151835479, 
      0.4797719254847425, 
      0.6410468739078384, 
      0.6426662102925735, 
      0.6478575480569656, 
      0.6776744807866353, 
      0.5919130469516952, 
      0.5464453131804983, 
      0.6534906163269398, 
      0.630232812601536, 
      0.660030491691485, 
      0.6873415314910601, 
      0.6668131181398835, 
      0.6767334481177238, 
      0.40526336189372175, 
      0.656435457456532, 
      0.6339338219538317, 
      0.6668293634064837, 
      0.6126170572759246, 
      0.667153685337458, 
      0.5273558938633589, 
      0.559941922651565, 
      0.5917369640369734, 
      0.6147463753675284, 
      0.6298044656243859, 
      0.6866473608888511, 
      0.6014674295970398, 
      0.6622439644730356, 
      0.5642879109727581, 
      0.5981214884513751, 
      0.6680889029470835, 
      0.6870439999603666, 
      0.621304292740113, 
      0.45178305098750166, 
      0.652114561211479, 
      0.6117273810577883, 
      0.6840139767165014, 
      0.4797023378307559, 
      0.5691158875114748, 
      0.6331931889684397, 
      0.6603525210131488, 
      0.5197588852516383, 
      0.6393257747001037, 
      0.6486924727027203, 
      0.6329245590406054, 
      0.6368825285646016, 
      0.6245555918057509, 
      0.6384557078052635, 
      0.6536370593783386, 
      0.6771240686860316, 
      0.6820980395701743, 
      0.6451410366840915, 
      0.6380018041892249, 
      0.5806799812683653, 
      0.569146459154758, 
      0.6680023332747675, 
      0.6396057802028499, 
      0.589537723448403, 
      0.6884757594597526, 
      0.40555646059990647, 
      0.6407653495436516, 
      0.4250581068946096, 
      0.6787569312665575, 
      0.6562657812030309, 
      0.4870832519596585, 
      0.62827772269816, 
      0.692354416092199, 
      0.6841098449581566, 
      0.450795523098466, 
      0.5235132848433179, 
      0.6188804872254238, 
      0.5951956151064057, 
      0.6685762265698545, 
      0.6117445603896678, 
      0.6436572573623908, 
      0.6652320837597361, 
      0.673407220941936, 
      0.6534571320403606, 
      0.6420615230103501, 
      0.6515119509187658, 
      0.6537817466798002, 
      0.6751270578397955, 
      0.6856371649314975, 
      0.5134834565874938, 
      0.6422886523824721, 
      0.5972305005162222, 
      0.6581527700797972, 
      0.6421688885994256, 
      0.6079289600489497, 
      0.6605655560662029, 
      0.5835536383184189, 
      0.6484693038664234, 
      0.655606009507008, 
      0.6454120783514408, 
      0.6733387355033448, 
      0.23057950145376843, 
      0.6388747187885472, 
      0.6388979152615196, 
      0.6506471139100181, 
      0.6562390640097322, 
      0.6842513407272208, 
      0.6806406540257618, 
      0.6638249708463223, 
      0.6643689919919088, 
      0.6361003697412633, 
      0.6479075915167295, 
      0.4263979085994209, 
      0.6693672754922015, 
      0.6778416687828158, 
      0.6332701145069433, 
      0.6814622671677819, 
      0.6370060043232229, 
      0.6648543146610169, 
      0.6774565417962001, 
      0.6250663974565106, 
      0.6664337022168075, 
      0.6223688564933635, 
      0.6871629970798595, 
      0.604261688962737, 
      0.22838851910922897, 
      0.6460326198469376, 
      0.6226760589350695, 
      0.6533218368158538, 
      0.6936323528998032, 
      0.6688743116965409, 
      0.6812504735847543, 
      0.6164827367083326, 
      0.6132056093171844, 
      0.6779916782470498, 
      0.6699995218341344, 
      0.6851734515527161, 
      0.6539635225879876, 
      0.6660899783185991, 
      0.6499634619349801, 
      0.6775815560479714, 
      0.6904653294974371, 
      0.6390959488669209, 
      0.6323212500972375, 
      0.6609704171966324, 
      0.6176560230846155, 
      0.6591743977099536, 
      0.6077445236182825, 
      0.6358917423788917, 
      0.6589993861279966, 
      0.49145124634502413, 
      0.6553799745816132, 
      0.6892716607849838, 
      0.6697081546221012, 
      0.6203156517703469, 
      0.3895077580576964, 
      0.6376203571022336, 
      0.6729661866375322, 
      0.6818477669791184, 
      0.6628828752277297, 
      0.6731142275885013, 
      0.6583645680218585, 
      0.56096704365535, 
      0.6609472793264192, 
      0.5535232227903553, 
      0.6440957230215482, 
      0.6139155503540582, 
      0.6238884447929076, 
      0.6480340340006594, 
      0.6355735252864627, 
      0.6112987909564876, 
      0.6305124052800546, 
      0.6189633954059238, 
      0.6801113657707181, 
      0.6907027319829998, 
      0.6805319526163862, 
      0.613700149170824, 
      0.6274457299611236, 
      0.6384504283227794, 
      0.6601300139980782, 
      0.6913401211183592, 
      0.6756339383773687, 
      0.6134682455291266, 
      0.6061794628170525, 
      0.686116895564224, 
      0.6263021899887572, 
      0.5207048428652616, 
      0.6250284182561392, 
      0.5967459266722901, 
      0.30380901913828695, 
      0.6119451123383607, 
      0.6181978437612937, 
      0.655100534331051, 
      0.6330741698557304, 
      0.652347169010023, 
      0.645280642165656, 
      0.6785403447729803, 
      0.689521838203904, 
      0.6551097741411793, 
      0.6042967565324129, 
      0.6887345121971565, 
      0.6075793178643424, 
      0.5066589021988748, 
      0.6887656868383519, 
      0.6750416981993179, 
      0.651370321099545, 
      0.6155430735631734, 
      0.5584393877678742, 
      0.6037495649111626, 
      0.6141773634377025, 
      0.5799198131785583, 
      0.6265465626112771, 
      0.6955639831152376, 
      0.6189322722908603, 
      0.6209290771429248, 
      0.6946304212652733, 
      0.5901870516868922, 
      0.4217099665983021, 
      0.49605832512120057, 
      0.6919311444621671, 
      0.635742885136585, 
      0.6070107069464722, 
      0.6273004837957294, 
      0.6536364985862683, 
      0.5661840210208617, 
      0.6583707759003454, 
      0.6919338136946382, 
      0.6335031611522772, 
      0.6466451255918185, 
      0.6469894317962073, 
      0.6296021910483691, 
      0.6495891589558747, 
      0.6686141380739591, 
      0.49603376540852484, 
      0.6146844105050745, 
      0.6091202235911344, 
      0.6835065006974537, 
      0.6676654444095523, 
      0.6434820415305085, 
      0.6680826819962822, 
      0.5220234276057584, 
      0.6941961593505311, 
      0.5613660746541089, 
      0.5790142142200786, 
      0.6182556463592145, 
      0.6927687426094044, 
      0.6668054139973627, 
      0.6273748680338487, 
      0.6682870074793809, 
      0.6400511940147969, 
      0.6829641119672893, 
      0.6550969799374027, 
      0.6075261299297725, 
      0.5890373644367778, 
      0.5625250649102205, 
      0.6561466977209209, 
      0.6923195006019541, 
      0.5567650412828942, 
      0.6449722136436846, 
      0.6577394041510538, 
      0.6652167478017084, 
      0.6824045538133425, 
      0.615455238381826, 
      0.6557430913961011, 
      0.649702422482258, 
      0.6820538915379701, 
      0.6667836014361401, 
      0.5648704829905898, 
      0.6305478326942421, 
      0.6177387511602124, 
      0.6592380267997906, 
      0.5843665265526085, 
      0.6606491517047057, 
      0.6384960212117122, 
      0.6887125955349916, 
      0.681451135511144, 
      0.6295340027712261, 
      0.5476300892116616, 
      0.5969816166266019, 
      0.6456847468215511, 
      0.5863459593569603, 
      0.5808205048878634, 
      0.6147120205488287, 
      0.5756226066915892, 
      0.6437457092587653, 
      0.6006520541686197, 
      0.675580691349984, 
      0.5601875442401001, 
      0.5919859752805643, 
      0.6170607841633009, 
      0.6623593867324256, 
      0.6634591442746182, 
      0.678554522563665, 
      0.628603552927618, 
      0.6195041001572711, 
      0.539095829036578, 
      0.33943942465850574, 
      0.6053892113926611, 
      0.6702147339877489, 
      0.6172596247508166, 
      0.577896668342927, 
      0.679031288784042, 
      0.6400795717174471, 
      0.5732042877214957, 
      0.5952910637626109, 
      0.623785505853587, 
      0.665518239136157, 
      0.6756000715658624, 
      0.519817776154666, 
      0.5588076830711527, 
      0.6640819142264964, 
      0.6829499513535218, 
      0.630709282457419, 
      0.6778491370057483, 
      0.6706042546223282, 
      0.625319646198517, 
      0.667941801449612, 
      0.484984636458644, 
      0.5095184424005448, 
      0.6437173324000884, 
      0.6425808035640159, 
      0.6717865831267373, 
      0.6953755643704504, 
      0.6096978814069351, 
      0.6220870251233462, 
      0.6634012574989886, 
      0.6468715095592731, 
      0.6307914614262515, 
      0.6653720827671715, 
      0.6083724059417539, 
      0.32285863325435743, 
      0.6652798668891251, 
      0.6365096520105092, 
      0.6072250919741187, 
      0.5712484129158281, 
      0.6614940217390965, 
      0.5988104978955062, 
      0.6856397500092676, 
      0.5748105622608316, 
      0.6848630697413906, 
      0.6610162809163552, 
      0.6043596017648034, 
      0.5596166956217131, 
      0.6892817873504836, 
      0.6224025380242877, 
      0.6607058799004486, 
      0.5588463065957222, 
      0.6267746981043234, 
      0.6667273253331816, 
      0.4933009873722502, 
      0.6351885649834186, 
      0.6308368286832694, 
      0.6729730012733355, 
      0.515208781856109, 
      0.5909991272852652, 
      0.6501685863207086, 
      0.67830070400877, 
      0.3492988256014702, 
      0.6857110804367957, 
      0.6935799555947583, 
      0.6776527718005979, 
      0.6162426792493568, 
      0.6492784554117592, 
      0.6852387657021988, 
      0.6875869852091784, 
      0.19679216213616219, 
      0.6387510537065755, 
      0.6720382892011798, 
      0.6609848562129998, 
      0.5201783709928471, 
      0.6449733215378705, 
      0.6633768436968689, 
      0.6191914679243515, 
      0.5458162560027956, 
      0.63667507151506, 
      0.6332891301774273, 
      0.6941432010176478, 
      0.5388299823436815, 
      0.5603500654656294, 
      0.568739689018351, 
      0.6831128168102415, 
      0.64744286811886, 
      0.6518243294136105, 
      0.6441799420305372, 
      0.5626190282553806, 
      0.6766912595482086, 
      0.5220354608338413, 
      0.6275413637262043, 
      0.662670256950552, 
      0.585218983425815, 
      0.5894857936010443, 
      0.5213068321015296, 
      0.4806228090208324, 
      0.5115580843034914, 
      0.6950693753950493, 
      0.6634985276556552, 
      0.6717177359073079, 
      0.6644528799749635, 
      0.6557358282153823, 
      0.5501653187819794, 
      0.6230202750484655, 
      0.6470977257640207, 
      0.5827445432778997, 
      0.662080201771896, 
      0.5975713819285824, 
      0.6592305037094288, 
      0.660897232115039, 
      0.6289670215184842, 
      0.6172441785112376, 
      0.6868670775518257, 
      0.61537497562696, 
      0.5646890935782113, 
      0.4077910087550325, 
      0.634075456940713, 
      0.6890970973648908, 
      0.6857339807863552, 
      0.6769709895826264, 
      0.6143233313094416, 
      0.6449626929130349, 
      0.6589790236280735, 
      0.6347782462339931, 
      0.6594886872739464, 
      0.6842180003350932, 
      0.5913747170126575, 
      0.5708888390815345, 
      0.5634503286075766, 
      0.6348332109640644, 
      0.6190370932631063, 
      0.6475097058061913, 
      0.6945689887331004, 
      0.6261504019140393, 
      0.5873964197790801, 
      0.6375256042469355, 
      0.6898725474045875, 
      0.6681119463827622, 
      0.5560283696543993, 
      0.6629903020343066, 
      0.5147057325024652, 
      0.45898298150066447, 
      0.6790820601616416, 
      0.6527758849852244, 
      0.6873627561128538, 
      0.6785919009031758, 
      0.6645855422878347, 
      0.6028813445055399, 
      0.662977008703867, 
      0.6385579842599679, 
      0.6924184387080613, 
      0.544527544856961, 
      0.646288405193455, 
      0.6238428921860407, 
      0.6470902009262672, 
      0.6897589013460983, 
      0.6652761185777588, 
      0.6496469551870196, 
      0.6177004908088514, 
      0.6669080530499323, 
      0.6353415418382417, 
      0.6143649428750261, 
      0.6229104820129534, 
      0.6597537694045407, 
      0.6556973744554169, 
      0.6417083787181816, 
      0.6413554817003236, 
      0.6372734026992378, 
      0.536042315126179, 
      0.6650994832532062, 
      0.6315198988132205, 
      0.5323366643738718, 
      0.686171307592367, 
      0.6365643832329068, 
      0.6884867566842567, 
      0.6279426669008189, 
      0.668013626583561, 
      0.6780503912893542, 
      0.6837159644097719, 
      0.6951070062032034, 
      0.6761656411877975, 
      0.6463129213514724, 
      0.5985088985067404, 
      0.41760881057469174, 
      0.5623996455474675, 
      0.6395057998308875, 
      0.641129543868462, 
      0.6712182770732538, 
      0.5551566936487162, 
      0.6548093355109595, 
      0.6605153618602907, 
      0.6269853148696934, 
      0.47704707215453696, 
      0.5613674273079649, 
      0.6876958686191201, 
      0.6716109665749361, 
      0.6302725680283577, 
      0.6178828262058381, 
      0.6415054248339763, 
      0.5197243256241123, 
      0.40670058636369005, 
      0.6148308013115612, 
      0.5161058592836013, 
      0.675816513737074, 
      0.548370805588165, 
      0.6490113284611143, 
      0.6717365621586685, 
      0.6700256279599707, 
      0.6582381158126979, 
      0.5354028483152983, 
      0.6416843808747359, 
      0.6560116814780355, 
      0.6200261002153938, 
      0.6221162436267039, 
      0.5252728061845295, 
      0.664977788820784, 
      0.6591937513337834, 
      0.6834486305323896, 
      0.6372652361849054, 
      0.6165689534252996, 
      0.6783173624338792, 
      0.6263057775319594, 
      0.5499250482730684, 
      0.5675590741024333, 
      0.6811630037302306, 
      0.5941586503168943, 
      0.6451726577653023, 
      0.5953829733480333, 
      0.656152689580677, 
      0.6499362175677976, 
      0.68657164231682, 
      0.6003503137096746, 
      0.5811494533632644, 
      0.6931848559338222, 
      0.6046937837698955, 
      0.6288205015983216, 
      0.5736824226218222, 
      0.6265941845101703, 
      0.6796401667249281, 
      0.6513377476782167, 
      0.6138160781394725, 
      0.6546388253481359, 
      0.6163828046668819, 
      0.6269389219423663, 
      0.5881440472868852, 
      0.5458253884193792, 
      0.2236589084885825, 
      0.5653144628958399, 
      0.6036613104790102, 
      0.6771863619602679, 
      0.5389316099245308, 
      0.46370159619753953, 
      0.673604966478898, 
      0.3151343000031065, 
      0.4265497336750923, 
      0.6244532053619951, 
      0.5372192263806966, 
      0.6665788926297942, 
      0.6248925661172576, 
      0.6498946254663628, 
      0.6644625800269071, 
      0.6165501031909457, 
      0.6925437764865413, 
      0.6733626936916995, 
      0.6240586115578727, 
      0.6666560925950658, 
      0.6593212769744417, 
      0.5939561298555253, 
      0.6663805143018169, 
      0.5175314913805258, 
      0.6688052779605278, 
      0.44524191318521794, 
      0.6669430545981833, 
      0.5868240094461348, 
      0.6424496802721927, 
      0.678463593411363, 
      0.5010608868088874, 
      0.6271537539809061, 
      0.6698722369259151, 
      0.6422891568221949, 
      0.6896355879016791, 
      0.6931990936951397, 
      0.6567841578041017, 
      0.6418647201766818, 
      0.6451563450544684, 
      0.5721512199787645, 
      0.5842289294669106, 
      0.6371964449563703, 
      0.6490226312883683, 
      0.6174636000175006, 
      0.6618358130970742, 
      0.611466194230911, 
      0.47218237237379357, 
      0.5878767409096212, 
      0.6916933744235488, 
      0.43770360272366593, 
      0.6734684785587167, 
      0.6723451807840256, 
      0.6195037346457863, 
      0.6616838375240942, 
      0.5608586023795604, 
      0.6483477525648279, 
      0.5307927069372784, 
      0.4461938435698886, 
      0.6809519122016858, 
      0.6691430129177399, 
      0.6614469707020677, 
      0.6536752046603818, 
      0.5840733208852724, 
      0.6539805868508589, 
      0.6653557439526204, 
      0.6650644219244113, 
      0.6847546030456866, 
      0.6751226337484861, 
      0.4630014605520487, 
      0.5135486393119231, 
      0.6828415747906399, 
      0.6336997455805397, 
      0.6915775366381478, 
      0.5979051946982885, 
      0.6765338327842197, 
      0.6620739943964359, 
      0.6545393561763684, 
      0.2722398516153335, 
      0.6232863201500298, 
      0.5567237280753068, 
      0.5489170066910716, 
      0.6945821603514558, 
      0.6437969354712378, 
      0.6356714028647807, 
      0.6321820849792334, 
      0.6814574017114537, 
      0.5369685061801612, 
      0.6665887565038214, 
      0.6668701869399765, 
      0.6412918140876566, 
      0.6834835622807545, 
      0.6595399015292966, 
      0.6672472633644613, 
      0.6728649717442771, 
      0.6822016333996617, 
      0.6690978259767666, 
      0.6196154326776376, 
      0.5834176966299048, 
      0.6145996035014964, 
      0.5661725795004944, 
      0.6390041853016946, 
      0.6799545656323425, 
      0.5965944650360168, 
      0.6652197025351702, 
      0.6957382105654879, 
      0.687253196223655, 
      0.6703563679525631, 
      0.6692576390070032, 
      0.6714734430395538, 
      0.684600462386236, 
      0.6578879922175278, 
      0.5574184451693881, 
      0.6522252802299594, 
      0.6548124663529364, 
      0.620112847735339, 
      0.6254059367500069, 
      0.6402063103967904, 
      0.6685389330049274, 
      0.6232638498679499, 
      0.6134838953423697, 
      0.6133757847097989, 
      0.6756657167056863, 
      0.4548928635533035, 
      0.66324528399975, 
      0.613473986815352, 
      0.6834749358529009, 
      0.6184977885786479, 
      0.6849410040838748, 
      0.6595198822355309, 
      0.6352614741991764, 
      0.6593297967663789, 
      0.6654669725965457, 
      0.6026268595315405, 
      0.571300698367442, 
      0.5985998157495348, 
      0.5356762087141042, 
      0.6830755181618466, 
      0.6860731404706806, 
      0.6175586387046896, 
      0.6586342826968465, 
      0.38755392675508027, 
      0.5283715972958818, 
      0.5891083265757283, 
      0.6761118826476278, 
      0.47384628661374845, 
      0.6304442759070686, 
      0.5704927426319826, 
      0.6736701181765816, 
      0.6064563484572532, 
      0.46832829311938634, 
      0.5325117341446266, 
      0.6881290294376359, 
      0.6918523498577932, 
      0.6809315203662104, 
      0.6465579695316872, 
      0.6955471510361142, 
      0.6583942302907542, 
      0.645929048099928, 
      0.6717019695538076, 
      0.5967015833555, 
      0.6610702310880129, 
      0.6544665920773572, 
      0.6827430424557334, 
      0.6123090495228075, 
      0.5725274208100175, 
      0.5186708811665849, 
      0.476699543852056, 
      0.672905163270329, 
      0.6618347819561702, 
      0.6354869956449511, 
      0.6298965179291073, 
      0.46487927180757693, 
      0.6177363197077248, 
      0.6656613995546735, 
      0.6443863936358695, 
      0.6730939089719226, 
      0.6429786365966632, 
      0.6312868588272631, 
      0.694492616590238, 
      0.680958239723202, 
      0.60201640392381, 
      0.49196720534940624, 
      0.6612645760522621, 
      0.48087141984092996, 
      0.5052322202348205, 
      0.68242750588118, 
      0.612350049726906, 
      0.5779140743918195, 
      0.6308496152278164, 
      0.6529496516833528, 
      0.6892492304500433, 
      0.6200291787874304, 
      0.6738728927372994, 
      0.6861745435172175, 
      0.6701000680606892, 
      0.5984112798825355, 
      0.6711269152538816, 
      0.6820870723007363, 
      0.5855831955084597, 
      0.5858366011181675, 
      0.6436804101524822, 
      0.6443441219893786, 
      0.5581257357391376, 
      0.6555929284515025, 
      0.6337384190264335, 
      0.6547827706297813, 
      0.4947574605919072, 
      0.6670157192942688, 
      0.6448076650338731, 
      0.6321061495162028, 
      0.2579160658476179, 
      0.54242835643398, 
      0.627579735816179, 
      0.599669036416458, 
      0.3206088504169888, 
      0.64442385850714, 
      0.6164151499117201, 
      0.6911822810956093, 
      0.5878377522091353, 
      0.655585809459085, 
      0.6629898863724178, 
      0.6724870708222369, 
      0.6266596898848577, 
      0.6107535191872132, 
      0.5699475077509998, 
      0.6459780199168981, 
      0.6802440285994218, 
      0.6948217646882245, 
      0.49530625852742005, 
      0.6311685068008317, 
      0.6353069148884269, 
      0.6942214644371688, 
      0.4828099171502875, 
      0.6727315877561292, 
      0.6385915371801, 
      0.6736615388157442, 
      0.6500539090048176, 
      0.6691765148995772, 
      0.6230487099133434, 
      0.6477106618272744, 
      0.6636269636566352, 
      0.5562611471074035, 
      0.6666522002107544, 
      0.5926346507096567, 
      0.49346191687250796, 
      0.4949100005173709, 
      0.6118536989029136, 
      0.5224482651062597, 
      0.62511959098426, 
      0.6838212433327998, 
      0.6869461896368891, 
      0.6532182330261603, 
      0.6643015096192575, 
      0.6380853888068071, 
      0.5047104403189488, 
      0.6437634350151741, 
      0.6122685014597895, 
      0.5823966663534405, 
      0.6272676271293275, 
      0.6683714720432392, 
      0.6549990401606219, 
      0.63008045820524, 
      0.689030668842768, 
      0.4236426402925403, 
      0.58258510169196, 
      0.689280393972929, 
      0.5577155681719864, 
      0.6937519620384253, 
      0.6709132468117416, 
      0.6913271543376389, 
      0.5345841833485568, 
      0.674924477049407, 
      0.645846800793286, 
      0.6645261991670748, 
      0.6173934384908485, 
      0.6524510205381351, 
      0.6299774372320766, 
      0.626033462997044, 
      0.5592815722945679, 
      0.6197164626150454, 
      0.6438522547139377, 
      0.6569239472634932, 
      0.6429397660950805, 
      0.6364305297822633, 
      0.6371071324041762, 
      0.6624468943654319, 
      0.6854585450849848, 
      0.6797909924196298, 
      0.5724678323065202, 
      0.6571586579356317, 
      0.5890001950166799, 
      0.6575672518423742, 
      0.6617367712846906, 
      0.5973709445398347, 
      0.6576623609658967, 
      0.6691575151733365, 
      0.5383909443704975, 
      0.6934806700776751, 
      0.6591926162415035, 
      0.5811302069393015, 
      0.6205761663157687, 
      0.5415800892524547, 
      0.504329308709673, 
      0.6543986778546901, 
      0.6871076020703509, 
      0.6819575222709003, 
      0.6661570528101581, 
      0.48160688006448044, 
      0.6013256585294287, 
      0.6570760636311239, 
      0.49012307354078766, 
      0.6321797461140294, 
      0.6808691397768433, 
      0.6634321825160927, 
      0.6827892824604272, 
      0.6634929541626788, 
      0.6691493912076539, 
      0.6232401489037759, 
      0.6776363712905671, 
      0.6422110514316587, 
      0.6296689915593618, 
      0.6092399865924437, 
      0.6858076492987625, 
      0.5909683465422204, 
      0.6369091384437017, 
      0.693920764458568, 
      0.5244604445621189, 
      0.6057411920184079, 
      0.6562537316546743, 
      0.6428601040192551, 
      0.6911402191748224, 
      0.5914694738532774, 
      0.6940935499673562, 
      0.6696541650806842, 
      0.6820114511892109, 
      0.616135864510835, 
      0.6499461800685977, 
      0.5547192945825214, 
      0.37712969051399753, 
      0.6883391112584335, 
      0.6557824965015411, 
      0.5916595568315616, 
      0.6871137168855, 
      0.6575976897559968, 
      0.5960712487600852, 
      0.6626160514381227, 
      0.6183659310980716, 
      0.6760277501051937, 
      0.6044231325154356, 
      0.5566280790365777, 
      0.6801550534250923, 
      0.6270916822233445, 
      0.6796914114977627, 
      0.6712649930500133, 
      0.6018458272382542, 
      0.5751964876053108, 
      0.6535278506471575, 
      0.6095079713057403, 
      0.6227357070433893, 
      0.6760032177841109, 
      0.6641406185574119, 
      0.6958725414127086, 
      0.66595998229262, 
      0.6468905430120621, 
      0.6644714987616399, 
      0.6331623421363752, 
      0.6732034397944031, 
      0.17423528209341918, 
      0.6128401050598394, 
      0.6723142008651557, 
      0.5263234076278263, 
      0.6339350617751126, 
      0.6624727590073012, 
      0.545902003526963, 
      0.5349938739552037, 
      0.6337090577810065, 
      0.6389060113111007, 
      0.531028006038155, 
      0.5702310448017864, 
      0.6761353606701808, 
      0.6874177858417237, 
      0.6930776484869622, 
      0.6389549890022344, 
      0.580683081946614, 
      0.6341470237136182, 
      0.6118174358924002, 
      0.6847571685470659, 
      0.6552610297153231, 
      0.5358429738464968, 
      0.4938380032747934, 
      0.635273855852515, 
      0.6701836005982594, 
      0.4849549476988879, 
      0.6520185153416879, 
      0.6136409004098308, 
      0.6766887819006163, 
      0.6911998640408763, 
      0.6478318577779089, 
      0.6475204335908656, 
      0.61479312345757, 
      0.654450871286292, 
      0.6775153806626001, 
      0.6810254487360831, 
      0.5165269493638791, 
      0.6639993591354054, 
      0.6823257149510817, 
      0.5879548353872297, 
      0.668551455044824, 
      0.6768158916140361, 
      0.651788965032443, 
      0.6673482986189188, 
      0.6695771626458533, 
      0.6618579582262685, 
      0.6484294428231502, 
      0.6654908331825146, 
      0.6694529484660104, 
      0.6170955093249895, 
      0.6864036415676968, 
      0.5901331487054051, 
      0.653087410018457, 
      0.6194846144445971, 
      0.6598371918737884, 
      0.6571801393761254, 
      0.6524031830581168, 
      0.3304709169004075, 
      0.6048003021075389, 
      0.5738733605038646, 
      0.6653735217080406, 
      0.6626141605250382, 
      0.662647693165127, 
      0.6212073470770432, 
      0.6356680742244964, 
      0.6750046592231984, 
      0.6579948942108534, 
      0.6733091806687972, 
      0.6669212039243413, 
      0.6753014247419746, 
      0.6830589309628841, 
      0.6221712823822119, 
      0.6527765087159287, 
      0.5585881632357725, 
      0.6341540298004373, 
      0.3862852882663008, 
      0.5920357611392719, 
      0.6580819944446218, 
      0.660265931524207, 
      0.5867367079712427, 
      0.6168390181595261, 
      0.5206603645245869, 
      0.678516532746956, 
      0.6641687377532312, 
      0.6348475288662552, 
      0.6832326234773246, 
      0.5871071515557684, 
      0.6689660405356098, 
      0.6887491710392338, 
      0.6301546235575805, 
      0.6034811823467854, 
      0.5484112140787728, 
      0.6191661119222116, 
      0.5545280076608928, 
      0.6002751886387623, 
      0.681095894130223, 
      0.6114200785935485, 
      0.6835279480149947, 
      0.6119761298245384, 
      0.6562355571857819, 
      0.6754143145632098, 
      0.6765836385385481, 
      0.5947770157675453, 
      0.349572985738117, 
      0.6436495354998837, 
      0.6937984100347465, 
      0.6797342916940473, 
      0.39450450038899165, 
      0.6909827028017463, 
      0.5882263498311948, 
      0.6867030469429671, 
      0.6569057362368788, 
      0.6805230039140507, 
      0.5779926555153699, 
      0.685334234387203, 
      0.5561970600596026, 
      0.5586432786020628, 
      0.5931923301528497, 
      0.6188065955516612, 
      0.6466069262374293, 
      0.5826364106940227, 
      0.6890688412927719, 
      0.6740547786610283, 
      0.6656921025151691, 
      0.6257261043586215, 
      0.6455111869519993, 
      0.6359349189547796, 
      0.6687764299676973, 
      0.6581591957591743, 
      0.6528439888440801, 
      0.6877422945409439, 
      0.6909457494510485, 
      0.5638497782182462, 
      0.6655839872761399, 
      0.6517523678721425, 
      0.6243816515748974, 
      0.6581914890165202, 
      0.6135973393469442, 
      0.6749875437418863, 
      0.6843357385482457, 
      0.6895978520825439, 
      0.6093393409079981, 
      0.6439802283181862, 
      0.6107712616518305, 
      0.6491860859521065, 
      0.6685980779997815, 
      0.6635552393180956, 
      0.6098216682700246, 
      0.678139547457118, 
      0.60119840539269, 
      0.6361382673875783, 
      0.4228477352632944, 
      0.6388430562590722, 
      0.6287074846600129, 
      0.6722761557248844, 
      0.6079906541475892, 
      0.6677520535882284, 
      0.5779636281210094, 
      0.6574059320362052, 
      0.6916800864267812, 
      0.6748236319131501, 
      0.5099582087630018, 
      0.47031008820208503, 
      0.6632777764851577, 
      0.6861214582631957, 
      0.6737670500731925, 
      0.6035921805601527, 
      0.5892769257338862, 
      0.6547018572762417, 
      0.6603507795011461, 
      0.5905648912439414, 
      0.6157229367635543, 
      0.6865311046256499, 
      0.6547732693204702, 
      0.6234476227231919, 
      0.689542995747391, 
      0.22524430612420088, 
      0.5978444911763899, 
      0.6862248531740376, 
      0.6755305823408224, 
      0.6490149404618475, 
      0.6040440989919511, 
      0.6554877116919585, 
      0.655457889226756, 
      0.6085656967820977, 
      0.6893975109860311, 
      0.6751031225867514, 
      0.6334113936413961, 
      0.6708344315606882, 
      0.6588971902181437, 
      0.6581379215099621, 
      0.6206091209940153, 
      0.6652802822548992, 
      0.5319437902883701, 
      0.6853690443292703, 
      0.6407156149303459, 
      0.6363517748438293, 
      0.6438183768042439, 
      0.6730430726288293, 
      0.6754265302832915, 
      0.651553644207538, 
      0.593895770407186, 
      0.5639028897663424, 
      0.687200440686465, 
      0.6708101970418731, 
      0.5258706062508033, 
      0.6558026602342105, 
      0.6248749204746056, 
      0.6547348833141327, 
      0.62426308286786, 
      0.6666301373374349, 
      0.5251142169203887, 
      0.6726512615989994, 
      0.6807089460059363, 
      0.6849517092644845, 
      0.6915310124627175, 
      0.6878354643235614, 
      0.662642028300534, 
      0.5843273461379178, 
      0.6756961423440274, 
      0.6886930713523526, 
      0.6756569299475238, 
      0.48081020920363693, 
      0.6034379256894874, 
      0.674888107771604, 
      0.6963847575073455, 
      0.6454651853621783, 
      0.6463865579503666, 
      0.6180130267452864, 
      0.5911431256982551, 
      0.6470133487724343, 
      0.4511056223301931, 
      0.6440720571785528, 
      0.678968454195433, 
      0.6701290184358165, 
      0.6941644149096742, 
      0.39021946236072386, 
      0.4163627522637265, 
      0.6572031611788072, 
      0.686256148703675, 
      0.6667639726999097, 
      0.6330506119526298, 
      0.6548988973140505, 
      0.6810807453490029, 
      0.5778027954765186, 
      0.5336639281077229, 
      0.6655208863674338, 
      0.6823641937619743, 
      0.5766093596850315, 
      0.6859147083978534, 
      0.6567372145042251, 
      0.47636467361935436, 
      0.691149052112321, 
      0.630229787536672, 
      0.660510357677619, 
      0.5495182787252182, 
      0.689273407863245, 
      0.6929553232343786, 
      0.6053188845432657, 
      0.6352747924889561, 
      0.6901316078273286, 
      0.6412274642011031, 
      0.6596519308916494, 
      0.6272213631371496, 
      0.5560875398242892, 
      0.6899388706760029, 
      0.601446001065218, 
      0.6264921651806633, 
      0.6278044119473096, 
      0.5805528701895661, 
      0.6528986394976388, 
      0.6325352531525331, 
      0.6412833321719557, 
      0.6795347647847106, 
      0.6728664431358155, 
      0.6391203486253887, 
      0.1770720826569259, 
      0.6244081549065805, 
      0.6360891146783723, 
      0.6443949410144374, 
      0.6615730839261311, 
      0.5965283843999395, 
      0.6378313788208458, 
      0.6563908225771345, 
      0.655075680967457, 
      0.33053814471679854, 
      0.6057855779380387, 
      0.6820444654031117, 
      0.6684903524069781, 
      0.6866149653929203, 
      0.6249459905723306, 
      0.40046881497917713, 
      0.6168143743494167, 
      0.47054562667556044, 
      0.6891300640916322, 
      0.6835764211784379, 
      0.5816841269367762, 
      0.6783097356295774, 
      0.547688462380033, 
      0.5309972417316079, 
      0.6861919123252815, 
      0.6935674310336583, 
      0.6332749768284995, 
      0.616723052101554, 
      0.6140647331125129, 
      0.6861635528740653, 
      0.683723650527516, 
      0.6324186435617849, 
      0.5773789774787973, 
      0.6085398813083989, 
      0.5735971589880641, 
      0.604998234221658, 
      0.5971957979010416, 
      0.6170170799800242, 
      0.6735177374002448, 
      0.6733944900376256, 
      0.6533167642126829, 
      0.6450212452117106, 
      0.4452655298558405, 
      0.6278040346622548, 
      0.6778245672719337, 
      0.6713849995159249, 
      0.6158317748420428, 
      0.6495911383405798, 
      0.6827841556996842, 
      0.6215621672395629, 
      0.5166656328210677, 
      0.6391023679450748, 
      0.6734952553124088, 
      0.6615275523283438, 
      0.6216255716822124, 
      0.6554215604435044, 
      0.673386807732131, 
      0.6214018984618899, 
      0.6671768716643648, 
      0.6505371516339677, 
      0.5729219623426665, 
      0.6658103854377829, 
      0.6789378945307172, 
      0.6156917175129863, 
      0.6100649568699391, 
      0.6756844873307543, 
      0.6703692664903453, 
      0.5843675893285772, 
      0.5137156217089287, 
      0.6917623753738962, 
      0.5431386633155116, 
      0.6166728247483, 
      0.6702584360530677, 
      0.6090988952365525, 
      0.6728693163929539, 
      0.6697405138273455, 
      0.6822052172946018, 
      0.666451995872736, 
      0.6096607833000631, 
      0.6457780340748717, 
      0.6461325963607143, 
      0.6352760077695392, 
      0.5923642281716681, 
      0.6439303781690263, 
      0.6256557253148157, 
      0.5553888040712303, 
      0.6155444341688184, 
      0.5460024275133956, 
      0.6240605614740802, 
      0.6197723747259859, 
      0.6784647604784086, 
      0.6446358574365362, 
      0.6661531408077458, 
      0.6691680863055146, 
      0.6543432848156255, 
      0.6138004087478264, 
      0.6061898723551241, 
      0.5740265159594391, 
      0.6474348361240849, 
      0.6330277260696378, 
      0.6211361295909243, 
      0.6592297081924086, 
      0.6349230287145552, 
      0.5939713013151983, 
      0.651421813893227, 
      0.6208186968355331, 
      0.6949631344596408, 
      0.6473472776697689, 
      0.6890718377233596, 
      0.6296913488988882, 
      0.6062330464885022, 
      0.6617705303451977, 
      0.6684810519707581, 
      0.6325511876421175, 
      0.5521073021358754, 
      0.6211998087515213, 
      0.6438127526126235, 
      0.6620919106487549, 
      0.6815267021732038, 
      0.5237333832686143, 
      0.6824772773008895, 
      0.6526198971235814, 
      0.583829641206054, 
      0.6750053065434974, 
      0.6040616532283737, 
      0.6461565382068885, 
      0.679534491421327, 
      0.6061896277343215, 
      0.5885969052521146, 
      0.5489063889762207, 
      0.6003032039306877, 
      0.5789618481202761, 
      0.6260676859504262, 
      0.6921826191323069, 
      0.6090817264931566, 
      0.6610975694244885, 
      0.5929422255327568, 
      0.6439438226977184, 
      0.6340457019241704, 
      0.6762583777823168, 
      0.6652562317690506, 
      0.6086851892675306, 
      0.3758896983092024, 
      0.6963715502742102, 
      0.5410720280801705, 
      0.6039017742476518, 
      0.6417746785690925, 
      0.6114926316630662, 
      0.5747507665879628, 
      0.6589673414046429, 
      0.6242101900214072, 
      0.6520044883395898, 
      0.6527498074139996, 
      0.665142880305121, 
      0.6183978149235241, 
      0.532117258336964, 
      0.6330555304510437, 
      0.6396462363989776, 
      0.6950926869316643, 
      0.6524681080359186, 
      0.671808414347868, 
      0.6206254035625134, 
      0.6046030370294013, 
      0.3953727972185129, 
      0.6415316369470377, 
      0.5790678059804462, 
      0.4067044636712422, 
      0.666787370790384, 
      0.6313254702179062, 
      0.45057459535192995, 
      0.5734192356315319, 
      0.6788813455964797, 
      0.5738478528371157, 
      0.6801297874883264, 
      0.6076215502190121, 
      0.6272981707543767, 
      0.6039613831154714, 
      0.6881360471969801, 
      0.6926683130102521, 
      0.681791388156941, 
      0.6726845701056731, 
      0.6219059528321903, 
      0.6555075786239776, 
      0.5192838028598471, 
      0.6101599768476574, 
      0.625581250555369, 
      0.6643548918747664, 
      0.5221027682197139, 
      0.6659449461540227, 
      0.6852258098173846, 
      0.5987589024410109, 
      0.666406419885512, 
      0.6359697198461194, 
      0.6569257129385622, 
      0.6156726334024268, 
      0.5313188544032478, 
      0.6881573066950821, 
      0.6031504245209565, 
      0.6455636724015857, 
      0.6890899336142724, 
      0.6902361276449838, 
      0.5984004028586869, 
      0.4727641029066642, 
      0.667725436311672, 
      0.5227882411194317, 
      0.6784085778959669, 
      0.6250102976533712, 
      0.6498765120679538, 
      0.6729039599765726, 
      0.6874236661809671, 
      0.6345212123166115, 
      0.6125033568855598, 
      0.5917187687827197, 
      0.6599980816951575, 
      0.6944041491734302, 
      0.6883173600177793, 
      0.6197899809784041, 
      0.6823914389300454, 
      0.6553048126695528, 
      0.5843904050814517, 
      0.63271562392215, 
      0.5158745909640932, 
      0.6498828127837901, 
      0.6922654377452883, 
      0.5993574169939024, 
      0.6259666874674833, 
      0.685747110644087, 
      0.65152154721879, 
      0.6026156964286286, 
      0.6155942563727962, 
      0.6645578018851653, 
      0.5574445605815692, 
      0.5326066638749517, 
      0.5821243639100442, 
      0.6770823526308432, 
      0.6724639451595164, 
      0.592913815242556, 
      0.6165025274079642, 
      0.6652013159270612, 
      0.6818657668596834, 
      0.6773855961456996, 
      0.5881540067485033, 
      0.6735025278669164, 
      0.4817823584444055, 
      0.6799711048548432, 
      0.6572655609204643, 
      0.6871365908771099, 
      0.4513509176181412, 
      0.6459063959937033, 
      0.5690282638740115, 
      0.6154205156942877, 
      0.6841161866703122, 
      0.6622819906258789, 
      0.5473252043534194, 
      0.680306427711686, 
      0.6523229052429004, 
      0.6815540601969688, 
      0.6539081963526009, 
      0.683161901920618, 
      0.5828143352806041, 
      0.2001489579862473, 
      0.6181897508011407, 
      0.6274511829519149, 
      0.5788956693974519, 
      0.6761209427396632, 
      0.6891147544050756, 
      0.5983568189708471, 
      0.5503225985248357, 
      0.6369713734616392, 
      0.6430061483700219, 
      0.6499899274276546, 
      0.6811286168117139, 
      0.6376008166006176, 
      0.5949688596983609, 
      0.6760578585521151, 
      0.6966742633345336, 
      0.6524164686867865, 
      0.6722149016860003, 
      0.6146158059169441, 
      0.426765743280285, 
      0.6585805893615534, 
      0.6401479208999928, 
      0.6538579182333057, 
      0.6626891594894442, 
      0.5542714727685066, 
      0.6853109898070625, 
      0.5712268646017548, 
      0.39775579660719423, 
      0.685673393298698, 
      0.6415761207509951, 
      0.6945191118328582, 
      0.5534497050553685, 
      0.6155375528845495, 
      0.6370908759373203, 
      0.6727445768234348, 
      0.6577271186521275, 
      0.6317130851855408, 
      0.6318930024488144, 
      0.6749234730122963, 
      0.6437749024814031, 
      0.64634013212004, 
      0.6421972711576522, 
      0.5447259364063476, 
      0.5958062421001744, 
      0.6273740510317061, 
      0.6551412511515814, 
      0.6141618968622279, 
      0.6092834216045829, 
      0.6047012681754795, 
      0.587644715907439, 
      0.6242449201960211, 
      0.6202129111865301, 
      0.6787890748007532, 
      0.6802146793231081, 
      0.6383485024474249, 
      0.6778295915482935, 
      0.6288234151395443, 
      0.6921846112636043, 
      0.5740896233452645, 
      0.6575011215156445, 
      0.6325272951802154, 
      0.5600988699664962, 
      0.648102313584887, 
      0.654632981076562, 
      0.6887843839317793, 
      0.6463977445642236, 
      0.6759885917378635, 
      0.6774906051266912, 
      0.6326945875711499, 
      0.6460195872062557, 
      0.5876735340536112, 
      0.5509441946351071, 
      0.6373495813691732, 
      0.5500362268024657, 
      0.5939093338565139, 
      0.5785447872791163, 
      0.18934340663728183, 
      0.571526095557933, 
      0.5956591257170932, 
      0.6636790574660398, 
      0.6478926439653369, 
      0.6746837514293903, 
      0.6013274488252186, 
      0.5683671539151522, 
      0.6353036998056703, 
      0.61283836052167, 
      0.6342850283373521, 
      0.6686621429233006, 
      0.6679285424167056, 
      0.6188197271485254, 
      0.6171439542856938, 
      0.691298724794799, 
      0.6797130672105299, 
      0.6672361857701417, 
      0.6377118376366773, 
      0.6830237799866622, 
      0.6053256567957185, 
      0.5642741959241904, 
      0.5812087005709209, 
      0.6799830948210318, 
      0.6823197121079636, 
      0.6664367267378255, 
      0.6698997287571554, 
      0.6316086406198458, 
      0.644309133413122, 
      0.6084589092026116, 
      0.58144805105434, 
      0.665037709966513, 
      0.6591554372369502, 
      0.6131112915984526, 
      0.6763100299304933, 
      0.5187650507551744, 
      0.5814283201612124, 
      0.6860074797890164, 
      0.6642350695822615, 
      0.5005650593301451, 
      0.670510129842585, 
      0.5812045137349324, 
      0.6159716650445125, 
      0.5529416433518819, 
      0.5246879887227123, 
      0.6172488073955927, 
      0.553411117749473, 
      0.5958856342342781, 
      0.6827839142598873, 
      0.6297692402550479, 
      0.6025037592085657, 
      0.3441750326270424, 
      0.5341925823653426, 
      0.3929174044073494, 
      0.6796681193847333, 
      0.6740025208631155, 
      0.6525781172569816, 
      0.6277578251885144, 
      0.6432436571930857, 
      0.6600026839593317, 
      0.5989430202221904, 
      0.47609684172782163, 
      0.668114107507263, 
      0.5776505730205118, 
      0.6242751220546972, 
      0.6108432568283314, 
      0.621815772326131, 
      0.3580657903757768, 
      0.6894618884854992, 
      0.5583942026366779, 
      0.6378632607438193, 
      0.6608530217973154, 
      0.6455132105881489, 
      0.6875069395008448, 
      0.6608689905445422, 
      0.6936026374020776, 
      0.6772529293987349, 
      0.6818934174783204, 
      0.6517891659525954, 
      0.6428651023931673, 
      0.6789399194528892, 
      0.49349183011916975, 
      0.6311579805163624, 
      0.637640110814107, 
      0.6119257474376802, 
      0.6594229065555393, 
      0.4635232317006202, 
      0.6555491757838322, 
      0.5010845748802274, 
      0.6547276984469348, 
      0.5854113277965334, 
      0.5045827283785763, 
      0.6669296653094396, 
      0.6882143078657541, 
      0.6761985099891344, 
      0.5526285108405234, 
      0.6713694567399359, 
      0.6069718181436129, 
      0.6652454921150793, 
      0.672678351359573, 
      0.6532976014147095, 
      0.5907171918564496, 
      0.6522267493284584, 
      0.6564621745390689, 
      0.6874097404424263, 
      0.6593912155572915, 
      0.6599736458930923, 
      0.6653200606337389, 
      0.6765967512142882, 
      0.5306842841964461, 
      0.6419561433530623, 
      0.6372772514987668, 
      0.6294588124376981, 
      0.6866883540428041, 
      0.6279409435292211, 
      0.6508556293319311, 
      0.5624635373782253, 
      0.6524685895744132, 
      0.6069771860901758, 
      0.6263981946574683, 
      0.6115972901011514, 
      0.5964496843901711, 
      0.6403039138322619, 
      0.6540733010240495, 
      0.6647379968255722, 
      0.6509198513593482, 
      0.5551961145700446, 
      0.556528397927975, 
      0.4638999374994869, 
      0.6188478562813652, 
      0.6596347652246722, 
      0.6925678866780102, 
      0.6753853025248056, 
      0.5173522627324639, 
      0.6571316474759528, 
      0.638257261783202, 
      0.6219290510689791, 
      0.5740346603697212, 
      0.6474467196066571, 
      0.6764917642387613, 
      0.6085542422058037, 
      0.6574748867556917, 
      0.5841690203536082, 
      0.6526026708486584, 
      0.5982550795053403, 
      0.6709099126378675, 
      0.693945635126134, 
      0.680797397229103, 
      0.6584356039420242, 
      0.584166400223711, 
      0.4978159591784611, 
      0.6326872927621288, 
      0.6164174478910139, 
      0.6143003484727187, 
      0.6587105367290937, 
      0.6004437254589211, 
      0.6052248150581365, 
      0.6146009471033886, 
      0.6891152757314284, 
      0.6584569354086929, 
      0.6925689216890389, 
      0.665558517322413, 
      0.6459870420040069, 
      0.51653539603667, 
      0.6303177420535206, 
      0.6837272855609907, 
      0.6599386704895991, 
      0.5585067190374766, 
      0.6547388307754222, 
      0.5800902833978236, 
      0.680827670095521, 
      0.30661814535890314, 
      0.5330955934615474, 
      0.6678354316658062, 
      0.6496563248726974, 
      0.5661947566455489, 
      0.6433756852608995, 
      0.6884168363830874, 
      0.6502627828856485, 
      0.5559612893508001, 
      0.585240751892338, 
      0.6865763831872155, 
      0.6420167494620831, 
      0.654433871037806, 
      0.6895000505131988, 
      0.671447686351839, 
      0.6951041505133555, 
      0.4247081722791495, 
      0.6620867724129978, 
      0.38294842924433764, 
      0.582492828664368, 
      0.6501085659126722, 
      0.6391670653347775, 
      0.6923204840080539, 
      0.649052493679248, 
      0.6409982691124628, 
      0.6253154339490562, 
      0.663179999878955, 
      0.6714436808710402, 
      0.6820498520547987, 
      0.630950163562301, 
      0.49537173812142243, 
      0.6006815266149099, 
      0.6041542981739256, 
      0.6772963480263083, 
      0.6863479586476117, 
      0.6789515432237693, 
      0.6915058085939157, 
      0.5931662491167032, 
      0.5866933441592107, 
      0.3930364727436742, 
      0.6805929453932894, 
      0.6749216528082718, 
      0.5970390250728363, 
      0.6469139514460955, 
      0.6339979059759838, 
      0.5154923431832696, 
      0.6283586364336055, 
      0.607006137951072, 
      0.6582309495900186, 
      0.609772163430701, 
      0.579947869282904, 
      0.37523083304517096, 
      0.6027425791415839, 
      0.6975129526757191, 
      0.6749303375878757, 
      0.6312701099868634, 
      0.4734271107511885, 
      0.4670591559137956, 
      0.6236394718068186, 
      0.6728893099909466, 
      0.6418803415226374, 
      0.679366072779378, 
      0.6917962291218696, 
      0.6561294000497059, 
      0.6333996115106648, 
      0.654583119569651, 
      0.6062323339308742, 
      0.6730042682523447, 
      0.6483690220554149, 
      0.6825806204557494, 
      0.6790980827262082, 
      0.5645245579980029, 
      0.47288244074272706, 
      0.6848034322575159, 
      0.6153801792000836, 
      0.6102976322836817, 
      0.6047573219408101, 
      0.6555729725830782, 
      0.6641766867350208, 
      0.40977792990340256, 
      0.6581029960330274, 
      0.6230677334542396, 
      0.6590264297702495, 
      0.6529421144251755, 
      0.6713824914392742, 
      0.5830502672606486, 
      0.6707145202946891, 
      0.6813368437602756, 
      0.6626221553073888, 
      0.6505678285592648, 
      0.6618995789542649, 
      0.6698320346950642, 
      0.6598709570134444, 
      0.6427414769462757, 
      0.674531734045128, 
      0.5457747814832883, 
      0.6808525259001229, 
      0.5562050708717163, 
      0.3940615538431731, 
      0.6237570184515057, 
      0.6553752951190512, 
      0.6326411476753617, 
      0.6332281380873966, 
      0.6935951722668068, 
      0.6603850887315713, 
      0.44965381188260584, 
      0.651115073014151, 
      0.6624449914376324, 
      0.6415856626317885, 
      0.5728007664455436, 
      0.63961453558649, 
      0.6682090575079711, 
      0.5719442527661364, 
      0.6721178053503866, 
      0.6024174233227787, 
      0.6335384676388076, 
      0.6351930997723189, 
      0.6734638755180249, 
      0.5211311615532574, 
      0.5880159927954601, 
      0.5782216174273893, 
      0.6618258679571307, 
      0.670006727961044, 
      0.6784472666283075, 
      0.623521467811462, 
      0.6087957230039562, 
      0.6701187323598106, 
      0.5795992066905482, 
      0.6845972126566247, 
      0.6330105829330387, 
      0.5737029786737458, 
      0.5408489459944384, 
      0.6427070920897433, 
      0.6749243892431899, 
      0.537996524072351, 
      0.6761271271593753, 
      0.6472521346183088, 
      0.660121792627839, 
      0.5989781641290098, 
      0.6480941559841024, 
      0.5966507092534628, 
      0.6932594030224415, 
      0.609853771760719, 
      0.6565666490315314, 
      0.5894530815899072, 
      0.6402300151482369, 
      0.6427528814152401, 
      0.47627790048011315, 
      0.595755317024616, 
      0.41323005026768866, 
      0.6840940322768095, 
      0.6104293903535093, 
      0.5642713284313308, 
      0.6122343124026867, 
      0.6977343689336586, 
      0.5768576035416748, 
      0.663089029792269, 
      0.6037244684697739, 
      0.6469223293339881, 
      0.6439805908143629, 
      0.6619371757989306, 
      0.6774186212667894, 
      0.6435739119574828, 
      0.6661163894204435, 
      0.6680134323107236, 
      0.5551494255165443, 
      0.5797295994892161, 
      0.6787878510049942, 
      0.6352793644711777, 
      0.6048653724227255, 
      0.5716541358120728, 
      0.6796762577440664, 
      0.6082312380929132, 
      0.6504736095144615, 
      0.6360102491425005, 
      0.659395482203369, 
      0.6966539102384627, 
      0.6157475341526194, 
      0.4940468663017553, 
      0.6427126301952045, 
      0.6801875377536513, 
      0.6059829275565213, 
      0.36349596638566206, 
      0.6403743281163086, 
      0.6869623737636583, 
      0.6576172262793781, 
      0.6373051305039865, 
      0.6857458534710726, 
      0.6179926807861298, 
      0.44536895299174595, 
      0.5929963654499383, 
      0.5975399186176288, 
      0.6347514961350423, 
      0.6230767217941069, 
      0.5187010948525425, 
      0.5707307708255405, 
      0.6543290439065547, 
      0.5676497973639273, 
      0.6340669840037028, 
      0.6803006961304081, 
      0.6902920328680612, 
      0.6697204385435604, 
      0.4662966938399428, 
      0.6682069658979322, 
      0.6703499291520236, 
      0.6927052924579722, 
      0.6498637962011761, 
      0.664133345415382, 
      0.44813654150097687, 
      0.6514625624848096, 
      0.3901752045278751, 
      0.6049152338127419, 
      0.6047436838896778, 
      0.5487984863932976, 
      0.6538345049108355, 
      0.6688319552925354, 
      0.6790452088155454, 
      0.6133239353045713, 
      0.6832840346805961, 
      0.690711383222645, 
      0.49993299990240697, 
      0.6451218928197713, 
      0.5481765903541168, 
      0.538386188006875, 
      0.6233618245212532, 
      0.6887146043477426, 
      0.6379358388066524, 
      0.5625319777493925, 
      0.6378567048660287, 
      0.636424275809604, 
      0.5059646718625681, 
      0.666865845553483, 
      0.6695147967719158, 
      0.67892935365955, 
      0.6297336157474673, 
      0.6816488349336114, 
      0.6947554782647007, 
      0.5958803338628981, 
      0.6827002524917801, 
      0.6796575680813475, 
      0.67745717393058, 
      0.6645621627567039, 
      0.6916543357327002, 
      0.6536041885298445, 
      0.6888242876405867, 
      0.6529271887345839, 
      0.6681346532350387, 
      0.5326009111823629, 
      0.6358211027487305, 
      0.6679814339721892, 
      0.6803892553285235, 
      0.5754655205167656, 
      0.5825726190688391, 
      0.5945451759704953, 
      0.5648011979848221, 
      0.4592394534974614, 
      0.6454866463456774, 
      0.5144871564256228, 
      0.6652089172329586
    ]
  ], 
  "num_timeseries": 4248, 
  "centroids": [
    [
      0.11037797786970141, 
      0.1117371826851683, 
      0.11308783943852548, 
      0.11448056007520976, 
      0.11566120918248078, 
      0.11677417119196802, 
      0.11781840754525104, 
      0.11882285442803092, 
      0.11982836936773314, 
      0.12080335192160062, 
      0.12182280732456484, 
      0.1228892541636712, 
      0.12393468013208181, 
      0.12496211900973782, 
      0.12597718307365274, 
      0.12695571428802976, 
      0.12798669588208614, 
      0.12900104613151453, 
      0.12999415767743822, 
      0.13101808918762803, 
      0.13205729158986804, 
      0.1330473084585695, 
      0.13395244181870303, 
      0.13495306187322847, 
      0.1360044416307216, 
      0.13705627592661737, 
      0.13814736542108702, 
      0.13928741359742103, 
      0.1403239178266346, 
      0.1413959025793882, 
      0.14241114291790924, 
      0.14347053828772394, 
      0.1445220183258599, 
      0.14554599505547125, 
      0.14647347229513602, 
      0.14738963455770407, 
      0.1484847539268858, 
      0.149611101209443, 
      0.1507359080585505, 
      0.15183290273829694, 
      0.15285605583187786, 
      0.1537088672410331, 
      0.15481889544562902, 
      0.15593731840443095, 
      0.15704592362683706, 
      0.15817551844503736, 
      0.15927163326896282, 
      0.1603584106106755, 
      0.16145010229341966, 
      0.16254431448072493, 
      0.16363121800141844, 
      0.16464748027102433
    ], 
    [
      0.051509211596919846, 
      0.0541969189249939, 
      0.05673835151637675, 
      0.059468593639536986, 
      0.06216834412264027, 
      0.06493286008936962, 
      0.06757002590947979, 
      0.0710542478621224, 
      0.0734774252710162, 
      0.07676110036925356, 
      0.08068058772103384, 
      0.08438964792539168, 
      0.08840658751868999, 
      0.09339053391468514, 
      0.09704413548322088, 
      0.10004589095443124, 
      0.10268679799717326, 
      0.10542175236028853, 
      0.10820118095783714, 
      0.11120207985012434, 
      0.1142665687866242, 
      0.11671206875831411, 
      0.11918280586896242, 
      0.12219528920830429, 
      0.12495306635957078, 
      0.1280654512531384, 
      0.13148225187198256, 
      0.13450291929744512, 
      0.1372180932670947, 
      0.14027448113303198, 
      0.14322498146644475, 
      0.14611005330503948, 
      0.14916548409812574, 
      0.1522127165696913, 
      0.15533770995790924, 
      0.15824701133740776, 
      0.16184772363814393, 
      0.165191441664993, 
      0.1686561954178237, 
      0.17190718848161524, 
      0.17469713313528146, 
      0.17757301572711104, 
      0.18121723116261013, 
      0.18495320461176923, 
      0.18860198413590035, 
      0.19244577292007217, 
      0.19595352069161218, 
      0.19917024386069782, 
      0.20295158744962422, 
      0.20633601878078917, 
      0.21086843972753777, 
      0.21376092238378752
    ], 
    [
      0.08887373090891658, 
      0.09112519337012537, 
      0.09317230791722823, 
      0.09498609191758825, 
      0.09694730267258717, 
      0.09889570897894136, 
      0.10098256054929236, 
      0.10265782634578408, 
      0.10443861062078359, 
      0.10609601701004805, 
      0.10773192135618846, 
      0.10941439019330931, 
      0.11141276116361007, 
      0.11314426548064266, 
      0.11484628516376423, 
      0.11655616301310623, 
      0.11847519782833298, 
      0.12019854486568955, 
      0.12191620523111757, 
      0.12362023025441815, 
      0.12538997224846907, 
      0.1270319858691307, 
      0.12859164463989042, 
      0.13022482870737281, 
      0.13202947048816524, 
      0.13392968809701455, 
      0.1358598770479976, 
      0.13770330708452247, 
      0.1395222425846526, 
      0.1414340834848615, 
      0.1432629220095474, 
      0.14525169696831974, 
      0.14708749076527314, 
      0.14904431251402925, 
      0.1507594297252655, 
      0.15253784559849043, 
      0.15461865820122397, 
      0.15662155389770246, 
      0.15867001192191763, 
      0.16066085456087273, 
      0.16249380029891902, 
      0.1640064575187076, 
      0.16605068455585906, 
      0.1679962204416517, 
      0.17006590764005916, 
      0.1722675585049023, 
      0.17440983203985314, 
      0.17645532782276876, 
      0.1786072126496986, 
      0.18070060521475204, 
      0.1828003965856576, 
      0.18463904024614886
    ], 
    [
      0.12720101265620165, 
      0.12774724171311502, 
      0.12828663014303818, 
      0.12884335857561766, 
      0.12933542702236459, 
      0.12981824544250703, 
      0.13028245774294098, 
      0.13073487641889764, 
      0.13117472319268483, 
      0.13159970913533728, 
      0.13203179652245395, 
      0.13248177553977672, 
      0.1329203132591893, 
      0.13334167189280008, 
      0.13376400234917007, 
      0.1341865799319985, 
      0.13461732016835148, 
      0.13504702718483313, 
      0.1354620565270211, 
      0.13590108780914756, 
      0.1363305282245353, 
      0.13674053338253145, 
      0.13712013850396657, 
      0.13753285317247152, 
      0.13796261706979265, 
      0.13838430791676343, 
      0.13882412337032174, 
      0.13931790175927364, 
      0.13973198854837665, 
      0.14017212055146075, 
      0.14058816534484764, 
      0.1410073329452047, 
      0.14142691037357633, 
      0.1418215186168142, 
      0.1421789851388777, 
      0.14253548198505497, 
      0.14297262593909174, 
      0.14340761244070824, 
      0.14383404047997592, 
      0.14424687983761714, 
      0.1446274715670513, 
      0.1449741967920235, 
      0.14540556123697537, 
      0.14581983123316794, 
      0.1462446806796587, 
      0.14668721618885872, 
      0.1471082679114764, 
      0.14753154148734696, 
      0.14794607406812, 
      0.1483523354689936, 
      0.14876344328882735, 
      0.14915477607395994
    ], 
    [
      0.011304790137703335, 
      0.012146341774604608, 
      0.013070418655381735, 
      0.014149144991657536, 
      0.015154595299559063, 
      0.016108836194652098, 
      0.017112887796012437, 
      0.018148307168058035, 
      0.019713723988955552, 
      0.020700069847050674, 
      0.02189135814123914, 
      0.023464856365238554, 
      0.026012786995782633, 
      0.028241083367638385, 
      0.03310795325162994, 
      0.03562992392082971, 
      0.04538511352316171, 
      0.05329174860731518, 
      0.06062956009918141, 
      0.06780430931911795, 
      0.07211857388541404, 
      0.08090033164485677, 
      0.08541837260233352, 
      0.0924754033071379, 
      0.09922091652925955, 
      0.10790915147787908, 
      0.11272528335284529, 
      0.11992102546624257, 
      0.12575267912574026, 
      0.13634312161540782, 
      0.1430698947583371, 
      0.1518419856787292, 
      0.1583205807470196, 
      0.16225518947497244, 
      0.16749950289676316, 
      0.17433914487414864, 
      0.17970467815075905, 
      0.1847778472514752, 
      0.18970173280665845, 
      0.19354100945557376, 
      0.19685019022689668, 
      0.19974284176181925, 
      0.20373518318207304, 
      0.2084260543911848, 
      0.21215059528131988, 
      0.21635346012213458, 
      0.22050776293795732, 
      0.2242092861662278, 
      0.22843060959775183, 
      0.2327533788796123, 
      0.23748821997382552, 
      0.24186136260353566
    ], 
    [
      0.02348539369028398, 
      0.02395327248451018, 
      0.02436208108206625, 
      0.025144879305643113, 
      0.0257679743161726, 
      0.026339645875366545, 
      0.02855440857159764, 
      0.030290356060554045, 
      0.03147515777384736, 
      0.03257192563823398, 
      0.033436565910554175, 
      0.03405102819004488, 
      0.03470028792836533, 
      0.03547429966311392, 
      0.03610946787741057, 
      0.03681356885685996, 
      0.037957367152546495, 
      0.03934457665535834, 
      0.04068353428702208, 
      0.04201541989954791, 
      0.04314391492836914, 
      0.045698659076728904, 
      0.04691411262121551, 
      0.048091854336014636, 
      0.049569057805595215, 
      0.05076432907519332, 
      0.052014727589017574, 
      0.05536855997933336, 
      0.05701415271678323, 
      0.058583970300056465, 
      0.06046130161297388, 
      0.06368496210644273, 
      0.0670090024324376, 
      0.0753818237829274, 
      0.08003718424600206, 
      0.08920740559057445, 
      0.10582332794252784, 
      0.1126816583086927, 
      0.11703989998917841, 
      0.1304666624370511, 
      0.14242115321580862, 
      0.17137424660279144, 
      0.1859333815195875, 
      0.20736235306928066, 
      0.22256620504970742, 
      0.24173474579989204, 
      0.27539986802624533, 
      0.3087047249333176, 
      0.3210004831698733, 
      0.3297291758936144, 
      0.3386807052573208, 
      0.3647980661137284
    ]
  ], 
  "cost": 0.0037173222363084961, 
  "avg_inter_dist": [
    0.16188730412749033, 
    0.14678138763803344
  ], 
  "shift": [
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0
  ], 
  "created_at": "2016-05-18 19:41:48.868293", 
  "coefficient_variation": 0.9598132598248712, 
  "assign": {
    "6443435": 2, 
    "1571229": 0, 
    "30969188": 5, 
    "3878981": 3, 
    "8239165": 2, 
    "642222": 3, 
    "23069399": 0, 
    "4068818": 3, 
    "13558294": 3, 
    "4518079": 3, 
    "14002104": 3, 
    "2857233": 0, 
    "1033339": 3, 
    "4223858": 3, 
    "1864363": 0, 
    "5853229": 0, 
    "1337658": 3, 
    "2544889": 3, 
    "13384593": 3, 
    "310296": 0, 
    "3228505": 2, 
    "18048171": 3, 
    "726541": 3, 
    "12858211": 3, 
    "28452637": 5, 
    "30825037": 2, 
    "24758457": 0, 
    "11171548": 2, 
    "18607529": 3, 
    "7942013": 3, 
    "957012": 0, 
    "7076763": 0, 
    "599070": 0, 
    "26206274": 1, 
    "220163": 3, 
    "20506004": 2, 
    "10894716": 3, 
    "5745625": 0, 
    "75547": 0, 
    "3760052": 3, 
    "3545128": 0, 
    "2915478": 3, 
    "1272424": 0, 
    "241458": 0, 
    "7710647": 2, 
    "802006": 3, 
    "3605299": 3, 
    "28538501": 1, 
    "4667315": 3, 
    "6274046": 3, 
    "6486826": 0, 
    "12928754": 0, 
    "4357713": 3, 
    "32148751": 2, 
    "16652218": 3, 
    "2328181": 2, 
    "4578002": 0, 
    "9568416": 2, 
    "25940829": 3, 
    "22277409": 2, 
    "812393": 3, 
    "602604": 0, 
    "17982061": 0, 
    "31792824": 2, 
    "6283269": 3, 
    "1338813": 3, 
    "21294600": 2, 
    "15111821": 2, 
    "7147058": 3, 
    "21399598": 0, 
    "828375": 3, 
    "612595": 3, 
    "16005410": 2, 
    "14454268": 3, 
    "547494": 3, 
    "13142126": 0, 
    "11646268": 0, 
    "2626751": 2, 
    "18254029": 0, 
    "11091579": 3, 
    "33621458": 3, 
    "3739481": 0, 
    "1885237": 0, 
    "17107479": 2, 
    "1129010": 3, 
    "1543431": 3, 
    "3627034": 2, 
    "7403331": 3, 
    "8061175": 3, 
    "12043484": 0, 
    "18272539": 2, 
    "10371103": 2, 
    "507414": 3, 
    "26509369": 0, 
    "26432432": 2, 
    "14279525": 3, 
    "20552964": 2, 
    "5448530": 3, 
    "28407613": 1, 
    "994551": 0, 
    "17821467": 0, 
    "29268051": 1, 
    "6768710": 0, 
    "23673618": 3, 
    "1207821": 0, 
    "656893": 3, 
    "1557647": 2, 
    "5138050": 3, 
    "19296225": 0, 
    "7769432": 2, 
    "6268419": 3, 
    "12708085": 0, 
    "20199636": 0, 
    "3721579": 3, 
    "30474266": 4, 
    "909251": 3, 
    "22553797": 1, 
    "803270": 3, 
    "33323837": 1, 
    "9555602": 0, 
    "12931484": 3, 
    "33821984": 3, 
    "6098927": 0, 
    "922017": 3, 
    "847885": 0, 
    "379530": 3, 
    "1274749": 3, 
    "1483979": 3, 
    "791720": 3, 
    "8159609": 3, 
    "3540290": 3, 
    "8230809": 1, 
    "10920202": 0, 
    "3118246": 0, 
    "22201118": 2, 
    "29401081": 1, 
    "1534303": 0, 
    "22777776": 0, 
    "9996255": 2, 
    "6120146": 3, 
    "468319": 3, 
    "24558865": 2, 
    "2495911": 3, 
    "21127643": 3, 
    "28796010": 2, 
    "1853821": 3, 
    "764708": 3, 
    "11766695": 0, 
    "24688259": 0, 
    "2833537": 0, 
    "669304": 3, 
    "446949": 3, 
    "4228547": 3, 
    "2441517": 3, 
    "7258278": 2, 
    "23384104": 3, 
    "622166": 0, 
    "1300192": 3, 
    "45668": 3, 
    "11481338": 1, 
    "182062": 3, 
    "408601": 3, 
    "22492580": 3, 
    "2871998": 0, 
    "9228086": 0, 
    "17804584": 4, 
    "22105003": 0, 
    "10132053": 0, 
    "20206508": 3, 
    "761438": 3, 
    "1442637": 0, 
    "597887": 3, 
    "21830743": 3, 
    "3301400": 0, 
    "4010478": 0, 
    "960600": 3, 
    "2960985": 3, 
    "29703101": 1, 
    "80571": 3, 
    "1184678": 3, 
    "8204343": 3, 
    "4044891": 2, 
    "29785166": 2, 
    "605999": 3, 
    "1524684": 0, 
    "16389681": 0, 
    "11530283": 1, 
    "71531": 3, 
    "1714160": 0, 
    "1986474": 3, 
    "14063942": 3, 
    "20666775": 0, 
    "12970971": 2, 
    "512295": 0, 
    "24953080": 1, 
    "31690108": 1, 
    "8059275": 3, 
    "20653934": 0, 
    "30039066": 2, 
    "1234896": 3, 
    "714074": 0, 
    "3238243": 0, 
    "521424": 3, 
    "2522940": 3, 
    "3100494": 3, 
    "1211978": 3, 
    "2874001": 0, 
    "313542": 3, 
    "15383182": 0, 
    "1419138": 0, 
    "1234783": 3, 
    "7530570": 0, 
    "14460330": 0, 
    "443962": 2, 
    "2302803": 3, 
    "32481278": 0, 
    "17814354": 2, 
    "313419": 0, 
    "5617672": 3, 
    "11507163": 0, 
    "263379": 0, 
    "17762549": 2, 
    "10934235": 1, 
    "916313": 3, 
    "10045915": 3, 
    "3091591": 3, 
    "22628919": 1, 
    "23431996": 3, 
    "8138462": 2, 
    "9023386": 3, 
    "3824442": 1, 
    "32600951": 0, 
    "2269868": 2, 
    "11412473": 0, 
    "2554914": 3, 
    "25253178": 4, 
    "19246629": 3, 
    "10154151": 3, 
    "1696822": 0, 
    "2329766": 3, 
    "12843155": 0, 
    "3131959": 0, 
    "33895378": 1, 
    "2717454": 3, 
    "6049573": 3, 
    "30870954": 0, 
    "161859": 3, 
    "22932849": 3, 
    "1844543": 3, 
    "2738194": 3, 
    "569670": 3, 
    "6177949": 3, 
    "2400938": 3, 
    "1369824": 0, 
    "2051226": 0, 
    "2639672": 0, 
    "18981255": 0, 
    "619073": 3, 
    "4930931": 0, 
    "16191201": 0, 
    "31128751": 1, 
    "5769372": 3, 
    "778000": 3, 
    "10498249": 3, 
    "5405654": 0, 
    "12213730": 3, 
    "21700699": 1, 
    "537800": 0, 
    "12013012": 3, 
    "19438": 0, 
    "1380117": 4, 
    "16194327": 3, 
    "3758878": 0, 
    "23527160": 3, 
    "271714": 0, 
    "442430": 0, 
    "13236289": 0, 
    "302322": 0, 
    "2160835": 0, 
    "24701271": 1, 
    "4471940": 1, 
    "3602702": 3, 
    "31288958": 2, 
    "5284910": 3, 
    "31844869": 1, 
    "9131262": 0, 
    "4916869": 2, 
    "34824499": 1, 
    "27015948": 0, 
    "14815748": 3, 
    "4128353": 0, 
    "9750233": 0, 
    "29138050": 0, 
    "8043551": 3, 
    "24284165": 4, 
    "31341": 3, 
    "18044526": 0, 
    "27244649": 0, 
    "12082924": 0, 
    "273718": 3, 
    "7209011": 3, 
    "3415511": 3, 
    "7119300": 3, 
    "1012503": 2, 
    "30120110": 1, 
    "24063576": 4, 
    "65885": 0, 
    "1459486": 2, 
    "26061231": 4, 
    "15534164": 3, 
    "1460385": 0, 
    "29925020": 1, 
    "18250334": 2, 
    "4894175": 0, 
    "5625": 3, 
    "1200050": 0, 
    "900234": 3, 
    "3070411": 3, 
    "6094": 3, 
    "19051806": 4, 
    "13504233": 3, 
    "1823764": 3, 
    "5334951": 0, 
    "90981": 3, 
    "14949479": 0, 
    "2717549": 0, 
    "8939969": 3, 
    "2161666": 3, 
    "15328210": 2, 
    "16677302": 0, 
    "6319157": 3, 
    "26337322": 2, 
    "14127490": 3, 
    "2309495": 3, 
    "16449263": 0, 
    "8708394": 0, 
    "7805574": 3, 
    "3305986": 3, 
    "23478": 3, 
    "27764811": 1, 
    "13030144": 0, 
    "11888356": 1, 
    "738250": 0, 
    "2324107": 3, 
    "11573": 3, 
    "616297": 0, 
    "4766638": 3, 
    "16844474": 0, 
    "28223616": 1, 
    "13034860": 2, 
    "14235657": 3, 
    "9994688": 2, 
    "2630230": 0, 
    "16986405": 3, 
    "31923165": 4, 
    "15240249": 3, 
    "20968699": 0, 
    "2992074": 2, 
    "32834215": 1, 
    "14899595": 0, 
    "13754092": 0, 
    "23141830": 4, 
    "2320353": 3, 
    "7639232": 0, 
    "956732": 3, 
    "629921": 3, 
    "6160754": 3, 
    "16650937": 1, 
    "7961991": 2, 
    "5374914": 2, 
    "1413492": 3, 
    "669174": 0, 
    "952189": 3, 
    "14600688": 0, 
    "12260522": 3, 
    "20206631": 3, 
    "20940824": 2, 
    "2142701": 3, 
    "5391743": 3, 
    "16822294": 2, 
    "27417231": 2, 
    "29782400": 1, 
    "5297437": 3, 
    "1706871": 3, 
    "391092": 3, 
    "15045751": 0, 
    "56125": 3, 
    "26018955": 1, 
    "6248967": 3, 
    "5248178": 0, 
    "8664451": 3, 
    "4857740": 0, 
    "25310522": 1, 
    "9609738": 2, 
    "23405758": 2, 
    "8530831": 3, 
    "218157": 2, 
    "15890297": 1, 
    "11654790": 0, 
    "2700474": 2, 
    "130092": 3, 
    "4459589": 3, 
    "4095808": 3, 
    "11667865": 2, 
    "293477": 0, 
    "3319040": 0, 
    "24560307": 2, 
    "885517": 3, 
    "7193433": 3, 
    "262644": 3, 
    "9433979": 2, 
    "2567475": 0, 
    "2851354": 3, 
    "19919669": 1, 
    "19510544": 3, 
    "8663885": 3, 
    "494159": 3, 
    "657595": 3, 
    "519832": 0, 
    "8066758": 3, 
    "14902556": 2, 
    "790359": 2, 
    "13597334": 0, 
    "1406596": 0, 
    "22572203": 2, 
    "33683694": 2, 
    "3645373": 3, 
    "409101": 3, 
    "6109274": 3, 
    "20146448": 2, 
    "16504076": 1, 
    "6477953": 0, 
    "11552213": 3, 
    "253952": 3, 
    "1020639": 3, 
    "3618686": 0, 
    "15633115": 0, 
    "904419": 3, 
    "10298623": 0, 
    "24886506": 0, 
    "18696257": 0, 
    "173796": 0, 
    "4828": 3, 
    "4946406": 0, 
    "26481815": 2, 
    "3354157": 3, 
    "571770": 0, 
    "555374": 0, 
    "6893638": 1, 
    "1609213": 0, 
    "13628513": 2, 
    "11685479": 3, 
    "8595651": 3, 
    "36775": 3, 
    "5589723": 0, 
    "462292": 3, 
    "11543691": 2, 
    "480080": 2, 
    "2361594": 3, 
    "45300": 3, 
    "11960085": 3, 
    "994615": 0, 
    "23741141": 0, 
    "4897046": 3, 
    "1614410": 2, 
    "12246785": 2, 
    "2729639": 3, 
    "7040174": 3, 
    "23207451": 2, 
    "23515024": 1, 
    "3431193": 0, 
    "3228363": 3, 
    "10379106": 2, 
    "919161": 0, 
    "7292898": 0, 
    "4702560": 0, 
    "23418517": 1, 
    "14930729": 3, 
    "2848123": 3, 
    "3429960": 3, 
    "21436816": 4, 
    "22292230": 0, 
    "6072443": 2, 
    "20277829": 0, 
    "19620844": 2, 
    "814715": 0, 
    "2862290": 0, 
    "34887588": 0, 
    "14640245": 3, 
    "1713774": 0, 
    "14335772": 3, 
    "6154653": 3, 
    "5420051": 3, 
    "29925961": 2, 
    "6296790": 1, 
    "11221326": 3, 
    "18164221": 1, 
    "29950228": 2, 
    "7363211": 2, 
    "3468618": 3, 
    "19993354": 0, 
    "14812903": 2, 
    "5664897": 3, 
    "614070": 3, 
    "6182775": 0, 
    "5890857": 0, 
    "21733716": 0, 
    "19968325": 4, 
    "613723": 3, 
    "8108230": 3, 
    "1844503": 3, 
    "15975439": 2, 
    "1567541": 3, 
    "16347676": 0, 
    "27091760": 4, 
    "809532": 3, 
    "3447593": 0, 
    "6324418": 0, 
    "3354338": 0, 
    "30810457": 0, 
    "3351871": 2, 
    "6404963": 0, 
    "9118893": 3, 
    "23029895": 2, 
    "8418302": 3, 
    "10697582": 0, 
    "8319818": 3, 
    "16096681": 0, 
    "11551538": 0, 
    "27584450": 1, 
    "9185792": 2, 
    "26398337": 0, 
    "24872332": 1, 
    "17996971": 3, 
    "21134189": 0, 
    "3073296": 0, 
    "15568174": 3, 
    "481811": 3, 
    "9524997": 0, 
    "6580000": 0, 
    "9414021": 0, 
    "1570209": 3, 
    "20893207": 0, 
    "3990459": 3, 
    "34597195": 2, 
    "12349126": 3, 
    "23256663": 2, 
    "23924195": 1, 
    "6859626": 3, 
    "1007362": 0, 
    "13484625": 0, 
    "17812502": 2, 
    "672136": 3, 
    "325927": 3, 
    "26682353": 2, 
    "1539787": 3, 
    "7136348": 0, 
    "16772886": 2, 
    "1557011": 3, 
    "4030574": 2, 
    "5724990": 0, 
    "2677676": 3, 
    "569041": 2, 
    "4647320": 3, 
    "29099264": 0, 
    "4452776": 3, 
    "12876724": 3, 
    "812156": 3, 
    "26311302": 4, 
    "1606665": 3, 
    "19267652": 1, 
    "2275501": 3, 
    "3739369": 3, 
    "3744545": 3, 
    "12169108": 2, 
    "6491715": 3, 
    "1579721": 3, 
    "15318526": 0, 
    "23551107": 3, 
    "7066560": 3, 
    "33361723": 1, 
    "7120486": 3, 
    "21836148": 4, 
    "7122663": 3, 
    "7994556": 0, 
    "12353678": 2, 
    "13286687": 3, 
    "2835111": 2, 
    "143580": 3, 
    "9631509": 2, 
    "61713": 3, 
    "28693376": 3, 
    "5160706": 0, 
    "28014525": 3, 
    "667006": 0, 
    "3651143": 0, 
    "16930617": 0, 
    "26189434": 2, 
    "869754": 2, 
    "4022652": 0, 
    "1591828": 3, 
    "27350433": 0, 
    "35219": 3, 
    "2579069": 3, 
    "2207038": 3, 
    "14003349": 0, 
    "23059575": 3, 
    "6934395": 0, 
    "2207789": 2, 
    "3631697": 0, 
    "2295723": 3, 
    "22119747": 2, 
    "16093309": 3, 
    "11226488": 0, 
    "3650148": 3, 
    "6047546": 0, 
    "1130400": 3, 
    "29186291": 0, 
    "4793392": 2, 
    "12459565": 3, 
    "3410070": 3, 
    "26554": 3, 
    "25965034": 2, 
    "1157658": 3, 
    "145356": 3, 
    "14586398": 3, 
    "14758329": 0, 
    "28946018": 3, 
    "2787839": 0, 
    "1685764": 0, 
    "363": 3, 
    "8560576": 3, 
    "3708934": 3, 
    "4534540": 2, 
    "30167459": 4, 
    "10777493": 0, 
    "8966356": 0, 
    "6969835": 0, 
    "5916767": 3, 
    "31040213": 0, 
    "1130565": 2, 
    "303975": 3, 
    "1893681": 3, 
    "29371034": 5, 
    "24478678": 3, 
    "21463898": 3, 
    "12320895": 0, 
    "4967590": 0, 
    "6486840": 2, 
    "21477588": 3, 
    "1602291": 3, 
    "383715": 3, 
    "1111874": 0, 
    "5351666": 0, 
    "5746963": 0, 
    "5101141": 0, 
    "365027": 3, 
    "19437654": 3, 
    "2216249": 0, 
    "23612336": 0, 
    "33739333": 4, 
    "6636672": 3, 
    "6529205": 0, 
    "2155793": 0, 
    "9866547": 3, 
    "896439": 0, 
    "11469439": 2, 
    "13671114": 0, 
    "3006455": 3, 
    "444380": 3, 
    "15407808": 3, 
    "3003488": 0, 
    "1447039": 3, 
    "10296238": 3, 
    "14393731": 2, 
    "1195004": 0, 
    "6256729": 2, 
    "505380": 0, 
    "22132512": 1, 
    "991475": 0, 
    "647892": 3, 
    "26363421": 2, 
    "4086616": 2, 
    "10290605": 1, 
    "6810140": 0, 
    "13677187": 2, 
    "2642653": 0, 
    "11944782": 3, 
    "21413198": 2, 
    "2759563": 0, 
    "980240": 3, 
    "13021798": 2, 
    "1258546": 3, 
    "1529160": 3, 
    "20927524": 2, 
    "13451291": 0, 
    "9784365": 0, 
    "1585433": 3, 
    "680799": 3, 
    "1013694": 3, 
    "31860188": 3, 
    "5066371": 3, 
    "2655877": 0, 
    "57419": 3, 
    "1046208": 3, 
    "2990192": 0, 
    "7764245": 3, 
    "472860": 3, 
    "948047": 0, 
    "390510": 0, 
    "817345": 0, 
    "28848293": 3, 
    "1272666": 3, 
    "6488049": 2, 
    "5219439": 3, 
    "1644480": 3, 
    "5109468": 0, 
    "14303048": 1, 
    "22607013": 2, 
    "2870911": 0, 
    "30675533": 2, 
    "6736646": 0, 
    "28192481": 1, 
    "10365411": 2, 
    "2931111": 0, 
    "32844456": 1, 
    "20438302": 2, 
    "745502": 3, 
    "23338716": 1, 
    "481366": 3, 
    "19467101": 2, 
    "53374": 0, 
    "85670": 3, 
    "85673": 3, 
    "911765": 3, 
    "4729944": 0, 
    "6869333": 3, 
    "7695747": 0, 
    "865250": 0, 
    "1459821": 3, 
    "6887813": 2, 
    "28081156": 0, 
    "24349480": 1, 
    "25889802": 3, 
    "5057307": 3, 
    "4053456": 3, 
    "1045381": 3, 
    "908893": 0, 
    "14198538": 3, 
    "23613565": 0, 
    "24898177": 2, 
    "4960119": 0, 
    "27465526": 0, 
    "349241": 3, 
    "801795": 0, 
    "25449064": 0, 
    "5060433": 3, 
    "23776930": 2, 
    "5254650": 0, 
    "10125319": 0, 
    "2126953": 3, 
    "778834": 0, 
    "23096959": 2, 
    "10567197": 3, 
    "29703871": 2, 
    "20300177": 1, 
    "13404515": 2, 
    "27729880": 2, 
    "367591": 3, 
    "1697736": 3, 
    "5465143": 3, 
    "13206906": 0, 
    "18190835": 2, 
    "6452529": 0, 
    "677602": 3, 
    "1095228": 3, 
    "5299931": 3, 
    "560495": 0, 
    "724712": 0, 
    "3771441": 3, 
    "26951178": 1, 
    "2469037": 3, 
    "4187356": 3, 
    "3065454": 3, 
    "600637": 0, 
    "18654760": 0, 
    "15412237": 2, 
    "1028340": 3, 
    "11008076": 2, 
    "3755875": 3, 
    "14386080": 0, 
    "3693021": 3, 
    "7229063": 0, 
    "21659615": 0, 
    "3529555": 3, 
    "132321": 3, 
    "7910045": 2, 
    "19540706": 3, 
    "3688678": 0, 
    "7377298": 0, 
    "910744": 3, 
    "2206953": 0, 
    "11670330": 0, 
    "2310495": 0, 
    "1446474": 0, 
    "33705347": 4, 
    "7391261": 2, 
    "1316917": 3, 
    "1786438": 0, 
    "10091574": 0, 
    "3329923": 0, 
    "17098587": 0, 
    "2574361": 3, 
    "10717754": 3, 
    "22003158": 2, 
    "21490963": 1, 
    "7050": 3, 
    "212010": 3, 
    "4038657": 3, 
    "15642233": 2, 
    "8118847": 3, 
    "11671333": 3, 
    "138312": 3, 
    "2087064": 3, 
    "232390": 3, 
    "1405796": 0, 
    "14681876": 0, 
    "1699826": 3, 
    "2253830": 0, 
    "1332134": 3, 
    "20505904": 0, 
    "24320092": 1, 
    "25062303": 2, 
    "7807399": 0, 
    "11757750": 3, 
    "25647979": 3, 
    "37997": 3, 
    "108110": 0, 
    "659341": 3, 
    "8586088": 3, 
    "16211818": 0, 
    "7923123": 0, 
    "22067521": 2, 
    "3012430": 3, 
    "89912": 3, 
    "939653": 3, 
    "29458939": 0, 
    "14173176": 2, 
    "9606326": 3, 
    "28438": 3, 
    "24338948": 3, 
    "1381283": 0, 
    "7212645": 1, 
    "21592194": 3, 
    "6209805": 3, 
    "1748446": 3, 
    "2465723": 2, 
    "12872299": 3, 
    "18456451": 0, 
    "2536618": 2, 
    "7922549": 3, 
    "2906168": 0, 
    "8347864": 0, 
    "9037631": 3, 
    "32726377": 1, 
    "13926404": 1, 
    "3217621": 0, 
    "2056312": 0, 
    "2567806": 1, 
    "417389": 3, 
    "15216217": 0, 
    "7997016": 3, 
    "15902954": 0, 
    "16089035": 2, 
    "926231": 0, 
    "2574980": 0, 
    "3872956": 3, 
    "2803190": 3, 
    "25804514": 2, 
    "14410778": 2, 
    "5188794": 3, 
    "1481305": 0, 
    "24202335": 1, 
    "11615523": 0, 
    "7369087": 0, 
    "9175924": 3, 
    "16989371": 1, 
    "5787154": 0, 
    "760165": 0, 
    "474633": 0, 
    "1212717": 3, 
    "20039814": 3, 
    "10070738": 0, 
    "79352": 3, 
    "14046563": 3, 
    "747698": 0, 
    "15926180": 0, 
    "426": 3, 
    "2643120": 3, 
    "1139610": 0, 
    "5200099": 0, 
    "5847275": 3, 
    "2360755": 0, 
    "13863797": 3, 
    "3006066": 0, 
    "5722043": 0, 
    "61032": 3, 
    "11827104": 0, 
    "15491874": 1, 
    "3859306": 3, 
    "22670857": 2, 
    "20818126": 2, 
    "1205958": 0, 
    "17066884": 0, 
    "21679551": 0, 
    "1673025": 2, 
    "1841033": 3, 
    "1116542": 1, 
    "8608480": 0, 
    "2401243": 3, 
    "32866454": 5, 
    "3880513": 0, 
    "15221739": 3, 
    "21020707": 3, 
    "20430314": 3, 
    "584410": 3, 
    "21977691": 0, 
    "580566": 3, 
    "1602811": 0, 
    "1840036": 3, 
    "4872945": 3, 
    "671825": 0, 
    "4704710": 0, 
    "13715172": 0, 
    "9090933": 0, 
    "2022916": 3, 
    "28135622": 0, 
    "14716368": 0, 
    "7270538": 2, 
    "11061773": 2, 
    "776621": 0, 
    "3695744": 0, 
    "19894678": 2, 
    "1204214": 3, 
    "15401421": 0, 
    "16490037": 3, 
    "24022333": 3, 
    "1219595": 0, 
    "29749635": 4, 
    "2857373": 1, 
    "17372733": 2, 
    "357681": 2, 
    "21162135": 3, 
    "13677": 3, 
    "11102909": 3, 
    "2237981": 3, 
    "7985525": 0, 
    "6515538": 0, 
    "13584262": 1, 
    "22493222": 2, 
    "1307476": 3, 
    "5373673": 3, 
    "20965586": 2, 
    "2889116": 3, 
    "481040": 3, 
    "19102739": 3, 
    "5722466": 0, 
    "7232856": 2, 
    "14440270": 2, 
    "21234201": 4, 
    "8307391": 3, 
    "23756696": 3, 
    "20167283": 3, 
    "11638685": 2, 
    "622911": 3, 
    "4307108": 0, 
    "32247847": 4, 
    "17378541": 3, 
    "2629978": 0, 
    "28249537": 1, 
    "30160120": 3, 
    "114732": 3, 
    "545937": 3, 
    "2466605": 0, 
    "11588127": 1, 
    "1903338": 0, 
    "738491": 3, 
    "842037": 0, 
    "15489219": 2, 
    "1824023": 3, 
    "24189210": 2, 
    "873328": 0, 
    "2363097": 3, 
    "24650339": 0, 
    "12188838": 3, 
    "250144": 0, 
    "1501185": 3, 
    "779996": 0, 
    "3428345": 0, 
    "22790488": 2, 
    "137515": 3, 
    "10974951": 0, 
    "10247874": 0, 
    "17469184": 3, 
    "5133949": 2, 
    "32654500": 5, 
    "32432671": 2, 
    "3379489": 0, 
    "21739472": 3, 
    "8962069": 3, 
    "30444489": 5, 
    "7106468": 0, 
    "14187079": 0, 
    "18049133": 0, 
    "9114826": 0, 
    "17753931": 3, 
    "28906288": 3, 
    "20171642": 0, 
    "22046596": 0, 
    "2539060": 3, 
    "20306754": 0, 
    "1281080": 3, 
    "23083156": 2, 
    "33486016": 1, 
    "1778731": 0, 
    "3408646": 0, 
    "5932749": 0, 
    "2143982": 3, 
    "1988141": 3, 
    "3302795": 0, 
    "2727": 3, 
    "17378050": 2, 
    "12008872": 3, 
    "1203139": 0, 
    "1502338": 3, 
    "7877397": 2, 
    "1653882": 3, 
    "14842730": 1, 
    "34028127": 3, 
    "27778839": 0, 
    "32690721": 3, 
    "1614475": 2, 
    "12416862": 4, 
    "22046023": 2, 
    "718309": 3, 
    "766625": 0, 
    "1432291": 3, 
    "11558916": 2, 
    "20429943": 2, 
    "10282042": 0, 
    "2006876": 2, 
    "14812739": 2, 
    "1021622": 3, 
    "11291794": 0, 
    "84009": 3, 
    "13421516": 3, 
    "885487": 3, 
    "11545928": 2, 
    "14614002": 3, 
    "1650371": 3, 
    "5389577": 2, 
    "19407872": 2, 
    "7878487": 3, 
    "3565909": 0, 
    "29891188": 1, 
    "5394041": 3, 
    "7258685": 0, 
    "211588": 3, 
    "597879": 0, 
    "16965762": 0, 
    "5238231": 3, 
    "673267": 0, 
    "388860": 0, 
    "1305114": 3, 
    "5840173": 3, 
    "38617": 0, 
    "4473517": 0, 
    "26972032": 0, 
    "906150": 3, 
    "10187082": 0, 
    "8071542": 0, 
    "4351207": 0, 
    "24229490": 2, 
    "6180186": 3, 
    "24474598": 3, 
    "3671042": 3, 
    "4640263": 3, 
    "8918733": 0, 
    "24518232": 1, 
    "26730195": 2, 
    "24773666": 0, 
    "2888818": 0, 
    "726981": 0, 
    "8822274": 3, 
    "6203428": 0, 
    "1714530": 3, 
    "23328131": 2, 
    "914985": 3, 
    "13198211": 1, 
    "2197202": 2, 
    "7874074": 0, 
    "4202986": 3, 
    "4011054": 3, 
    "23092866": 2, 
    "4930716": 0, 
    "2341343": 3, 
    "14993750": 3, 
    "1446467": 0, 
    "2880469": 0, 
    "5169475": 3, 
    "13053544": 2, 
    "11271755": 0, 
    "30732364": 4, 
    "11591855": 2, 
    "529502": 0, 
    "31377223": 4, 
    "2377206": 3, 
    "5169664": 3, 
    "19935788": 1, 
    "611562": 3, 
    "16025084": 2, 
    "13807606": 1, 
    "23304440": 0, 
    "21255865": 2, 
    "15509440": 2, 
    "3197382": 3, 
    "34302698": 4, 
    "2906456": 3, 
    "10657447": 0, 
    "620885": 3, 
    "8170346": 3, 
    "15680192": 2, 
    "4710876": 2, 
    "3678981": 0, 
    "24430898": 3, 
    "13073056": 0, 
    "25114751": 2, 
    "5861113": 3, 
    "20433174": 2, 
    "886709": 3, 
    "10489882": 3, 
    "26402582": 1, 
    "27835638": 2, 
    "6418762": 0, 
    "1705750": 3, 
    "3659275": 3, 
    "4551765": 0, 
    "792833": 3, 
    "2830198": 3, 
    "26014537": 3, 
    "33344739": 1, 
    "15536831": 3, 
    "189840": 0, 
    "22765472": 3, 
    "18496166": 2, 
    "9131292": 2, 
    "8514": 3, 
    "9190413": 2, 
    "7224705": 3, 
    "1951136": 3, 
    "1209304": 3, 
    "4822113": 0, 
    "401025": 0, 
    "7777332": 3, 
    "6257984": 0, 
    "25670686": 1, 
    "7741856": 0, 
    "18655678": 3, 
    "556060": 3, 
    "8262284": 0, 
    "497608": 3, 
    "1251393": 0, 
    "3736374": 3, 
    "15715000": 1, 
    "5537121": 0, 
    "1151051": 0, 
    "6667084": 2, 
    "25208398": 2, 
    "12944563": 0, 
    "3820245": 3, 
    "938745": 3, 
    "15703784": 0, 
    "34713704": 0, 
    "1490034": 3, 
    "12731904": 2, 
    "789725": 3, 
    "126652": 3, 
    "9477941": 3, 
    "26195776": 1, 
    "28014980": 1, 
    "4708468": 3, 
    "13887383": 3, 
    "4695476": 3, 
    "32005403": 2, 
    "1357796": 3, 
    "15178468": 0, 
    "23009934": 3, 
    "979480": 0, 
    "27442967": 1, 
    "93580": 3, 
    "9360778": 3, 
    "1580851": 0, 
    "15259244": 3, 
    "7905539": 2, 
    "3626679": 0, 
    "3625126": 0, 
    "11315781": 2, 
    "2609642": 5, 
    "32848140": 1, 
    "3967647": 3, 
    "7579124": 0, 
    "11007313": 0, 
    "684382": 3, 
    "2491285": 3, 
    "2939440": 3, 
    "13234395": 0, 
    "22960202": 2, 
    "2403263": 0, 
    "28167802": 4, 
    "15046172": 2, 
    "29857799": 1, 
    "3056094": 3, 
    "17149519": 0, 
    "2471372": 0, 
    "3316953": 3, 
    "84822": 0, 
    "1390405": 3, 
    "25996549": 2, 
    "5135922": 3, 
    "5569059": 0, 
    "16994115": 0, 
    "117741": 3, 
    "1185279": 0, 
    "300459": 3, 
    "12735429": 3, 
    "10866815": 0, 
    "13982751": 0, 
    "1518559": 3, 
    "51480": 0, 
    "20502024": 3, 
    "29946464": 1, 
    "1217614": 3, 
    "16598287": 0, 
    "8101018": 3, 
    "31865176": 1, 
    "20723841": 2, 
    "32054": 0, 
    "18258282": 0, 
    "5860737": 0, 
    "1801829": 3, 
    "152894": 3, 
    "610547": 3, 
    "28242126": 0, 
    "1590986": 0, 
    "182410": 3, 
    "24910542": 0, 
    "29207621": 1, 
    "1361218": 3, 
    "12201538": 1, 
    "18102026": 3, 
    "715082": 0, 
    "11290232": 3, 
    "19353482": 3, 
    "2794334": 3, 
    "2032813": 0, 
    "3568281": 3, 
    "22787208": 2, 
    "25573672": 0, 
    "4175985": 3, 
    "5311424": 3, 
    "15592138": 0, 
    "1": 3, 
    "1325474": 3, 
    "2154595": 0, 
    "7870903": 0, 
    "14247776": 2, 
    "31492490": 2, 
    "144": 3, 
    "9927626": 3, 
    "10057936": 0, 
    "33925743": 2, 
    "22298954": 3, 
    "2168780": 0, 
    "990035": 0, 
    "2072864": 3, 
    "2030956": 0, 
    "2943911": 3, 
    "1356074": 3, 
    "2163263": 0, 
    "3287301": 2, 
    "9873882": 3, 
    "2246815": 0, 
    "967060": 3, 
    "535266": 3, 
    "7396792": 0, 
    "26291683": 0, 
    "970981": 0, 
    "2951379": 3, 
    "4370755": 3, 
    "9474098": 3, 
    "7040500": 2, 
    "13601190": 3, 
    "184711": 3, 
    "2744972": 0, 
    "21266028": 3, 
    "26295345": 3, 
    "9705586": 0, 
    "4384836": 3, 
    "28232663": 2, 
    "5808540": 3, 
    "8710850": 3, 
    "20549706": 4, 
    "11267509": 1, 
    "6853358": 1, 
    "7810676": 3, 
    "11682335": 0, 
    "2966405": 3, 
    "2407157": 3, 
    "17528018": 0, 
    "12034693": 0, 
    "10712489": 2, 
    "7512484": 0, 
    "25587159": 0, 
    "8416883": 3, 
    "23823503": 1, 
    "21924882": 2, 
    "5896437": 0, 
    "1238201": 0, 
    "1367055": 0, 
    "1779181": 3, 
    "25341312": 3, 
    "14106955": 0, 
    "5349565": 0, 
    "1787090": 3, 
    "619849": 0, 
    "23301468": 2, 
    "1134397": 3, 
    "19866730": 2, 
    "7386799": 0, 
    "7607075": 3, 
    "2150": 3, 
    "19868085": 1, 
    "32716195": 1, 
    "5739134": 0, 
    "481412": 0, 
    "3959394": 3, 
    "16179237": 2, 
    "9983223": 0, 
    "118996": 0, 
    "14125254": 2, 
    "10214540": 2, 
    "538746": 0, 
    "3373793": 3, 
    "889932": 3, 
    "4164796": 3, 
    "2833881": 2, 
    "7116973": 3, 
    "246773": 3, 
    "4714614": 3, 
    "9864166": 2, 
    "358078": 3, 
    "355893": 0, 
    "9764362": 3, 
    "25423296": 2, 
    "1409544": 3, 
    "6733865": 3, 
    "31817851": 0, 
    "7191565": 3, 
    "23072533": 2, 
    "6413676": 3, 
    "6747983": 3, 
    "22282353": 1, 
    "2080922": 0, 
    "9325315": 2, 
    "8507859": 2, 
    "11195700": 0, 
    "3411652": 3, 
    "12799336": 3, 
    "12537898": 3, 
    "34408310": 4, 
    "18806010": 3, 
    "21641241": 4, 
    "4164482": 0, 
    "2251700": 3, 
    "7227123": 0, 
    "12774825": 0, 
    "17615287": 3, 
    "5198041": 2, 
    "23912343": 0, 
    "2125665": 3, 
    "3591964": 0, 
    "7508411": 2, 
    "958314": 0, 
    "1062572": 0, 
    "976990": 3, 
    "5363235": 3, 
    "71972": 0, 
    "22011872": 3, 
    "9309093": 0, 
    "291884": 3, 
    "1919264": 3, 
    "15787723": 2, 
    "27382163": 1, 
    "1173522": 0, 
    "4983184": 0, 
    "3098140": 3, 
    "202299": 3, 
    "22394357": 0, 
    "25136308": 2, 
    "13445293": 0, 
    "4529935": 3, 
    "12962729": 2, 
    "16896584": 2, 
    "108536": 3, 
    "479586": 3, 
    "31888842": 0, 
    "4434405": 3, 
    "1812190": 0, 
    "26181287": 0, 
    "13502197": 3, 
    "17165658": 2, 
    "1420053": 0, 
    "2893217": 3, 
    "5710341": 3, 
    "17406308": 3, 
    "22887094": 4, 
    "33945": 3, 
    "13269483": 3, 
    "23095954": 1, 
    "5548784": 0, 
    "15345331": 2, 
    "5362524": 0, 
    "1629171": 3, 
    "18667134": 3, 
    "1337406": 3, 
    "1362490": 0, 
    "8912617": 3, 
    "11206358": 3, 
    "14075080": 0, 
    "615356": 3, 
    "27587921": 1, 
    "17033786": 0, 
    "213238": 3, 
    "16241224": 0, 
    "1135454": 2, 
    "20839462": 4, 
    "32476524": 0, 
    "3337657": 3, 
    "16788636": 0, 
    "21876647": 0, 
    "3182350": 3, 
    "14083440": 2, 
    "1597711": 3, 
    "2788082": 3, 
    "1099265": 0, 
    "1227": 3, 
    "2820033": 0, 
    "34045": 3, 
    "24649388": 0, 
    "1541369": 3, 
    "507775": 0, 
    "2278307": 3, 
    "6732980": 2, 
    "2810292": 2, 
    "16960472": 3, 
    "15943682": 0, 
    "20395801": 0, 
    "380961": 3, 
    "33994380": 1, 
    "12244426": 3, 
    "10230369": 2, 
    "108051": 3, 
    "30941532": 4, 
    "698944": 0, 
    "353561": 0, 
    "24797553": 2, 
    "25975629": 3, 
    "12166778": 0, 
    "447036": 0, 
    "3640925": 0, 
    "7497": 3, 
    "20609191": 3, 
    "29429361": 4, 
    "11621778": 2, 
    "26133979": 2, 
    "29290473": 4, 
    "13707204": 2, 
    "6820011": 3, 
    "8318401": 0, 
    "1021040": 3, 
    "21690229": 0, 
    "613829": 2, 
    "33904351": 0, 
    "34798315": 0, 
    "33390523": 5, 
    "18638428": 3, 
    "359371": 3, 
    "30092893": 0, 
    "8473240": 3, 
    "8666568": 3, 
    "1638524": 3, 
    "1385122": 0, 
    "5720995": 0, 
    "19117456": 1, 
    "10924145": 0, 
    "326127": 3, 
    "1267753": 3, 
    "478996": 3, 
    "256408": 3, 
    "573569": 3, 
    "2965621": 3, 
    "858127": 0, 
    "10219106": 0, 
    "23393132": 2, 
    "5553935": 3, 
    "1418941": 3, 
    "2762270": 3, 
    "1452079": 0, 
    "339567": 3, 
    "3748229": 3, 
    "5532320": 0, 
    "2624521": 0, 
    "3287591": 3, 
    "5239185": 0, 
    "25205606": 0, 
    "1147843": 3, 
    "9354478": 4, 
    "11276147": 2, 
    "9639981": 0, 
    "835466": 3, 
    "22938893": 4, 
    "2300485": 0, 
    "4524181": 0, 
    "131505": 0, 
    "10155460": 1, 
    "286061": 3, 
    "715524": 0, 
    "10504702": 0, 
    "286066": 3, 
    "5508585": 0, 
    "351406": 3, 
    "372315": 0, 
    "4128408": 3, 
    "1241079": 0, 
    "7282291": 3, 
    "13737149": 3, 
    "1630999": 3, 
    "2337256": 0, 
    "13899674": 3, 
    "2553927": 0, 
    "15236811": 0, 
    "8905877": 0, 
    "213417": 0, 
    "18893367": 0, 
    "3319769": 0, 
    "10733929": 0, 
    "1828795": 0, 
    "18256968": 2, 
    "7830512": 0, 
    "11340559": 2, 
    "19997634": 3, 
    "11587044": 3, 
    "3346542": 0, 
    "3912538": 3, 
    "292525": 3, 
    "82963": 3, 
    "26176273": 0, 
    "14098121": 0, 
    "1549138": 0, 
    "504028": 3, 
    "4584417": 3, 
    "1663468": 3, 
    "117646": 3, 
    "2764438": 0, 
    "24219409": 2, 
    "4392409": 0, 
    "458058": 3, 
    "9083997": 3, 
    "6683352": 0, 
    "1165485": 3, 
    "3432266": 1, 
    "1618114": 3, 
    "3568543": 2, 
    "19953044": 2, 
    "96071": 3, 
    "11133743": 3, 
    "931135": 3, 
    "732593": 0, 
    "11474382": 1, 
    "14907562": 3, 
    "34275705": 5, 
    "3677872": 0, 
    "17335035": 2, 
    "392785": 0, 
    "23524300": 2, 
    "14640193": 0, 
    "3796591": 0, 
    "7864067": 3, 
    "6015874": 3, 
    "5476048": 0, 
    "566426": 3, 
    "15714062": 2, 
    "3122202": 2, 
    "2331413": 3, 
    "439861": 0, 
    "11829145": 4, 
    "1705960": 2, 
    "7064308": 3, 
    "1252522": 0, 
    "21696302": 1, 
    "7480345": 3, 
    "12972263": 0, 
    "1204412": 3, 
    "42": 3, 
    "475599": 0, 
    "9193949": 0, 
    "13426154": 3, 
    "8445535": 0, 
    "1093228": 0, 
    "5070389": 2, 
    "22338518": 2, 
    "901798": 3, 
    "20469086": 3, 
    "850139": 3, 
    "21535619": 1, 
    "303762": 2, 
    "14280839": 3, 
    "32340557": 0, 
    "17334244": 0, 
    "8201256": 3, 
    "4799391": 0, 
    "4090287": 2, 
    "4344257": 0, 
    "3432848": 3, 
    "32631353": 1, 
    "3544424": 0, 
    "11152831": 0, 
    "27860738": 3, 
    "17150993": 1, 
    "12829123": 3, 
    "10413050": 0, 
    "261335": 3, 
    "12656803": 2, 
    "18673522": 1, 
    "2822459": 0, 
    "15652312": 0, 
    "3548254": 0, 
    "14089735": 0, 
    "30383524": 4, 
    "4999959": 3, 
    "3929096": 3, 
    "24812854": 2, 
    "3373788": 0, 
    "25315643": 4, 
    "6287880": 0, 
    "1206546": 0, 
    "3016562": 3, 
    "931243": 0, 
    "8538132": 3, 
    "11116372": 2, 
    "7530454": 0, 
    "1507264": 3, 
    "18355892": 1, 
    "17575535": 0, 
    "658594": 3, 
    "510517": 3, 
    "3638964": 0, 
    "1965839": 3, 
    "15480067": 2, 
    "12663196": 3, 
    "12044132": 0, 
    "15428480": 2, 
    "14839011": 0, 
    "3342539": 3, 
    "23802847": 3, 
    "3673976": 3, 
    "4415704": 3, 
    "3784017": 0, 
    "20390951": 0, 
    "239001": 3, 
    "5193009": 0, 
    "11726680": 0, 
    "605475": 3, 
    "31526549": 3, 
    "5801666": 0, 
    "7293210": 3, 
    "592743": 3, 
    "4644745": 3, 
    "28233099": 3, 
    "4073516": 3, 
    "1882017": 3, 
    "6248212": 0, 
    "1207300": 3, 
    "1390248": 3, 
    "363150": 3, 
    "2938132": 0, 
    "1090311": 0, 
    "8957264": 0, 
    "14614459": 2, 
    "993110": 3, 
    "4994614": 0, 
    "1035184": 0, 
    "5152285": 2, 
    "23088740": 1, 
    "12261520": 0, 
    "3665576": 3, 
    "10193700": 0, 
    "10371644": 3, 
    "444184": 3, 
    "11730342": 1, 
    "687836": 3, 
    "326688": 3, 
    "10744183": 5, 
    "381979": 0, 
    "1844251": 0, 
    "8512283": 3, 
    "20593099": 0, 
    "44108": 2, 
    "7413451": 0, 
    "1664714": 3, 
    "856493": 3, 
    "17706097": 2, 
    "2203645": 0, 
    "9908495": 3, 
    "28": 3, 
    "849692": 2, 
    "14621066": 3, 
    "9982892": 3, 
    "5262776": 3, 
    "3077195": 3, 
    "542714": 3, 
    "4697273": 0, 
    "20702627": 2, 
    "68": 3, 
    "8989842": 2, 
    "19057802": 3, 
    "2049379": 3, 
    "4254338": 0, 
    "11899155": 0, 
    "242262": 3, 
    "34920819": 4, 
    "32018674": 4, 
    "5263633": 3, 
    "2211243": 2, 
    "6498492": 2, 
    "20951559": 2, 
    "34817922": 1, 
    "3314": 3, 
    "14416399": 0, 
    "1234714": 2, 
    "9914221": 0, 
    "14238862": 0, 
    "3791384": 0, 
    "507": 3, 
    "6710201": 3, 
    "24201496": 0, 
    "640534": 0, 
    "9451280": 3, 
    "6931090": 3, 
    "1303081": 3, 
    "5305847": 3, 
    "29186327": 2, 
    "1790564": 0, 
    "31442355": 0, 
    "4723248": 0, 
    "1099206": 3, 
    "2269353": 3, 
    "248959": 3, 
    "1145832": 3, 
    "995750": 0, 
    "2279960": 3, 
    "27892731": 4, 
    "1707621": 3, 
    "4012085": 0, 
    "3299208": 2, 
    "2281775": 2, 
    "2884111": 0, 
    "6755841": 3, 
    "17728164": 2, 
    "3392689": 0, 
    "4839957": 3, 
    "1141441": 3, 
    "34629330": 0, 
    "447184": 3, 
    "2616595": 3, 
    "109788": 3, 
    "9401692": 3, 
    "15570122": 3, 
    "2280086": 3, 
    "374228": 0, 
    "374927": 0, 
    "3577919": 0, 
    "5793110": 0, 
    "13765233": 0, 
    "2108481": 0, 
    "172460": 0, 
    "13047433": 3, 
    "33263118": 1, 
    "29112049": 5, 
    "18581578": 2, 
    "5583022": 0, 
    "20106153": 1, 
    "100695": 3, 
    "361310": 3, 
    "20394581": 2, 
    "21818328": 3, 
    "18525562": 0, 
    "6174666": 3, 
    "2925780": 3, 
    "4539386": 2, 
    "1451060": 3, 
    "2238128": 3, 
    "23247808": 5, 
    "686537": 3, 
    "1723155": 3, 
    "8557873": 3, 
    "3287270": 3, 
    "7428932": 3, 
    "15323392": 2, 
    "9372336": 3, 
    "959908": 0, 
    "2771544": 0, 
    "4072305": 2, 
    "1421024": 3, 
    "1199632": 3, 
    "9350746": 0, 
    "14210523": 2, 
    "1246599": 3, 
    "3146558": 3, 
    "10044221": 3, 
    "30835106": 1, 
    "82282": 0, 
    "16811818": 3, 
    "11663059": 0, 
    "6601918": 3, 
    "12434060": 2, 
    "467471": 0, 
    "4617120": 3, 
    "18782726": 2, 
    "27913753": 2, 
    "5011210": 3, 
    "4213474": 0, 
    "439166": 3, 
    "30465921": 0, 
    "16587283": 1, 
    "9542455": 0, 
    "24306221": 3, 
    "4028308": 3, 
    "4696667": 3, 
    "1755328": 0, 
    "1039520": 2, 
    "1219074": 3, 
    "26783295": 1, 
    "7569578": 3, 
    "1871273": 3, 
    "2484971": 3, 
    "24516405": 0, 
    "1358497": 3, 
    "9330072": 0, 
    "12888993": 2, 
    "451490": 3, 
    "6214210": 0, 
    "2525502": 3, 
    "28449431": 4, 
    "1613665": 0, 
    "5728867": 0, 
    "7276954": 2, 
    "5373551": 0, 
    "5283193": 0, 
    "6714787": 3, 
    "5890835": 0, 
    "16501535": 0, 
    "1680336": 3, 
    "3626870": 3, 
    "1295612": 3, 
    "14823879": 0, 
    "18319723": 0, 
    "921928": 3, 
    "324077": 0, 
    "10634239": 3, 
    "20537104": 0, 
    "6046182": 3, 
    "15115183": 0, 
    "9859154": 0, 
    "942903": 0, 
    "34921511": 1, 
    "2811234": 3, 
    "4637221": 0, 
    "192904": 0, 
    "12358097": 2, 
    "900753": 3, 
    "32944298": 0, 
    "21265042": 2, 
    "683939": 3, 
    "15062869": 0, 
    "358513": 3, 
    "2238384": 3, 
    "23791610": 3, 
    "19374812": 1, 
    "22359052": 3, 
    "902930": 0, 
    "14466432": 2, 
    "14831922": 0, 
    "28071175": 2, 
    "1450115": 0, 
    "31775387": 3, 
    "22037702": 0, 
    "17582613": 2, 
    "8769058": 3, 
    "32512065": 1, 
    "5074965": 0, 
    "20121600": 0, 
    "16309": 0, 
    "758079": 3, 
    "14049216": 0, 
    "14098069": 2, 
    "3641361": 3, 
    "1252864": 0, 
    "1148352": 0, 
    "2340549": 3, 
    "4882726": 0, 
    "12244286": 0, 
    "29078997": 2, 
    "33457642": 1, 
    "1834386": 0, 
    "23675939": 3, 
    "21570384": 0, 
    "10188673": 2, 
    "9056142": 2, 
    "12977854": 3, 
    "18511024": 0, 
    "25880891": 0, 
    "28707589": 2, 
    "22905414": 2, 
    "558790": 0, 
    "8883822": 3, 
    "7805180": 3, 
    "386126": 3, 
    "4979467": 0, 
    "13589461": 0, 
    "14712850": 0, 
    "27736734": 2, 
    "7190749": 0, 
    "11056820": 0, 
    "1377867": 2, 
    "15308499": 2, 
    "1843047": 0, 
    "4553246": 2, 
    "1076057": 3, 
    "27388642": 4, 
    "14522206": 0, 
    "11589713": 0, 
    "8915285": 0, 
    "1364093": 0, 
    "16072585": 2, 
    "7251195": 0, 
    "2443236": 3, 
    "1308789": 3, 
    "22059578": 3, 
    "5744149": 3, 
    "9255495": 3, 
    "14106970": 1, 
    "7693799": 0, 
    "8816575": 2, 
    "1387097": 3, 
    "63557": 3, 
    "2281177": 0, 
    "8200767": 0, 
    "12231467": 3, 
    "3811562": 3, 
    "7228264": 0, 
    "2609298": 0, 
    "1559931": 3, 
    "768345": 0, 
    "1908577": 2, 
    "912": 3, 
    "21311893": 0, 
    "18610390": 0, 
    "2179920": 0, 
    "9746477": 1, 
    "24635156": 0, 
    "1932": 3, 
    "30597615": 3, 
    "11994902": 2, 
    "34268496": 1, 
    "2139017": 3, 
    "15315789": 2, 
    "18042286": 3, 
    "10312052": 0, 
    "1276752": 3, 
    "8855769": 2, 
    "13112745": 0, 
    "5728045": 2, 
    "441854": 0, 
    "21692": 3, 
    "1877150": 3, 
    "22514647": 2, 
    "7083261": 3, 
    "15337142": 0, 
    "10045028": 3, 
    "34676773": 2, 
    "31857909": 3, 
    "25570987": 0, 
    "10179113": 3, 
    "2067351": 3, 
    "2097941": 3, 
    "30165704": 0, 
    "20101515": 2, 
    "2688310": 0, 
    "20849184": 2, 
    "3620194": 3, 
    "11358922": 2, 
    "10665180": 3, 
    "24504893": 3, 
    "20452776": 0, 
    "205998": 3, 
    "760732": 0, 
    "16469697": 2, 
    "3889947": 3, 
    "13855476": 2, 
    "7123799": 0, 
    "16846580": 3, 
    "12721303": 0, 
    "781028": 0, 
    "4388492": 3, 
    "12933501": 3, 
    "5550567": 2, 
    "5269397": 0, 
    "9831253": 3, 
    "1734": 0, 
    "23502577": 1, 
    "2325298": 0, 
    "1924847": 0, 
    "29702213": 2, 
    "1734612": 3, 
    "10364296": 3, 
    "21796955": 0, 
    "14614344": 3, 
    "13889021": 2, 
    "5362507": 0, 
    "6731432": 2, 
    "1661758": 0, 
    "484788": 0, 
    "16099249": 0, 
    "22458259": 2, 
    "1032": 3, 
    "2540368": 0, 
    "6750871": 0, 
    "12335495": 3, 
    "3133662": 3, 
    "7266208": 3, 
    "553200": 3, 
    "6720403": 2, 
    "22452767": 3, 
    "2217282": 3, 
    "12180649": 3, 
    "6660366": 0, 
    "6988020": 2, 
    "708649": 3, 
    "5266284": 3, 
    "10480910": 3, 
    "2622727": 0, 
    "7006572": 2, 
    "16582463": 3, 
    "16458672": 2, 
    "8404193": 0, 
    "18840003": 1, 
    "4268140": 0, 
    "31001422": 2, 
    "67451": 3, 
    "10980729": 3, 
    "31936600": 4, 
    "34187618": 4, 
    "19228178": 3, 
    "239940": 0, 
    "3869830": 3, 
    "1735985": 3, 
    "15193430": 3, 
    "24977535": 5, 
    "10828733": 0, 
    "354961": 3, 
    "21931810": 1, 
    "18827225": 0, 
    "1271583": 3, 
    "907410": 3, 
    "312262": 0, 
    "7936739": 2, 
    "540542": 3, 
    "21339768": 1, 
    "2724003": 3, 
    "325827": 3, 
    "1904718": 3, 
    "16653581": 0, 
    "15279980": 2, 
    "31294964": 3, 
    "11469930": 3, 
    "15297233": 0, 
    "14816993": 3, 
    "11730622": 3, 
    "2278524": 0, 
    "6958220": 2, 
    "3714900": 0, 
    "16563587": 2, 
    "21481710": 3, 
    "14027551": 3, 
    "5676886": 3, 
    "1633914": 3, 
    "2606253": 0, 
    "29758007": 4, 
    "19148949": 2, 
    "13124802": 0, 
    "27653666": 0, 
    "1824090": 0, 
    "23061798": 1, 
    "25923208": 1, 
    "206084": 0, 
    "2688455": 0, 
    "6753728": 2, 
    "3925242": 2, 
    "21156908": 3, 
    "33014811": 1, 
    "2942615": 0, 
    "11572519": 0, 
    "239966": 3, 
    "2014561": 0, 
    "296239": 3, 
    "4188772": 0, 
    "15964081": 3, 
    "227707": 3, 
    "4516733": 3, 
    "6248414": 3, 
    "1421258": 0, 
    "26854025": 0, 
    "1334821": 0, 
    "14944045": 3, 
    "214605": 3, 
    "588600": 3, 
    "11493": 3, 
    "15381078": 3, 
    "467461": 3, 
    "1780853": 3, 
    "17391973": 2, 
    "9797857": 0, 
    "22374063": 2, 
    "33456123": 1, 
    "2339961": 0, 
    "43371": 3, 
    "15490130": 0, 
    "480804": 3, 
    "8285747": 3, 
    "1238771": 3, 
    "5619308": 0, 
    "416272": 2, 
    "504220": 2, 
    "455621": 3, 
    "25714588": 2, 
    "678938": 3, 
    "23616394": 2, 
    "30822337": 1, 
    "6726218": 3, 
    "10440209": 0, 
    "1939769": 0, 
    "3556910": 2, 
    "5414488": 0, 
    "21708091": 0, 
    "23680678": 1, 
    "1942140": 3, 
    "6007295": 2, 
    "65646": 3, 
    "8575137": 2, 
    "747722": 3, 
    "1394574": 3, 
    "1607357": 2, 
    "3451238": 3, 
    "11850014": 3, 
    "468501": 3, 
    "21562567": 4, 
    "21827146": 1, 
    "11390894": 2, 
    "13512328": 3, 
    "26742634": 0, 
    "5283216": 3, 
    "8296218": 3, 
    "2242214": 3, 
    "16737591": 0, 
    "5567476": 0, 
    "5679888": 3, 
    "790019": 0, 
    "9795883": 0, 
    "1881749": 0, 
    "19448700": 2, 
    "11726302": 0, 
    "23082332": 2, 
    "2967938": 0, 
    "946945": 3, 
    "2023792": 3, 
    "13428264": 2, 
    "3374332": 3, 
    "31441862": 2, 
    "101248": 3, 
    "788264": 3, 
    "3385297": 0, 
    "9340529": 3, 
    "7379964": 2, 
    "31315021": 5, 
    "5627139": 2, 
    "16977232": 1, 
    "1438007": 0, 
    "3786237": 0, 
    "9672786": 3, 
    "20668562": 0, 
    "29925100": 1, 
    "2407497": 0, 
    "5694937": 0, 
    "9603240": 3, 
    "1676966": 3, 
    "49515": 0, 
    "4576305": 0, 
    "16386099": 1, 
    "1514130": 0, 
    "1754354": 0, 
    "27949922": 4, 
    "34222505": 2, 
    "276963": 3, 
    "341626": 3, 
    "20929025": 2, 
    "14434734": 2, 
    "5462508": 0, 
    "34533286": 2, 
    "10115880": 0, 
    "32512635": 1, 
    "7297351": 0, 
    "809601": 3, 
    "21109776": 1, 
    "8419933": 3, 
    "841589": 3, 
    "9060347": 3, 
    "4119458": 3, 
    "29085322": 2, 
    "908607": 0, 
    "13297858": 2, 
    "15020102": 1, 
    "7010724": 1, 
    "2471557": 0, 
    "2832871": 3, 
    "28930512": 3, 
    "5627682": 0, 
    "4814354": 3, 
    "6201092": 2, 
    "130473": 3, 
    "7139407": 3, 
    "26710221": 3, 
    "2923236": 0, 
    "5579613": 3, 
    "5905330": 0, 
    "10637255": 0, 
    "11352797": 3, 
    "24993138": 4, 
    "1272129": 0, 
    "1107889": 3, 
    "21872392": 2, 
    "215047": 0, 
    "3991627": 0, 
    "2810191": 3, 
    "130013": 0, 
    "1056938": 0, 
    "4467228": 0, 
    "21982076": 0, 
    "1318988": 0, 
    "9496329": 3, 
    "3995054": 3, 
    "2866041": 0, 
    "3210166": 3, 
    "15283709": 3, 
    "20553267": 0, 
    "1631024": 3, 
    "30794868": 3, 
    "329035": 0, 
    "17293434": 1, 
    "6709149": 0, 
    "1868743": 0, 
    "26820798": 5, 
    "21397581": 2, 
    "1168065": 3, 
    "2918243": 0, 
    "21486287": 0, 
    "153329": 3, 
    "15452925": 0, 
    "3339276": 3, 
    "1285639": 0, 
    "1334369": 0, 
    "3497763": 3, 
    "926544": 0, 
    "4075232": 0, 
    "1157388": 0, 
    "3089935": 3, 
    "2346623": 3, 
    "501687": 2, 
    "810796": 3, 
    "25280332": 1, 
    "1361963": 0, 
    "3995635": 0, 
    "1333863": 3, 
    "2692921": 0, 
    "16411534": 0, 
    "10649374": 2, 
    "3853751": 3, 
    "20571593": 1, 
    "1867347": 0, 
    "9418724": 3, 
    "425": 3, 
    "9904556": 2, 
    "31929346": 0, 
    "17154258": 0, 
    "30050514": 3, 
    "19290579": 0, 
    "9505974": 3, 
    "15508537": 0, 
    "1566536": 3, 
    "16466596": 1, 
    "32806331": 3, 
    "3813151": 3, 
    "615969": 0, 
    "572923": 3, 
    "278745": 3, 
    "14543561": 2, 
    "5780416": 0, 
    "9775802": 3, 
    "771016": 3, 
    "16038543": 3, 
    "4600400": 3, 
    "1936391": 0, 
    "743723": 0, 
    "11446311": 2, 
    "1918677": 0, 
    "275604": 3, 
    "18079664": 0, 
    "10064545": 2, 
    "4244443": 3, 
    "13258039": 2, 
    "4380969": 2, 
    "10603681": 3, 
    "22077570": 3, 
    "1876926": 3, 
    "10731382": 3, 
    "4578898": 0, 
    "23930335": 3, 
    "626219": 0, 
    "30794722": 2, 
    "7056202": 2, 
    "5754504": 0, 
    "30442018": 3, 
    "34757182": 1, 
    "24217086": 3, 
    "2168885": 3, 
    "3214406": 0, 
    "2551705": 0, 
    "15584464": 0, 
    "15597672": 3, 
    "6154315": 0, 
    "417862": 3, 
    "13367154": 2, 
    "1760686": 3, 
    "507610": 0, 
    "11495787": 2, 
    "24117407": 2, 
    "11906109": 2, 
    "1063498": 3, 
    "11893084": 2, 
    "5499296": 0, 
    "655209": 3, 
    "8843683": 0, 
    "14747598": 2, 
    "1700621": 3, 
    "8305132": 2, 
    "7680774": 1, 
    "20826807": 0, 
    "10034660": 0, 
    "23088566": 3, 
    "6780767": 0, 
    "1161119": 0, 
    "26415499": 3, 
    "2764963": 3, 
    "25935703": 2, 
    "2037608": 3, 
    "7474564": 3, 
    "21108956": 3, 
    "1811965": 0, 
    "5069156": 0, 
    "4710920": 2, 
    "3430409": 0, 
    "21950": 3, 
    "3757512": 0, 
    "2913117": 3, 
    "3604157": 0, 
    "21269387": 3, 
    "250217": 3, 
    "3598373": 3, 
    "31558536": 0, 
    "12173316": 3, 
    "28628034": 4, 
    "10805189": 3, 
    "4782634": 3, 
    "13086750": 0, 
    "15495333": 2, 
    "2573058": 3, 
    "1388245": 0, 
    "2935735": 3, 
    "3923689": 0, 
    "14158237": 5, 
    "2063927": 3, 
    "1549544": 0, 
    "1545869": 3, 
    "19025014": 0, 
    "23506840": 1, 
    "27046": 3, 
    "21506502": 1, 
    "1644196": 0, 
    "26921116": 0, 
    "4271712": 3, 
    "15010937": 2, 
    "5645971": 3, 
    "144137": 3, 
    "12658090": 1, 
    "1280658": 3, 
    "1549947": 0, 
    "4612164": 3, 
    "4373698": 3, 
    "23021810": 1, 
    "12785292": 3, 
    "537622": 3, 
    "14845405": 2, 
    "29103466": 0, 
    "2214953": 3, 
    "714959": 0, 
    "24418436": 0, 
    "2430537": 3, 
    "29278707": 0, 
    "23138984": 1, 
    "8900723": 0, 
    "11704709": 2, 
    "10054176": 1, 
    "440647": 3, 
    "456930": 3, 
    "4290214": 0, 
    "96395": 0, 
    "5438867": 0, 
    "4484451": 2, 
    "795421": 0, 
    "4808664": 3, 
    "17341429": 0, 
    "8124664": 2, 
    "1857825": 0, 
    "1121880": 3, 
    "6094683": 0, 
    "18093427": 2, 
    "20707182": 3, 
    "13395052": 0, 
    "923028": 0, 
    "11205780": 1, 
    "28197707": 2, 
    "184366": 3, 
    "32665718": 4, 
    "16368651": 0, 
    "8859474": 1, 
    "18885925": 5, 
    "13473768": 0, 
    "1215215": 3, 
    "32287371": 1, 
    "5880912": 0, 
    "5844474": 0, 
    "27576132": 0, 
    "1262196": 3, 
    "15126429": 2, 
    "10309334": 2, 
    "12274147": 2, 
    "34877308": 1, 
    "1451352": 0, 
    "3516624": 0, 
    "7672099": 0, 
    "22944288": 1, 
    "912604": 3, 
    "7694208": 0, 
    "6247705": 2, 
    "1680733": 0, 
    "715605": 0, 
    "1931236": 3, 
    "1774509": 3, 
    "344359": 3, 
    "977244": 3, 
    "7527552": 0, 
    "22793191": 0, 
    "22652910": 3, 
    "17908165": 2, 
    "140656": 0, 
    "3774328": 0, 
    "12226786": 0, 
    "30215630": 1, 
    "2292256": 3, 
    "4279682": 0, 
    "1578548": 3, 
    "21233191": 1, 
    "18065797": 2, 
    "1778471": 2, 
    "32155537": 0, 
    "154789": 3, 
    "448045": 3, 
    "3701855": 3, 
    "8135625": 2, 
    "4931659": 0, 
    "15966619": 3, 
    "7184072": 0, 
    "8282363": 0, 
    "34465": 3, 
    "18537651": 3, 
    "10755256": 0, 
    "13862381": 2, 
    "6766558": 2, 
    "15852088": 0, 
    "9726245": 3, 
    "32610336": 2, 
    "1605598": 0, 
    "3601534": 3, 
    "9424390": 0, 
    "345337": 3, 
    "7744300": 3, 
    "277089": 3, 
    "3710342": 3, 
    "623018": 3, 
    "13872231": 1, 
    "1509011": 3, 
    "5094437": 3, 
    "1922703": 3, 
    "486550": 3, 
    "12933281": 3, 
    "10466461": 3, 
    "2321051": 1, 
    "21052985": 1, 
    "3790489": 3, 
    "16157746": 2, 
    "11075275": 0, 
    "8310356": 3, 
    "27494663": 2, 
    "12384353": 1, 
    "5683140": 0, 
    "19680412": 0, 
    "12796207": 2, 
    "299333": 3, 
    "7345199": 3, 
    "7374322": 0, 
    "9077725": 0, 
    "14259343": 4, 
    "11098077": 2, 
    "3228110": 0, 
    "14971308": 3, 
    "21156216": 0, 
    "111558": 3, 
    "111336": 3, 
    "1561142": 0, 
    "7510208": 3, 
    "12719776": 4, 
    "9210604": 0, 
    "1092277": 3, 
    "6040": 3, 
    "2541704": 0, 
    "14473933": 5, 
    "3744429": 0, 
    "8272315": 0, 
    "6824538": 3, 
    "5279091": 0, 
    "702550": 3, 
    "9493725": 0, 
    "4368712": 2, 
    "274218": 2, 
    "148903": 3, 
    "1861575": 3, 
    "6292029": 2, 
    "2031640": 3, 
    "2296970": 2, 
    "2413817": 3, 
    "1563595": 3, 
    "10410764": 0, 
    "3029324": 3, 
    "16750251": 3, 
    "3287": 0, 
    "11693709": 2, 
    "715366": 3, 
    "10740728": 0, 
    "8879986": 2, 
    "3282": 0, 
    "489928": 3, 
    "10579398": 0, 
    "2124683": 3, 
    "9467421": 0, 
    "4242230": 0, 
    "22310064": 3, 
    "33951348": 1, 
    "23550956": 3, 
    "778981": 3, 
    "4190976": 2, 
    "1588997": 3, 
    "2560988": 0, 
    "15299224": 3, 
    "13301038": 0, 
    "8681349": 0, 
    "33663866": 1, 
    "2519670": 3, 
    "12256376": 0, 
    "1962219": 3, 
    "21303242": 2, 
    "11776741": 3, 
    "291137": 0, 
    "656494": 3, 
    "21318322": 0, 
    "25251845": 3, 
    "13257135": 3, 
    "321278": 0, 
    "230249": 3, 
    "5683364": 0, 
    "155815": 3, 
    "15648899": 3, 
    "11407242": 2, 
    "22571389": 0, 
    "2436267": 0, 
    "24195339": 1, 
    "27852036": 2, 
    "455600": 3, 
    "4095287": 0, 
    "7338354": 2, 
    "13823671": 0, 
    "6121126": 0, 
    "19505609": 2, 
    "9786109": 3, 
    "4864799": 3, 
    "12004006": 0, 
    "19438373": 3, 
    "26516975": 3, 
    "5969840": 3, 
    "23736449": 2, 
    "1239398": 0, 
    "1213225": 0, 
    "8224923": 0, 
    "25268795": 1, 
    "18378216": 3, 
    "18062944": 2, 
    "11758247": 0, 
    "5460375": 3, 
    "8986217": 0, 
    "133684": 0, 
    "5803599": 3, 
    "24968828": 3, 
    "3354902": 0, 
    "26917568": 1, 
    "34196200": 5, 
    "364315": 0, 
    "24743779": 1, 
    "914603": 0, 
    "7358442": 0, 
    "16114703": 2, 
    "9076111": 0, 
    "229006": 3, 
    "13336839": 0, 
    "11204323": 3, 
    "10854028": 2, 
    "363163": 3, 
    "265995": 0, 
    "19238853": 2, 
    "3447219": 3, 
    "437011": 0, 
    "984742": 3, 
    "757363": 3, 
    "12984746": 0, 
    "22462204": 0, 
    "32578467": 1, 
    "1090329": 3, 
    "1254497": 0, 
    "598164": 3, 
    "10555788": 0, 
    "1262871": 3, 
    "7855340": 2, 
    "2367681": 3, 
    "3633690": 3, 
    "5271882": 0, 
    "9946843": 3, 
    "16149491": 3, 
    "6297520": 0, 
    "443222": 3, 
    "849558": 3, 
    "23357588": 1, 
    "10114077": 2, 
    "9265294": 2, 
    "8134918": 0, 
    "5757727": 0, 
    "16049833": 2, 
    "10717112": 0, 
    "11535888": 2, 
    "21629136": 0, 
    "19748680": 2, 
    "10417664": 3, 
    "5635061": 3, 
    "2945088": 0, 
    "1376101": 0, 
    "2828194": 3, 
    "2561582": 0, 
    "9919720": 3, 
    "2063261": 0, 
    "6846111": 2, 
    "14054357": 3, 
    "17101828": 2, 
    "14807173": 0, 
    "2344621": 3, 
    "1462": 3, 
    "9663523": 0, 
    "1445827": 0, 
    "10651420": 0, 
    "3638663": 3, 
    "29031987": 1, 
    "1314319": 3, 
    "2606078": 3, 
    "5710848": 0, 
    "15155534": 0, 
    "308770": 3, 
    "331603": 3, 
    "655087": 3, 
    "32866430": 0, 
    "1863329": 0, 
    "11225014": 0, 
    "28513398": 2, 
    "715168": 0, 
    "721040": 3, 
    "667163": 3, 
    "14681168": 2, 
    "2620608": 0, 
    "2183193": 2, 
    "3674459": 0, 
    "9028965": 3, 
    "3008757": 0, 
    "1911958": 2, 
    "19715785": 2, 
    "11827098": 3, 
    "924303": 3, 
    "712530": 0, 
    "3308920": 0, 
    "28059374": 0, 
    "2687787": 3, 
    "8940534": 2, 
    "27796175": 3, 
    "13655592": 0, 
    "32165777": 2, 
    "18845024": 2, 
    "1308974": 3, 
    "812328": 3, 
    "12847818": 0, 
    "688157": 0, 
    "3766706": 1, 
    "8936633": 0, 
    "5894096": 3, 
    "12554530": 1, 
    "24014960": 1, 
    "20944181": 3, 
    "7691631": 0, 
    "8962829": 2, 
    "31861681": 0, 
    "24288133": 0, 
    "11225167": 3, 
    "32958": 3, 
    "19173633": 1, 
    "9603889": 0, 
    "20153919": 2, 
    "6093316": 2, 
    "2280459": 3, 
    "18080448": 3, 
    "7613257": 1, 
    "22361": 3, 
    "12274152": 0, 
    "4173871": 0, 
    "206424": 0, 
    "1549395": 3, 
    "13234786": 0, 
    "16031396": 3, 
    "2687166": 3, 
    "3995231": 3, 
    "5923215": 2, 
    "21428312": 0, 
    "20541795": 1, 
    "7326769": 0, 
    "442870": 3, 
    "17327241": 0, 
    "3230766": 3, 
    "32531480": 4, 
    "203076": 3, 
    "15150300": 3, 
    "527644": 3, 
    "24306852": 3, 
    "32958241": 2, 
    "1076724": 3, 
    "612230": 2, 
    "70121": 3, 
    "32292629": 3, 
    "3058811": 3, 
    "22372473": 0, 
    "15532991": 2, 
    "6930489": 0, 
    "5483330": 1, 
    "6662075": 3, 
    "8067805": 2, 
    "259691": 3, 
    "19452228": 0, 
    "6648028": 3, 
    "7561862": 0, 
    "18144573": 3, 
    "3457006": 0, 
    "10865": 3, 
    "335861": 3, 
    "14155824": 3, 
    "21829": 3, 
    "19128505": 0, 
    "2661753": 3, 
    "11478636": 0, 
    "9787757": 0, 
    "20787122": 2, 
    "26102180": 2, 
    "16989736": 3, 
    "3083478": 3, 
    "1148945": 3, 
    "20180433": 3, 
    "324134": 3, 
    "3390543": 0, 
    "6376337": 0, 
    "15459334": 3, 
    "186749": 0, 
    "25648295": 0, 
    "22434128": 3, 
    "7083242": 0, 
    "2499845": 3, 
    "11855195": 2, 
    "9311021": 3, 
    "1138536": 0, 
    "29882262": 1, 
    "3606624": 2, 
    "4696595": 0, 
    "10910": 3, 
    "3721224": 2, 
    "3295176": 3, 
    "2528090": 0, 
    "17637945": 0, 
    "8594752": 2, 
    "4177129": 3, 
    "18405734": 4, 
    "19994257": 2, 
    "7711472": 0, 
    "309009": 3, 
    "203666": 3, 
    "12228746": 3, 
    "2468290": 0, 
    "12414592": 0, 
    "2886401": 3, 
    "756967": 0, 
    "14732235": 0, 
    "25095239": 0, 
    "441269": 3, 
    "2886409": 3, 
    "16549503": 5, 
    "31912224": 1, 
    "691146": 3, 
    "668622": 3, 
    "3193843": 3, 
    "966": 3, 
    "3681392": 0, 
    "8981131": 0, 
    "2361853": 3, 
    "45547": 3, 
    "3289628": 3, 
    "904810": 0, 
    "29526608": 1, 
    "22498444": 1, 
    "15837676": 3, 
    "2094490": 0, 
    "870225": 3, 
    "1073722": 3, 
    "11380930": 3, 
    "18964487": 1, 
    "7400568": 3, 
    "13429048": 0, 
    "688208": 3, 
    "230589": 0, 
    "3106812": 3, 
    "8449386": 3, 
    "15733881": 2, 
    "10281119": 3, 
    "3509134": 3, 
    "31566326": 0, 
    "805461": 0, 
    "2096579": 0, 
    "9394642": 3, 
    "1367484": 3, 
    "570427": 3, 
    "9376661": 0, 
    "1631570": 0, 
    "23974149": 2, 
    "260394": 3, 
    "212873": 3, 
    "4414698": 0, 
    "10575878": 0, 
    "376635": 3, 
    "15805577": 3, 
    "7600409": 1, 
    "9384267": 2, 
    "15953199": 0, 
    "506402": 3, 
    "891574": 1, 
    "24073130": 1, 
    "3537312": 0, 
    "3019537": 0, 
    "3199002": 0, 
    "5972219": 0, 
    "21315452": 3, 
    "13622189": 3, 
    "695611": 3, 
    "3021499": 3, 
    "2500088": 3, 
    "648414": 3, 
    "12163044": 2, 
    "32935745": 5, 
    "26103342": 0, 
    "8863811": 3, 
    "18966884": 0, 
    "2669200": 3, 
    "827590": 3, 
    "33627494": 2, 
    "7705565": 0, 
    "19340009": 0, 
    "4780572": 3, 
    "23282991": 4, 
    "9214768": 2, 
    "400664": 0, 
    "18778957": 3, 
    "1383170": 2, 
    "20580498": 2, 
    "12615154": 2, 
    "11594840": 2, 
    "9489675": 3, 
    "18503721": 0, 
    "26047095": 2, 
    "37076": 3, 
    "4610430": 2, 
    "18224920": 4, 
    "13638851": 3, 
    "1938370": 3, 
    "8881628": 0, 
    "27856783": 3, 
    "7812624": 2, 
    "20451520": 1, 
    "7550637": 2, 
    "698041": 0, 
    "3055234": 0, 
    "779570": 0, 
    "24268127": 1, 
    "20904437": 2, 
    "5862644": 3, 
    "1574656": 3, 
    "1548802": 3, 
    "324747": 3, 
    "3116607": 0, 
    "1173043": 3, 
    "12849657": 3, 
    "19360616": 0, 
    "291056": 3, 
    "3151695": 3, 
    "2700159": 2, 
    "4237727": 3, 
    "3171250": 0, 
    "6162900": 0, 
    "20490942": 3, 
    "11323319": 0, 
    "144937": 3, 
    "7275915": 3, 
    "5269299": 3, 
    "12900361": 3, 
    "11607598": 2, 
    "5345965": 3, 
    "781300": 3, 
    "7009393": 3, 
    "5957708": 3, 
    "11008207": 0, 
    "1538210": 0, 
    "20799673": 2, 
    "15516827": 0, 
    "129791": 3, 
    "4311796": 2, 
    "4127307": 3, 
    "24139593": 2, 
    "21282280": 4, 
    "316198": 3, 
    "15321010": 2, 
    "460173": 3, 
    "9149146": 0, 
    "30245748": 0, 
    "242821": 3, 
    "14224695": 2, 
    "1136075": 0, 
    "168674": 3, 
    "7683794": 3, 
    "6198326": 3, 
    "12836074": 3, 
    "1269231": 3, 
    "9158101": 3, 
    "31715632": 2, 
    "114707": 3, 
    "26821763": 0, 
    "11753762": 0, 
    "22757905": 2, 
    "15397085": 2, 
    "21685855": 3, 
    "2808651": 0, 
    "25586782": 3, 
    "34313921": 5, 
    "27729907": 2, 
    "7548986": 0, 
    "30900836": 2, 
    "34463892": 2, 
    "29143975": 4, 
    "339607": 3, 
    "12339205": 0, 
    "7448148": 3, 
    "5284389": 3, 
    "15153572": 2, 
    "66801": 3, 
    "8011745": 3, 
    "959084": 0, 
    "7952078": 0, 
    "33734935": 2, 
    "692528": 3, 
    "815741": 3, 
    "29575447": 3, 
    "843222": 2, 
    "5453989": 0, 
    "15435": 0, 
    "666566": 0, 
    "2314534": 3, 
    "18347476": 0, 
    "22789601": 1, 
    "13233158": 1, 
    "16674241": 3, 
    "27172": 3, 
    "3806475": 3, 
    "12115269": 1, 
    "7133153": 0, 
    "23013268": 1, 
    "2565834": 3, 
    "4603467": 3, 
    "29843361": 4, 
    "1283503": 0, 
    "25659723": 3, 
    "11247742": 0, 
    "759578": 3, 
    "12283195": 3, 
    "747512": 0, 
    "9207280": 2, 
    "4361634": 0, 
    "4117355": 2, 
    "796825": 3, 
    "24161015": 1, 
    "1911523": 0, 
    "4138464": 3, 
    "6898381": 0, 
    "18427187": 1, 
    "1590408": 3, 
    "5872657": 3, 
    "2982576": 3, 
    "662115": 3, 
    "30730072": 4, 
    "114102": 0, 
    "3361835": 3, 
    "1280180": 0, 
    "1735848": 3, 
    "10283400": 3, 
    "5243041": 0, 
    "18369373": 1, 
    "841835": 0, 
    "11600244": 2, 
    "34233307": 1, 
    "27522259": 2, 
    "6207167": 2, 
    "961036": 0, 
    "924551": 2, 
    "21108219": 3, 
    "29109209": 1, 
    "299862": 0, 
    "854624": 3, 
    "19094829": 2, 
    "9952134": 1, 
    "7304609": 3, 
    "7362671": 3, 
    "6358188": 2, 
    "21748166": 0, 
    "611921": 3, 
    "19034112": 0, 
    "17204381": 0, 
    "6181639": 0, 
    "1309434": 3, 
    "1329729": 0, 
    "2802565": 0, 
    "5275559": 3, 
    "17486281": 2, 
    "1569010": 3, 
    "13099301": 2, 
    "12560434": 0, 
    "2242086": 3, 
    "11892946": 2, 
    "1791673": 3, 
    "976994": 0, 
    "2055965": 2, 
    "19248542": 0, 
    "17829481": 2, 
    "4445324": 0, 
    "19696006": 0, 
    "3159966": 3, 
    "6763587": 0, 
    "8068127": 0, 
    "18651281": 0, 
    "31734644": 2, 
    "1339922": 3, 
    "10420996": 0, 
    "1376664": 0, 
    "797129": 0, 
    "1824050": 3, 
    "2125788": 3, 
    "15127044": 3, 
    "10227799": 3, 
    "17052858": 3, 
    "18537678": 3, 
    "25050844": 2, 
    "13840241": 2, 
    "1365679": 3, 
    "2114213": 0, 
    "2592600": 0, 
    "15494508": 0, 
    "5901900": 0, 
    "8830163": 3, 
    "5552858": 2, 
    "97752": 3, 
    "9514413": 0, 
    "184604": 3, 
    "19872456": 1, 
    "3721219": 0, 
    "30987756": 3, 
    "6975711": 0, 
    "14732311": 0, 
    "28340997": 1, 
    "24162262": 3, 
    "612950": 3, 
    "6607851": 0, 
    "481220": 3, 
    "4365645": 3, 
    "23404839": 0, 
    "165886": 3, 
    "17154573": 5, 
    "106310": 0, 
    "19033749": 3, 
    "646976": 3, 
    "3476845": 0, 
    "244025": 0, 
    "30384844": 0, 
    "780266": 0, 
    "6804324": 0, 
    "791611": 0, 
    "26568234": 2, 
    "19103692": 0, 
    "8574898": 3, 
    "1365254": 0, 
    "22845841": 3, 
    "12820537": 2, 
    "21467110": 2, 
    "167174": 3, 
    "28043506": 1, 
    "6220644": 0, 
    "21299916": 2, 
    "15035229": 2, 
    "791299": 3, 
    "14370955": 0, 
    "8921879": 3, 
    "20986101": 2, 
    "4395117": 3, 
    "15907840": 3, 
    "177321": 3, 
    "946824": 0, 
    "6709682": 0, 
    "929845": 0, 
    "2564712": 3, 
    "5344375": 3, 
    "19416551": 2, 
    "4604482": 3, 
    "20059361": 2, 
    "18477927": 2, 
    "6002151": 3, 
    "23112526": 1, 
    "13152531": 1, 
    "1853010": 3, 
    "15745219": 0, 
    "26890199": 3, 
    "23259665": 2, 
    "21604505": 2, 
    "2198140": 3, 
    "212862": 3, 
    "1540246": 3, 
    "20617245": 2, 
    "20896284": 3, 
    "345048": 3, 
    "1540241": 3, 
    "13911118": 0, 
    "31533997": 2, 
    "3586487": 0, 
    "1254218": 3, 
    "16667693": 3, 
    "6869690": 0, 
    "28904322": 1, 
    "2584777": 0, 
    "108625": 3, 
    "3506930": 0, 
    "24046531": 0, 
    "6282442": 3, 
    "3100121": 0, 
    "29247444": 3, 
    "1335132": 0, 
    "585719": 3, 
    "478584": 0, 
    "15728293": 0, 
    "301742": 3, 
    "48296": 3, 
    "6800217": 2, 
    "16554395": 1, 
    "19429698": 2, 
    "3834332": 0, 
    "2349728": 3, 
    "19681341": 3, 
    "7544081": 3, 
    "7765403": 3, 
    "14673229": 2, 
    "16623069": 3, 
    "12845894": 3, 
    "375388": 3, 
    "3678731": 1, 
    "1327739": 0, 
    "12821113": 3, 
    "18263026": 2, 
    "3318027": 0, 
    "203438": 3, 
    "33614304": 2, 
    "6051812": 2, 
    "33293613": 2, 
    "40706": 3, 
    "34864402": 4, 
    "6613743": 0, 
    "12271469": 3, 
    "2998811": 0, 
    "2777268": 3, 
    "948957": 0, 
    "1527969": 0, 
    "1725199": 0, 
    "11534941": 0, 
    "1488139": 0, 
    "17940105": 3, 
    "3301623": 3, 
    "25166410": 2, 
    "887025": 0, 
    "667561": 2, 
    "5429498": 3, 
    "29792543": 0, 
    "893522": 0, 
    "14329321": 0, 
    "1020260": 3, 
    "1944156": 3, 
    "18379853": 0, 
    "14298729": 3, 
    "26450553": 2, 
    "4789590": 3, 
    "2103283": 3, 
    "3616639": 3, 
    "2456444": 3, 
    "15830664": 2, 
    "931033": 0, 
    "12484808": 0, 
    "26066727": 3, 
    "2536697": 3, 
    "3526586": 0, 
    "931039": 0, 
    "481872": 0, 
    "7899791": 0, 
    "275303": 0, 
    "22475123": 1, 
    "143489": 3, 
    "13838338": 3, 
    "15634981": 0, 
    "5199579": 2, 
    "11620669": 5, 
    "175761": 3, 
    "30326497": 2, 
    "29096618": 3, 
    "560347": 3, 
    "30953633": 2, 
    "11111023": 2, 
    "2310149": 3, 
    "62023": 3, 
    "2810455": 0, 
    "13419453": 3, 
    "30638861": 1, 
    "5888353": 2, 
    "11787148": 0, 
    "1688596": 0, 
    "31057802": 0, 
    "679377": 3, 
    "237904": 3, 
    "1148753": 0, 
    "14050203": 3, 
    "22293502": 3, 
    "27169238": 2, 
    "762837": 2, 
    "7342218": 3, 
    "1446771": 3, 
    "24507006": 0, 
    "27193779": 2, 
    "13484298": 3, 
    "159643": 0, 
    "15884926": 1, 
    "557980": 0, 
    "5132476": 3, 
    "15340074": 3, 
    "18394541": 3, 
    "184460": 0, 
    "886774": 0, 
    "541456": 3, 
    "18107045": 0, 
    "20778549": 0, 
    "815644": 2, 
    "812610": 3, 
    "13346571": 0, 
    "16621454": 0, 
    "248523": 0, 
    "7987634": 0, 
    "715547": 0, 
    "6596067": 0, 
    "15994863": 1, 
    "12419075": 3, 
    "456237": 3, 
    "241560": 3, 
    "1707696": 3, 
    "141752": 3, 
    "14414107": 2, 
    "21929029": 1, 
    "952763": 3, 
    "4512368": 0, 
    "23500865": 2, 
    "184311": 3, 
    "9603714": 2, 
    "1579809": 2, 
    "11496279": 0, 
    "13260326": 3, 
    "33761854": 2, 
    "1191176": 3, 
    "19955205": 0, 
    "3301046": 0, 
    "12601374": 1, 
    "10851820": 2, 
    "5694513": 0, 
    "3523632": 0, 
    "9372404": 3, 
    "877479": 3, 
    "23929024": 1, 
    "10013861": 0, 
    "25306": 3, 
    "33564268": 4, 
    "10697613": 0, 
    "723980": 0, 
    "13527761": 0, 
    "21258726": 0, 
    "976103": 3, 
    "385260": 3, 
    "30329296": 1, 
    "3765120": 3, 
    "5604798": 0, 
    "13200787": 0, 
    "1093060": 3, 
    "16679350": 3, 
    "2562751": 2, 
    "901662": 3, 
    "901663": 3, 
    "561616": 3, 
    "8189762": 0, 
    "16107755": 2, 
    "10652377": 3, 
    "1263177": 3, 
    "92826": 3, 
    "17420913": 0, 
    "10518659": 2, 
    "294972": 3, 
    "1826128": 0, 
    "1227666": 3, 
    "253476": 3, 
    "10641697": 2, 
    "4224042": 3, 
    "2234102": 3, 
    "3313788": 0, 
    "9385519": 2, 
    "4812336": 0, 
    "2765504": 3, 
    "6385825": 2, 
    "15813955": 2, 
    "26396162": 0, 
    "5741345": 2, 
    "8203555": 3, 
    "1800451": 0, 
    "4047080": 3, 
    "5254557": 0, 
    "3566571": 3, 
    "4844734": 2, 
    "2721761": 0, 
    "1963063": 0, 
    "31000517": 2, 
    "25601444": 0, 
    "5108051": 2, 
    "9603444": 0, 
    "33015583": 1, 
    "165894": 3, 
    "18165661": 0, 
    "18320947": 3, 
    "11783583": 0, 
    "32313383": 1, 
    "2556327": 0, 
    "128823": 0, 
    "816197": 3, 
    "5241312": 0, 
    "2434294": 3, 
    "31791381": 1, 
    "12544093": 2, 
    "32754312": 1, 
    "1297957": 0, 
    "26018608": 2, 
    "2003404": 3, 
    "501326": 3, 
    "38867": 3, 
    "869050": 3, 
    "982699": 3, 
    "488514": 3, 
    "7704544": 0, 
    "15039467": 1, 
    "3483944": 3, 
    "8063073": 3, 
    "6523023": 0, 
    "1279067": 3, 
    "30548363": 2, 
    "12827225": 0, 
    "31394531": 2, 
    "7988633": 3, 
    "8877512": 0, 
    "12198882": 0, 
    "15183485": 0, 
    "22596493": 2, 
    "951918": 0, 
    "18992193": 5, 
    "10932463": 2, 
    "31979038": 3, 
    "32215970": 5, 
    "117549": 3, 
    "11617180": 3, 
    "761653": 3, 
    "745998": 3, 
    "3180884": 0, 
    "1206729": 3, 
    "14259390": 2, 
    "13175334": 0, 
    "9654171": 0, 
    "16875250": 2, 
    "736638": 3, 
    "10941409": 0, 
    "5265008": 3, 
    "514380": 2, 
    "1364139": 2, 
    "28800891": 2, 
    "6714663": 0, 
    "2374578": 3, 
    "18800032": 2, 
    "3362916": 3, 
    "10664": 3, 
    "4939243": 3, 
    "12662085": 3, 
    "23689830": 0, 
    "11010098": 3, 
    "2990812": 3, 
    "10825334": 0, 
    "11083045": 3, 
    "8502433": 3, 
    "4057468": 3, 
    "2970982": 0, 
    "32890693": 2, 
    "588871": 3, 
    "6036101": 3, 
    "694761": 3, 
    "17334655": 0, 
    "14964923": 0, 
    "2489216": 0, 
    "8205658": 3, 
    "10164495": 3, 
    "31052073": 0, 
    "22584823": 3, 
    "800294": 3, 
    "5289665": 3, 
    "19463625": 1, 
    "9526392": 0, 
    "17620347": 2, 
    "14686919": 3, 
    "753297": 3, 
    "3687489": 0, 
    "3346928": 3, 
    "2133437": 0, 
    "12143585": 3, 
    "1290701": 3, 
    "3100209": 0, 
    "1347323": 0, 
    "16408992": 0, 
    "18484645": 2, 
    "36502": 0, 
    "14725230": 3, 
    "1464380": 3, 
    "9243402": 0, 
    "4244828": 3, 
    "1381275": 3, 
    "1147463": 0, 
    "1579990": 3, 
    "2491877": 2, 
    "412126": 3, 
    "4008931": 5, 
    "3955647": 2, 
    "17818605": 0, 
    "6198699": 0, 
    "4975026": 0, 
    "11847500": 2, 
    "596892": 0, 
    "33581487": 0, 
    "9426192": 3, 
    "32012751": 4, 
    "8768841": 3, 
    "1424470": 3, 
    "10443324": 0, 
    "5171600": 0, 
    "31240384": 4, 
    "183303": 3, 
    "2408911": 3, 
    "5558246": 0, 
    "26058325": 3, 
    "17568233": 2, 
    "6750158": 2, 
    "2493754": 0, 
    "9583745": 2, 
    "2826918": 0, 
    "10418430": 0, 
    "2404027": 3, 
    "6300427": 3, 
    "15246993": 0, 
    "12631084": 3, 
    "4549925": 2, 
    "11715753": 0, 
    "2255947": 2, 
    "32008421": 1, 
    "1597789": 3, 
    "447560": 3, 
    "565629": 3, 
    "5987222": 0, 
    "1580893": 0, 
    "12574344": 2, 
    "2520429": 0, 
    "648343": 0, 
    "14135470": 0, 
    "1197428": 0, 
    "3932983": 3, 
    "1368189": 3, 
    "27729926": 2, 
    "20446799": 1, 
    "12080551": 0, 
    "3027949": 3, 
    "30649544": 0, 
    "1735515": 2, 
    "18188420": 3, 
    "4927517": 0, 
    "1348346": 3, 
    "3910382": 0, 
    "10873724": 2, 
    "3195278": 3, 
    "12756035": 3, 
    "23715455": 3, 
    "3421292": 0, 
    "3022431": 3, 
    "3567641": 1, 
    "25739007": 3, 
    "15177360": 2, 
    "4398942": 3, 
    "2162719": 3, 
    "6689766": 0, 
    "23044617": 4, 
    "8711354": 0, 
    "7820076": 3, 
    "7178155": 3, 
    "6798814": 2, 
    "12025365": 3, 
    "11393110": 0, 
    "9393759": 0, 
    "8490636": 0, 
    "29138379": 2, 
    "14095175": 2, 
    "20587599": 1, 
    "21736086": 2, 
    "25741688": 3, 
    "1122534": 3, 
    "8257106": 2, 
    "379199": 3, 
    "22942790": 3, 
    "557977": 3, 
    "31519188": 2, 
    "21289110": 2, 
    "24120252": 3, 
    "261943": 3, 
    "12670444": 2, 
    "12738837": 0, 
    "16303681": 3, 
    "5101823": 3, 
    "14718089": 3, 
    "2185269": 0, 
    "6838921": 2, 
    "18901345": 2, 
    "825237": 3, 
    "19983755": 4, 
    "6701057": 0, 
    "3019524": 0, 
    "2889328": 0, 
    "15257": 3, 
    "2556901": 3, 
    "1549501": 3, 
    "47087": 3, 
    "21540759": 2, 
    "7365136": 1, 
    "10696042": 0, 
    "22472365": 1, 
    "32538871": 4, 
    "5689093": 3, 
    "6331139": 0, 
    "26807221": 2, 
    "15981035": 3, 
    "2699935": 0, 
    "2404598": 3, 
    "21050788": 3, 
    "774606": 0, 
    "2557230": 3, 
    "5245894": 3, 
    "8129518": 2, 
    "1217831": 3, 
    "9525": 3, 
    "30091667": 1, 
    "5830987": 2, 
    "1912076": 3, 
    "519390": 3, 
    "32551735": 0, 
    "1593731": 0, 
    "27500243": 1, 
    "1984691": 3, 
    "108050": 3, 
    "5105986": 2, 
    "5084750": 2, 
    "28463126": 1, 
    "18573791": 0, 
    "1632986": 3, 
    "160999": 2, 
    "22643555": 3, 
    "96577": 3, 
    "85953": 0, 
    "65252": 0, 
    "1777643": 0, 
    "404319": 3, 
    "2587583": 0, 
    "2476162": 0, 
    "6269013": 3, 
    "29417074": 3, 
    "8560989": 3, 
    "5417266": 0, 
    "1951148": 3, 
    "11054453": 0, 
    "18348651": 2, 
    "4424906": 3, 
    "576201": 3, 
    "128818": 3, 
    "12495928": 2, 
    "7460261": 3, 
    "8523763": 3, 
    "6137": 3, 
    "4084908": 1, 
    "589367": 3, 
    "697976": 3, 
    "706295": 3, 
    "6160121": 3, 
    "6376011": 3, 
    "10028006": 0, 
    "5718947": 3, 
    "13970153": 3, 
    "16238673": 2, 
    "17485132": 0, 
    "3403779": 0, 
    "3327382": 0, 
    "18384763": 2, 
    "6566487": 0, 
    "1647876": 3, 
    "13224032": 3, 
    "49107": 3, 
    "220418": 3, 
    "965782": 0, 
    "3116751": 0, 
    "20105255": 1, 
    "1413319": 2, 
    "8494263": 3, 
    "1618145": 3, 
    "11593442": 3, 
    "1266228": 3, 
    "214710": 3, 
    "2715671": 3, 
    "7833168": 0, 
    "29152618": 1, 
    "13909573": 0, 
    "31524768": 1, 
    "15452919": 1, 
    "323788": 3, 
    "11423758": 3, 
    "4037197": 0, 
    "22255647": 1, 
    "10298815": 3, 
    "13753636": 2, 
    "21402627": 1, 
    "25126616": 2, 
    "3030146": 3, 
    "27561102": 5, 
    "10729350": 3, 
    "1955800": 5, 
    "8933498": 0, 
    "11075527": 0, 
    "627735": 0, 
    "29289591": 2, 
    "46939": 3, 
    "760468": 3, 
    "14037931": 0, 
    "24953448": 0, 
    "3195124": 3, 
    "1282541": 3, 
    "451035": 3, 
    "6631214": 0, 
    "7317163": 2, 
    "117302": 3, 
    "31341340": 1, 
    "3428683": 3, 
    "30051348": 0, 
    "6834703": 0, 
    "116252": 3, 
    "5893828": 0, 
    "6313": 3, 
    "34526884": 4, 
    "26068656": 0, 
    "28011613": 2, 
    "17950486": 3, 
    "956411": 3, 
    "6270574": 3, 
    "29028775": 2, 
    "3124402": 3, 
    "246644": 0, 
    "2723064": 3, 
    "790031": 3, 
    "2909429": 2, 
    "16251363": 3, 
    "8297888": 3, 
    "10444562": 0, 
    "7170058": 0, 
    "19407311": 3, 
    "229141": 3, 
    "2854337": 3, 
    "1598886": 3, 
    "3668353": 3, 
    "767761": 0, 
    "2356748": 3, 
    "14744648": 0, 
    "1418150": 0, 
    "153204": 3, 
    "18611173": 0, 
    "17161821": 3, 
    "11745592": 3, 
    "20466037": 0, 
    "13106596": 3, 
    "13163423": 2, 
    "391150": 3, 
    "4533231": 2, 
    "6267158": 0, 
    "25706953": 0, 
    "6566489": 0, 
    "2328523": 0, 
    "20462243": 2, 
    "20682114": 2, 
    "274782": 0, 
    "16249185": 3, 
    "21704134": 2, 
    "33356195": 2, 
    "29461626": 0, 
    "1937059": 3, 
    "1326671": 0, 
    "728994": 3, 
    "24499174": 3, 
    "1525163": 3, 
    "10113030": 0, 
    "11920542": 2, 
    "734934": 0, 
    "190137": 3, 
    "3046507": 0, 
    "17984636": 3, 
    "5418256": 3, 
    "590295": 3, 
    "11869638": 3, 
    "9158654": 3, 
    "14735429": 2, 
    "4046328": 0, 
    "7190986": 1, 
    "6850621": 3, 
    "775386": 3, 
    "6034984": 2, 
    "27398751": 1, 
    "20633857": 5, 
    "12755139": 0, 
    "20999018": 3, 
    "11570469": 2, 
    "3322086": 3, 
    "15242752": 2, 
    "3502120": 3, 
    "13431235": 2, 
    "3803067": 3, 
    "33742031": 5, 
    "1460612": 0, 
    "31618003": 2, 
    "20275545": 2, 
    "20680357": 2, 
    "18294": 3, 
    "2798959": 3, 
    "1336779": 3, 
    "587626": 3, 
    "5625464": 2, 
    "648332": 2, 
    "8783663": 3, 
    "19428231": 5, 
    "2851691": 3, 
    "1621009": 3, 
    "892275": 2, 
    "1064563": 0, 
    "33134213": 2, 
    "18275356": 0, 
    "462713": 2, 
    "914796": 0, 
    "9252533": 0, 
    "10844991": 0, 
    "19757917": 0, 
    "14238949": 0, 
    "12512833": 0, 
    "9316799": 0, 
    "23063531": 1, 
    "12779699": 4, 
    "30645412": 2, 
    "7070571": 2, 
    "1743096": 3, 
    "434430": 3, 
    "19158009": 5, 
    "30538630": 3, 
    "620636": 0, 
    "3041887": 0, 
    "14474326": 2, 
    "15585444": 0, 
    "22031986": 1, 
    "15583310": 0, 
    "1254797": 0, 
    "5499847": 3, 
    "132108": 3, 
    "13230264": 3, 
    "3156820": 3, 
    "20632410": 2, 
    "692798": 3, 
    "25155580": 1, 
    "20192471": 3, 
    "5857387": 0, 
    "13975314": 3, 
    "8805592": 2, 
    "34056623": 1, 
    "1761717": 3, 
    "17727070": 0, 
    "3422939": 0, 
    "24420506": 1, 
    "11577304": 0, 
    "33685883": 1, 
    "761350": 3, 
    "1535009": 0, 
    "7008068": 3, 
    "587311": 3, 
    "13753838": 3, 
    "156018": 0, 
    "2464908": 0, 
    "16752620": 2, 
    "11221453": 3, 
    "6365284": 0, 
    "585285": 3, 
    "22231878": 1, 
    "1181927": 0, 
    "9378371": 2, 
    "9906653": 3, 
    "29981861": 2, 
    "1549207": 0, 
    "7352215": 3, 
    "23338323": 4, 
    "17448603": 2, 
    "4890177": 0, 
    "552007": 3, 
    "5775917": 2, 
    "8148516": 3, 
    "30347133": 4, 
    "5418182": 3, 
    "6108422": 2, 
    "13970367": 2, 
    "17454260": 3, 
    "3727706": 0, 
    "1303411": 3, 
    "912896": 3, 
    "31904268": 4, 
    "1523106": 3, 
    "2200856": 0, 
    "3077368": 3, 
    "1903522": 0, 
    "2889230": 0, 
    "15737031": 0, 
    "356756": 3, 
    "26709811": 2, 
    "22720859": 3, 
    "18440563": 2, 
    "1171324": 3, 
    "7764585": 0, 
    "11167738": 0, 
    "24293205": 4, 
    "221352": 3, 
    "11390832": 3, 
    "547820": 3, 
    "10454231": 3, 
    "4875730": 0, 
    "2088939": 3, 
    "4403738": 3, 
    "14666940": 0, 
    "2823326": 2, 
    "13300645": 2, 
    "12570984": 0, 
    "17667574": 3, 
    "2034023": 3, 
    "370242": 3, 
    "21686543": 0, 
    "6659216": 0, 
    "30562287": 2, 
    "10270722": 0, 
    "25003905": 2, 
    "15467734": 2, 
    "17148588": 1, 
    "33155818": 4, 
    "13900913": 1, 
    "7491531": 3, 
    "6118575": 3, 
    "26516210": 4, 
    "8768406": 0, 
    "2831096": 3, 
    "10513377": 3, 
    "28266028": 2, 
    "2586317": 0, 
    "5418669": 3, 
    "27330467": 1, 
    "17168840": 3, 
    "13310527": 1, 
    "4924151": 3, 
    "17576377": 3, 
    "10214538": 0, 
    "2310615": 3, 
    "807517": 3, 
    "17748183": 2, 
    "1217404": 3, 
    "15367575": 1, 
    "9108797": 0, 
    "19421170": 1, 
    "723523": 3, 
    "2883201": 0, 
    "13078968": 1, 
    "5100623": 3, 
    "5183376": 0, 
    "12926963": 1, 
    "108125": 3, 
    "18351848": 0, 
    "19922293": 0, 
    "16554739": 0, 
    "4756138": 3, 
    "26500787": 1, 
    "21089071": 0, 
    "31404980": 2, 
    "26076338": 0, 
    "800115": 3, 
    "24186761": 2, 
    "22042941": 0, 
    "3064355": 0, 
    "402046": 0, 
    "3342055": 2, 
    "595090": 3, 
    "9295871": 3, 
    "10632915": 3, 
    "5992293": 0, 
    "839076": 3, 
    "1624573": 0, 
    "16287": 3, 
    "4455122": 3, 
    "8424040": 0, 
    "8678290": 0, 
    "3623050": 0, 
    "4813464": 2, 
    "16469292": 3, 
    "5987163": 1, 
    "14597988": 3, 
    "15368044": 2, 
    "236571": 0, 
    "26649719": 3, 
    "1235115": 0, 
    "19943999": 2, 
    "2003641": 0, 
    "15400220": 2, 
    "2715669": 3, 
    "19762447": 0, 
    "2293158": 0, 
    "3790293": 3, 
    "16621659": 0, 
    "1314976": 3, 
    "799844": 3, 
    "25135037": 2, 
    "14956897": 2, 
    "12612360": 0, 
    "21476229": 3, 
    "8780895": 0, 
    "2966168": 3, 
    "31829770": 4, 
    "456545": 3, 
    "2502638": 0, 
    "21287076": 1, 
    "29887499": 1, 
    "21113349": 2, 
    "6671099": 1, 
    "5550552": 0, 
    "5546286": 3, 
    "2504175": 0, 
    "32108905": 1, 
    "8062859": 0, 
    "26870928": 0, 
    "12791642": 1, 
    "1060073": 3, 
    "3818593": 3, 
    "5129986": 0, 
    "2813939": 3, 
    "25459400": 1, 
    "524305": 3, 
    "10379607": 2, 
    "11820425": 3, 
    "1980539": 3, 
    "1172597": 0, 
    "20822291": 1, 
    "3431083": 0, 
    "15595559": 3, 
    "5971563": 3, 
    "1101567": 3, 
    "1733272": 3, 
    "184981": 0, 
    "19748251": 3, 
    "2994517": 0, 
    "19249835": 0, 
    "1861458": 0, 
    "622127": 3, 
    "627504": 0, 
    "317757": 3, 
    "14376285": 5, 
    "16685462": 0, 
    "1548202": 0, 
    "22345315": 1, 
    "1049095": 0, 
    "21226841": 0, 
    "176780": 3, 
    "23029617": 0, 
    "25480048": 0, 
    "30442211": 3, 
    "574877": 0, 
    "24776728": 0, 
    "932626": 3, 
    "2828239": 0, 
    "23062124": 1, 
    "15263202": 0, 
    "237159": 0, 
    "3165783": 0, 
    "11804441": 0, 
    "9562131": 2, 
    "1646466": 0, 
    "17065530": 0, 
    "16479108": 0, 
    "2967509": 3, 
    "1692604": 3, 
    "24094708": 3, 
    "26010097": 1, 
    "28691440": 3, 
    "30136107": 1, 
    "1637930": 0, 
    "25979092": 2, 
    "484873": 3, 
    "7296156": 0, 
    "7083240": 0, 
    "7827081": 0, 
    "8336642": 0, 
    "4665416": 0, 
    "17446152": 3, 
    "512431": 3, 
    "29966381": 3, 
    "10955751": 0, 
    "8222847": 3, 
    "2782458": 3, 
    "2784220": 3, 
    "1735128": 3, 
    "17571013": 0, 
    "5876519": 0, 
    "2753802": 3, 
    "15019962": 4, 
    "1234795": 3, 
    "1797264": 3, 
    "3602123": 3, 
    "3862298": 3, 
    "20619775": 3, 
    "508845": 3, 
    "17781107": 3, 
    "4641606": 3, 
    "142146": 3, 
    "1066222": 3, 
    "2658203": 0, 
    "20159867": 2, 
    "9852918": 0, 
    "6561551": 0, 
    "33767346": 1, 
    "3089049": 3, 
    "3668946": 3, 
    "18280236": 0, 
    "699689": 3, 
    "24628923": 2, 
    "2195601": 0, 
    "930060": 3, 
    "711976": 0, 
    "21109196": 2, 
    "1431547": 0, 
    "3829913": 3, 
    "2458933": 3, 
    "1569980": 2, 
    "25427817": 1, 
    "12464962": 3, 
    "19951534": 2, 
    "3267913": 3, 
    "3749321": 2, 
    "15464772": 3, 
    "25592594": 2, 
    "853845": 3, 
    "5950748": 3, 
    "6479425": 3, 
    "2341302": 0, 
    "2050163": 3, 
    "26390092": 5, 
    "34827714": 2, 
    "8686855": 0, 
    "268027": 3, 
    "2546491": 3, 
    "9185758": 0, 
    "440826": 3, 
    "1469491": 3, 
    "16096528": 2, 
    "1219305": 0, 
    "7469800": 0, 
    "330275": 3, 
    "5494": 3, 
    "1095380": 3, 
    "8986773": 0, 
    "2352744": 2, 
    "3114995": 3, 
    "7587038": 2, 
    "221862": 2, 
    "15505458": 0, 
    "658518": 0, 
    "1723225": 3, 
    "16607898": 0, 
    "10538430": 0, 
    "73886": 3, 
    "6761380": 3, 
    "1542219": 0, 
    "18609451": 3, 
    "1653579": 3, 
    "19901927": 0, 
    "2927004": 0, 
    "3029711": 3, 
    "4755480": 3, 
    "30108534": 2, 
    "15875453": 3, 
    "20232642": 0, 
    "5198123": 3, 
    "12467920": 3, 
    "9040129": 3, 
    "9623064": 2, 
    "2624312": 2, 
    "5508088": 0, 
    "4287921": 0, 
    "9421282": 0, 
    "1762028": 0, 
    "25115490": 2, 
    "12434576": 3, 
    "25601850": 0, 
    "16393248": 0, 
    "11180687": 2, 
    "2579314": 0, 
    "8393": 3, 
    "14325757": 2, 
    "2336578": 3, 
    "5279985": 0, 
    "18744882": 0, 
    "13486910": 0, 
    "29465325": 2, 
    "2541284": 0, 
    "2897853": 0, 
    "12526570": 0, 
    "30111555": 2, 
    "32787812": 4, 
    "12418999": 0, 
    "6047189": 0, 
    "68647": 3, 
    "8411137": 3, 
    "13360219": 3, 
    "5793738": 0, 
    "16226063": 0, 
    "1349775": 2, 
    "2019626": 0, 
    "4118920": 0, 
    "32707901": 4, 
    "12366362": 0, 
    "7240954": 2, 
    "4697589": 3
  }, 
  "k": 6, 
  "avg_intra_dist": [
    0.032695385578042267, 
    0.0308857332417799
  ]
}

==> data/trends/trends_sum_k7.json <==
{
  "dists_centroids": [
    [
      0.14758630125255637, 
      0.06454751017093745, 
      0.026699769952453437, 
      0.1514515722071605, 
      0.09562366224316098, 
      0.08122420868954965, 
      0.08318713425422082, 
      0.06433192490825049, 
      0.13908917756954628, 
      0.08382807495930948, 
      0.10140705518831104, 
      0.015926890195774677, 
      0.11311770230900556, 
      0.11136965668995938, 
      0.1560061636834037, 
      0.06786895280588691, 
      0.03031856024557458, 
      0.128888289992151, 
      0.14675275515916225, 
      0.1168195722774461, 
      0.07952150906657111, 
      0.10751073181696552, 
      0.08383147005941964, 
      0.1498014673322459, 
      0.12190153484415037, 
      0.08219555976189678, 
      0.0818279407461803, 
      0.14148308428720618, 
      0.07841748790942706, 
      0.14107625214204716, 
      0.0832678007019668, 
      0.030095753818898677, 
      0.06584270484496078, 
      0.10520174481718138, 
      0.12130356318407214, 
      0.06237733214839967, 
      0.3135939072286169, 
      0.027842722299743605, 
      0.02677084293983376, 
      0.08077389921209624, 
      0.1060104071918358, 
      0.16215050869081188, 
      0.11436843580834766, 
      0.09758234037688612, 
      0.09737615390929472, 
      0.09041103844177537, 
      0.12318642836724329, 
      0.12361629592206995, 
      0.013413336544196268, 
      0.1396574737932157, 
      0.11594173674385803, 
      0.14826187908896088, 
      0.10575493700001942, 
      0.1012520103744502, 
      0.03882829824979545, 
      0.21290137428922348, 
      0.5338732328270047, 
      0.13087688130970535, 
      0.10281871198948828, 
      0.06422007379954232, 
      0.08098772052216063, 
      0.027821005577665047, 
      0.012246030219906865, 
      0.03654650371688475, 
      0.07949861761715324, 
      0.1398076624254938, 
      0.01072784196571012, 
      0.14127563613362012, 
      0.07630564661988999, 
      0.09285815662103825, 
      0.09948367139632917, 
      0.14243331488219563, 
      0.0815102144747666, 
      0.1139660223238465, 
      0.04394739429630391, 
      0.09196466869867968, 
      0.09652343580529968, 
      0.12310754079271016, 
      0.37996944148760753, 
      0.1318221254905595, 
      0.12886228619914972, 
      0.021532013855890812, 
      0.05711377023171103, 
      0.14681225016152052, 
      0.12485181433157883, 
      0.06847893051180709, 
      0.363980193839258, 
      0.049524093883567606, 
      0.08790670562401667, 
      0.07077356778986098, 
      0.1246660408562052, 
      0.033757342666014135, 
      0.15754342235803467, 
      0.1460762952536675, 
      0.1199565319291089, 
      0.04297780231991101, 
      0.13962347172904627, 
      0.046097267755073335, 
      0.09582992933064718, 
      0.06663779034550012, 
      0.07330984925503638, 
      0.09738316516847903, 
      0.11046462054872176, 
      0.12490353204332054, 
      0.014804066558225288, 
      0.07471080106873168, 
      0.1444564177201816, 
      0.14948810759967868, 
      0.08259202510271248, 
      0.04112632101598654, 
      0.056498778184746794, 
      0.07221794375217296, 
      0.01053643046324954, 
      0.13319224455847142, 
      0.08169559987235694, 
      0.12932529084424912, 
      0.12414079252651211, 
      0.011967945499849999, 
      0.112338533013933, 
      0.09229154949384434, 
      0.09470856114396276, 
      0.130091428378532, 
      0.017678610100372236, 
      0.11949776803295142, 
      0.09150582824731089, 
      0.039367608179125595, 
      0.08748141083341715, 
      0.08575736882632767, 
      0.05131333067055725, 
      0.11514458656476353, 
      0.09161802633855096, 
      0.09848850596014999, 
      0.09779181816488787, 
      0.12099339475017792, 
      0.14070543830281845, 
      0.10093379120295085, 
      0.03827918455613939, 
      0.08443634742762042, 
      0.010945483471301894, 
      0.014429806674708648, 
      0.12322610481930744, 
      0.1023971365893149, 
      0.12222147610656217, 
      0.02085788755003801, 
      0.04658919474774142, 
      0.016774114181499957, 
      0.17138991104055473, 
      0.09160810032740989, 
      0.9160453245762563, 
      0.09468064158712927, 
      0.13297245919525222, 
      0.06962232607841032, 
      0.12654120657634216, 
      0.175260706128132, 
      0.1478833673085679, 
      0.0443125169901095, 
      0.0333570845441394, 
      0.07734469915327899, 
      0.07456179832820468, 
      0.12999044730570322, 
      0.06095312326007891, 
      0.16967799421607027, 
      0.12685690506731548, 
      0.11691277860519678, 
      0.017616266318332283, 
      0.08215727884418987, 
      0.1297289947586685, 
      0.16491433821673016, 
      0.11016739659904976, 
      0.10897269603768467, 
      0.09526565171545788, 
      0.06171075476660708, 
      0.09937414160139697, 
      0.1279417715755966, 
      0.11290183611861554, 
      0.1315712274702428, 
      0.1420477259230137, 
      0.11386796926415438, 
      0.15339227464365748, 
      0.15343148904959394, 
      0.12377417698978957, 
      0.181500435741327, 
      0.04760839339947917, 
      0.08911726909774369, 
      0.17692890676558246, 
      0.046284283359525606, 
      0.13591933062726744, 
      0.0156304274415483, 
      0.045752132035343424, 
      0.12603956454219029, 
      0.02348649686055251, 
      0.1639294738428412, 
      0.11843625950145828, 
      0.07524763970466293, 
      0.114138766234413, 
      0.10623727001895202, 
      0.12529863922068452, 
      0.10792956651834683, 
      0.07081208738839728, 
      0.06590997523903631, 
      0.08078860382068678, 
      0.1399387273104623, 
      0.0543397738248336, 
      0.03849297129618819, 
      0.1684340727333835, 
      0.23354508646369965, 
      0.06411538320720367, 
      0.17004655681623457, 
      0.07747623418144607, 
      0.13527696078460316, 
      0.15300901431640535, 
      0.09468654216497055, 
      0.019698589954862046, 
      0.08061829587829875, 
      0.090872082548833, 
      0.127900635594807, 
      0.11628608558693303, 
      0.0968973846826201, 
      0.06192852493273062, 
      0.029009966152366232, 
      0.09792581920704456, 
      0.13627735863436335, 
      0.06453553083558644, 
      0.0886626147579323, 
      0.06864150547373918, 
      0.11347166598233713, 
      0.072986688661938, 
      0.12782353805344, 
      0.05156941177068101, 
      0.08770616972138923, 
      0.10869406114779107, 
      0.10256770236436957, 
      0.5146453846749584, 
      0.1123457885625452, 
      0.10989284157234674, 
      0.15598396315199586, 
      0.10556619277202868, 
      0.020729255341449163, 
      0.13825619509040016, 
      0.09848593669306924, 
      0.10117162493324937, 
      0.18222398920857957, 
      0.03291009773217549, 
      0.11355155686531285, 
      0.061905361879706085, 
      0.0851920246200682, 
      0.09900949525485926, 
      0.09893339928655755, 
      0.05149976413196813, 
      0.1154128039392418, 
      0.12408962951258085, 
      0.026148610960129316, 
      0.07238761851060976, 
      0.060923253107637305, 
      0.08849485608054446, 
      0.09279123980572833, 
      0.5700154759046988, 
      0.1552192322996969, 
      0.030600722543297074, 
      0.15101894844602823, 
      0.12624768516258916, 
      0.10699411405087403, 
      0.07863361378571841, 
      0.08307695747135584, 
      0.06612554133657084, 
      0.031286107338332175, 
      0.14230035625170284, 
      0.08090459495180634, 
      0.06069365730316208, 
      0.1363628371619272, 
      0.06764689389850827, 
      0.06982104337582794, 
      0.12032919035619496, 
      0.10835899679380763, 
      0.1560359887570218, 
      0.15828578061442344, 
      0.17097181444445883, 
      0.1189957132973582, 
      0.08893328322764205, 
      0.11801441343281226, 
      0.1573971500105652, 
      0.108601188672467, 
      0.0928076781566829, 
      0.11297568117819477, 
      0.11843146719698225, 
      0.0895099703268611, 
      0.08488210331302837, 
      0.1264405805003635, 
      0.03632074242925078, 
      0.39104797851375556, 
      0.10515036297092185, 
      0.20621753348867142, 
      0.034384692702677765, 
      0.09606666801930452, 
      0.04215600130722738, 
      0.07340925886974889, 
      0.056921500909311494, 
      0.09812109928011602, 
      0.09827215455194731, 
      0.14048886086421722, 
      0.1533084950253719, 
      0.09296126130990215, 
      0.1547015142218825, 
      0.1213691410688058, 
      0.12507865682321823, 
      0.15122598366590398, 
      0.4428051267568397, 
      0.09447885776354083, 
      0.023958194935487665, 
      0.12055574573254364, 
      0.11441468766882716, 
      0.16094495807587847, 
      0.15769837871185194, 
      0.07890787510383879, 
      0.07094905255702932, 
      0.059348425253512846, 
      0.12710902928461493, 
      0.10700462854852921, 
      0.18563412882544325, 
      0.06750853581276056, 
      0.1362742387287178, 
      0.149017229216651, 
      0.10434126014640618, 
      0.12208855607100738, 
      0.07564842426244348, 
      0.11353822953636569, 
      0.0743682998222711, 
      0.08763795246883173, 
      0.10654994588294084, 
      0.14337589755033311, 
      0.1426340032136567, 
      0.15405696859461096, 
      0.0808384880395536, 
      0.11013696695883968, 
      0.13776040128502906, 
      0.10184401520502032, 
      0.15542453805577183, 
      0.1444505188117397, 
      0.10261163806152063, 
      0.018319443435117343, 
      0.0804678037659515, 
      0.16387904412628646, 
      0.15935861684236755, 
      0.1435942881405645, 
      0.12080231118524598, 
      0.1223237412905777, 
      0.1632236890009237, 
      0.05667975392481723, 
      0.04325577854266721, 
      0.020077503772674428, 
      0.06703810024027707, 
      0.4603416071119373, 
      0.08369990363248371, 
      0.012600131174310764, 
      0.1189544248489055, 
      0.07387694267608523, 
      0.12309266006098378, 
      0.03239034518826638, 
      0.15274996718804762, 
      0.05638470590147436, 
      0.10457361755714041, 
      0.12924997872091726, 
      0.11265878251122004, 
      0.12064225680066559, 
      0.15015427257247657, 
      0.12316205810490388, 
      0.15452838452408624, 
      0.09222248155388112, 
      0.1411704344467774, 
      0.16301696139784372, 
      0.1296501535168965, 
      0.021228229863908307, 
      0.1561615993678476, 
      0.12996591532143723, 
      0.14712739593397972, 
      0.05526653397227964, 
      0.052564815115195174, 
      0.027676069366326456, 
      0.1450283567116228, 
      0.5104184534175717, 
      0.12914655675364156, 
      0.18808559902959102, 
      0.10062182490893952, 
      0.08753037302867414, 
      0.34577922405928263, 
      0.15759957390738097, 
      0.12441371581980883, 
      0.10435575298561638, 
      0.10363828894052057, 
      0.14408696831529352, 
      0.017433152464823222, 
      0.08775037221778752, 
      0.15752822854633944, 
      0.16592484325385742, 
      0.03627688031117572, 
      0.05932191406885825, 
      0.10037824553737888, 
      0.12043255915042454, 
      0.09169549057349768, 
      0.15242152615894988, 
      0.0944807373447611, 
      0.1522620757834872, 
      0.1475129418997525, 
      0.08725796810072953, 
      0.11623408641198031, 
      0.13316190268374034, 
      0.028434345059694877, 
      0.5621193640454616, 
      0.11091947377151261, 
      0.0779566320703098, 
      0.09046580878932302, 
      0.09148968501115616, 
      0.03124222877610701, 
      0.12672095229941063, 
      0.12519123317695569, 
      0.036557662339912096, 
      0.1496705530627541, 
      0.0059459369972710546, 
      0.046697830934591296, 
      0.12581642977219942, 
      0.15548520506236096, 
      0.1452378883588258, 
      0.11749120954645044, 
      0.6169243204947457, 
      0.038729249032106415, 
      0.09881091523193931, 
      0.08918721900617778, 
      0.09446974867844482, 
      0.019215858483243364, 
      0.1223893243596467, 
      0.1807715418833388, 
      0.10402771913146792, 
      0.16962500483054355, 
      0.22412051047547138, 
      0.03270107373113154, 
      0.11846700653527836, 
      0.07634850245583241, 
      0.15049943674690414, 
      0.12168087145199334, 
      0.15229190180120536, 
      0.14751222861829774, 
      0.15017373605350984, 
      0.15610416043545114, 
      0.11124981733906648, 
      0.16792417900529205, 
      0.10990627691565838, 
      0.03332636284818557, 
      0.030739044434335377, 
      0.12526196447698643, 
      0.18916905245695864, 
      0.1474754305486034, 
      0.7177625718595777, 
      0.3431710040053322, 
      0.14435121553159258, 
      0.11789441756887663, 
      0.06997623140012627, 
      0.07230041888554613, 
      0.1256727577817665, 
      0.09526457468436984, 
      0.013325000469871619, 
      0.05239910035887668, 
      0.15639365478463557, 
      0.09321651988872383, 
      0.15718742687059048, 
      0.028454797040723085, 
      0.12753865078309085, 
      0.10365116814274979, 
      0.10188219104714154, 
      0.1383871179764812, 
      0.14340824850509504, 
      0.05955710853195886, 
      0.08963658391995762, 
      0.08062895677173397, 
      0.10337229528835967, 
      0.04854125461132131, 
      0.03376417326846698, 
      0.10326201820816686, 
      0.07025375732509241, 
      0.02296264851765919, 
      0.07433693010692394, 
      0.4189034736287215, 
      0.17618215960090663, 
      0.1265376341511254, 
      0.08419453654623817, 
      0.05341329933218261, 
      0.07622299203917136, 
      0.08632090981964517, 
      0.1549719661193989, 
      0.04569017353718337, 
      0.14260903888687645, 
      0.039059548329290414, 
      0.08546574823962995, 
      0.14965994159767768, 
      0.1154819807318817, 
      0.13242579721685518, 
      0.1389101244624071, 
      0.10747848362842928, 
      0.02264337787914673, 
      0.15644844869108138, 
      0.05596911577803294, 
      0.019457051427321174, 
      0.0963775602811881, 
      0.15387499000391533, 
      0.03180444915826672, 
      0.09253685695566875, 
      0.08671975778044666, 
      0.028895078355493653, 
      0.07024964629839962, 
      0.07698285796012933, 
      0.1367407657059484, 
      0.15644074301181543, 
      0.1475363097867381, 
      0.11361933497627918, 
      0.04203489664829768, 
      0.14943743521882946, 
      0.16401299592072296, 
      0.16527030916921093, 
      0.0721918153778313, 
      0.07816033391408896, 
      0.034038468414566814, 
      0.07877468236555321, 
      0.09205974139529939, 
      0.16800903293856378, 
      0.13015932743329856, 
      0.10083834226558572, 
      0.082775571217125, 
      0.021652319229772198, 
      0.08722889934847823, 
      0.09446344901316797, 
      0.02876621504474867, 
      0.0676815887266806, 
      0.13572234690639848, 
      0.04939494691981392, 
      0.18629633303367304, 
      0.1609045714609503, 
      0.16089651099121505, 
      0.1357790376379503, 
      0.15846518858523792, 
      0.14484391230685342, 
      0.14149189706931792, 
      0.14170700467275402, 
      0.16652383840343993, 
      0.084284667163997, 
      0.15974970490904514, 
      0.12305640579864927, 
      0.16537076366965756, 
      0.17152546614222114, 
      0.10267520524731642, 
      0.0962387177337438, 
      0.10467143935810093, 
      0.1712500106629178, 
      0.1530731402975753, 
      0.07238415679025724, 
      0.15251832414800967, 
      0.11044286897508623, 
      0.044318734085247974, 
      0.030686747999167298, 
      0.06818813053560689, 
      0.02682596644053056, 
      0.23123730854640154, 
      0.02868421652755648, 
      0.0616083276106614, 
      0.04352378529750932, 
      0.1445624828459196, 
      0.1377259449519722, 
      0.0495736304476491, 
      0.0591119799279266, 
      0.09740715544881845, 
      0.1066498903917054, 
      0.11321681955554876, 
      0.11794151523565925, 
      0.33575736677010193, 
      0.04969893619439193, 
      0.12069015480221183, 
      0.10288753776958834, 
      0.3794800641545307, 
      0.10995553444338158, 
      0.13270039282985477, 
      0.024845122857952602, 
      0.13878903136882798, 
      0.11026782658933705, 
      0.06769035892547016, 
      0.11323800237674678, 
      0.17660916678881658, 
      0.07359476233423368, 
      0.18521045043660353, 
      0.1545455329206716, 
      0.09374643375865367, 
      0.22149401668051819, 
      0.10890899483137209, 
      0.10694207202591197, 
      0.10197716802706415, 
      0.11458907356920772, 
      0.16281309233951968, 
      0.09397815563341981, 
      0.1410396560317848, 
      0.15489363955305824, 
      0.10350978243098367, 
      0.0741188632195251, 
      0.08669091657301976, 
      0.2530430476974985, 
      0.1856960376068701, 
      0.17197725846993506, 
      0.06598264617019943, 
      0.03214482785744342, 
      0.16595692358577696, 
      0.08618224751926205, 
      0.5587376745434902, 
      0.061310365239790894, 
      0.0871926415969293, 
      0.019152843257527447, 
      0.10455448107708347, 
      0.10599775192245768, 
      0.050046125611854564, 
      0.09551873131056388, 
      0.10874678390453267, 
      0.09680552975739817, 
      0.1593329565450504, 
      0.11501727867731651, 
      0.08567180831052523, 
      0.09816649646196338, 
      0.07295685038420323, 
      0.023093206729503067, 
      0.15098517178765436, 
      0.10933633485016418, 
      0.024726566451702018, 
      0.0791469635596706, 
      0.05630908735483604, 
      0.06996935589854114, 
      0.13657647503692819, 
      0.16102592371896227, 
      0.16631407890550304, 
      0.02380072406148098, 
      0.1302423011759809, 
      0.07561327734981892, 
      0.07623291645635986, 
      0.12225786128162013, 
      0.1520437208551822, 
      0.13196647981157522, 
      0.047739640691102585, 
      0.10420055480414775, 
      0.11819476168760727, 
      0.1317124195402391, 
      0.1807314458786863, 
      0.13547973318952616, 
      0.1241291722007821, 
      0.12687965745251545, 
      0.0465368614895198, 
      0.18130372898297503, 
      0.09649821106667524, 
      0.154599167683823, 
      0.15899778769752282, 
      0.061531265675768554, 
      0.21808986681077958, 
      0.1333175963347646, 
      0.09279604514737658, 
      0.14163222551495813, 
      0.15248194861968417, 
      0.1298762096922733, 
      0.06127086758873599, 
      0.058650731578190285, 
      0.05123539981256412, 
      0.1547357818765545, 
      0.08365977335059345, 
      0.14252285299812142, 
      0.1320232267402331, 
      0.07565192858595748, 
      0.034754647404495256, 
      0.022888598741281078, 
      0.07117239864679384, 
      0.031591092798639774, 
      0.13057329827124828, 
      0.1063496816114996, 
      0.18122986771727415, 
      0.04172819771267064, 
      0.2306207506900309, 
      0.1491913563470317, 
      0.18179271390707183, 
      0.037453582529591786, 
      0.10083616627451158, 
      0.1426882708811423, 
      0.14582409007874284, 
      0.06778841754400705, 
      0.10293206428990882, 
      0.24237724021994095, 
      0.1397206786870665, 
      0.02445627167474937, 
      0.10973910878086039, 
      0.15163298833797537, 
      0.15142193544731844, 
      0.13082724928126552, 
      0.10784057238617746, 
      0.07966744931695156, 
      0.061829594994412373, 
      0.8153818540220813, 
      0.02430844237697936, 
      0.12472916213122513, 
      0.16788003250809097, 
      0.1480503085076516, 
      0.10657139650239077, 
      0.12647803802728413, 
      0.17180507444941406, 
      0.09829940273343685, 
      0.13167113904768715, 
      0.06311241636833245, 
      0.07928543980512646, 
      0.17660554386127017, 
      0.1573412848096305, 
      0.1716927934781507, 
      0.1307483028267491, 
      0.08681373182001964, 
      0.18195253120047367, 
      0.25434460819326343, 
      0.1279816941868338, 
      0.012627717079927726, 
      0.16287223423226999, 
      0.015977013489786307, 
      0.07447404151963281, 
      0.11592404811007119, 
      0.12554860303830273, 
      0.09194027076476595, 
      0.1352947084327265, 
      0.03823037001293458, 
      0.16009322899724182, 
      0.12740800964093504, 
      0.025677951530620805, 
      0.06951578329307118, 
      0.3322692568347947, 
      0.1651423637114758, 
      0.03915252747859763, 
      0.11287763120759846, 
      0.14974841758816815, 
      0.04269098265856741, 
      0.08221614823726311, 
      0.11332759355674832, 
      0.10400458974479843, 
      0.12339013765078186, 
      0.07595749765992692, 
      0.12786987536333763, 
      0.16347984154505973, 
      0.16208556466549487, 
      0.09024824690430086, 
      0.1657495061819919, 
      0.12634904177837128, 
      0.06302228193250826, 
      0.09229244242581978, 
      0.13577326085383354, 
      0.17917456904059484, 
      0.12426424155480036, 
      0.06776458894936395, 
      0.10521362185277211, 
      0.12259462223339054, 
      0.11607183892146347, 
      0.03248561793322249, 
      0.06008732347810846, 
      0.1368347847790341, 
      0.2843780684424949, 
      0.11966696961156777, 
      0.030242263752541996, 
      0.11168727392318922, 
      0.09404925021938969, 
      0.09549821968196211, 
      0.09657135329983164, 
      0.042995328629777695, 
      0.10204439726835313, 
      0.09561855124776278, 
      0.0713465752929994, 
      0.1667237570964581, 
      0.1506957397701956, 
      0.1324688798040639, 
      0.11178479852282963, 
      0.034171961255239774, 
      0.1032966072182841, 
      0.1739630465206287, 
      0.21869907113294274, 
      0.12405951281445528, 
      0.09223874926321526, 
      0.1547430014885919, 
      0.12465716610020512, 
      0.030145280332274337, 
      0.08044501233950577, 
      0.11410240742570257, 
      0.07545875149554204, 
      0.10255932829067985, 
      0.10228806928769432, 
      0.10023909566958601, 
      0.014737903509849118, 
      0.09564061906561074, 
      0.11983665717805561, 
      0.08007636828665383, 
      0.07925928902132692, 
      0.23098697836662677, 
      0.04469000814019349, 
      0.15731120672200258, 
      0.09305111775620382, 
      0.15361454383624365, 
      0.16256527234338755, 
      0.115311883885046, 
      0.14539567742945386, 
      0.05766648704430143, 
      0.026042201586775254, 
      0.010133985232125324, 
      0.14535756297363603, 
      0.04122940538765808, 
      0.09660482438174639, 
      0.09631848309426505, 
      0.03004405278080286, 
      0.13511408283883528, 
      0.17705529736708753, 
      0.07955156729259591, 
      0.09792243429039815, 
      0.059429785971400036, 
      0.13644425405364594, 
      0.12196265068264407, 
      0.10183386966813267, 
      0.022893474433442394, 
      0.138187777499146, 
      0.12864006054487423, 
      0.0654876403822586, 
      0.16311690930059328, 
      0.045469322531522256, 
      0.5825299075322574, 
      0.15520506726401, 
      0.12407908925479616, 
      0.10542468078979708, 
      0.10187618524522692, 
      0.12409027073905948, 
      0.1554999277808647, 
      0.087568786448236, 
      0.13613683598201146, 
      0.11551051968750692, 
      0.09419391552098233, 
      0.06727130888327418, 
      0.1589717882081657, 
      0.15205753246495765, 
      0.03497147434172196, 
      0.08971517969973904, 
      0.05006181991726621, 
      0.10610975167487934, 
      0.029410864199578616, 
      0.10154787925118887, 
      0.16547824988315987, 
      0.14764456705032403, 
      0.08917597502395411, 
      0.1425196417102092, 
      0.029455876382893875, 
      0.10711068281151406, 
      0.12942343781521393, 
      0.39362271257832965, 
      0.13107027558613915, 
      0.18029476122811183, 
      0.18948596970832846, 
      0.06219352088577498, 
      0.1299552791531242, 
      0.11412654664274843, 
      0.1132002518137679, 
      0.09399752935432851, 
      0.1635998080118196, 
      0.08880203954541319, 
      0.07249059990185099, 
      0.1559937668812586, 
      0.03627759503347969, 
      0.13058583831872206, 
      0.07391270358101863, 
      0.1074969753387929, 
      0.08867490631289242, 
      0.17769577715134063, 
      0.11301570459117637, 
      0.15667467209363278, 
      0.13934782949936014, 
      0.17129597886875875, 
      0.07842053347326981, 
      0.0914819825872012, 
      0.25968866538663865, 
      0.16017267236205202, 
      0.13614065731321776, 
      0.020843400021478015, 
      0.08731676895238841, 
      0.12375290538015568, 
      0.0849248524364039, 
      0.15596014932269645, 
      0.06060594167049168, 
      0.1106914687836013, 
      0.08193773746747854, 
      0.09182186821913488, 
      0.030473168809127343, 
      0.303945354921916, 
      0.15868376258615055, 
      0.1398157322968813, 
      0.11484450909627668, 
      0.06570524865896327, 
      0.03994400952200649, 
      0.07239879765295008, 
      0.12862307106065224, 
      0.02300251278322267, 
      0.24580463230322497, 
      0.14157439275706846, 
      0.12166393038817312, 
      0.16213314231976528, 
      0.05692542517869516, 
      0.13998260057412965, 
      0.14647778047726742, 
      0.14959190823287893, 
      0.09158032265561003, 
      0.015566566329153366, 
      0.10782715673488176, 
      0.12555711759169857, 
      0.1346734403403227, 
      0.0263673307409933, 
      0.04900771284499312, 
      0.1624825365656477, 
      0.061107152401881984, 
      0.13072422288465854, 
      0.10325723374351034, 
      0.09507939427801629, 
      0.07783373994756002, 
      0.14343747822008868, 
      0.12738121700249952, 
      0.08663199853223767, 
      0.07213090535112583, 
      0.04843508729295098, 
      0.040299665550020736, 
      0.10266830482793161, 
      0.06837703463416239, 
      0.1757664720617327, 
      0.06266414937940906, 
      0.03187184922975197, 
      0.06303958366492315, 
      0.04215838566742708, 
      0.13028064009378365, 
      0.16532606076026776, 
      0.0977772193725919, 
      0.12857173346676934, 
      0.12800069217315063, 
      0.1392589588504926, 
      0.06661395603611814, 
      0.05132456797993179, 
      0.13651422032646993, 
      0.06512950506405417, 
      0.13357926192567438, 
      0.17064658564653015, 
      0.16757870374736464, 
      0.08202004789816682, 
      0.12792836072129385, 
      0.0605429644641202, 
      0.13468143960848106, 
      0.5840736906542006, 
      0.05910524718993179, 
      0.1716545552830561, 
      0.1769179249427408, 
      0.14847101085567804, 
      0.14320991173060746, 
      0.1326882771956449, 
      0.1476761271478392, 
      0.43125645484281266, 
      0.1718902757074018, 
      0.16228815883231731, 
      0.12945295600185755, 
      0.15342097430725005, 
      0.017775184433765915, 
      0.14122518246922386, 
      0.1490111901237047, 
      0.15398678115084283, 
      0.8209778984292009, 
      0.11533102808253884, 
      0.1153351286609238, 
      0.09781444786397847, 
      0.0522018410452581, 
      0.07210830442201656, 
      0.16583455981491543, 
      0.11377895788573707, 
      0.12113750747980634, 
      0.13579026302637973, 
      0.14108108778347178, 
      0.20331746248379304, 
      0.14143020606535037, 
      0.11274442646074302, 
      0.16632100545539416, 
      0.40677472645221496, 
      0.16902371872926436, 
      0.11674882193873559, 
      0.09879720459697801, 
      0.09685128110530507, 
      0.028129735791414322, 
      0.12193364036922517, 
      0.1464675889807586, 
      0.05899627256547332, 
      0.09001454541395558, 
      0.1373740374338587, 
      0.17411599848059212, 
      0.06568799087196597, 
      0.10343763408744508, 
      0.048219937771408476, 
      0.14818661036563394, 
      0.1495935972446266, 
      0.12053248969643796, 
      0.1626026427930404, 
      0.1475277464195201, 
      0.08444879978284336, 
      0.11048207627399424, 
      0.10761241242882527, 
      0.16844702545188783, 
      0.13968684664193004, 
      0.141078595514006, 
      0.12190153768831674, 
      0.08045600426378967, 
      0.11256261935426928, 
      0.13681314206051315, 
      0.14616616614993713, 
      0.09453961426081232, 
      0.09401246005136239, 
      0.14023146824917, 
      0.08590973304270187, 
      0.16975599801262384, 
      0.09175864036627127, 
      0.14105931379529307, 
      0.15768914088839145, 
      0.12424553998621238, 
      0.0761295260780203, 
      0.15292674408997284, 
      0.04762167786425425, 
      0.042033654182707055, 
      0.149901580484857, 
      0.1787499523734434, 
      0.14977635284209104, 
      0.13199414228457768, 
      0.05938553899401621, 
      0.0714117592342299, 
      0.10596462602713837, 
      0.08726557636213235, 
      0.03091016533492509, 
      0.06966049162358777, 
      0.06405573688806476, 
      0.17510150386244105, 
      0.09621832292656668, 
      0.04977944963545746, 
      0.1340827750648255, 
      0.1544906553381563, 
      0.06087520564698948, 
      0.12418335032360389, 
      0.16296066658040262, 
      0.1884401382714326, 
      0.15115133163317143, 
      0.17460149731763305, 
      0.09815770777333567, 
      0.08523065347402224, 
      0.053605114704617964, 
      0.14226181513539243, 
      0.049331807531136224, 
      0.10040258885246058, 
      0.11738450794804972, 
      0.1396246264084261, 
      0.14790935062070598, 
      0.1226506723611602, 
      0.14516779803961857, 
      0.05819966537551588, 
      0.03697864541390729, 
      0.1538757488606368, 
      0.06672209891641243, 
      0.17239832307972028, 
      0.06353212906457048, 
      0.04979727431390217, 
      0.10197119027421721, 
      0.01275065826694965, 
      0.13129044955360544, 
      0.05034926642581659, 
      0.13310187850934352, 
      0.11603938925176335, 
      0.11537935847173895, 
      0.10123839188137686, 
      0.08761138077496153, 
      0.10977874178229562, 
      0.1630724197857934, 
      0.16013346313422339, 
      0.00683052456379105, 
      0.09863518862379209, 
      0.1435954554772748, 
      0.15637744105064338, 
      0.0677487370292026, 
      0.1242657056736601, 
      0.057996066183121135, 
      0.069848439625268, 
      0.08813453994219395, 
      0.12026282714970184, 
      0.08062364686781219, 
      0.05136398074946674, 
      0.18566486440292945, 
      0.017523837085393908, 
      0.10285668445788687, 
      0.44918672238950985, 
      0.14031763827158156, 
      0.05508083366742129, 
      0.1672238090956287, 
      0.12708826391802486, 
      0.1568222207960544, 
      0.15505672055904807, 
      0.05641212579164906, 
      0.1673743534925891, 
      0.1435215419776548, 
      0.07678224206582589, 
      0.07703340105278379, 
      0.0282301378257932, 
      0.44260913737573626, 
      0.13320320930018348, 
      0.07522244824044604, 
      0.348087460664275, 
      0.08348762547194329, 
      0.14779523406767536, 
      0.13416724656433426, 
      0.1339657990750167, 
      0.14668758562276568, 
      0.02631163798455133, 
      0.08340901158123648, 
      0.16518284180204343, 
      0.024166735534977203, 
      0.01693832414627099, 
      0.08039321457154337, 
      0.06784420675850796, 
      0.15784259795302905, 
      0.15005204990355642, 
      0.26047078125622314, 
      0.061138834690729255, 
      0.1208268172969321, 
      0.12270994147293773, 
      0.13030152025590996, 
      0.04103520652796009, 
      0.0950413471130758, 
      0.06941440197830653, 
      0.137193895960016, 
      0.7044821763596033, 
      0.09954050699050467, 
      0.13809097315986307, 
      0.18790025794083362, 
      0.07168367484333744, 
      0.09726622782937755, 
      0.07710839077329443, 
      0.17776676695057875, 
      0.15796037630659265, 
      0.07072806022153458, 
      0.09093664874480603, 
      0.14365646873450905, 
      0.5762283220902765, 
      0.07899428130614553, 
      0.1745452767733486, 
      0.1507827312446643, 
      0.13067552108475614, 
      0.08150288046290521, 
      0.1470283376759972, 
      0.08993484017105814, 
      0.15937787551559482, 
      0.07950706604380434, 
      0.04073443179203342, 
      0.29905586400806117, 
      0.1274470446280223, 
      0.133290929874432, 
      0.13125567466329005, 
      0.0556353525479494, 
      0.07150833374860831, 
      0.024716718308366418, 
      0.11299368651927674, 
      0.13471877091767698, 
      0.05190593906482621, 
      0.08814093865441396, 
      0.04285681897106969, 
      0.14804119899671447, 
      0.04725211167906517, 
      0.07729189508519252, 
      0.11154330881040837, 
      0.05128280660539589, 
      0.07005395045293224, 
      0.022543919444698027, 
      0.0600351518746447, 
      0.1290596375932257, 
      0.4518714092784222, 
      0.1551805639525045, 
      0.13894385954589877, 
      0.10249553811078947, 
      0.11606198447415156, 
      0.04003393142090536, 
      0.04299325595407595, 
      0.08492011249412437, 
      0.06125103261677978, 
      0.1631474061748572, 
      0.1434675948965762, 
      0.09534724159070071, 
      0.08405712855899826, 
      0.12539448862141186, 
      0.12939833898102193, 
      0.07729926705511946, 
      0.05515292460769052, 
      0.11575222349766684, 
      0.10568459995073293, 
      0.188566344824993, 
      0.13076908581669688, 
      0.08839116992918662, 
      0.08289984296414861, 
      0.1434374039664618, 
      0.10698685549782057, 
      0.16700183428419613, 
      0.10104209469103392, 
      0.430776412547593, 
      0.1092029225711877, 
      0.16849769927281308, 
      0.051909719874842365, 
      0.17435924768558106, 
      0.15765280094010659, 
      0.6837424715714822, 
      0.16957498262771012, 
      0.17877716625792542, 
      0.0652987389366768, 
      0.12668347644436861, 
      0.010606218082057152, 
      0.13903492974852139, 
      0.12894158897945399, 
      0.10103740830619128, 
      0.1343816614660739, 
      0.10376217410194644, 
      0.16674456178094552, 
      0.1807041874089639, 
      0.0626836017410174, 
      0.1296676343047704, 
      0.06376002242218798, 
      0.1359089765579973, 
      0.018564011401560568, 
      0.021253692164470164, 
      0.4760748152489922, 
      0.09389189051912668, 
      0.053599831274706675, 
      0.13817001462126235, 
      0.0912195311843084, 
      0.17553072329841832, 
      0.1162419662338194, 
      0.15333643944420697, 
      0.1558117873678445, 
      0.016362224830896558, 
      0.08540136658553009, 
      0.08623302585900079, 
      0.17819238661549894, 
      0.137490722730561, 
      0.15386835201029986, 
      0.04256029510628102, 
      0.08520490812435862, 
      0.1702833930132015, 
      0.10449784773716707, 
      0.1145350833638576, 
      0.17077571998303812, 
      0.041913260902334236, 
      0.13898592975483276, 
      0.11617632724603323, 
      0.13227919779684863, 
      0.0859220543843996, 
      0.14297344459056066, 
      0.1428690638433197, 
      0.07254477556134128, 
      0.07863339548001613, 
      0.1852497922539654, 
      0.16643295954022527, 
      0.1285293346833929, 
      0.08040185568529847, 
      0.14437130633298878, 
      0.15348842726456596, 
      0.15509690711541407, 
      0.051032650087368646, 
      0.1538440938566295, 
      0.1563624088276746, 
      0.11335199432280121, 
      0.07509006017451952, 
      0.13006442867720427, 
      0.26373966861637904, 
      0.04939746583169882, 
      0.2536071871521335, 
      0.010209385922211774, 
      0.10817224590471589, 
      0.05426742694905076, 
      0.15654407579556037, 
      0.16408078337360152, 
      0.13207501419805537, 
      0.15788229481070584, 
      0.057674659699477535, 
      0.06824246425670526, 
      0.13229688214459617, 
      0.3350939532156862, 
      0.04919243091474128, 
      0.04896224489025485, 
      0.14232413495315238, 
      0.04946457636581296, 
      0.12298832319341381, 
      0.10947377372678725, 
      0.08221636661858937, 
      0.18325080775167527, 
      0.06960707707366481, 
      0.1627342817010517, 
      0.047090862235185445, 
      0.128058970981798, 
      0.1642436356161, 
      0.1173312855661186, 
      0.16063354656381626, 
      0.12983345228247892, 
      0.09818201056162201, 
      0.09054570690865207, 
      0.059162415022553504, 
      0.1730864779573106, 
      0.15115173813632543, 
      0.16796387764984452, 
      0.1028153078975871, 
      0.08925653471942491, 
      0.1133489874515358, 
      0.03481820642544799, 
      0.04830457599515524, 
      0.1307736428550041, 
      0.16138560495201193, 
      0.16431669300625432, 
      0.1613652824556147, 
      0.14972277620403895, 
      0.14688046861257778, 
      0.09823134528686002, 
      0.012778559726757396, 
      0.12752463950376328, 
      0.10725029913753065, 
      0.16778194496817472, 
      0.01188601340945155, 
      0.07966734990649933, 
      0.12027929271092667, 
      0.11706617602588004, 
      0.11947614032617165, 
      0.04274622603658012, 
      0.08120355135091388, 
      0.17116264914353402, 
      0.5544678090092128, 
      0.033230271762707035, 
      0.037538752506584956, 
      0.08447591203567638, 
      0.1267861369335163, 
      0.15112542031420753, 
      0.12433013480632091, 
      0.028064448821423955, 
      0.13553637026673343, 
      0.5136662144143943, 
      0.09495674729252414, 
      0.14966358802321797, 
      0.12571761102751153, 
      0.1245508473442233, 
      0.0739808055782075, 
      0.1235071714035236, 
      0.04922475303259937, 
      0.17290642555611896, 
      0.03594040095309417, 
      0.15183873476620227, 
      0.16405782623953555, 
      0.08874626182217955, 
      0.005557894823160251, 
      0.10955550847713506, 
      0.05196301980769023, 
      0.07901574143138698, 
      0.08700347847713248, 
      0.13504906793091417, 
      0.1483995481400417, 
      0.008121443906414649, 
      0.11554057180724887, 
      0.028231832441311215, 
      0.11834698429307372, 
      0.1502675497228681, 
      0.0648561638250118, 
      0.13320480187813044, 
      0.17232362424942824, 
      0.06664888862171327, 
      0.19275973002333932, 
      0.14537160885442849, 
      0.07895272035230091, 
      0.04862865772589374, 
      0.0286098494163209, 
      0.1609186354759403, 
      0.07613981811793352, 
      0.45423571225097004, 
      0.49444696909892427, 
      0.14495447963839192, 
      0.08651019990941243, 
      0.1283038803151846, 
      0.14335741702888624, 
      0.1526456419354313, 
      0.08966169008265247, 
      0.1725633015404256, 
      0.14575153354515716, 
      0.07483209999019706, 
      0.1494035990184443, 
      0.1724204517933631, 
      0.14489810215428986, 
      0.05929880039991509, 
      0.12127014667951605, 
      0.12302648952026453, 
      0.09892113333652527, 
      0.09050475284575454, 
      0.1509264380338433, 
      0.020046118178800122, 
      0.10388179215433999, 
      0.09793555707794335, 
      0.07634906744062064, 
      0.03656693146961771, 
      0.15258211819241418, 
      0.10776495698707925, 
      0.1618853053842463, 
      0.04395170241300019, 
      0.046883576487770064, 
      0.17106591549894645, 
      0.115054379002485, 
      0.17518519846833272, 
      0.15293819308309156, 
      0.05826455756030463, 
      0.10813065746743783, 
      0.17689127748869227, 
      0.05286198026538457, 
      0.09587758626211462, 
      0.1236192219173594, 
      0.05722642121687713, 
      0.15517261574872823, 
      0.15904027636533777, 
      0.11616955719074606, 
      0.12384939284431198, 
      0.10017556212920549, 
      0.15881155192478852, 
      0.17279626032076512, 
      0.015895753850544994, 
      0.05717665775874881, 
      0.13499155135664484, 
      0.22923164463831694, 
      0.06761365905759967, 
      0.05265801035804709, 
      0.10374574158305405, 
      0.012843750586018932, 
      0.04703375401035568, 
      0.08732332660747776, 
      0.15187115718395675, 
      0.16217227449500554, 
      0.05551303021638323, 
      0.03696210042963444, 
      0.10594304635971241, 
      0.1555097042744407, 
      0.07890370972722557, 
      0.10532547450836849, 
      0.08587508779822989, 
      0.053194207578361234, 
      0.10702887214567372, 
      0.1414294437339528, 
      0.06472344009706446, 
      0.11453761883191084, 
      0.08397277599564168, 
      0.14423797621572917, 
      0.13701028052663944, 
      0.49122284948624123, 
      0.4047906408675318, 
      0.1440475577733739, 
      0.153608421564844, 
      0.10787324962704782, 
      0.1008389147227042, 
      0.0767483409956588, 
      0.15501500558734663, 
      0.09729981573807496, 
      0.1287868738267382, 
      0.053210770702137575, 
      0.09919307390799167, 
      0.07549688288517913, 
      0.04788073830106563, 
      0.11520271350922232, 
      0.135179807899549, 
      0.13966362688025577, 
      0.13226099023676913, 
      0.18121570694160566, 
      0.046772490293751565, 
      0.025769922931251917, 
      0.05623980945439389, 
      0.2098350712595334, 
      0.02423935033351801, 
      0.1220653414173648, 
      0.15444868688372798, 
      0.14404159002779146, 
      0.16489409958508308, 
      0.1800889144444464, 
      0.10469526295463118, 
      0.11994080220743288, 
      0.07690057347544758, 
      0.01852539574928759, 
      0.05254572668426804, 
      0.10837741374533715, 
      0.06623888893319219, 
      0.17644284545985595, 
      0.1148395434976752, 
      0.011273765662908927, 
      0.11207319008042488, 
      0.12984447414822578, 
      0.10294263766313139, 
      0.17717007974566767, 
      0.16095276225665509, 
      0.11581110837601896, 
      0.13234727951440536, 
      0.03385517525342305, 
      0.37717595633478135, 
      0.05095377446637777, 
      0.022572650241282435, 
      0.06837071483443218, 
      0.18294079884042497, 
      0.09544499261423037, 
      0.11615633751602529, 
      0.15792485072341772, 
      0.18288898356808989, 
      0.1330172367492041, 
      0.11704040666490692, 
      0.17926777196857074, 
      0.1753576647583791, 
      0.169618182493297, 
      0.14057626730237915, 
      0.1194734741019433, 
      0.167322930910635, 
      0.055691728030919305, 
      0.015985430497906322, 
      0.24489383422054595, 
      0.16922336911813873, 
      0.16067477177767275, 
      0.1862632988912006, 
      0.11194622656822711, 
      0.1637887227822032, 
      0.12680255520770656, 
      0.16427943558863034, 
      0.07818131908939428, 
      0.059057617082296156, 
      0.1637598611050656, 
      0.1329831328291485, 
      0.03234161710344862, 
      0.0940655654930781, 
      0.06137020914777709, 
      0.16598416728285914, 
      0.008998075705707225, 
      0.1306629757125848, 
      0.14953134717751693, 
      0.12965746811580622, 
      0.1119867685906868, 
      0.01156665654543097, 
      0.11689583928466116, 
      0.059340137728712376, 
      0.26356390519863154, 
      0.028813102429097476, 
      0.13515543470561894, 
      0.03680187237106369, 
      0.12415124210390373, 
      0.14047350166709807, 
      0.26346572115819866, 
      0.18809576824412694, 
      0.05503041359842646, 
      0.020765928919451483, 
      0.05510569237694917, 
      0.18032327725493907, 
      0.12422816976617697, 
      0.17158611180370398, 
      0.057802100322013925, 
      0.157332496775143, 
      0.12754102686431065, 
      0.023840401178612525, 
      0.1752256863317698, 
      0.086441842392053, 
      0.12770141092189946, 
      0.1258319414946411, 
      0.09334142988255877, 
      0.13493952414172417, 
      0.1390023509742891, 
      0.13437344440717217, 
      0.10157940479518303, 
      0.029478408499200134, 
      0.030308160345393135, 
      0.07838875147888065, 
      0.07939947236170715, 
      0.14342361704671625, 
      0.06745430560508622, 
      0.0609577385200474, 
      0.12890870575729782, 
      0.16700450048865967, 
      0.10804158943351386, 
      0.12356682011647893, 
      0.17605605527075738, 
      0.17781585077423298, 
      0.1400129929546658, 
      0.04500735573772291, 
      0.3929007861767062, 
      0.09075965179327443, 
      0.11432550062605785, 
      0.1274118640018672, 
      0.15345541584943626, 
      0.13407892245281516, 
      0.17397261887652807, 
      0.04094060999769945, 
      0.09557557454806438, 
      0.0944462621024786, 
      0.25876376679443974, 
      0.10789795491219684, 
      0.07344036105073695, 
      0.09531119861995183, 
      0.15066722847402042, 
      0.15527783205513426, 
      0.04656686746387321, 
      0.06675035057711694, 
      0.05268955231765506, 
      0.1366439801533407, 
      0.045479524178345616, 
      0.12978564416806598, 
      0.11572948120947517, 
      0.16010950735474214, 
      0.06220326811496658, 
      0.1220530429241352, 
      0.18266247522873066, 
      0.1376854597504924, 
      0.13956717562201895, 
      0.0782185915892446, 
      0.18257393715598458, 
      0.17597399429679877, 
      0.15081774832619163, 
      0.025396217831272706, 
      0.1498804389075379, 
      0.01288121427954086, 
      0.015804388879500048, 
      0.1047397637047574, 
      0.11639095587681034, 
      0.13504183030267258, 
      0.11229408494665376, 
      0.08908509473287189, 
      0.11461858388772592, 
      0.08868114372964057, 
      0.07364398042342436, 
      0.0650628326773285, 
      0.0790741222611999, 
      0.15300279999158475, 
      0.03280198887400442, 
      0.09234502228645074, 
      0.1282729338018224, 
      0.031347802033156597, 
      0.033770274127354366, 
      0.14354514676717042, 
      0.11653067037598251, 
      0.2553595471710834, 
      0.13668413570714133, 
      0.1033184929052116, 
      0.1337545054460134, 
      0.0856372234426023, 
      0.07351885625925575, 
      0.03747918670941398, 
      0.1577599028264687, 
      0.1012048239657606, 
      0.12630365125320395, 
      0.036016048291450865, 
      0.0956089179419206, 
      0.09135537127914305, 
      0.16157155346345006, 
      0.1363039420745572, 
      0.1274537970157098, 
      0.07091266372439362, 
      0.12687629851031554, 
      0.12311856982384665, 
      0.08087616284642654, 
      0.11197641362017988, 
      0.11220008100732333, 
      0.13166110096426936, 
      0.13183276258336668, 
      0.14564325994616809, 
      0.13710697458917595, 
      0.0443645014240059, 
      0.016282409113064663, 
      0.13554849343757333, 
      0.1434323634154169, 
      0.052984400547440504, 
      0.03920327596320911, 
      0.05632412379616396, 
      0.1030474344138515, 
      0.07673179500795221, 
      0.07328569653075527, 
      0.14084548840925604, 
      0.028723058286728918, 
      0.059615608766084564, 
      0.1536888699955256, 
      0.12337001611182517, 
      0.6639575682957622, 
      0.16488541539874035, 
      0.1667474824632096, 
      0.14867238125144153, 
      0.01975204274241358, 
      0.08500059054236293, 
      0.1759209153393887, 
      0.10304856122012228, 
      0.02358518905255657, 
      0.14559408417465272, 
      0.11901305129930895, 
      0.07194193899362568, 
      0.17109131743131484, 
      0.10774640246551007, 
      0.07349858141019211, 
      0.12075186110552028, 
      0.17247350820182977, 
      0.03773683980227899, 
      0.10308776453604687, 
      0.08893286265929545, 
      0.07754796604876062, 
      0.15621136885700332, 
      0.15052649492103234, 
      0.12098600108850156, 
      0.1510087122669092, 
      0.11961116651992629, 
      0.02815452402329962, 
      0.6733230380951757, 
      0.1782519546306669, 
      0.1718873405077593, 
      0.08365246301048378, 
      0.05943495668029118, 
      0.09143340750914168, 
      0.16249875192076452, 
      0.1788997975040686, 
      0.14262816291359595, 
      0.7105547494360075, 
      0.020525528390658767, 
      0.16049067501720066, 
      0.20844370422846648, 
      0.17450724241574034, 
      0.177940392780471, 
      0.08748385781129855, 
      0.11294152976058376, 
      0.08669160555008268, 
      0.08590172063876475, 
      0.2537204932631026, 
      0.01684583189451583, 
      0.13956469813650016, 
      0.10146078681797939, 
      0.0897211529882206, 
      0.15733027724186496, 
      0.1701730118299832, 
      0.10472720120699532, 
      0.140148348869389, 
      0.1670393829939661, 
      0.04220917040269303, 
      0.08954201969007469, 
      0.1065259545001509, 
      0.11760039165936872, 
      0.10190155813470159, 
      0.061826373770889405, 
      0.014550112224297663, 
      0.020655998743150467, 
      0.17823989669468965, 
      0.06523069288178288, 
      0.17422737990706633, 
      0.13231695116503578, 
      0.13600592289384603, 
      0.48400402076993, 
      0.15276934049520358, 
      0.1685513238384799, 
      0.14135436981786614, 
      0.06895174580090334, 
      0.09916838623697789, 
      0.10977487466582574, 
      0.16158258231520328, 
      0.12908603165118274, 
      0.03043114950224195, 
      0.1190977889432158, 
      0.10819714373376464, 
      0.15053431187595337, 
      0.0695441372916428, 
      0.15026143874656808, 
      0.17740014880628527, 
      0.08689181783827815, 
      0.10463969490397791, 
      0.13724422107494108, 
      0.15822740194281254, 
      0.035614465539727636, 
      0.15175317653198808, 
      0.15959109517323913, 
      0.0672318309133979, 
      0.10226958006893186, 
      0.012834316572354999, 
      0.10170085918579347, 
      0.5947815570722541, 
      0.020275348107920373, 
      0.038657581653104046, 
      0.25071644648689084, 
      0.16291543852214527, 
      0.09680089402993089, 
      0.11941711316636701, 
      0.126453581446335, 
      0.10013126470204048, 
      0.05494925045199479, 
      0.13233070047463769, 
      0.155234749905667, 
      0.06886879064959009, 
      0.1458957492515648, 
      0.14548722624352756, 
      0.13908368445887642, 
      0.16053785681241628, 
      0.03703931118847318, 
      0.018997444686926657, 
      0.16301552938174232, 
      0.02025959421817119, 
      0.16519721237093427, 
      0.12516835621383113, 
      0.0073908560098046505, 
      0.10607695379487395, 
      0.127429202513311, 
      0.034614610095455044, 
      0.1164969031057039, 
      0.11498288880972855, 
      0.14389774756048035, 
      0.853444605561453, 
      0.11231055143010632, 
      0.36647170665318796, 
      0.0685203601325793, 
      0.06634315809965582, 
      0.10050088479237225, 
      0.08964873013336017, 
      0.10243541389292023, 
      0.04371321708892099, 
      0.4331368095310588, 
      0.03783271963179145, 
      0.011207890268099823, 
      0.12842594813028163, 
      0.1721892138141426, 
      0.10504723279877151, 
      0.12198577363552615, 
      0.300197781255425, 
      0.04265369567249946, 
      0.09959273063099092, 
      0.15887526929498832, 
      0.02077919549286758, 
      0.08451016362882889, 
      0.022825307880856585, 
      0.16337248038929003, 
      0.17543510719785976, 
      0.16297931634966353, 
      0.056781805938314625, 
      0.05309397285288816, 
      0.0678545827436623, 
      0.33439975969493696, 
      0.03827605868580761, 
      0.09573540394175713, 
      0.12101442141908707, 
      0.04934240000546073, 
      0.0383605841701628, 
      0.16826266598170014, 
      0.03094279203208886, 
      0.1778036023466984, 
      0.07156672939529415, 
      0.164818904914939, 
      0.13620302028580722, 
      0.13163229538317606, 
      0.14658479509395395, 
      0.14073908702821356, 
      0.1117923865548422, 
      0.10084357421157683, 
      0.15871295686640713, 
      0.18042377877774418, 
      0.08907790747992822, 
      0.09022377395000991, 
      0.12608192117327638, 
      0.4208930370196129, 
      0.17852696935561954, 
      0.1798953611205626, 
      0.1400719197204214, 
      0.11236943298075995, 
      0.051241829467988415, 
      0.1900515420657136, 
      0.025986875204168487, 
      0.16756673171301517, 
      0.37236823636590194, 
      0.14488962247209736, 
      0.024851209158978926, 
      0.10606123538840818, 
      0.058634283969153565, 
      0.11087841427289298, 
      0.15046477411955758, 
      0.15901981911377386, 
      0.1084933432834927, 
      0.017444349537293836, 
      0.11842070980843902, 
      0.1339449718144102, 
      0.04663726348815398, 
      0.12710776935277546, 
      0.07900196870416261, 
      0.11426698168532796, 
      0.16172248474591291, 
      0.17901371920995165, 
      0.018546316563458783, 
      0.1393874622537773, 
      0.07539428926206913, 
      0.1610332745544081, 
      0.09065372618922948, 
      0.16578341724463197, 
      0.07375020939057866, 
      0.09203627985936438, 
      0.09408389692653825, 
      0.5952933654031958, 
      0.20324472942625904, 
      0.04937951539761494, 
      0.11174438248714944, 
      0.07079100453357384, 
      0.04137444925109851, 
      0.10771278323913404, 
      0.21790770315970515, 
      0.35611681713933757, 
      0.14936182271017207, 
      0.14400344474317717, 
      0.18660349488483435, 
      0.13287326914881087, 
      0.12231280428811428, 
      0.05927286162379588, 
      0.13706945538506887, 
      0.44112797743846016, 
      0.19069436892347688, 
      0.07102415147735246, 
      0.26867116524829243, 
      0.08195184522695019, 
      0.15893413308570795, 
      0.13275820803877567, 
      0.17759129419729158, 
      0.02826327746672218, 
      0.15040604843775585, 
      0.17757830014640483, 
      0.136379402748865, 
      0.05526840570779147, 
      0.15461340383927435, 
      0.13971930588219164, 
      0.012497565460753318, 
      0.17560724148854123, 
      0.1515769900863278, 
      0.16318680642613564, 
      0.1524798813364541, 
      0.021576674501862653, 
      0.3131603727144806, 
      0.15304866818084603, 
      0.178002677748928, 
      0.07823466673828201, 
      0.15309875521395713, 
      0.11530920216358558, 
      0.10763993867977666, 
      0.11453491300107678, 
      0.1434498107360429, 
      0.024633165148015557, 
      0.10514371957093074, 
      0.11598609184573494, 
      0.08440962377467925, 
      0.1035517461101832, 
      0.04187856345054797, 
      0.10129931899545992, 
      0.08190988135726701, 
      0.15035397545910967, 
      0.01417183595038785, 
      0.05629540493809849, 
      0.16362361038669457, 
      0.04263841839165459, 
      0.08837254756403892, 
      0.17912697938983918, 
      0.05715735966978414, 
      0.13598108263129738, 
      0.07447211008644315, 
      0.08752720207865164, 
      0.166883785161185, 
      0.08297950111837382, 
      0.15794500496035765, 
      0.11637633095105432, 
      0.10043375186376548, 
      0.017579661518970773, 
      0.15591723626386744, 
      0.10285782414528755, 
      0.15573739877867143, 
      0.07744921237673788, 
      0.1777361786954622, 
      0.14418526176343394, 
      0.06606451487492658, 
      0.11289696202845177, 
      0.10372893388025003, 
      0.15317454622152551, 
      0.12286493202833522, 
      0.582991761182819, 
      0.06677375472207667, 
      0.13306102523921629, 
      0.056271246619317046, 
      0.1902729936272817, 
      0.14858091252684408, 
      0.17051298231046316, 
      0.06590118618576624, 
      0.18981062611737926, 
      0.14865831088593737, 
      0.16790974623812982, 
      0.3792400840694903, 
      0.12278340107458405, 
      0.09676842164477345, 
      0.030396092832224216, 
      0.18298787446618833, 
      0.07609523929625714, 
      0.07777744299118278, 
      0.0342559233561438, 
      0.22379707547343103, 
      0.15406624002444036, 
      0.13845787308967542, 
      0.12871679321724835, 
      0.10317316534499263, 
      0.06607869487023708, 
      0.1273742349118602, 
      0.11413571783858459, 
      0.06577118318762186, 
      0.07034941821338678, 
      0.14637629055061574, 
      0.7116536843157809, 
      0.4578761754419821, 
      0.09000677238638091, 
      0.1263340903472661, 
      0.15229749493757558, 
      0.016651175107937587, 
      0.16799160019924994, 
      0.09103874339873676, 
      0.08958723074692325, 
      0.04538133562661903, 
      0.1312702989122982, 
      0.06037834339361269, 
      0.13705979234608076, 
      0.16383128378572925, 
      0.1749990657043713, 
      0.13115937210554734, 
      0.19192648387088262, 
      0.127641049999683, 
      0.1723854733028146, 
      0.10420609448229295, 
      0.17373784165053532, 
      0.06466545004400957, 
      0.1219819212734952, 
      0.06897949470939331, 
      0.17282219376476962, 
      0.07341714307376918, 
      0.014282528354658703, 
      0.14764303186778766, 
      0.17211850595550263, 
      0.12279569449913887, 
      0.04919544462603193, 
      0.1488590869866046, 
      0.1093568929835725, 
      0.18343871066582343, 
      0.1291089594432849, 
      0.06813451262242838, 
      0.09417811029750482, 
      0.12133374617599522, 
      0.14931730244846902, 
      0.09269312120016512, 
      0.10599817589026757, 
      0.15189879571955814, 
      0.0438306449717106, 
      0.04876450834966477, 
      0.10335642776771736, 
      0.15208636581112497, 
      0.17453095300848243, 
      0.1264788087538316, 
      0.12942574281475444, 
      0.14142651519077037, 
      0.1620652398988515, 
      0.10057257180564953, 
      0.13672742222540243, 
      0.06741024864223456, 
      0.12927717137977873, 
      0.0789389654194524, 
      0.11228916212937111, 
      0.0729207136137704, 
      0.05559832216165668, 
      0.1653987644541798, 
      0.07334631457380508, 
      0.0790834933403127, 
      0.16161517546372567, 
      0.052573410318154816, 
      0.15041857663010638, 
      0.16466977770525967, 
      0.18149301716988717, 
      0.02627600510839801, 
      0.034384302885118144, 
      0.17372353814006955, 
      0.1264826903465888, 
      0.10602144332308026, 
      0.0919959933109281, 
      0.019956493995098266, 
      0.13420136400967758, 
      0.1707493614498787, 
      0.01948007856956406, 
      0.1672178285507996, 
      0.09305928639010186, 
      0.3117241162139212, 
      0.08683695144968616, 
      0.11191155339989081, 
      0.06951997206678957, 
      0.1293477227912587, 
      0.08909076577309309, 
      0.11420602139476191, 
      0.16853460785544308, 
      0.1632438037031508, 
      0.09469472042995643, 
      0.1222353471323074, 
      0.09578277539704343, 
      0.1395805842616141, 
      0.09738760837538882, 
      0.1390470875316121, 
      0.8850453326327812, 
      0.2077637821138816, 
      0.16944247323669545, 
      0.06276573089104952, 
      0.11059702061986015, 
      0.09909942644230255, 
      0.12292647119087917, 
      0.09527161582224229, 
      0.06747727964767336, 
      0.11139127937269455, 
      0.15695343437910406, 
      0.10243212248595188, 
      0.08415595168865982, 
      0.08023909507856705, 
      0.12883977612787684, 
      0.13260619348227148, 
      0.15587543426129283, 
      0.02310718363444083, 
      0.17089052885531142, 
      0.051372830952822766, 
      0.1313715078641913, 
      0.17869428884924435, 
      0.08054126653012002, 
      0.14828471551373845, 
      0.17758122391759007, 
      0.1079843310827691, 
      0.032823094376702514, 
      0.13827821584539204, 
      0.15712178675435184, 
      0.11843567142099817, 
      0.07684752738648566, 
      0.16038488441200752, 
      0.13311236286848213, 
      0.08272890095147525, 
      0.11637202196934521, 
      0.1382844791754002, 
      0.13553638495574108, 
      0.14065410256641292, 
      0.13010827857609877, 
      0.18229172656953696, 
      0.12078543127336926, 
      0.015395675261276477, 
      0.020776127250156463, 
      0.09655795890795475, 
      0.11656316010433554, 
      0.0968239461653875, 
      0.1726337411141333, 
      0.17114559971909227, 
      0.07806782710696952, 
      0.01837637202250853, 
      0.16669154868424396, 
      0.03682004975896404, 
      0.07669766020454172, 
      0.16745844512936905, 
      0.18806471790311596, 
      0.1562027424884546, 
      0.08343774550886418, 
      0.0981072248319253, 
      0.11425990502995384, 
      0.1067879849865966, 
      0.09795847446462896, 
      0.06033737269004617, 
      0.06908721983461799, 
      0.15347254218237602, 
      0.17085480505737333, 
      0.37120125788028524, 
      0.16597150109507008, 
      0.07180399375426987, 
      0.08034328230685661, 
      0.1536169881712632, 
      0.08486692387218611, 
      0.17783559632448, 
      0.12733197616234948, 
      0.1562850724037018, 
      0.037303798063016605, 
      0.11153033479479052, 
      0.013405093369419262, 
      0.39753797936586416, 
      0.09903660577054522, 
      0.037983805080080445, 
      0.13291730450098754, 
      0.15822901517065222, 
      0.07614706160594001, 
      0.11602484762610511, 
      0.04630629525954885, 
      0.06577505495130508, 
      0.13204612107051036, 
      0.019075477327134684, 
      0.1135066262419438, 
      0.09262738134862913, 
      0.046716581787849785, 
      0.027151418844022997, 
      0.4330219059097968, 
      0.09081368811945022, 
      0.09467277322210735, 
      0.16244600625632657, 
      0.3280013579414377, 
      0.030579743926577786, 
      0.04273496542974759, 
      0.1142443410139061, 
      0.045169765117600603, 
      0.12143998158050964, 
      0.010723679761973949, 
      0.0229706309269969, 
      0.11374630036580992, 
      0.1399674834317161, 
      0.17211796487049294, 
      0.784211811374029, 
      0.09178942042824258, 
      0.1262652590165859, 
      0.07322130877697268, 
      0.16338035888322963, 
      0.16014249021134042, 
      0.04790688918714499, 
      0.1251147384638142, 
      0.06437182789644778, 
      0.17741865460252002, 
      0.14477528818167895, 
      0.1736225860114542, 
      0.160464162227637, 
      0.02492394884163238, 
      0.026020652767167626, 
      0.16538462979320892, 
      0.28110477097270686, 
      0.15197903901536175, 
      0.10170405928431756, 
      0.06466969053146293, 
      0.18399667700086358, 
      0.1252309987662558, 
      0.4652557830076371, 
      0.18286967335721946, 
      0.16321761801614196, 
      0.1682465985271766, 
      0.19066828624906962, 
      0.3795006140755591, 
      0.08506478578216173, 
      0.03142855204638398, 
      0.0988119696331463, 
      0.10485695673166294, 
      0.09944797605683237, 
      0.15441241025887867, 
      0.06437691003116935, 
      0.03128681606152797, 
      0.1322465183702922, 
      0.09211130877459757, 
      0.0888058360961662, 
      0.18751866922306645, 
      0.17956999102478402, 
      0.13144615458211012, 
      0.07346649983988003, 
      0.1712353531374748, 
      0.13641405112865596, 
      0.1559747935205709, 
      0.1687922697214055, 
      0.020024857840660423, 
      0.16689352301287472, 
      0.09591415164546382, 
      0.021464157381222634, 
      0.10150547331095217, 
      0.09734070214955516, 
      0.1537058711554614, 
      0.026182729315235735, 
      0.05801919646193232, 
      0.07872911761567207, 
      0.05440122913675769, 
      0.1883868947815877, 
      0.08237815244013891, 
      0.14779168509261115, 
      0.1510864963663311, 
      0.12493635674859478, 
      0.1589308613895589, 
      0.10531190984049882, 
      0.16292447333816096, 
      0.08916143916290688, 
      0.18448550201547598, 
      0.08146150550759158, 
      0.08970779952329107, 
      0.1830213399219665, 
      0.159931806275088, 
      0.0987468758673569, 
      0.1286011748217222, 
      0.13458847801344054, 
      0.24850072482871363, 
      0.10386579317777658, 
      0.14683739912348504, 
      0.1329034472692672, 
      0.13411105160435016, 
      0.12460822897769823, 
      0.08692586982774533, 
      0.12706138569421802, 
      0.12723169048095959, 
      0.14202200188355932, 
      0.15874720091674388, 
      0.17818739850531867, 
      0.11010926141153841, 
      0.424591724201218, 
      0.15618301378669117, 
      0.12882285194649865, 
      0.15875107036677671, 
      0.1314902224552166, 
      0.17413680117045974, 
      0.15992561027136343, 
      0.15246426267131363, 
      0.16703572246187456, 
      0.012790786216740731, 
      0.0945052662122014, 
      0.09746939123363821, 
      0.10155525030933071, 
      0.1541975053251251, 
      0.1042851616547495, 
      0.10527114582884001, 
      0.11191749230351847, 
      0.15917178545711902, 
      0.041923825291614966, 
      0.04051445878733574, 
      0.11894328469108822, 
      0.09271106263666694, 
      0.13218434534096996, 
      0.17866735216639698, 
      0.14441382305440115, 
      0.16223601366985077, 
      0.2111698544045132, 
      0.12717188593286416, 
      0.0917773385226769, 
      0.1419141786090416, 
      0.06213909305802844, 
      0.14821073764418807, 
      0.10228943252164385, 
      0.4670381045673677, 
      0.05164154953257918, 
      0.06385339011755042, 
      0.09229955457970658, 
      0.17669544116211242, 
      0.05207255412002587, 
      0.13714049320649646, 
      0.013518474696734882, 
      0.04181420564876163, 
      0.14605738710775032, 
      0.1769120826863529, 
      0.07385399656050798, 
      0.25686355643372094, 
      0.11653413923467033, 
      0.05608554564121671, 
      0.17296480082582963, 
      0.16555522147149235, 
      0.01172795528668086, 
      0.09297355776289207, 
      0.13412151358239727, 
      0.08383350093551782, 
      0.10499720257678709, 
      0.11242646719927214, 
      0.09190177623667478, 
      0.10392975880688202, 
      0.07781988013434557, 
      0.09629006842107903, 
      0.12076407265798343, 
      0.15604742068492447, 
      0.16853357287982876, 
      0.09956100210342622, 
      0.10484609659355512, 
      0.011677282475276054, 
      0.025129384649060067, 
      0.1464640573651535, 
      0.11195570323886128, 
      0.02727783546557904, 
      0.1804569555341984, 
      0.2421783227598103, 
      0.10215033443759226, 
      0.6263219401377923, 
      0.16424004861442215, 
      0.13216617555079366, 
      0.13258421151486122, 
      0.07923436742245632, 
      0.18612913197303058, 
      0.1737192694887797, 
      0.468193771002842, 
      0.0609026280281521, 
      0.06521938813804831, 
      0.03223510113011934, 
      0.14696999526880938, 
      0.056836622617043385, 
      0.1082670922509012, 
      0.14275444453104189, 
      0.15633136723386737, 
      0.11979607942745508, 
      0.10619139845397069, 
      0.12048142088293617, 
      0.12626091620241559, 
      0.15585041003535455, 
      0.17448492143380095, 
      0.0791952943940831, 
      0.0985843525321421, 
      0.037525160313143444, 
      0.1282135287600682, 
      0.11211732779538798, 
      0.05689462868146501, 
      0.13704039441840954, 
      0.021305863452389776, 
      0.11738468451836999, 
      0.12869747679327834, 
      0.10956643860393188, 
      0.15276203677930533, 
      0.5106399940987573, 
      0.10142708027027833, 
      0.09930082160418345, 
      0.11926375966049357, 
      0.12840103265884253, 
      0.1739461221211104, 
      0.16646561040802182, 
      0.14179172338882964, 
      0.143608273399633, 
      0.09867969414829132, 
      0.11780901204932515, 
      0.20401650328270482, 
      0.14848931260600967, 
      0.16302134729959697, 
      0.08676382454551666, 
      0.16835010721060548, 
      0.10454422849673732, 
      0.14361314551397628, 
      0.16241587541569952, 
      0.07900393676748117, 
      0.14311467356693613, 
      0.08192418111345588, 
      0.177833969596678, 
      0.05480569362894752, 
      0.44291644022684223, 
      0.11092380320432794, 
      0.07585856389217888, 
      0.125670211854706, 
      0.18781193370094734, 
      0.14941702209476754, 
      0.16909051127619304, 
      0.06578875399818969, 
      0.06391154122707744, 
      0.16394395959981486, 
      0.15049762376515083, 
      0.17379688806600876, 
      0.12685147280996156, 
      0.14400945636936055, 
      0.14641044814591447, 
      0.16209395455474124, 
      0.18220836554311493, 
      0.10178246293941244, 
      0.09140082461603936, 
      0.13264605704974222, 
      0.06553509028495053, 
      0.13573872031765258, 
      0.04817351944914112, 
      0.09679311354231004, 
      0.12809088372617303, 
      0.10744152846632161, 
      0.12362583114350921, 
      0.1813793355071424, 
      0.1486546379086431, 
      0.0750901699924016, 
      0.31189678606485277, 
      0.09426941221769163, 
      0.15429314456418747, 
      0.16968766544509373, 
      0.13793960524478327, 
      0.15549743486037, 
      0.13395352480576958, 
      0.017602418866460457, 
      0.1465114053253776, 
      0.037763113691479756, 
      0.11017132527133192, 
      0.07033697265999235, 
      0.07712750040348094, 
      0.1241029868339469, 
      0.10518916370702097, 
      0.05736349743755875, 
      0.09274008460880251, 
      0.06831151702146837, 
      0.16564682310084675, 
      0.18345959880530582, 
      0.16694623913599693, 
      0.06979534799511489, 
      0.07998383926657326, 
      0.096242956206751, 
      0.13326395716759373, 
      0.18470735264690558, 
      0.15952070196033802, 
      0.07613120912804106, 
      0.05513537853393194, 
      0.17627004753024625, 
      0.08084574899809202, 
      0.06880682742934695, 
      0.0745527307719264, 
      0.03445195631707138, 
      0.39082667727030695, 
      0.05285185705235855, 
      0.07115378544200084, 
      0.1271392477994916, 
      0.09054883220950628, 
      0.12271002168670005, 
      0.10989406491975515, 
      0.16158089020831637, 
      0.18150069481316453, 
      0.1274829082859077, 
      0.041430889737035584, 
      0.17755850925073524, 
      0.04950447911695089, 
      0.11157182659851057, 
      0.18005909795430355, 
      0.15579142397953122, 
      0.11776312674291722, 
      0.056841256931507246, 
      0.02233650445679059, 
      0.05583530577979194, 
      0.06007468852003789, 
      0.013198498035112574, 
      0.08371257659394793, 
      0.1910522179381343, 
      0.06772455857736975, 
      0.07286897193309073, 
      0.18935748632962893, 
      0.03683218093510368, 
      0.39303884862310995, 
      0.5018420183465465, 
      0.1845941296640284, 
      0.0973783209197875, 
      0.06477909847117934, 
      0.07708756166900121, 
      0.12572573047958963, 
      0.027890221881172992, 
      0.13217987732161998, 
      0.18658825339344226, 
      0.0934153909769405, 
      0.11994276348672697, 
      0.11348086040832223, 
      0.08347925781805775, 
      0.12202396701699132, 
      0.15019228134513551, 
      0.1104924202700323, 
      0.06302025294358203, 
      0.8998959647034908, 
      0.1721404467294212, 
      0.14509481506945449, 
      0.10622108565087422, 
      0.155530981999915, 
      0.07559095405599078, 
      0.18865492236937048, 
      0.024100822613978858, 
      0.020832896080853012, 
      0.07059117908067246, 
      0.18753957377567396, 
      0.14574504179051911, 
      0.0815887224453711, 
      0.14755230429032254, 
      0.10807014432453628, 
      0.17012343994504942, 
      0.12810124652938104, 
      0.043146117807561016, 
      0.020780425500925147, 
      0.017607387218178908, 
      0.12614530498368423, 
      0.18584618318621854, 
      0.05234077225563522, 
      0.11476010752231354, 
      0.13343431050691978, 
      0.1439038918379984, 
      0.16846140244570376, 
      0.06394810754774649, 
      0.1318686286709077, 
      0.11432501425970258, 
      0.16831533044239555, 
      0.14792985099250006, 
      0.018350080405213638, 
      0.08757574731794747, 
      0.07033360733922046, 
      0.12785547766414607, 
      0.021976922073886896, 
      0.13844374913508253, 
      0.09620467221437902, 
      0.1805073367148623, 
      0.16593361529576994, 
      0.08848602223748148, 
      0.05574843300927782, 
      0.03671632752077488, 
      0.112018166694183, 
      0.02904545679670907, 
      0.013813991377759594, 
      0.05686266456596634, 
      0.019969674285316832, 
      0.11089580834801585, 
      0.04120826031580054, 
      0.1585391183687678, 
      0.04086197366410234, 
      0.032453388792281795, 
      0.0648745972617949, 
      0.14364989989462262, 
      0.13867486345232496, 
      0.16938927899403902, 
      0.08143941000596902, 
      0.07487793802173975, 
      0.05762165921565678, 
      0.4122881795815203, 
      0.04617696302234056, 
      0.15277097247887617, 
      0.06487056596982475, 
      0.06633282728581558, 
      0.16108536867823256, 
      0.10400839844677813, 
      0.011187075477265728, 
      0.03208500945418763, 
      0.0817830367487038, 
      0.14313216394458075, 
      0.15978770453607494, 
      0.5385060728478014, 
      0.03841957015104827, 
      0.13868875212812576, 
      0.1695236465095251, 
      0.08894923076418307, 
      0.16299041662458463, 
      0.15093719622177212, 
      0.07993971746148387, 
      0.14709172476489926, 
      0.14777099820817796, 
      0.08489439535410434, 
      0.1049061521115817, 
      0.11707062175755828, 
      0.15144322872047722, 
      0.19093394276585485, 
      0.05700780184404102, 
      0.07239081428707919, 
      0.1412791682614567, 
      0.11069772735471989, 
      0.09083886084468556, 
      0.1393827684433956, 
      0.08612169207620858, 
      0.3529152638424833, 
      0.1409868136385329, 
      0.0962885074482655, 
      0.044687815936974025, 
      0.008397289174915197, 
      0.13461582283765797, 
      0.040617839534608104, 
      0.17303109615047532, 
      0.0212451120007021, 
      0.17354225281923183, 
      0.1361418966739597, 
      0.04838755241706916, 
      0.030545351278495902, 
      0.18164948016313737, 
      0.06992338104713898, 
      0.13215827423291096, 
      0.023276688503827022, 
      0.07810594943076678, 
      0.14612470942427794, 
      0.18054154117458984, 
      0.10808021029808133, 
      0.08817389560555715, 
      0.15679383835379201, 
      0.08598234896853393, 
      0.030239933138390022, 
      0.11580631133217306, 
      0.16252206971182617, 
      0.3883346082044339, 
      0.1754039808180493, 
      0.18854632413038655, 
      0.16633970663649222, 
      0.06410631289311383, 
      0.11681553204205847, 
      0.17427779648530448, 
      0.17830971510762694, 
      0.7031006343243655, 
      0.09692523871792662, 
      0.14590422880171217, 
      0.13306748675717897, 
      0.1443799989994043, 
      0.1129480864563144, 
      0.13868290642968148, 
      0.06859827789515294, 
      0.06537167141467862, 
      0.1005405668077121, 
      0.09535644286518227, 
      0.18980447496360467, 
      0.042905066211928404, 
      0.042358713662562233, 
      0.015497496477491407, 
      0.170050543237231, 
      0.11631109637200666, 
      0.12349519252074846, 
      0.11147758365494267, 
      0.03434978358487389, 
      0.16027720221063274, 
      0.12010842426245254, 
      0.0798074437047434, 
      0.13860492833445182, 
      0.031046373371507698, 
      0.028066705082067517, 
      0.12505864587300566, 
      0.18788680478878803, 
      0.1035214605390543, 
      0.1902984625119735, 
      0.13923148414943196, 
      0.15367177432647225, 
      0.14155545300500436, 
      0.12445464923161557, 
      0.04425422336968205, 
      0.07220217699486982, 
      0.11680954513791342, 
      0.019279202229709393, 
      0.14061177729239338, 
      0.031905950022759894, 
      0.1310366125766831, 
      0.1366094770701697, 
      0.08594581740601841, 
      0.07512921974653611, 
      0.17659982242601546, 
      0.06629801369816507, 
      0.03517476956070724, 
      0.2466959163279623, 
      0.0847590337653605, 
      0.17934873388698153, 
      0.1753064968705502, 
      0.1601484418959089, 
      0.06081061904759959, 
      0.11800488026572156, 
      0.13293632804459332, 
      0.09033992631390189, 
      0.1321786409589197, 
      0.17320203014371643, 
      0.05377812412587598, 
      0.030166447778886718, 
      0.020440380528743318, 
      0.10099942257170208, 
      0.07125400049520725, 
      0.11415358049488071, 
      0.19022056858512545, 
      0.08193915104752243, 
      0.020506839815043223, 
      0.09717717297598558, 
      0.1821155200717677, 
      0.14729963596399823, 
      0.027599890194361102, 
      0.13396166754854444, 
      0.09428123309083707, 
      0.20869868653846477, 
      0.16579461993146113, 
      0.12874115863776184, 
      0.17693652528498519, 
      0.16028094050735647, 
      0.14133582532483108, 
      0.04969856478754945, 
      0.13820661976131057, 
      0.10015795157750682, 
      0.18585380656137643, 
      0.04129916800437396, 
      0.11377972087064478, 
      0.07892121689305029, 
      0.11600879971779748, 
      0.18017424764598386, 
      0.14306109852510954, 
      0.12117768756060633, 
      0.06598206227771997, 
      0.1458793361346518, 
      0.09438912475349005, 
      0.05555583850478736, 
      0.07014178681380132, 
      0.13573694684799345, 
      0.12236039112503329, 
      0.10657862493549086, 
      0.10508005959094983, 
      0.10470268826433805, 
      0.06235825821051166, 
      0.14357323658001747, 
      0.09373808716560184, 
      0.058759244915632385, 
      0.17388082433692656, 
      0.0975473220960004, 
      0.17966362931359944, 
      0.10825622541491757, 
      0.14679854311363968, 
      0.1643098034577491, 
      0.17125253890039588, 
      0.19105720555757372, 
      0.15945430274860592, 
      0.11037010781482104, 
      0.03962882202008169, 
      0.2192786466196739, 
      0.01987326927045115, 
      0.1027229815286715, 
      0.10813300737096077, 
      0.1501634125816401, 
      0.02659907948549489, 
      0.12529732566970453, 
      0.13700538716959504, 
      0.0812757890556443, 
      0.15882761095849773, 
      0.016660833419095203, 
      0.1781673124641959, 
      0.15933578934180054, 
      0.08817843731104748, 
      0.06949177165332246, 
      0.10501727243282603, 
      0.15254368293392853, 
      0.4682059346402607, 
      0.05619336947428615, 
      0.10448004860497327, 
      0.16170866274189616, 
      0.1175514839059624, 
      0.10779305543193608, 
      0.15216191952212912, 
      0.14938154181185231, 
      0.13310592455927228, 
      0.05037610120591376, 
      0.11315197366400714, 
      0.13057690241540404, 
      0.06319187597149546, 
      0.0668298280012412, 
      0.07054021167041834, 
      0.144271086412014, 
      0.1333783419432193, 
      0.1688525064644863, 
      0.10402707051365012, 
      0.16551577018154734, 
      0.1610574905836581, 
      0.07250366216830444, 
      0.0312309056564782, 
      0.01896820930653827, 
      0.16788960572765182, 
      0.19718692798045606, 
      0.10769951930524138, 
      0.04354736057095581, 
      0.12517204286208417, 
      0.11841085679946127, 
      0.1727590884945964, 
      0.051459367837708346, 
      0.015386107880633907, 
      0.1880627913022229, 
      0.04659074559809914, 
      0.08699669186388609, 
      0.25591272265207493, 
      0.08104770840951828, 
      0.1571838614764224, 
      0.11942369830614133, 
      0.057407400776955664, 
      0.12772456353352374, 
      0.0667693684566612, 
      0.0811762469062878, 
      0.02594162468629253, 
      0.045089953242251846, 
      0.42979695642650745, 
      0.044317278550647106, 
      0.04486005380818719, 
      0.1622382283214396, 
      0.04723515696167803, 
      0.16674218260878515, 
      0.15581367619279923, 
      0.47339582146859077, 
      0.22667334823370983, 
      0.07875686456616007, 
      0.2212353744838026, 
      0.14478404749636326, 
      0.07745107668598472, 
      0.11905472347213365, 
      0.13782483051398703, 
      0.060217374551202275, 
      0.18678729753636975, 
      0.15342183570080253, 
      0.08507809032740314, 
      0.14113336017184977, 
      0.13262175156232783, 
      0.03332704992698324, 
      0.14001280273685246, 
      0.12084741325370735, 
      0.14966854642810082, 
      0.2309933775424489, 
      0.14375699252473237, 
      0.024909675062502967, 
      0.10860228006004966, 
      0.16234425658117452, 
      0.10981631583896713, 
      0.08347431246817326, 
      0.15152916347024797, 
      0.10790003262974503, 
      0.18028740638679913, 
      0.18666847915593685, 
      0.12416844362997542, 
      0.10945469454282936, 
      0.11562572070006621, 
      0.011497127447492879, 
      0.020008946267204737, 
      0.09376143201835668, 
      0.11637811840204954, 
      0.06298377767050652, 
      0.13872657655914222, 
      0.06013260501251837, 
      0.17512748718654939, 
      0.022612351368476565, 
      0.18437350860822918, 
      0.18003988970272786, 
      0.1559003917162266, 
      0.15216689889064217, 
      0.07146561910530144, 
      0.13681006413608793, 
      0.021828858925930273, 
      0.2699487039868953, 
      0.11748481646796692, 
      0.29161982121115293, 
      0.1661185166483437, 
      0.14894821706861075, 
      0.13869148001759232, 
      0.12323629868374023, 
      0.06763456783062882, 
      0.12918995151829607, 
      0.14091530743429917, 
      0.14277267092828969, 
      0.17337031184045182, 
      0.15840357314161868, 
      0.14619549925788383, 
      0.0934837785631714, 
      0.17108561657950114, 
      0.08947362590523326, 
      0.18282887424765537, 
      0.049146488955139775, 
      0.16093657901782957, 
      0.13801819440807975, 
      0.1261218970851319, 
      0.46573438830438657, 
      0.08235376755723996, 
      0.02965340365764251, 
      0.03312679868762822, 
      0.18929762350329996, 
      0.11861835793738806, 
      0.09586846434827474, 
      0.0897328762780268, 
      0.16678479443191616, 
      0.06006289031497054, 
      0.14573454573103764, 
      0.14149665085749485, 
      0.09922895043464183, 
      0.16630229855202366, 
      0.1306835638597979, 
      0.14399596038587725, 
      0.15194769732621136, 
      0.1706172500880607, 
      0.14768284892553893, 
      0.07442401506709588, 
      0.04272847202812938, 
      0.05658451529637584, 
      0.04136000477772773, 
      0.09429097328440422, 
      0.16652584508165205, 
      0.04268149816560002, 
      0.14210371720565415, 
      0.19116450045313454, 
      0.17761131024165044, 
      0.15316258406776792, 
      0.1471548724647075, 
      0.1505919156209513, 
      0.17401427196265593, 
      0.13081523646439241, 
      0.0212828065252039, 
      0.12422077210552551, 
      0.13173613346834687, 
      0.06493904589533783, 
      0.07819588454840191, 
      0.0986621233355145, 
      0.1492770420799612, 
      0.07119413673089363, 
      0.06571536167214789, 
      0.06266503956702589, 
      0.160352541602443, 
      0.17022142642023097, 
      0.139471182238161, 
      0.05417221734259256, 
      0.1727259908738163, 
      0.06810131045945626, 
      0.17212175941302513, 
      0.12018592560431354, 
      0.09315508469109678, 
      0.13250239474630654, 
      0.14253073758492357, 
      0.04169740417627815, 
      0.03445185618274329, 
      0.04210061908570393, 
      0.08928842714226633, 
      0.17106240361468716, 
      0.17544601654031924, 
      0.07818964465191192, 
      0.1326457847469961, 
      0.47439703451059967, 
      0.08203922013941269, 
      0.029278747242136673, 
      0.15975561675582947, 
      0.1679978831740549, 
      0.0902874907841231, 
      0.025924348989098442, 
      0.1558776609524808, 
      0.05105838744461723, 
      0.1394263690883407, 
      0.1498267674521163, 
      0.1773282306957039, 
      0.18495413307817335, 
      0.16664579891956227, 
      0.11670767098380114, 
      0.19069042687020885, 
      0.12829117946350949, 
      0.10646972943001366, 
      0.14806950161010615, 
      0.039667690416071814, 
      0.13682409334673187, 
      0.12191804946876973, 
      0.16857589681383725, 
      0.0680697604986598, 
      0.01473430437022666, 
      0.06934234733907649, 
      0.17641976572620854, 
      0.15322543896458138, 
      0.140055399940136, 
      0.09401435448631539, 
      0.07572140587521481, 
      0.15267394330783587, 
      0.07730322921498686, 
      0.14518492244361508, 
      0.1113788890691494, 
      0.1524927979051425, 
      0.10699679968792848, 
      0.08841241925846932, 
      0.18939468636256127, 
      0.17086532157296797, 
      0.045386298869865636, 
      0.13222999464643403, 
      0.13474259981689635, 
      0.13109217965505093, 
      0.11575636123096604, 
      0.16847022998667557, 
      0.05634039583042315, 
      0.01953906249795903, 
      0.09238284062189292, 
      0.122130070773783, 
      0.1817074528094117, 
      0.06382167037363984, 
      0.15616650772810128, 
      0.17512291294093899, 
      0.15162961948031786, 
      0.041496929018109315, 
      0.15435714649538151, 
      0.16916291862812866, 
      0.06711229629843876, 
      0.019197973464256734, 
      0.10854847880069908, 
      0.09715590693287983, 
      0.07153480883225304, 
      0.1281168624593021, 
      0.093565924259545, 
      0.12528686369598077, 
      0.1123526532252261, 
      0.1456431775034321, 
      0.11721546897818148, 
      0.0887695646727453, 
      0.3704205873308279, 
      0.06396413076436135, 
      0.080079346800055, 
      0.0488501171327496, 
      0.6694964159592353, 
      0.1133043379458751, 
      0.06408790617438373, 
      0.18490252883769248, 
      0.02437208698474403, 
      0.12774263379055928, 
      0.1388573112811986, 
      0.15424345201556805, 
      0.07828963115619772, 
      0.051859435677132235, 
      0.03027990563646719, 
      0.11381620818396981, 
      0.1660734325464857, 
      0.19066706808062928, 
      0.3611817227873465, 
      0.08966399172019532, 
      0.09655569400143361, 
      0.18910392108391064, 
      0.1781459960521724, 
      0.1578270777322246, 
      0.10628308010226983, 
      0.15295895716755817, 
      0.1283493096806706, 
      0.14885703520024957, 
      0.0755260154992935, 
      0.11001003316006205, 
      0.1385375617023015, 
      0.02471526686257348, 
      0.14421120333561943, 
      0.02535966920188758, 
      0.28694196887779355, 
      0.12528365872535907, 
      0.07144139926832317, 
      0.084473790018891, 
      0.08380153809767689, 
      0.17028043167978266, 
      0.175788460630404, 
      0.1125030333010217, 
      0.1428255161062747, 
      0.09779558761229344, 
      0.46336847335488035, 
      0.10349284173849892, 
      0.06856252648598492, 
      0.015728681448197623, 
      0.07796605317265493, 
      0.14845578530145756, 
      0.12249187754849551, 
      0.0909057788552227, 
      0.1807199809181232, 
      0.2607665850807897, 
      0.030935728951961724, 
      0.1799311759530131, 
      0.03581430150594044, 
      0.1881064149178768, 
      0.14788253432911, 
      0.1840916502511724, 
      0.056109578075107386, 
      0.16081879892246073, 
      0.1146959798486625, 
      0.14052332320167585, 
      0.06716795305209458, 
      0.11925762252297892, 
      0.08551338669543376, 
      0.07909717649456266, 
      0.03229092460354486, 
      0.07537831472897234, 
      0.10603552113234382, 
      0.12842480927328936, 
      0.10049546798825898, 
      0.13718780262720565, 
      0.09698540302711792, 
      0.1353447037371884, 
      0.17519050257134605, 
      0.16344307908082142, 
      0.013827400186393628, 
      0.1317668810305967, 
      0.024058828517547877, 
      0.13185110460053565, 
      0.14046372435795726, 
      0.04272324456179133, 
      0.13292316871332877, 
      0.14385357935478596, 
      0.07135634338213635, 
      0.18760992762196754, 
      0.13536908245203327, 
      0.018868920736285984, 
      0.06992669709972006, 
      0.41562930948524873, 
      0.27440288003022245, 
      0.12875215493308784, 
      0.17749677554532226, 
      0.16980216762987937, 
      0.14373784296851802, 
      0.15799943978698092, 
      0.037264573448010485, 
      0.13057762623335006, 
      0.15156586949108866, 
      0.09151518915336673, 
      0.16909813520986017, 
      0.13665061073936055, 
      0.16712816811505382, 
      0.13505440370127964, 
      0.15025097449493344, 
      0.07276618423992919, 
      0.1613139071846883, 
      0.1057560615300024, 
      0.08438797174671932, 
      0.05366572428451447, 
      0.17655023666142117, 
      0.031635801125853576, 
      0.09749519736792694, 
      0.18879300873457572, 
      0.07039713554868055, 
      0.05363489908548372, 
      0.1311647507978515, 
      0.10922599661514601, 
      0.18301231708543084, 
      0.03694718440454903, 
      0.18724419137549395, 
      0.14854057723581157, 
      0.1696090783260663, 
      0.06536592018112555, 
      0.11440559081882819, 
      0.04554241093424677, 
      0.3300326466501859, 
      0.17745375615413703, 
      0.12294717664551554, 
      0.034936974807129345, 
      0.17588182463367966, 
      0.12749904164619363, 
      0.03402119646232289, 
      0.13757946358638506, 
      0.073784051424529, 
      0.15984422486470531, 
      0.0459877828380819, 
      0.025383170520118736, 
      0.16793886007346295, 
      0.08059063295252272, 
      0.16691761695026155, 
      0.15258799172944032, 
      0.051459986567973515, 
      0.3105837035508531, 
      0.1251333732457352, 
      0.051128707447373425, 
      0.07099394404281202, 
      0.15996645485712216, 
      0.13717563842366529, 
      0.19220832610439503, 
      0.1413033937927873, 
      0.11612852664403028, 
      0.1418557296488171, 
      0.09575157740058655, 
      0.15323635326637036, 
      0.6666272064312151, 
      0.07113138427682307, 
      0.15528238386922455, 
      0.0667003419129199, 
      0.09534931773014806, 
      0.13458804440941244, 
      0.29248208696282313, 
      0.12039057399084142, 
      0.09227095503300477, 
      0.09780304358954321, 
      0.06175668101557966, 
      0.030793913300678523, 
      0.16074781019501067, 
      0.1787961068351976, 
      0.1874638902183377, 
      0.09776411330303293, 
      0.025545151687444933, 
      0.0912786624901075, 
      0.05821232400709181, 
      0.17262754177514342, 
      0.1281046764774924, 
      0.06298736394101119, 
      0.12540261003492187, 
      0.09303041916633459, 
      0.1523514383593941, 
      0.12774338980897684, 
      0.12081119782859653, 
      0.061024262700322296, 
      0.15973720058956997, 
      0.18475824196171367, 
      0.10930820168169086, 
      0.10696003694421259, 
      0.0725636006722701, 
      0.12581693071972652, 
      0.1632120393340707, 
      0.16631445964473646, 
      0.14705794200825778, 
      0.1359895245676158, 
      0.16885719796036747, 
      0.019585297508173043, 
      0.14834945892180695, 
      0.16173867276321668, 
      0.12316792647587689, 
      0.14580948179036216, 
      0.15119188392337263, 
      0.13767277658418905, 
      0.11537426393646259, 
      0.14336013103206846, 
      0.14844958758866297, 
      0.06376056815455354, 
      0.17581071237310292, 
      0.06485054850698038, 
      0.12518841252472826, 
      0.06912009608026508, 
      0.1335897647661866, 
      0.13648755749085778, 
      0.12169884574628079, 
      0.3025920950712819, 
      0.041896190994808354, 
      0.057258738672529765, 
      0.14041537417063635, 
      0.13876984620620667, 
      0.13925950360998246, 
      0.12820269911728885, 
      0.09562496964157277, 
      0.15776504113653483, 
      0.13233414065728497, 
      0.15350417360278898, 
      0.14611350220686053, 
      0.15767443366931674, 
      0.17004424066325216, 
      0.07788538669895578, 
      0.12331647433825668, 
      0.04596649309839338, 
      0.08294403324686256, 
      0.2720051046362326, 
      0.04086499776058861, 
      0.13055617722979423, 
      0.135872057620726, 
      0.0376724497539646, 
      0.05906825808719754, 
      0.10992966454472287, 
      0.16459385063126294, 
      0.13744466115876372, 
      0.09597244967902054, 
      0.1720597137913582, 
      0.03635949942555423, 
      0.1498296507442821, 
      0.17958208472097978, 
      0.092617894973364, 
      0.04245667720873662, 
      0.04908937888464773, 
      0.06763804649688261, 
      0.032798047932153074, 
      0.06458245230183615, 
      0.16664897168427023, 
      0.058129778292357055, 
      0.17166455984791562, 
      0.06272165126339747, 
      0.13245482839588635, 
      0.15906217211253942, 
      0.1622386479595212, 
      0.03754513545069464, 
      0.27389845484718317, 
      0.10122933962044876, 
      0.18816346412414411, 
      0.16566447703982826, 
      0.27208552468744873, 
      0.1832446533381222, 
      0.022527298880233325, 
      0.17702393989280707, 
      0.12931164584747387, 
      0.16649068656492147, 
      0.5017066369883711, 
      0.17496356566814492, 
      0.14142268226275878, 
      0.02150561455161569, 
      0.0313086579650806, 
      0.06589960832824718, 
      0.11555505000035911, 
      0.05668632821329082, 
      0.17989254035459062, 
      0.15758843414010737, 
      0.14732348470281556, 
      0.0850520870176831, 
      0.11021730801476019, 
      0.09461745745011234, 
      0.14725857288012068, 
      0.12789051433416163, 
      0.12248135788046147, 
      0.1786489592736576, 
      0.1844681188741667, 
      0.03341243739315008, 
      0.14458707300734522, 
      0.1197834049700901, 
      0.08165138533923626, 
      0.1262914254817497, 
      0.06374117546105156, 
      0.1582160218701909, 
      0.17310448989186242, 
      0.18021758634755317, 
      0.05403762360832076, 
      0.10901511990390744, 
      0.05254691405428355, 
      0.1218234608522774, 
      0.1536154947469647, 
      0.137952044605551, 
      0.05599894502589143, 
      0.16590341054762145, 
      0.0417980578703158, 
      0.09298804029855626, 
      0.20598607319730913, 
      0.10291824655327518, 
      0.07567311597387479, 
      0.15308959492227878, 
      0.06257437090997212, 
      0.14125656720628, 
      0.04588055823612324, 
      0.1355615218036727, 
      0.1848652157351201, 
      0.15807196185757122, 
      0.12932901253465265, 
      0.22756464316052633, 
      0.13504613260179527, 
      0.17238526497293538, 
      0.1562797082198308, 
      0.05525405821856816, 
      0.028928252075164293, 
      0.1258396810245752, 
      0.13273741843279183, 
      0.03841616106832809, 
      0.06075730375607848, 
      0.17480285889872196, 
      0.12722863413223442, 
      0.08847930861365016, 
      0.18243302572999187, 
      0.4687292205527635, 
      0.035009284806305906, 
      0.17600650923029526, 
      0.15844731028786366, 
      0.1156528669788138, 
      0.04334930174345827, 
      0.1251409539143311, 
      0.12409343123968299, 
      0.07421709481956545, 
      0.17949480192243178, 
      0.15766608592645007, 
      0.09303688663057803, 
      0.15166337645192754, 
      0.13337977707022503, 
      0.13063782438542498, 
      0.07996513353756741, 
      0.13969271043486303, 
      0.13029336501462277, 
      0.17488168454165756, 
      0.10009918578827713, 
      0.09911393083145012, 
      0.10688142616753156, 
      0.1548215457006891, 
      0.15738831433961867, 
      0.12257371841612683, 
      0.036620190344287214, 
      0.015061605940181489, 
      0.1778889334623351, 
      0.14981464972419045, 
      0.09534431633395421, 
      0.12549641711920462, 
      0.07293938437714097, 
      0.1265036040381292, 
      0.08095646337597644, 
      0.14494957310698547, 
      0.08557230085140298, 
      0.1548504886562459, 
      0.1658031191549179, 
      0.17425788475277287, 
      0.18468645248296234, 
      0.17916653065662705, 
      0.13925295969051482, 
      0.015273775696888984, 
      0.1571577234248095, 
      0.179331725094003, 
      0.15918342985716127, 
      0.14326528919616235, 
      0.04190715919323906, 
      0.1581970728449462, 
      0.1930826071960767, 
      0.11855767541898889, 
      0.1093362500868763, 
      0.07015127080504187, 
      0.043520014019176774, 
      0.11698627919107688, 
      0.17291023693156085, 
      0.1083491491853747, 
      0.16399576125214965, 
      0.15043956594024724, 
      0.1886002038010137, 
      0.28046879877215575, 
      0.49732415528944807, 
      0.13059082454552035, 
      0.17608384230884225, 
      0.14414796658386556, 
      0.08981016378053228, 
      0.12569877789273928, 
      0.16664781533443845, 
      0.039593532211135915, 
      0.11666002925020429, 
      0.135808230720687, 
      0.17048227332695895, 
      0.006281364959342728, 
      0.17458500921808712, 
      0.1344525018808794, 
      0.22365568604692626, 
      0.18473001694377564, 
      0.09246878298153331, 
      0.13311568085238798, 
      0.06091666031172321, 
      0.18073521001159054, 
      0.18677487665594747, 
      0.04838919335566609, 
      0.09143686449511197, 
      0.18292777957223771, 
      0.09916795315465259, 
      0.13239376055270596, 
      0.07753502794647123, 
      0.056989148588785746, 
      0.18148064933515048, 
      0.043536682439580546, 
      0.0762847444406968, 
      0.08260701546878949, 
      0.01981000591346797, 
      0.1268507731242389, 
      0.08387934787964842, 
      0.10173677674607602, 
      0.1670567536402015, 
      0.1527822476131837, 
      0.10493270421066758, 
      0.5099831079891497, 
      0.07932511843009865, 
      0.09793503932538941, 
      0.11395762933873695, 
      0.13911810344520006, 
      0.041519563171059606, 
      0.09665179432035906, 
      0.1327436926300822, 
      0.11648872397735492, 
      0.36685979519595013, 
      0.053409651234435696, 
      0.17043124464663748, 
      0.1455922307364649, 
      0.17735369380026217, 
      0.07796922674543078, 
      0.3180689091241965, 
      0.06617243682318234, 
      0.13307149972043852, 
      0.1807557780764684, 
      0.1695375640978588, 
      0.35319222059032085, 
      0.1603000198581655, 
      0.08441712964509553, 
      0.0630314839970924, 
      0.17544939498412696, 
      0.18798592529147623, 
      0.09345259166195288, 
      0.08319459894813071, 
      0.05937010229160258, 
      0.17570911958847554, 
      0.17262072643515997, 
      0.0839307882810274, 
      0.018133231888876358, 
      0.05351300197016204, 
      0.015975483055001096, 
      0.04250302899895033, 
      0.035292449186602834, 
      0.06594167018644849, 
      0.1546269176821532, 
      0.15631719344654396, 
      0.12315206869086266, 
      0.11871879781346885, 
      0.37386047200856476, 
      0.10113736316240159, 
      0.16012696729250034, 
      0.151968526212771, 
      0.06277335756340748, 
      0.11805526529032281, 
      0.1702272720068731, 
      0.06601138597589165, 
      0.08697308715888258, 
      0.09667890858511986, 
      0.15479418032691705, 
      0.1368455708569389, 
      0.07171338924748666, 
      0.12393941927650098, 
      0.1563175503137614, 
      0.0798596204854487, 
      0.15136238401210658, 
      0.12213307960285506, 
      0.012058825580043063, 
      0.1418399418289719, 
      0.16381791670964757, 
      0.06918412966526516, 
      0.056769328117999576, 
      0.16126169908340907, 
      0.15066009445787543, 
      0.018108885570847586, 
      0.07711218534514105, 
      0.18487115809475352, 
      0.3142074127671381, 
      0.0793202259490724, 
      0.15119523610427893, 
      0.07427047021170394, 
      0.1512996722855826, 
      0.14803808518745076, 
      0.16908348043880808, 
      0.14500782728532943, 
      0.05141779426114888, 
      0.11262288806357021, 
      0.11139929155595395, 
      0.09908431765704108, 
      0.036708572050742586, 
      0.11410126986041047, 
      0.0816818345082624, 
      0.06725946604777598, 
      0.06616744147967459, 
      0.050294420773007296, 
      0.07624657211428118, 
      0.06772323210438766, 
      0.16285398837383738, 
      0.10199674999015736, 
      0.14495034558671877, 
      0.14910404374063513, 
      0.13009543271974253, 
      0.06459694631094473, 
      0.07046625678681649, 
      0.08604339478793115, 
      0.11330235474235402, 
      0.09130731244395082, 
      0.06935954722930919, 
      0.13226348622859757, 
      0.09098259089786565, 
      0.026958959027027753, 
      0.11804154683807991, 
      0.07902029213915504, 
      0.19058860644239728, 
      0.1116768641001605, 
      0.18118897026872158, 
      0.0894240591886027, 
      0.046761585010003374, 
      0.13410017968573995, 
      0.14773652658256844, 
      0.09472241845190821, 
      0.0318521005882717, 
      0.06731667129323422, 
      0.1076524814402381, 
      0.18229905873824104, 
      0.16834320096772257, 
      0.09400581107469039, 
      0.1692652661707837, 
      0.11876653041645552, 
      0.015692037616461017, 
      0.15472866012795983, 
      0.060105568894675124, 
      0.11323956787478483, 
      0.16044767178649086, 
      0.05071933316174795, 
      0.026503015029736447, 
      0.038790132664065814, 
      0.042139341266815344, 
      0.01149531584465186, 
      0.08153498965986715, 
      0.1851649471618087, 
      0.056045982663883685, 
      0.1438146529042998, 
      0.04393122089529268, 
      0.1091222026520858, 
      0.09226158034214085, 
      0.1591067873861424, 
      0.14081534962654216, 
      0.07807146620645602, 
      0.27879311961655734, 
      0.19283239602152238, 
      0.05165783221890058, 
      0.04290962979039509, 
      0.1049819901949797, 
      0.054918490597745846, 
      0.013369844487143135, 
      0.13431549032279982, 
      0.07527664516973104, 
      0.12499864718657956, 
      0.1229125035819483, 
      0.14112190795169344, 
      0.0765986020416419, 
      0.068886065213102, 
      0.08053891320626293, 
      0.09451243696030746, 
      0.1897814572710513, 
      0.1242293463647992, 
      0.15054187011348744, 
      0.0823790636227058, 
      0.046020889515973405, 
      0.6480762358833785, 
      0.10544439145083766, 
      0.020918563440608044, 
      0.2066644581299721, 
      0.144571968064236, 
      0.08345383039109203, 
      0.1840109941573648, 
      0.009345355797728508, 
      0.16387859462165263, 
      0.018330888400083917, 
      0.16714673751643425, 
      0.051497040243514085, 
      0.08880797007941228, 
      0.04636818134377492, 
      0.1788637191468482, 
      0.18616518952841746, 
      0.16699256342947685, 
      0.14924004045003986, 
      0.06862682283308529, 
      0.1250655794341117, 
      0.19832503876491828, 
      0.34957834827036616, 
      0.08014305790948784, 
      0.13735588611482835, 
      0.06598173839438773, 
      0.14500981600813193, 
      0.17502714610098666, 
      0.037274491293265856, 
      0.14198092051381023, 
      0.09314473378404381, 
      0.1291853280950087, 
      0.09506284949449562, 
      0.05927669848753625, 
      0.1787349612906882, 
      0.04594528076727361, 
      0.12294526223178372, 
      0.17971378422265374, 
      0.18297653236778852, 
      0.03278325596733648, 
      0.1307252875301048, 
      0.14426455706097616, 
      0.1405082827160661, 
      0.1637645985547122, 
      0.08034128624392689, 
      0.11691170819345102, 
      0.1534939188113943, 
      0.17690850519843349, 
      0.09480665994151909, 
      0.05701714178006445, 
      0.030490475329222166, 
      0.1334074484861786, 
      0.18878425312316685, 
      0.18000404743630663, 
      0.06534222600103352, 
      0.16888618327146115, 
      0.12498872914034936, 
      0.01681005671530456, 
      0.08819527138527884, 
      0.22201466719970017, 
      0.11902528619462494, 
      0.18488259570905, 
      0.041584384908316056, 
      0.08244142354927313, 
      0.1748844239054611, 
      0.11884459944336968, 
      0.047917005972342434, 
      0.0579308447414899, 
      0.13945075753977992, 
      0.035150153705652505, 
      0.10415340353508375, 
      0.01592978666513999, 
      0.16073524891594698, 
      0.15143243195552303, 
      0.02594534412597728, 
      0.07240844099226391, 
      0.14200536461709623, 
      0.16859168095022278, 
      0.16294471737170244, 
      0.043203827767177225, 
      0.15516334641280838, 
      0.14587164498621835, 
      0.16461969945585408, 
      0.1259647072963701, 
      0.17845408473368166, 
      0.19620974988502618, 
      0.11592763203385426, 
      0.013789955743819278, 
      0.06958171761296074, 
      0.17255219905661967, 
      0.14091315437673196, 
      0.03524613694292466, 
      0.16596500932586633, 
      0.11801369010683824, 
      0.17028251162981142, 
      0.12494835248766381, 
      0.16848288136758974, 
      0.4520284508171169, 
      0.4156137345974966, 
      0.06777983066484623, 
      0.07927420267699004, 
      0.04469271412257742, 
      0.16115316619429035, 
      0.1812615142769359, 
      0.03681245574155264, 
      0.03130396335644958, 
      0.09637139516037965, 
      0.10804503511053058, 
      0.11805122397019767, 
      0.16624673827107173, 
      0.09285223188720207, 
      0.029474476283121727, 
      0.1585709637333733, 
      0.193125725661205, 
      0.12216049627375497, 
      0.15211726713823076, 
      0.05736985956126359, 
      0.17245623812138508, 
      0.1324499223011617, 
      0.10149812838811287, 
      0.12348852766283197, 
      0.14210234790674764, 
      0.06556974443579341, 
      0.17473820452032013, 
      0.014650056291031763, 
      0.32094317101184994, 
      0.17369956808239423, 
      0.10584544392631352, 
      0.18989796950042653, 
      0.06109686278925936, 
      0.061631796928476576, 
      0.09432566345629442, 
      0.1512926171788567, 
      0.12736778817551708, 
      0.08485606652405024, 
      0.08835545986317828, 
      0.15969442150017, 
      0.10838417600218253, 
      0.1124782773860437, 
      0.10739717094911794, 
      0.3243848566266645, 
      0.028216605681812768, 
      0.085959594016608, 
      0.11987681167371315, 
      0.05265996379469032, 
      0.057392916305635505, 
      0.04163538028603837, 
      0.3432864109971802, 
      0.07951307932079116, 
      0.07441813637690088, 
      0.1621915710010165, 
      0.16535280659182186, 
      0.09384540592124227, 
      0.16213119208219492, 
      0.08794953017871952, 
      0.18635657014961962, 
      0.0066680749054697985, 
      0.201964606072028, 
      0.111708535897595, 
      0.05360289818404555, 
      0.11532474320015061, 
      0.12618502136949505, 
      0.17880372648509738, 
      0.1104109834437106, 
      0.1585925473741021, 
      0.16050724258845056, 
      0.08870639969555807, 
      0.11341038710900984, 
      0.033901369211516666, 
      0.15848295538666043, 
      0.101102043681598, 
      0.045680752547600685, 
      0.02582406169253963, 
      0.0209764112317175, 
      0.5539710931185152, 
      0.06341519214990379, 
      0.03816821211281935, 
      0.1408933779735234, 
      0.11691198129526648, 
      0.15530710622325117, 
      0.07693323284409126, 
      0.03832178487884571, 
      0.0947549685419477, 
      0.060678249702804804, 
      0.09058620793113371, 
      0.14581257063657993, 
      0.14515766858636078, 
      0.06482114700633118, 
      0.08053246597433779, 
      0.184736472044599, 
      0.16634541780525, 
      0.14513878292499918, 
      0.10673912609971509, 
      0.17079805859354025, 
      0.04912900723853495, 
      0.017022894585802997, 
      0.037813801396214854, 
      0.16830196179439869, 
      0.1648042799026401, 
      0.1428088555251699, 
      0.15114832691483648, 
      0.08377247983359956, 
      0.11046534070950591, 
      0.053922884780750094, 
      0.041738288959857324, 
      0.14173066188001385, 
      0.13596385852032214, 
      0.06526766936132458, 
      0.15819776766239685, 
      0.19137972585598212, 
      0.029879537575636772, 
      0.17532947513336228, 
      0.14181810477415038, 
      0.1420072595240191, 
      0.1489111268149665, 
      0.03463773667879805, 
      0.061535693658142925, 
      0.026674411471368238, 
      0.10020361831666394, 
      0.06251573943547493, 
      0.03122792209423781, 
      0.03773194872736193, 
      0.17040503076246055, 
      0.0888085898774195, 
      0.04295663223067773, 
      0.3212341743810491, 
      0.06913743776292697, 
      0.3867153578782487, 
      0.16606697119328168, 
      0.1564496575042296, 
      0.11772739722243994, 
      0.08111118406308232, 
      0.10447265297201622, 
      0.13726598571290174, 
      0.04052707853583527, 
      0.3656569327005436, 
      0.14978065725019643, 
      0.024012975462626675, 
      0.07478215578424403, 
      0.053624057094609455, 
      0.07160718981815514, 
      0.40096889302905364, 
      0.17979257342985971, 
      0.023567568710035208, 
      0.09857227151251972, 
      0.13772029814178374, 
      0.11130333041007089, 
      0.17810490302577042, 
      0.13434882769242418, 
      0.18706479493493755, 
      0.1606807335237469, 
      0.169173685658753, 
      0.12483323765659297, 
      0.10413099777360449, 
      0.16348205077990605, 
      0.12526424819690982, 
      0.08729578429058851, 
      0.09899925594683853, 
      0.07114918176705598, 
      0.13096287235058987, 
      0.6413858469632118, 
      0.12589973172122404, 
      0.09820571965652765, 
      0.1254751224081471, 
      0.019171963937763895, 
      0.13401088433250757, 
      0.142567381315346, 
      0.17975638541667482, 
      0.1597608487831006, 
      0.030633657045636968, 
      0.1552953539949048, 
      0.05853892050915849, 
      0.14070753586590834, 
      0.15081931999222742, 
      0.122611974932285, 
      0.0511259070574001, 
      0.11978917100874518, 
      0.12607930871119982, 
      0.1769386635937823, 
      0.13627830714347838, 
      0.13276793987739416, 
      0.14305060606814898, 
      0.16042672862128707, 
      0.053565556761082544, 
      0.10314829907002294, 
      0.09527616588508185, 
      0.08248693255518158, 
      0.17480209338241406, 
      0.07604002276508516, 
      0.11874794998311754, 
      0.3654244168203642, 
      0.12200403218454861, 
      0.04224319729908509, 
      0.07828593094117492, 
      0.05039207825404906, 
      0.03874048331571925, 
      0.10884711274260303, 
      0.12411928413274159, 
      0.1411783309760192, 
      0.1181617410129404, 
      0.16572812155942318, 
      0.03860101838954962, 
      0.1555357627012414, 
      0.07397213764085168, 
      0.13540030334735995, 
      0.18625331936519318, 
      0.1588987822745368, 
      0.08243629030235794, 
      0.12870236180447492, 
      0.0942732046484466, 
      0.07442879539979863, 
      0.07463856988152943, 
      0.10952836965813627, 
      0.16183720853888595, 
      0.05822145198828521, 
      0.13163667012769034, 
      0.014075339303660847, 
      0.11974618968077531, 
      0.03350964722275689, 
      0.15262826778562763, 
      0.1890708535109087, 
      0.16731708066806084, 
      0.13231511763602094, 
      0.024621810193071757, 
      0.12258210264574955, 
      0.09064195441775234, 
      0.0698637149216718, 
      0.06551566974554081, 
      0.13442820875957787, 
      0.05173210653359398, 
      0.047718539697416955, 
      0.07038176889699235, 
      0.18187791725660293, 
      0.1335144747660046, 
      0.18588328219132394, 
      0.13921085123068888, 
      0.11724497776092474, 
      0.10385532075613235, 
      0.1021295922754375, 
      0.17057229938772733, 
      0.13507175830326915, 
      0.020899570615949135, 
      0.12805409493831624, 
      0.01944900131876619, 
      0.16471801124208024, 
      0.3891562518086321, 
      0.05588581471015239, 
      0.1480841148207423, 
      0.11900036626050398, 
      0.011656732523456555, 
      0.11026736630055835, 
      0.18222025396246863, 
      0.11686823674674007, 
      0.041285352594257134, 
      0.01575657534759655, 
      0.17716008670243039, 
      0.10271043196501158, 
      0.11975992429807424, 
      0.18127835688809488, 
      0.15486432703084568, 
      0.19096839708128127, 
      0.33473432372634504, 
      0.1346462719776272, 
      0.5653099636424236, 
      0.020156808590465553, 
      0.1217983491218792, 
      0.10247816152903146, 
      0.18587289497057427, 
      0.11466287049255172, 
      0.10288844270869578, 
      0.09017429086436188, 
      0.1377452828482211, 
      0.15560363515181583, 
      0.1678237252918519, 
      0.07760698788231382, 
      0.15861928677481874, 
      0.05037810619798109, 
      0.05140789723532266, 
      0.16209210702762336, 
      0.17656320539660225, 
      0.1664570973012948, 
      0.18468035977679198, 
      0.03031267669879523, 
      0.06604434626767346, 
      0.2398509278366699, 
      0.1658653096583231, 
      0.1590498379772274, 
      0.21558894680737717, 
      0.1103779538059303, 
      0.09546198393973321, 
      0.08229368761008181, 
      0.08691095612435108, 
      0.050924425780008886, 
      0.12525899095259704, 
      0.05571390337348742, 
      0.01875541400997666, 
      0.32935390437185424, 
      0.044966887327214454, 
      0.19466696642546027, 
      0.15743975042301758, 
      0.08911036563343028, 
      0.28483407491167256, 
      0.14542048153409215, 
      0.07388320967792887, 
      0.15301423552283286, 
      0.10763512308379428, 
      0.16524648133849917, 
      0.18465605198170873, 
      0.12904120088375698, 
      0.09003760907128402, 
      0.12191306037636324, 
      0.04364350347557345, 
      0.15570925727405097, 
      0.11734036902596977, 
      0.16956307880256563, 
      0.16592729292840913, 
      0.019566517507146598, 
      0.17057723092244662, 
      0.17104908010234954, 
      0.06187341354040279, 
      0.06979662863152006, 
      0.05646117978088176, 
      0.12426970296958183, 
      0.13929615916849716, 
      0.2498224614824801, 
      0.13288503544922697, 
      0.07995591237173057, 
      0.13462279114372533, 
      0.1234964786596059, 
      0.15405448401027302, 
      0.01555523768465968, 
      0.14888252633225665, 
      0.16970378845309061, 
      0.13883591103343582, 
      0.12198040517031665, 
      0.1344675128472995, 
      0.1488047962565227, 
      0.13540299618483598, 
      0.10918249288218285, 
      0.15590009229247748, 
      0.06683655904422126, 
      0.1675074104726807, 
      0.027370697921612223, 
      0.3040242619476351, 
      0.07859675024138803, 
      0.12449539397685488, 
      0.10015892614185942, 
      0.0894895633088011, 
      0.18744657412844046, 
      0.13574470959815121, 
      0.17387745007312147, 
      0.1182159250972559, 
      0.2065896283906587, 
      0.0980405519914757, 
      0.014292723207502404, 
      0.10177877050031146, 
      0.145749759529631, 
      0.023936298097718495, 
      0.14959588297320928, 
      0.04635674594996216, 
      0.09124108425231404, 
      0.09854223845790268, 
      0.15845287248108042, 
      0.09444263711256289, 
      0.022413333774184665, 
      0.034373777780340876, 
      0.1318143954488262, 
      0.14841688846391182, 
      0.16649143134547026, 
      0.07751445948231482, 
      0.05158450347738845, 
      0.1477206457035743, 
      0.05067283556472872, 
      0.17218887835800142, 
      0.08836691480734483, 
      0.012808038122817158, 
      0.14531582388341785, 
      0.10523365680682868, 
      0.1584739346864865, 
      0.04514534796496322, 
      0.15671974958112833, 
      0.11260765514933026, 
      0.13016306733673266, 
      0.03718282219757104, 
      0.11341704465221698, 
      0.03745782970851961, 
      0.18696299911688513, 
      0.06135938417341156, 
      0.12973784759958934, 
      0.05466506018453781, 
      0.10176648913117135, 
      0.1061877377935886, 
      0.1285899413138028, 
      0.03469085821697694, 
      0.25965963788349933, 
      0.1691494901268434, 
      0.06654322782952811, 
      0.19821710257785125, 
      0.05429831680378788, 
      0.1950997667046599, 
      0.016657126388654405, 
      0.14036554968943532, 
      0.041156661397568566, 
      0.11504579719607837, 
      0.13996506193810873, 
      0.1413242242250569, 
      0.1588335995839525, 
      0.10566339314656681, 
      0.14335880022492964, 
      0.1457956743851792, 
      0.35069437306093665, 
      0.03731643572795068, 
      0.1626142451521058, 
      0.09064253905793379, 
      0.05271594151852024, 
      0.008593644502265843, 
      0.16469427786424437, 
      0.05479707394387796, 
      0.1163581410575701, 
      0.10493282331922164, 
      0.13495656214006865, 
      0.19330071038748234, 
      0.06332526722969369, 
      0.1273742518956954, 
      0.10899757132693193, 
      0.16483028802599312, 
      0.05405567160648388, 
      0.2556529994001143, 
      0.11141937001701765, 
      0.17583695443139188, 
      0.13198427579449465, 
      0.0994544526625125, 
      0.17552292122318688, 
      0.06723407479328265, 
      0.24053496608285416, 
      0.04134320335666551, 
      0.031074983273556255, 
      0.09529082461993542, 
      0.08163390871105326, 
      0.09623022054614178, 
      0.2586364528778009, 
      0.14198325707611997, 
      0.009761082397340614, 
      0.08828284340307818, 
      0.16117749780451993, 
      0.18253325271174287, 
      0.15112793765362956, 
      0.5259336045436944, 
      0.1472247333812419, 
      0.15028580921101775, 
      0.18596574263998605, 
      0.11799852198607452, 
      0.14137848534405195, 
      0.19902404899534343, 
      0.1195559434774562, 
      0.24204023784026743, 
      0.0424327074864983, 
      0.04908211118172984, 
      0.1152131891495052, 
      0.12557158568399088, 
      0.1476940150883982, 
      0.16288942094138695, 
      0.0714016301022258, 
      0.17068177882351232, 
      0.18320860343867554, 
      0.09627718629988309, 
      0.10569490940231394, 
      0.1158710512698364, 
      0.09739712492616973, 
      0.07243202509787769, 
      0.18060437345526653, 
      0.09606425929847956, 
      0.38794036781309943, 
      0.09292131627359876, 
      0.09714687437710455, 
      0.08722078945424191, 
      0.14439779618364065, 
      0.1480661097546604, 
      0.16419006939213315, 
      0.09266423078337313, 
      0.16828869218476805, 
      0.18908639310252123, 
      0.034830751456403276, 
      0.1685480891331348, 
      0.1651003319252149, 
      0.16122625416697492, 
      0.14122669217247455, 
      0.18476847757954026, 
      0.12445088541239392, 
      0.18056483422891798, 
      0.12249237347191577, 
      0.1497265108550631, 
      0.05277742059423214, 
      0.10166577295605062, 
      0.14652588831616578, 
      0.1655170367208487, 
      0.015848574851026347, 
      0.01178782701484335, 
      0.03589924999974081, 
      0.0167226022119217, 
      0.14365799447911, 
      0.11179256684181164, 
      0.08817410700698504, 
      0.14073479282489734
    ], 
    [
      0.2865164924897524, 
      0.20530253142687624, 
      0.1588203914956274, 
      0.29030200272028417, 
      0.23618849955881838, 
      0.22197875594661698, 
      0.22381245369264346, 
      0.08674338819681265, 
      0.27827065803137013, 
      0.2245261267508533, 
      0.2416161499317903, 
      0.13037309412339615, 
      0.253290417773706, 
      0.2514571017826539, 
      0.2947869978376298, 
      0.07642664002691593, 
      0.16923666278290722, 
      0.26847854016166034, 
      0.2858541715061484, 
      0.2565461304980774, 
      0.22043931939931544, 
      0.24734713486222162, 
      0.22449565047644196, 
      0.28881757720726925, 
      0.26155353062990355, 
      0.22294582867030951, 
      0.22281859408115068, 
      0.2807698363690822, 
      0.21941738666696725, 
      0.2800693444054056, 
      0.22404063382530548, 
      0.1344630851324817, 
      0.20622249653166436, 
      0.2455523698316643, 
      0.26076714216120706, 
      0.20368891477008072, 
      0.24107504621509834, 
      0.16909358542080455, 
      0.12433728918361937, 
      0.22117186984194795, 
      0.24628329683764824, 
      0.30071580841248385, 
      0.2544457597717127, 
      0.23796024413784123, 
      0.23767198732833922, 
      0.230888786963063, 
      0.26292553570569643, 
      0.2633850100861216, 
      0.1427117352791417, 
      0.2789347381744295, 
      0.25585402119420164, 
      0.28726337426286574, 
      0.24597661111585878, 
      0.2416144569598049, 
      0.17052589468236867, 
      0.08357347166368714, 
      0.4274168890044449, 
      0.27040976840614267, 
      0.24307144732571925, 
      0.20502211827884195, 
      0.2216000569552325, 
      0.11609799075710224, 
      0.13166972923458278, 
      0.16095811707924496, 
      0.2198931508064536, 
      0.2791612681014755, 
      0.13320146183901416, 
      0.2806583188779144, 
      0.07370961725401445, 
      0.23355782126858393, 
      0.2400146479977843, 
      0.2815933650310683, 
      0.22124221184787907, 
      0.03189327972446626, 
      0.18330492338629722, 
      0.2326387759735423, 
      0.23696552285397962, 
      0.2627653281863155, 
      0.2563287644279268, 
      0.27122066445946774, 
      0.2685338426090847, 
      0.16133688235221796, 
      0.19845675183510472, 
      0.2858658971395348, 
      0.2646042691187833, 
      0.2094865353881876, 
      0.23733947198857808, 
      0.190338452581733, 
      0.2164834973887478, 
      0.20584558606617048, 
      0.26451522062027943, 
      0.1751699352957523, 
      0.2962633971677272, 
      0.2853068865874165, 
      0.2598149300709094, 
      0.15188292584863547, 
      0.27882437418449335, 
      0.18757001799557546, 
      0.23594061111898806, 
      0.2071531869645021, 
      0.08097472685912815, 
      0.23765331958362917, 
      0.2506910613936096, 
      0.11431818601678291, 
      0.1338547990270647, 
      0.20743796366565428, 
      0.2836447276706978, 
      0.28854983357129377, 
      0.223221593583939, 
      0.18282012704107833, 
      0.18025925127690676, 
      0.21337152758655972, 
      0.1371778671104488, 
      0.2727917562136555, 
      0.10976778401220726, 
      0.02618628637780397, 
      0.26394357677674196, 
      0.13457039913140864, 
      0.2525102135772933, 
      0.2329758347092319, 
      0.23531904741803672, 
      0.26949222437115666, 
      0.13962175399745425, 
      0.25920339453342833, 
      0.2322475446728723, 
      0.17772188064947966, 
      0.22791941650389458, 
      0.22666046649387284, 
      0.09881866343200846, 
      0.25505972856595854, 
      0.2319997731651654, 
      0.18065352352817934, 
      0.23819511476939592, 
      0.26086378813513467, 
      0.27999844243013117, 
      0.24141949510036548, 
      0.17236631636138364, 
      0.22509555842454385, 
      0.13561452562087975, 
      0.14730832918748019, 
      0.2629808647464473, 
      0.24282064972776946, 
      0.2619888932982561, 
      0.1327043088823601, 
      0.10556235916902948, 
      0.1526733827498785, 
      0.035103293191955834, 
      0.06172157473250675, 
      0.8855800422054528, 
      0.23532545735931767, 
      0.27236518559950773, 
      0.21072939039818575, 
      0.266174110706277, 
      0.3133383572278357, 
      0.2869018509048651, 
      0.1829917944578666, 
      0.17440460740374494, 
      0.2178221907474898, 
      0.07385361365572934, 
      0.2695935850446981, 
      0.2023227120038103, 
      0.30795909035277214, 
      0.2666584427456128, 
      0.25679104776492134, 
      0.15639586176345638, 
      0.2227943309784159, 
      0.26919700296976656, 
      0.3033050822087938, 
      0.2502907349388719, 
      0.24907281450088375, 
      0.23592834625589257, 
      0.2021170142785671, 
      0.23983610578055653, 
      0.2675506468172115, 
      0.08279415459224321, 
      0.2708694073913204, 
      0.2812836695636075, 
      0.25399655526704173, 
      0.2923120438407547, 
      0.05276319795059636, 
      0.2636051576111169, 
      0.31934590037378713, 
      0.18449667527746522, 
      0.06233600783681051, 
      0.31496398759073374, 
      0.09776269095486312, 
      0.2752101729447412, 
      0.13188739266877444, 
      0.18716565292907458, 
      0.26580902123761563, 
      0.12042162707849223, 
      0.30254978872357813, 
      0.25838687279750044, 
      0.07757829342148637, 
      0.25402602418315584, 
      0.24656842372666182, 
      0.2647977711730973, 
      0.2479987842685535, 
      0.21181625112818864, 
      0.08322206133684903, 
      0.0992101065967275, 
      0.27939816716422494, 
      0.19567839217083166, 
      0.17541906889414835, 
      0.30674211233268966, 
      0.19465032419497458, 
      0.17578495564031366, 
      0.3083250507190575, 
      0.21843375734644874, 
      0.2746561076302856, 
      0.291860400979084, 
      0.23525495455321488, 
      0.12606805048357267, 
      0.22159677756511484, 
      0.23164045680047582, 
      0.26764056938821223, 
      0.2562422471536387, 
      0.2368373380225662, 
      0.08247105637981275, 
      0.16975530267227495, 
      0.23816506412858468, 
      0.2756671174954385, 
      0.2051461500139055, 
      0.2289548349721865, 
      0.20976395546503537, 
      0.25344229179914035, 
      0.21376665299561173, 
      0.2674888602427767, 
      0.1861918594295344, 
      0.2284074099344931, 
      0.24889283500537854, 
      0.24280311117396786, 
      0.4128298575108255, 
      0.2522294202361697, 
      0.25000624920637277, 
      0.294801124140658, 
      0.24541339224214406, 
      0.12518725040173762, 
      0.27748872392574014, 
      0.23896518163039776, 
      0.24153252135805822, 
      0.32005369387390087, 
      0.16912123448011782, 
      0.04142300184645307, 
      0.08332348546927257, 
      0.22606684884132508, 
      0.06220620387344997, 
      0.04749727905089404, 
      0.09216314334409914, 
      0.2552336972277567, 
      0.09611148188470432, 
      0.16727635505797062, 
      0.2134928020202763, 
      0.2012554258782865, 
      0.05494253964428437, 
      0.23286721980254513, 
      0.4555930946325896, 
      0.29414333733912035, 
      0.170843295741251, 
      0.29008000085414315, 
      0.2660925059510458, 
      0.24732284150105868, 
      0.21949012138005827, 
      0.2237462657821476, 
      0.20611203766610148, 
      0.1121485066402635, 
      0.28149808168703716, 
      0.22169182181809005, 
      0.20125293636982425, 
      0.27590271464190674, 
      0.17999423179823346, 
      0.21096264998303452, 
      0.2599488106416793, 
      0.24774856702711862, 
      0.29476562076588714, 
      0.2970263647117109, 
      0.3093449359696077, 
      0.25890551978711246, 
      0.22973038439382978, 
      0.2579871500088363, 
      0.29611613447562707, 
      0.2488208510976335, 
      0.05139470790404706, 
      0.25309289463013407, 
      0.2582983449575165, 
      0.22423150021473165, 
      0.22580374922450566, 
      0.26629393855321304, 
      0.17713688144634823, 
      0.28236181095000445, 
      0.2454675836519785, 
      0.06697825312035328, 
      0.17591123208299383, 
      0.23657680539206508, 
      0.179367460301212, 
      0.21452940350798747, 
      0.1981263176668045, 
      0.05772060766096143, 
      0.23872025278216938, 
      0.2798037502955417, 
      0.2921841481741794, 
      0.23363602079878282, 
      0.29369966821784044, 
      0.26117913092496375, 
      0.2649499773018018, 
      0.29016551970973287, 
      0.35248349320253547, 
      0.23487247348490536, 
      0.1299212552928504, 
      0.26038399394668044, 
      0.25448296690978084, 
      0.2996491260425982, 
      0.2964091222125155, 
      0.21973912421952804, 
      0.2119735113488731, 
      0.08922582350906856, 
      0.2667221885360454, 
      0.2467628848123114, 
      0.323330363786417, 
      0.19453002157301413, 
      0.2756992134793905, 
      0.2881198279150109, 
      0.2446782535660955, 
      0.2618853800802183, 
      0.21672557036040335, 
      0.25376679841146915, 
      0.21488611204760819, 
      0.22789620421117834, 
      0.24652998782618743, 
      0.282524279295387, 
      0.28176315486940423, 
      0.2928705775349356, 
      0.21785177949677556, 
      0.2502410587052472, 
      0.27691121953327713, 
      0.2421109575478671, 
      0.03923236887544916, 
      0.022069934323663946, 
      0.24295912630202296, 
      0.15860701798507545, 
      0.2210976792015005, 
      0.30243907975509465, 
      0.2980183843030909, 
      0.2828572886876356, 
      0.26066063917403726, 
      0.25983987717635526, 
      0.30177326854413855, 
      0.1479816361468832, 
      0.18278908305532057, 
      0.15970695724566203, 
      0.13365435092168612, 
      0.3718334718783964, 
      0.22454475275098368, 
      0.13297731589861056, 
      0.2587724396430725, 
      0.19410559579237835, 
      0.26295451800739306, 
      0.1735805617319343, 
      0.04017926729954608, 
      0.19757926728034533, 
      0.24484770968871736, 
      0.26879591858961155, 
      0.2526184251132937, 
      0.2606336213876227, 
      0.2891996007420482, 
      0.26310428621327997, 
      0.29323030938710737, 
      0.23271624803826513, 
      0.2804799127857246, 
      0.30158781911296145, 
      0.26920278790529284, 
      0.1599541004122305, 
      0.2949214796076412, 
      0.26937955862121127, 
      0.2862415078349682, 
      0.19512897381159214, 
      0.1936307501297565, 
      0.16769493887673936, 
      0.2841616166795998, 
      0.40389132478890527, 
      0.2688576846627664, 
      0.32577539533994804, 
      0.24069281406819978, 
      0.22829367496781228, 
      0.21154787443419984, 
      0.29640030065121703, 
      0.2641240760710418, 
      0.24378231364249214, 
      0.24397588300222978, 
      0.28319044476344685, 
      0.15637066876308556, 
      0.20936141345969528, 
      0.2962580441190144, 
      0.3043253491210426, 
      0.17428826294093183, 
      0.18538964405652042, 
      0.24074275857244512, 
      0.2598067573263206, 
      0.23234440706180973, 
      0.2911876643193363, 
      0.23434508916793018, 
      0.2908082788405728, 
      0.2866228657032846, 
      0.22762702139157387, 
      0.25618079194469456, 
      0.269993581771864, 
      0.141073434047604, 
      0.46527221854845013, 
      0.2511357111417746, 
      0.21836590402779532, 
      0.23113174242606388, 
      0.23163231259233102, 
      0.1714210789372811, 
      0.2664830526704746, 
      0.2650895673495719, 
      0.11207386993222132, 
      0.28863596179894346, 
      0.1449661635473575, 
      0.18814507505981187, 
      0.1618555542565043, 
      0.29430393197823324, 
      0.28446227018700837, 
      0.257411645809562, 
      0.5134491780008082, 
      0.17712426509234375, 
      0.2391888838154974, 
      0.22947094660731865, 
      0.23485759736123293, 
      0.13606420547274292, 
      0.2623208077205679, 
      0.3186723775270013, 
      0.24428137961483765, 
      0.3080201054480977, 
      0.08466538698441081, 
      0.1740309961111089, 
      0.2584260146470711, 
      0.21711486809701422, 
      0.289468879017817, 
      0.26152182599569385, 
      0.2912223486337191, 
      0.28655161689569775, 
      0.1737453973939418, 
      0.29456095922083053, 
      0.25093527193241943, 
      0.3062842970337884, 
      0.25003006325011173, 
      0.11207997434052064, 
      0.17153204777963993, 
      0.2649625568388859, 
      0.05080731874313374, 
      0.2865267272858518, 
      0.6362233653694144, 
      0.213687171915582, 
      0.28346329421675387, 
      0.2578891990767396, 
      0.19738957337099924, 
      0.2122298135921576, 
      0.265461029359276, 
      0.23567673626389074, 
      0.14030353327902778, 
      0.1928698863782033, 
      0.2951598992829535, 
      0.2337482877260016, 
      0.29600435140962694, 
      0.16984766821263156, 
      0.26718394367574166, 
      0.24388826272808975, 
      0.242156845383904, 
      0.2778419826290038, 
      0.28232460203109117, 
      0.2000473402545741, 
      0.2301115959819264, 
      0.221286815552307, 
      0.2423333654822274, 
      0.18525726241141938, 
      0.17214600040603073, 
      0.2437322725948075, 
      0.08001861353281584, 
      0.16272400374704582, 
      0.21483582336239102, 
      0.3166601731184453, 
      0.3142769994692367, 
      0.26638635458825477, 
      0.2247549147490825, 
      0.19458767051944248, 
      0.21693859901210188, 
      0.22636564339597437, 
      0.2937091223464719, 
      0.18643470866019882, 
      0.2818513038133539, 
      0.18058542289307067, 
      0.22636979420786837, 
      0.2885809960557047, 
      0.2554315377421476, 
      0.2720000294741674, 
      0.2782116587374044, 
      0.24759606068192164, 
      0.12589309602693605, 
      0.2951547232432622, 
      0.19674094660946578, 
      0.1254449956893534, 
      0.23694739381199675, 
      0.2927299422572644, 
      0.11220067217285366, 
      0.23221332171135353, 
      0.22690334300613352, 
      0.16767063227786438, 
      0.21131614352082828, 
      0.21800895079016613, 
      0.27614996129709896, 
      0.2952140657808868, 
      0.28669815895675643, 
      0.25378197504658445, 
      0.14085864380731983, 
      0.07395898728475145, 
      0.3025462056088896, 
      0.30370115425238814, 
      0.21331208406094054, 
      0.21881135497774823, 
      0.11057361548848128, 
      0.21911968315305885, 
      0.2323096931268897, 
      0.30641554259114834, 
      0.2697269184140815, 
      0.2411233602225991, 
      0.22347539463749755, 
      0.16332948547710116, 
      0.22777772547802333, 
      0.23497969193758225, 
      0.16440415627677174, 
      0.20397639211108995, 
      0.27521947161802085, 
      0.19026787712875617, 
      0.3240073313298519, 
      0.053496135266183846, 
      0.2994720123079512, 
      0.2752989981681176, 
      0.29712132820362597, 
      0.2840631598804848, 
      0.28072485782867396, 
      0.28089083116820257, 
      0.3049694311725814, 
      0.2248702685113805, 
      0.29841277798733856, 
      0.26279406261938126, 
      0.30381660892853385, 
      0.30975297799997786, 
      0.242629738783765, 
      0.23537365351383363, 
      0.2446911395493223, 
      0.04346828098062913, 
      0.29197779456485706, 
      0.07057552237169962, 
      0.29145068121738915, 
      0.25067488164326135, 
      0.1559983393061987, 
      0.17208487538515235, 
      0.2093945358930876, 
      0.1655462854417544, 
      0.11679703700197225, 
      0.17033960228369247, 
      0.08133415854931077, 
      0.1841667305135913, 
      0.28361814534307594, 
      0.27643339067784417, 
      0.1906887638483426, 
      0.1390904242569595, 
      0.2322052388091766, 
      0.24700151238922327, 
      0.25316664828198704, 
      0.2580365661409059, 
      0.28421890316699494, 
      0.09655477545052872, 
      0.26063660228619406, 
      0.24294526555529877, 
      0.263467665625348, 
      0.2501913813889938, 
      0.2721961639286787, 
      0.1234258067632896, 
      0.27807932611854, 
      0.250113061849063, 
      0.20816114025566634, 
      0.2531094638588619, 
      0.31461910442087065, 
      0.21241637145220435, 
      0.3229040429539762, 
      0.29347861841265116, 
      0.23426830399129486, 
      0.08761464950154954, 
      0.24902439143529043, 
      0.24727396770468482, 
      0.24212071195221388, 
      0.2546955900393685, 
      0.30134131201651126, 
      0.2344321835726527, 
      0.2803319544034202, 
      0.29366355581528, 
      0.2435850397230785, 
      0.21441076743840126, 
      0.22741466559903464, 
      0.2373376926659146, 
      0.32343177459246525, 
      0.3102123773052335, 
      0.2064842738263569, 
      0.13821681698812166, 
      0.30438808986046806, 
      0.22697813886266963, 
      0.45952597711631027, 
      0.19694118214969158, 
      0.22800131081068, 
      0.15861129082693506, 
      0.2449757618670476, 
      0.2461474035013212, 
      0.09366569451190655, 
      0.2359415531446954, 
      0.24908073718431972, 
      0.23713524368725308, 
      0.2980059699073209, 
      0.2549462297416256, 
      0.063726746702024, 
      0.23869388945404718, 
      0.08389925627437807, 
      0.1598585778291229, 
      0.2899325478201781, 
      0.24962195667562465, 
      0.1209340679896316, 
      0.21957424079467214, 
      0.19469481820314238, 
      0.2106129092298689, 
      0.27601256256014045, 
      0.29952188027515375, 
      0.1196888025998132, 
      0.16378038875572076, 
      0.2699604922963205, 
      0.21659362974410723, 
      0.21665370040519116, 
      0.26218393928520456, 
      0.2908747747075935, 
      0.271374864418008, 
      0.18868424910567716, 
      0.2444286399634924, 
      0.2579245714306688, 
      0.27108686253951303, 
      0.05993890604991346, 
      0.27485977335780176, 
      0.26407041122747305, 
      0.26655393224278345, 
      0.18635443385564693, 
      0.05533507235980581, 
      0.2369568390384165, 
      0.29354476782019406, 
      0.2976123171936876, 
      0.20277748268641457, 
      0.22210756371890264, 
      0.27273536667394316, 
      0.2334734480252747, 
      0.28081803682189577, 
      0.251925221078755, 
      0.2694139810410852, 
      0.20174373639097828, 
      0.08501304326509797, 
      0.18465708680620405, 
      0.0782733521037462, 
      0.22454594774812903, 
      0.02244515420926557, 
      0.041694660992145915, 
      0.17366279870367818, 
      0.17576940190743018, 
      0.12478923202873445, 
      0.2120066392918328, 
      0.17132010188675137, 
      0.2700527060347316, 
      0.24648577503989308, 
      0.3191202613709326, 
      0.10424293290578188, 
      0.1323076662763959, 
      0.28824993047078074, 
      0.31970897306366625, 
      0.17678395899341953, 
      0.1648617280651923, 
      0.28194041705358097, 
      0.02699002094035256, 
      0.20746795407978547, 
      0.24318203411071623, 
      0.11055836007264373, 
      0.2791912325199584, 
      0.1655370125581655, 
      0.24991441176343723, 
      0.29053604971428176, 
      0.29035852937006223, 
      0.27051710506905324, 
      0.2481714197593079, 
      0.2206235962788897, 
      0.20250503814923723, 
      0.7554126549918693, 
      0.12386771103585696, 
      0.02667842378525303, 
      0.30623576020633697, 
      0.28709364993217484, 
      0.2468510410151921, 
      0.26582106419055435, 
      0.310041784529506, 
      0.23882150477903402, 
      0.271236760112214, 
      0.20437224333656262, 
      0.21978771272228118, 
      0.3146509693865705, 
      0.2961293772748728, 
      0.30985576680101357, 
      0.266814391466747, 
      0.09003522337472504, 
      0.3198192758652652, 
      0.13372015577271956, 
      0.2677904389937203, 
      0.14645506312512918, 
      0.301321748409399, 
      0.15529743652971373, 
      0.21508138319765993, 
      0.2559976845640231, 
      0.26525168493922463, 
      0.2323627238422241, 
      0.27465326839333265, 
      0.12437723093305034, 
      0.29878897107568625, 
      0.2672223431193054, 
      0.16036835598554974, 
      0.07451142127037769, 
      0.27417353408485523, 
      0.30361436331794256, 
      0.16002132580077008, 
      0.2529749659069855, 
      0.28871849489617457, 
      0.10284669993766038, 
      0.22239369486723595, 
      0.034931291581794456, 
      0.2443018723945998, 
      0.26308329020492577, 
      0.21562973464209295, 
      0.2670969017134703, 
      0.30190337824341634, 
      0.30075170015403413, 
      0.2308006998546184, 
      0.3041376493244841, 
      0.26603289346013453, 
      0.20396816356296488, 
      0.23277675826088973, 
      0.27493496727432337, 
      0.31716601368544034, 
      0.26364629292335434, 
      0.2028031463494407, 
      0.2452828217966054, 
      0.2624363906168736, 
      0.2323907923759279, 
      0.1380327269585072, 
      0.20133860125164474, 
      0.2761353693058984, 
      0.2107508512535899, 
      0.25630494815695565, 
      0.1719208874870471, 
      0.2511277835952791, 
      0.23361806574942431, 
      0.23584951756391484, 
      0.23706165279197539, 
      0.1822365961639879, 
      0.24198493113550557, 
      0.23590372962835535, 
      0.21173917404924378, 
      0.30516147874399, 
      0.2896600515057717, 
      0.27186904020851843, 
      0.25157087077073914, 
      0.16870747039820666, 
      0.2436419639486613, 
      0.3121756272655086, 
      0.08053204260317343, 
      0.26385769928561087, 
      0.23266199181848793, 
      0.29357030988792143, 
      0.26449962073275163, 
      0.17117493115335067, 
      0.22006110921116828, 
      0.25409604167361916, 
      0.2163688394146414, 
      0.2426006971843902, 
      0.24255079665650545, 
      0.24075995271938094, 
      0.1415029883566861, 
      0.23624085043978135, 
      0.25931471066088385, 
      0.22021034727519515, 
      0.1278565898222756, 
      0.09455942171749364, 
      0.1850824669230401, 
      0.2961226342955156, 
      0.23367983434897036, 
      0.2923054371333317, 
      0.30127787535049205, 
      0.2549699494122894, 
      0.2845264848816347, 
      0.19900689121769274, 
      0.165183220595924, 
      0.1464326870654267, 
      0.28454373276812717, 
      0.1073734050696172, 
      0.23709102878418056, 
      0.23690561912944663, 
      0.1511659185730316, 
      0.27446769146400757, 
      0.31505661446924854, 
      0.2204043100131125, 
      0.23797245436357595, 
      0.200090579773256, 
      0.2758480858717608, 
      0.261811206031325, 
      0.24210976128765088, 
      0.12390293918652613, 
      0.2773023656146718, 
      0.26837364451665063, 
      0.08215937612962432, 
      0.30159729317898115, 
      0.18622520761775013, 
      0.46873706891192896, 
      0.2940424172904463, 
      0.2637474664600254, 
      0.2451773185634025, 
      0.23537725038757162, 
      0.26369206497894565, 
      0.2941972772088033, 
      0.06289572370818686, 
      0.18284582402534616, 
      0.04479675529698741, 
      0.23486258842056618, 
      0.2084227874406752, 
      0.2976741065476222, 
      0.2909876452045176, 
      0.1740778214870277, 
      0.23010560101767397, 
      0.19044595330864758, 
      0.24637573071129334, 
      0.16735680201684303, 
      0.24200163122408158, 
      0.30395459902311517, 
      0.2867580677833417, 
      0.22576684793293986, 
      0.2816660696085476, 
      0.16067922755905356, 
      0.24716184915825085, 
      0.26868005659988764, 
      0.2894368932519141, 
      0.27034880459361743, 
      0.3182650409671472, 
      0.32707215311103205, 
      0.20335580151985314, 
      0.2694791391902768, 
      0.25432360691212164, 
      0.23587697168845323, 
      0.23414505462024124, 
      0.3020961355668301, 
      0.22852087074471775, 
      0.2134123344079583, 
      0.29491768054046047, 
      0.1770548261671996, 
      0.2702023805309157, 
      0.2145707208110727, 
      0.24785446900988026, 
      0.22944847001828003, 
      0.31571286364571083, 
      0.25307766640240525, 
      0.295350797320512, 
      0.27871416599035703, 
      0.30953853638497536, 
      0.21939743494883587, 
      0.2321060220550742, 
      0.14554399620883438, 
      0.29889737204629646, 
      0.2756048824922236, 
      0.15607721308317737, 
      0.21545926480971808, 
      0.26369040067664967, 
      0.22478873496991547, 
      0.2948284439959548, 
      0.199997018422225, 
      0.2507226179427344, 
      0.22257401249584122, 
      0.23230280610868698, 
      0.17057508319374454, 
      0.16540346222654273, 
      0.29744291738440715, 
      0.27914418349263115, 
      0.2530385277315838, 
      0.20684419202586515, 
      0.1814575269416893, 
      0.2127440846825275, 
      0.26811718500794196, 
      0.15130174520993053, 
      0.19512919998360728, 
      0.2807999283499636, 
      0.26131618415414504, 
      0.3007364789638773, 
      0.1981732932181757, 
      0.27894189965193733, 
      0.2857376966911962, 
      0.2887101525319471, 
      0.23129168588810947, 
      0.15187515887784692, 
      0.24796016000605495, 
      0.26517654873547347, 
      0.27396826753186015, 
      0.15310735642529794, 
      0.18436667856302766, 
      0.3009400986790881, 
      0.20237039111547564, 
      0.2703613732236823, 
      0.2435684922170869, 
      0.21571671104493007, 
      0.21732626772452238, 
      0.2826582102053536, 
      0.2664581957125359, 
      0.22736937700508167, 
      0.09904107630678644, 
      0.18933296531244628, 
      0.18178821854889254, 
      0.24295956150734102, 
      0.2087591132221753, 
      0.3139009018806833, 
      0.20330241482645392, 
      0.173039973243123, 
      0.2041875906003244, 
      0.1834146565787622, 
      0.2697406359917352, 
      0.30373865653561627, 
      0.2379764053378326, 
      0.26823916985541796, 
      0.2677203321948749, 
      0.2786189885363993, 
      0.19875961823236243, 
      0.19273815865227809, 
      0.2758735625284464, 
      0.08241942915096122, 
      0.27299192589692045, 
      0.3088457071006899, 
      0.3058869467177085, 
      0.22202896816271192, 
      0.2677019410272382, 
      0.20039656918019103, 
      0.2741926539737172, 
      0.47560984125461825, 
      0.19973739880875874, 
      0.3099112770875442, 
      0.31502256440507836, 
      0.28673342674988456, 
      0.2824016122200154, 
      0.2722047812568253, 
      0.28679954946278297, 
      0.29937789375517576, 
      0.310098464622853, 
      0.3007650976647294, 
      0.26910159208091977, 
      0.292177131560893, 
      0.1545929595796048, 
      0.2805159933012138, 
      0.2878720620696917, 
      0.29291553858569624, 
      0.7925156135960392, 
      0.25326478587960993, 
      0.25544403988716025, 
      0.23830902774641952, 
      0.19329056636432482, 
      0.21323659200591485, 
      0.30430166770230965, 
      0.25370745516517995, 
      0.2609469116851703, 
      0.27528847747398133, 
      0.2803284727669711, 
      0.07216807555406055, 
      0.28056523846449244, 
      0.2526403587192891, 
      0.3046901782466276, 
      0.32716746846313993, 
      0.3073795066904524, 
      0.2567914943603259, 
      0.23775778273060835, 
      0.23738246425242693, 
      0.13247000272239332, 
      0.2618708845557567, 
      0.28559816539711136, 
      0.19940834227706586, 
      0.23063317368289435, 
      0.024680613666806284, 
      0.31228808710148276, 
      0.20689868514565696, 
      0.24380985092670107, 
      0.18975417522937738, 
      0.2873660583950916, 
      0.28853944089169764, 
      0.2602600585652472, 
      0.3011743966316998, 
      0.2866241125385183, 
      0.2252997535449806, 
      0.25052627206933786, 
      0.24789386176177067, 
      0.30678867022061745, 
      0.2789594565563291, 
      0.28029386705082415, 
      0.2616039904113208, 
      0.22145599180986023, 
      0.2526927906731653, 
      0.2761884790729774, 
      0.28542410868378265, 
      0.23503838982712988, 
      0.23392531357642565, 
      0.27955090247507797, 
      0.22639834986987925, 
      0.30807213925491644, 
      0.23171920281769873, 
      0.2802704191498289, 
      0.2962754014596931, 
      0.26366452706875976, 
      0.21625510166139822, 
      0.29182815171049087, 
      0.0957538591265588, 
      0.10618568020645663, 
      0.2887318215902809, 
      0.3168528592280263, 
      0.288749691803146, 
      0.27156401981609923, 
      0.19939780336131113, 
      0.07231725212087997, 
      0.24618124692341312, 
      0.21679318489613209, 
      0.17152396399018807, 
      0.21051363107940008, 
      0.20513523382572982, 
      0.31317337383089155, 
      0.13306971152149794, 
      0.1281708389620335, 
      0.2736127588116133, 
      0.2933568550149715, 
      0.2018411816570258, 
      0.26407506789603125, 
      0.3012824097697161, 
      0.32602471738374245, 
      0.2901683843147223, 
      0.3127099674822735, 
      0.23863797521997251, 
      0.22390663876001568, 
      0.19267234503868166, 
      0.28136076608386207, 
      0.1908863535543017, 
      0.24073354061565372, 
      0.25719967672595007, 
      0.27883244709694177, 
      0.287012474774172, 
      0.26240908023764226, 
      0.2839604335392866, 
      0.19903154637486806, 
      0.1091167030166874, 
      0.2927086164694227, 
      0.20785846054221563, 
      0.3105856492784982, 
      0.2022943488781489, 
      0.19105444015526368, 
      0.2419777938627343, 
      0.1311271471254757, 
      0.2707616172171582, 
      0.1894321497045558, 
      0.2724306197609226, 
      0.25606447161212553, 
      0.2554773873509023, 
      0.24125716283430654, 
      0.22741551994864087, 
      0.24998556100042763, 
      0.3016076946272671, 
      0.2985598573329098, 
      0.14747316039236089, 
      0.23910674992750927, 
      0.2828645775747809, 
      0.295173886410396, 
      0.2089315801677988, 
      0.26414336803135574, 
      0.19889091439052706, 
      0.20952837760732937, 
      0.2197423052577464, 
      0.2598399744904452, 
      0.21442916087787062, 
      0.09212570878595096, 
      0.23366991714842897, 
      0.14186233878004303, 
      0.2429997482071005, 
      0.35534950714243496, 
      0.2796340232391907, 
      0.19571305927341553, 
      0.028211934891022982, 
      0.2667570849907805, 
      0.29558537168513815, 
      0.2938022915005262, 
      0.18708742039939277, 
      0.30572563355429755, 
      0.2827027231215458, 
      0.21762963818517694, 
      0.07480496342754488, 
      0.11810589969733185, 
      0.3869521798863819, 
      0.2727270933010355, 
      0.21623538324828073, 
      0.31780862474478666, 
      0.2244114718531667, 
      0.28677376399675536, 
      0.05877603928541981, 
      0.2734498832510695, 
      0.28583468380425886, 
      0.11936320899142207, 
      0.22373444003654108, 
      0.30364836043386806, 
      0.14879065234281197, 
      0.13407072195606523, 
      0.22018329102369055, 
      0.20871026419007568, 
      0.2965614229208245, 
      0.2889839225405247, 
      0.12098223735131663, 
      0.20073377486560318, 
      0.26046104754063515, 
      0.26248971964945284, 
      0.26986077179486007, 
      0.18067600312666823, 
      0.23564856709839466, 
      0.21043539910578948, 
      0.2766292629852886, 
      0.6181271147214609, 
      0.23695944859304433, 
      0.27748335972437316, 
      0.3255192083644774, 
      0.20942690086231533, 
      0.07117792542916893, 
      0.21780637326866967, 
      0.3157575369832456, 
      0.29666307366386296, 
      0.20996900407203062, 
      0.23110220236027124, 
      0.2827608165323005, 
      0.46218380011720145, 
      0.09927444003004648, 
      0.3126792446522416, 
      0.289748071097254, 
      0.27019333017885616, 
      0.15601798163918332, 
      0.28600546859150666, 
      0.2306655336066474, 
      0.29791746636800365, 
      0.22046060177866109, 
      0.14430693485717766, 
      0.16827245399959995, 
      0.2672003127312952, 
      0.2727126166374978, 
      0.27096011524159885, 
      0.14525585561722518, 
      0.07734422732102228, 
      0.12448706357021157, 
      0.2531261839793566, 
      0.2741763429528013, 
      0.10907930910993506, 
      0.22685873358850775, 
      0.18409379599093414, 
      0.28679572882880994, 
      0.10986073182038349, 
      0.2173440975294353, 
      0.25171705109867115, 
      0.18946496767377, 
      0.21116730064287348, 
      0.16145441933811688, 
      0.09158774599820459, 
      0.039706619800370754, 
      0.3554130408387694, 
      0.2941732318711885, 
      0.2782535775249171, 
      0.24267142469681124, 
      0.25608109772893023, 
      0.18132464572344528, 
      0.12985699092657263, 
      0.22573239186548677, 
      0.20201963456465136, 
      0.30162591958580687, 
      0.2827218786547263, 
      0.23557191830803453, 
      0.06268188341918285, 
      0.26437805732843617, 
      0.2690351975026528, 
      0.21669689698541095, 
      0.1960225749015989, 
      0.2558148489198899, 
      0.2458601637853575, 
      0.326134224950821, 
      0.2703980083298652, 
      0.22832271275076774, 
      0.2224536328428742, 
      0.28194778156040184, 
      0.24725209459390116, 
      0.30546926228987453, 
      0.045056767687362075, 
      0.30151012536540994, 
      0.24946105825185222, 
      0.30683301711259336, 
      0.19340236254415358, 
      0.312433860597858, 
      0.2964823797575119, 
      0.6044693656325562, 
      0.307818725102636, 
      0.31670195115969113, 
      0.20610512583335608, 
      0.2661255469224555, 
      0.15070034533169696, 
      0.27750104300577466, 
      0.26868014253717626, 
      0.24107260041037273, 
      0.2727766551097292, 
      0.24087985505814902, 
      0.30529582318141213, 
      0.31859707924042646, 
      0.20388084885385513, 
      0.26916061676724096, 
      0.2035026383427441, 
      0.2752649350810831, 
      0.15664954109502668, 
      0.16151340662467753, 
      0.3715510837086967, 
      0.23435461736766058, 
      0.19487217948643742, 
      0.277454885238858, 
      0.13517911421074597, 
      0.3136295258598445, 
      0.2561518398022659, 
      0.29201208399519757, 
      0.2945517928013298, 
      0.14398719975180235, 
      0.22612513710355656, 
      0.22605160314667302, 
      0.3162248124835998, 
      0.028812280066065604, 
      0.29254235662272304, 
      0.10918238219905567, 
      0.22564829917165588, 
      0.30858862357500755, 
      0.07124617545619556, 
      0.2546234022275205, 
      0.30901854656832783, 
      0.1835106812349782, 
      0.27833747715868773, 
      0.2561095739875257, 
      0.2715786926264042, 
      0.0573466077353589, 
      0.2822030290529756, 
      0.2819956771502564, 
      0.21278313684886707, 
      0.21927317374606473, 
      0.32299621442273674, 
      0.3048968537596871, 
      0.2682481915668199, 
      0.2209834974656998, 
      0.2832002397959089, 
      0.2923219352709492, 
      0.29385257652388264, 
      0.19207474796796478, 
      0.29265854542112485, 
      0.29527797380761817, 
      0.25316108434582435, 
      0.21612710193023374, 
      0.2691022857679758, 
      0.22314836543351924, 
      0.18969800872739195, 
      0.11416668660204399, 
      0.1388751799236681, 
      0.2483016859859011, 
      0.1953411926932734, 
      0.29528261249500753, 
      0.3027281455471076, 
      0.27173238857262916, 
      0.29671577779881114, 
      0.1985354864730098, 
      0.20874923233204185, 
      0.2716497592466782, 
      0.26640168417902055, 
      0.10002709035374482, 
      0.1893318075139482, 
      0.2815236968153546, 
      0.09977356361816725, 
      0.2626317964163382, 
      0.24905971795027076, 
      0.22291261256010508, 
      0.32104404170601225, 
      0.21000827995520394, 
      0.3012425396201633, 
      0.16290687119487268, 
      0.26757634346578263, 
      0.30287583583071076, 
      0.25679075492153136, 
      0.2992542104822419, 
      0.11542584279743179, 
      0.06625255937153199, 
      0.23130018871678618, 
      0.17460728532709452, 
      0.31122823228369245, 
      0.2900726126406337, 
      0.30626602138604, 
      0.2431494559051933, 
      0.2294989746657062, 
      0.25352189301226435, 
      0.17627202708689307, 
      0.1721459741507329, 
      0.2703817608750602, 
      0.3000466286571345, 
      0.3028503835591576, 
      0.08935201782627807, 
      0.2883920016823042, 
      0.2859002090150082, 
      0.2385361597220419, 
      0.15033221270175967, 
      0.26732493038125466, 
      0.24752122650902247, 
      0.30605673838871633, 
      0.143196484625689, 
      0.22067635345796516, 
      0.26012060961873196, 
      0.2570840486781407, 
      0.25947535042404113, 
      0.18421221954876793, 
      0.06370027383283532, 
      0.309465157364163, 
      0.4608023061259383, 
      0.1302132919506838, 
      0.169932443660008, 
      0.22363611374560832, 
      0.26643578231286463, 
      0.29012459942144003, 
      0.020315130885805416, 
      0.16954790702395908, 
      0.2750736813896276, 
      0.41946663747987306, 
      0.2354422521220206, 
      0.2886849032854097, 
      0.26554376656129836, 
      0.2640527036335129, 
      0.21485254851832591, 
      0.2634041106429158, 
      0.1900519430583281, 
      0.311068483310446, 
      0.17385158120447453, 
      0.29081135445339784, 
      0.30261607972587234, 
      0.2266843309255772, 
      0.14180147200406598, 
      0.24983109467612635, 
      0.1794528772986041, 
      0.06868290849590822, 
      0.22722656860227317, 
      0.27451299584802263, 
      0.2874651435957308, 
      0.145732927874346, 
      0.25557633258296303, 
      0.1695296625317622, 
      0.2582617109006645, 
      0.2893596048722963, 
      0.20574009187488007, 
      0.27277957829328847, 
      0.310531965764976, 
      0.20619953358740828, 
      0.06148712341048042, 
      0.2845104068604991, 
      0.20400965849502592, 
      0.18948828494131909, 
      0.12492589415102284, 
      0.2995201636210761, 
      0.2169251182493415, 
      0.3953602722657604, 
      0.39424194262525847, 
      0.04858650206560271, 
      0.22655505399137033, 
      0.26797287159477506, 
      0.28261967453876824, 
      0.29159144178466156, 
      0.23021944346774942, 
      0.31070356926534276, 
      0.2847393720645233, 
      0.21319747998546812, 
      0.28822591545137655, 
      0.31059402364846916, 
      0.13717606129541807, 
      0.18332287024800814, 
      0.2610429832512016, 
      0.26259338871246785, 
      0.23856055194169584, 
      0.18934443277954874, 
      0.2899157302688235, 
      0.16114084075996682, 
      0.2443136993141154, 
      0.235839843897367, 
      0.21726800131045884, 
      0.1764003336001251, 
      0.2914696152841406, 
      0.24805394790931168, 
      0.30043836617481606, 
      0.1797937113450941, 
      0.1884596035485567, 
      0.05619474792702549, 
      0.25516870863617197, 
      0.3132610429119437, 
      0.2918710216812776, 
      0.17504313697236681, 
      0.24838885399677552, 
      0.314972054926393, 
      0.19406574430046758, 
      0.23635803668198316, 
      0.26307749987347073, 
      0.1949915570282515, 
      0.29400950432404116, 
      0.2977030571698798, 
      0.25605611970774567, 
      0.2636306180550434, 
      0.24067565771676425, 
      0.2973958762654711, 
      0.31099950614589894, 
      0.1379477288634596, 
      0.19861023973636027, 
      0.27448536717856714, 
      0.2023672848441563, 
      0.2087223016870923, 
      0.09182642291401874, 
      0.2439273375824894, 
      0.1490058940740056, 
      0.18659267519743955, 
      0.05750882229260517, 
      0.2908040859956558, 
      0.30065137552558585, 
      0.1963501157918636, 
      0.13945620824614588, 
      0.24608254884169664, 
      0.2943675580317268, 
      0.2198217464584995, 
      0.244748348644429, 
      0.22493753799546043, 
      0.19437960136723736, 
      0.24697429467233525, 
      0.280649103099095, 
      0.13804655934788604, 
      0.2545027619238022, 
      0.22363978904859955, 
      0.2833937409350749, 
      0.27634896785131363, 
      0.4794221239055187, 
      0.2755840029787645, 
      0.28333816831008235, 
      0.2926047415132856, 
      0.24672912626403948, 
      0.24128391841923089, 
      0.21720685521098096, 
      0.2938659400404595, 
      0.23782621652218502, 
      0.26828623488446696, 
      0.19425683495412152, 
      0.23972108424790506, 
      0.21474657457285282, 
      0.18714329251983436, 
      0.254316213708649, 
      0.2747027350656055, 
      0.2788535973977484, 
      0.2710559181161074, 
      0.3190747340265346, 
      0.18816567399458542, 
      0.11962007515121148, 
      0.1956903425137552, 
      0.07124915637001032, 
      0.16590046051342194, 
      0.2618202809140017, 
      0.29330799288583176, 
      0.2832811190773211, 
      0.3034225251963878, 
      0.31799963148042826, 
      0.040121627192194725, 
      0.25989389376498184, 
      0.07065655086529792, 
      0.15552502422466416, 
      0.19398482985574786, 
      0.2479173409167241, 
      0.20717001174783498, 
      0.3145064603353224, 
      0.25493391529338755, 
      0.14568226275197277, 
      0.2522232309216726, 
      0.2690962436270468, 
      0.24328112059468462, 
      0.31522929377989223, 
      0.29955432972013885, 
      0.2557046557191859, 
      0.2719798781548778, 
      0.1741918947082575, 
      0.265858860268349, 
      0.19192389149346592, 
      0.1590258274170385, 
      0.20944849151036452, 
      0.056030137834464346, 
      0.23586831786879592, 
      0.2562439869285474, 
      0.2966144388201659, 
      0.32070017305139925, 
      0.2725684406993448, 
      0.25684340126663974, 
      0.3172248767995459, 
      0.31343381208365506, 
      0.3079514025068696, 
      0.27987643649100713, 
      0.25931046563464694, 
      0.3057518289538017, 
      0.1971393990094729, 
      0.1535130006099819, 
      0.21204673622287332, 
      0.30751167499165943, 
      0.2992831326186252, 
      0.32393399141320206, 
      0.2521461932883028, 
      0.3023357869850865, 
      0.26661312006675664, 
      0.3027428588003617, 
      0.21902378074294981, 
      0.10257537491125339, 
      0.3022741671448443, 
      0.27252731948729153, 
      0.1130523875576046, 
      0.23281891353068435, 
      0.2018891468961038, 
      0.30453288633742354, 
      0.14848219420255918, 
      0.2703211540555525, 
      0.28858600726490546, 
      0.26924815285520604, 
      0.2516612192695702, 
      0.14135114767628545, 
      0.08697184833247489, 
      0.08498732641931216, 
      0.16462060202538525, 
      0.16856816139587438, 
      0.2745343573731252, 
      0.16595676849434243, 
      0.2638318950313966, 
      0.2797893763766444, 
      0.12562468971641194, 
      0.3257027620230433, 
      0.19572812891984384, 
      0.12432310136940108, 
      0.19520212157480715, 
      0.31830620499623474, 
      0.26406833139175573, 
      0.3099187200393118, 
      0.19904060858679185, 
      0.29623174749801373, 
      0.22662254264871656, 
      0.16320496490384068, 
      0.3131479046923227, 
      0.22667121102498028, 
      0.029788493742610642, 
      0.26512545374324853, 
      0.23348977837070956, 
      0.2744005060892067, 
      0.27843675248641475, 
      0.2737609244891217, 
      0.24202520729206137, 
      0.11878042358128467, 
      0.1248143886690818, 
      0.21261268992288357, 
      0.22015562117554682, 
      0.28258380098827357, 
      0.2069855896347067, 
      0.20161225828867796, 
      0.029181053790360425, 
      0.3053088072514556, 
      0.24829979461966903, 
      0.2633201359215894, 
      0.31414717376282947, 
      0.3158150491405745, 
      0.0557625935677073, 
      0.1852117366671942, 
      0.3330648603055654, 
      0.23144371472990652, 
      0.2543380190327017, 
      0.26721739110359305, 
      0.2922506819746098, 
      0.2736963033063363, 
      0.3121249282807938, 
      0.18215439683695697, 
      0.23592870438674338, 
      0.235042010168283, 
      0.12433410818854976, 
      0.24813757977963583, 
      0.11640053582533141, 
      0.07164261350007715, 
      0.28971573093107506, 
      0.2938656369580853, 
      0.1875933661078114, 
      0.20724986046241634, 
      0.1940986170744911, 
      0.2439424448830514, 
      0.14778840937981436, 
      0.269457660887211, 
      0.2557460692470416, 
      0.2983619053570083, 
      0.2032962946385478, 
      0.2618426862055926, 
      0.32046537787674234, 
      0.2770469858963282, 
      0.2786063535750725, 
      0.14537085133579913, 
      0.32032819060652096, 
      0.31394968979015847, 
      0.2898906321782087, 
      0.12326574188929894, 
      0.28882435786734306, 
      0.15282280188510292, 
      0.14492104908380235, 
      0.2446697727644789, 
      0.2564952283481033, 
      0.2746059897005946, 
      0.2522706835154816, 
      0.22957505831248406, 
      0.2542260808952266, 
      0.2294249894465591, 
      0.17934830232257984, 
      0.09814249661126798, 
      0.21912853828349227, 
      0.291841145162306, 
      0.14834879832192355, 
      0.23057665242846825, 
      0.2678883698135772, 
      0.1145632154642364, 
      0.17353267036664285, 
      0.2826492190417087, 
      0.2566094258031809, 
      0.207044823890269, 
      0.27623719509958006, 
      0.2432774351225414, 
      0.2733685852476588, 
      0.22624400518701676, 
      0.2145147652003716, 
      0.17623795010662566, 
      0.29637458778593895, 
      0.24129422560749558, 
      0.2661104776775871, 
      0.11981482285917146, 
      0.23618914005416705, 
      0.2313961085781469, 
      0.30017422826701334, 
      0.2754612285274938, 
      0.2671438435167947, 
      0.21201379103400003, 
      0.20367202714040006, 
      0.2628728025738664, 
      0.22114011920267493, 
      0.251679409594118, 
      0.25243509565826294, 
      0.2712432851952651, 
      0.27152201158600286, 
      0.28487738256304745, 
      0.2764071679172518, 
      0.1694124293172061, 
      0.13345974312337874, 
      0.27513708580649565, 
      0.2826152346086232, 
      0.19384702601926554, 
      0.1796886828849746, 
      0.19690924762338913, 
      0.05098465999466311, 
      0.2167239491221123, 
      0.21355324717680574, 
      0.28016854157574517, 
      0.1594261986725381, 
      0.09588123170087612, 
      0.2925145024304365, 
      0.26322879600670723, 
      0.5670745766883836, 
      0.3032990069875181, 
      0.30517447370667594, 
      0.28770972678239115, 
      0.16123919572808354, 
      0.14955345829669642, 
      0.31401590674441193, 
      0.24333110149348755, 
      0.16496778530358192, 
      0.2847770023482021, 
      0.2590049034612625, 
      0.21279080838957884, 
      0.3094505183825527, 
      0.2478345704682705, 
      0.1822180099239135, 
      0.2606335387657495, 
      0.3106884797300753, 
      0.17540971978927158, 
      0.24310469787643482, 
      0.22942235029182725, 
      0.21797179993144639, 
      0.2950410418992723, 
      0.28949319281900515, 
      0.26100817681840466, 
      0.2900224551585244, 
      0.25963016316366727, 
      0.11667801666449203, 
      0.5849014554807701, 
      0.31625295243942997, 
      0.31013743767715324, 
      0.2242236665750709, 
      0.08833436350465894, 
      0.2321593077781752, 
      0.30108665561916415, 
      0.3168548445132674, 
      0.2818471713041694, 
      0.6246215920232384, 
      0.1385573120896498, 
      0.2989376487191439, 
      0.07437649344979062, 
      0.31255337835968333, 
      0.13563005996206517, 
      0.2252516892998517, 
      0.10018764509354859, 
      0.227553171099389, 
      0.2254920889753996, 
      0.28910553998076066, 
      0.15741703840306764, 
      0.2789606660183756, 
      0.24170173138244433, 
      0.2303744359048143, 
      0.24956746724435452, 
      0.3084815098930519, 
      0.24493656809099962, 
      0.2794467735226717, 
      0.3054054756023058, 
      0.1838283169120792, 
      0.22960059865857535, 
      0.24682331187003742, 
      0.25748566443858434, 
      0.24242152685059926, 
      0.20253006650407546, 
      0.15353579088021632, 
      0.14058382223552274, 
      0.31624566024229844, 
      0.2062792420564412, 
      0.31227266399890263, 
      0.27189417113486636, 
      0.27538542853533277, 
      0.427802933195644, 
      0.29162045399682623, 
      0.3068313492257577, 
      0.280644856085077, 
      0.20848072324839853, 
      0.23955899380948267, 
      0.25011498093524276, 
      0.09610745728716408, 
      0.05916570771065372, 
      0.11628328171954523, 
      0.2590361897648883, 
      0.24825345745065822, 
      0.28948081612588566, 
      0.21026883355539172, 
      0.28924193253743874, 
      0.3154078792131507, 
      0.22660019186407687, 
      0.24477122588467107, 
      0.27661558063133834, 
      0.29690635774903557, 
      0.17285635092000207, 
      0.2908160317987986, 
      0.2982503089349658, 
      0.19855964320520322, 
      0.24223136116404462, 
      0.14699222904187628, 
      0.24201202770297808, 
      0.4944131733848949, 
      0.1287749246842436, 
      0.1789408039911158, 
      0.12388246558400251, 
      0.3014836497923831, 
      0.23715909424325476, 
      0.2588266823990086, 
      0.26627043810109613, 
      0.24055519240363213, 
      0.1958174850847516, 
      0.2719916621181945, 
      0.2939457900283062, 
      0.20953907742052802, 
      0.2848075615932546, 
      0.2845770614554547, 
      0.27855198583431345, 
      0.2991411501116483, 
      0.17823519135654792, 
      0.1573395872297682, 
      0.30162620038563176, 
      0.15016349713001206, 
      0.30362354693957205, 
      0.26500091379635415, 
      0.14498652709465526, 
      0.246383907792055, 
      0.2668028166097147, 
      0.17580580011970273, 
      0.25660270084423487, 
      0.25497445069052715, 
      0.2825814144655821, 
      0.803328070856143, 
      0.03542458037537616, 
      0.29002234398982635, 
      0.2088337037736282, 
      0.20727698892317248, 
      0.12288005032296917, 
      0.23035453059932892, 
      0.24257240706824162, 
      0.18149880183362835, 
      0.3092094159102251, 
      0.10579338416968426, 
      0.14771642268159613, 
      0.26812021581104306, 
      0.3104165218932402, 
      0.24535194864937274, 
      0.26195678694462815, 
      0.26965633274499534, 
      0.18380775461889023, 
      0.23985233093285094, 
      0.29749846561671917, 
      0.16200813130108307, 
      0.2249915117699407, 
      0.16403190260412984, 
      0.3018668859042727, 
      0.3135386497574093, 
      0.30154070064717997, 
      0.08837310624135854, 
      0.19405579483119065, 
      0.20902211417675642, 
      0.19699491140156944, 
      0.17518862809694613, 
      0.23605858682824646, 
      0.26043701106175393, 
      0.1897388124566106, 
      0.1798237158790379, 
      0.30669219451817403, 
      0.11898840812665537, 
      0.31570310630856724, 
      0.19375400487037053, 
      0.3030584017478685, 
      0.27554060264384456, 
      0.2712876890521867, 
      0.2855796624791491, 
      0.2800854363541483, 
      0.2519680530853669, 
      0.24083766058572842, 
      0.2974651695727517, 
      0.31837381041541063, 
      0.2292992508259447, 
      0.2305469271663161, 
      0.2658173184323289, 
      0.35283212861852226, 
      0.3165005402247603, 
      0.04660296613600662, 
      0.27942648794690206, 
      0.25169417220711837, 
      0.19266132903332542, 
      0.32754376873309193, 
      0.1663418222433978, 
      0.3060953818509582, 
      0.24380983694285752, 
      0.28406709036227107, 
      0.1655251054642754, 
      0.24595247428286043, 
      0.19892249183393682, 
      0.25117721293611833, 
      0.28936070640077455, 
      0.2976782759950401, 
      0.0490907301749482, 
      0.13990030665831435, 
      0.258358160851202, 
      0.2733913969313606, 
      0.183135248983308, 
      0.26679259081908213, 
      0.10406147833781658, 
      0.25409902366861664, 
      0.30025865080156805, 
      0.31697075080919296, 
      0.12650142088199626, 
      0.27853108300515733, 
      0.21630912548980533, 
      0.2995734241660857, 
      0.2313457209177687, 
      0.30427249439677456, 
      0.21482808778301876, 
      0.2324254069191036, 
      0.23476437403970246, 
      0.4940140943343402, 
      0.180518204760509, 
      0.18820210139011345, 
      0.24722533574150635, 
      0.10616771336636752, 
      0.1826666724301224, 
      0.24794224701683878, 
      0.08899859324676414, 
      0.24737669701541212, 
      0.288337420238599, 
      0.28286018000357727, 
      0.3242608846977913, 
      0.27256839232696023, 
      0.261910304194476, 
      0.08493534425825311, 
      0.27628783878540775, 
      0.36761858510335454, 
      0.32818722196596306, 
      0.1872389022972492, 
      0.13023443004351062, 
      0.22279684719741738, 
      0.29763459581338464, 
      0.2720634739636859, 
      0.06706317286330708, 
      0.13541483137831298, 
      0.289356169505794, 
      0.3156567746782258, 
      0.2759550704034559, 
      0.1870851125322515, 
      0.29325247202919547, 
      0.27919358433026525, 
      0.13471313887657285, 
      0.31371560844843616, 
      0.29046479747820886, 
      0.30174022834593933, 
      0.29134790491645873, 
      0.12177268782397975, 
      0.2615237769762494, 
      0.2920724381549975, 
      0.31602817269901007, 
      0.21920888433041846, 
      0.2919164345472998, 
      0.07477979963738722, 
      0.2471305882358323, 
      0.254593677977232, 
      0.10928797128476364, 
      0.14673385726391922, 
      0.24549724641838053, 
      0.0660137542855066, 
      0.22503548876679338, 
      0.24386325391995883, 
      0.17958266634828748, 
      0.24167320853130894, 
      0.2228190213631502, 
      0.28922981499216405, 
      0.15091471331227788, 
      0.1975163623377028, 
      0.30223697112232983, 
      0.1825630276414966, 
      0.2288423727197688, 
      0.3170192356341667, 
      0.0904075082384987, 
      0.2754343386875527, 
      0.10769338890096657, 
      0.22814882454425733, 
      0.3052652159524083, 
      0.22389251457870735, 
      0.2965915738307165, 
      0.19126498275184986, 
      0.24051590205535403, 
      0.15556620830629256, 
      0.2947977336333078, 
      0.243170856970068, 
      0.2946018756666942, 
      0.21849498402927184, 
      0.31575050106618247, 
      0.2833726068108568, 
      0.08006859049254758, 
      0.25272459330677505, 
      0.2440431720244294, 
      0.2296687090687042, 
      0.0550535111979639, 
      0.49303456152875674, 
      0.18543594924697715, 
      0.27273091570469515, 
      0.19584746237890216, 
      0.3277908776640659, 
      0.28758891729598884, 
      0.3087679555991412, 
      0.2070928063791393, 
      0.32735962675056085, 
      0.28761357486779665, 
      0.30633529820258215, 
      0.28550253849375673, 
      0.26273254655973777, 
      0.23732547312011634, 
      0.17034364122444, 
      0.3207943299597466, 
      0.21717620031892235, 
      0.0795898679077516, 
      0.17491846263099364, 
      0.11973246270080636, 
      0.2925986719629609, 
      0.2777678014382902, 
      0.2684728509596936, 
      0.24348075886619966, 
      0.20713958528022575, 
      0.2667814936929086, 
      0.2541286252631778, 
      0.20545486667529103, 
      0.21090049728496804, 
      0.2854213678115405, 
      0.64760473865769, 
      0.35663891758618793, 
      0.23075812725340264, 
      0.266069532008808, 
      0.29106246784294315, 
      0.13345158817008768, 
      0.30634527761751007, 
      0.09996383847087793, 
      0.23006783201747, 
      0.1836028491512477, 
      0.2705761076555104, 
      0.20146140745539415, 
      0.27640750375151224, 
      0.3023071305849482, 
      0.31314311721746746, 
      0.27067967497394063, 
      0.32935009778575586, 
      0.26741620069909205, 
      0.3105722505804726, 
      0.24444375859776382, 
      0.31186835106442773, 
      0.13408218717774228, 
      0.2619644294443092, 
      0.07649545368956487, 
      0.3111011707126086, 
      0.21385229843236164, 
      0.15469288374678514, 
      0.2865100218310512, 
      0.3103813575487487, 
      0.26253527121127757, 
      0.18599736251979168, 
      0.2876652359502867, 
      0.24941840698361345, 
      0.32123186546234395, 
      0.26881443037373226, 
      0.20919513273820553, 
      0.2347666239804511, 
      0.2608286184813651, 
      0.28827518417505626, 
      0.23303131852938744, 
      0.24542682537499627, 
      0.290767172287578, 
      0.18496078467780336, 
      0.17639887103023644, 
      0.2436292976733311, 
      0.2909936810792535, 
      0.3126704271246462, 
      0.26614629592805295, 
      0.263748451689072, 
      0.2807373837133779, 
      0.3006332460817016, 
      0.24038598825508983, 
      0.2761638496165739, 
      0.1010218561442216, 
      0.26893581672614675, 
      0.21841490167323194, 
      0.2523155545994761, 
      0.18803721138921248, 
      0.1945607317428303, 
      0.30380600332882707, 
      0.21435573793807403, 
      0.21988493143367777, 
      0.3000795230391899, 
      0.1939173040756125, 
      0.28944149389700813, 
      0.09961083174541416, 
      0.31932228627397885, 
      0.16554497055454012, 
      0.1719561361772096, 
      0.0751262717006942, 
      0.2662618600260846, 
      0.24610193711542874, 
      0.23182584124011715, 
      0.16030889687430613, 
      0.27385425433907623, 
      0.30907177950881104, 
      0.1387535606253154, 
      0.3056422127111198, 
      0.23327594573607544, 
      0.29704632293425703, 
      0.0666765432286097, 
      0.2518982502202025, 
      0.20884461954969605, 
      0.26833857367450686, 
      0.22945861285240404, 
      0.25417075040359344, 
      0.3069714142488613, 
      0.30169970555735126, 
      0.2353634574974678, 
      0.26210331675494475, 
      0.06956358324115956, 
      0.27885330371752415, 
      0.2377328538834034, 
      0.2784518494754168, 
      0.844536983511666, 
      0.25098693268761496, 
      0.3078205911533544, 
      0.2039072125963447, 
      0.25070811685194794, 
      0.239444142922003, 
      0.2626407259748136, 
      0.23569769393900974, 
      0.07927684123899693, 
      0.2493909714303906, 
      0.2958259957234326, 
      0.24278918046523099, 
      0.22392973869022703, 
      0.21953966091725938, 
      0.2684527127449353, 
      0.27224833844971874, 
      0.29469840596973007, 
      0.145382643140892, 
      0.309120709298708, 
      0.19277431505125656, 
      0.2709216135686613, 
      0.3166881920986372, 
      0.22122739769520436, 
      0.03422728017774952, 
      0.31553718023055305, 
      0.24758132451697454, 
      0.14104381487727738, 
      0.2775579792777081, 
      0.2959486774258294, 
      0.2585066711397547, 
      0.21742178874708779, 
      0.298957715264677, 
      0.05316391555233391, 
      0.060970538548330636, 
      0.04213343666455311, 
      0.2777524997865998, 
      0.2747562757121616, 
      0.27989985935513534, 
      0.26974450596097294, 
      0.3200903192889036, 
      0.26039777520575413, 
      0.13523216024604603, 
      0.1550683237304901, 
      0.23702331733840745, 
      0.2562029542644775, 
      0.23733376991070546, 
      0.3109432563365655, 
      0.30935860937522097, 
      0.17341394804854307, 
      0.12843608421776959, 
      0.3050870053539735, 
      0.17769539803745804, 
      0.06920863427420823, 
      0.3057889129226789, 
      0.08124669663297222, 
      0.29480666008619316, 
      0.22409113004009729, 
      0.23819851214442447, 
      0.2543845345428118, 
      0.21413778899473881, 
      0.12580170050838538, 
      0.20155991087454422, 
      0.1638301582043463, 
      0.2923606988529034, 
      0.30910069821365854, 
      0.2524561085558532, 
      0.30437667973487037, 
      0.2121709982024137, 
      0.22120078613735297, 
      0.2926096280002379, 
      0.2248663719941376, 
      0.31581720563339327, 
      0.2656579176518266, 
      0.29506744882099945, 
      0.17273466066453422, 
      0.14925176538436777, 
      0.13447553840413567, 
      0.3164708132162086, 
      0.052276153951142885, 
      0.17868492410548578, 
      0.2725596984176638, 
      0.29705542224098147, 
      0.216384577789782, 
      0.2558528109738069, 
      0.18786487029186816, 
      0.20681959487644958, 
      0.2714457723701849, 
      0.13153687038572734, 
      0.2530111154552398, 
      0.2325053319105791, 
      0.18786638896438376, 
      0.16684990002853717, 
      0.34190178921018466, 
      0.08611302114853249, 
      0.23504862542768418, 
      0.3007284156193866, 
      0.2580488280860264, 
      0.1616500542921307, 
      0.18389752530640757, 
      0.25368981006389135, 
      0.11380032321324436, 
      0.2611712666463103, 
      0.14021084196757092, 
      0.15550399895229103, 
      0.25374298684291274, 
      0.2793581267001987, 
      0.31039976604550584, 
      0.7195850585192277, 
      0.2316465346106077, 
      0.18241170178683008, 
      0.15557135930016486, 
      0.3019194049373606, 
      0.2987487223497054, 
      0.1893513390957209, 
      0.2645108870513026, 
      0.20552422896502412, 
      0.31545512446022184, 
      0.28408970273995704, 
      0.31181698950935194, 
      0.29917240913398807, 
      0.16591794798676998, 
      0.16058013531545257, 
      0.30390974604776827, 
      0.15417085251844706, 
      0.2906406692235315, 
      0.24214173215169446, 
      0.08056043004539287, 
      0.321751093105539, 
      0.2650264108698139, 
      0.345602079794488, 
      0.3206955018398696, 
      0.30173586161850224, 
      0.3066271137473556, 
      0.3281755157550034, 
      0.37394772984701696, 
      0.22581245176768294, 
      0.1715307574221632, 
      0.12865243811193433, 
      0.24515135509996855, 
      0.23986390483818626, 
      0.293365634120144, 
      0.20493588950770392, 
      0.11338917196999673, 
      0.2716453785412148, 
      0.232577372564132, 
      0.22944925343168182, 
      0.32508937104079966, 
      0.3175603665167616, 
      0.2709523813727767, 
      0.21042209883172497, 
      0.03173890252998408, 
      0.2755892473943844, 
      0.29465471960783784, 
      0.3071893780319655, 
      0.16019856578611666, 
      0.305254928615, 
      0.05058023731907712, 
      0.14306550764059286, 
      0.24175002045100372, 
      0.23745295533338723, 
      0.29268051418665975, 
      0.16707176117138353, 
      0.1983668233242223, 
      0.2195093186908514, 
      0.19568848135034342, 
      0.32596855609623754, 
      0.2230753766496556, 
      0.28690080019845504, 
      0.290049250165042, 
      0.2648523892579027, 
      0.297488962524381, 
      0.24561975194239, 
      0.30149923577726384, 
      0.22980837977922072, 
      0.322182227431863, 
      0.22235986153398063, 
      0.05446167289236116, 
      0.32081891302935833, 
      0.2983901129987422, 
      0.23900158012992967, 
      0.2682413700774184, 
      0.11135548239767992, 
      0.11494084787626871, 
      0.24409836706104987, 
      0.2858007947566911, 
      0.27238016743898674, 
      0.2736595985851866, 
      0.26437513522164535, 
      0.22711778420921316, 
      0.2662131191874798, 
      0.2667261949239056, 
      0.28120773559503465, 
      0.29749184261769995, 
      0.31614509809385277, 
      0.2501846996402929, 
      0.35516550927116897, 
      0.29459734980817753, 
      0.2684068096275917, 
      0.29737774354421453, 
      0.2709822615490736, 
      0.3122955051379557, 
      0.2983668254951806, 
      0.2911698833761734, 
      0.3054833250600265, 
      0.1365796332448914, 
      0.23497696373746205, 
      0.2177641624838559, 
      0.24197034453983152, 
      0.023232892361556456, 
      0.24452520612523412, 
      0.24538646179943038, 
      0.25204276250479485, 
      0.2980057195706425, 
      0.1796028020213934, 
      0.10505679067806574, 
      0.25890211496921867, 
      0.23282167247525368, 
      0.2718214069021234, 
      0.31659363770245674, 
      0.2836129729337741, 
      0.30070641616782695, 
      0.14213251889824333, 
      0.2669335581949095, 
      0.23251977803184046, 
      0.28130934419680104, 
      0.2030621063011388, 
      0.2870910447050012, 
      0.0583884540520736, 
      0.37723168273362123, 
      0.15387130587520603, 
      0.20411210108725075, 
      0.23243601955904922, 
      0.3147421764239137, 
      0.1921141351557132, 
      0.27646178971029667, 
      0.13025651716324194, 
      0.1827203329932234, 
      0.28521930267736917, 
      0.3149538428739119, 
      0.21466552956153118, 
      0.15776730773335462, 
      0.25591319941967755, 
      0.19142587379133763, 
      0.3111051750958081, 
      0.03421186591206002, 
      0.14106960831640047, 
      0.23349822883033142, 
      0.2736214712959049, 
      0.06024865459676103, 
      0.24497615900630265, 
      0.25265343522916556, 
      0.2323649286454783, 
      0.24364600454343638, 
      0.2188484950148947, 
      0.2368775286453508, 
      0.26055017357255805, 
      0.2950244064538727, 
      0.30690810406357594, 
      0.23833705588809126, 
      0.24417084885760784, 
      0.14800985114566262, 
      0.1362636608220289, 
      0.2855600129866899, 
      0.25097309265242496, 
      0.1540209803183387, 
      0.3183167428755721, 
      0.10329936118313156, 
      0.24259162648975877, 
      0.5277160897244318, 
      0.3027314149079135, 
      0.271413167553591, 
      0.022908047519320872, 
      0.22018899489452723, 
      0.32379042843127764, 
      0.3117913061817653, 
      0.352800565522465, 
      0.09538852046796062, 
      0.20621425457269155, 
      0.17214049663914247, 
      0.2861003473129527, 
      0.19787380731018075, 
      0.24850783066487717, 
      0.2819015347512083, 
      0.2950621048440729, 
      0.2597229866357526, 
      0.24642390555611265, 
      0.26042057696677584, 
      0.2658305300305682, 
      0.2947542080404624, 
      0.3126010232345069, 
      0.08851141850505309, 
      0.2390246135035184, 
      0.17877356032224356, 
      0.26774434836901506, 
      0.25140309267316746, 
      0.19776388643780798, 
      0.27629957394556337, 
      0.15221098056779586, 
      0.2572644834757641, 
      0.26828343753139217, 
      0.24970377910765473, 
      0.291736365099936, 
      0.3896678648321419, 
      0.2413837476375225, 
      0.2396980719128488, 
      0.2591326599349818, 
      0.2680443190155521, 
      0.31203091171481473, 
      0.3049135671546257, 
      0.28092418096680044, 
      0.28257439143046625, 
      0.23895138463115545, 
      0.2572933772015475, 
      0.06768352588760103, 
      0.28754249733163756, 
      0.3015270002249476, 
      0.22752846855270295, 
      0.3066983256405701, 
      0.2442854630855713, 
      0.2826727789694259, 
      0.3009347074654269, 
      0.21989572141277614, 
      0.2824072099066115, 
      0.2211382780814014, 
      0.3158132159756077, 
      0.19453135676576166, 
      0.31905758469567186, 
      0.2511480307101397, 
      0.21682020719598627, 
      0.2652881338920744, 
      0.3254497618196309, 
      0.2883514685905452, 
      0.3073639928255023, 
      0.20694550248647495, 
      0.20478509638422673, 
      0.3023622851843823, 
      0.2894730237534725, 
      0.31195442187807015, 
      0.2664259563909536, 
      0.2831481480958517, 
      0.2538816651899462, 
      0.30065061395363574, 
      0.32008163587503663, 
      0.24212232987789378, 
      0.23192787186037078, 
      0.2722979697214829, 
      0.20668313447434408, 
      0.27495445258789175, 
      0.1884449801175546, 
      0.23720773722370067, 
      0.2679128300952259, 
      0.045045785730510005, 
      0.2635774552972393, 
      0.31921525861056677, 
      0.28770842040333156, 
      0.21586784418796137, 
      0.18019897007391894, 
      0.23489955657846495, 
      0.29310996644517867, 
      0.30792291378914693, 
      0.2773495610183357, 
      0.29427509816637537, 
      0.2733050447473715, 
      0.1293975613876826, 
      0.2846026787784084, 
      0.11486189517176114, 
      0.2503012356947219, 
      0.21044421356249585, 
      0.21804288625962215, 
      0.26291852437721863, 
      0.2443725386351208, 
      0.19869377537012406, 
      0.23289833094281392, 
      0.20929995936830903, 
      0.30410424045639045, 
      0.3212347259432872, 
      0.3053407765455193, 
      0.20924425943674058, 
      0.220838614905011, 
      0.2368456441592582, 
      0.272842239427589, 
      0.3224285492756742, 
      0.2981302236335227, 
      0.21348164875653283, 
      0.19576115603816704, 
      0.3142931728071261, 
      0.22167249036437517, 
      0.0812874233340802, 
      0.21545512072055237, 
      0.16447703225799915, 
      0.2619641501221606, 
      0.19377488219324948, 
      0.21208796072892103, 
      0.26677215184483477, 
      0.23107812836091698, 
      0.2624320257178168, 
      0.25002165556992095, 
      0.3002588082930808, 
      0.31935846641590593, 
      0.2670973991687065, 
      0.18115205368954987, 
      0.31570231305601637, 
      0.19094903717603856, 
      0.0663218165701642, 
      0.3179829856062206, 
      0.2946989261440487, 
      0.25776293102380227, 
      0.19501021699207832, 
      0.12641288747513485, 
      0.19580747747565552, 
      0.20131489799201416, 
      0.15344087496047074, 
      0.2242379861944652, 
      0.3285458854103815, 
      0.20556401061138593, 
      0.21362912407368576, 
      0.3269361109925657, 
      0.17614172044702583, 
      0.2675372182153571, 
      0.39612625848055666, 
      0.3223723314925463, 
      0.237821125867304, 
      0.20381275433515628, 
      0.21561284000131858, 
      0.2653485000828149, 
      0.1386093044182298, 
      0.2716433043537321, 
      0.3241638818888993, 
      0.23392764649671097, 
      0.2590241955813124, 
      0.25350544337716635, 
      0.22406557829692977, 
      0.2614663876650079, 
      0.2890101459638424, 
      0.03937345695553078, 
      0.2042213587514843, 
      0.8640746424212873, 
      0.3103259382232707, 
      0.2843211000789312, 
      0.24654510516589292, 
      0.29365014167924786, 
      0.12257613074297365, 
      0.32624926038659297, 
      0.12066340478520916, 
      0.15653191311995213, 
      0.21156483061386724, 
      0.3251095011333957, 
      0.28480651651330036, 
      0.22249661327604808, 
      0.2865073520172912, 
      0.2477971301042395, 
      0.3084313939602673, 
      0.26732910708873037, 
      0.18179945533938352, 
      0.16117115152694741, 
      0.12608142623945828, 
      0.26594639891239646, 
      0.3235273743632247, 
      0.10483419203905295, 
      0.2543587263230647, 
      0.2726596497769019, 
      0.2829944376447465, 
      0.3068786053585534, 
      0.2047232000280042, 
      0.27101983694617443, 
      0.25444617843864453, 
      0.30669575261514664, 
      0.2867730261888082, 
      0.13936478760079274, 
      0.2281940522037814, 
      0.21091547778965722, 
      0.26725448790507517, 
      0.16209733401985335, 
      0.2775927509699119, 
      0.23645848682488282, 
      0.3183996670599887, 
      0.30448959287204574, 
      0.22896105070343778, 
      0.09809162903063268, 
      0.17669877592066002, 
      0.2520956697443803, 
      0.16651677614197138, 
      0.15442251446673413, 
      0.1976750255792547, 
      0.15514725072590338, 
      0.2509086612636843, 
      0.18290102126728097, 
      0.29723974301126055, 
      0.11304266567178607, 
      0.1733877521673614, 
      0.20611679293089816, 
      0.28194013999320827, 
      0.27810873433438066, 
      0.30728855321746973, 
      0.2223699841863932, 
      0.21547993027468273, 
      0.08683349183725987, 
      0.36201138357773627, 
      0.18772451455662434, 
      0.2915082894454978, 
      0.20618331118241118, 
      0.12822799069573684, 
      0.2998020791093746, 
      0.24428865155525328, 
      0.14738348463170498, 
      0.17223162628228014, 
      0.22222799442365254, 
      0.2823372485097322, 
      0.2983338948219167, 
      0.4403159898624413, 
      0.14268447290266503, 
      0.2781072970376958, 
      0.3079160594243918, 
      0.2293608125513719, 
      0.3014846605635211, 
      0.28987178483107423, 
      0.2207536075853298, 
      0.2860745882035746, 
      0.019742309128921328, 
      0.06643059021758779, 
      0.2452632132524313, 
      0.25603825588436707, 
      0.2904215032349854, 
      0.3284297537279812, 
      0.19829773966477596, 
      0.21301575723280483, 
      0.2804048936845353, 
      0.25092473986692077, 
      0.23135537314685006, 
      0.2788346769984993, 
      0.21987217092526318, 
      0.2185322997281908, 
      0.2803222277596021, 
      0.2367213062039303, 
      0.18482612232289075, 
      0.1387483049393927, 
      0.27418874559295364, 
      0.1820475731781252, 
      0.3112681818418759, 
      0.1542628567673269, 
      0.311712487155393, 
      0.2755397694810798, 
      0.18916187853524277, 
      0.13825970756069994, 
      0.31946550474782187, 
      0.21085515803725655, 
      0.2718451825179406, 
      0.12473007895294991, 
      0.21913915274199025, 
      0.2850513645093282, 
      0.07850666012108384, 
      0.24611432541124173, 
      0.22887752798249555, 
      0.2950869970796769, 
      0.11684701601503088, 
      0.17134141359373475, 
      0.25545242753090724, 
      0.3011493540910309, 
      0.2562894923468433, 
      0.31349456416669386, 
      0.3260913402022801, 
      0.3044003592841663, 
      0.20535864997264253, 
      0.25684833597641693, 
      0.31240663026347276, 
      0.316260460739927, 
      0.6195946057355353, 
      0.23661645305942264, 
      0.28492162280039074, 
      0.2727198059648848, 
      0.07316531924787105, 
      0.2527885510925048, 
      0.2780542743403864, 
      0.20956894326538722, 
      0.09121171853591455, 
      0.24068345442128145, 
      0.23566728989385097, 
      0.32729457346108193, 
      0.10961908020208946, 
      0.1139425436707033, 
      0.1408824214528848, 
      0.3083943859670534, 
      0.25585035489260943, 
      0.2630352303179842, 
      0.2514305274235594, 
      0.11799850484790146, 
      0.29893458806962403, 
      0.08479485957159566, 
      0.22063372734675424, 
      0.2779382093743524, 
      0.1690602725991475, 
      0.16886697638428033, 
      0.06368659599083977, 
      0.16761252451685094, 
      0.04381018374771221, 
      0.32782139639892716, 
      0.27859410620141994, 
      0.2924605992564764, 
      0.280777190777511, 
      0.26436768708854586, 
      0.11599202672053603, 
      0.20519538824639771, 
      0.25653427587248745, 
      0.14915230516616843, 
      0.27959088538900884, 
      0.17092580768770493, 
      0.2706795367838103, 
      0.27588780206156094, 
      0.22660747905798503, 
      0.21496750895459735, 
      0.3146979259708645, 
      0.20715298426321085, 
      0.13526860859520112, 
      0.10666197394662146, 
      0.2242609401994707, 
      0.3173603655885707, 
      0.3134000363648597, 
      0.2988389638343055, 
      0.2018048190603749, 
      0.2571505434809534, 
      0.27242624957551836, 
      0.2309924169986414, 
      0.2718021677507719, 
      0.3113664242944021, 
      0.15836344566014707, 
      0.1259959737394911, 
      0.1237377907432813, 
      0.2407031993549078, 
      0.211642818835137, 
      0.25422602026158314, 
      0.3277098484212124, 
      0.2225351619044537, 
      0.16033750394713578, 
      0.23728812779377537, 
      0.3199467423463438, 
      0.28631477447086967, 
      0.117268935344319, 
      0.2734730472553796, 
      0.050064088746180964, 
      0.07467630579704555, 
      0.304170536497401, 
      0.2675902623140257, 
      0.3150265568927183, 
      0.29906947422046876, 
      0.28056984628895626, 
      0.190551529695911, 
      0.2776166195464803, 
      0.24030413546142879, 
      0.32356069823123024, 
      0.12337401120705792, 
      0.2538044169690767, 
      0.21975309337195534, 
      0.25577090505904143, 
      0.3181835078624921, 
      0.2822104785742403, 
      0.26073642037927985, 
      0.20721700866466108, 
      0.2849567629720946, 
      0.235027269225401, 
      0.19598616860501378, 
      0.2112095501950291, 
      0.2750444893696469, 
      0.2619554976035053, 
      0.24669936390443475, 
      0.24528912721113322, 
      0.2444824732811792, 
      0.082040305010462, 
      0.2826617586594381, 
      0.23385772006938302, 
      0.08666991349560778, 
      0.3121262450086064, 
      0.23798424837839469, 
      0.31760451717382304, 
      0.24483210185980595, 
      0.2859125131760238, 
      0.302729790392212, 
      0.30954391001562526, 
      0.32851433117842205, 
      0.2981487154563384, 
      0.2504683632375158, 
      0.17608277596527092, 
      0.16998502629419038, 
      0.13127142547548212, 
      0.2430681666026091, 
      0.24800350248378372, 
      0.2892330627908623, 
      0.12414172265402934, 
      0.2650909401656252, 
      0.2762767226231387, 
      0.22214099199218906, 
      0.0437528939918636, 
      0.13022883694209209, 
      0.3161728183466107, 
      0.29730982504349157, 
      0.22877788218035247, 
      0.21050771967869494, 
      0.24528137816131962, 
      0.07745907184897222, 
      0.3528623709098316, 
      0.19479760796400905, 
      0.04679551841571726, 
      0.30012351366315976, 
      0.10536726590665303, 
      0.2478899804955977, 
      0.2910922864296773, 
      0.28843698276462826, 
      0.2724475353249909, 
      0.09712719185726305, 
      0.2524260991330921, 
      0.2699727594672781, 
      0.2033591687521105, 
      0.20666559815215693, 
      0.07521113350343935, 
      0.28322690609041523, 
      0.2728449025549711, 
      0.307305893636989, 
      0.24385243858692743, 
      0.20169156413984682, 
      0.2997574360416001, 
      0.21241953762932791, 
      0.11319024847383331, 
      0.1404504645347228, 
      0.30623890248894053, 
      0.18838703561110454, 
      0.2477672803802551, 
      0.18227758023316615, 
      0.2650690172710276, 
      0.25816387524516377, 
      0.3111294026375444, 
      0.19039865898800065, 
      0.15371093554337692, 
      0.3256356334227842, 
      0.18812198875179642, 
      0.22766122628752555, 
      0.21174879540827637, 
      0.22170496113865207, 
      0.2959757241042436, 
      0.2593166690970251, 
      0.19678917064454238, 
      0.267276727305018, 
      0.20778035237506076, 
      0.22212356317138243, 
      0.15400924966148125, 
      0.09862489714273537, 
      0.3088591824187962, 
      0.12164303818064248, 
      0.1861067674935, 
      0.3007530610197731, 
      0.10831178398412593, 
      0.029102398174157065, 
      0.29459808785671093, 
      0.3503831724137034, 
      0.08710697634004819, 
      0.21883640744021426, 
      0.15577724997533876, 
      0.28387903492776745, 
      0.21850353667487396, 
      0.2588216778792685, 
      0.2773109359319027, 
      0.2009404379103706, 
      0.32439499941946054, 
      0.2923718408661549, 
      0.22462533777423316, 
      0.28055257250862703, 
      0.27218231898456446, 
      0.17465458526536995, 
      0.27944431797651215, 
      0.06900722890552732, 
      0.2885587130296829, 
      0.11008951483744801, 
      0.28287971576204635, 
      0.1659555647903815, 
      0.24865032721833397, 
      0.3009641896839822, 
      0.12633980453020766, 
      0.22411584394275322, 
      0.2903411424036036, 
      0.24798450618452528, 
      0.31827898938319577, 
      0.32437608533920403, 
      0.26407550534042906, 
      0.24923931864140964, 
      0.25524264262935187, 
      0.14151346730625025, 
      0.15884592848331633, 
      0.23445146538553394, 
      0.25634627947884703, 
      0.20058082201478677, 
      0.277944887042078, 
      0.20084480479203015, 
      0.04217377618621308, 
      0.16411638916682014, 
      0.32214766665584815, 
      0.08369782440184588, 
      0.2946537306257474, 
      0.2911608262919384, 
      0.21253528132395308, 
      0.276157739954946, 
      0.13304811188954585, 
      0.2872573294098147, 
      0.06446954258126547, 
      0.21611153207936049, 
      0.30461477247936863, 
      0.2879351912011566, 
      0.27789160739349633, 
      0.2631207033441904, 
      0.13939633057562414, 
      0.2683244167171127, 
      0.2800996209471674, 
      0.28189050297596513, 
      0.31152322918456204, 
      0.2970851091310935, 
      0.028652334147737383, 
      0.05741040708365775, 
      0.3092804525671546, 
      0.23008958938289995, 
      0.3207314179539462, 
      0.18836016481238882, 
      0.299503022708688, 
      0.2773322018306959, 
      0.2658244294850707, 
      0.399435663515779, 
      0.22251335172985995, 
      0.1171287983854892, 
      0.115744844050886, 
      0.3268765982826356, 
      0.25691247819814034, 
      0.23639113361974784, 
      0.23039896576657717, 
      0.3052574355972857, 
      0.08494295810306086, 
      0.2848101660318027, 
      0.28083663755363414, 
      0.23950692239327043, 
      0.30477489263716495, 
      0.2703896034368234, 
      0.28320375560242683, 
      0.29099486751449655, 
      0.3088130451055353, 
      0.28674794579353335, 
      0.21498893150295226, 
      0.16278401731717285, 
      0.197616563019408, 
      0.15874009503529335, 
      0.234754203295592, 
      0.30488364006213625, 
      0.18297147533480107, 
      0.28134135476942895, 
      0.3286628702999644, 
      0.3156270418758202, 
      0.29188874500012457, 
      0.2863091889992806, 
      0.28953774258684556, 
      0.31212814728365956, 
      0.27039267585889815, 
      0.12280906814948189, 
      0.2638071459892673, 
      0.2707909564235792, 
      0.20586810035927777, 
      0.2181823517007582, 
      0.23920717241373726, 
      0.2881755241056523, 
      0.21024938787745986, 
      0.2065209814965655, 
      0.20367970128848878, 
      0.2989014829861005, 
      0.1130704280161686, 
      0.27878935561726903, 
      0.19389103059099966, 
      0.3108468842591484, 
      0.20915541775592256, 
      0.3104215626457378, 
      0.2583931131690655, 
      0.23384667686292052, 
      0.27196686938367404, 
      0.2817510329768061, 
      0.1830547519123941, 
      0.12390718461329318, 
      0.1829745391235539, 
      0.08385749430087998, 
      0.3092954832624274, 
      0.31355132824095366, 
      0.2172612767044948, 
      0.2721130573594069, 
      0.35941131080630545, 
      0.07569706500776173, 
      0.16933126686381536, 
      0.29839855573668644, 
      0.038825993613106236, 
      0.2307901006664744, 
      0.13168765144156228, 
      0.2946796343996921, 
      0.19252276968246748, 
      0.05927443174727726, 
      0.0920741325075873, 
      0.3154454982040572, 
      0.32268994956288555, 
      0.30507240537136776, 
      0.2563995531617972, 
      0.3282237185683227, 
      0.26808121347073105, 
      0.24687854214595123, 
      0.2872874036614739, 
      0.17956434252607506, 
      0.2761702085634397, 
      0.26182393208527166, 
      0.3069966495222457, 
      0.2081270916530753, 
      0.14942826767675987, 
      0.10464727443717382, 
      0.1894874198254687, 
      0.2921636290785463, 
      0.27911026530101696, 
      0.2346316944813591, 
      0.21556253244311097, 
      0.028515666472215973, 
      0.21708331850537627, 
      0.2841729394618248, 
      0.2513960959004873, 
      0.29150307725186897, 
      0.24714446914662452, 
      0.22911170923820914, 
      0.3269503353833029, 
      0.3089149643260368, 
      0.18661601016218388, 
      0.01803165490115009, 
      0.2742834677502212, 
      0.016190326249314616, 
      0.03411841448301491, 
      0.3068961584840662, 
      0.1956192902040195, 
      0.14002619934107868, 
      0.23062601573013702, 
      0.2619861459927637, 
      0.31952148944568587, 
      0.20463380022704653, 
      0.2949207869715444, 
      0.3132719257325776, 
      0.29037975456539106, 
      0.18075534146367078, 
      0.2930540846742008, 
      0.3074437155968733, 
      0.1842762875363833, 
      0.16078934191021174, 
      0.24871815568437639, 
      0.2369083260190445, 
      0.10127312786903038, 
      0.26773070906092244, 
      0.23411450658593205, 
      0.2650233623643763, 
      0.034616955780635915, 
      0.2847431581467512, 
      0.25661658428148226, 
      0.2295216109418453, 
      0.24809209053887776, 
      0.08597882579149678, 
      0.2210866870505777, 
      0.18865501519392897, 
      0.5763508723279228, 
      0.2531364730692218, 
      0.20522482245836351, 
      0.3225645936300031, 
      0.16369290490227695, 
      0.2674049091651945, 
      0.2782361547050066, 
      0.2930979221507314, 
      0.21917902858532626, 
      0.1842376415183156, 
      0.13602136094901976, 
      0.25380076356205383, 
      0.3045275715052872, 
      0.32812527377547857, 
      0.2550811816345194, 
      0.23013004627577952, 
      0.23686600515622605, 
      0.3266641982230107, 
      0.06562938279265042, 
      0.2963217088414964, 
      0.24600464366724598, 
      0.29198804737891954, 
      0.26679925650158853, 
      0.2878750983468078, 
      0.2163405691989075, 
      0.2502022434895111, 
      0.27794189033324845, 
      0.1246634652611862, 
      0.28340529624388616, 
      0.16395487892772118, 
      0.18365589578984912, 
      0.03245592582140235, 
      0.1967034921164991, 
      0.0608183473861704, 
      0.224226175060396, 
      0.30867638409558096, 
      0.3139548136856341, 
      0.25225353172772874, 
      0.2819266630049519, 
      0.2383384209080123, 
      0.36049733318060323, 
      0.24388939110636673, 
      0.18795464748716442, 
      0.1564478565129183, 
      0.2189830747476867, 
      0.28737860262774934, 
      0.2624219469993968, 
      0.23126781194826057, 
      0.3185661166254257, 
      0.12225771919184737, 
      0.1673155934761431, 
      0.3179031092404525, 
      0.11250719233583913, 
      0.325699082064344, 
      0.2870792656531345, 
      0.3218553827112468, 
      0.0885284621196061, 
      0.2992416345274774, 
      0.2543534243293917, 
      0.27985374188622686, 
      0.20657167076940852, 
      0.25919601660303493, 
      0.22598577511887802, 
      0.21971255436565074, 
      0.11405637176017737, 
      0.2160079691655957, 
      0.24637609478862033, 
      0.2681278452856879, 
      0.24018752984602731, 
      0.23642915774390363, 
      0.2373858975449021, 
      0.2748451938340253, 
      0.31325005751755924, 
      0.3020634116600439, 
      0.1427580293656622, 
      0.27104456775546576, 
      0.16481140361991387, 
      0.2712902324787415, 
      0.279513803845738, 
      0.18320130112382899, 
      0.27220605987798585, 
      0.2830836888265396, 
      0.07921222598179098, 
      0.32525125467076466, 
      0.27465775245470503, 
      0.15882424247747703, 
      0.21091302479477425, 
      0.32429895178402435, 
      0.17132577531527257, 
      0.2681888179132746, 
      0.3155007147197457, 
      0.30804860927095395, 
      0.2829600276098173, 
      0.0343134560857296, 
      0.17624456028556748, 
      0.2700809576280734, 
      0.0346305502980137, 
      0.23208203050164686, 
      0.307273650945178, 
      0.2761908148203669, 
      0.3056571904691539, 
      0.27463640631704606, 
      0.2890932019812983, 
      0.21370689333164178, 
      0.29993756199013116, 
      0.24595247452004568, 
      0.22532807691838816, 
      0.1950015429692269, 
      0.3145191084919767, 
      0.17257557166852952, 
      0.2380136415151182, 
      0.32634430148854654, 
      0.07430081368635941, 
      0.1945797107224571, 
      0.27051671096542607, 
      0.24928111256709792, 
      0.3208857994875671, 
      0.1754566939431601, 
      0.3249800807850237, 
      0.28760476711693406, 
      0.30790340199518407, 
      0.20648700019307428, 
      0.2545306545819642, 
      0.12434037373034934, 
      0.20142121999977058, 
      0.31558475315193757, 
      0.26286147959745165, 
      0.17516975934021817, 
      0.3140171859909798, 
      0.26730964810343405, 
      0.17439661204123008, 
      0.27695565128214905, 
      0.2141333742195029, 
      0.2984852325338692, 
      0.187565782640219, 
      0.1269637170679228, 
      0.30620819797892973, 
      0.214897761491204, 
      0.3051952183414922, 
      0.2914346619170416, 
      0.1588430726896891, 
      0.2521253987468173, 
      0.2648311500698747, 
      0.19238529983874111, 
      0.21128755950479625, 
      0.2986077758352719, 
      0.2766979180830522, 
      0.32961570821386543, 
      0.2806741320545383, 
      0.2559508917348245, 
      0.28096979468072, 
      0.23571371313274153, 
      0.29220202428650477, 
      0.5758315870938542, 
      0.2100705679476139, 
      0.293978170094165, 
      0.07876054589014592, 
      0.23574945988531343, 
      0.27419316590598947, 
      0.22005822581752366, 
      0.08162200740458388, 
      0.23288042559460262, 
      0.23836974832112365, 
      0.0829437523954709, 
      0.1270956568583728, 
      0.29929672995971407, 
      0.3167128163118394, 
      0.325073411977371, 
      0.23833095426874848, 
      0.16222306804712558, 
      0.23201043288040127, 
      0.19825197195013872, 
      0.3108688777013217, 
      0.26747942102939454, 
      0.08352959990863412, 
      0.025447984138312896, 
      0.23374298764972684, 
      0.2911264603765936, 
      0.039906082941614865, 
      0.26063599378011676, 
      0.20220030491429086, 
      0.29843825071135394, 
      0.32245915834359684, 
      0.24963150264188072, 
      0.24135792889777913, 
      0.21230546350963692, 
      0.26547456608446596, 
      0.3016603662996804, 
      0.3048190386915084, 
      0.06449580164010826, 
      0.2736355817128564, 
      0.3072243798539049, 
      0.16030341383439134, 
      0.2873337859852097, 
      0.30025909405215573, 
      0.2627595330691901, 
      0.2849240665472678, 
      0.2900332997876858, 
      0.27697273597453054, 
      0.25542076750988274, 
      0.2824794222212438, 
      0.28750640129813, 
      0.20309088840451758, 
      0.3139319838593724, 
      0.15170448315905274, 
      0.26475637887470194, 
      0.2102749745958797, 
      0.2731014034222345, 
      0.2751990270182535, 
      0.26156553353336404, 
      0.217993582472766, 
      0.18205209300356745, 
      0.17743935597989627, 
      0.2798086329829908, 
      0.27805757377006285, 
      0.2785023958972618, 
      0.23354346007485938, 
      0.2361739909018704, 
      0.29647539038981124, 
      0.2717791402245759, 
      0.2923958975868291, 
      0.28515516049653195, 
      0.296434149630449, 
      0.30840275750077967, 
      0.21864344548810574, 
      0.263091644594891, 
      0.10664021656217415, 
      0.22225429402213095, 
      0.17391294358318246, 
      0.15514046110269444, 
      0.27017830802779563, 
      0.2752088651260114, 
      0.17209193608259385, 
      0.1995056878838646, 
      0.14421274268533457, 
      0.3029843128949304, 
      0.2769891190040698, 
      0.23640544391620752, 
      0.3102280630876161, 
      0.17316407896538188, 
      0.28875313915562256, 
      0.31754783907143286, 
      0.23271058739603787, 
      0.18177137412385747, 
      0.14206900588044816, 
      0.20653637283947068, 
      0.1112730214672455, 
      0.17016030931312706, 
      0.30511289313586415, 
      0.19240523961935485, 
      0.30991103165279127, 
      0.20356164289526302, 
      0.2715465275307555, 
      0.297717054086111, 
      0.3007057551102216, 
      0.15435775928146253, 
      0.15137256674272645, 
      0.24158202221315764, 
      0.3257691565173162, 
      0.3041056462928337, 
      0.15778712049844332, 
      0.3210716647130582, 
      0.1593536662844144, 
      0.3150432014556542, 
      0.2688536871109981, 
      0.3049356685438097, 
      0.415670053083277, 
      0.3130545892728498, 
      0.11463636236943686, 
      0.12443438838740815, 
      0.17297885697861382, 
      0.20558510513971373, 
      0.2553965345886324, 
      0.18399547742003924, 
      0.3178759669673989, 
      0.2962011688187093, 
      0.28611996932942346, 
      0.22532894262106382, 
      0.2504580240987281, 
      0.23519483889340415, 
      0.2863719931105819, 
      0.2677120218084895, 
      0.26231887856293745, 
      0.31659968735160093, 
      0.3221647448620454, 
      0.11697672359018912, 
      0.28343940561412545, 
      0.2596885282898851, 
      0.22216528723237167, 
      0.26604973249784397, 
      0.20469038479151158, 
      0.2968693822322712, 
      0.31129051095903076, 
      0.31820006091904945, 
      0.19332831279446114, 
      0.24920773006241367, 
      0.19341091125951895, 
      0.26133092257651663, 
      0.29192931719373294, 
      0.2774299374944976, 
      0.19727156744218358, 
      0.3040649713926397, 
      0.17815037574956297, 
      0.23357940735668037, 
      0.07459823903448835, 
      0.24305935399081563, 
      0.21602443755600292, 
      0.2919907160240713, 
      0.20172184871621207, 
      0.28059550648601944, 
      0.13697377022823484, 
      0.2743455754899667, 
      0.3225920538039706, 
      0.29674700959818734, 
      0.046635823570740205, 
      0.11320699682920854, 
      0.27468576357102414, 
      0.3107412249207712, 
      0.2950340855057503, 
      0.19526644319599007, 
      0.16966386285534907, 
      0.26556073263656643, 
      0.27234169598681723, 
      0.17419630410225828, 
      0.2017358768144589, 
      0.3130185166070166, 
      0.26680932170875327, 
      0.22737123748436072, 
      0.3201981420122817, 
      0.372950168515172, 
      0.17623831797140574, 
      0.3140622890020818, 
      0.29715546153954964, 
      0.2555816787189472, 
      0.18362196347046247, 
      0.2649698442030832, 
      0.2639659060593254, 
      0.20804982121773044, 
      0.31754469546404296, 
      0.296423833220724, 
      0.23361972525794508, 
      0.290562614858179, 
      0.2728351722958594, 
      0.2701641227901937, 
      0.21998420246281297, 
      0.2791548307905512, 
      0.08710981420276119, 
      0.3129969527354243, 
      0.24060845839792547, 
      0.23929106741771705, 
      0.247179219620688, 
      0.29363774045521335, 
      0.29620175696150847, 
      0.262296886139103, 
      0.17657877720685858, 
      0.12872939844166761, 
      0.3158610463024102, 
      0.2889024172299013, 
      0.05981308164103468, 
      0.2653243544432914, 
      0.21385767849777634, 
      0.2660330013266979, 
      0.22156123088020288, 
      0.2840066808032535, 
      0.0630889279394198, 
      0.2936306253039183, 
      0.3043135150561899, 
      0.3123742138525523, 
      0.32242890889655557, 
      0.3170680291274789, 
      0.278560569526338, 
      0.1568664075280929, 
      0.2959925568862169, 
      0.31730206364417474, 
      0.29783751678611575, 
      0.02808285948568674, 
      0.18302967274229065, 
      0.2968826516974768, 
      0.33045841888428473, 
      0.25772905035201926, 
      0.24964671610411496, 
      0.21092429461616455, 
      0.17588528670275927, 
      0.256219130960486, 
      0.08202834959626736, 
      0.24861255837377752, 
      0.3025265978984537, 
      0.289402844960765, 
      0.326196691481602, 
      0.14761819858316821, 
      0.3826414676958088, 
      0.27012553912093573, 
      0.3141573989792004, 
      0.28333858052278815, 
      0.23058023051498996, 
      0.2654781697849217, 
      0.30511591896696094, 
      0.13653089601422408, 
      0.07684429603861935, 
      0.27521148866585804, 
      0.3087244216584099, 
      0.1462024603637654, 
      0.31274730106127896, 
      0.2734980707290819, 
      0.11061081611446778, 
      0.3224019056800958, 
      0.2326560629445925, 
      0.2726091908510463, 
      0.09649978204146212, 
      0.31860343941961244, 
      0.32443176817619257, 
      0.18990026450511274, 
      0.2317561441007925, 
      0.32069144038411806, 
      0.23944205690719741, 
      0.27198558421157565, 
      0.21822158272100114, 
      0.12019036239614254, 
      0.3193797264906647, 
      0.18264736284199304, 
      0.21713864146811257, 
      0.22350324014868767, 
      0.14447206565016762, 
      0.2661652703335152, 
      0.22442554267412254, 
      0.24227036613197994, 
      0.3053120033646725, 
      0.29176568296995686, 
      0.21790077490726453, 
      0.39145517135901287, 
      0.2199666006484267, 
      0.2383292149838404, 
      0.25361576607619746, 
      0.2782651450499385, 
      0.1815226788617492, 
      0.23726998777760702, 
      0.27167313448363883, 
      0.25596557223899596, 
      0.235796920543424, 
      0.19356433467912124, 
      0.3086271638537548, 
      0.2848043589757186, 
      0.3153421381120263, 
      0.21884572518108947, 
      0.1841708321598316, 
      0.20735305499381093, 
      0.04746018385338621, 
      0.31863875907690087, 
      0.30796378669867375, 
      0.289048336815243, 
      0.2990641014824406, 
      0.09800898728536127, 
      0.08172331858504356, 
      0.3135476057443437, 
      0.32560124621344877, 
      0.23391248873277382, 
      0.22136440630339355, 
      0.2004947739369358, 
      0.3137810362385007, 
      0.31077148554725853, 
      0.2243291382841551, 
      0.15412544944306553, 
      0.1938171434442328, 
      0.13492644553784786, 
      0.18357064117417599, 
      0.17182759092947755, 
      0.20711972032957082, 
      0.29347977850379353, 
      0.29503275470110946, 
      0.2630130537851242, 
      0.2574054316135481, 
      0.25482866511769636, 
      0.23770645593127848, 
      0.2989020593205555, 
      0.2908957991858638, 
      0.2038976634169958, 
      0.25797169178793006, 
      0.3085396961986929, 
      0.2065939285680254, 
      0.05974993312077275, 
      0.237272221898169, 
      0.2936618885563664, 
      0.27622350390044925, 
      0.2127525550105898, 
      0.26329608961583906, 
      0.29499517249364743, 
      0.22017547505868423, 
      0.28978498161524463, 
      0.261758836334802, 
      0.136210345582838, 
      0.2811732418671777, 
      0.30235110203049315, 
      0.20971885789274783, 
      0.1976019806978606, 
      0.2996284724479979, 
      0.28960902156690116, 
      0.1596256105308952, 
      0.0709900736353704, 
      0.32261928066647516, 
      0.23562184188437613, 
      0.21849507947266555, 
      0.2900292667530561, 
      0.20686254775922183, 
      0.29040473191254607, 
      0.28709779060556784, 
      0.3073903664899845, 
      0.28410891350891637, 
      0.17790377363453508, 
      0.2525554793978458, 
      0.25160676253303493, 
      0.23913542877398708, 
      0.1766355605647503, 
      0.2537870209316799, 
      0.22240842698242366, 
      0.151113081734484, 
      0.20665272165623713, 
      0.12417789050332553, 
      0.21729444118100016, 
      0.20890195010219834, 
      0.30143321060266737, 
      0.24112395216806431, 
      0.2840327978663405, 
      0.2880952218049192, 
      0.2692923139782742, 
      0.20537704616272348, 
      0.1719597458109963, 
      0.17587069798349061, 
      0.2534796900626115, 
      0.2319752274445151, 
      0.21036492499937873, 
      0.27184223440406546, 
      0.2316158374000574, 
      0.1646820951337939, 
      0.25804351446759033, 
      0.21843795118037101, 
      0.32807795256471134, 
      0.2518772248019783, 
      0.3190398364758634, 
      0.22989917591041167, 
      0.18817193675295227, 
      0.27365513770069366, 
      0.2867487623080288, 
      0.2347974112656256, 
      0.11514078290584727, 
      0.20838200156224793, 
      0.24774176628505715, 
      0.2715563335518304, 
      0.30667351911892626, 
      0.10646272064699915, 
      0.3075850165620549, 
      0.25880464093417394, 
      0.15437466461106167, 
      0.29366990023104167, 
      0.19817884864089128, 
      0.2533121620522014, 
      0.29924525245877687, 
      0.1918162601420952, 
      0.1650567664457869, 
      0.10454745071802808, 
      0.18332775160629056, 
      0.14708242046620948, 
      0.22241225427158548, 
      0.3228938778036094, 
      0.19712840236268353, 
      0.28223846912650574, 
      0.1821984389811041, 
      0.2491835103129615, 
      0.2329474679028258, 
      0.29785087980286806, 
      0.280148085074921, 
      0.21390882025818217, 
      0.14105462589049353, 
      0.33022825114431464, 
      0.09789068999664899, 
      0.18391021099546476, 
      0.24523154550768267, 
      0.19599092503112245, 
      0.14451926212820132, 
      0.27360855960009994, 
      0.21633973189897546, 
      0.2644781082026134, 
      0.2623309376295078, 
      0.28044368064106284, 
      0.2166560007215538, 
      0.07630279820082195, 
      0.21950283363012343, 
      0.23386778574582542, 
      0.3273637594465942, 
      0.26385626249487876, 
      0.2896335801269236, 
      0.22087616601954407, 
      0.1875041856053196, 
      0.5521303676621828, 
      0.24563062498645266, 
      0.15703671534453567, 
      0.0915959948639067, 
      0.28376396198129145, 
      0.2240458018847066, 
      0.04636857447185982, 
      0.14317959306966385, 
      0.3023938394261771, 
      0.15004808013604626, 
      0.305489657247282, 
      0.19176975547071554, 
      0.22893839087919204, 
      0.18767073184490785, 
      0.3168308981848268, 
      0.32385885559533933, 
      0.30549257313297923, 
      0.2882197070526973, 
      0.20940576126900876, 
      0.2649162832142736, 
      0.12389088388114784, 
      0.30066083329886256, 
      0.22098154409094256, 
      0.2768542037224842, 
      0.08470324897599577, 
      0.28407239694906494, 
      0.31309667871757935, 
      0.17782175159180788, 
      0.2812582528081596, 
      0.23379452038503587, 
      0.2688056082499546, 
      0.22702663567615705, 
      0.09128324937805216, 
      0.3167388921337885, 
      0.18721052197350307, 
      0.2613816223661307, 
      0.3176933418742521, 
      0.3207501425770113, 
      0.1686048736703577, 
      0.05829009722151115, 
      0.28338301507530883, 
      0.09274836564528785, 
      0.3022798702656264, 
      0.22110888025944775, 
      0.25693119806687836, 
      0.2924181792977297, 
      0.3150208459531371, 
      0.2352350087225975, 
      0.19789735336271802, 
      0.17186711965939552, 
      0.2729452888201443, 
      0.3263752183475671, 
      0.3178901486672449, 
      0.2010544875676876, 
      0.30722682679910657, 
      0.2646811998346535, 
      0.1577010835884383, 
      0.22903118602646064, 
      0.13043173653852205, 
      0.25886641361063845, 
      0.3226556020685448, 
      0.18287487230818217, 
      0.2231731117795119, 
      0.3130141789487139, 
      0.25881288920125467, 
      0.18835419267996836, 
      0.19785662060452422, 
      0.27877174893057755, 
      0.11390347875961956, 
      0.06737082395352738, 
      0.15304731002909833, 
      0.2993923170251598, 
      0.2904984479075771, 
      0.1630621922051374, 
      0.21207555560521352, 
      0.2812862556102519, 
      0.306967414340036, 
      0.3014328086011055, 
      0.17402864684929994, 
      0.2939866915970153, 
      0.03791087169295038, 
      0.30318248481133864, 
      0.2657872087717362, 
      0.31636555004891354, 
      0.05612580526445758, 
      0.2555064490047688, 
      0.13886601890131728, 
      0.21009437619560192, 
      0.31074218098919465, 
      0.27989360846108363, 
      0.10940016876415884, 
      0.3044154467428775, 
      0.25810668444637536, 
      0.30843991451241337, 
      0.26466010461707135, 
      0.30696987480843513, 
      0.3718446824456726, 
      0.3050335244645544, 
      0.20883091546608284, 
      0.22008978049787795, 
      0.17168183103136414, 
      0.2996642952617813, 
      0.31907125087139276, 
      0.17774130483753112, 
      0.12324679758168289, 
      0.2368795995730146, 
      0.24816247644715292, 
      0.2579515141682377, 
      0.3047489820169487, 
      0.23338225986453218, 
      0.1597465866107853, 
      0.2973329193911277, 
      0.3305248209691719, 
      0.2619920101883789, 
      0.29109381361049946, 
      0.19481903098922893, 
      0.09188426030679209, 
      0.2719491535336823, 
      0.24193981269838655, 
      0.263289210938832, 
      0.28104982678196994, 
      0.09603888421769165, 
      0.3128335867756743, 
      0.14722597807490062, 
      0.18411079879369713, 
      0.31191894502844214, 
      0.24593722679938318, 
      0.3274140216954483, 
      0.09686493273365425, 
      0.20281091346252983, 
      0.23489919710167798, 
      0.2903603171922632, 
      0.2671896747721411, 
      0.22561228044807355, 
      0.22900865823919148, 
      0.2982460454663593, 
      0.24861432801094238, 
      0.25261335605390584, 
      0.2474650865777106, 
      0.2450613049677771, 
      0.16682419125028639, 
      0.22647737246355845, 
      0.2598661611803454, 
      0.18755056349725485, 
      0.1976353353751932, 
      0.17918386025608135, 
      0.2818843977077988, 
      0.22002050100551726, 
      0.21462661100620892, 
      0.30085368952917596, 
      0.3038732996707908, 
      0.23434223614185995, 
      0.30072053319220854, 
      0.22841728084555832, 
      0.32398474989890613, 
      0.1456807228249109, 
      0.2777757156175273, 
      0.24887277076536726, 
      0.10846392868021947, 
      0.25527091318734646, 
      0.2658860980035356, 
      0.3168443026084196, 
      0.2505874002925895, 
      0.2973168841342432, 
      0.2992127311313428, 
      0.22931825940629294, 
      0.25341913799619314, 
      0.17080397235815986, 
      0.11771353688425162, 
      0.24127863779626005, 
      0.10038327235277354, 
      0.16575050808511677, 
      0.1402773476338972, 
      0.448781996008808, 
      0.12340913736801506, 
      0.17904602472607892, 
      0.28004828689795414, 
      0.2566984069041849, 
      0.2941845189287995, 
      0.1720104510899125, 
      0.1213269180639491, 
      0.23530764496406464, 
      0.20106113946126727, 
      0.2312687041811995, 
      0.2850210946695274, 
      0.28438711999823196, 
      0.20514472857405405, 
      0.21926996647482927, 
      0.3224579939589011, 
      0.3046822457015261, 
      0.28430602985881226, 
      0.24620610851830615, 
      0.30905993747817495, 
      0.18603300616736923, 
      0.13335692550024109, 
      0.1704947547469384, 
      0.3064885840308131, 
      0.3034075883493756, 
      0.2820698877247074, 
      0.28997448552066546, 
      0.22453164739036655, 
      0.2504904710913639, 
      0.1943408329991429, 
      0.171609314673925, 
      0.2810094495275588, 
      0.2751467726767882, 
      0.20600800039284423, 
      0.29699981851273166, 
      0.10172236603730177, 
      0.14094310388920708, 
      0.31340941061572003, 
      0.2718997595711671, 
      0.05907846268607254, 
      0.28795407985861093, 
      0.16887522776207498, 
      0.20285211385816485, 
      0.12204879120727077, 
      0.0739259526539578, 
      0.20353702597706957, 
      0.11320271448674502, 
      0.17886225748655293, 
      0.3086627246215192, 
      0.22929321743027722, 
      0.1842920800439091, 
      0.1864073945464224, 
      0.07737221463564017, 
      0.2677409891774212, 
      0.30446437367305323, 
      0.29512443780467995, 
      0.2577180756186647, 
      0.21762482718432494, 
      0.24491153544430658, 
      0.27645423406658626, 
      0.18136098748292462, 
      0.258172197120723, 
      0.2884846467318884, 
      0.1588201921447821, 
      0.2158771119248341, 
      0.1909960609158672, 
      0.2125545206505218, 
      0.2929280247541582, 
      0.31778849370313966, 
      0.11963622390491485, 
      0.2390753916348973, 
      0.27688953603187916, 
      0.25148131422888054, 
      0.31608843117418167, 
      0.2737633013120964, 
      0.3247580339642557, 
      0.2993457477706093, 
      0.30745472526667156, 
      0.26433762662991944, 
      0.24450917642341566, 
      0.30203461577263296, 
      0.02318244627580715, 
      0.22805218977352643, 
      0.23933811123441626, 
      0.21058359638162566, 
      0.27062899351476116, 
      0.5481327122315253, 
      0.2656502028044565, 
      0.07659704760663183, 
      0.26517661347509375, 
      0.15990417543087668, 
      0.04449358773546848, 
      0.28192940533529137, 
      0.31763790348911086, 
      0.298417491476304, 
      0.11540951926086263, 
      0.2938706855085008, 
      0.19872711321309944, 
      0.2800163483686582, 
      0.28993738593442936, 
      0.2624019920802268, 
      0.14573961885701417, 
      0.2584054350015692, 
      0.2658916233106233, 
      0.31501816494293705, 
      0.27548714942233893, 
      0.2723681286597117, 
      0.28225284328042627, 
      0.2990320241178283, 
      0.10197728517686314, 
      0.24361924922463263, 
      0.23571267904355403, 
      0.2234593121320403, 
      0.31302402317225103, 
      0.21593432423848338, 
      0.25865271917674015, 
      0.2857924013933035, 
      0.2618448279584572, 
      0.18071058219545647, 
      0.21926777753708607, 
      0.1898882111292138, 
      0.17864217198914514, 
      0.24838001205122878, 
      0.2638193888741608, 
      0.28044888702516646, 
      0.2581865724269059, 
      0.14859125535651027, 
      0.14547725099432576, 
      0.023271035124713103, 
      0.2140924984474839, 
      0.27471526118948697, 
      0.32393618056580026, 
      0.29755844019798894, 
      0.062233037076085844, 
      0.2683298651942042, 
      0.23455341458481985, 
      0.21523823901809422, 
      0.18846335075067527, 
      0.24957271382519763, 
      0.30030842281010395, 
      0.1990811992248214, 
      0.2711127999724306, 
      0.15389859997385472, 
      0.25972894233739247, 
      0.1739348635895371, 
      0.29145587390527317, 
      0.3266012804995463, 
      0.30570226028499653, 
      0.27181999214588165, 
      0.1627916579108182, 
      0.07067675805316015, 
      0.2313311860988953, 
      0.21036938463440757, 
      0.20588893930208618, 
      0.27376946554431303, 
      0.19094168736683645, 
      0.18870902365342831, 
      0.21049747650019152, 
      0.31963602866312696, 
      0.27284489577468113, 
      0.32359520170245665, 
      0.27866508181267413, 
      0.2567998408087489, 
      0.06659512560691731, 
      0.20448316152306942, 
      0.3089110068474788, 
      0.2744465838974787, 
      0.1302348031372578, 
      0.2675142775575801, 
      0.15713414725483424, 
      0.30332687710526524, 
      0.3310323799593277, 
      0.11715637632246477, 
      0.28701938867320914, 
      0.2587888272240664, 
      0.13349542810009274, 
      0.25022388951868346, 
      0.31986046589557504, 
      0.2566745952828216, 
      0.10902464288674413, 
      0.1569574737247589, 
      0.3151474898972555, 
      0.24295948661634167, 
      0.25981232757460454, 
      0.31914361000579766, 
      0.293513285420095, 
      0.3284210514497547, 
      0.2191050520210828, 
      0.274141450110253, 
      0.4542822444856917, 
      0.15927737570319758, 
      0.26129271077571287, 
      0.24268178567468998, 
      0.32354579464633837, 
      0.2547769113162762, 
      0.24331719207303978, 
      0.22629424510403084, 
      0.2772045318828782, 
      0.2941949567345416, 
      0.30625217099264224, 
      0.21285404594145121, 
      0.04806308882064025, 
      0.16978618705206813, 
      0.19164239395821286, 
      0.30059309810350965, 
      0.31456920257265863, 
      0.3047492633663727, 
      0.3224134731023493, 
      0.17079619931595702, 
      0.19168383377791762, 
      0.107602006289506, 
      0.30436947735542763, 
      0.29769378874614694, 
      0.20880041646160796, 
      0.25063193332585293, 
      0.23504735943269056, 
      0.06211899133653231, 
      0.22746506868767952, 
      0.1908525253475532, 
      0.2648406682822456, 
      0.19695682714989646, 
      0.15609080526798744, 
      0.2004814622491629, 
      0.186086692187865, 
      0.3319967417648418, 
      0.29614894600769764, 
      0.22975190202346624, 
      0.17298158146698805, 
      0.02597828555143719, 
      0.21495281994697063, 
      0.29198114662255403, 
      0.24772193651001723, 
      0.30367245855239394, 
      0.32242070414458207, 
      0.26857935216489004, 
      0.2306853658349503, 
      0.26188709402044297, 
      0.1845041754071793, 
      0.29441581268789796, 
      0.25716281902996396, 
      0.30788182142432674, 
      0.3042511782799032, 
      0.1292897651133909, 
      0.06758875794780402, 
      0.3094462664874699, 
      0.20305543161147188, 
      0.20764212589389375, 
      0.19654373105687062, 
      0.2641714501452441, 
      0.27866967586398844, 
      0.10982911946956844, 
      0.27226517167970904, 
      0.22057039217849422, 
      0.27393838525677405, 
      0.26322860337521675, 
      0.2927779648041952, 
      0.15654142531644152, 
      0.28801867043257795, 
      0.3079397247129053, 
      0.278156844620647, 
      0.2615471921410264, 
      0.27402004139120184, 
      0.28790171695447475, 
      0.27476886676506845, 
      0.24919743781819068, 
      0.2947538254531688, 
      0.09272448612583283, 
      0.3058942333116944, 
      0.13409327366727583, 
      0.27246796226642284, 
      0.21937623229452524, 
      0.26434429589497116, 
      0.23903043145637848, 
      0.23014690514598593, 
      0.3251078616741613, 
      0.27510426499089186, 
      0.04203418524654539, 
      0.2581347048610989, 
      0.28827306280653947, 
      0.23683535765056316, 
      0.14848038004228487, 
      0.2421821134911652, 
      0.2849487735837833, 
      0.13353155575524764, 
      0.28867929617702454, 
      0.18758517759078797, 
      0.23190567763782852, 
      0.23872604469364564, 
      0.2969350813047016, 
      0.061222629571038696, 
      0.15596381743350132, 
      0.13306010844095167, 
      0.2715371356494943, 
      0.2874736638220491, 
      0.30473083560079633, 
      0.218147304089545, 
      0.1927440893029715, 
      0.2869073340733688, 
      0.1418892273290581, 
      0.3104810521898356, 
      0.22909798793309974, 
      0.14895415765020126, 
      0.09896937662930243, 
      0.24550843417518492, 
      0.2971284439382417, 
      0.10856137109905997, 
      0.29560462463583914, 
      0.25229527581933237, 
      0.2699149106222306, 
      0.1786435077525121, 
      0.25351542311506725, 
      0.17381382502700762, 
      0.32464811841833363, 
      0.2018557667514077, 
      0.2692792870945283, 
      0.18609960470746514, 
      0.24219909274013673, 
      0.24639345169422402, 
      0.041632843640439586, 
      0.17535280402150963, 
      0.12057145850670165, 
      0.3075799964167739, 
      0.20389216334010402, 
      0.16126810509994, 
      0.1949208544502206, 
      0.33240223758644655, 
      0.13896918977883305, 
      0.2795587280849627, 
      0.1820666133035565, 
      0.2549549912799524, 
      0.2452415419947271, 
      0.2803215145333902, 
      0.2976048163576087, 
      0.2459864233357706, 
      0.2825354960275737, 
      0.28495188830727564, 
      0.27273641775042856, 
      0.16966088018307313, 
      0.3012486869109881, 
      0.23037056328990999, 
      0.19344779679227764, 
      0.1419746619362457, 
      0.3032129143846165, 
      0.19567703430420205, 
      0.25607220030234, 
      0.24378462629290973, 
      0.27429411721580393, 
      0.330669142235044, 
      0.20430344848390064, 
      0.02172907599876927, 
      0.24888644769471022, 
      0.30340526137203444, 
      0.19491902057158134, 
      0.13479870198514765, 
      0.25063129965144143, 
      0.31398803246703977, 
      0.2712813184718039, 
      0.23977157989541725, 
      0.3136015479630379, 
      0.20833599634651692, 
      0.11617461209663063, 
      0.18065531023619344, 
      0.17049182749059924, 
      0.2357626529414152, 
      0.22200758195713768, 
      0.09337043186117693, 
      0.2089062343520819, 
      0.2557205714380301, 
      0.1366697885230053, 
      0.22907621642735165, 
      0.29995882562342935, 
      0.32035511461559735, 
      0.2899274219528587, 
      0.4262623781948312, 
      0.28630620589403666, 
      0.28925959996683503, 
      0.323692726810682, 
      0.25793231986528464, 
      0.28058507012469497, 
      0.060225647551297105, 
      0.2595107975609987, 
      0.10914697916439148, 
      0.18341741915094792, 
      0.19000722460055458, 
      0.16410683632327344, 
      0.26513545714835346, 
      0.2867724830835319, 
      0.3014130618221422, 
      0.21108572996283262, 
      0.3089611999312248, 
      0.3209937663439531, 
      0.055916269732597404, 
      0.2460216228456779, 
      0.1954106076652436, 
      0.08333623852055644, 
      0.21350988408445792, 
      0.31847771081217763, 
      0.23659608020170908, 
      0.3060816732575615, 
      0.23353106106373198, 
      0.23763551078386821, 
      0.06720305322006219, 
      0.2835827741656938, 
      0.28719512038641676, 
      0.3026584661635828, 
      0.2324054825252208, 
      0.30662064752963, 
      0.3266834790614878, 
      0.1761881945836432, 
      0.3069757333647231, 
      0.30358962617461416, 
      0.29983965470545926, 
      0.28046410804279304, 
      0.3225040737553191, 
      0.2641806710290801, 
      0.3184243854975909, 
      0.26235086431985016, 
      0.28846398673269374, 
      0.09345077011538742, 
      0.24148228215445675, 
      0.2856552025939733, 
      0.3039960696121505, 
      0.13808564415618907, 
      0.1518602701514209, 
      0.17614130670394404, 
      0.13973509814569265, 
      0.04133102575439666, 
      0.25184486038229636, 
      0.0554073932990767, 
      0.27983238139176814
    ], 
    [
      0.4541603259213746, 
      0.38719390580954743, 
      0.3432592048737539, 
      0.45700364006030914, 
      0.4095148635768747, 
      0.3993214037504983, 
      0.4019444593106006, 
      0.2966450087742294, 
      0.4472245041885834, 
      0.40195933883612406, 
      0.4147494200129961, 
      0.3258351924014709, 
      0.4238285458614524, 
      0.42376678778027466, 
      0.46017266643441257, 
      0.28406264724686675, 
      0.3526392509317048, 
      0.4382867226193785, 
      0.4523988073514534, 
      0.4296788019473735, 
      0.3965144713545104, 
      0.4223601042022769, 
      0.40194947847398843, 
      0.45486085643105345, 
      0.4333105698585724, 
      0.4000700066882876, 
      0.3983572815086479, 
      0.4478402513802678, 
      0.3952231590357299, 
      0.4497980913384949, 
      0.4007746887733797, 
      0.3304084251734239, 
      0.38221437554539534, 
      0.4180824395403087, 
      0.43313740003778667, 
      0.3831426594605878, 
      0.14620882358515122, 
      0.35812034611204224, 
      0.31897603385260404, 
      0.40097926093058583, 
      0.41912818431621235, 
      0.4652668384594525, 
      0.4253888584236669, 
      0.4129928900261949, 
      0.41325157916210264, 
      0.4069841971745886, 
      0.4338022027342318, 
      0.43375404904871095, 
      0.32998720967694767, 
      0.447021892990866, 
      0.4279246813191871, 
      0.4539118912983513, 
      0.4197036718399343, 
      0.4153123900560829, 
      0.36293638074486395, 
      0.25234615025037277, 
      0.37786640414807043, 
      0.43986981141913545, 
      0.4176340927846814, 
      0.38715364075682507, 
      0.39744491395970744, 
      0.3156641459288855, 
      0.32528036463287563, 
      0.3615549361271027, 
      0.4002124415614037, 
      0.446463343520664, 
      0.3288229092384241, 
      0.4464351010432545, 
      0.2737658390482869, 
      0.40651150284247917, 
      0.41283131780659627, 
      0.4493589725411161, 
      0.39328518399481815, 
      0.2592061880816714, 
      0.35903150034214004, 
      0.40658128079035327, 
      0.4117887603457813, 
      0.4339786682246166, 
      0.3075691718850366, 
      0.44142821013540234, 
      0.4373400112647665, 
      0.34465241410757436, 
      0.3790645790574789, 
      0.45282948259657696, 
      0.43479740335242584, 
      0.3894979349163733, 
      0.1859224511434753, 
      0.375694644742916, 
      0.4071215726595853, 
      0.3926067460467556, 
      0.4332503114503151, 
      0.3580716679601868, 
      0.4614701955179608, 
      0.45049844120277216, 
      0.43074707306693116, 
      0.3601364575387836, 
      0.4477465792046546, 
      0.3680419385251066, 
      0.41364926960551596, 
      0.38870160206598303, 
      0.3057350079461262, 
      0.41331709252645044, 
      0.42098905923655805, 
      0.23981672150506755, 
      0.32458814355360716, 
      0.4001988510408591, 
      0.45020017333762685, 
      0.4541650442828749, 
      0.4004795141913075, 
      0.36481301241902586, 
      0.3378256423216929, 
      0.3906740037164863, 
      0.33213649381649674, 
      0.4403663681366452, 
      0.33237745952970515, 
      0.2572889563178162, 
      0.433737584617118, 
      0.3245282280564206, 
      0.4233252806194749, 
      0.4068402536477682, 
      0.40869650097960497, 
      0.4402338973013113, 
      0.33907925682646994, 
      0.43169935711030294, 
      0.40572142422467433, 
      0.3688927291307367, 
      0.3974129429707059, 
      0.4006528136124552, 
      0.3127993919328812, 
      0.42721750265371883, 
      0.4076992453284536, 
      0.33895665606003467, 
      0.41280286033642744, 
      0.43128279921708584, 
      0.4473700261574163, 
      0.4134457008341795, 
      0.3680558912894698, 
      0.40227351083682306, 
      0.3267190358825518, 
      0.33215596552287974, 
      0.433446159770146, 
      0.41537892641780627, 
      0.43170825282952086, 
      0.31801105835266363, 
      0.3202635529392053, 
      0.3485661552719205, 
      0.24569895858920712, 
      0.27670532666195713, 
      0.9042086341408166, 
      0.4075187089358676, 
      0.44209270952307794, 
      0.3894599370960811, 
      0.4363954858207567, 
      0.47630565705518246, 
      0.45378535609247406, 
      0.3667370903233304, 
      0.3561439654905769, 
      0.39790294428894557, 
      0.29578036291101373, 
      0.43883707884184375, 
      0.3813441754617247, 
      0.4716360118344762, 
      0.43467839391263197, 
      0.4286800544856718, 
      0.3494345735529488, 
      0.40095267630747017, 
      0.4396807432490135, 
      0.46800556700957213, 
      0.42288913409566586, 
      0.4218933154284662, 
      0.40865120508334557, 
      0.3860098474299297, 
      0.414032252199259, 
      0.4374349143108857, 
      0.31026483414484113, 
      0.441913589337454, 
      0.4484925151979045, 
      0.4248439521242544, 
      0.45745429018460393, 
      0.20284457256819013, 
      0.4328260637475365, 
      0.481407974799977, 
      0.3767691995592062, 
      0.2645470252895757, 
      0.4774240835346724, 
      0.29997586952921046, 
      0.4447719859718118, 
      0.3318596421326402, 
      0.37136619827840106, 
      0.4349902570112473, 
      0.32174905815449883, 
      0.46516294994033835, 
      0.42925289731815774, 
      0.2716370050785543, 
      0.4268621060770663, 
      0.4185345983150971, 
      0.43662089237730284, 
      0.42193444508683053, 
      0.38869654065849146, 
      0.29810912932957223, 
      0.32311861884233867, 
      0.44487227422182496, 
      0.37617303007586833, 
      0.36914161837469156, 
      0.47063338557916373, 
      0.38379241087640725, 
      0.3780489386643255, 
      0.4717631752907162, 
      0.39481947304982246, 
      0.4434544347413947, 
      0.4572805752021354, 
      0.4097065089941027, 
      0.32719864569301177, 
      0.39665258329281944, 
      0.40303883870252766, 
      0.43611102304731747, 
      0.4276780556172349, 
      0.41375015707139584, 
      0.2946451233669491, 
      0.35995587319748323, 
      0.414135887987316, 
      0.44403204265821866, 
      0.3871541712977187, 
      0.4073612353661275, 
      0.3892550128659498, 
      0.4264234284773579, 
      0.3937098070037295, 
      0.4368562080106041, 
      0.3737856143796995, 
      0.4042604928654386, 
      0.4215823643496788, 
      0.41737746303402257, 
      0.37334468282940414, 
      0.4255709262146968, 
      0.42306624286441136, 
      0.45978231089611427, 
      0.4213037180212831, 
      0.318970818405348, 
      0.44627510293583866, 
      0.41222072407951466, 
      0.4153088358148334, 
      0.48181095777084876, 
      0.3590491665937655, 
      0.241805989487526, 
      0.29885631241510835, 
      0.39870082045381805, 
      0.25326871793878897, 
      0.2700898347706101, 
      0.2980836158885458, 
      0.4277767273121749, 
      0.26738486822375973, 
      0.3550948993831483, 
      0.3906670710597405, 
      0.3853032880712357, 
      0.27050727689665083, 
      0.4111255971399409, 
      0.4465995885644264, 
      0.4582086959933252, 
      0.35812690933290203, 
      0.45376272131033735, 
      0.432731553521697, 
      0.41819059492026267, 
      0.39628697074451447, 
      0.39439180499658266, 
      0.37695662603845076, 
      0.3138016356909384, 
      0.4489450741408618, 
      0.3997440662850198, 
      0.38522708927646554, 
      0.4418849755836089, 
      0.38340957699852296, 
      0.3900368184335977, 
      0.4325509489971448, 
      0.4248707013560276, 
      0.46036287690063515, 
      0.4615934508256096, 
      0.4713235723202653, 
      0.42999355689385327, 
      0.40352951286358907, 
      0.4288774698745251, 
      0.4612685867666757, 
      0.42089600594865406, 
      0.26529704917335944, 
      0.4243617158790564, 
      0.4300349440224119, 
      0.39727376156671135, 
      0.3997646066883693, 
      0.4336163835315221, 
      0.3655613231952752, 
      0.12659117823252608, 
      0.41852727797508865, 
      0.2054306654580733, 
      0.3585596462020092, 
      0.4104003909731083, 
      0.3707184244744597, 
      0.3919439853127301, 
      0.37957628438434826, 
      0.28688958942130777, 
      0.41240307893810135, 
      0.44662438074223076, 
      0.45771924000626274, 
      0.4080614491618219, 
      0.4558998077853914, 
      0.432002786762662, 
      0.43366308525749075, 
      0.45625689952820286, 
      0.4437639281431574, 
      0.4099472669849298, 
      0.31395410739604557, 
      0.43132676594547725, 
      0.42540743644539764, 
      0.46342162123065833, 
      0.4616138509426757, 
      0.39768927210951927, 
      0.3904716437108655, 
      0.3078460703965879, 
      0.43684382286454204, 
      0.4221090239314821, 
      0.4846830057629558, 
      0.3763214232501298, 
      0.4442696528303095, 
      0.4527973236678766, 
      0.41765483106474116, 
      0.43233379117648135, 
      0.3915472269728051, 
      0.4228718521887393, 
      0.39530539415069205, 
      0.40681141549695354, 
      0.42079671655184814, 
      0.4502106796992849, 
      0.44971234922585224, 
      0.45898718020639456, 
      0.4019738538131389, 
      0.42255309569310934, 
      0.4468118762497658, 
      0.4162768381030485, 
      0.26500980557091736, 
      0.22886103394782042, 
      0.4163143235298984, 
      0.35116210578542595, 
      0.40010112206039905, 
      0.4659724875629529, 
      0.4626260498426966, 
      0.44906203757829816, 
      0.430783463397703, 
      0.43872835536812876, 
      0.4657041690841294, 
      0.3398372351149843, 
      0.3575127140863643, 
      0.34494951862404905, 
      0.3449758834860512, 
      0.2240103354527751, 
      0.40110374285840217, 
      0.3274244772802243, 
      0.43028781852857656, 
      0.3528763526332599, 
      0.4322158739716755, 
      0.35755422439873435, 
      0.2675833474795598, 
      0.37950403327212934, 
      0.4184272185412484, 
      0.4389675397668425, 
      0.4256410054127245, 
      0.4298730092605679, 
      0.45478822324657503, 
      0.42879779575290544, 
      0.4597744080443266, 
      0.4084014851242267, 
      0.44757337246784124, 
      0.46569669323685975, 
      0.43896010846312594, 
      0.3533682909550325, 
      0.4603917576867262, 
      0.43987281887802415, 
      0.4518676555651214, 
      0.3814132883327754, 
      0.37665698486685834, 
      0.3594535064107334, 
      0.4506444780104216, 
      0.44148018827097635, 
      0.43722820746007196, 
      0.4862688895273931, 
      0.4168779633681525, 
      0.403502626378124, 
      0.25468491606935134, 
      0.4605074459041941, 
      0.43444230557061275, 
      0.42162397154507253, 
      0.4172769005173186, 
      0.4505097029047457, 
      0.34781688444825554, 
      0.40718596732602164, 
      0.4612236116129178, 
      0.46861713989909975, 
      0.36550689587755936, 
      0.35868637241622225, 
      0.4153429496929729, 
      0.43343581743025106, 
      0.40713688213576743, 
      0.4584997859168894, 
      0.4129890823942452, 
      0.4581446261513362, 
      0.4526934862407391, 
      0.4054588628157768, 
      0.42794236994942225, 
      0.44536714563935814, 
      0.3412419853525352, 
      0.42405595918944905, 
      0.42222019454686044, 
      0.39896173159578663, 
      0.4064233996651128, 
      0.4098774116855832, 
      0.3591703714951311, 
      0.43522717727260796, 
      0.432454173715792, 
      0.3019929245980825, 
      0.4550307312319863, 
      0.3351345066110361, 
      0.371502581857963, 
      0.2628320077469331, 
      0.4594003263186753, 
      0.4503208205677235, 
      0.4285312081721912, 
      0.5216041778224253, 
      0.3523777157071237, 
      0.4123624768384747, 
      0.4064220260683741, 
      0.4103756569388885, 
      0.3375303828435303, 
      0.43108433378428873, 
      0.48039774101578947, 
      0.4180359855921722, 
      0.4706774540662869, 
      0.21743091060267652, 
      0.3599480159980037, 
      0.42925407161905443, 
      0.39612187001520965, 
      0.4555111420751708, 
      0.43181706751645205, 
      0.45684822278995235, 
      0.4530132942901203, 
      0.3861842032763939, 
      0.46226175470957, 
      0.4259180041036008, 
      0.46999523732753645, 
      0.422569317175008, 
      0.3165722511833792, 
      0.360577129123936, 
      0.43510346603302685, 
      0.22632521192673732, 
      0.4530559825082462, 
      0.6636557019819256, 
      0.21608171396388107, 
      0.4509064278840612, 
      0.42843753068634305, 
      0.3940099878798698, 
      0.3959106182045165, 
      0.43455889047443785, 
      0.41104158127860574, 
      0.33910963056884197, 
      0.3783476770950108, 
      0.4604488104041439, 
      0.4087542664355013, 
      0.45991013651032786, 
      0.3577142276853299, 
      0.43666305848152476, 
      0.4179993439905393, 
      0.41603891411575095, 
      0.443957629009346, 
      0.45172215936989707, 
      0.3825724335960311, 
      0.40647706381810567, 
      0.40017701961231833, 
      0.42082871007832845, 
      0.37572918929384236, 
      0.3497557767600658, 
      0.4151039977890799, 
      0.27511152111477655, 
      0.35240620658354005, 
      0.39601037596706684, 
      0.15138763597071409, 
      0.47641229339781194, 
      0.4318438428215332, 
      0.3942230111033348, 
      0.377362841280081, 
      0.3966340039371651, 
      0.4033783842516118, 
      0.4598322380509412, 
      0.3731867331824203, 
      0.4488617502389349, 
      0.3654104008685693, 
      0.39995365802174965, 
      0.45535983224357746, 
      0.42746710264801063, 
      0.4404941472670251, 
      0.4462726928706803, 
      0.4200157238883583, 
      0.31895478790500376, 
      0.4607354799988049, 
      0.3804169185936978, 
      0.3248649558123454, 
      0.4082736937526551, 
      0.4584317425351751, 
      0.30994375655010153, 
      0.41116304182304125, 
      0.4054388654974202, 
      0.3479143718848959, 
      0.38959023627559725, 
      0.3921611138926228, 
      0.4442064824581077, 
      0.4603528371809646, 
      0.45211851091236366, 
      0.42373516940519496, 
      0.34419772579844576, 
      0.22036834423827417, 
      0.46655990808011794, 
      0.4677651410858194, 
      0.389995780707305, 
      0.39791211678996924, 
      0.3102649440221324, 
      0.3889280057109179, 
      0.4094343926039864, 
      0.4691805396271512, 
      0.43885358362966637, 
      0.4157024311118962, 
      0.39945888446523564, 
      0.3498246226116105, 
      0.40435786682770136, 
      0.41050938433862877, 
      0.36025347381658523, 
      0.3942485819944862, 
      0.44126329448830215, 
      0.3738569651202503, 
      0.4849071432952607, 
      0.2649666760828987, 
      0.46436910439865475, 
      0.442395767028862, 
      0.46259926376290655, 
      0.4502738284955274, 
      0.44818323509730656, 
      0.4489418200789542, 
      0.4685221933131609, 
      0.40245562713749305, 
      0.4632387131920475, 
      0.4333024658907132, 
      0.4677287425062864, 
      0.47288982326587653, 
      0.41861143661429306, 
      0.4151643182848416, 
      0.4199682123580159, 
      0.20337059062284815, 
      0.4574898191356419, 
      0.2850585671436209, 
      0.4571350845162133, 
      0.4213042595803527, 
      0.36215849153268703, 
      0.3588842820447078, 
      0.38685095263320746, 
      0.3482147537284419, 
      0.29590875132252487, 
      0.3553387038282426, 
      0.289667561339958, 
      0.37040192716758297, 
      0.451372384018378, 
      0.4478413361908235, 
      0.37067671862432094, 
      0.33619668201971614, 
      0.399602700081662, 
      0.4186307404412018, 
      0.42562268400937164, 
      0.4258614796956659, 
      0.416873012457981, 
      0.293235992528737, 
      0.4301491802141674, 
      0.4172694116874914, 
      0.30867873728650436, 
      0.4212571045789291, 
      0.4411385774618244, 
      0.32240979138507236, 
      0.44641850392455784, 
      0.4152451824456817, 
      0.39051676998842527, 
      0.42678630009845775, 
      0.4775105267833915, 
      0.3959280683524468, 
      0.4845155582432493, 
      0.457907049767947, 
      0.4092377995055243, 
      0.2464332838204262, 
      0.42150196636072124, 
      0.41875488828950824, 
      0.4173687024696123, 
      0.4253573627198886, 
      0.46597557903065756, 
      0.4103453358124312, 
      0.4470337263294553, 
      0.4597566659825323, 
      0.41838819478511874, 
      0.39416357730107277, 
      0.4025081140608832, 
      0.27059424904390106, 
      0.4843538863426537, 
      0.473102855453385, 
      0.3886420831183598, 
      0.313603157680005, 
      0.46816236951084067, 
      0.4012653938797606, 
      0.45878756001370463, 
      0.361300008279708, 
      0.4029370429794846, 
      0.3490826148675124, 
      0.41680693671177277, 
      0.4203039925043731, 
      0.29772335883446066, 
      0.40866878544685353, 
      0.41879671397612694, 
      0.41232741305065423, 
      0.46279637292874254, 
      0.42736105918617073, 
      0.29008512503692707, 
      0.4108319983579596, 
      0.27589877835855015, 
      0.3404491006975264, 
      0.4559963446853427, 
      0.4206290360641512, 
      0.3178501091566852, 
      0.3996866630423852, 
      0.3790891849694145, 
      0.39168083809808746, 
      0.4427762050341168, 
      0.4650134445222538, 
      0.280426340430262, 
      0.354841233308488, 
      0.43536983046607053, 
      0.3937634284020551, 
      0.39740838460261635, 
      0.43098175180384146, 
      0.45762483703118445, 
      0.4415672611512326, 
      0.3660646827970089, 
      0.41830361039726494, 
      0.43078027759427623, 
      0.4404600723512905, 
      0.2074105821183228, 
      0.4433030936306825, 
      0.43135191193359707, 
      0.4362024735980598, 
      0.3747998551098877, 
      0.20700007852687113, 
      0.4109021837355648, 
      0.45801742911011456, 
      0.46321212664327277, 
      0.3791746662502595, 
      0.2999875086181196, 
      0.44182630958175245, 
      0.4075093508241368, 
      0.44847680447145677, 
      0.38546205372221887, 
      0.4386429656099336, 
      0.3761880836163924, 
      0.2964737144991559, 
      0.3739700605454461, 
      0.19571943361801145, 
      0.39958136600594385, 
      0.24015013155518625, 
      0.22709940460507763, 
      0.3256767119453332, 
      0.3617752889818067, 
      0.3281078029733709, 
      0.39253905144668444, 
      0.36121778032484125, 
      0.4396627493197397, 
      0.42002663027051396, 
      0.480703041258383, 
      0.29891624978287246, 
      0.31162710976187086, 
      0.45416074715210675, 
      0.48105872588343657, 
      0.36525769455724943, 
      0.3769984944422723, 
      0.4486217296609754, 
      0.24420254583065898, 
      0.3919391701257876, 
      0.4170791104557125, 
      0.20591507138430598, 
      0.44455223597221266, 
      0.35146468870650455, 
      0.42162529384297487, 
      0.45659075064000254, 
      0.45613356225101204, 
      0.4385258860290885, 
      0.4191350451663556, 
      0.3939055462389765, 
      0.38588702785142664, 
      0.7839233308238912, 
      0.3247667895626571, 
      0.24597314650979513, 
      0.4699465660287669, 
      0.4538442960966084, 
      0.4192911784199706, 
      0.4343280430317526, 
      0.4730207707634132, 
      0.40968701826256626, 
      0.439905427859309, 
      0.38354102122478795, 
      0.39845923118567905, 
      0.4771396291898728, 
      0.4604817678489418, 
      0.47362460909927945, 
      0.4364181287728252, 
      0.25826062033368524, 
      0.48141641387341017, 
      0.25563536174339796, 
      0.43524722435301777, 
      0.341406396777242, 
      0.46608341872957904, 
      0.3477177834852428, 
      0.39375362019945565, 
      0.42169467021201656, 
      0.4352360292354465, 
      0.4084629339241599, 
      0.4435921020732926, 
      0.31503330071029123, 
      0.4632836661864316, 
      0.4337165045069961, 
      0.3546494322788939, 
      0.2860999111451351, 
      0.13091157853239352, 
      0.46755977608565163, 
      0.32781103563230535, 
      0.4245896973398343, 
      0.45497478423850235, 
      0.31052312604253574, 
      0.4019598691360756, 
      0.26818451486410844, 
      0.4176979830687928, 
      0.434181025467989, 
      0.39855558135749747, 
      0.4396597022552261, 
      0.46718054591155356, 
      0.46459837668343956, 
      0.40664182328190845, 
      0.46847887736728444, 
      0.4361182335809314, 
      0.3856822174751346, 
      0.40845621299384083, 
      0.44504788116714694, 
      0.4789005113964477, 
      0.43245915006239033, 
      0.3772345065239675, 
      0.4201844507664949, 
      0.43211382138225174, 
      0.36465086715563705, 
      0.31674340537797757, 
      0.38147175290064406, 
      0.445276400663548, 
      0.3735907254559205, 
      0.40871665837138227, 
      0.35821542273687024, 
      0.4273202888315237, 
      0.41318360395884823, 
      0.41187361101865566, 
      0.4095364097978289, 
      0.37218652560195403, 
      0.418195221016277, 
      0.4120101215708217, 
      0.390852713098249, 
      0.4687810692062814, 
      0.455678953135323, 
      0.4413486699367872, 
      0.41580215490650646, 
      0.35994034154306337, 
      0.4167545660777843, 
      0.4740737598619584, 
      0.22675448998497588, 
      0.4333726963180264, 
      0.40119280876994784, 
      0.4588210723361538, 
      0.4323776828415734, 
      0.3583144493600803, 
      0.3922331747627487, 
      0.42591572484905743, 
      0.3950353709923654, 
      0.4178382697613575, 
      0.4165345905174749, 
      0.4132223445757438, 
      0.34095205302926856, 
      0.4065692279545669, 
      0.4328931330927896, 
      0.400440204703289, 
      0.3093812158285745, 
      0.23559507139343525, 
      0.3719976244436958, 
      0.4600947273923884, 
      0.4075838390432044, 
      0.4589707655493574, 
      0.46322695079985754, 
      0.4283499143438608, 
      0.45150899278171497, 
      0.3783310540883341, 
      0.3551518569414627, 
      0.3399480082592771, 
      0.4509278973584399, 
      0.3155188855165697, 
      0.4062841193008874, 
      0.4100481080640925, 
      0.33070534330422546, 
      0.4434244396162718, 
      0.4775356162572539, 
      0.39624802774854556, 
      0.4142722002357735, 
      0.3818889386944217, 
      0.44399919689204753, 
      0.432161986285411, 
      0.4165142524988072, 
      0.3141948896602976, 
      0.44396636595084465, 
      0.4368009483240095, 
      0.2977955335288312, 
      0.4663809415677549, 
      0.3705699463223388, 
      0.4679478242413764, 
      0.4593378967254037, 
      0.43437211984512003, 
      0.4213306897800663, 
      0.38837328095102214, 
      0.4348010609010727, 
      0.46063703981841764, 
      0.28910066861871087, 
      0.2714124081772644, 
      0.2776997577281886, 
      0.40843706900615123, 
      0.3877159083605123, 
      0.4623113616166954, 
      0.45682398215281267, 
      0.36212499468588893, 
      0.40783384011128193, 
      0.3763850552704878, 
      0.4190900110173792, 
      0.36075821653196954, 
      0.4103912694293321, 
      0.4675614622740279, 
      0.4505973282069216, 
      0.4044009856444749, 
      0.4495932795431733, 
      0.33636495134303823, 
      0.4214226879190162, 
      0.4407907082789738, 
      0.1353825006805651, 
      0.44175511144827107, 
      0.47969952426016943, 
      0.4877309787954914, 
      0.3818511633685108, 
      0.43922270229651594, 
      0.42375202068158874, 
      0.397908000347558, 
      0.41160077759691965, 
      0.4669625692565559, 
      0.40844200654245416, 
      0.3927612266743729, 
      0.45802159252121016, 
      0.3647021431906153, 
      0.43866896845349745, 
      0.39466285108315063, 
      0.41696123652735895, 
      0.4043382050968939, 
      0.47795279779857386, 
      0.4235021725851022, 
      0.4611251803789395, 
      0.44335698509848254, 
      0.47260459681351263, 
      0.39563779585076986, 
      0.40729489217675047, 
      0.26989499884154594, 
      0.46259313513004124, 
      0.44333126600948974, 
      0.33662360919346507, 
      0.3853461075765665, 
      0.43167198968584536, 
      0.40535592717685437, 
      0.4592241660399116, 
      0.38612942257837596, 
      0.42366883811637207, 
      0.4007425557231951, 
      0.40884769403041243, 
      0.3544578802569695, 
      0.2142664836324395, 
      0.4613934124961827, 
      0.44648070033928455, 
      0.4303157736839673, 
      0.3869310943419287, 
      0.3643824019611302, 
      0.3931239212898094, 
      0.43889166120024886, 
      0.3303712121822274, 
      0.2312822787173062, 
      0.4483699443946557, 
      0.42330974566505025, 
      0.46434534701588415, 
      0.375050602000848, 
      0.4488451063724138, 
      0.4492619028327736, 
      0.45312391961955556, 
      0.3989287800117627, 
      0.3371159349394327, 
      0.42179389207247775, 
      0.4360414629348447, 
      0.4434191627383839, 
      0.3513166839768863, 
      0.3773697999358876, 
      0.4662294943190786, 
      0.38082876463472015, 
      0.4390579876265604, 
      0.41689681385518523, 
      0.41335238600451296, 
      0.3997364518874815, 
      0.44930077306736155, 
      0.439626300169932, 
      0.4033578105065774, 
      0.31923000607560675, 
      0.3746172607232396, 
      0.36603063066264374, 
      0.4162889595171104, 
      0.3886671192443655, 
      0.47577512032630254, 
      0.3832335303286957, 
      0.3586598385927108, 
      0.38442188300904956, 
      0.36654972148124526, 
      0.44005169326388066, 
      0.4681698188716236, 
      0.41413682394570833, 
      0.43463095838136034, 
      0.43637647040507177, 
      0.4450797006983534, 
      0.36622457345388293, 
      0.37272010755683616, 
      0.4438718050260909, 
      0.3014453795065361, 
      0.44241505101907436, 
      0.47287566659404584, 
      0.47020702141425796, 
      0.40191098238624623, 
      0.4360189451644383, 
      0.38554565383931905, 
      0.4419855060206294, 
      0.4669009406733535, 
      0.3729833303457782, 
      0.4726971633043527, 
      0.4767476740390254, 
      0.45756826251823796, 
      0.4493576503715475, 
      0.4413959339208838, 
      0.4524374768879977, 
      0.272429142120365, 
      0.4733642059258402, 
      0.46571758778929984, 
      0.43813456381003074, 
      0.45884294284854665, 
      0.3484927501175426, 
      0.4476224889026894, 
      0.4551676189453403, 
      0.457426514994479, 
      0.8060011602032757, 
      0.43142233758753934, 
      0.4254969254964401, 
      0.41230953034995377, 
      0.37604746705416303, 
      0.39041237043058197, 
      0.4678884851592251, 
      0.4263747867854503, 
      0.4320549699225638, 
      0.4425924043418417, 
      0.44779229506681373, 
      0.18543436449064118, 
      0.4486500427880646, 
      0.42599037741131757, 
      0.4688923349149616, 
      0.4249378061547099, 
      0.47035597943858, 
      0.4267255928966211, 
      0.41829988496133763, 
      0.4114501500885133, 
      0.3390812507589798, 
      0.4289212372092423, 
      0.45196923328119304, 
      0.3836429191385505, 
      0.4065163471452837, 
      0.2541284742156664, 
      0.4742014422087591, 
      0.38556124768083827, 
      0.414809232252394, 
      0.3717786429122258, 
      0.4516892122662222, 
      0.45511963014751966, 
      0.43201955033096995, 
      0.46511207014574074, 
      0.45189782538797857, 
      0.4011094881478202, 
      0.41759043635404236, 
      0.4185202087238236, 
      0.470361794017535, 
      0.44662746409004855, 
      0.4481197960131465, 
      0.4330188139658308, 
      0.39709867939940113, 
      0.4243157133988943, 
      0.44386854406988774, 
      0.4497641315304154, 
      0.4099491207657404, 
      0.40451735308994835, 
      0.4471272886070744, 
      0.4030884176001593, 
      0.4712337469855144, 
      0.40891824718735187, 
      0.4484064867562183, 
      0.4623410424545081, 
      0.43646944399688226, 
      0.3982300880780697, 
      0.45737747813014024, 
      0.30281058866357563, 
      0.2965934665975271, 
      0.4561659118137377, 
      0.4778459293194306, 
      0.45519361562265576, 
      0.4402014986201274, 
      0.3721771175982809, 
      0.2805746454295416, 
      0.4193700631813116, 
      0.40675526425268954, 
      0.35694004827175957, 
      0.3910257907899816, 
      0.38187320305366734, 
      0.4760669226512039, 
      0.2872428115904576, 
      0.34297211432183716, 
      0.44183245927792647, 
      0.4586450272917861, 
      0.37631453953456445, 
      0.43210742562528615, 
      0.4671057677753547, 
      0.4870538457708198, 
      0.4556022683738691, 
      0.47555214531367573, 
      0.41254193871614836, 
      0.39945241712866497, 
      0.3694796900304147, 
      0.4497805796186617, 
      0.3721983829825356, 
      0.41543586153985873, 
      0.4297378655376161, 
      0.4475665199525644, 
      0.4523753296711385, 
      0.43331715490092576, 
      0.45339991632542365, 
      0.3824877929220399, 
      0.30249147266490417, 
      0.45866746303027794, 
      0.38274907855038626, 
      0.47370533910539586, 
      0.3717616061342762, 
      0.37104374274866864, 
      0.4149462429387204, 
      0.3252842507131935, 
      0.4404893926217826, 
      0.3645958322964548, 
      0.4430000966330287, 
      0.42677085881718885, 
      0.42599554337325163, 
      0.4167466704270418, 
      0.40800884326899545, 
      0.42075251181006507, 
      0.4660482489661507, 
      0.46511178133232817, 
      0.3373878676890269, 
      0.41296726629298525, 
      0.449243446160078, 
      0.4599890085135878, 
      0.38455026384990293, 
      0.43292400891291954, 
      0.3781218053138764, 
      0.39391285709095397, 
      0.3893593969739034, 
      0.43157630973732236, 
      0.40379266650215645, 
      0.29514386622013467, 
      0.34702598172760674, 
      0.32857714246439035, 
      0.4174508413203817, 
      0.2019222462748844, 
      0.4468229395697112, 
      0.38022397871264974, 
      0.23764419450963511, 
      0.43644008798235323, 
      0.4608570951553894, 
      0.45999178827601656, 
      0.3809574658516231, 
      0.4697356731716495, 
      0.45015999846951565, 
      0.3958919608806409, 
      0.29908187446617074, 
      0.31703212748811155, 
      0.49395559392938343, 
      0.44086166655098985, 
      0.392792740533299, 
      0.22511020305159576, 
      0.3986748148501303, 
      0.4539616412385422, 
      0.21563284208092115, 
      0.44220495445808883, 
      0.45197700588560824, 
      0.3199361642518258, 
      0.4024885931732039, 
      0.4676258914006513, 
      0.32932849234460115, 
      0.33268457264237733, 
      0.400108196457563, 
      0.389631019422051, 
      0.4616666794555755, 
      0.45561507939958956, 
      0.2151273700197519, 
      0.3852828560778957, 
      0.43199418457755023, 
      0.43306793104574726, 
      0.4389964969465479, 
      0.3571676041251906, 
      0.4096881690021367, 
      0.3864682008611861, 
      0.4433655405036625, 
      0.6408783274903118, 
      0.39603910355510663, 
      0.44510124760709885, 
      0.4864129606184709, 
      0.3745109950198883, 
      0.24871350728023567, 
      0.39272201026011555, 
      0.4781182327378528, 
      0.46160334931226205, 
      0.3882066522875027, 
      0.40838306056404877, 
      0.450301175297892, 
      0.45621560782927545, 
      0.2824044721936484, 
      0.47516809329823656, 
      0.45522347749627345, 
      0.43974255062666684, 
      0.302843160984666, 
      0.4533749710184551, 
      0.40204381657073196, 
      0.4638179859825968, 
      0.39443048419228793, 
      0.324454478922372, 
      0.26298204007239223, 
      0.43563791141900854, 
      0.44175509587154105, 
      0.43782451777057824, 
      0.3584548511692922, 
      0.27903558939769857, 
      0.31991827822204577, 
      0.424179559866151, 
      0.44276623096235757, 
      0.32070978082300317, 
      0.3895932380399182, 
      0.36715288573762156, 
      0.4556076092827187, 
      0.29796598382635886, 
      0.3855825492545378, 
      0.42272218136704715, 
      0.3786273173544306, 
      0.3880518181657949, 
      0.34393164314560476, 
      0.28221562034263414, 
      0.24741436348713813, 
      0.44187422393097686, 
      0.456854712584721, 
      0.44631800931207755, 
      0.41766555194346355, 
      0.42705382525591196, 
      0.3672105329438677, 
      0.30135861625605403, 
      0.4013653398509261, 
      0.3853536630187948, 
      0.4663215326290006, 
      0.44884885937202257, 
      0.411649093750162, 
      0.28003889921877034, 
      0.43829533115889807, 
      0.4379202365538085, 
      0.4007989730164505, 
      0.3797495975630836, 
      0.4257190674984086, 
      0.41869716944020074, 
      0.48720360382409666, 
      0.43881791897556166, 
      0.4064948268461228, 
      0.404821203340548, 
      0.45229041129052927, 
      0.4185880294566202, 
      0.4685254368916371, 
      0.26730625459474205, 
      0.2304887963173657, 
      0.42100471271767853, 
      0.47056523946029993, 
      0.3750474102074257, 
      0.47587556472366704, 
      0.4600964819221681, 
      0.6447975694643658, 
      0.4720662577133979, 
      0.47917721996510776, 
      0.38054641389825106, 
      0.4375187789680549, 
      0.3388676670675705, 
      0.44990278263492683, 
      0.43660531015509163, 
      0.4163227870081833, 
      0.4441110529770829, 
      0.39800875649987694, 
      0.46727936405916326, 
      0.480483564054707, 
      0.3836463934180398, 
      0.43910521720356666, 
      0.38711869338246824, 
      0.44400913736377645, 
      0.3426764796616027, 
      0.3503868402528187, 
      0.29024041453477933, 
      0.4102421737155644, 
      0.3762087493729873, 
      0.44503538166585066, 
      0.2830940467484652, 
      0.4761242752697755, 
      0.42756494354420216, 
      0.4592718326498621, 
      0.4600989127861199, 
      0.3416114657973262, 
      0.4027252508574875, 
      0.40608798272615554, 
      0.47801108189382147, 
      0.22728046010547598, 
      0.4595095907754453, 
      0.2974754403128581, 
      0.40320186740490754, 
      0.47170710014971695, 
      0.3035207979982772, 
      0.42492785731485716, 
      0.47247293475671387, 
      0.36420508541046825, 
      0.44464947489482265, 
      0.4273082561585548, 
      0.4417770534278008, 
      0.27505204961153584, 
      0.4491868105600534, 
      0.44987760314921316, 
      0.39490256299173837, 
      0.3978860440097911, 
      0.48407678620264016, 
      0.46828254777374084, 
      0.4363910041734405, 
      0.3967603027671936, 
      0.45210902736740227, 
      0.45824672341101286, 
      0.4598746828341369, 
      0.37151425615033384, 
      0.4587524046207261, 
      0.4591597356747123, 
      0.4266960760709362, 
      0.39333886282504926, 
      0.4409602475794439, 
      0.3946879933906655, 
      0.37622062459381045, 
      0.2180959978615613, 
      0.32774872171858316, 
      0.4208596109899337, 
      0.3727162199441356, 
      0.4611484939110551, 
      0.464992965637875, 
      0.43933753667649267, 
      0.460249155780992, 
      0.37364824261314483, 
      0.38094605929898717, 
      0.44180407559752993, 
      0.10590142808865712, 
      0.29512644421540857, 
      0.37408208207325067, 
      0.4486959204918519, 
      0.31327713309937494, 
      0.4339392148585811, 
      0.42498323048740055, 
      0.3993750115655677, 
      0.4826635298754635, 
      0.392042585104442, 
      0.46606206830601504, 
      0.3633448633234554, 
      0.4383749642034332, 
      0.46519961430701057, 
      0.4264955355229332, 
      0.4638928286698222, 
      0.3249291803988366, 
      0.24747414796162626, 
      0.4040512144440683, 
      0.3751345895058918, 
      0.47439423611989595, 
      0.4562120369755313, 
      0.47066415137843803, 
      0.4167412444295994, 
      0.40592386884145465, 
      0.42460043236692324, 
      0.3599184240434984, 
      0.37372170824808876, 
      0.439658102840335, 
      0.4639102916716041, 
      0.4665095700290771, 
      0.22304243863442066, 
      0.45647795518278944, 
      0.45318830771851537, 
      0.41323812842289015, 
      0.3390774267196994, 
      0.4323756153081911, 
      0.4198284380635757, 
      0.4707756015166146, 
      0.3393494018410608, 
      0.3961574608083421, 
      0.4269205141601742, 
      0.426740128559876, 
      0.42668281240252903, 
      0.36855384718886414, 
      0.28369314963889336, 
      0.4723424674676184, 
      0.51323772030268, 
      0.307698130056187, 
      0.34954959055189117, 
      0.4064043541510167, 
      0.435952401503292, 
      0.4553380803861196, 
      0.25571164133282676, 
      0.3536024953735092, 
      0.44191312734663885, 
      0.34286768119638866, 
      0.4072402862112654, 
      0.4539223885493161, 
      0.43033244212472627, 
      0.43577889485314547, 
      0.39369985884509034, 
      0.4323217269626026, 
      0.37306470841642075, 
      0.4744893326014363, 
      0.3491980875874033, 
      0.45605977968435213, 
      0.46634495804874204, 
      0.4102431714857105, 
      0.3329835954433923, 
      0.41822662046953685, 
      0.3744355601647302, 
      0.29311015076168234, 
      0.4053469068599575, 
      0.44239584558941863, 
      0.4528333899402739, 
      0.33355073574057914, 
      0.4257305749751431, 
      0.3527944905397425, 
      0.42875803127196593, 
      0.45441813015689936, 
      0.3871368618975259, 
      0.4408573953049368, 
      0.4735994404956347, 
      0.39159565967218346, 
      0.25511250924101003, 
      0.4513213928239181, 
      0.4015388902314613, 
      0.36848188374680907, 
      0.3199109392440894, 
      0.4640966317301233, 
      0.39410852493209125, 
      0.5111867762700263, 
      0.43198061584279085, 
      0.20884154430452861, 
      0.4041595190303606, 
      0.43710478505102296, 
      0.44860199721158733, 
      0.4567119526233726, 
      0.40620246715256103, 
      0.4741429176600438, 
      0.45257673574941404, 
      0.397546022821085, 
      0.4559911285607845, 
      0.4738283761104283, 
      0.3058958494891284, 
      0.37835260821711914, 
      0.43238338880430266, 
      0.4344635812651343, 
      0.41581592309791715, 
      0.3510627397551445, 
      0.4557936688749339, 
      0.35007765263579804, 
      0.4143727552775557, 
      0.4194111825098607, 
      0.3947659636398815, 
      0.36147329111994914, 
      0.45711670444558183, 
      0.4185357652388299, 
      0.4648201869796129, 
      0.3662459216330288, 
      0.37117172011172067, 
      0.2705741575599981, 
      0.42570080998553333, 
      0.4762719489902141, 
      0.4570119911973619, 
      0.3678915073285727, 
      0.4178186061554672, 
      0.47712513817786995, 
      0.3777083895489521, 
      0.4068426945909785, 
      0.43535370272945656, 
      0.3835346164296517, 
      0.4592281143417725, 
      0.46272930337474594, 
      0.4278921630068332, 
      0.4274386847666304, 
      0.41366331582475, 
      0.4631736467750739, 
      0.47385626893981664, 
      0.3357379841004751, 
      0.37757624111763893, 
      0.44229205217800627, 
      0.17509606708192807, 
      0.387418403442749, 
      0.30032381169183614, 
      0.41798708785384886, 
      0.3440384387771024, 
      0.36790721767557866, 
      0.2788342587372086, 
      0.45664567577963167, 
      0.4655890652352932, 
      0.37093128479318493, 
      0.3442863651914809, 
      0.4125339960197474, 
      0.45901358403848735, 
      0.3953541740533707, 
      0.42130366854374124, 
      0.38872232332523593, 
      0.3720277601617894, 
      0.42179716880363866, 
      0.4482837716207643, 
      0.33387449636488903, 
      0.42666210580347724, 
      0.40284511361891606, 
      0.45041628408661083, 
      0.4440887079423973, 
      0.5735577477577726, 
      0.30583684648181014, 
      0.4471191979983194, 
      0.45644674207519975, 
      0.4245609463121754, 
      0.4128743732362303, 
      0.3975242013813781, 
      0.4586310653873734, 
      0.4076022838781655, 
      0.43821057197523, 
      0.37844130598173953, 
      0.4121672541082054, 
      0.38727265665964217, 
      0.37257225098474994, 
      0.418973420192346, 
      0.44203747137188665, 
      0.44772655764677416, 
      0.4440327287971429, 
      0.4812358408413851, 
      0.3709882441013013, 
      0.3217530481935634, 
      0.38203347270413907, 
      0.21442461431105736, 
      0.35391677151554585, 
      0.4330451182238597, 
      0.45864033166928014, 
      0.44950682337749337, 
      0.46665590277131014, 
      0.4800203792755048, 
      0.25766354836384314, 
      0.4292306821180629, 
      0.2722725147029206, 
      0.3397990678959434, 
      0.3755646045400879, 
      0.4238088000009608, 
      0.3879775793725403, 
      0.4771213332992601, 
      0.42631306579572, 
      0.3417567834069232, 
      0.42312389906274306, 
      0.4405841822079492, 
      0.41585904179398314, 
      0.47737307283021496, 
      0.46425599172571785, 
      0.4279305708185668, 
      0.4395113055245936, 
      0.36343288375287297, 
      0.3403319720978429, 
      0.3689809040725456, 
      0.35317310529668083, 
      0.38515869083944687, 
      0.19829594532399342, 
      0.41061682622713513, 
      0.42643835397171836, 
      0.461609567537209, 
      0.4823487801877397, 
      0.4406100829687146, 
      0.4288760218448602, 
      0.47921926339194815, 
      0.4761624673094947, 
      0.47123940909375506, 
      0.4469614808992285, 
      0.4302295268156136, 
      0.46901814919717083, 
      0.37777830259424616, 
      0.3468004915556785, 
      0.24319257121950533, 
      0.4712757837898908, 
      0.46378387565433654, 
      0.48525450524525215, 
      0.4215070266275529, 
      0.4664629495324641, 
      0.43441092543169196, 
      0.46705403196521883, 
      0.3962200821481428, 
      0.28035861240623594, 
      0.4665871324890297, 
      0.44061541337552945, 
      0.30869672354849603, 
      0.4145097973254835, 
      0.3858934939837493, 
      0.46739804774311633, 
      0.33969442477897427, 
      0.43830969374108003, 
      0.45418197107286884, 
      0.43838955920071543, 
      0.42621978348588585, 
      0.3314357377277026, 
      0.23418229611267508, 
      0.29193352053534954, 
      0.18663620401780714, 
      0.34853828361042616, 
      0.4439717594204034, 
      0.3638364023600261, 
      0.43376291246507104, 
      0.4471051142116662, 
      0.22075857008024682, 
      0.48671392504223243, 
      0.38044087286892514, 
      0.3161231194120906, 
      0.38084761684215684, 
      0.4795242533066372, 
      0.4329781743954742, 
      0.47107911138557834, 
      0.3801387445892926, 
      0.4592775876848804, 
      0.3793266494035247, 
      0.35095067038092675, 
      0.47723384145621134, 
      0.40520164478585213, 
      0.23924477319827364, 
      0.43651770754140384, 
      0.4110689608353949, 
      0.44292264061658887, 
      0.44340306882980846, 
      0.4418348788518418, 
      0.41513088807161835, 
      0.32472803367841163, 
      0.3099396141036355, 
      0.3904330620881551, 
      0.3927228925688125, 
      0.4500073907343011, 
      0.3921820544479143, 
      0.38478461499962463, 
      0.24876106930928416, 
      0.46996479302360533, 
      0.4206052541771264, 
      0.43368064654922867, 
      0.4762112667640896, 
      0.47812433627471956, 
      0.27487448788308416, 
      0.37268723986375296, 
      0.46284912687875984, 
      0.40506406768155384, 
      0.42595485407794453, 
      0.4329228080832672, 
      0.4582761515643945, 
      0.439963642640631, 
      0.4749981173755881, 
      0.3635247017834335, 
      0.4123018851105395, 
      0.40986981833891534, 
      0.1645803910816325, 
      0.4146728596117811, 
      0.33816112372225327, 
      0.3033385842998358, 
      0.4549643198707184, 
      0.4611631535375465, 
      0.36624511663666537, 
      0.38981397154640457, 
      0.3749339723574899, 
      0.3979318036248538, 
      0.35807656899608137, 
      0.43371231756118617, 
      0.42644785528271606, 
      0.466110212875908, 
      0.38119127064751435, 
      0.4330850912831131, 
      0.4824087558894797, 
      0.4431604326516093, 
      0.447964760192454, 
      0.358750264329843, 
      0.4826680606498596, 
      0.47746970170204484, 
      0.45433292943137893, 
      0.32481684297701385, 
      0.455550983760005, 
      0.3447422757673581, 
      0.32949277019161594, 
      0.4203482230009434, 
      0.42632809555719925, 
      0.4414079308899264, 
      0.4251883117716951, 
      0.4059831834829503, 
      0.4292310770052801, 
      0.40496618615308894, 
      0.3279436454561361, 
      0.27713631469159056, 
      0.4008143246312087, 
      0.4578436859113536, 
      0.32008951867274854, 
      0.41284490057266277, 
      0.43770440662671534, 
      0.31434544343120313, 
      0.35821891639964937, 
      0.449740396249408, 
      0.4265962091517941, 
      0.3895790276227551, 
      0.44204899357183547, 
      0.4185849886542598, 
      0.4408110684364421, 
      0.40326035627641094, 
      0.3928613158326364, 
      0.36637395684318147, 
      0.4622762149257667, 
      0.410343321466479, 
      0.43497450103086643, 
      0.32310332827241633, 
      0.4086749662870869, 
      0.4084294564779286, 
      0.46446045641043865, 
      0.4454860397781936, 
      0.4360908284751863, 
      0.390413836456989, 
      0.3968565999186503, 
      0.43330383728146027, 
      0.40174465117791175, 
      0.42647784146009327, 
      0.42259667164889947, 
      0.43980668191542444, 
      0.438198668505956, 
      0.45022752286318174, 
      0.44495206834531836, 
      0.33932051277580066, 
      0.3218462000716777, 
      0.44128951168583547, 
      0.44977487743116396, 
      0.3732751737236741, 
      0.3675434987736607, 
      0.38208992447566303, 
      0.2752931416616593, 
      0.3902585876336125, 
      0.3946081085702142, 
      0.44714746481754625, 
      0.35586874765506515, 
      0.3144305500208897, 
      0.4585075965364015, 
      0.43279878343863376, 
      0.5934148466616972, 
      0.46797454281840456, 
      0.46864917305769566, 
      0.45379160335500823, 
      0.3484044226677264, 
      0.3186945052634165, 
      0.47626776627777756, 
      0.4175156996604028, 
      0.3516838438683139, 
      0.4481389673729225, 
      0.42886841976081497, 
      0.38715103283062574, 
      0.47146978577521703, 
      0.4208094139360403, 
      0.37538822923010123, 
      0.43100723142538033, 
      0.4735623186184214, 
      0.3668882550209804, 
      0.4187642148572228, 
      0.4064859063919333, 
      0.3984625084465685, 
      0.4592367483366726, 
      0.455678842332088, 
      0.429511017854189, 
      0.4555515665142194, 
      0.4280486505329678, 
      0.3183915299332333, 
      0.6171720271742012, 
      0.4784483833348299, 
      0.47303364194800956, 
      0.40143576017157473, 
      0.29572262944033095, 
      0.4047077092523148, 
      0.46518495180994, 
      0.47909307243143456, 
      0.4488045607879473, 
      0.6507205999815495, 
      0.32160520783857716, 
      0.465113043459697, 
      0.22887730905793752, 
      0.4762583522185385, 
      0.232429405377505, 
      0.40521495706153804, 
      0.25833820922019307, 
      0.40240740884379367, 
      0.4073335273515036, 
      0.35930886989260347, 
      0.3451506708105573, 
      0.4455540642462183, 
      0.4156726169350728, 
      0.40645054268363184, 
      0.38509838866294926, 
      0.47139677771456373, 
      0.4188276800757956, 
      0.4465765732493029, 
      0.46975181042100583, 
      0.3654096547962535, 
      0.40814344428648874, 
      0.4193409240202409, 
      0.4294402781676656, 
      0.4140202736769199, 
      0.37714585868012307, 
      0.3406332019914169, 
      0.33361332537933486, 
      0.4782177029903045, 
      0.385190921883326, 
      0.4759802950102162, 
      0.44017397830828653, 
      0.44355381782829545, 
      0.5221446146033245, 
      0.45753441173296655, 
      0.47117962405214425, 
      0.4476501033578122, 
      0.3903045632033542, 
      0.41325293180005157, 
      0.41973461385553573, 
      0.3069191743441785, 
      0.22172365965558477, 
      0.3144049312916936, 
      0.4293100057232833, 
      0.42143537100008116, 
      0.4553999448448585, 
      0.3913990317908767, 
      0.45537707926120735, 
      0.4781393150224329, 
      0.4073720236122232, 
      0.41949928545890325, 
      0.4446105358586681, 
      0.4616644866040276, 
      0.36544931900700545, 
      0.4548608987132425, 
      0.4628325723982572, 
      0.395403877850675, 
      0.4175338958909901, 
      0.34281273027429016, 
      0.41461411486730715, 
      0.47965282553021665, 
      0.31949294139173395, 
      0.35665486243972466, 
      0.19459294767442267, 
      0.46580178103120856, 
      0.4122022719798404, 
      0.4326899088979463, 
      0.4345142853568173, 
      0.4146936267510939, 
      0.3792917927191297, 
      0.43860277004250214, 
      0.4599983331843009, 
      0.3882038001190397, 
      0.45321928440950254, 
      0.4496442547561891, 
      0.44413246568383685, 
      0.4643850462933599, 
      0.36493958196345655, 
      0.35012409949921963, 
      0.4651298038508273, 
      0.33966053081657005, 
      0.46818722958403913, 
      0.43367416976417195, 
      0.33357902554343427, 
      0.41481754183256736, 
      0.4386664733563137, 
      0.36239543369169647, 
      0.42624012054899335, 
      0.4261060426094442, 
      0.4523684601620843, 
      0.831084997080278, 
      0.2612501369944554, 
      0.10215562119934385, 
      0.39169200262141, 
      0.3824759068872587, 
      0.3218183250271022, 
      0.40443698623926116, 
      0.41553445265456274, 
      0.3709456968834319, 
      0.35243309539962026, 
      0.30757436737465443, 
      0.3407197613112781, 
      0.43592146550967886, 
      0.47339491506974973, 
      0.41745527207803207, 
      0.4306719732134386, 
      0.23825102748870583, 
      0.3689751802532149, 
      0.41517841853372095, 
      0.4626404287926035, 
      0.3512453517122249, 
      0.40328078220346236, 
      0.35203660265544545, 
      0.46623735070235595, 
      0.47606203897463484, 
      0.4656277749090724, 
      0.29115475940582836, 
      0.3774162688219345, 
      0.3864994480292847, 
      0.2120264718123304, 
      0.3537446042578578, 
      0.4116290060110428, 
      0.43357015393578713, 
      0.3657873976095396, 
      0.36520464345353115, 
      0.46938632489957577, 
      0.30774804544024215, 
      0.47897892912532636, 
      0.3818132580070277, 
      0.469069316901958, 
      0.4445253032698731, 
      0.4392206438833531, 
      0.45339441409604614, 
      0.4461741526061956, 
      0.4208801064072243, 
      0.4173595549492252, 
      0.4616000995952026, 
      0.4795812079344019, 
      0.40592437874569093, 
      0.40812415055717094, 
      0.43543893915273174, 
      0.16691509703559637, 
      0.47864224099652114, 
      0.24776712973814433, 
      0.44642934018484376, 
      0.4264510633706932, 
      0.37188881183175787, 
      0.48869052342846636, 
      0.3560048368040071, 
      0.46813137016326417, 
      0.3044726761495763, 
      0.4504449566414208, 
      0.35451862834058195, 
      0.4209376255403997, 
      0.37715299988717593, 
      0.4209160672302043, 
      0.45616011402751033, 
      0.46262886069586673, 
      0.24443458803403226, 
      0.3363990606341532, 
      0.4293511962252224, 
      0.43902234366372256, 
      0.36358366074803034, 
      0.43608672577575053, 
      0.32970286004137733, 
      0.42689694433318115, 
      0.46498431297705545, 
      0.4791151470626579, 
      0.3240202201640561, 
      0.44754536683535917, 
      0.39365775113821244, 
      0.4647241752968574, 
      0.4060404201570633, 
      0.4678537992650218, 
      0.3892865247386948, 
      0.408591954074887, 
      0.40826973456552557, 
      0.4808643512992511, 
      0.23449825274054548, 
      0.37836685456818403, 
      0.4293151158604034, 
      0.32535138993148705, 
      0.3644937489930545, 
      0.42088033961167, 
      0.19274588651518437, 
      0.11329748210845213, 
      0.45473904543111826, 
      0.4524156317388836, 
      0.4855706920214484, 
      0.4388086025572569, 
      0.4338870663021781, 
      0.2981711333446849, 
      0.4454222959423768, 
      0.19068502513624777, 
      0.48893832313525387, 
      0.36086633261296014, 
      0.2297070632711259, 
      0.3992562274964016, 
      0.4622019929430847, 
      0.44262036442731095, 
      0.2154102254112948, 
      0.32242190524231484, 
      0.45529749837035666, 
      0.4772675521299657, 
      0.4406681747167324, 
      0.3802211619145081, 
      0.46078059984633124, 
      0.4439914203934572, 
      0.330013787692381, 
      0.4761373013543159, 
      0.45583511105292035, 
      0.4658752789078974, 
      0.45737633453199145, 
      0.3206837652340322, 
      0.18834122649469334, 
      0.4549983828477898, 
      0.478177208047246, 
      0.3964012279004098, 
      0.45792820257019595, 
      0.27835180295515616, 
      0.4236555589929558, 
      0.4261515462608421, 
      0.20526867453024797, 
      0.34904099740939953, 
      0.41387699260897215, 
      0.23565683118795994, 
      0.4028301891077605, 
      0.41710442126546127, 
      0.3531217398707758, 
      0.41466647935056394, 
      0.3984857497227626, 
      0.456211568407132, 
      0.3347715169398498, 
      0.3788947528858379, 
      0.46544122233563556, 
      0.37084919029389496, 
      0.40596168925339154, 
      0.4797384728584071, 
      0.28725380424661506, 
      0.44351887843654153, 
      0.32781395734544766, 
      0.4043476198340417, 
      0.46942478812099886, 
      0.3992008385995855, 
      0.46196910748845127, 
      0.29879216915333795, 
      0.41635539065741145, 
      0.3491975173947551, 
      0.4576017324220088, 
      0.4165762154497164, 
      0.4591771680635312, 
      0.3946030734695847, 
      0.47817267837259714, 
      0.45014075185656516, 
      0.2881022280510436, 
      0.42665310040926385, 
      0.41593078191038324, 
      0.3693422759672201, 
      0.2531239951632133, 
      0.5433420521648383, 
      0.38451948401249886, 
      0.43933116820799056, 
      0.36805410390154386, 
      0.4884911330015289, 
      0.4539561612828891, 
      0.47220603172757264, 
      0.38385218172628, 
      0.4879631072852128, 
      0.4539791469140465, 
      0.469077683966511, 
      0.10855857355901023, 
      0.43040512815164356, 
      0.41086932259907083, 
      0.36129740366131574, 
      0.48253292950565063, 
      0.3939430044351801, 
      0.3042316972421816, 
      0.3613814552719103, 
      0.13851877065347123, 
      0.46064571008387895, 
      0.44570599766071356, 
      0.43673964906617824, 
      0.4162969276606302, 
      0.3877290572998618, 
      0.4382325999740339, 
      0.42525361066618445, 
      0.3901056405795801, 
      0.39131674521098725, 
      0.45264404978555695, 
      0.6830926047018299, 
      0.24048799576254154, 
      0.40508437828141486, 
      0.43566368024241936, 
      0.4579380033542522, 
      0.32975231779041614, 
      0.47002456692954403, 
      0.3272234311041266, 
      0.40677833899027016, 
      0.36343407118717563, 
      0.44129782005230755, 
      0.38135679418596385, 
      0.44454756827248265, 
      0.46702372086517197, 
      0.4755595433669426, 
      0.4397263821346996, 
      0.49016205729177376, 
      0.43566104847488696, 
      0.47344100955261764, 
      0.41799240612659266, 
      0.47486710584787806, 
      0.2878713145809927, 
      0.42880332224934953, 
      0.278539312253345, 
      0.47301140901617633, 
      0.39471420861854745, 
      0.3455200724934105, 
      0.45444478872782174, 
      0.47304198831966915, 
      0.4322889456236037, 
      0.3781073176074374, 
      0.455821832603578, 
      0.42246302133216873, 
      0.48270750423840997, 
      0.4368015710490001, 
      0.38423183184535314, 
      0.4086613916020921, 
      0.43344091118156236, 
      0.4549034900281717, 
      0.40973522687497305, 
      0.42244809037276365, 
      0.4575651751642076, 
      0.3694355669958455, 
      0.37521182237855366, 
      0.4171225851929053, 
      0.45662768511141383, 
      0.4751706892845928, 
      0.4364512617448851, 
      0.42387379006975356, 
      0.4476108893330352, 
      0.4648550825663265, 
      0.4181113832128231, 
      0.4433614976550175, 
      0.3189613648524727, 
      0.43714618656126797, 
      0.401714746856834, 
      0.42527774512043465, 
      0.3498684483663317, 
      0.37786322493060365, 
      0.46812593723670326, 
      0.39226198938618007, 
      0.39824033413475474, 
      0.46582257179430075, 
      0.3732992194390133, 
      0.4550064610465853, 
      0.3200128275665904, 
      0.4814506946379502, 
      0.3498538422635839, 
      0.363921848656598, 
      0.2878986414989899, 
      0.4347940217876947, 
      0.42053527319252376, 
      0.41143523624541284, 
      0.35046624941086346, 
      0.43945418673628406, 
      0.4710267611970277, 
      0.3229465922501288, 
      0.4687297162115905, 
      0.4101404117905381, 
      0.2690148745992384, 
      0.261689203928801, 
      0.42456631743402257, 
      0.3815600697525802, 
      0.44063749631892707, 
      0.4070238732561112, 
      0.42629575383303414, 
      0.4695703145439696, 
      0.4668227446615217, 
      0.4076651236158445, 
      0.43204102437958886, 
      0.2868639510454527, 
      0.44691610237266555, 
      0.4134481698106957, 
      0.445576951516435, 
      0.86794554733965, 
      0.35891349113407106, 
      0.4707673416569058, 
      0.38474349143068537, 
      0.4197213291530901, 
      0.4141594237216864, 
      0.43318937805708907, 
      0.40723296027175965, 
      0.29636160087477476, 
      0.4142356759070228, 
      0.4596069684204728, 
      0.415658528144284, 
      0.3901674014153606, 
      0.40263643431273877, 
      0.43765512780334104, 
      0.43940478053216403, 
      0.4593551478373766, 
      0.33491883652194243, 
      0.47273137089751477, 
      0.3754442160781546, 
      0.43992073852443175, 
      0.4788281767986713, 
      0.3984928173543963, 
      0.22273966128097453, 
      0.4782493924778509, 
      0.4239481750004391, 
      0.3162015265447994, 
      0.4453710029140301, 
      0.4588014147816431, 
      0.4264830263035221, 
      0.3972793756318731, 
      0.46422833384899653, 
      0.28770383423999624, 
      0.2793993659541048, 
      0.2515331189310993, 
      0.44406430016392284, 
      0.4449054332078388, 
      0.44809834430644285, 
      0.4386963152454491, 
      0.4822555022487193, 
      0.4327353199205917, 
      0.32344494787570705, 
      0.35090246073379255, 
      0.41088250083339933, 
      0.4296130201253509, 
      0.4102115387943891, 
      0.47302241476464046, 
      0.47266621131194814, 
      0.37856181624793755, 
      0.3187706239121282, 
      0.46926832532315194, 
      0.3583114263561593, 
      0.2764748718809703, 
      0.46994457981947885, 
      0.2705500502590217, 
      0.4616147784041704, 
      0.4013792403582437, 
      0.4116331413969131, 
      0.4238068973221254, 
      0.41529907996541204, 
      0.2849060269862458, 
      0.3818841870229567, 
      0.3089918704279074, 
      0.45801183716856947, 
      0.4723780925660749, 
      0.3291611637977105, 
      0.46886809452589756, 
      0.3944246343819629, 
      0.3980195003679226, 
      0.4564618785858618, 
      0.40569391047969816, 
      0.4781964089729749, 
      0.4415662504142605, 
      0.4601767477686119, 
      0.3606967051420519, 
      0.30271183005445956, 
      0.32754991616372386, 
      0.14365362281435978, 
      0.2523986951487485, 
      0.3637689083170888, 
      0.439755823615496, 
      0.46038717529002093, 
      0.3876239136974596, 
      0.428612949160613, 
      0.37111518853949094, 
      0.3854206162379863, 
      0.4418416478057884, 
      0.31911127571673, 
      0.4279584794637644, 
      0.4111603511898855, 
      0.36975504745762844, 
      0.3573696194640512, 
      0.4116029146149591, 
      0.2705111317243807, 
      0.40855655595926915, 
      0.466836490110214, 
      0.39973824149918347, 
      0.33820231099158143, 
      0.3690386690261801, 
      0.4291824508210698, 
      0.29674404309534547, 
      0.43227248510160493, 
      0.32879121849821186, 
      0.3490504532393993, 
      0.42597240021133, 
      0.44601460501147533, 
      0.47250931941628305, 
      0.7533970161584735, 
      0.4104235308211134, 
      0.3107433230882891, 
      0.3401922119105877, 
      0.4659902741779165, 
      0.4637114286858011, 
      0.36976435843985994, 
      0.43629780190529105, 
      0.3848007539215495, 
      0.47748519262232625, 
      0.44803150333999936, 
      0.4743735083846636, 
      0.46287364276031273, 
      0.3553195601055262, 
      0.3522671420969668, 
      0.4669771118298505, 
      0.2798387412689129, 
      0.45828735925912717, 
      0.4152396515544356, 
      0.28984324091505503, 
      0.48328324584403287, 
      0.4339586705957335, 
      0.3388549339193658, 
      0.48210909869094626, 
      0.46618220179293296, 
      0.4698991032141776, 
      0.48881356491096856, 
      0.5090077113340647, 
      0.4010948069330523, 
      0.3614736599230456, 
      0.25659220970620333, 
      0.41751960666249854, 
      0.4139428858773439, 
      0.45740255999228674, 
      0.38747009981559105, 
      0.31446919601348533, 
      0.4413488577323019, 
      0.40222931185381694, 
      0.3991815209345558, 
      0.48671839243553616, 
      0.4789922600812552, 
      0.440006415685672, 
      0.3727634914640478, 
      0.23845799780090762, 
      0.44576660542050106, 
      0.4606058577467162, 
      0.4699797549777542, 
      0.3469208204021761, 
      0.4693185501993456, 
      0.27293433772967396, 
      0.34545895763676115, 
      0.41623654532706017, 
      0.4135899826155029, 
      0.4573338732242803, 
      0.3506507383366474, 
      0.3810388816121051, 
      0.39257307891439364, 
      0.37727882353741715, 
      0.48701894267967955, 
      0.4004757218245837, 
      0.45267152903957647, 
      0.4558256453361911, 
      0.43216560506701107, 
      0.4635571129143064, 
      0.4182596254541441, 
      0.46543896580464517, 
      0.4053809702673097, 
      0.48411205173386246, 
      0.39827033616190394, 
      0.2736091964109125, 
      0.4824600283731398, 
      0.46469845078015765, 
      0.4057886790092044, 
      0.43805038307356486, 
      0.2666567313408375, 
      0.18903050166484198, 
      0.41772973545590103, 
      0.45356679689669577, 
      0.4413298012081498, 
      0.44053258077640317, 
      0.43362976070824927, 
      0.4018302660909141, 
      0.43917993177142695, 
      0.4372214683623963, 
      0.44903935478886997, 
      0.4616545405663882, 
      0.47861066566847665, 
      0.4184628961792239, 
      0.1681395777857307, 
      0.4615650218497338, 
      0.43786536991616465, 
      0.4627702100989199, 
      0.4405021132820072, 
      0.4748923186602769, 
      0.46456757224674017, 
      0.44984118610147983, 
      0.46884953031258386, 
      0.33467801898406474, 
      0.40861779728819353, 
      0.40556838922984506, 
      0.4140259791420631, 
      0.2239876169744509, 
      0.4175558335163331, 
      0.41816662928275444, 
      0.4224543781511926, 
      0.46076342322899383, 
      0.37165969292800993, 
      0.3105652421798851, 
      0.42597150462141503, 
      0.4111594540540732, 
      0.4393227810573161, 
      0.4792911981021565, 
      0.45010791799378425, 
      0.46599807315777714, 
      0.32682122778297495, 
      0.43570489984935845, 
      0.40661029604942883, 
      0.44654510003286163, 
      0.3850360274076572, 
      0.4550127638888978, 
      0.25371054637174956, 
      0.23972627907499464, 
      0.32723271552392996, 
      0.3859704020510656, 
      0.409671528273563, 
      0.4771165961059706, 
      0.37899739601264953, 
      0.44496945238349345, 
      0.3265037680539061, 
      0.3688396580939023, 
      0.45147291406316076, 
      0.4771733943521531, 
      0.39346124090404355, 
      0.2912268066046864, 
      0.42286048947990956, 
      0.36718331041467966, 
      0.47433619120358206, 
      0.21788475727140807, 
      0.33914817998386304, 
      0.40850373491488945, 
      0.4415037891305747, 
      0.2761184090204453, 
      0.41969508423113844, 
      0.4221320343724814, 
      0.4080320996652354, 
      0.4204081969255534, 
      0.39513716904991547, 
      0.40769060811313496, 
      0.4305789437739113, 
      0.45703824009804506, 
      0.4699346002187536, 
      0.3996372370381047, 
      0.421672686546467, 
      0.33377868031429286, 
      0.32201996366597235, 
      0.45182213341204897, 
      0.4276985982407911, 
      0.33175046447162554, 
      0.480853312642211, 
      0.22204827814256153, 
      0.41465167825258265, 
      0.529203585129061, 
      0.46692911116902414, 
      0.4413464277156221, 
      0.2463803116404827, 
      0.3934764822271225, 
      0.4851867382167824, 
      0.47550374010894153, 
      0.29663438776734735, 
      0.3146035155260572, 
      0.3822197659204619, 
      0.35210562569173315, 
      0.4523952211509581, 
      0.37660817922982043, 
      0.42057057142734977, 
      0.44915321557942967, 
      0.4604327338234354, 
      0.4272593648606204, 
      0.4191603738439741, 
      0.43020438712055664, 
      0.43687562911593064, 
      0.4587118833192995, 
      0.4752135365144101, 
      0.31397660500568997, 
      0.4073598375664974, 
      0.36323841850504934, 
      0.4352642848499788, 
      0.428009730183439, 
      0.38064588740317573, 
      0.4458607426866993, 
      0.3347804086630474, 
      0.42934466720349557, 
      0.43829167601982605, 
      0.42077978565575574, 
      0.4562889048890087, 
      0.4043522505351083, 
      0.4158219326041303, 
      0.41189572529769053, 
      0.4295562446587893, 
      0.4371555055263371, 
      0.47534979382371845, 
      0.46839543003605216, 
      0.44912509327809713, 
      0.45170177385718013, 
      0.4144253149515212, 
      0.4310534388965562, 
      0.24204032674648213, 
      0.45374085851112717, 
      0.4666487367329477, 
      0.39946463023141426, 
      0.4701827892561942, 
      0.42009148484035785, 
      0.4506905569453997, 
      0.46575622855058485, 
      0.3957988070953837, 
      0.448768985354962, 
      0.40347621113597126, 
      0.47848299126421234, 
      0.38145886185604466, 
      0.3534115750529486, 
      0.4217326279879029, 
      0.3945213206976401, 
      0.4362597920447376, 
      0.4863932959685901, 
      0.4551562418965578, 
      0.47148021821263914, 
      0.3852124196207561, 
      0.3852471887599173, 
      0.4673226181444674, 
      0.4552599971702728, 
      0.47455362080174773, 
      0.4369736629587751, 
      0.45030966086471086, 
      0.4050695305463258, 
      0.4651865937012265, 
      0.4815502073451017, 
      0.41584739429913475, 
      0.40710810487643206, 
      0.4393650139018007, 
      0.38496778047161856, 
      0.44492257017922376, 
      0.36824371431158476, 
      0.41180092279511765, 
      0.4342276390353633, 
      0.27897373126443387, 
      0.4317267034722709, 
      0.48142120484416884, 
      0.45344798180586005, 
      0.39471394837699303, 
      0.2424580122822885, 
      0.40734411718767505, 
      0.4578203656932505, 
      0.471716964172843, 
      0.44500791661082834, 
      0.4598941695228409, 
      0.4427469020185375, 
      0.32885844980789747, 
      0.45551145082211214, 
      0.30921259421005165, 
      0.42313588634998206, 
      0.3927727280917586, 
      0.3957074584964044, 
      0.43809717595243897, 
      0.41970961699718357, 
      0.37860857432980866, 
      0.4102287203348087, 
      0.3870384663303107, 
      0.46813896448433145, 
      0.48284799711411763, 
      0.46943932472527117, 
      0.3936201635746953, 
      0.39604694597826107, 
      0.4080920400562835, 
      0.4405047737383209, 
      0.4840362915094685, 
      0.46351671014173246, 
      0.40051323059154076, 
      0.3806742567883959, 
      0.4769266205107891, 
      0.39858240225431985, 
      0.2974375773122826, 
      0.3892249729688311, 
      0.3368731982176219, 
      0.3105656415235704, 
      0.3698616042343834, 
      0.3920753077480129, 
      0.43556921340084115, 
      0.402796049504873, 
      0.43240233073119916, 
      0.4213701831320322, 
      0.46352425653207646, 
      0.4812437644753563, 
      0.43741127786263795, 
      0.35783389019188566, 
      0.47638148480961606, 
      0.37126754523087385, 
      0.2882163924039557, 
      0.4800059385792547, 
      0.4589885973954072, 
      0.4269070805172505, 
      0.3639632540950374, 
      0.3293997560965229, 
      0.38099997318947865, 
      0.3809582833568655, 
      0.34543272119781976, 
      0.40187354247741514, 
      0.4891707621509615, 
      0.37444065189052783, 
      0.39160138185132787, 
      0.4875311878321399, 
      0.36605643740184135, 
      0.1843675427508329, 
      0.31803817671326984, 
      0.48332225573419346, 
      0.41294567467330584, 
      0.38907499885780344, 
      0.3814122854254566, 
      0.43640572578596937, 
      0.33900941782027927, 
      0.4410162933314547, 
      0.4861226674428453, 
      0.40984648688589215, 
      0.43428832683316704, 
      0.4247522302791324, 
      0.39758394503229205, 
      0.43443916647186154, 
      0.45656112890030953, 
      0.2678673691284235, 
      0.38318920349836216, 
      0.8853867817193064, 
      0.47376866416814245, 
      0.450197976342406, 
      0.41848967302016415, 
      0.4629713359856944, 
      0.3393383270792769, 
      0.487040155721847, 
      0.31539901361804296, 
      0.35103607531140585, 
      0.39084919339057284, 
      0.48665312106045866, 
      0.4524932828392717, 
      0.39828608492430306, 
      0.4538863232114558, 
      0.42339003338021125, 
      0.4714591565701076, 
      0.43880963461937744, 
      0.35598703277437255, 
      0.3456815931098602, 
      0.32256956605977893, 
      0.4342715772132878, 
      0.48489752629507543, 
      0.2970780372309612, 
      0.42825864700392685, 
      0.44330462462351067, 
      0.45056273224268045, 
      0.4693959867264378, 
      0.38547115139823357, 
      0.44240330822619667, 
      0.42322048643947324, 
      0.4700726689212562, 
      0.4553114995209184, 
      0.34056037944944234, 
      0.40425339670443866, 
      0.39231410777722375, 
      0.43155219418638, 
      0.3537787504348317, 
      0.4466218200496059, 
      0.40810063909131566, 
      0.48024007804004315, 
      0.4667059978699418, 
      0.4060486801834626, 
      0.3011574959170042, 
      0.35744226115352823, 
      0.4244545215977809, 
      0.35949987908920905, 
      0.3432105349118605, 
      0.37227520311310136, 
      0.35019056801789944, 
      0.4242452702778822, 
      0.3662466189774477, 
      0.4620511197010641, 
      0.3006372521152195, 
      0.36136653095879734, 
      0.38444418168491207, 
      0.450387552508337, 
      0.44472022690746627, 
      0.4737290145021195, 
      0.3963055478291232, 
      0.3949773111488335, 
      0.2921468068126324, 
      0.4797705645944938, 
      0.3681036911098105, 
      0.45896934349377266, 
      0.38403598134129285, 
      0.2825301418594994, 
      0.4612495127433213, 
      0.41690233517404474, 
      0.3420604885809427, 
      0.35828479714770706, 
      0.40106105619357985, 
      0.4496582801903883, 
      0.46367705227468975, 
      0.397104090780563, 
      0.3466006015761839, 
      0.444748112043552, 
      0.47063011098493635, 
      0.40524746008514845, 
      0.4662732678377879, 
      0.455199639470351, 
      0.39784322294718444, 
      0.45343373049831204, 
      0.2280223765159144, 
      0.2889691731771785, 
      0.41429107481661503, 
      0.431863630814031, 
      0.4556773211186146, 
      0.48903089818246503, 
      0.3805941326907702, 
      0.39073334426468825, 
      0.4491612237992091, 
      0.4213142269218375, 
      0.4073917857658414, 
      0.44410920165608464, 
      0.40823531071575375, 
      0.2592427891833897, 
      0.44687375600369433, 
      0.4094202116988977, 
      0.3606293046222546, 
      0.33151970083775567, 
      0.44052560562831383, 
      0.3676328408379554, 
      0.4729410729432192, 
      0.3492148537547091, 
      0.47455706296278216, 
      0.4436926017166162, 
      0.3730308614338299, 
      0.3442406830045307, 
      0.48159776891110845, 
      0.386445349371469, 
      0.4381227488489394, 
      0.32536714562775587, 
      0.39317314753478794, 
      0.45345554869194193, 
      0.20981180941614036, 
      0.4267862436085291, 
      0.4046521745213946, 
      0.4630218345760445, 
      0.34201402660606617, 
      0.35908176268794606, 
      0.42481680900462554, 
      0.464775163320421, 
      0.23059243593172316, 
      0.47625696690869723, 
      0.48745493393518785, 
      0.4712922940417955, 
      0.38395903192021336, 
      0.4278202999893939, 
      0.4753612781552776, 
      0.4788553368113987, 
      0.6577270393210379, 
      0.4084549271558295, 
      0.44556110290286066, 
      0.4396986898917938, 
      0.2010881429242505, 
      0.42594440914844534, 
      0.4450431830269704, 
      0.38814299389175316, 
      0.2796936184813558, 
      0.41641866705230546, 
      0.4112720629735978, 
      0.4886870258724308, 
      0.3189571759855035, 
      0.29741362949677336, 
      0.33838692929887665, 
      0.4711200002807324, 
      0.4300316409211836, 
      0.4348745571617825, 
      0.424495029352753, 
      0.30441430628639876, 
      0.46336318582068975, 
      0.27366084480726033, 
      0.3939985786616128, 
      0.44532216574748923, 
      0.36268083032267023, 
      0.35888442631245954, 
      0.24055351421273313, 
      0.371420563263408, 
      0.2566452176231362, 
      0.4885439849764639, 
      0.4463740905934106, 
      0.4586358973135461, 
      0.44824117744918474, 
      0.4324813329489465, 
      0.3173144737671307, 
      0.37374740518436383, 
      0.42926238064867395, 
      0.32937718942781674, 
      0.44859231441342073, 
      0.3492681095543487, 
      0.43899214019790833, 
      0.44496876029895777, 
      0.4026232483178804, 
      0.39802395888993825, 
      0.4768944216155293, 
      0.38709440133256795, 
      0.3379890801418538, 
      0.21513222919172775, 
      0.39268055163306126, 
      0.4785716027232457, 
      0.4762314434539662, 
      0.4631490469832013, 
      0.3780477646530408, 
      0.4322340244225647, 
      0.4410889949949057, 
      0.40264762206213284, 
      0.43951423960570507, 
      0.47450319535128493, 
      0.3179861386660178, 
      0.30852682743204646, 
      0.31904085607944205, 
      0.41815616426525254, 
      0.39262732904841274, 
      0.42594720336079894, 
      0.48878433976834307, 
      0.4001579291269144, 
      0.3448214601654313, 
      0.4107922944868589, 
      0.4818530565419467, 
      0.4533451038148361, 
      0.31663344360723106, 
      0.43753141527674627, 
      0.2649596942025702, 
      0.19574576110042083, 
      0.46901555092762953, 
      0.44154481467163065, 
      0.4770624637763076, 
      0.46151776453537635, 
      0.4478435668293152, 
      0.37441773668933576, 
      0.4449280969909003, 
      0.41431613516299637, 
      0.48467691500937454, 
      0.3359918311312246, 
      0.4257945779312788, 
      0.3982507084235393, 
      0.4277767832109747, 
      0.47950851923192456, 
      0.44940472194466535, 
      0.4328493234090941, 
      0.3857015864928651, 
      0.4521214069487883, 
      0.4088628346052197, 
      0.37042802312890516, 
      0.38542094427004975, 
      0.44372969135478774, 
      0.4290561963319467, 
      0.420233474996137, 
      0.4181760817518565, 
      0.41936366881219145, 
      0.2852293375487774, 
      0.4505664132864199, 
      0.41122975107719145, 
      0.2998852018899515, 
      0.47410391395492685, 
      0.4115667277414105, 
      0.47955616590740185, 
      0.427565493889554, 
      0.45205550435937486, 
      0.4673469813233671, 
      0.47222133673397443, 
      0.4895276299792326, 
      0.46258400242756226, 
      0.4203327498431641, 
      0.3537111334536955, 
      0.35288008320492753, 
      0.330232052832375, 
      0.41659637369989616, 
      0.42348245593226863, 
      0.45396380800301545, 
      0.3265083915692987, 
      0.43444393588507924, 
      0.4459251268114126, 
      0.3985299701313706, 
      0.2303963281511697, 
      0.32938312987406493, 
      0.4781519322935762, 
      0.4666915738495562, 
      0.40399441013686554, 
      0.3897367237479048, 
      0.4175175501745493, 
      0.20599090223826402, 
      0.35582888843622335, 
      0.36517632434606556, 
      0.25178518371929565, 
      0.4652543938437579, 
      0.2649677401655118, 
      0.4146068333710467, 
      0.45663640788835486, 
      0.4541367423069645, 
      0.44163301650649, 
      0.3099398764250024, 
      0.42885436204650257, 
      0.4401976561364372, 
      0.3762056897164916, 
      0.38048584507971694, 
      0.28616973262414935, 
      0.4517407523463455, 
      0.4421831560963363, 
      0.46895727660532377, 
      0.4189693381008859, 
      0.26584773907197834, 
      0.4631518585598852, 
      0.3830738570563129, 
      0.31590607631039147, 
      0.341172543067709, 
      0.4700730787040491, 
      0.23582113564164464, 
      0.4172898867486421, 
      0.3723816285566279, 
      0.4328569125902259, 
      0.4297770819243936, 
      0.4717573970533429, 
      0.37536259552076107, 
      0.3446892486142587, 
      0.4868696858154487, 
      0.3698949266218316, 
      0.4038446117365818, 
      0.2223461061758974, 
      0.3988952637518497, 
      0.45416520456426696, 
      0.4300101346919773, 
      0.3757861891444458, 
      0.4376640228312052, 
      0.38777192729890436, 
      0.39739104546272386, 
      0.33101798031952956, 
      0.3009707891768178, 
      0.35727084454273267, 
      0.30307226344617366, 
      0.3675860588592383, 
      0.46562182169762467, 
      0.3225143260918636, 
      0.2353014699802756, 
      0.4599895147618262, 
      0.36149782033866645, 
      0.20298666463063558, 
      0.39631417118560375, 
      0.16104604851453608, 
      0.45145756835473666, 
      0.3943831832001531, 
      0.43041170302190807, 
      0.4422829593909339, 
      0.3769030433375245, 
      0.48603075376757526, 
      0.4559734293204343, 
      0.4050785672252948, 
      0.4455755993262509, 
      0.4403195828426494, 
      0.3614867487987459, 
      0.4434494870761276, 
      0.24309034765913065, 
      0.455680332164099, 
      0.24199673215025044, 
      0.4500328127793505, 
      0.35561857859853074, 
      0.4216119509475589, 
      0.4646825968707572, 
      0.3466630251279407, 
      0.4002601029833215, 
      0.45702676577465084, 
      0.4209302958256186, 
      0.4795878564846671, 
      0.48504891185530813, 
      0.43102239710502604, 
      0.4237669616484604, 
      0.42891992964632214, 
      0.33718603730653357, 
      0.34458449430967225, 
      0.4049843921546719, 
      0.4270173267054101, 
      0.3717904778478673, 
      0.4466088272720448, 
      0.38233501631712363, 
      0.21173361996793819, 
      0.35178305455786973, 
      0.4833761371597476, 
      0.28140509587916435, 
      0.4604271322189213, 
      0.4563551847889898, 
      0.391667595805055, 
      0.44467144113657, 
      0.3345416220882386, 
      0.3192676353762398, 
      0.2317905907731437, 
      0.3584248236510782, 
      0.4677626261934941, 
      0.4542804204491477, 
      0.44694399803235, 
      0.43250834390740445, 
      0.289484654715154, 
      0.44098298464081903, 
      0.4472711810528082, 
      0.4500474977361738, 
      0.4745897111180421, 
      0.4621753115862703, 
      0.2622902642208457, 
      0.2781788045637136, 
      0.4728591715871721, 
      0.4044428328760579, 
      0.48118769290336055, 
      0.3777400235672976, 
      0.46403046175554374, 
      0.44589158967061443, 
      0.43579447236776037, 
      0.5088923044542948, 
      0.4026433550562226, 
      0.3159536279971147, 
      0.32339923356949474, 
      0.48752714787578744, 
      0.43198610910326907, 
      0.4108006965535594, 
      0.4055421434548887, 
      0.46812681442379883, 
      0.28822872817812834, 
      0.4519197414044257, 
      0.4462717432955588, 
      0.40856854332333414, 
      0.46602551329043035, 
      0.43766990157946856, 
      0.4498334893762724, 
      0.4551034093601924, 
      0.4728769998970909, 
      0.45270012254452047, 
      0.39558791344530836, 
      0.3594849174148642, 
      0.3735479387762404, 
      0.361565037606735, 
      0.4035605349190411, 
      0.4691500501675808, 
      0.3703569959602185, 
      0.4483672102298477, 
      0.4890886831571452, 
      0.47799874586635127, 
      0.4587362064380924, 
      0.4515501508844959, 
      0.4553210681732525, 
      0.4751563123773672, 
      0.4392451957071727, 
      0.3226888980429898, 
      0.4349170115024012, 
      0.4420658899045908, 
      0.3801644028699927, 
      0.3952871887592482, 
      0.40914437801044484, 
      0.455194564341303, 
      0.3816547275883522, 
      0.3883445029660568, 
      0.38481091156804575, 
      0.4641312049608457, 
      0.32794227109101654, 
      0.4466103590881346, 
      0.36689177462057304, 
      0.4748210589268815, 
      0.3879711690628202, 
      0.47259206903721535, 
      0.4154541138026937, 
      0.4072856168218467, 
      0.44016599970531456, 
      0.4488260634760034, 
      0.3647616138125035, 
      0.30606976841474465, 
      0.36884855790075627, 
      0.2804649687425459, 
      0.4723992354907474, 
      0.47586950293823527, 
      0.40204796972588536, 
      0.441367108087161, 
      0.29683145313642234, 
      0.280799012639364, 
      0.35959566943580884, 
      0.4631549236760353, 
      0.22863321875222573, 
      0.4068168931393283, 
      0.3174352275393186, 
      0.4597788828897963, 
      0.3749179464097598, 
      0.28905758356598454, 
      0.2071915964701197, 
      0.47692661466845093, 
      0.4839979619843539, 
      0.46834894450043935, 
      0.4303760034007164, 
      0.48859923255847065, 
      0.43454135088078677, 
      0.4161087275730869, 
      0.45040164079971046, 
      0.3672176520208082, 
      0.44480657431169923, 
      0.43010750403811476, 
      0.46963946968574827, 
      0.3913401392634002, 
      0.3455696387930905, 
      0.3290315611698888, 
      0.38619503888504164, 
      0.4571259540792703, 
      0.4485571366762346, 
      0.4078029959746869, 
      0.38549874353607966, 
      0.25506036512980823, 
      0.3990517429200114, 
      0.45231882085476366, 
      0.42488056759126136, 
      0.4559262573112647, 
      0.4186668221797113, 
      0.4036917636078033, 
      0.48775085463483514, 
      0.4738379879119327, 
      0.37053090287661206, 
      0.23800146210541734, 
      0.4418311555480584, 
      0.25516825992700337, 
      0.24606936727598705, 
      0.4698517673511755, 
      0.3681551047829603, 
      0.32842849878536173, 
      0.4097440237090523, 
      0.43171682386779875, 
      0.48188945419772766, 
      0.37846252683611936, 
      0.4602543600047088, 
      0.47556021058308234, 
      0.45750115647596024, 
      0.3686050958398652, 
      0.4599196242717594, 
      0.47140843690713014, 
      0.38363461588586273, 
      0.34954827101379776, 
      0.42160325864222686, 
      0.4021152117857345, 
      0.26827297253451954, 
      0.4373097712198698, 
      0.40939387922706494, 
      0.43444408135882673, 
      0.2653267751942248, 
      0.4516965294889068, 
      0.43122990357275565, 
      0.40348908745597184, 
      0.32910623639405817, 
      0.27955560254372214, 
      0.395503500804862, 
      0.37602659565714147, 
      0.6028374825859726, 
      0.42652501287316696, 
      0.3830246455201534, 
      0.48467208898720754, 
      0.3508393934196078, 
      0.4370733845348191, 
      0.4454829507170224, 
      0.4586213161851962, 
      0.39307257611647173, 
      0.3520900546737248, 
      0.3214787754812507, 
      0.42548487762574433, 
      0.4677872102843505, 
      0.48922322905611615, 
      0.1558342592813506, 
      0.40642271709201455, 
      0.4121527646484184, 
      0.4875642534317005, 
      0.22691822904951026, 
      0.4627611771267301, 
      0.4225255844615399, 
      0.4555782313836032, 
      0.4424569919743739, 
      0.4543155482230281, 
      0.39492209376871334, 
      0.4171809230202821, 
      0.44531582441144535, 
      0.32874542076627955, 
      0.44994200154855246, 
      0.34366149443823635, 
      0.1929598675593128, 
      0.25636534297202485, 
      0.3811131657457131, 
      0.2709336797090708, 
      0.4029114627503425, 
      0.4709073462144712, 
      0.4755968104644261, 
      0.415131929610859, 
      0.45017903614567706, 
      0.41088214956225566, 
      0.27579511931352413, 
      0.4125715496649923, 
      0.3540465453719555, 
      0.34638380510505273, 
      0.3923039241496499, 
      0.4546129186781125, 
      0.4305303294428274, 
      0.407717246411522, 
      0.4810294086645615, 
      0.19276975214647168, 
      0.3588767890490379, 
      0.4792961997323911, 
      0.3060500196219113, 
      0.4868073584663815, 
      0.45148192798944026, 
      0.48350431407512456, 
      0.2988764273466436, 
      0.46490407372966425, 
      0.42799579944167465, 
      0.44678483196064556, 
      0.3851989952202689, 
      0.4288063573513334, 
      0.3990383238682919, 
      0.39547119512543716, 
      0.30664995017526575, 
      0.3949931956064441, 
      0.41757006757911264, 
      0.4366805075770375, 
      0.4092845383022192, 
      0.38969447996590467, 
      0.4116612996541539, 
      0.4418420347170823, 
      0.47639642908400925, 
      0.46489666578499034, 
      0.3380673229161766, 
      0.4417102315170466, 
      0.35064184375855556, 
      0.44119376803142474, 
      0.4489032583948251, 
      0.37121518528687264, 
      0.44256225053362647, 
      0.44819605086050684, 
      0.27897715991617716, 
      0.4862049340232666, 
      0.44416085566900415, 
      0.35123508620243965, 
      0.38713973319752026, 
      0.14949129290613555, 
      0.13957273008231674, 
      0.4387991147402872, 
      0.4779693269725631, 
      0.4719533093989814, 
      0.44981517681000044, 
      0.21479260708984083, 
      0.3521380943812924, 
      0.44004862146039647, 
      0.22239151242772318, 
      0.40701692912955995, 
      0.47192868419324824, 
      0.44240165224069145, 
      0.4662639816402771, 
      0.4389225480413846, 
      0.4562719356741205, 
      0.3885453829093936, 
      0.4642513719215138, 
      0.4194342227250255, 
      0.4003004874146357, 
      0.3751290818624829, 
      0.4777742924980536, 
      0.3596912577593538, 
      0.4106465573693727, 
      0.4874654128905451, 
      0.28827488297034437, 
      0.3775653915543856, 
      0.44117207116158996, 
      0.4234064342397467, 
      0.48219336310025096, 
      0.3657650405051471, 
      0.48513479543023813, 
      0.45313077648168665, 
      0.47149917587728946, 
      0.38531683730972033, 
      0.42259745086084405, 
      0.3319768014368342, 
      0.26463583209866887, 
      0.4765679127048162, 
      0.4293663513178727, 
      0.3639787020093374, 
      0.4757469182159489, 
      0.4350073964162395, 
      0.3599147346493759, 
      0.4449423727061072, 
      0.3953969777361214, 
      0.46272578186717145, 
      0.3694419879303422, 
      0.3320544592046379, 
      0.4705460589672097, 
      0.3900592857112188, 
      0.4702194913962981, 
      0.45691911260616686, 
      0.31801444229441467, 
      0.15871624280761273, 
      0.4346679529610735, 
      0.37249406298005555, 
      0.38650747112241124, 
      0.46353599798549583, 
      0.4421026760384481, 
      0.4904009268539809, 
      0.4461301929957772, 
      0.4271796219030166, 
      0.44940033890537057, 
      0.41370325601761376, 
      0.4569338883466817, 
      0.5997908086672571, 
      0.39553271463012457, 
      0.46018745551918383, 
      0.2922698153292743, 
      0.411052145162586, 
      0.4404726980452072, 
      0.23566470447528765, 
      0.2240873391157794, 
      0.40758994825844186, 
      0.40946890479448467, 
      0.2900058814387821, 
      0.310120696722018, 
      0.4645104701325818, 
      0.47933873275244426, 
      0.4863959055907629, 
      0.41139081829443586, 
      0.357217683835186, 
      0.4047547097857903, 
      0.374534460001777, 
      0.4731960039632888, 
      0.4390611448508601, 
      0.292029665295844, 
      0.2535490776200744, 
      0.4071676479859375, 
      0.4581158798282218, 
      0.26840404285573694, 
      0.43090670961859306, 
      0.38171775151940474, 
      0.46215373007841876, 
      0.4842477449647938, 
      0.418268039588008, 
      0.40318645602546377, 
      0.39313635210249825, 
      0.436026475266324, 
      0.46662533694665004, 
      0.46763685610044503, 
      0.21375817683760653, 
      0.4373163401509568, 
      0.470043329751576, 
      0.3461505865047998, 
      0.45447938003121474, 
      0.4651406672347926, 
      0.43476797561410235, 
      0.4514866579777057, 
      0.45707925713876213, 
      0.4450032766220616, 
      0.42619940852627636, 
      0.4501410856910366, 
      0.45334612858621226, 
      0.37524540043824944, 
      0.47607325436430276, 
      0.3175579732942579, 
      0.4360385874771821, 
      0.3872100860717371, 
      0.44159337625304973, 
      0.4471931734350704, 
      0.43120730019085074, 
      0.3649508071586518, 
      0.3586410624208912, 
      0.3794810777880525, 
      0.44596597654771053, 
      0.44664412413347254, 
      0.4469119289750103, 
      0.4029442145890886, 
      0.4102690852760844, 
      0.46189558190175234, 
      0.4408084190364748, 
      0.45675276711286567, 
      0.45260112718173284, 
      0.46043478349634104, 
      0.4713432536568594, 
      0.397592713767374, 
      0.43326007567429525, 
      0.29434841816578877, 
      0.3871322679703285, 
      0.3301823194555203, 
      0.3247336405618371, 
      0.4388478270454209, 
      0.44412523758937805, 
      0.3664657247570859, 
      0.37347228679984557, 
      0.36548762299294735, 
      0.4673870729611098, 
      0.4425315296060126, 
      0.4116764237950497, 
      0.4737454418916359, 
      0.366238662105219, 
      0.4553505450749181, 
      0.47928490251552325, 
      0.4110626169665947, 
      0.3625982539617285, 
      0.3534257871036315, 
      0.3845431643528163, 
      0.30863113336240444, 
      0.33516797352063304, 
      0.46813669491556936, 
      0.3640602238283178, 
      0.4729753726752142, 
      0.3861440940921231, 
      0.4426714792438654, 
      0.4627931246878056, 
      0.4660790686871146, 
      0.32293921199112174, 
      0.2904541095230767, 
      0.4096640230612889, 
      0.4867925159896565, 
      0.4681187268895432, 
      0.298206007141908, 
      0.4821609403441824, 
      0.34208331402971376, 
      0.4777880338695363, 
      0.4384753933241038, 
      0.468252932309432, 
      0.31213796969298163, 
      0.47592461305867906, 
      0.20400144418480495, 
      0.3253959054752534, 
      0.3587529428279014, 
      0.3776493167819462, 
      0.4266863328083387, 
      0.38094541043048163, 
      0.47930197148741627, 
      0.4620773765195652, 
      0.4547526679314159, 
      0.40503285245187515, 
      0.42175776695838996, 
      0.4086710627886122, 
      0.45233046121052806, 
      0.43507225142421163, 
      0.43300952757896227, 
      0.47901330111765067, 
      0.4838922566795796, 
      0.3040504476406396, 
      0.4528127296758813, 
      0.4301393030272575, 
      0.40091234600345554, 
      0.4336937929298824, 
      0.3850841500101862, 
      0.4621829051755616, 
      0.4741744422737949, 
      0.47944942238539945, 
      0.37234250778998407, 
      0.42126345389474573, 
      0.37087206675923895, 
      0.43402154915813307, 
      0.4600011653600746, 
      0.4438605272463705, 
      0.37822874460953404, 
      0.47016502396617077, 
      0.3567813165952671, 
      0.4070415893984798, 
      0.23830191073064214, 
      0.41812359242566927, 
      0.3859348387085464, 
      0.4574080888885743, 
      0.38843290575018596, 
      0.44490233160675646, 
      0.3110735331727243, 
      0.4468528362587897, 
      0.48396062846060695, 
      0.4621184457656134, 
      0.22923260884555433, 
      0.17051283252272922, 
      0.4400890427911146, 
      0.4718621043125502, 
      0.4602156481772105, 
      0.3815985063034058, 
      0.35886856476552803, 
      0.4353065888701018, 
      0.4400971662977615, 
      0.3593440243885562, 
      0.3800938133810951, 
      0.47500395254512984, 
      0.4372268647771144, 
      0.40845643836679163, 
      0.4825614736035691, 
      0.44717682502386696, 
      0.35985300948133947, 
      0.47669834696183355, 
      0.4621282012370258, 
      0.4258783717269367, 
      0.36227006273875406, 
      0.43349358445426084, 
      0.43165001769217226, 
      0.39910104220251175, 
      0.4785578952339561, 
      0.46146545541972445, 
      0.4087798284807091, 
      0.4571688218739677, 
      0.44216407011880976, 
      0.43973878982836845, 
      0.4011793261904649, 
      0.44458002430945115, 
      0.221271475072273, 
      0.4757846371911561, 
      0.4108189954752236, 
      0.4152034494305398, 
      0.4184099216380198, 
      0.45912194549943663, 
      0.46017796175273656, 
      0.4328132436295007, 
      0.36525740721377115, 
      0.3245121396858227, 
      0.47841364719945767, 
      0.4538353448919257, 
      0.26036543511485755, 
      0.43356566091673115, 
      0.3863658933034504, 
      0.43693631277582673, 
      0.3993180035478607, 
      0.45074452017809125, 
      0.26394415811587724, 
      0.45937232874444334, 
      0.46756568614059313, 
      0.475369727828131, 
      0.48385376558168197, 
      0.4797804291583259, 
      0.4463149795168439, 
      0.34470047317498037, 
      0.4602512662915641, 
      0.47921527168799005, 
      0.46294996535184524, 
      0.25138039460573847, 
      0.36355075899150857, 
      0.46233719163611847, 
      0.4911542463862023, 
      0.4319488481969706, 
      0.4198377453825983, 
      0.39032603789324194, 
      0.36817943375746914, 
      0.4313836321160643, 
      0.29788463666320064, 
      0.41970186810908977, 
      0.46616331250720827, 
      0.45573685999446, 
      0.48703485000195745, 
      0.24332487864175115, 
      0.3209406264261792, 
      0.439532614508462, 
      0.47685930297504187, 
      0.44979198131670217, 
      0.4038630066655461, 
      0.4349266768377722, 
      0.4682678648866133, 
      0.30957720388948173, 
      0.2408303851140069, 
      0.4386722890975999, 
      0.4723167113317272, 
      0.3364989177732367, 
      0.4748531158665245, 
      0.4445467496657034, 
      0.22255964779258097, 
      0.4842807261261926, 
      0.409832801558905, 
      0.4396878408105932, 
      0.2855997951789032, 
      0.4808241116682679, 
      0.4853719465921442, 
      0.3719832013011963, 
      0.4023629506714368, 
      0.4825129023469364, 
      0.40822759204824877, 
      0.4399998862787591, 
      0.3905942848952236, 
      0.3060109501317434, 
      0.48112726881814005, 
      0.3610062458486576, 
      0.39011964624545686, 
      0.3990645450689301, 
      0.3291155218647753, 
      0.43764452507664015, 
      0.39407177509380426, 
      0.41390850165730164, 
      0.47031698111601666, 
      0.45576256473004595, 
      0.34617179866130315, 
      0.4185280914277977, 
      0.3978884888663799, 
      0.4127922664374357, 
      0.4277611666941236, 
      0.44726158876445204, 
      0.3692234893459234, 
      0.4089252100426278, 
      0.44417485613378005, 
      0.41959100551542083, 
      0.27653797667017904, 
      0.37957913718250036, 
      0.4726870026788976, 
      0.45006511090878965, 
      0.4780369832645786, 
      0.3948315414840678, 
      0.21081006004965724, 
      0.3858952911533255, 
      0.27935880835032756, 
      0.4805421008527532, 
      0.4702289189969524, 
      0.13609892102602641, 
      0.46224841164997343, 
      0.2649929917265278, 
      0.2920242708182871, 
      0.4761099768918125, 
      0.4866592309100743, 
      0.4095864805772193, 
      0.40642470831853944, 
      0.3790077248410284, 
      0.47626987406794924, 
      0.47413995974570816, 
      0.39437936908762095, 
      0.34536149433449254, 
      0.37449272383809507, 
      0.3241043675648555, 
      0.36230095737787865, 
      0.3554457882825019, 
      0.386325262519193, 
      0.4582572622527354, 
      0.4608506790869964, 
      0.43251926296286597, 
      0.4317797678860175, 
      0.13894764762161546, 
      0.42136716344202707, 
      0.4619552770220519, 
      0.4568519733173397, 
      0.3820872446948534, 
      0.42860951451535567, 
      0.47182493962530525, 
      0.3789822461083724, 
      0.2751188499962134, 
      0.40846929248349995, 
      0.45847026753852427, 
      0.4443890958725021, 
      0.3896775207547091, 
      0.43142175614920814, 
      0.4606203319081448, 
      0.3995636861222977, 
      0.45934035835974385, 
      0.4336847475752465, 
      0.32692483534981964, 
      0.4472013263485761, 
      0.46627817480200384, 
      0.39093689366007833, 
      0.37802478234330167, 
      0.4665529676679686, 
      0.45492805353284527, 
      0.34861434609930436, 
      0.2932978719215983, 
      0.48399709150232134, 
      0.13188335391848102, 
      0.4024389061637776, 
      0.4569674102390616, 
      0.39620994170371177, 
      0.45426590688020124, 
      0.45300832678862457, 
      0.47085796582048295, 
      0.45120864449018955, 
      0.33988264412465274, 
      0.42479185584253865, 
      0.4223343081607406, 
      0.41540901806324637, 
      0.3649043928483748, 
      0.4276138131274046, 
      0.39961349209279096, 
      0.36515720215006436, 
      0.38776213857938835, 
      0.3361357757853548, 
      0.3942008336035409, 
      0.3851961114689249, 
      0.465463901003009, 
      0.4038054146511913, 
      0.4517311252571427, 
      0.45475768609780287, 
      0.4411610145223612, 
      0.38532338032427044, 
      0.316995152646031, 
      0.38157702353115597, 
      0.42403512090358275, 
      0.4053311155940634, 
      0.3859322369448414, 
      0.4402742384376577, 
      0.405301619796623, 
      0.344206053068857, 
      0.42778004688492116, 
      0.40072985915170767, 
      0.4888615219085294, 
      0.42184134017771935, 
      0.4813353732872805, 
      0.4063428593337173, 
      0.36834533890003934, 
      0.4405650845643755, 
      0.45340005277935425, 
      0.4127514659698336, 
      0.32046195415955925, 
      0.3833165255234521, 
      0.4180466923894225, 
      0.4001111137468539, 
      0.47064432066920814, 
      0.3155716079054938, 
      0.4707347007519153, 
      0.4279346556245649, 
      0.3425051988601039, 
      0.45789653928086954, 
      0.3872013579946651, 
      0.42472755862180106, 
      0.4603840741869547, 
      0.3729212370535748, 
      0.3537327210884023, 
      0.3061800975449807, 
      0.36586996686295875, 
      0.33381844200965366, 
      0.3988697818819788, 
      0.4839381461643131, 
      0.3792511262592361, 
      0.45410383792320513, 
      0.37268580168366094, 
      0.42143830206308824, 
      0.4077214162136781, 
      0.4617127127276439, 
      0.4464259158917092, 
      0.3982192392163132, 
      0.22412474657508596, 
      0.4909030254865763, 
      0.3080735452345947, 
      0.3624439295803262, 
      0.41782652481679006, 
      0.3732086467712622, 
      0.3328290822830724, 
      0.44386769766506545, 
      0.39234271255769004, 
      0.43628763409392646, 
      0.43430728791924655, 
      0.44722938537329826, 
      0.397925259112794, 
      0.281852717372019, 
      0.38405928888567487, 
      0.40073211164688505, 
      0.4878271097389751, 
      0.43498299517506667, 
      0.4543653274432342, 
      0.4049955320570065, 
      0.37035722520662, 
      0.5651794301260933, 
      0.4165559738487073, 
      0.3520580505327945, 
      0.28157934956881775, 
      0.4504299165797303, 
      0.3944847902532417, 
      0.22561437886002378, 
      0.3356576543904737, 
      0.46656370913718076, 
      0.34578284275835686, 
      0.4698555349850046, 
      0.3683140134725067, 
      0.40738809989032015, 
      0.3695356402733625, 
      0.4789311183900121, 
      0.4850314238684966, 
      0.46829936782769727, 
      0.4518809837958055, 
      0.38401369235661437, 
      0.4333682875772924, 
      0.2138735337201097, 
      0.15468680490809678, 
      0.39812245080340336, 
      0.44132130188522933, 
      0.30592085784917467, 
      0.45168856449251765, 
      0.47628058678826635, 
      0.36053203144846924, 
      0.4474971416261197, 
      0.40543908337994516, 
      0.4374527827968219, 
      0.4171025519750057, 
      0.30504408764489327, 
      0.4786426895698534, 
      0.3704408753932046, 
      0.43874816885985324, 
      0.4792233870237951, 
      0.4828093725505331, 
      0.3452033884426118, 
      0.2875069965084794, 
      0.4493564928352607, 
      0.2728577817729983, 
      0.46622047797732674, 
      0.3986906371681328, 
      0.42699135486415474, 
      0.45746179996005626, 
      0.4769301792498566, 
      0.41082779278963716, 
      0.3748258315711449, 
      0.3596802547244269, 
      0.4410066116775873, 
      0.4870527242879493, 
      0.4801783282845553, 
      0.3655568478440138, 
      0.47021427768160706, 
      0.4330700589814621, 
      0.3453138998700513, 
      0.40237981530175543, 
      0.12648718018449936, 
      0.4301088761659412, 
      0.4834986726512506, 
      0.36755561526770164, 
      0.3998124154790401, 
      0.47555722893329394, 
      0.42851348369947234, 
      0.374039839775045, 
      0.3703028766663613, 
      0.44390483391760865, 
      0.3043940159873829, 
      0.24266110625116552, 
      0.34223009399887083, 
      0.4636702746309586, 
      0.4545958549091581, 
      0.34512167066456545, 
      0.39199957686321374, 
      0.448408766041748, 
      0.4704349452864403, 
      0.46610446076643175, 
      0.37036088883646756, 
      0.4592055272041053, 
      0.25545152434974217, 
      0.4664976170370231, 
      0.43359752837728954, 
      0.479470949076442, 
      0.21513356293853808, 
      0.42955772261693803, 
      0.33578034390515926, 
      0.39214919164155193, 
      0.47393377549775206, 
      0.44975768206024574, 
      0.3152117907101949, 
      0.46799123394597275, 
      0.42674513605006315, 
      0.472785795665158, 
      0.4345581842098459, 
      0.4690537108889058, 
      0.2106841073638117, 
      0.38361798039565065, 
      0.3857450078803891, 
      0.39526723959352705, 
      0.363806160362733, 
      0.4651282750091708, 
      0.4816746277141577, 
      0.3630366527601232, 
      0.3301078221162887, 
      0.4108245672192362, 
      0.42116077451849887, 
      0.42925263642686473, 
      0.468243986075933, 
      0.40236896534844163, 
      0.33459037426504257, 
      0.4609748605360377, 
      0.49089219686496344, 
      0.4318539918104407, 
      0.4561877155982623, 
      0.36900216136646985, 
      0.29653541375639675, 
      0.44151629792270364, 
      0.4136692507127104, 
      0.43282599613528244, 
      0.4506341363654632, 
      0.2744290823685611, 
      0.4756336989516291, 
      0.344714624877302, 
      0.18865671509082102, 
      0.4738159058281703, 
      0.4192125392403989, 
      0.4884499747637102, 
      0.2787045689361783, 
      0.3803352751574111, 
      0.40678623808966147, 
      0.45395498097947873, 
      0.4343314405972031, 
      0.3970666667460964, 
      0.40308608814568214, 
      0.4644220732782502, 
      0.42008459811888077, 
      0.4236059208888438, 
      0.4197980945049746, 
      0.1221950229572733, 
      0.34604614526251604, 
      0.40282380065596857, 
      0.4254530838877702, 
      0.3542760475167581, 
      0.3804912811725261, 
      0.3556729582931164, 
      0.12678328012452167, 
      0.3986352437514661, 
      0.39446457825405584, 
      0.46416185551318695, 
      0.46702811421804086, 
      0.4031224456130476, 
      0.464873134559289, 
      0.4049886148902943, 
      0.485665101971668, 
      0.3393262913825993, 
      0.4039599002247406, 
      0.4292229337536124, 
      0.29553279120085896, 
      0.42691863950256087, 
      0.43519714902316053, 
      0.4782297191838262, 
      0.4210980725936886, 
      0.46187590450342253, 
      0.46277763624246715, 
      0.40164909220019346, 
      0.4257698053790652, 
      0.364033767241791, 
      0.19235296900470006, 
      0.4162433363077853, 
      0.29781760890540804, 
      0.34691453137045913, 
      0.3241308199931492, 
      0.487977192135766, 
      0.2949705696779157, 
      0.36523812844690534, 
      0.4483307386093914, 
      0.42901430017890735, 
      0.45781092342650065, 
      0.3443273793207619, 
      0.3045128928811838, 
      0.40849314680276405, 
      0.38036367397008986, 
      0.40444584522284854, 
      0.45043417874112235, 
      0.450397852679146, 
      0.38036354175983983, 
      0.4029401738693198, 
      0.48403495873582275, 
      0.4692803257304526, 
      0.4502469113360787, 
      0.4223979983981853, 
      0.4721571393099432, 
      0.3673281933410123, 
      0.33377988912605827, 
      0.36754089234217086, 
      0.4714679146571109, 
      0.4643762778591858, 
      0.44685806779705156, 
      0.45696842907570306, 
      0.3962723499450754, 
      0.4230434382542496, 
      0.37796261808806536, 
      0.3709808825250178, 
      0.44799681511774603, 
      0.44405969779685756, 
      0.3872847747391997, 
      0.46094947351117244, 
      0.17951379713216062, 
      0.31779464658758144, 
      0.4761174310993986, 
      0.43130523602339266, 
      0.23609821402453732, 
      0.4536375267960996, 
      0.3645800144677828, 
      0.380479860600379, 
      0.32705660004465464, 
      0.2646699475160125, 
      0.3784916573542874, 
      0.31421860119255823, 
      0.36403068390124915, 
      0.4721013108168268, 
      0.40514824105320146, 
      0.36611660932362683, 
      0.24845322619366336, 
      0.27767234343030706, 
      0.20313875054092811, 
      0.4686987543433881, 
      0.46120241037384824, 
      0.425648448379009, 
      0.38809245679130105, 
      0.4152709905400595, 
      0.44555533228072147, 
      0.36450030861103133, 
      0.24076014699165973, 
      0.4572883817769143, 
      0.3549004574171837, 
      0.3904490532897948, 
      0.36753794468018736, 
      0.38761212854402155, 
      0.3663582941796247, 
      0.47915692194330095, 
      0.3176220256270249, 
      0.4122768770813245, 
      0.4467127965392346, 
      0.4231399553016034, 
      0.47839118386474844, 
      0.4423781643220587, 
      0.48535149811333805, 
      0.4635425570161753, 
      0.4711392345633814, 
      0.43668772774992676, 
      0.4141182658865772, 
      0.46552602814302874, 
      0.24410631495206062, 
      0.4016359047111223, 
      0.4142145138195778, 
      0.39482074295534997, 
      0.4376777112001515, 
      0.5505567915969273, 
      0.4349817654920893, 
      0.29047880188554215, 
      0.43519814343273916, 
      0.34776979037506606, 
      0.23039327927906678, 
      0.44763000919626694, 
      0.4800605160649425, 
      0.46326438510841816, 
      0.3170002564451844, 
      0.4610794885647596, 
      0.3837860491290043, 
      0.44636048472550527, 
      0.45363028907552067, 
      0.43254707838163925, 
      0.30652430462074337, 
      0.43041033361995495, 
      0.4330340811648041, 
      0.4770389641696286, 
      0.445163419909202, 
      0.4401848136338785, 
      0.4492073801499775, 
      0.46389988146283073, 
      0.31713183668086453, 
      0.41547817730209985, 
      0.4065008051505597, 
      0.39771754370295487, 
      0.4748599219890362, 
      0.38492199660875426, 
      0.4284805944256457, 
      0.09572661610993728, 
      0.43201741348219946, 
      0.3557994166881819, 
      0.3942737369834241, 
      0.36367445710617585, 
      0.36582595045053073, 
      0.42455295333141835, 
      0.43273703238075706, 
      0.44723372113981585, 
      0.42790523041418566, 
      0.30333866043154334, 
      0.35228602894130895, 
      0.2506991268408174, 
      0.395613491402189, 
      0.4440809419478761, 
      0.48493049566938573, 
      0.46248768729424006, 
      0.27849457569384783, 
      0.4375428956179515, 
      0.4027536856436062, 
      0.39089656996891825, 
      0.3898423170397247, 
      0.4178758690786925, 
      0.4658549426793032, 
      0.38235763759389246, 
      0.4407865567558461, 
      0.3416035432703731, 
      0.42769785143498024, 
      0.3572836865925373, 
      0.45781078597686375, 
      0.4878065191833968, 
      0.4695606033410907, 
      0.4411370052889643, 
      0.3558333573516558, 
      0.29065895309312334, 
      0.4050854159538489, 
      0.39100944191160053, 
      0.38882215711713664, 
      0.4427670701615589, 
      0.37903913699695124, 
      0.3715731210464935, 
      0.39315064480463474, 
      0.48246607064319424, 
      0.4425412219322082, 
      0.48467679641616085, 
      0.44389127126719014, 
      0.4305210773071299, 
      0.28167253429145844, 
      0.33028707053411777, 
      0.47153524561477106, 
      0.4435797705987545, 
      0.3335267657638845, 
      0.43831432760688677, 
      0.3508759029816639, 
      0.4656346999201202, 
      0.4632736432983336, 
      0.33624226336592167, 
      0.45460520434350654, 
      0.43028775979871436, 
      0.3295555872716227, 
      0.42318334560447424, 
      0.4834590901737965, 
      0.42549966043774745, 
      0.2983109574224644, 
      0.3436373791243597, 
      0.47788305480873144, 
      0.4132038995691948, 
      0.42720114795635183, 
      0.48117741364355443, 
      0.46070294276203494, 
      0.48942023190026895, 
      0.2806502131875936, 
      0.4414829276016191, 
      0.43694109133187453, 
      0.3521745086595381, 
      0.4345266047450852, 
      0.41734113443926313, 
      0.4848384891359765, 
      0.42533593775311856, 
      0.41559004165461194, 
      0.40006703222404605, 
      0.4444057524244259, 
      0.4610090763541917, 
      0.469161471183523, 
      0.37381901486906294, 
      0.20698641751320374, 
      0.3436876267731969, 
      0.37611884413540675, 
      0.4653221397553468, 
      0.4774273224810066, 
      0.4699415923824699, 
      0.48386088826107854, 
      0.35880145480512043, 
      0.3865553559780763, 
      0.2548531585479016, 
      0.4676869464840883, 
      0.4624977576751855, 
      0.26939662464000935, 
      0.42094889873845376, 
      0.4125852670277064, 
      0.2807154141985361, 
      0.4053826767852176, 
      0.3693107087861041, 
      0.4283105253220263, 
      0.3768098053541031, 
      0.34810074158921256, 
      0.26454703237482147, 
      0.36851839913683165, 
      0.4923279808868975, 
      0.4615971075300883, 
      0.40421143216665184, 
      0.10850639194509887, 
      0.2570176874433829, 
      0.38944825170323266, 
      0.45649135599742496, 
      0.42108764540899624, 
      0.46801623820085175, 
      0.48365594208737084, 
      0.4386158862182117, 
      0.4041034145290988, 
      0.4288604029171655, 
      0.3622996748830674, 
      0.46031575746002995, 
      0.42887024234324805, 
      0.4712087411153744, 
      0.46891372952551197, 
      0.3245381955334733, 
      0.24608802472588395, 
      0.47091245927509373, 
      0.38109693542945283, 
      0.395959457869382, 
      0.38181319426456334, 
      0.43244480341045066, 
      0.4460113530472969, 
      0.21087231796135197, 
      0.441943432966642, 
      0.3991828948621464, 
      0.44377376362754034, 
      0.433541385892155, 
      0.4598014809530837, 
      0.3460511699314023, 
      0.45251908396703294, 
      0.47200259274776013, 
      0.44533545380522577, 
      0.43457836239156017, 
      0.44027787230621845, 
      0.4536430940669414, 
      0.44376102370542225, 
      0.42321986638468695, 
      0.45904295299049835, 
      0.2755573618874364, 
      0.4699365330926493, 
      0.3362754009873382, 
      0.4324734966164408, 
      0.397702448344199, 
      0.43312671882990406, 
      0.41925030094591026, 
      0.4032013457887862, 
      0.4859565333618966, 
      0.44380676759415155, 
      0.25081108388901585, 
      0.42789784063306757, 
      0.419679598748813, 
      0.407777398232064, 
      0.3444421245369685, 
      0.4154344573133793, 
      0.45005471923101775, 
      0.3210836505448206, 
      0.4515913532325378, 
      0.3720198201339356, 
      0.40689762625132975, 
      0.4153251803394826, 
      0.46403676122437376, 
      0.259543697189403, 
      0.33552398583311277, 
      0.3082370863576589, 
      0.43685086283160046, 
      0.45296835443274275, 
      0.46982494392629875, 
      0.3966825335115812, 
      0.37275049621963524, 
      0.451654801261806, 
      0.3195691002756041, 
      0.4729945148659783, 
      0.4012489191468401, 
      0.34366374517475695, 
      0.21861833559321134, 
      0.4174319268609974, 
      0.4624073381589087, 
      0.3213247351108229, 
      0.4594054139515272, 
      0.42300171265654646, 
      0.4366040589117483, 
      0.36126798460422505, 
      0.4233471715609507, 
      0.35950004150110826, 
      0.48554591333850466, 
      0.3859010949991048, 
      0.4387748659223255, 
      0.3762303012769767, 
      0.414022625490214, 
      0.41860959311240203, 
      0.27350268186151255, 
      0.35954538951902315, 
      0.19403606612391536, 
      0.46942904944132635, 
      0.3907168501625676, 
      0.18633642289190233, 
      0.37321441574985664, 
      0.4927581800350391, 
      0.3252885392275116, 
      0.4481189180984932, 
      0.36043676249043144, 
      0.4270127384730589, 
      0.39844262079337084, 
      0.44988767349581316, 
      0.4595478935926911, 
      0.41787249700944024, 
      0.44832679933203773, 
      0.45152952003720453, 
      0.1048060079491485, 
      0.3654848241066038, 
      0.4645353163049066, 
      0.40029643286649397, 
      0.37679732751150397, 
      0.33634534456036763, 
      0.46678079228688113, 
      0.37775521067384293, 
      0.42209464629051363, 
      0.4232330959869914, 
      0.4437100080474144, 
      0.49125142502248487, 
      0.38301633540890967, 
      0.2439385807039097, 
      0.42308304107426065, 
      0.4664765309224379, 
      0.3797292570354111, 
      0.2783821815885153, 
      0.4262836855383776, 
      0.4753312465915777, 
      0.4421571821578394, 
      0.41472944905859227, 
      0.4761417278214756, 
      0.3864851856109061, 
      0.19660478549301347, 
      0.36993814474511355, 
      0.3508949554145322, 
      0.41029002305205475, 
      0.40134634633382865, 
      0.3159542053867488, 
      0.14708408262098704, 
      0.40835667204708337, 
      0.3315765606038449, 
      0.40174568187104537, 
      0.46114678616648375, 
      0.48211611883903366, 
      0.457296766066281, 
      0.42627646125311086, 
      0.45285056481772823, 
      0.4557953508409781, 
      0.4845447202268667, 
      0.4289416294880725, 
      0.4479969611816842, 
      0.20822060032669518, 
      0.4281514333267955, 
      0.2571055661967287, 
      0.36171368360617606, 
      0.3742878298672982, 
      0.3724524931509293, 
      0.4352450819194346, 
      0.45311968576914813, 
      0.46559661553666326, 
      0.39553184972317845, 
      0.47223343298786175, 
      0.4826474711505396, 
      0.27920599329106766, 
      0.4142771925738191, 
      0.394517750442188, 
      0.25526137465594534, 
      0.3895938831495851, 
      0.4804824400371949, 
      0.4090237790209054, 
      0.10927588962257091, 
      0.40354335022815174, 
      0.41149036366075, 
      0.28773243342914656, 
      0.45018830637126267, 
      0.4529652135028178, 
      0.46708277709655305, 
      0.4111016316949056, 
      0.4701121209134341, 
      0.487173293115128, 
      0.3609747769691937, 
      0.4691145579122363, 
      0.46700642150176286, 
      0.4641013188143532, 
      0.4479680223085605, 
      0.48400328833268563, 
      0.4340327186828991, 
      0.4807760879063987, 
      0.4323033277509416, 
      0.4569961785423946, 
      0.3067089344631744, 
      0.4171846066988213, 
      0.4522850832833785, 
      0.4675080266358236, 
      0.32448853142698064, 
      0.33860751244314313, 
      0.3598462894944507, 
      0.33782187289228416, 
      0.26974660875098455, 
      0.4242315972978185, 
      0.27488313548681004, 
      0.44665297561448214
    ], 
    [
      0.005137936211022992, 
      0.087717830996782, 
      0.13846718378665762, 
      0.0026393456996113814, 
      0.05636350151614417, 
      0.07072137181049166, 
      0.06875488607921286, 
      0.2105322882337352, 
      0.013023264600725065, 
      0.06803189998943705, 
      0.05142866723126135, 
      0.16369611726665614, 
      0.0389295728616308, 
      0.04040382951173557, 
      0.004882036145737875, 
      0.21764564657568344, 
      0.12660571787620523, 
      0.022735253200482416, 
      0.004735409652950254, 
      0.03535939865662182, 
      0.07257857054146843, 
      0.04496406082527379, 
      0.06812398670713779, 
      0.001703344841305552, 
      0.0300326694280417, 
      0.06965856505090927, 
      0.07017570404769768, 
      0.010029482404454332, 
      0.07413017051073018, 
      0.012796447239248544, 
      0.06863781959864179, 
      0.16351858411759745, 
      0.08890108063896711, 
      0.04661331509440989, 
      0.03171684172664447, 
      0.08948678566193545, 
      0.42736907860339324, 
      0.12435861401614853, 
      0.17202491761073793, 
      0.07161577744802983, 
      0.04571108054709563, 
      0.010997565523565405, 
      0.03742462807356908, 
      0.054252651069580285, 
      0.05458469156860599, 
      0.061723753014349785, 
      0.028497448233358334, 
      0.02801996953704723, 
      0.15293535819899765, 
      0.011864863992635933, 
      0.035814335574735165, 
      0.003589406252545031, 
      0.046049080751423485, 
      0.050506030276621774, 
      0.1267292437807245, 
      0.3544487496136995, 
      0.6444740100782504, 
      0.020705061741413625, 
      0.0490013335587917, 
      0.0880750080245116, 
      0.07277648864473125, 
      0.17755704122519614, 
      0.16221379568571617, 
      0.13787892981561387, 
      0.07298927364078656, 
      0.01180578737164944, 
      0.16042042406331697, 
      0.011203972295729005, 
      0.22473792807816861, 
      0.05957411723060112, 
      0.05239940849130596, 
      0.009243861176937162, 
      0.0769380287249619, 
      0.2623591048638433, 
      0.11314766345301797, 
      0.05997686532788906, 
      0.05528530014569854, 
      0.02877163716692759, 
      0.5088147983254055, 
      0.020096930938044585, 
      0.022763966869794667, 
      0.1336667237035424, 
      0.09482690892747848, 
      0.004981566537839637, 
      0.0267969806408329, 
      0.08339730536809892, 
      0.49669725442012197, 
      0.10292896840461506, 
      0.09604637138073932, 
      0.09371986604336568, 
      0.0287883794628558, 
      0.11885965897114296, 
      0.006379602742992617, 
      0.006992984532362688, 
      0.03173635714962869, 
      0.15071681398226897, 
      0.012306633011340759, 
      0.10664033403253124, 
      0.05702421845159056, 
      0.08602007366698226, 
      0.2177062357996518, 
      0.054626912283132184, 
      0.041641840518701324, 
      0.2511009443128692, 
      0.1611390267154372, 
      0.09526458820251182, 
      0.007099809439996183, 
      0.002877929021299676, 
      0.06943242874435583, 
      0.11092517808160189, 
      0.13068501340494829, 
      0.07972992444168099, 
      0.1567129396554831, 
      0.018594284134993443, 
      0.20939407922754263, 
      0.27642465032293934, 
      0.02754623801979724, 
      0.1599596904180388, 
      0.0394617191594766, 
      0.059668541036563216, 
      0.05744995289887949, 
      0.022040071092938908, 
      0.15498812236568513, 
      0.0325128590207496, 
      0.06047646546774559, 
      0.116469319409299, 
      0.06715869495724654, 
      0.06643129497500225, 
      0.1968035200634432, 
      0.03674872862594954, 
      0.060801190132135204, 
      0.17525340686894014, 
      0.05406721092472639, 
      0.030752514968756355, 
      0.010917019826854961, 
      0.051048613390781684, 
      0.12397144865424467, 
      0.06746406769464962, 
      0.15888776837984267, 
      0.14840168107839707, 
      0.028418340603096795, 
      0.0494076348432718, 
      0.02979647497457671, 
      0.1638694584689882, 
      0.190629997862293, 
      0.14126236598660416, 
      0.31713759737702757, 
      0.23867396800109067, 
      0.943695779460124, 
      0.058380221549234945, 
      0.01886424322635832, 
      0.08225959158091521, 
      0.02514112468392434, 
      0.024309431384215204, 
      0.00384940596591266, 
      0.11275919754613084, 
      0.1200188545129056, 
      0.07499705719836773, 
      0.2216359647978, 
      0.02155987239275719, 
      0.09094535000982856, 
      0.01865423132632286, 
      0.02557054767551816, 
      0.03485736354784945, 
      0.13741510577803584, 
      0.06984388999183666, 
      0.022166845429237598, 
      0.014139560009014375, 
      0.04185927688529226, 
      0.04307099800194464, 
      0.056946457544855125, 
      0.09116124194327456, 
      0.05241981523679908, 
      0.023692518552811036, 
      0.24835478820077372, 
      0.021000490324297478, 
      0.009533955276908729, 
      0.03790652595263833, 
      0.0026416677847190015, 
      0.2981416008305251, 
      0.027949356271116475, 
      0.030659626427698917, 
      0.11083296295207648, 
      0.23724949746280585, 
      0.02597314225065849, 
      0.1962861731286503, 
      0.016068283916509305, 
      0.16179099119030593, 
      0.1060960767284047, 
      0.02583973816898371, 
      0.17298729690182255, 
      0.013329233874769659, 
      0.03328567068634521, 
      0.22262740194216485, 
      0.03779469313187996, 
      0.04564296745554562, 
      0.02694279602189601, 
      0.044012479994072456, 
      0.08166739186180062, 
      0.2130587418427934, 
      0.21440030604684376, 
      0.01315720728694153, 
      0.09789868774365729, 
      0.11931763953195858, 
      0.017419087805122718, 
      0.33326012152562473, 
      0.13829701454084584, 
      0.019004745505028706, 
      0.0744923849665697, 
      0.01645995564929095, 
      0.004533021656284547, 
      0.057135645829229004, 
      0.16768389985639914, 
      0.07160232927448477, 
      0.06224995833459211, 
      0.02385213968319959, 
      0.03544161296763628, 
      0.05660568850466584, 
      0.21106315647554494, 
      0.12372742865774024, 
      0.054094839819830515, 
      0.01526097895381095, 
      0.08814982327202522, 
      0.06374249081952273, 
      0.08337002013713178, 
      0.03835703350989612, 
      0.07906301772357739, 
      0.023779493416312532, 
      0.11293167280981385, 
      0.06418639178721174, 
      0.043296310298260414, 
      0.04929574238318221, 
      0.62398403682002, 
      0.039693143229055546, 
      0.04191469892714093, 
      0.004845155302836834, 
      0.047174951141195055, 
      0.16967937863375895, 
      0.014094079864470154, 
      0.05358736241281749, 
      0.05059684411430445, 
      0.03135888464007687, 
      0.12656352498509243, 
      0.2615523388459439, 
      0.21045300801233285, 
      0.06756925051044083, 
      0.2456970573767438, 
      0.2473321809458188, 
      0.20129133870834318, 
      0.0365749039166931, 
      0.2574828699028544, 
      0.12624663156637786, 
      0.07964727833130976, 
      0.09205317499619399, 
      0.23808674359442614, 
      0.05986406096349187, 
      0.6814534820633232, 
      0.005357615812890017, 
      0.12336909016163193, 
      0.012190883485059962, 
      0.026822749535798537, 
      0.04553182411548754, 
      0.07340092609577813, 
      0.07090989652150285, 
      0.09056218405809324, 
      0.1815360108648737, 
      0.009287284934475778, 
      0.07100415227303838, 
      0.09193747764029309, 
      0.01639637541476576, 
      0.1348003568660186, 
      0.08207619001624794, 
      0.032145682828111415, 
      0.04570862380351943, 
      0.0051671329573831914, 
      0.007112943501540127, 
      0.020170305722380676, 
      0.03266393236263596, 
      0.06307555761107891, 
      0.033656174684392116, 
      0.006611017455591679, 
      0.04339882585581642, 
      0.2421309253716048, 
      0.03875847432963957, 
      0.033291966781765325, 
      0.08563123630138396, 
      0.06729319858027506, 
      0.026948650192424223, 
      0.11634599033134677, 
      0.5150680695995787, 
      0.04662519800227567, 
      0.3515774735279116, 
      0.1181316922368425, 
      0.05584643838879239, 
      0.11614663921804558, 
      0.07847985164926803, 
      0.0950489090392862, 
      0.24402280159158174, 
      0.053641956147049155, 
      0.011531361614422132, 
      0.0022938946034426547, 
      0.058866411736000865, 
      0.010139078002942033, 
      0.030301328095329063, 
      0.02699901918910497, 
      0.0019152288872057088, 
      0.5476410316118048, 
      0.05754077556680346, 
      0.1672968635224615, 
      0.031133338014443047, 
      0.037323980993490345, 
      0.010127492706010599, 
      0.006528196453689017, 
      0.0729288205554962, 
      0.08104718317512029, 
      0.2060783224326378, 
      0.024645305626778347, 
      0.045686402195413735, 
      0.03483589227300696, 
      0.11484796939453172, 
      0.016312988135613837, 
      0.004864809798485184, 
      0.04744215986154675, 
      0.029639926024700853, 
      0.07681527399885212, 
      0.03883718505126099, 
      0.0780618910459328, 
      0.06486515847461247, 
      0.04573043966626458, 
      0.008306369581635015, 
      0.009352152220672075, 
      0.0034495185686992938, 
      0.07971877458936977, 
      0.041713266240979256, 
      0.014797911335280009, 
      0.05003796690543373, 
      0.2993067726930401, 
      0.29219191383692167, 
      0.04916430560781471, 
      0.13496828399983218, 
      0.07158991733077676, 
      0.01281724348709597, 
      0.00831886865886783, 
      0.00820163759893308, 
      0.03114333480066332, 
      0.04256090467085966, 
      0.01220038499236696, 
      0.1652432508038564, 
      0.11374175153240468, 
      0.13505428752119247, 
      0.18373741753203127, 
      0.5676653038635465, 
      0.0681571447126248, 
      0.16087907546203903, 
      0.032863409881701756, 
      0.1284649477394204, 
      0.028659433939905523, 
      0.12056299227536423, 
      0.2967618872769615, 
      0.09563208817524951, 
      0.047164440335067774, 
      0.02285502199392318, 
      0.039401418206956224, 
      0.031297344207149955, 
      0.004106985247238867, 
      0.03089889868958118, 
      0.005562851822739607, 
      0.059748774246899214, 
      0.010417035394813173, 
      0.011884351488834344, 
      0.022022904962099143, 
      0.13382502810616442, 
      0.005080968726198463, 
      0.022195976902085485, 
      0.0051144146961734594, 
      0.09861366677304004, 
      0.09975355735786039, 
      0.12590524322288021, 
      0.006804683817217672, 
      0.6209544780363216, 
      0.02272626372135223, 
      0.03760011483320766, 
      0.05170553969979422, 
      0.06436342646299355, 
      0.4813446333657078, 
      0.006836074249987159, 
      0.027276270830037787, 
      0.04973008869810153, 
      0.04812512194808766, 
      0.008913280182633983, 
      0.13760445289280882, 
      0.11077579332990045, 
      0.006531485439547324, 
      0.014877248231345749, 
      0.12039908528265082, 
      0.12511892480869155, 
      0.05142267548354513, 
      0.03318714331401494, 
      0.06014913829599154, 
      0.004762360687210313, 
      0.05859371566466064, 
      0.009988361547468792, 
      0.004284041121085854, 
      0.0649925232146781, 
      0.03547752752613297, 
      0.037778500163046014, 
      0.1565012508829475, 
      0.6649814409959904, 
      0.040879157393585136, 
      0.07449867614403322, 
      0.06133748789513972, 
      0.061052672819861646, 
      0.12256551336151236, 
      0.025002986550539848, 
      0.0273000953625391, 
      0.18460128515310656, 
      0.0022920727233793734, 
      0.14895323382628423, 
      0.10530209162315714, 
      0.2246516713215891, 
      0.004340816031246173, 
      0.006954556814792054, 
      0.034219838190577695, 
      0.7185037141258162, 
      0.12023382767692262, 
      0.05332840254749474, 
      0.06405255122422389, 
      0.057560828383244285, 
      0.15916697864515145, 
      0.029993848848242747, 
      0.02988160373116518, 
      0.04775502347717765, 
      0.018944468596504813, 
      0.3681045167540645, 
      0.11963354565517419, 
      0.033221510478530815, 
      0.07584535298850542, 
      0.001517082379713229, 
      0.030070772586799514, 
      0.0019702393242054536, 
      0.004475134116495285, 
      0.2357264401464414, 
      0.010221655815766985, 
      0.041586380792367136, 
      0.01686226443592777, 
      0.04185312398522837, 
      0.1819286127076826, 
      0.12196156241102851, 
      0.026409891278765158, 
      0.334651476533171, 
      0.004337905847656802, 
      0.7971034090687833, 
      0.4786997257755495, 
      0.007310686312948235, 
      0.03388892066935507, 
      0.1097993358909476, 
      0.08157735304760963, 
      0.026008808197928474, 
      0.05681383031295459, 
      0.15355605117624946, 
      0.10050344541247196, 
      0.005222433308998434, 
      0.05864211207284385, 
      0.007251806465860655, 
      0.12369100635620561, 
      0.024307431486330345, 
      0.04815301036137559, 
      0.05002658491187179, 
      0.013914573331690409, 
      0.012002935268169247, 
      0.0936584695363023, 
      0.062376204978685394, 
      0.07147466230362448, 
      0.05321952703036605, 
      0.1109344103473846, 
      0.12476121556232757, 
      0.04894492174501311, 
      0.2183145819398335, 
      0.13099159504561425, 
      0.07817457728112892, 
      0.5375735335725788, 
      0.025207920967912047, 
      0.028721289585042768, 
      0.07075290310335212, 
      0.09859542001571019, 
      0.07584375060058603, 
      0.06754917711962503, 
      0.004805110165345423, 
      0.10702133863164003, 
      0.009126166993711046, 
      0.11309122375430743, 
      0.06699050274953651, 
      0.0028802779483517492, 
      0.03624876687165732, 
      0.019438616928339453, 
      0.012684302325524532, 
      0.044618219930577435, 
      0.16981777561534958, 
      0.00573772682798103, 
      0.09646417653702277, 
      0.1682553524670811, 
      0.05624795136084465, 
      0.002736942603302271, 
      0.18173624164329388, 
      0.06124817267830803, 
      0.06591101524069311, 
      0.12812215660931817, 
      0.08221886615286964, 
      0.07569679625559232, 
      0.014830668985101866, 
      0.005254493293283743, 
      0.005055461345714195, 
      0.03848541064542858, 
      0.16284766962297645, 
      0.2889764496245803, 
      0.012934576330823852, 
      0.01430273001842836, 
      0.08017078608463503, 
      0.07436006786967972, 
      0.18334528160286084, 
      0.07753108883174267, 
      0.06043593936743129, 
      0.017064129482357, 
      0.02154816146499014, 
      0.051006208093258176, 
      0.06943026080181904, 
      0.1304974364047557, 
      0.06478351453987681, 
      0.05737515359250452, 
      0.13026113184321694, 
      0.09349829125671877, 
      0.02038002860483613, 
      0.10317039710334933, 
      0.035483385248760414, 
      0.3034234505950325, 
      0.009843922272830348, 
      0.01612667308628978, 
      0.007647589197828352, 
      0.007162103600608241, 
      0.01032597641971808, 
      0.010162708511916325, 
      0.015429666550273339, 
      0.06774560405427957, 
      0.008600678067008196, 
      0.028684383256248083, 
      0.014321427686607774, 
      0.020536564556424892, 
      0.0498215339461598, 
      0.0592921463867211, 
      0.04754025117557853, 
      0.3176440864603988, 
      0.002424126199607957, 
      0.22213482416445238, 
      0.001974883716147747, 
      0.041536211329725445, 
      0.14713122261280256, 
      0.12135302974819476, 
      0.08386619092167338, 
      0.13042095851693097, 
      0.3661026562674135, 
      0.12347751129343654, 
      0.2118218329958121, 
      0.10936293281595937, 
      0.007987060610094585, 
      0.01930749897065181, 
      0.10332908417624195, 
      0.17521105176550694, 
      0.08115925871582996, 
      0.045263378444481056, 
      0.038649820794041306, 
      0.03477910628142449, 
      0.42470820711941687, 
      0.1989339254627118, 
      0.03115302203819986, 
      0.0494433606079936, 
      0.5057194979403701, 
      0.04206899360682325, 
      0.018911082211040146, 
      0.17106305476546146, 
      0.012804370665261357, 
      0.04773285998325376, 
      0.0849560676729709, 
      0.038953684562689946, 
      0.025711532272438196, 
      0.08342413993451289, 
      0.034426374495804414, 
      0.004805803211244523, 
      0.05809601698651645, 
      0.3636569337101202, 
      0.04415550171413508, 
      0.04494431429548166, 
      0.05010262463742411, 
      0.037155090158666824, 
      0.011772355895738398, 
      0.05790301658935202, 
      0.010884199134125142, 
      0.004193109307401976, 
      0.04859612116352831, 
      0.07962353363481675, 
      0.06576905982927808, 
      0.3421840992262748, 
      0.03487012126637519, 
      0.020946571775853382, 
      0.08664291663499349, 
      0.16305458800467867, 
      0.014899239019032399, 
      0.06605169264495744, 
      0.6626256069507231, 
      0.1060388906415121, 
      0.06467087373911005, 
      0.1352561974273168, 
      0.04761822702691682, 
      0.046105257199140826, 
      0.20010054684062778, 
      0.05739327256432783, 
      0.04373497964353371, 
      0.05515452412115085, 
      0.008188556370600744, 
      0.03686582730956516, 
      0.23250475970569856, 
      0.054103062008404416, 
      0.21866615108809548, 
      0.1365323373481051, 
      0.0014802107505872638, 
      0.042577785132020936, 
      0.17338056549346983, 
      0.07325493554047714, 
      0.10063476266794992, 
      0.0823381435166907, 
      0.015704212457918608, 
      0.01036752909969033, 
      0.290242931017372, 
      0.1298632602593847, 
      0.024199319974486638, 
      0.0763505034061603, 
      0.07626870499261132, 
      0.03021105411972819, 
      0.0029089312730091526, 
      0.019929759642846528, 
      0.1061868334198421, 
      0.048138328132501726, 
      0.03386162532099464, 
      0.021201884260036507, 
      0.3255164622210583, 
      0.01629795579594245, 
      0.028645382154811987, 
      0.024891513179097324, 
      0.10766428175885451, 
      0.3264348743318781, 
      0.05660130759920073, 
      0.006741434753951083, 
      0.00816277682992456, 
      0.09128183686073228, 
      0.30202435372046016, 
      0.0186414064623845, 
      0.05913656704113768, 
      0.010225643460253947, 
      0.1612612185563904, 
      0.022074157248806164, 
      0.0942964801140246, 
      0.20823504786768973, 
      0.11553013771778929, 
      0.2946369196982784, 
      0.06839197574221971, 
      0.2900160603564651, 
      0.278777975901403, 
      0.1590732557505295, 
      0.11789626009269696, 
      0.16913291617655699, 
      0.08084385691835104, 
      0.12297676287423343, 
      0.021457116710410562, 
      0.045499986755578044, 
      0.03033716834360949, 
      0.19103458102885704, 
      0.35946735398341184, 
      0.0028223881205881205, 
      0.03098603682787311, 
      0.11770774645987671, 
      0.18641952751788818, 
      0.008936286895704672, 
      0.29269576909188644, 
      0.08655947173363342, 
      0.04891149490221924, 
      0.3838265444795356, 
      0.013417600743209402, 
      0.12845786852855284, 
      0.04204679223910526, 
      0.0015424679191258005, 
      0.0017531628453665354, 
      0.021156676111373212, 
      0.044257086839338454, 
      0.07313056986081123, 
      0.0906786996733373, 
      0.8719303312591268, 
      0.17040055087498904, 
      0.2726794358148553, 
      0.016843769083490754, 
      0.0036525733045647984, 
      0.04523417902168051, 
      0.02964688325276348, 
      0.020823991272436948, 
      0.0551487855249959, 
      0.019987746854613405, 
      0.08883906357024267, 
      0.07311067701247327, 
      0.025649538509027653, 
      0.006483979827763016, 
      0.020869236718618227, 
      0.05394667691353928, 
      0.22765708433126533, 
      0.03107300992172779, 
      0.3917192903417744, 
      0.02435235039052041, 
      0.14735320477198713, 
      0.012409626842337202, 
      0.13827140491960704, 
      0.07854829728995504, 
      0.03971898133112572, 
      0.02617797135982437, 
      0.06016762251837249, 
      0.016469164618906487, 
      0.17602878523676108, 
      0.009301586165854707, 
      0.02589951436158245, 
      0.1343557214221575, 
      0.21901894513775438, 
      0.435757894592477, 
      0.014014145512461286, 
      0.14531470424910783, 
      0.03910506987742698, 
      0.0022009084536699494, 
      0.19104439967199152, 
      0.07081094308001062, 
      0.26099730340690336, 
      0.047799870887985624, 
      0.028393827093009166, 
      0.07810024623256166, 
      0.02534415253996552, 
      0.012735640556103014, 
      0.011710235812318054, 
      0.061630681583975576, 
      0.01475297835300206, 
      0.025404852590428833, 
      0.08903898302990058, 
      0.05976252297841266, 
      0.016908413915444565, 
      0.028242649298015902, 
      0.03487875678525475, 
      0.10130404186549595, 
      0.04683749208210071, 
      0.029099219803590922, 
      0.12482217512724345, 
      0.16325877780614603, 
      0.09181842329050802, 
      0.014975925721392353, 
      0.3944604152743512, 
      0.05983117237022237, 
      0.12173633278587838, 
      0.041923021796519154, 
      0.060272323055091614, 
      0.05647891049734254, 
      0.0561506073556388, 
      0.11199213831070944, 
      0.050444647232633054, 
      0.056415925386969136, 
      0.08188890549237547, 
      0.01562223120221789, 
      0.002151940201790063, 
      0.019518400669655253, 
      0.04554807831982706, 
      0.12736377280881944, 
      0.04846876031388749, 
      0.023140627209940166, 
      0.3624337929142092, 
      0.027724133236629863, 
      0.06282527571952458, 
      0.003656627811945432, 
      0.02772128064912443, 
      0.1226548650013753, 
      0.07659332597713647, 
      0.037792733422227914, 
      0.0763911049738911, 
      0.049669338377790466, 
      0.04964159418649953, 
      0.05166401270198263, 
      0.1525610794926408, 
      0.05779835627383858, 
      0.03415363514967597, 
      0.07309308292562604, 
      0.2011237612883231, 
      0.37326699411486564, 
      0.10845282359723347, 
      0.006705274597198998, 
      0.05894837036389309, 
      0.005761470153591084, 
      0.012814851729722259, 
      0.03730746359666614, 
      0.006084431707856813, 
      0.09441041237691523, 
      0.12903346080337544, 
      0.14727401790075745, 
      0.006275713592233005, 
      0.18749850510669183, 
      0.05807992675240018, 
      0.055601993403843614, 
      0.15003715416728378, 
      0.016732054661747597, 
      0.026168281661641462, 
      0.0727902396600272, 
      0.0545234077297711, 
      0.09336029418865012, 
      0.015099741228414364, 
      0.02969445996823463, 
      0.050032199065552674, 
      0.17121016824782442, 
      0.023782437289055387, 
      0.02478435217635785, 
      0.21323890016300728, 
      0.012197672241448267, 
      0.10761430370047376, 
      0.6922437934699561, 
      0.004179302861442754, 
      0.027877382818677972, 
      0.04738233468091793, 
      0.08392922389556988, 
      0.027984103057630366, 
      0.005238679176885368, 
      0.23407334438357025, 
      0.22037085133179501, 
      0.2609879809510585, 
      0.057790789330691573, 
      0.08462749761251694, 
      0.007791657691029206, 
      0.0027085047873073444, 
      0.12065409689270534, 
      0.06300685563857543, 
      0.10308693940156534, 
      0.045674486332457076, 
      0.12669547046024626, 
      0.05260564217954968, 
      0.01438777764442333, 
      0.015611979994849286, 
      0.0755404541066423, 
      0.009251551693591173, 
      0.13835099808937298, 
      0.04486094813579264, 
      0.023917705234680422, 
      0.5152197593979942, 
      0.021993894191049006, 
      0.029395680108876544, 
      0.038749583964000855, 
      0.09055640440914396, 
      0.02178340151002742, 
      0.03810819181597385, 
      0.10915193972036823, 
      0.058432785104905405, 
      0.012678088929452337, 
      0.06522688261056134, 
      0.07942991936439862, 
      0.007855311775468126, 
      0.11642950002627983, 
      0.021206268729944373, 
      0.07875757834627128, 
      0.045487551804651936, 
      0.06333278936541442, 
      0.026747919248562835, 
      0.03918766101567905, 
      0.005981073750181383, 
      0.015232441632044983, 
      0.020339849071400247, 
      0.07413757193787605, 
      0.060448467276940414, 
      0.39300216956483697, 
      0.009380073214800149, 
      0.015491511939940568, 
      0.1402806854642782, 
      0.10493944056075127, 
      0.02921603699678228, 
      0.06846794773788749, 
      0.00553006720641766, 
      0.09398926898532158, 
      0.041375926200474804, 
      0.0703094382445398, 
      0.06009744734593887, 
      0.12409830408488012, 
      0.4441982334049154, 
      0.00781689455951033, 
      0.01169639584575088, 
      0.044892428085383296, 
      0.08618690812666506, 
      0.112326609238722, 
      0.08084495405237892, 
      0.023571428770976666, 
      0.14679392363537433, 
      0.3575203731445316, 
      0.010907225160176524, 
      0.03828951627913191, 
      0.011313568841563091, 
      0.09594155179632569, 
      0.014023632749901475, 
      0.00994295857623533, 
      0.005612157413383536, 
      0.06582287305660435, 
      0.1432348220749411, 
      0.044214525211201096, 
      0.026239994687112266, 
      0.017510902563349025, 
      0.1433129637471032, 
      0.11210834535272551, 
      0.01219455399057629, 
      0.09135104475373206, 
      0.020895057498781053, 
      0.04854537930199773, 
      0.10972141530085505, 
      0.07700041562603385, 
      0.008384627323299707, 
      0.026913298137814495, 
      0.06523423639143569, 
      0.2085856048100891, 
      0.10396568888685785, 
      0.11171834558647666, 
      0.04920383389114664, 
      0.08547374475064644, 
      0.02481175497053651, 
      0.09031555147879493, 
      0.12082859353117568, 
      0.08886247580355813, 
      0.11051788914991104, 
      0.021614050026607608, 
      0.01432135378763918, 
      0.05435547878208401, 
      0.027650651440472938, 
      0.023819448298543808, 
      0.013187777954886798, 
      0.10752915603571728, 
      0.10113017327753636, 
      0.01591315202075626, 
      0.21248274054625946, 
      0.01813108255782323, 
      0.019819537496835307, 
      0.01667070730336423, 
      0.07119868565833597, 
      0.023994229596572148, 
      0.09371850961827238, 
      0.016984205002238906, 
      0.6904066794163647, 
      0.09594489535531993, 
      0.02062295246267173, 
      0.0259833313927315, 
      0.016610316355514236, 
      0.008505218596488024, 
      0.019221280598450623, 
      0.004851033537813461, 
      0.5617775041575807, 
      0.020884357304121273, 
      0.011617589696538987, 
      0.02214191678677312, 
      0.004257225300260631, 
      0.13932742088747432, 
      0.010352492503370043, 
      0.005123244492085828, 
      0.00395549066958818, 
      0.8543923034575275, 
      0.046340535238496225, 
      0.03663228750931435, 
      0.054024303181820145, 
      0.10005440413529412, 
      0.07993058941210032, 
      0.014767974359031384, 
      0.03813551269852849, 
      0.030544926948241846, 
      0.016039912849680527, 
      0.010493600728316307, 
      0.34782099910289543, 
      0.011307090603476217, 
      0.03924208469926829, 
      0.015336790862899671, 
      0.5065037414697967, 
      0.018006576494985625, 
      0.03540286292164554, 
      0.05748364912615962, 
      0.05498549510499685, 
      0.1636918531578429, 
      0.03157682748307866, 
      0.005562834764227558, 
      0.09394829755393147, 
      0.06184041818333482, 
      0.2838583712362876, 
      0.02324181233857552, 
      0.08625705028451033, 
      0.04889210340383968, 
      0.10377737285601434, 
      0.010278145931237834, 
      0.002563281400462926, 
      0.031560066481752226, 
      0.011611192142575314, 
      0.007335367298966886, 
      0.06740216072240529, 
      0.04399225256781368, 
      0.04465080969108796, 
      0.01738247223940953, 
      0.012042401114158828, 
      0.010579909620954056, 
      0.029924090665435145, 
      0.07163490551194576, 
      0.039164871839350746, 
      0.015063546435606513, 
      0.008315865503397767, 
      0.057328570419495684, 
      0.061338786931773664, 
      0.011726043651993022, 
      0.06636642281225262, 
      0.018708495185147077, 
      0.06146866599805237, 
      0.01064515249187916, 
      0.007486151047758108, 
      0.028540663528596365, 
      0.07712294293745568, 
      0.0022979663913895924, 
      0.19764260397235164, 
      0.19040585530933732, 
      0.00439641312533618, 
      0.028339832709021278, 
      0.0026076919506080806, 
      0.0196035596433417, 
      0.09680025819439589, 
      0.22136882451978662, 
      0.04579708531614596, 
      0.09338836055536416, 
      0.12284182537578978, 
      0.08271565404398971, 
      0.0887388190500201, 
      0.024176622712363594, 
      0.21401911601185994, 
      0.17628741919498214, 
      0.01752727692663353, 
      0.004069811552395545, 
      0.09300286499295515, 
      0.028301148480009558, 
      0.013127465644054393, 
      0.0376901541544082, 
      0.0044564775049226076, 
      0.02365914593260388, 
      0.05365098475413399, 
      0.07424938337040557, 
      0.10432069675701333, 
      0.010205301060984094, 
      0.10282620469380231, 
      0.051527390703297093, 
      0.03468500559597824, 
      0.012407867351575914, 
      0.004747227071741974, 
      0.02909576767220329, 
      0.010101028304269014, 
      0.09408825792427747, 
      0.18635782512383942, 
      0.0029581234594818198, 
      0.08629572049598426, 
      0.021406522140538623, 
      0.0970530308570897, 
      0.10288099954592635, 
      0.05110358023770047, 
      0.16265244091272255, 
      0.02120029589624279, 
      0.10830973129766082, 
      0.019150945283983915, 
      0.03571482640824321, 
      0.03658975228387337, 
      0.05124622239808744, 
      0.06592366108255855, 
      0.042531394839181565, 
      0.01201637925807561, 
      0.010761818520283045, 
      0.14633962439464776, 
      0.05343539137595135, 
      0.008350686740792552, 
      0.0053705208183989165, 
      0.08506426251764587, 
      0.027635411774553656, 
      0.09592458712193903, 
      0.08453378177390998, 
      0.09598997077707051, 
      0.03319199465337356, 
      0.0885539151464692, 
      0.2016398132940088, 
      0.24271331302641233, 
      0.15416921810260067, 
      0.04915987278543592, 
      0.560644126780713, 
      0.01127372578067018, 
      0.09765736551603385, 
      0.31380268411902595, 
      0.024580948732566804, 
      0.005681567183198488, 
      0.004476348658150634, 
      0.11467422517273622, 
      0.01636650266185252, 
      0.008553876938835489, 
      0.07516033595220863, 
      0.22277412345444458, 
      0.17652934556141112, 
      0.5223129840703251, 
      0.018583968530059475, 
      0.07694011493973042, 
      0.4310459522592396, 
      0.06883426180773125, 
      0.00432178537668451, 
      0.27758694013735646, 
      0.0176468261181351, 
      0.005915713747452907, 
      0.17469329269989683, 
      0.06904143185142167, 
      0.014089828316681043, 
      0.1500968986361839, 
      0.1601861087469093, 
      0.07395837543225565, 
      0.0842507234524757, 
      0.006773271343237269, 
      0.0025549596228827934, 
      0.4028098826256529, 
      0.09370595293067918, 
      0.031458275830902785, 
      0.029025996053467406, 
      0.021368206063259947, 
      0.1157390129291195, 
      0.05680193894882823, 
      0.08351919393052724, 
      0.015243965374396233, 
      0.7881908767143141, 
      0.0715318804675306, 
      0.013539417130812083, 
      0.03712961272101724, 
      0.09266587420365326, 
      0.24214559726313167, 
      0.0761297952389265, 
      0.026861201881202765, 
      0.00686294814785277, 
      0.08584344310270897, 
      0.061643149796036814, 
      0.008272159650595568, 
      0.687019067720006, 
      0.21593575656196645, 
      0.02355713562416709, 
      0.0033819371570077473, 
      0.021083856837157085, 
      0.18262574734365333, 
      0.006291414734483671, 
      0.0631049679348497, 
      0.00911000603485869, 
      0.07351764456281255, 
      0.1610449195542428, 
      0.43525899580085475, 
      0.024369289705058975, 
      0.018616061983749127, 
      0.021197601558756784, 
      0.16472911748902694, 
      0.21987518323003777, 
      0.1711222901649472, 
      0.038868369355526955, 
      0.016824688011551375, 
      0.19145873775240568, 
      0.0747362343733075, 
      0.10967802680296139, 
      0.008634759225831196, 
      0.19008910693957187, 
      0.07957918444266102, 
      0.04027781776146933, 
      0.10532975238421768, 
      0.08213211110798595, 
      0.1341976515266056, 
      0.20756747864579703, 
      0.2752878314816741, 
      0.559139366909218, 
      0.009424400942980268, 
      0.012784331466035375, 
      0.049875267695205595, 
      0.03569277798105935, 
      0.11197833012572167, 
      0.17590443740631562, 
      0.0671451964927888, 
      0.0910837428369128, 
      0.0122384176467993, 
      0.008441686898493733, 
      0.05717761545541054, 
      0.23227829689193502, 
      0.029652644695529463, 
      0.02229481088402679, 
      0.0773886781149497, 
      0.0972175137615866, 
      0.03644889057962505, 
      0.04624148659856988, 
      0.037829833447030406, 
      0.02087286218050237, 
      0.06483700984630897, 
      0.07173483133547198, 
      0.016200035030993085, 
      0.04512436657136393, 
      0.0159780702540795, 
      0.24932649068069385, 
      0.5606637347302327, 
      0.04262246831348678, 
      0.017448464665303084, 
      0.10007040810364622, 
      0.023501005730345654, 
      0.007576052762060348, 
      0.7631986477089879, 
      0.018730944588304564, 
      0.02791551420944842, 
      0.08918432855246615, 
      0.025842284589058052, 
      0.14341024969625507, 
      0.02016363982211998, 
      0.02299917417773027, 
      0.05137965575539949, 
      0.026439638823095735, 
      0.06747468049523933, 
      0.017390401844320495, 
      0.029814682207863496, 
      0.0892873003342473, 
      0.022188735732118735, 
      0.09077653183827085, 
      0.016120497025329406, 
      0.1384687669259549, 
      0.13227489608400936, 
      0.5903541594456053, 
      0.05803486498885717, 
      0.09887409122984586, 
      0.0152107588898584, 
      0.20607606804943232, 
      0.02457755002839295, 
      0.0356250472528416, 
      0.0055932968502656905, 
      0.005767003224804885, 
      0.15052293043081136, 
      0.06653669280952525, 
      0.06758699204538221, 
      0.02733346673567707, 
      0.2848969651729682, 
      0.005889359564307727, 
      0.18914145493375994, 
      0.06703794223257106, 
      0.019225275088283568, 
      0.24419530257585217, 
      0.03743618509430301, 
      0.019756581991757866, 
      0.11062780155489811, 
      0.0136379065372365, 
      0.03565797898905389, 
      0.02017306892325209, 
      0.23530669659242512, 
      0.00853518539801524, 
      0.008969321754612356, 
      0.08047098610694613, 
      0.07370354513376887, 
      0.034426634493810455, 
      0.015352399091423732, 
      0.023318500973133028, 
      0.07241883596286494, 
      0.010806672300910583, 
      0.0028645739895307807, 
      0.004394579842782871, 
      0.10223220928530571, 
      0.003196250082188695, 
      0.007859544324127988, 
      0.03910712302936488, 
      0.07689174980163795, 
      0.024495739284287547, 
      0.3566992262156089, 
      0.10382999293765428, 
      0.3962165964334873, 
      0.15579537191052814, 
      0.04372911168810696, 
      0.09901146565182896, 
      0.005898581324840103, 
      0.013832761311887761, 
      0.019917891367099642, 
      0.007719229658959796, 
      0.09694999665993773, 
      0.08742326531384043, 
      0.019763299004419244, 
      0.4444056866100202, 
      0.19673836561005212, 
      0.1042980810658172, 
      0.009780192662356281, 
      0.1955738829052733, 
      0.028950514776724993, 
      0.04372535150885895, 
      0.06989214204614004, 
      0.032413842123090814, 
      0.08327177624482432, 
      0.011708061756977419, 
      0.14097879339201877, 
      0.024320843905390938, 
      0.015075013616276531, 
      0.03878279164401299, 
      0.00957507505547835, 
      0.2497839506214467, 
      0.2440937325164322, 
      0.06183433530883031, 
      0.1357669632938426, 
      0.02214963935153675, 
      0.003176683653203157, 
      0.01704397681993785, 
      0.049011599308576674, 
      0.06338190483909396, 
      0.03853166349135328, 
      0.11760116823118795, 
      0.12934594728076076, 
      0.021066527165174112, 
      0.010449443566445017, 
      0.01322870397160948, 
      0.2971615954888306, 
      0.008530781595854112, 
      0.00528602079546431, 
      0.05374874690334245, 
      0.14390810626365597, 
      0.028479505606584517, 
      0.044571304890145144, 
      0.017351614068575383, 
      0.150622688574576, 
      0.0724549088124202, 
      0.03371450111253372, 
      0.03533370719337746, 
      0.03489428702125187, 
      0.10951437351028197, 
      0.2299945067334722, 
      0.020294014789984695, 
      0.6534835346298539, 
      0.17056335801546188, 
      0.12903642418042813, 
      0.07079670654612819, 
      0.025060309103509575, 
      0.0033071334706394916, 
      0.2724889100207574, 
      0.12448997641715505, 
      0.016632857328221458, 
      0.6192277433460626, 
      0.05779210299154378, 
      0.0041392759741400425, 
      0.029622758640023193, 
      0.028181624086629192, 
      0.07803024158073674, 
      0.02836905629066827, 
      0.1037765144218726, 
      0.021947057018528532, 
      0.12365550419412229, 
      0.0019222221144361254, 
      0.013036785480541897, 
      0.06987968188392275, 
      0.15219997610866956, 
      0.043591650798024247, 
      0.12322280784897846, 
      0.2264190779592835, 
      0.06580764607285969, 
      0.01674652241301024, 
      0.0049498082427364715, 
      0.14870082323580863, 
      0.036626534520630534, 
      0.12479085453990786, 
      0.033456339619782324, 
      0.004439881259952754, 
      0.08734893208483807, 
      0.018615909404448436, 
      0.021331033935543336, 
      0.08787604650869553, 
      0.33592013430116896, 
      0.00646619940722307, 
      0.1084992449095901, 
      0.10510795722180194, 
      0.17141425716136008, 
      0.009812054077362627, 
      0.0761793939650552, 
      0.5346330670766075, 
      0.6029255221531701, 
      0.2900776872300451, 
      0.0670953022835934, 
      0.023696826402323772, 
      0.008655386921342751, 
      0.0025292461998569398, 
      0.06246457128983404, 
      0.02167570102950442, 
      0.0071812596913560876, 
      0.08322517936085146, 
      0.006022410847909646, 
      0.021475001520355055, 
      0.2575275897688757, 
      0.12227858133720768, 
      0.030451893025745785, 
      0.029326666335431004, 
      0.055733226927457094, 
      0.1554622358710818, 
      0.0049329872412933636, 
      0.13247374460046463, 
      0.04899856126971896, 
      0.06129115633477259, 
      0.0756781894246839, 
      0.11844538238053916, 
      0.002113332658313209, 
      0.044775639401349064, 
      0.01106994967814891, 
      0.11740002834510951, 
      0.10497541267044003, 
      0.31270159672500936, 
      0.036796149348417406, 
      0.02425659438994075, 
      0.002553944221564219, 
      0.13368955501472476, 
      0.04472819765603834, 
      0.02593595012102923, 
      0.09909442948208765, 
      0.057796314714439585, 
      0.0290762348749925, 
      0.10065558012075693, 
      0.004046343094672027, 
      0.007985763821297195, 
      0.03569147216112614, 
      0.032401651613461126, 
      0.05171609408351648, 
      0.008228799578666672, 
      0.02176766158187359, 
      0.15677856737344117, 
      0.09505807326603095, 
      0.016631060654777874, 
      0.3311870845515505, 
      0.08438072304829278, 
      0.2020015368314367, 
      0.048206814818151526, 
      0.14476065412908515, 
      0.10843749593992341, 
      0.23614988380117968, 
      0.002021870753135703, 
      0.011514687656075674, 
      0.09909717817366268, 
      0.1614304094044776, 
      0.04959034689368922, 
      0.004757641382652283, 
      0.07350965542679051, 
      0.049083859873305824, 
      0.07619749332827218, 
      0.1002424674535545, 
      0.04545982500391401, 
      0.010515831766099219, 
      0.18018187507044187, 
      0.03724103163113271, 
      0.07104979535617328, 
      0.007489199388209639, 
      0.015180535224930446, 
      0.5307666306503555, 
      0.5344021915988919, 
      0.01210550209221459, 
      0.005676950457241672, 
      0.04932903486812683, 
      0.05143119215267846, 
      0.07570606706332257, 
      0.004325448271437284, 
      0.05610603831012403, 
      0.023148726802475292, 
      0.09902046358778929, 
      0.05287026020706041, 
      0.08421272734521912, 
      0.10781042495008215, 
      0.04495902235422244, 
      0.016592528335347807, 
      0.01238103524568059, 
      0.023960609045064342, 
      0.030361908328114393, 
      0.10520350660457341, 
      0.17413118748421613, 
      0.09835622467443804, 
      0.35447796157123346, 
      0.12779135945751116, 
      0.029747654957544792, 
      0.00349654537953831, 
      0.00779545465444721, 
      0.013947841276014766, 
      0.029191478762136586, 
      0.2537148520910569, 
      0.03205966863947674, 
      0.22609932952236136, 
      0.1398114266402729, 
      0.0994020805553082, 
      0.04615260849685463, 
      0.08579128054724111, 
      0.02551089484792441, 
      0.03707909940793842, 
      0.1480934236813578, 
      0.039769505038051246, 
      0.023430857996010756, 
      0.049044808560396835, 
      0.02622522670237795, 
      0.009826623153125859, 
      0.03605652568259153, 
      0.019564625519677907, 
      0.11936623127150363, 
      0.49991244732321444, 
      0.10298349542196188, 
      0.1351663332388291, 
      0.08484512172636857, 
      0.3284615794251208, 
      0.056486602254387966, 
      0.035679638680475294, 
      0.006990151884561187, 
      0.03203713066934391, 
      0.018783896851560296, 
      0.03502016680756575, 
      0.028353496176516987, 
      0.02440996296550157, 
      0.018700217340285416, 
      0.011019790381369125, 
      0.03231107785198173, 
      0.01625756968642755, 
      0.096273688063617, 
      0.14031718993322725, 
      0.3472444061104386, 
      0.018307838710314762, 
      0.009646296703673875, 
      0.0354792747817915, 
      0.04152583482039778, 
      0.01276316599307226, 
      0.02542879892503988, 
      0.01332923870127423, 
      0.07400827874714354, 
      0.20167443770472937, 
      0.01268247906405172, 
      0.01873849327567801, 
      0.18194163264154029, 
      0.06259872280524023, 
      0.09134169440539647, 
      0.015274128446026053, 
      0.14541709467021924, 
      0.021453591675502526, 
      0.002805610848692549, 
      0.021996002475156255, 
      0.04070597148283702, 
      0.15376790904622106, 
      0.2550221081960415, 
      0.20879627431896852, 
      0.3928390060502625, 
      0.1268351395558728, 
      0.016701148890296537, 
      0.13147086552579978, 
      0.028759622077727743, 
      0.011208535607529439, 
      0.4050213428906645, 
      0.037333006616249914, 
      0.09757771251650937, 
      0.1702991227278347, 
      0.09837602030148977, 
      0.029455766040957992, 
      0.027686687242811463, 
      0.02300648518320112, 
      0.09427728206500519, 
      0.008652753375745444, 
      0.1551321996365673, 
      0.13164095524435546, 
      0.024797779601176823, 
      0.06609505290072352, 
      0.27563394382551715, 
      0.02813671142206629, 
      0.05907982792804559, 
      0.0167049279593021, 
      0.01693928728170572, 
      0.01979332751519478, 
      0.05019537409045232, 
      0.1757341714270356, 
      0.17374426648001798, 
      0.09181554829749995, 
      0.07424245092491541, 
      0.008303391362041437, 
      0.08692015204046495, 
      0.09156427206278152, 
      0.2765855881057104, 
      0.016182593810324254, 
      0.04375695423699883, 
      0.028171085108432078, 
      0.025106029653491846, 
      0.026877847287162696, 
      0.281590472634775, 
      0.1083830621907114, 
      0.48051066191588016, 
      0.06149486999222431, 
      0.037392665657831746, 
      0.02678830053934523, 
      0.004154093829711334, 
      0.018622094899171306, 
      0.022982709970882365, 
      0.11235466822263072, 
      0.05647011320699868, 
      0.05746566097520618, 
      0.4011240406604667, 
      0.047246863540392425, 
      0.1990379566259059, 
      0.23665487567258714, 
      0.003958468773885317, 
      0.00813164591561996, 
      0.10702269964873909, 
      0.08598099345015132, 
      0.09929832648933316, 
      0.14142010547295364, 
      0.15668581490182448, 
      0.025837138664481306, 
      0.03611609857818853, 
      0.013934672779360774, 
      0.0903532822254654, 
      0.029907919754799516, 
      0.03182302835473042, 
      0.01600970458834925, 
      0.014738782165873317, 
      0.1822056459220431, 
      0.03182453295774675, 
      0.025336944870290506, 
      0.005205241834767705, 
      0.17124657078552563, 
      0.002667768218131466, 
      0.1407725072768579, 
      0.15106237913686413, 
      0.0476426157537279, 
      0.03588213594013042, 
      0.017243184173899886, 
      0.03962678026257016, 
      0.0630774371081133, 
      0.03845700372221136, 
      0.06317796808819862, 
      0.14819712772686117, 
      0.2082503822342094, 
      0.07415353735498836, 
      0.0038353050034924544, 
      0.15426968999117124, 
      0.06631254265842125, 
      0.023391398976280262, 
      0.1799187886354028, 
      0.12098140247870626, 
      0.010263084158536884, 
      0.03558562522216211, 
      0.35570943619480816, 
      0.016373466734951787, 
      0.04911316322213481, 
      0.018651933507890933, 
      0.06634717639892394, 
      0.0785805379199702, 
      0.11792071876668328, 
      0.007310210992516897, 
      0.055653900676079046, 
      0.025740436317664955, 
      0.17777865815511337, 
      0.056955935990653656, 
      0.061684018037477695, 
      0.01046826608216649, 
      0.01700521301429521, 
      0.02436566526740403, 
      0.0810869041991117, 
      0.17622876375227411, 
      0.028675562544228324, 
      0.07182440488390655, 
      0.04066223382157879, 
      0.0399173450169888, 
      0.019968971007213326, 
      0.020597665727841403, 
      0.007821529016451704, 
      0.014702574131250108, 
      0.13495227296217185, 
      0.16176484174462447, 
      0.017212761947790277, 
      0.00817014877670651, 
      0.10039683522365946, 
      0.1140287486545698, 
      0.09645027029196114, 
      0.24976864153385095, 
      0.08056962335192143, 
      0.07989741128150084, 
      0.010804343677493776, 
      0.13651465349835812, 
      0.20269754762537484, 
      0.0028160428413419518, 
      0.02888740977448306, 
      0.7569535868596678, 
      0.01395175347543869, 
      0.015698753354150566, 
      0.0035998773441070927, 
      0.13263530874650176, 
      0.19055368282097818, 
      0.024965936798395594, 
      0.048759284117476126, 
      0.12888046518891336, 
      0.017590464606581542, 
      0.0328618219612231, 
      0.08186135264186922, 
      0.020319655654555836, 
      0.044263776784416634, 
      0.1416252331957112, 
      0.030929434934038137, 
      0.02151173958024376, 
      0.11912191725498272, 
      0.049209104280923996, 
      0.06314465877864098, 
      0.07496429006172059, 
      0.006011080533582885, 
      0.0021632100963667137, 
      0.03143972992785539, 
      0.002621891313730505, 
      0.03269271657003114, 
      0.17708829176681953, 
      0.7603443299839313, 
      0.02731718205761135, 
      0.020850057919935147, 
      0.06878097742894876, 
      0.20730114989815782, 
      0.06130760603534854, 
      0.011370423001910985, 
      0.027983932430468896, 
      0.009012475319825304, 
      0.7933141244303837, 
      0.15850295552609314, 
      0.010542836552306001, 
      0.35197007753363196, 
      0.023739839835323656, 
      0.3006427233578338, 
      0.07301415208346607, 
      0.2461118359407769, 
      0.06526650287592735, 
      0.06828985418517161, 
      0.2995731097486728, 
      0.13655441336866375, 
      0.012369237528997, 
      0.0507892464264566, 
      0.06228922992276007, 
      0.17418548336234568, 
      0.019204483162387983, 
      0.04719400102732893, 
      0.011597625917841078, 
      0.016055001871165223, 
      0.10995848978441215, 
      0.06348063811287726, 
      0.04521012827281604, 
      0.03424854331993465, 
      0.050523044732387966, 
      0.09247420366439463, 
      0.14109110048299134, 
      0.15525371526066786, 
      0.027306406183717574, 
      0.08718816190099299, 
      0.02358834701121147, 
      0.019336846329389586, 
      0.015784758513817648, 
      0.5605872766151171, 
      0.0023237385428576955, 
      0.01765139320305173, 
      0.01031717848632532, 
      0.08691324596270252, 
      0.052765619861818075, 
      0.04285312555458482, 
      0.2919839791137948, 
      0.272988577693237, 
      0.17853281724992728, 
      0.03265722887598035, 
      0.043758794289161046, 
      0.0026277554998115813, 
      0.08268851091858649, 
      0.0030240684870401053, 
      0.026498914353562022, 
      0.06684620071183661, 
      0.04740698214128116, 
      0.014430175034127567, 
      0.007525326966320707, 
      0.12186519900475158, 
      0.004972651944343686, 
      0.008605338651983865, 
      0.10381929905290782, 
      0.05082928259239152, 
      0.14716441881506206, 
      0.05075070815010563, 
      0.696765973734623, 
      0.16620406431097587, 
      0.11657390933591887, 
      0.39078663506995015, 
      0.01212398970266534, 
      0.05531712655288353, 
      0.033788105177445495, 
      0.02549465015977065, 
      0.051696422699106036, 
      0.09749208499360372, 
      0.020138623769361118, 
      0.005131589911532761, 
      0.08414064744255242, 
      0.007490084687565786, 
      0.009834150375435141, 
      0.014134889272716809, 
      0.01097258361513853, 
      0.1151784082727515, 
      0.1365778920509488, 
      0.012018055326156829, 
      0.1459831957534851, 
      0.014321266044142926, 
      0.026761667074205454, 
      0.14925079008799788, 
      0.04766959935133008, 
      0.02688293735275864, 
      0.11762338902242518, 
      0.035520138465800204, 
      0.03687510191762047, 
      0.01631030187294632, 
      0.899794121097112, 
      0.26053520276125225, 
      0.4765048605099515, 
      0.08440919652394042, 
      0.08780631373366947, 
      0.22067730987151077, 
      0.062393714737518605, 
      0.050584777991365244, 
      0.11458071305118801, 
      0.5581073122938952, 
      0.18808302091378148, 
      0.14614483427123473, 
      0.024106283807509867, 
      0.02117320122813618, 
      0.047550716210989115, 
      0.030237900916495947, 
      0.3906282969784999, 
      0.10962677060260749, 
      0.052366098769598725, 
      0.00806187115812902, 
      0.13163446245601504, 
      0.06771490161673946, 
      0.12971135821183935, 
      0.012374982361566018, 
      0.024456127133981428, 
      0.01184987088771996, 
      0.20617728632599538, 
      0.09917594947807762, 
      0.08440195091239698, 
      0.4729228905042321, 
      0.12313754397130393, 
      0.056442736144052374, 
      0.032092073087809585, 
      0.10585528461146189, 
      0.11362519571328651, 
      0.017270755397742994, 
      0.17781279046383758, 
      0.027080321698355916, 
      0.11831683272585476, 
      0.015002843136473426, 
      0.015634598362026374, 
      0.020410397438748593, 
      0.0060192191683401414, 
      0.011520246833982778, 
      0.04099550076806648, 
      0.05196913068827374, 
      0.0077795011635952635, 
      0.029547865528971252, 
      0.06404697974039214, 
      0.06221528402211004, 
      0.025552017254208532, 
      0.5202881460981649, 
      0.02762848649595486, 
      0.3246588131846298, 
      0.011729056819783224, 
      0.042001253081962266, 
      0.10123702127707825, 
      0.039372881982910175, 
      0.12725238492708166, 
      0.017321603290072405, 
      0.503190163943508, 
      0.006973704217848957, 
      0.12826006730890363, 
      0.046367869367552134, 
      0.09711933043132347, 
      0.041440793050854435, 
      0.0028688520571356563, 
      0.008110855110702173, 
      0.2560220702238264, 
      0.15574914821924882, 
      0.03326290305201778, 
      0.02027028684049083, 
      0.11606041800974799, 
      0.024875556774473485, 
      0.21021844955465804, 
      0.037780872675227464, 
      0.010869176373856976, 
      0.028101245745463348, 
      0.16733588210955697, 
      0.012849019181030952, 
      0.07672052248448614, 
      0.010212394432829305, 
      0.061255383019036755, 
      0.014695057113535921, 
      0.07912264789079655, 
      0.06005497463434103, 
      0.05785805310101078, 
      0.6977949224070723, 
      0.30904511958285064, 
      0.10624340076171361, 
      0.05896967424916481, 
      0.203740409949934, 
      0.11153256744207422, 
      0.04409217635495926, 
      0.36130421622386, 
      0.48279430418039276, 
      0.0035384426489675222, 
      0.01039330177283394, 
      0.03582696869338687, 
      0.020258440682905113, 
      0.029815954181173714, 
      0.2083804842525944, 
      0.01535665797917874, 
      0.5416779616552125, 
      0.039988981891217266, 
      0.13482948871253422, 
      0.41007967122797995, 
      0.07060829705242573, 
      0.007910901763804719, 
      0.019632275684414276, 
      0.32011918003573575, 
      0.1643118565311901, 
      0.0028285572962690932, 
      0.026664402948845665, 
      0.01930689276231865, 
      0.1138081723638241, 
      0.0066183497992388885, 
      0.014921991201757865, 
      0.15914536424582323, 
      0.0246390229625268, 
      0.008642380116661267, 
      0.012045772001471947, 
      0.002193832151154158, 
      0.1717683164105446, 
      0.4151479844839625, 
      0.007457800909477381, 
      0.027083968388460063, 
      0.07360617947907176, 
      0.003913522863925237, 
      0.2550908736443794, 
      0.046244541873219976, 
      0.037196365071251236, 
      0.27271387899685223, 
      0.14926242354572578, 
      0.04874003148558068, 
      0.2598067044574841, 
      0.06760825923448205, 
      0.048277649734892895, 
      0.11877914742510115, 
      0.05068545495736143, 
      0.07000334839902587, 
      0.003011504773113435, 
      0.14444984518894669, 
      0.09582487365450196, 
      0.012748643304631031, 
      0.11121374574131632, 
      0.06395271132866563, 
      0.02829982889716112, 
      0.2060607348454291, 
      0.015683027351953666, 
      0.20507028940826252, 
      0.06444341012339842, 
      0.015917204121122172, 
      0.06894834793606913, 
      0.007183321504566843, 
      0.1872847930296837, 
      0.05191399683545226, 
      0.13831223724186814, 
      0.008365385507387395, 
      0.04900117759556524, 
      0.0052413117964878264, 
      0.07449714040216449, 
      0.02681863226198624, 
      0.007752773785008405, 
      0.21504374918764, 
      0.0395808093595351, 
      0.04864069848512304, 
      0.19418067045295098, 
      0.26728921133716976, 
      0.6771300690486197, 
      0.12657569387486584, 
      0.01954648100942247, 
      0.10128614618597263, 
      0.039553411503789146, 
      0.004167733910746124, 
      0.019502068087135435, 
      0.08647375674888885, 
      0.0390686881595425, 
      0.00647255938057101, 
      0.016936816731407577, 
      0.49718006946272814, 
      0.031055784211944257, 
      0.055111979884567716, 
      0.12324033068533456, 
      0.032163654570864925, 
      0.07593725704901302, 
      0.22119787987782438, 
      0.11895355593298039, 
      0.36019448435002704, 
      0.00864541898629736, 
      0.0132604605916418, 
      0.023300434141201493, 
      0.04878884494829321, 
      0.08601436215149026, 
      0.025059543105166233, 
      0.037895449437642885, 
      0.08830504352893181, 
      0.08256785318510944, 
      0.005667398124637999, 
      0.7782130398210181, 
      0.5717540022519975, 
      0.06196446257378708, 
      0.025368948744162578, 
      0.005357375632680295, 
      0.16136499312704836, 
      0.016950609305814823, 
      0.22188190821486234, 
      0.06261015794284457, 
      0.1134688185200655, 
      0.021200430884839232, 
      0.09182748461158866, 
      0.01475111546316155, 
      0.012811993729953971, 
      0.024044127629065767, 
      0.020589100349336618, 
      0.041277621064462006, 
      0.02424325551618134, 
      0.021439584985625527, 
      0.04763546624396243, 
      0.02276628021909786, 
      0.18604354684530233, 
      0.031803768110438474, 
      0.21846402729133976, 
      0.02198087856121967, 
      0.07916159668444238, 
      0.1389577834338131, 
      0.006323364338143044, 
      0.0211348675305102, 
      0.029295701078828663, 
      0.10969221079572367, 
      0.007559926443397513, 
      0.04254262283868981, 
      0.03260181296065585, 
      0.022881528114701084, 
      0.08513281090077568, 
      0.05789913322129195, 
      0.03173983882813653, 
      0.003085723084970676, 
      0.05944722475287332, 
      0.048913414862547897, 
      0.0032309896925706194, 
      0.10838289409315853, 
      0.12388687082956308, 
      0.048515501281512524, 
      0.0018934378176022656, 
      0.023546864656025315, 
      0.02538539251443631, 
      0.06737168260222283, 
      0.010418752130856997, 
      0.01100193739608806, 
      0.05274925313145229, 
      0.015165153190163637, 
      0.20510099001089702, 
      0.02262141458163562, 
      0.07599845520709075, 
      0.03967562540537426, 
      0.1368233752654472, 
      0.1006073176199378, 
      0.01442449622949874, 
      0.07862251932303398, 
      0.07303410480098994, 
      0.011081195254466037, 
      0.10015731072349164, 
      0.0030803781761672123, 
      0.2926517817152901, 
      0.03066434239355338, 
      0.1300812707743457, 
      0.12241370209110604, 
      0.31101777999372965, 
      0.02551176976421066, 
      0.046032395289442585, 
      0.061514812765617245, 
      0.13379803540569063, 
      0.019181285693238275, 
      0.020030769130430438, 
      0.15789235900181509, 
      0.016212027256249158, 
      0.05932277329487351, 
      0.3887204659475866, 
      0.23472543632001627, 
      0.040015625214928775, 
      0.08969072768658902, 
      0.025536186793241197, 
      0.06305783147323214, 
      0.03770257016071448, 
      0.017726114639740196, 
      0.012407745005722927, 
      0.05770215822181212, 
      0.02992395579707593, 
      0.23831378239933504, 
      0.01216860747883966, 
      0.054575295294941636, 
      0.012862901224011961, 
      0.9222654997962201, 
      0.26009184301956917, 
      0.018467258158404623, 
      0.08917239163712523, 
      0.043401683852991445, 
      0.05291420442003982, 
      0.028910695905207822, 
      0.05901316615479793, 
      0.21556332622801255, 
      0.05828647090215727, 
      0.007086688849822931, 
      0.04941438959590972, 
      0.07446021448931428, 
      0.07473525584208751, 
      0.022985322006105254, 
      0.01961520603799624, 
      0.005151893140443403, 
      0.15182637315401293, 
      0.02005333669101475, 
      0.10044250521067008, 
      0.020239335376279546, 
      0.02777027953560831, 
      0.07212274100849049, 
      0.2946131501061283, 
      0.026723474755775512, 
      0.045311786317596185, 
      0.1614634313371193, 
      0.013755749627299816, 
      0.014928088985719581, 
      0.03419096783716097, 
      0.07577902004436388, 
      0.009468846546473984, 
      0.274614553284632, 
      0.23190954325470867, 
      0.2632053527524606, 
      0.01405494547080599, 
      0.016963753888899147, 
      0.0110365066501131, 
      0.021646934716037822, 
      0.03148501886470933, 
      0.031631747755632114, 
      0.16018668677312578, 
      0.13966195588182387, 
      0.055492863409536346, 
      0.03597685471775288, 
      0.055371473468831804, 
      0.022292865124732487, 
      0.02018734022479317, 
      0.15467028569397928, 
      0.16663712868118047, 
      0.016998687916857123, 
      0.1170620214133198, 
      0.22565949469858623, 
      0.016481247052944768, 
      0.32667068476540684, 
      0.006857815504265671, 
      0.06853832188509472, 
      0.056275588505292594, 
      0.038561667670869514, 
      0.13111849313743706, 
      0.21952626117789958, 
      0.09187769597980744, 
      0.163814751117199, 
      0.004275642819910497, 
      0.01984306943411284, 
      0.4979260452101138, 
      0.015016021795676475, 
      0.08097198140541699, 
      0.07193498066319101, 
      0.00603628113149577, 
      0.06866505775182927, 
      0.026932469560036733, 
      0.0327921422166969, 
      0.005384417637397668, 
      0.12303667638394017, 
      0.2148812914573279, 
      0.15965355147726992, 
      0.5064755329814297, 
      0.24753379606068493, 
      0.11509191943060015, 
      0.019284796823613864, 
      0.00876233360756141, 
      0.07954518484919938, 
      0.03595203620468661, 
      0.10559262812036183, 
      0.08678683871574483, 
      0.020446026211994966, 
      0.16441288328034312, 
      0.03965909862752043, 
      0.06049052356367921, 
      0.10661197889468882, 
      0.12695516953131955, 
      0.5400059424135285, 
      0.23130153122098146, 
      0.058574665952247695, 
      0.013742138503296485, 
      0.43000216441119454, 
      0.1382271649787954, 
      0.10961986660507873, 
      0.039233211324314836, 
      0.18721777822744515, 
      0.03084225223588837, 
      0.15470656307270858, 
      0.13993657043418517, 
      0.03806401368839253, 
      0.011964015268288405, 
      0.02122734819013839, 
      0.8463126664203616, 
      0.06143119688066152, 
      0.20845573572912676, 
      0.17332559767016406, 
      0.012326367037687285, 
      0.00911996411562013, 
      0.10447726822005021, 
      0.027705397309838235, 
      0.08788590572395781, 
      0.026478365305086564, 
      0.010212564833299563, 
      0.022613687066238085, 
      0.009660140218920771, 
      0.12763594789849378, 
      0.13467266057919708, 
      0.01441998093250018, 
      0.4168804011826704, 
      0.006173503519769067, 
      0.050245708993659384, 
      0.21363216305353366, 
      0.033171498904236284, 
      0.026775667959063703, 
      0.5871801852974163, 
      0.03201048685010246, 
      0.012160922385434153, 
      0.01719324673786199, 
      0.03995222841398837, 
      0.4255983928954372, 
      0.06698562054625658, 
      0.12249340612597961, 
      0.21880081284255515, 
      0.04768510409844609, 
      0.0523536088369845, 
      0.005602664717570982, 
      0.08825469267188737, 
      0.18050815120263375, 
      0.020002836359592005, 
      0.06213622757140655, 
      0.06568118990312123, 
      0.03682302052423869, 
      0.028680239305838084, 
      0.020258510353293277, 
      0.09314113598694766, 
      0.3176056606593669, 
      0.016270521537758455, 
      0.006250268703198904, 
      0.017778789561694104, 
      0.13407591911999892, 
      0.01587814679253485, 
      0.24403088765842518, 
      0.1521446440348901, 
      0.050544933866729785, 
      0.055026310723946384, 
      0.005187148604444295, 
      0.12721006177526514, 
      0.09529343003247032, 
      0.07485683121785451, 
      0.09752483390681911, 
      0.03764491234538821, 
      0.06982527931697584, 
      0.004174010064622306, 
      0.0025513346155240694, 
      0.027729301712880204, 
      0.008716002306201953, 
      0.046506422369578276, 
      0.011914429513856337, 
      0.0626819976427109, 
      0.03373615042229536, 
      0.0706790249081741, 
      0.23907619213991974, 
      0.03218684650911586, 
      0.010115699428877318, 
      0.056946322738954974, 
      0.0231184849832948, 
      0.26015575377394917, 
      0.3906261124841889, 
      0.04807156161471215, 
      0.007115248451825362, 
      0.018934908978969975, 
      0.018365808259025174, 
      0.027354595622873512, 
      0.06721165864795732, 
      0.027079524415169094, 
      0.024920321734431494, 
      0.009793476433549182, 
      0.007807854085937938, 
      0.027307436912320748, 
      0.04356463787947127, 
      0.524403613656766, 
      0.011803789493788583, 
      0.02324502522028612, 
      0.008025512763347323, 
      0.020294595630933013, 
      0.0231397373238424, 
      0.01019597758372462, 
      0.023281066057337003, 
      0.01601592196675654, 
      0.15719781673462127, 
      0.05800568009118806, 
      0.10953100453635499, 
      0.05059625097976012, 
      0.30146705596811757, 
      0.04769463565589329, 
      0.04750190221508357, 
      0.04088004209212324, 
      0.01020329685875533, 
      0.11522923851945073, 
      0.18950633143188647, 
      0.03492560903435149, 
      0.059954171347086874, 
      0.019925278113254615, 
      0.027842284671299254, 
      0.007540306713828291, 
      0.011511609008647289, 
      0.3309790901091861, 
      0.02458846704325533, 
      0.06020659625510824, 
      0.011614243441811369, 
      0.09021872720831382, 
      0.00629930596655314, 
      0.24917106437728873, 
      0.5744290454652824, 
      0.15990863202108735, 
      0.09025610413835725, 
      0.06076478215854736, 
      0.025754906117326996, 
      0.10149024896318085, 
      0.015246169070948522, 
      0.1633293564870581, 
      0.11077179476670071, 
      0.005860134645249306, 
      0.025970689918438077, 
      0.07834892527636833, 
      0.38486518068886233, 
      0.04104107548502746, 
      0.11065830892464709, 
      0.022022159198432308, 
      0.3122936448074403, 
      0.15275164504776934, 
      0.05892921652277742, 
      0.01768090786951027, 
      0.23318271065197962, 
      0.04736093983519044, 
      0.040367207609136604, 
      0.06060895416336282, 
      0.049067151629834646, 
      0.07413416380891923, 
      0.05653513097154823, 
      0.033003793102482595, 
      0.01127035565646171, 
      0.017522821522657484, 
      0.06540821391471538, 
      0.05094029715379037, 
      0.1470072097787615, 
      0.16116033387871448, 
      0.005355051595882864, 
      0.043426651970698706, 
      0.1455675271697761, 
      0.029641612091338632, 
      0.3852899535070005, 
      0.04984354815421914, 
      0.7244742847759498, 
      0.013188040167211626, 
      0.021190690333647354, 
      0.2802565436429198, 
      0.07380013175245181, 
      0.03536238666583581, 
      0.02289722715951885, 
      0.5886446008842253, 
      0.20350370975618853, 
      0.08852644691543121, 
      0.12313908444036104, 
      0.004779515086007915, 
      0.09593432351716036, 
      0.04367439619410634, 
      0.009473751020450479, 
      0.005721873672405174, 
      0.03363482562053673, 
      0.045675349008876785, 
      0.03160587936232334, 
      0.025637306263460658, 
      0.006082754840516066, 
      0.0236273637843371, 
      0.21851564924357952, 
      0.05643497222999542, 
      0.1152118572844349, 
      0.029455142833770064, 
      0.042969256819137755, 
      0.09540353254891669, 
      0.015086724495115675, 
      0.14437937411306923, 
      0.03447663541487883, 
      0.02304556231057155, 
      0.04277648463459915, 
      0.00468849123909002, 
      0.629209113339321, 
      0.051905591113990894, 
      0.053030783812909245, 
      0.03262823128866229, 
      0.02326433641637234, 
      0.023152331267011324, 
      0.015433580168872987, 
      0.0102036791967202, 
      0.009682244292416431, 
      0.05331166958584558, 
      0.03562051482457538, 
      0.3477470627106324, 
      0.003857836366776145, 
      0.012242234055619968, 
      0.06678445487071466, 
      0.017352047274406358, 
      0.048564774563198236, 
      0.008657954062970083, 
      0.011404409590430986, 
      0.07343695353134969, 
      0.00969585205914563, 
      0.07360936804149021, 
      0.026939998061571702, 
      0.09934494735981576, 
      0.5669796503582971, 
      0.04142437110197919, 
      0.07605310148505307, 
      0.02630884735370772, 
      0.03704046654516161, 
      0.0030618654781518666, 
      0.0181875472114466, 
      0.08649859329619326, 
      0.0886021287115815, 
      0.013101321544166348, 
      0.0040999774978913136, 
      0.022828383216980632, 
      0.02501011580183828, 
      0.007875102420194948, 
      0.14309025323777108, 
      0.011009659059340543, 
      0.031335427392435, 
      0.05001981301235006, 
      0.060594173649122104, 
      0.019794331134208826, 
      0.08691469310663381, 
      0.01660013644683194, 
      0.10652625238257081, 
      0.055141205492105126, 
      0.02537827389757585, 
      0.25393838652374107, 
      0.02901372115405933, 
      0.03054371160972962, 
      0.003762082278245418, 
      0.07701860302851717, 
      0.44859601631580753, 
      0.05855030067725774, 
      0.008487537563799028, 
      0.018793065451557605, 
      0.013714900024348888, 
      0.004590754612158542, 
      0.018078880398945386, 
      0.16455124517491668, 
      0.018635625802447254, 
      0.1827432205968392, 
      0.04174991335429918, 
      0.08293907983269701, 
      0.07484936212967364, 
      0.032294565787389366, 
      0.05091780481981429, 
      0.09478602086121275, 
      0.0596940491465886, 
      0.08409938859326141, 
      0.014620870622493603, 
      0.03262796275508264, 
      0.01596603099923782, 
      0.08533631302105806, 
      0.07255434501220225, 
      0.056583262094735465, 
      0.018525475993924286, 
      0.03391658827935381, 
      0.008594597539553734, 
      0.08380396517821388, 
      0.09759421950132233, 
      0.02537861819897225, 
      0.07119405535684198, 
      0.21514703070109872, 
      0.07917769532800256, 
      0.13644328204939632, 
      0.521025464588716, 
      0.10138417549283008, 
      0.08076303017919824, 
      0.025352318438991737, 
      0.06270549701531024, 
      0.02935590820342655, 
      0.043544966867758876, 
      0.010945962724658382, 
      0.03063857488018379, 
      0.02420982331403115, 
      0.1153469985779086, 
      0.026867438275275442, 
      0.10284459878259249, 
      0.2526360560043297, 
      0.029160330127288886, 
      0.006139471898353291, 
      0.036409010158568504, 
      0.10429594111488498, 
      0.1678634475924543, 
      0.09792726148487592, 
      0.09226708265743296, 
      0.14035401380684925, 
      0.0684871122246318, 
      0.040343912058814616, 
      0.09420726870012194, 
      0.07959874259272598, 
      0.03860403077263064, 
      0.11780603132420113, 
      0.5241552530437087, 
      0.614847086339394, 
      0.033760397690679046, 
      0.054549926353842176, 
      0.0910295519157811, 
      0.08449640026600505, 
      0.026197167419900608, 
      0.15863408665470322, 
      0.019691797522770775, 
      0.03594095488791063, 
      0.058481464046866764, 
      0.03466836122506376, 
      0.03845887136909733, 
      0.07018997951750616, 
      0.030687372438645028, 
      0.00466578932009652, 
      0.2578903836623583, 
      0.08907746554574159, 
      0.9326721157543439, 
      0.021170994719761638, 
      0.007303888429855075, 
      0.046198250538435605, 
      0.014193040850961187, 
      0.19709909803230985, 
      0.037902716076116144, 
      0.17383915805955089, 
      0.13781691960082906, 
      0.08133234128493123, 
      0.036853724563714364, 
      0.006875638593625997, 
      0.07037280712950207, 
      0.006058848845464858, 
      0.04469155688298828, 
      0.019085209341783062, 
      0.026120531894132982, 
      0.1158711443443697, 
      0.13361969911473948, 
      0.1676270812006691, 
      0.02581264877547798, 
      0.035063330684825283, 
      0.19605251808642285, 
      0.0380559464976034, 
      0.019329237552497897, 
      0.008211782291136225, 
      0.017515599268238573, 
      0.0890324704603421, 
      0.02164664153893392, 
      0.03850359362157695, 
      0.0173137641785779, 
      0.0071355305788051195, 
      0.15523647279742286, 
      0.06452550040189557, 
      0.08234539380626223, 
      0.029695601017241734, 
      0.13156660155161218, 
      0.014789812336102723, 
      0.0575622438796978, 
      0.029687987201911896, 
      0.015504700397027924, 
      0.06360782834799404, 
      0.20089310475659775, 
      0.11864051597854534, 
      0.03975408632803545, 
      0.12794222369839972, 
      0.139403492428383, 
      0.09749131910742649, 
      0.13922158385792532, 
      0.04105233580949095, 
      0.11059433937360345, 
      0.007454975934547141, 
      0.1860618510689454, 
      0.12006254539215486, 
      0.08728703117044505, 
      0.021657142224361475, 
      0.013982609874277203, 
      0.02081949072730345, 
      0.0710641118069589, 
      0.07750208754642478, 
      0.20744649521218278, 
      0.49105999900595904, 
      0.10610832288506872, 
      0.005048003972319589, 
      0.08724465224011818, 
      0.19228580316787286, 
      0.012714426953080006, 
      0.048129407581409656, 
      0.1465060958281177, 
      0.12223939198087795, 
      0.07053362320932874, 
      0.008527796373053375, 
      0.00937654407691651, 
      0.6440227571417205, 
      0.15909380835958523, 
      0.013397617762378048, 
      0.018621523481822538, 
      0.06350460733384297, 
      0.012007256087466929, 
      0.0039868523022999185, 
      0.07209560586851502, 
      0.008542214391109745, 
      0.2954975567388109, 
      0.2311206398203961, 
      0.048769398794663105, 
      0.03898355035300964, 
      0.0028745567908735883, 
      0.04023001442727507, 
      0.09496020180352768, 
      0.08092976764247907, 
      0.01100835007489087, 
      0.04160851090077961, 
      0.06116808912744158, 
      0.013856973153365025, 
      0.08389912231664802, 
      0.48836901598405086, 
      0.010903968720381959, 
      0.056187187939432094, 
      0.11124306749056745, 
      0.1552715611915081, 
      0.018763917795630886, 
      0.11136228871329744, 
      0.022367236239884406, 
      0.14036068216024827, 
      0.022532168957867235, 
      0.01551176263255853, 
      0.10453749444998364, 
      0.15947634107766478, 
      0.030832540209324993, 
      0.0835515781134894, 
      0.021569655171775216, 
      0.17002501217312369, 
      0.07452352363696263, 
      0.009060030760672468, 
      0.32043956378022065, 
      0.05312390324104884, 
      0.06370159703217353, 
      0.015006362003033517, 
      0.2084345256057942, 
      0.1221239003209721, 
      0.04097924837532349, 
      0.011871767897584607, 
      0.5218912792985302, 
      0.024465247974501596, 
      0.037848839215826935, 
      0.018069734613743955, 
      0.08796175676530771, 
      0.03508030739403461, 
      0.02330794323118418, 
      0.02745507562129669, 
      0.7838262522218102, 
      0.058910115030688874, 
      0.01884924933683965, 
      0.019226632142964762, 
      0.28474168972756864, 
      0.03922190634505248, 
      0.01314158293932405, 
      0.08416431794950786, 
      0.2112560045219504, 
      0.0516198167820019, 
      0.05674089094051742, 
      0.0391579503594309, 
      0.1866119696589189, 
      0.18575736715485935, 
      0.15361729862447693, 
      0.01902876935682015, 
      0.037454610425405405, 
      0.029193860150227458, 
      0.04057689424888894, 
      0.17948209566409679, 
      0.009170752902957624, 
      0.2569381155235569, 
      0.0731946361778436, 
      0.014431856459220582, 
      0.12505166269723544, 
      0.12483448934257325, 
      0.26824511821629654, 
      0.28883880549669416, 
      0.2523365752041226, 
      0.039576300103568184, 
      0.01250659857844336, 
      0.0033143215319884614, 
      0.010102577240804569, 
      0.027957863879349846, 
      0.1834845530847227, 
      0.10135757536913485, 
      0.03541591866954398, 
      0.14768900580759978, 
      0.014087932114016124, 
      0.12541788620271807, 
      0.020961527974643394, 
      0.015514544581076458, 
      0.06612542118767455, 
      0.078776887466309, 
      0.02572869963320005, 
      0.08599163222107013, 
      0.16551087923342794, 
      0.38998569785053494, 
      0.07523004363728485, 
      0.028459648002691674, 
      0.02435158487133829, 
      0.009101566033414747, 
      0.09242680623706623, 
      0.036459199832380156, 
      0.018839000882162924, 
      0.0626071959457649, 
      0.019703680712117706, 
      0.022250990836569156, 
      0.15626999222784915, 
      0.17245511398595095, 
      0.17042804640793505, 
      0.05291123333847782, 
      0.08212949802107704, 
      0.03766835463652907, 
      0.039546542886917536, 
      0.07034247541615271, 
      0.13416686620052404, 
      0.05636953816651224, 
      0.03126469838035561, 
      0.005045739533130533, 
      0.176651781424463, 
      0.02361037755182262, 
      0.2435955433050964, 
      0.3536974705622142, 
      0.01507674967637569, 
      0.02808975158373522, 
      0.02599271787968528, 
      0.010733348334601905, 
      0.010375925812912194, 
      0.10301638325931574, 
      0.013548544682744863, 
      0.05256233834360471, 
      0.035041090287653134, 
      0.17603917781490172, 
      0.03801990845559516, 
      0.07304817563397033, 
      0.03632048007452646, 
      0.02938196586180275, 
      0.009018179888720959, 
      0.0312103348705204, 
      0.0861070764041085, 
      0.006006401746619389, 
      0.05754030251197697, 
      0.1000868552904513, 
      0.08317125092955405, 
      0.016437990958690592, 
      0.03329035550523415, 
      0.0453694456738758, 
      0.04686047594417244, 
      0.04872975553716734, 
      0.21219843081210668, 
      0.008546172679473241, 
      0.05881534235904652, 
      0.20743808343422163, 
      0.023463961708812434, 
      0.05482416434597269, 
      0.028769245439161442, 
      0.056715822423380094, 
      0.0060734114487319074, 
      0.013528708751539264, 
      0.02024398591002464, 
      0.0404051277115304, 
      0.008360080332903638, 
      0.04235531656290422, 
      0.12238370281310638, 
      0.328186138952373, 
      0.16320102881485665, 
      0.04945053070127481, 
      0.04440200232425808, 
      0.003927158777945114, 
      0.17076689258247513, 
      0.026499246710761492, 
      0.015142880056023433, 
      0.07080182047698329, 
      0.3033022572929103, 
      0.16348738150521178, 
      0.027246592593261777, 
      0.01714171389932801, 
      0.06392846019447473, 
      0.08241639424083883, 
      0.04692573405277596, 
      0.2924535871855042, 
      0.5879136599513186, 
      0.10399501630098162, 
      0.2528729718533642, 
      0.012172597199321525, 
      0.2482913100783948, 
      0.04804216798144364, 
      0.002191374747755203, 
      0.003143768508267763, 
      0.019256142741051085, 
      0.19746942755096392, 
      0.0412877951896818, 
      0.021587967799005545, 
      0.09311050461455786, 
      0.0904267078206551, 
      0.21939913057927726, 
      0.008894240746663336, 
      0.018398687073399495, 
      0.018368290948186476, 
      0.04908391385569241, 
      0.24333124908799025, 
      0.01048521641576788, 
      0.08536314400604349, 
      0.1804900185961714, 
      0.15451804453461254, 
      0.016846983555960506, 
      0.2942506904602457, 
      0.04791601256556137, 
      0.11217126624723081, 
      0.027510813569847168, 
      0.03451789710095347, 
      0.02353678918759344, 
      0.10445245696768161, 
      0.1403774128616778, 
      0.03735925101320844, 
      0.10552777546087871, 
      0.06492931519810421, 
      0.3626287828709558, 
      0.07188513944799714, 
      0.019900091998671852, 
      0.03261724271408818, 
      0.09931823268821925, 
      0.02413454068271691, 
      0.08523010611435883, 
      0.07092860840607967, 
      0.1451977924833109, 
      0.19521632706329523, 
      0.5528829968028361, 
      0.18238528512335472, 
      0.10781854674951503, 
      0.011238434099255585, 
      0.18935071913642007, 
      0.3132010254942356, 
      0.0049677969111938825, 
      0.5962412644659408, 
      0.37100971457719073, 
      0.07531220236887759, 
      0.34475830429593146, 
      0.0076680263768671725, 
      0.07481174667052273, 
      0.03315754776666866, 
      0.016417943121599037, 
      0.0945392347463654, 
      0.036074132014362534, 
      0.006489552878062002, 
      0.06956509732531199, 
      0.01273346084875619, 
      0.019103925922290915, 
      0.1188067234921637, 
      0.017261386658184233, 
      0.26161735389988977, 
      0.0036335888481461307, 
      0.3694517960538291, 
      0.010526595201277774, 
      0.12752982623324113, 
      0.04343030121932799, 
      0.011343984805965247, 
      0.22332866816732005, 
      0.06873676785331517, 
      0.003839617616810374, 
      0.0441431277293607, 
      0.029451593617327673, 
      0.03587144000125871, 
      0.029058557010135235, 
      0.043151241724394725, 
      0.036978988080092604, 
      0.15259904335948088, 
      0.13599180200564892, 
      0.05936733697729787, 
      0.03557510595062353, 
      0.10008479967287603, 
      0.013249040743260781, 
      0.09260449276104682, 
      0.3214197452131641, 
      0.12959772661627983, 
      0.033533690445472886, 
      0.31583995193227954, 
      0.005012427537079649, 
      0.00394658159577989, 
      0.08041062454616016, 
      0.01520471502188861, 
      0.16177840159164827, 
      0.3287686277901468, 
      0.2614673038148537, 
      0.40349410471248237, 
      0.015105065669385654, 
      0.0033788857373221446, 
      0.013475255595249935, 
      0.028746844258793054, 
      0.184227626653201, 
      0.02547077842202633, 
      0.013034516686946003, 
      0.009678805388139358, 
      0.022450595823672873, 
      0.007413003780912941, 
      0.29172813070259745, 
      0.2405728697034726, 
      0.020187775984782528, 
      0.06340340673576948, 
      0.03202401057184377, 
      0.10576725316203998, 
      0.010086900523446365, 
      0.013686459113608253, 
      0.025551504330202104, 
      0.5510949891108854, 
      0.07048130410362799, 
      0.1776821057926931, 
      0.17892834741376173, 
      0.03854403346331896, 
      0.041276847003200265, 
      0.05602988530364423, 
      0.0622442199993289, 
      0.015815606368174688, 
      0.20970429896141213, 
      0.007074757456468467, 
      0.012146395416718223, 
      0.05622384007590039, 
      0.023020673845549768, 
      0.021585511511275027, 
      0.008428005188185024, 
      0.004832910440505984, 
      0.01975087910365747, 
      0.004768048458255395, 
      0.07796183334144151, 
      0.1400162318107368, 
      0.09729246614482255, 
      0.14262269136696162, 
      0.060685191255460125, 
      0.015565720914843857, 
      0.11096146498079844, 
      0.009630053691217534, 
      0.04044449777321987, 
      0.026678603545307836, 
      0.0049583016850451, 
      0.005916834458652294, 
      0.006215766145565619, 
      0.023122612732278912, 
      0.020804997046482056, 
      0.17069875395091694, 
      0.027804243237069672, 
      0.022947299996510594, 
      0.08926756127005524, 
      0.07684448976998981, 
      0.05486602429783611, 
      0.004049917900556324, 
      0.08863057536319652, 
      0.08667743299516446, 
      0.08953711384996758, 
      0.009585765418727892, 
      0.2946035142165879, 
      0.012063771607214203, 
      0.103306455168142, 
      0.021921712240714108, 
      0.0840856316004895, 
      0.021215825224210103, 
      0.052376417495579856, 
      0.058878116097947866, 
      0.019841111375145746, 
      0.009092694749523513, 
      0.1110174635953413, 
      0.17588896038962687, 
      0.11055426209072644, 
      0.23103725857955523, 
      0.0200909787383122, 
      0.02450356568849225, 
      0.07744044973162784, 
      0.01907387967329703, 
      0.5942000773071942, 
      0.2269149085212046, 
      0.12447545591156514, 
      0.008766480301534199, 
      0.3137634425696208, 
      0.061778356708842255, 
      0.16563548082002252, 
      0.004976186870220618, 
      0.10076760198564337, 
      0.2797209473982572, 
      0.2859668205611175, 
      0.02648647097723998, 
      0.03413197944773758, 
      0.01574533905606644, 
      0.03597902098801137, 
      0.03995537511962425, 
      0.024971652757969243, 
      0.04672878558077721, 
      0.011018194423734197, 
      0.11468206095794226, 
      0.014949955935638816, 
      0.031891991082834276, 
      0.017660513464626566, 
      0.08534853195824982, 
      0.14440717450089396, 
      0.20323154982779962, 
      0.2574743194952282, 
      0.0031215026589715895, 
      0.012754271115479627, 
      0.05807625100905563, 
      0.08250149885999458, 
      0.29824932888866995, 
      0.07657895750864412, 
      0.007673939403145905, 
      0.0405229123168384, 
      0.004316639833575754, 
      0.045332367186628565, 
      0.06360184563827295, 
      0.03865654436752656, 
      0.02068132316445784, 
      0.1067275231009114, 
      0.2804964625730699, 
      0.017092567538113054, 
      0.2788347404424197, 
      0.26428085435649123, 
      0.01752934404969555, 
      0.10174051923263863, 
      0.15660389371962247, 
      0.06711743087302172, 
      0.029701393790296692, 
      0.03091394146300232, 
      0.09089454323492493, 
      0.0053441216556615245, 
      0.02418737197475183, 
      0.005600314911661342, 
      0.11398209043224523, 
      0.005787682275246372, 
      0.01835651190308683, 
      0.12903537976364957, 
      0.13302275524690516, 
      0.043395670254000346, 
      0.062234549695312114, 
      0.21135596780289934, 
      0.023593283959643677, 
      0.05827112314072412, 
      0.026587446052201633, 
      0.26017344431347944, 
      0.006212479122386264, 
      0.036218490213656154, 
      0.0632936272388876, 
      0.4979196206259722, 
      0.21201616718664443, 
      0.07236809098635602, 
      0.10505351802093554, 
      0.7600883209002836, 
      0.03884960373894107, 
      0.08834012299490078, 
      0.03421441351033911, 
      0.13129712778527766, 
      0.02406185235442339, 
      0.013570687036945746, 
      0.004627445626450497, 
      0.07521465530961183, 
      0.12005465758987391, 
      0.1629808704242218, 
      0.03813770489019361, 
      0.015236070477378126, 
      0.04001479910669748, 
      0.48554883886587447, 
      0.0626134885550329, 
      0.05556719499436151, 
      0.03837128295684109, 
      0.32129548721475537, 
      0.009139603641390373, 
      0.046671396792544194, 
      0.006004570079488704, 
      0.030884321986610185, 
      0.0030508560440812905, 
      0.077131282154664, 
      0.044314046438532734, 
      0.014203674331154197, 
      0.16971136717187474, 
      0.007641646841490348, 
      0.13201415381241985, 
      0.4155530849122636, 
      0.2727246100739953, 
      0.11552401094833754, 
      0.23369657256127618, 
      0.06849965198308186, 
      0.019594650230086615, 
      0.024922984931907578, 
      0.04699554298019823, 
      0.009237916528247968, 
      0.054253032355201423, 
      0.5777072090046447, 
      0.05028270932135635, 
      0.1287666671889737, 
      0.13727403618283054, 
      0.07507073150458321, 
      0.004897179564168813, 
      0.030232542311760185, 
      0.061438079257420744, 
      0.02996664088097781, 
      0.40368512754815056, 
      0.12773380948688312, 
      0.029031187122123707, 
      0.1838974495275444, 
      0.03736595730498365, 
      0.00704346415001153, 
      0.0332692225808088, 
      0.20514489549616277, 
      0.011221143289140804, 
      0.03811350509349317, 
      0.01123456958589762, 
      0.08894804798291477, 
      0.03336405994481907, 
      0.06863871340602277, 
      0.07378067808403314, 
      0.18131605759885783, 
      0.07712893563812233, 
      0.04618014412414928, 
      0.02346281360324178, 
      0.058495316878207936, 
      0.15621375658081665, 
      0.05554034880273831, 
      0.017268485761085084, 
      0.02432320850325984, 
      0.012769345118049228, 
      0.1516227438762923, 
      0.02114369191719612, 
      0.12919638250494234, 
      0.019939959529830097, 
      0.012721869210533521, 
      0.11030310442668875, 
      0.019749212926658013, 
      0.013188371827070602, 
      0.2191187790585534, 
      0.036830909593095776, 
      0.01689458214364563, 
      0.1348748243192627, 
      0.08339102645654227, 
      0.5289045961913045, 
      0.4065220362171685, 
      0.023777456148951766, 
      0.026580797091318158, 
      0.018872484993903763, 
      0.008269828545686949, 
      0.30470904353654443, 
      0.12020446577511514, 
      0.021185733496426277, 
      0.29792534560992256, 
      0.06042063351337452, 
      0.018581996147678147, 
      0.015837635810450293, 
      0.017967499180785954, 
      0.02070430060660124, 
      0.0038047605485575565, 
      0.08009917268436031, 
      0.010276972791511695, 
      0.046372747185532984, 
      0.06767148095802993, 
      0.0986044679895766, 
      0.025766571705003353, 
      0.12109109868067659, 
      0.054820073746036056, 
      0.03806946380625683, 
      0.21935039419838426, 
      0.09884239729892666, 
      0.021065298198920536, 
      0.043105389086696214, 
      0.0322390103253701, 
      0.11898808526104712, 
      0.03651091422226795, 
      0.004330158413604336, 
      0.01865655096766227, 
      0.0867011571231451, 
      0.039461593579781226, 
      0.1782994686021994, 
      0.46413194828089044, 
      0.02667147712174819, 
      0.030532592683306617, 
      0.11849075302954834, 
      0.024983900012591095, 
      0.02469178207605419, 
      0.11991008573846142, 
      0.014287122253110136, 
      0.07896217844717218, 
      0.009595440006884243, 
      0.10618797366107062, 
      0.16792747156624876, 
      0.017195660679893757, 
      0.09073726310329315, 
      0.01636979596838508, 
      0.00366588421015953, 
      0.15502517631493037, 
      0.41713511123440355, 
      0.02688916731187288, 
      0.1017845879552271, 
      0.08374506898312246, 
      0.009047692754552911, 
      0.015972812462266908, 
      0.04156390368746249, 
      0.011386198424497193, 
      0.03654987337459405, 
      0.011001525015774026, 
      0.05733895315701639, 
      0.004148391854798907, 
      0.7550183856392254, 
      0.08453400716162321, 
      0.0053245817780993914, 
      0.2153259714703287, 
      0.056669421706913636, 
      0.018206231233131684, 
      0.4058929856239948, 
      0.2591656936307237, 
      0.05971970597341543, 
      0.054719294765141265, 
      0.21116644343039734, 
      0.17175406587307562, 
      0.009902369012720087, 
      0.027961725347371687, 
      0.03671588361506313, 
      0.054674858825140234, 
      0.13226299077698822, 
      0.06112684980243444, 
      0.09744957673049831, 
      0.02165344539997357, 
      0.025216923718094867, 
      0.21184833036312561, 
      0.27356212185043727, 
      0.05923978907048935, 
      0.003969829243820315, 
      0.2725726729855866, 
      0.0312840911921607, 
      0.09144263904034546, 
      0.009304671266735155, 
      0.03401434027067374, 
      0.044157761745595624, 
      0.07814307256748511, 
      0.08178865539905436, 
      0.02606848062214785, 
      0.012367529038004758, 
      0.01543089347926614, 
      0.28914374298164497, 
      0.04307793525997382, 
      0.017865971147365795, 
      0.13398033713968424, 
      0.004142816189090992, 
      0.01082265626874797, 
      0.029275911558344938, 
      0.006174784003533581, 
      0.004521083010348054, 
      0.014262835481202846, 
      0.03639493677966491, 
      0.008968736929734092, 
      0.0037882691534386575, 
      0.09382125551673261, 
      0.024869244390895596, 
      0.1722558738066617, 
      0.026897138260857576, 
      0.08317958385430992, 
      0.018165195166990444, 
      0.020908360761318332, 
      0.030083671688709766, 
      0.4162265778395234, 
      0.11385163873441433, 
      0.12932790506852707, 
      0.011803927218143155, 
      0.013563018032625945, 
      0.012591891643713701, 
      0.1414781613553088, 
      0.056329429966672014, 
      0.007154079694684298, 
      0.019481309603819195, 
      0.0063483918249000225, 
      0.005807581724169674, 
      0.007296484500629144, 
      0.01912890779804972, 
      0.07413818321776845, 
      0.02850660573611425, 
      0.19226143342049754, 
      0.0775939127758565, 
      0.39646677022593985, 
      0.15192402767079058, 
      0.021146350523329152, 
      0.015907403378247975, 
      0.12376839395338951, 
      0.09673222486220706, 
      0.21229791682494828, 
      0.01386462502723231, 
      0.015797191284871035, 
      0.0560151440848304, 
      0.0211583734193872, 
      0.12163226303582421, 
      0.003919157677442603, 
      0.028664861167952693, 
      0.06007012238219633, 
      0.11383127487182541, 
      0.16414997529522965, 
      0.0901441577956207, 
      0.1829458428565261, 
      0.15223524705837224, 
      0.015692955656011115, 
      0.11100232659713277, 
      0.020685466582873034, 
      0.08949888068963106, 
      0.021474483575837696, 
      0.008033592434127016, 
      0.011680089225078497, 
      0.15082045524234658, 
      0.4081321714246064, 
      0.05316925651878189, 
      0.037401895583722, 
      0.014587398410746844, 
      0.40367926567773355, 
      0.0324030321008647, 
      0.13623568850852302, 
      0.026108880091002096, 
      0.022789944961075875, 
      0.015578151153422617, 
      0.603705961533471, 
      0.024012408936671233, 
      0.26862390865548513, 
      0.169594626841439, 
      0.12064025180604407, 
      0.09131233783157808, 
      0.03708069358683163, 
      0.11874825637467547, 
      0.029031451587571592, 
      0.007465635755984584, 
      0.008112274692311326, 
      0.06764917535337274, 
      0.04161933184553878, 
      0.05745383770119421, 
      0.004910904415597868, 
      0.025036214107820746, 
      0.029417779137852623, 
      0.027754613250345405, 
      0.0337147742303881, 
      0.18014694659866937, 
      0.012345446201072436, 
      0.03224011144810717, 
      0.07060043821134981, 
      0.027531394086545397, 
      0.08850920090693455, 
      0.007413731415659512, 
      0.022621251835160585, 
      0.029335545646779933, 
      0.10221134059664294, 
      0.04337247162233495, 
      0.10168554560813499, 
      0.03126917460798816, 
      0.01307218900275745, 
      0.01432812430172413, 
      0.09601372611881556, 
      0.01666679063370993, 
      0.11939890746411515, 
      0.05981360946996961, 
      0.34891749050017024, 
      0.04917496857210356, 
      0.08041542882288621, 
      0.0023361859901792734, 
      0.09270619783459383, 
      0.01824655542230645, 
      0.17071075204741007, 
      0.020957290089353414, 
      0.034049937684848534, 
      0.007101001311122023, 
      0.2755269218331657, 
      0.36586026408686145, 
      0.018897601095603404, 
      0.023670375224270495, 
      0.00562557460774943, 
      0.09838696586274435, 
      0.12395912328978283, 
      0.025796675543127187, 
      0.01917483896900075, 
      0.12289750474681585, 
      0.09277012411326113, 
      0.02411247552735719, 
      0.024705126695248353, 
      0.06735512892386121, 
      0.03167824356585146, 
      0.5745338397725427, 
      0.11780102161598989, 
      0.025058670359204695, 
      0.00747072495557599, 
      0.03682231822610481, 
      0.11194723649590418, 
      0.026894543309085875, 
      0.028389209593009248, 
      0.0946114340093841, 
      0.02877159269809754, 
      0.007176409047675139, 
      0.058988366805773115, 
      0.0029940949345475796, 
      0.01835761570963549, 
      0.02170282744523757, 
      0.07337601609863385, 
      0.013507993648397434, 
      0.2665540547270972, 
      0.023954163149704895, 
      0.05332256093389076, 
      0.053184264600224504, 
      0.045232586797479615, 
      0.00386309117975919, 
      0.0069668468376344475, 
      0.029317510308612887, 
      0.11726885555766373, 
      0.16495926036700723, 
      0.026997824650688274, 
      0.004790936572805506, 
      0.24271705996347404, 
      0.026583190552344996, 
      0.08095529710808842, 
      0.025966114368280207, 
      0.07127618274408333, 
      0.007840296989715919, 
      0.2342655704484904, 
      0.0040186765286776205, 
      0.014849929615883444, 
      0.023339468153660427, 
      0.033888280060215326, 
      0.028371804906648476, 
      0.012842568801491502, 
      0.13715486824014853, 
      0.0067083746336917965, 
      0.02842292392898286, 
      0.008126197401038005, 
      0.28951108121241326, 
      0.11140083257386987, 
      0.007356497842365744, 
      0.04245064714288296, 
      0.036107780494163626, 
      0.04295703610799794, 
      0.0821578619321553, 
      0.12204856532757999, 
      0.0387483730303247, 
      0.30844754052890877, 
      0.04360084273454731, 
      0.013068413185584998, 
      0.00253349622425587, 
      0.037838919525283336, 
      0.4191510404741703, 
      0.6149606024464733, 
      0.021343821900219516, 
      0.02514855019920547, 
      0.007966295074916523, 
      0.0624184006923323, 
      0.02601134157682751, 
      0.015638826244093258, 
      0.16887476913836202, 
      0.25626474884099787, 
      0.02557918772468294, 
      0.01951067168638851, 
      0.14762296825731044, 
      0.02362201948996714, 
      0.01934817157731039, 
      0.36184236639453576, 
      0.03400388621194842, 
      0.060027339519213144, 
      0.019656912235053163, 
      0.20616775998214984, 
      0.02992482832173905, 
      0.035998141552860706, 
      0.10356455969370672, 
      0.06277569436298092, 
      0.03214241529577983, 
      0.05522878044988001, 
      0.019329605783574493, 
      0.07642520107652015, 
      0.18984281742254674, 
      0.030613813247786975, 
      0.11296356805784473, 
      0.07735892583450268, 
      0.06936970635986789, 
      0.1523597347693757, 
      0.02609312993782592, 
      0.07099272057974812, 
      0.05045499080137301, 
      0.01645545975429579, 
      0.006125427729267232, 
      0.13245446045487103, 
      0.6268878410726576, 
      0.07294420793717056, 
      0.05401443935407218, 
      0.03861778066677846, 
      0.013170486041248083, 
      0.11219196942272999, 
      0.055746095205346576, 
      0.023137628128874512, 
      0.045523607176348894, 
      0.49979067433081037, 
      0.10034099674849264, 
      0.019684901906796448, 
      0.007454333484136072, 
      0.026476704951484475, 
      0.07422576650723245, 
      0.455968777796694, 
      0.08613601358242526, 
      0.27626789784401734, 
      0.029877602615119552, 
      0.01952697420466783, 
      0.457641991008289, 
      0.010193092041357982, 
      0.2210439159393291, 
      0.21208496439343028, 
      0.024511493894055932, 
      0.03723051302370204, 
      0.05846239182055306, 
      0.07447244434254112, 
      0.09338314400692938, 
      0.0247785008012093, 
      0.02168468713550918, 
      0.07118503042013553, 
      0.14047690391255135, 
      0.10046468004968555, 
      0.1605963563186695, 
      0.1113646340299374, 
      0.1248527488057418, 
      0.08619259942415042, 
      0.004322734257224007, 
      0.00561683180338136, 
      0.02873253556309484, 
      0.0387694071329527, 
      0.5036411245375442, 
      0.06427417581987081, 
      0.010328576208958837, 
      0.001784904783654415, 
      0.08975329268370104, 
      0.03375176457562236, 
      0.019363839875775564, 
      0.08937693294228939, 
      0.2353902219201312, 
      0.05607351355920548, 
      0.004823593660179546, 
      0.014732116705761722, 
      0.08058134628690845, 
      0.03650215821315639, 
      0.006098645772932129, 
      0.07300912554453247, 
      0.011611037448775868, 
      0.02997414621802265, 
      0.15853755144009082, 
      0.010346612852213794, 
      0.01271846618131639, 
      0.08337558823315767, 
      0.096614663091101, 
      0.01272769690260533, 
      0.0038788923786993537, 
      0.13398336993801896, 
      0.2243210745589138, 
      0.03406218812307589, 
      0.43108212634632964, 
      0.0758459264346223, 
      0.003993887305275542, 
      0.0975032762174602, 
      0.006689035488171906, 
      0.005332601571419662, 
      0.01816764072757712, 
      0.006713262717913319, 
      0.1303233281656224, 
      0.03964108380061671, 
      0.04075892190538434, 
      0.05331645955296731, 
      0.117082262623946, 
      0.03907370069644386, 
      0.070779658794306, 
      0.1680625776396088, 
      0.08699423256059745, 
      0.18032613631066136, 
      0.07576721329083805, 
      0.08490770477133963, 
      0.011738918936050426, 
      0.06010997641074482, 
      0.0069069083035956024, 
      0.003112595781152424, 
      0.02306372570800654, 
      0.08787617908782855, 
      0.15577314958201152, 
      0.15987885445712238, 
      0.038909110381552765, 
      0.06090386785081725, 
      0.08348141163570527, 
      0.019446541274960587, 
      0.06194563595371503, 
      0.13188977692898637, 
      0.03414607247358305, 
      0.07626120532102497, 
      0.03989640190251815, 
      0.04052088490860032, 
      0.0303709388317742, 
      0.06290329756451259, 
      0.10610840261484049, 
      0.018448291744981048, 
      0.004430516506146639, 
      0.05838959709143164, 
      0.17919666565617445, 
      0.08612010799157796, 
      0.04631573944368418, 
      0.18819024298038198, 
      0.017441387218289747, 
      0.2232840542762404, 
      0.018332074022979806, 
      0.0338470301205141, 
      0.14013331634208412, 
      0.006742308000538442, 
      0.09712746276310615, 
      0.03876577173322335, 
      0.014393995472869082, 
      0.10179632598036151, 
      0.12941870518084456, 
      0.18911827562691338, 
      0.11048000234565228, 
      0.14764594220612334, 
      0.07034829960334411, 
      0.034366127021250914, 
      0.09624053200668807, 
      0.015883332261596883, 
      0.11221542285126763, 
      0.04303626896940604, 
      0.05974640305101601, 
      0.00856754160806488, 
      0.011441253065210984, 
      0.08567700122633685, 
      0.41950566600356676, 
      0.04218558586954056, 
      0.19812235097964723, 
      0.1108329761274441, 
      0.04719265043596849, 
      0.09838684940691662, 
      0.15026018060127738, 
      0.018392967459686188, 
      0.0771249724692076, 
      0.027472219108592082, 
      0.031379851590896665, 
      0.010672331357485413, 
      0.07657110960675308, 
      0.2183280760579652, 
      0.08100517582451189, 
      0.0644061713436011, 
      0.03903583215353148, 
      0.02764530487046399, 
      0.0046335101829668105, 
      0.07524158395630702, 
      0.10618790379190267, 
      0.7426832736506604, 
      0.04775234329958429, 
      0.1372235889930824, 
      0.344001212540324, 
      0.00873758703365288, 
      0.07079564967353262, 
      0.32973730811628627, 
      0.15106526674056836, 
      0.012761134196050574, 
      0.14440559643153447, 
      0.016239650034761216, 
      0.10367823360145277, 
      0.06411867076374976, 
      0.1058891764654989, 
      0.02794183075687855, 
      0.03536550985300991, 
      0.016109082809414296, 
      0.01809605102120745, 
      0.08525501768117538, 
      0.026991869665088253, 
      0.32927997728066233, 
      0.4447636996417148, 
      0.07183726630062198, 
      0.018193917342219788, 
      0.21189973085277622, 
      0.007284634437355189, 
      0.024137883246845078, 
      0.1173031115807098, 
      0.011021204825103121, 
      0.059544221590299484, 
      0.022639335928884344, 
      0.08302616558028175, 
      0.2053007694855606, 
      0.027824002509513376, 
      0.10630330646727378, 
      0.036650795236046994, 
      0.02879658105552598, 
      0.032175373512741294, 
      0.12957449840415527, 
      0.27151408468992233, 
      0.010516452264451555, 
      0.27276588349396136, 
      0.013013964885850722, 
      0.07167468785967665, 
      0.03502546124700688, 
      0.0034679565669917026, 
      0.026059417049903413, 
      0.05725182168999417, 
      0.09689082519704927, 
      0.12163881104975187, 
      0.018275696199704743, 
      0.038030966583240254, 
      0.029163953583344455, 
      0.10285070838458285, 
      0.01804058027129385, 
      0.02784566474979277, 
      0.136227364954399, 
      0.06431171543630858, 
      0.35491136412602675, 
      0.032785846570311486, 
      0.03405699209488894, 
      0.11051083298166221, 
      0.06953500530184807, 
      0.023904794527264087, 
      0.03320613714499959, 
      0.10539152336846534, 
      0.09874965104982708, 
      0.01459110543661469, 
      0.1822634551998757, 
      0.24848530949288944, 
      0.14216561344473302, 
      0.009738163912154388, 
      0.005959550758753405, 
      0.13323182241618936, 
      0.08262684531486686, 
      0.009740820482005958, 
      0.017683361046739447, 
      0.012120076873007207, 
      0.12459111200182134, 
      0.004156475136953988, 
      0.291044665441698, 
      0.013703528633028891, 
      0.027842648966020792, 
      0.027709890256144735, 
      0.3421825226639834, 
      0.03696947123818475, 
      0.15573615712288288, 
      0.08295252976349017, 
      0.02155427601582539, 
      0.012669378030180046, 
      0.1842017565356997, 
      0.014906233827518385, 
      0.034547751287464575, 
      0.019597841628311116, 
      0.026804700739139053, 
      0.01862670548896668, 
      0.5553467742448013, 
      0.5335926159930913, 
      0.08458546197464833, 
      0.07359402591450209, 
      0.12910430213501783, 
      0.010379242356022944, 
      0.030509250595359787, 
      0.116370445464429, 
      0.17243185785818751, 
      0.05577556594319276, 
      0.04388802611049264, 
      0.03390972646520453, 
      0.015489472603092212, 
      0.061354743099013745, 
      0.13986895369247063, 
      0.011056632943100204, 
      0.04246480504354222, 
      0.02961778783432087, 
      0.00353769980959464, 
      0.1037581010580874, 
      0.3045765295323978, 
      0.020524579826105997, 
      0.05072406237026166, 
      0.028437936624398755, 
      0.011564738925446856, 
      0.20942296689477716, 
      0.02379466038714193, 
      0.14672300645556507, 
      0.46048190476984646, 
      0.022816540878474203, 
      0.046439391147175664, 
      0.039198934904726514, 
      0.2061695112884511, 
      0.09094991259763545, 
      0.05849105134570926, 
      0.006270852229426828, 
      0.025258258276873558, 
      0.0685415312650404, 
      0.06395899949669016, 
      0.009527309264392589, 
      0.04361525270970113, 
      0.03984629652588018, 
      0.04487844781095947, 
      0.4405019890955156, 
      0.1294812225346802, 
      0.06646634927981926, 
      0.034788924460394284, 
      0.11502784070685208, 
      0.09665901745545433, 
      0.11921230287006904, 
      0.44746921461417427, 
      0.07303745492624854, 
      0.07892283841110465, 
      0.011474323019352702, 
      0.014410508837556358, 
      0.06056478929202038, 
      0.011017568454039867, 
      0.0641668326790441, 
      0.035635595552657114, 
      0.14791737908961608, 
      0.2171232400478598, 
      0.05230001522875336, 
      0.19468930158794973, 
      0.036617043590459315, 
      0.025660590940142974, 
      0.027907732862697134, 
      0.04190687272933843, 
      0.007662428908046333, 
      0.009677123589859072, 
      0.06445713440287891, 
      0.03852781717407854, 
      0.12404531200107759, 
      0.28605951300411575, 
      0.05098732447024625, 
      0.19483611957388414, 
      0.12958199862349573, 
      0.1575099918439521, 
      0.6600599882650019, 
      0.19335214405464854, 
      0.11442064932232104, 
      0.011262041682899111, 
      0.035316718966646156, 
      0.006313414631885763, 
      0.15833120173994866, 
      0.17977904758510624, 
      0.058073584968112914, 
      0.09348836187751969, 
      0.06183933722736681, 
      0.006968124192364244, 
      0.007471501089104224, 
      0.09007427164518882, 
      0.07609883810479966, 
      0.033958585463318605, 
      0.015607149093973477, 
      0.0072349605042246, 
      0.04709201356892991, 
      0.01980219933051993, 
      0.11124957190959035, 
      0.16086301792209776, 
      0.12597246727261013, 
      0.017886273168946618, 
      0.016142083203676872, 
      0.011374131510908273, 
      0.0035720539421668545, 
      0.07017115240043736, 
      0.041648875516972265, 
      0.09987967505289029, 
      0.12657050316241436, 
      0.00994740201696358, 
      0.01756189026501794, 
      0.08709322370672434, 
      0.007685872691844059, 
      0.32783768843020505, 
      0.16048476366855147, 
      0.024433815944721132, 
      0.08170681077274014, 
      0.2852328910267721, 
      0.005565220026701788, 
      0.12663017259337028, 
      0.09114346655926997, 
      0.17219392534620467, 
      0.24320819668630522, 
      0.09136607529308835, 
      0.18059805992615038, 
      0.11471373841429428, 
      0.01945552066061714, 
      0.06332203488074307, 
      0.10972199388273148, 
      0.4583962569926921, 
      0.21851110377385444, 
      0.5149635448281014, 
      0.0150363315141427, 
      0.007508273808040715, 
      0.03732972952760322, 
      0.08480190295965889, 
      0.04806122235061402, 
      0.015973333689741707, 
      0.11277543250245656, 
      0.489237298694918, 
      0.008739290778504086, 
      0.13563417103819944, 
      0.07783330299893332, 
      0.10849974216875828, 
      0.08175418466014728, 
      0.5199487130462549, 
      0.028913345909658855, 
      0.17402147291949494, 
      0.05333774139270617, 
      0.014943091214000354, 
      0.040499121767267846, 
      0.02720643557981448, 
      0.01819645211644421, 
      0.036263109698833215, 
      0.009644239886771704, 
      0.018226218850853706, 
      0.027607245851104436, 
      0.048817684535389594, 
      0.012740147174152514, 
      0.2736071767752846, 
      0.06562996163085792, 
      0.05328180694096794, 
      0.08352186289809077, 
      0.02275239275268035, 
      0.7353254764218904, 
      0.026036465529474764, 
      0.23768765323413754, 
      0.026389887395877557, 
      0.1339851681456893, 
      0.2802189214568895, 
      0.011054100617670188, 
      0.028932439727538846, 
      0.008716701620822465, 
      0.17900278993977256, 
      0.007001166186525763, 
      0.09471591952158008, 
      0.011816672058722041, 
      0.009268098303900808, 
      0.02942406020428046, 
      0.16805820916487368, 
      0.041396686646310195, 
      0.026627284626526103, 
      0.025999015106022053, 
      0.016163712178544634, 
      0.019018158065183182, 
      0.009047151971424073, 
      0.009499375103325354, 
      0.19638678253002856, 
      0.04906099337126337, 
      0.058198687054479316, 
      0.06997179197519057, 
      0.025026461422838427, 
      0.08190232305326059, 
      0.03340881117658445, 
      0.47739172128633667, 
      0.030936571650955636, 
      0.11685076562916656, 
      0.07409106329792413, 
      0.10741465409636647, 
      0.11626243159869507, 
      0.04493636519763942, 
      0.02831767098306285, 
      0.01085130900689806, 
      0.03381774902858809, 
      0.2756287219617442, 
      0.15550269549505763, 
      0.3019192336803167, 
      0.07960546315375519, 
      0.01672110557883926, 
      0.03546816960259257, 
      0.007884053139741786, 
      0.2313004262086655, 
      0.023324267808311868, 
      0.06100828774991897, 
      0.0783761909414187, 
      0.12961945382987644, 
      0.044686963354316614, 
      0.011208896348320741, 
      0.09408946236997656, 
      0.020228931369271275, 
      0.1405701183204557, 
      0.03335342641845225, 
      0.12095075754437537, 
      0.0028904065785186825, 
      0.03837770869938258, 
      0.016266840675677133, 
      0.019494990422489162, 
      0.13140470422426523, 
      0.26154380547582773, 
      0.061623907744275876, 
      0.08284900663550845, 
      0.08795757691305586, 
      0.018081643911466962, 
      0.1031456952989372, 
      0.10511429854455931, 
      0.08298587899212857, 
      0.03120758063065838, 
      0.018739634694786872, 
      0.03507187305146579, 
      0.014491464451071598, 
      0.035729937346376694, 
      0.2466945615728378, 
      0.1496057386979584, 
      0.019589514157163382, 
      0.01694676054648567, 
      0.1641357689905199, 
      0.024122951364164643, 
      0.1367869233062831, 
      0.015196831431276122, 
      0.47578667302514416, 
      0.18751423569074988, 
      0.00502738414194056, 
      0.032927451644267344, 
      0.1603276647518649, 
      0.04190659542070951, 
      0.03203097850158821, 
      0.03917629777257646, 
      0.18842166817528014, 
      0.13722265750829787, 
      0.02630286093940107, 
      0.05047845348977804, 
      0.03392966829411818, 
      0.030421300630919048, 
      0.0064507175549913445, 
      0.04030581406890199, 
      0.4637363958162148, 
      0.018682637090546544, 
      0.6751681349293539, 
      0.13453657391566978, 
      0.031202537771591026, 
      0.04962594907073598, 
      0.03509992366644632, 
      0.037407868079348754, 
      0.04915623258279255, 
      0.07921812880247714, 
      0.014149057324801591, 
      0.007155475051036049, 
      0.016905465720903283, 
      0.09504101262666624, 
      0.3036176978299613, 
      0.14049478311227848, 
      0.10279351973210833, 
      0.01134263561807365, 
      0.02571153965694739, 
      0.01595731092865844, 
      0.03386701085869698, 
      0.12345809110840121, 
      0.11509186153782278, 
      0.38009637876307, 
      0.014938980656881467, 
      0.009358472575842295, 
      0.30845567807946384, 
      0.041965214954904455, 
      0.059620836116616956, 
      0.23132332073479506, 
      0.06519345692178266, 
      0.10419975938771249, 
      0.0322101358870349, 
      0.09664733762711246, 
      0.1384826100589364, 
      0.4640593566876876, 
      0.10760467006339586, 
      0.04404490506985809, 
      0.006947260398388765, 
      0.0637144534959038, 
      0.41831796422643885, 
      0.291411247854049, 
      0.07884533328323419, 
      0.0037462914408529324, 
      0.04449105525413162, 
      0.014236724707224806, 
      0.03383183064160558, 
      0.02279001121857339, 
      0.06238103211634283, 
      0.03173004884925457, 
      0.11067261550034838, 
      0.005329122734323875, 
      0.03464718674701403, 
      0.018573871648469756, 
      0.01522730669891989, 
      0.16596848794416635, 
      0.31216804853678076, 
      0.020501514477969086, 
      0.0905814165357367, 
      0.08850558254416183, 
      0.09713891109642284, 
      0.02808304469317783, 
      0.01274113370657442, 
      0.3931083257070616, 
      0.019667419786996636, 
      0.07217331971888868, 
      0.01746127419782115, 
      0.028418194925207516, 
      0.005125423017818847, 
      0.13731838871332513, 
      0.005939174012202545, 
      0.019016015253487787, 
      0.013301344489798176, 
      0.031031066376911283, 
      0.01824770112073586, 
      0.005024326211098693, 
      0.016347924365123535, 
      0.04280793774946717, 
      0.00567270775123067, 
      0.21091762312474333, 
      0.016806818024206305, 
      0.16228523408439513, 
      0.38367791384646704, 
      0.07348413389108072, 
      0.028462465784093054, 
      0.05642669461335716, 
      0.0630844462678693, 
      0.036655903963605144, 
      0.015955073593244065, 
      0.31863217443209213, 
      0.034171133262416255, 
      0.21053847410969292, 
      0.06309456157685413, 
      0.14543727891489916, 
      0.050019830496579994, 
      0.011006760666891198, 
      0.16348595731706908, 
      0.009264251368994504, 
      0.10602126512495205, 
      0.06095730005516933, 
      0.05374594955315998, 
      0.009765004151840354, 
      0.2419219342686758, 
      0.1412009688489198, 
      0.16914363906639296, 
      0.02209574729410882, 
      0.005334004387958283, 
      0.016296327729413026, 
      0.07493473848597251, 
      0.10165195885676662, 
      0.0076446153866531735, 
      0.17024043753566512, 
      0.021289749852167705, 
      0.06435064333163659, 
      0.14477643093631615, 
      0.27920736178945715, 
      0.04700467941144009, 
      0.007623353065103027, 
      0.18810179840262836, 
      0.008677222718357035, 
      0.042096466792287714, 
      0.02290352448437587, 
      0.11526829064587764, 
      0.03896014808068982, 
      0.12269784144728314, 
      0.03617057417682784, 
      0.09156382170351124, 
      0.022089368685971413, 
      0.11425730211461028, 
      0.05043936037277786, 
      0.046127827529050335, 
      0.2733179202061628, 
      0.11871793866244063, 
      0.4026214762283938, 
      0.021147618307537853, 
      0.09344951876611231, 
      0.31345369677438195, 
      0.09997519539857559, 
      0.04449617936400551, 
      0.15733701790579244, 
      0.01172693519546881, 
      0.1128582721627584, 
      0.036871866502930506, 
      0.1457073897322, 
      0.013097249651291495, 
      0.01072862820184758, 
      0.04662502562837363, 
      0.00976348553603511, 
      0.0064015106082825285, 
      0.46320308056252385, 
      0.1268862229746578, 
      0.011796799037204608, 
      0.06771426125911377, 
      0.09990110512459738, 
      0.15171810930952806, 
      0.013674474812385474, 
      0.09785294544320727, 
      0.04060295281988052, 
      0.05157814314026317, 
      0.01691483107745223, 
      0.042666436396830924, 
      0.08928112492174962, 
      0.2756122612075232, 
      0.04367362798334265, 
      0.014530220089662605, 
      0.09835112933551043, 
      0.3907993435723378, 
      0.04378564158621101, 
      0.025011082865635553, 
      0.021175912702975537, 
      0.0525435648190817, 
      0.024662610649307765, 
      0.08495884800797968, 
      0.38109564430514886, 
      0.11327080647680604, 
      0.12546470539730373, 
      0.05668081023747713, 
      0.07103140969719747, 
      0.23060057055195865, 
      0.36766262979973285, 
      0.12971425656755095, 
      0.15708635327144502, 
      0.06474996561768918, 
      0.013443249855407497, 
      0.03168703434897366, 
      0.004494287775223532, 
      0.6326309698313882, 
      0.004516212752297139, 
      0.003310049151625479, 
      0.03516063035242977, 
      0.03435567964306026, 
      0.010568601687901823, 
      0.3444398884818227, 
      0.033101384263647955, 
      0.3823929424039241, 
      0.11173043036128222, 
      0.10358820388088263, 
      0.203601188406202, 
      0.026692509463422064, 
      0.004107918517541617, 
      0.01271655427887171, 
      0.08276963284232522, 
      0.019685045726901784, 
      0.03238576370500864, 
      0.24281358001860867, 
      0.04824361746954608, 
      0.17083914413634993, 
      0.23731876743347655, 
      0.08042016325945056, 
      0.02978418433810306, 
      0.05658241163313579, 
      0.4987416993715049, 
      0.06086171991051732, 
      0.0550342765410664, 
      0.23285063774132478, 
      0.007430172596973713, 
      0.004669193380517946, 
      0.013225832331434664, 
      0.06084658206491382, 
      0.017351228952279404, 
      0.038325070434221925, 
      0.1175706773171057, 
      0.017794560297529, 
      0.014137914129419907, 
      0.010391859927480039, 
      0.010563164466221221, 
      0.03395110770060028, 
      0.02736957382627071, 
      0.029756390232317638, 
      0.029264737052192263, 
      0.007675875842763426, 
      0.20080071632644003, 
      0.05166627382362453, 
      0.006198621613747563, 
      0.014579801583226134, 
      0.1575775130771084, 
      0.14254881682077034, 
      0.1185181138436795, 
      0.15492042704973616, 
      0.28718894688902963, 
      0.040068915142455475, 
      0.23738691417866659, 
      0.021163732268378636
    ], 
    [
      0.6726792992052245, 
      0.6200652128300581, 
      0.5912231892462847, 
      0.6753916824009167, 
      0.6429735305130817, 
      0.6327240775268931, 
      0.6324623043153969, 
      0.5443606367936648, 
      0.667120678571068, 
      0.6332836093504486, 
      0.6468589100234784, 
      0.5748953639517701, 
      0.654506580087165, 
      0.6516414309809838, 
      0.6789030312734308, 
      0.5427835734926056, 
      0.6017782907351805, 
      0.661821588302761, 
      0.6736046099821287, 
      0.6529913619290693, 
      0.6318532441362743, 
      0.6459295551064927, 
      0.6339185748397064, 
      0.6755447863812435, 
      0.6565452076492401, 
      0.6327064246107296, 
      0.6345111691788746, 
      0.6703827642333885, 
      0.6324417159379453, 
      0.6683835050740028, 
      0.6341792917845974, 
      0.5757637634958137, 
      0.6275336718036904, 
      0.6480547780695117, 
      0.6543963588097329, 
      0.6220532441060241, 
      0.5649132675376155, 
      0.5969755986006232, 
      0.5746491412708964, 
      0.6295190718105594, 
      0.6484029396117026, 
      0.6826819150756217, 
      0.6542602383184074, 
      0.6418167516720805, 
      0.6412690419677016, 
      0.6383485728924008, 
      0.6580773637505829, 
      0.6590958203891415, 
      0.5852754276489245, 
      0.6687403078819402, 
      0.6538140672614454, 
      0.6742305490865512, 
      0.6473720062865551, 
      0.6452084986478616, 
      0.5908769499810878, 
      0.44472862415844566, 
      0.49963807617708766, 
      0.6631958672583567, 
      0.6454029369020621, 
      0.6206557336905445, 
      0.6337684582778058, 
      0.5645391192744849, 
      0.5768470108799538, 
      0.5806082693461464, 
      0.6285418252844189, 
      0.669365260837634, 
      0.5748092074226333, 
      0.6716329657037707, 
      0.5475707396524753, 
      0.6413429207872974, 
      0.6452629656996357, 
      0.6700548978446588, 
      0.6371324854333433, 
      0.5116246167215363, 
      0.613986608519907, 
      0.6402422980797589, 
      0.6419787224670367, 
      0.6578727307740342, 
      0.3865702151270052, 
      0.6628688829625153, 
      0.6627836601940172, 
      0.5967004106872449, 
      0.6186487485194448, 
      0.6734158637665832, 
      0.6599925310968859, 
      0.6239583558084013, 
      0.4252760825048834, 
      0.6100283492825841, 
      0.607973248398761, 
      0.6106962466933067, 
      0.6612853547119787, 
      0.6055777718019878, 
      0.6798546851883245, 
      0.6748322526404732, 
      0.6564058602201325, 
      0.5662407184875297, 
      0.6680095394089057, 
      0.614073880753996, 
      0.6398426957912288, 
      0.6209172474718349, 
      0.5252454140853015, 
      0.6414561975746709, 
      0.652586178195957, 
      0.5574296477552635, 
      0.581410909882887, 
      0.6079812910173942, 
      0.6724023385598564, 
      0.6756251479612128, 
      0.6322736060303358, 
      0.609677515902424, 
      0.6173103635315639, 
      0.6285643628747313, 
      0.5790096698832913, 
      0.6659754996832437, 
      0.5214830833999619, 
      0.5015744397972696, 
      0.6601202959815393, 
      0.580445239227894, 
      0.6530343347142389, 
      0.6407425296283974, 
      0.6430975355963476, 
      0.6615996837777577, 
      0.5761404462242906, 
      0.6550976340580094, 
      0.64076246168775, 
      0.597941972466198, 
      0.6400242426428964, 
      0.6375304979489913, 
      0.5417879790631148, 
      0.6525293026959468, 
      0.639196265721318, 
      0.6115835445844389, 
      0.6428042333290084, 
      0.6572928162973403, 
      0.6695900674629836, 
      0.6463132112058066, 
      0.5921125496940238, 
      0.6341567023588134, 
      0.5812771070434923, 
      0.5915873530387649, 
      0.6585126660168825, 
      0.646768062110717, 
      0.6586017080054665, 
      0.5823224996831036, 
      0.5454864091593573, 
      0.5832553200010733, 
      0.46408927113146964, 
      0.5213926460703348, 
      0.6582924730261009, 
      0.643653486799619, 
      0.6640705348940917, 
      0.626067239201719, 
      0.6605246086301365, 
      0.6905727944979771, 
      0.6738530354814913, 
      0.6108376734807888, 
      0.6058194064550737, 
      0.6276162151431847, 
      0.5281561813704366, 
      0.663017971285558, 
      0.6211614188547625, 
      0.6870683825271325, 
      0.6622813687899317, 
      0.6542311445207344, 
      0.5881098165092234, 
      0.6322347668027954, 
      0.6617031028118527, 
      0.6838401641413829, 
      0.6512520403279134, 
      0.6503209087923186, 
      0.6435295868677975, 
      0.6166975668398347, 
      0.6441953240438247, 
      0.6613744467945866, 
      0.5139954052655887, 
      0.6617088072038213, 
      0.6703640403840184, 
      0.6541042117377038, 
      0.6780664237610636, 
      0.5206746622433357, 
      0.6596691515734584, 
      0.6942224350248808, 
      0.6001217600295495, 
      0.5341178860808353, 
      0.6917323678588029, 
      0.5565843563414129, 
      0.6657039414818223, 
      0.5708938456866, 
      0.6098296114890505, 
      0.661817577456577, 
      0.5651386231757041, 
      0.6854932790829957, 
      0.6562752558629127, 
      0.5439111073399335, 
      0.6523051554954414, 
      0.6496348191158692, 
      0.6579479274352612, 
      0.6483658547984653, 
      0.6285815422598957, 
      0.5411783417335125, 
      0.5173291869711665, 
      0.6713362805878234, 
      0.6178825588167982, 
      0.5948418354466964, 
      0.6863187147218764, 
      0.462622493987659, 
      0.5872163452561332, 
      0.6875433883395702, 
      0.6311269105554624, 
      0.6661281219455673, 
      0.6778587173209111, 
      0.6417235437411016, 
      0.567496493870486, 
      0.634256086169581, 
      0.6424543315235111, 
      0.6626385910690699, 
      0.6546470124406041, 
      0.6393499390299003, 
      0.5414203276185139, 
      0.596630358035073, 
      0.6416268976604917, 
      0.666815611479802, 
      0.6210862811653398, 
      0.6353821834192295, 
      0.6256359654667261, 
      0.6518170217614274, 
      0.6263021458197257, 
      0.6618476341964377, 
      0.6105760360449813, 
      0.6368147377459348, 
      0.6497175806902835, 
      0.6452446948482347, 
      0.5231504656518466, 
      0.6505457376896613, 
      0.6497355786717206, 
      0.6793691718741933, 
      0.6453523476608138, 
      0.5739214353098587, 
      0.6679284843372085, 
      0.6450683405972935, 
      0.6449686053122525, 
      0.694862747557334, 
      0.5993799448438752, 
      0.5220684558253661, 
      0.5369837335008476, 
      0.6387395129384408, 
      0.5388855142406219, 
      0.5215027065738945, 
      0.5475958283572462, 
      0.6525763649135639, 
      0.5423054441929847, 
      0.596753554010937, 
      0.6288778242164228, 
      0.6157600722432904, 
      0.5287091925815771, 
      0.6364119161288476, 
      0.36123568354088653, 
      0.6798872143207823, 
      0.6016555421635786, 
      0.6783408141960768, 
      0.663807312142848, 
      0.6512704185398652, 
      0.6318248884812746, 
      0.637943111429827, 
      0.6268788658862944, 
      0.5628685343227057, 
      0.6701970474019574, 
      0.6320696885897492, 
      0.61670614731149, 
      0.6692728666659754, 
      0.5770395052474955, 
      0.6259262870116425, 
      0.655789701467222, 
      0.6446727358390079, 
      0.6785005677100729, 
      0.6809020275137464, 
      0.689420775520235, 
      0.6561892678418962, 
      0.639068458173143, 
      0.6557248095617526, 
      0.6795301155128293, 
      0.6508615631215257, 
      0.5252905504230932, 
      0.65292119886293, 
      0.6552708963316037, 
      0.6363417058914773, 
      0.6369307246450603, 
      0.6629301686565967, 
      0.6021433122589648, 
      0.49853439101253355, 
      0.6479247853148425, 
      0.46388129624497154, 
      0.6059650726596079, 
      0.641716572720299, 
      0.6025237651975381, 
      0.6289790269347681, 
      0.6173006127692313, 
      0.5111341337590376, 
      0.6440984820316777, 
      0.6703192701112693, 
      0.6774651213945048, 
      0.6410637612367435, 
      0.6816179285925307, 
      0.6572992509402805, 
      0.6613650112163075, 
      0.6764133582050116, 
      0.3613140431030869, 
      0.6403921880116001, 
      0.5800259789931226, 
      0.6570592962043136, 
      0.6536225257978009, 
      0.6830338016418029, 
      0.6800025638629819, 
      0.6307173047975465, 
      0.6263231360025395, 
      0.5364106332567129, 
      0.6605872080591184, 
      0.6455776681856072, 
      0.6969096175690771, 
      0.6204770463497373, 
      0.667612206085646, 
      0.6760642418482654, 
      0.6471776018009797, 
      0.6576985629345472, 
      0.631683347759205, 
      0.655093237129178, 
      0.6263476097977397, 
      0.634425736278318, 
      0.6464306124386289, 
      0.6710865769346835, 
      0.6698099645299309, 
      0.6776416201449118, 
      0.6198485853287602, 
      0.6503551949343397, 
      0.6658240653135217, 
      0.6449907755562692, 
      0.4672248938494809, 
      0.5039087505219884, 
      0.6459814433236055, 
      0.5898703736980697, 
      0.6308145484664334, 
      0.684420722770965, 
      0.6812431356008612, 
      0.6723004186484877, 
      0.6582384735562016, 
      0.6489230941120667, 
      0.6839496828574669, 
      0.5869183892578556, 
      0.613572010882181, 
      0.5972866896309975, 
      0.5546456447919101, 
      0.5817018609624973, 
      0.6349463061402336, 
      0.5748185177123967, 
      0.6552374685015383, 
      0.625223967307236, 
      0.6597316989790579, 
      0.6046055510771128, 
      0.4731786116505394, 
      0.6170664019972742, 
      0.647070586354309, 
      0.6626744819724254, 
      0.6521328987509025, 
      0.658841709939076, 
      0.6759667259022983, 
      0.662560111926086, 
      0.6776415399041713, 
      0.639412595624503, 
      0.6704283954683018, 
      0.6835400499137637, 
      0.6623304541050697, 
      0.5897663612988043, 
      0.6791373143967133, 
      0.6618633446143337, 
      0.6740791658613956, 
      0.6106326497880741, 
      0.614650333181955, 
      0.5941284907856615, 
      0.6725009186815449, 
      0.3770083562949148, 
      0.663906362179381, 
      0.6991616235654763, 
      0.6429605110733966, 
      0.6374064950893227, 
      0.35625314359121774, 
      0.6810580729971003, 
      0.6593721555000313, 
      0.6421354997471469, 
      0.646935700300242, 
      0.6722908094558979, 
      0.5902574172849493, 
      0.6019716631737322, 
      0.6803554009633036, 
      0.6847634345116461, 
      0.5996013503700828, 
      0.6155383529687041, 
      0.6443487599179717, 
      0.6543622888975288, 
      0.6398551258117391, 
      0.6754019077166553, 
      0.6369456619528447, 
      0.6734828595630522, 
      0.674565862361028, 
      0.634835130794142, 
      0.6541661750091464, 
      0.6516849743441012, 
      0.5738720081704012, 
      0.5439238749778291, 
      0.6522443732636762, 
      0.627794430688888, 
      0.6383151421216458, 
      0.6360856701928557, 
      0.6009426701280899, 
      0.6616115016591527, 
      0.6623687581556941, 
      0.5703867656808926, 
      0.6750002486690432, 
      0.5839894200698443, 
      0.611490561971717, 
      0.6019132557225174, 
      0.6790770320438111, 
      0.6737069029199736, 
      0.6550573893123068, 
      0.39907238946989376, 
      0.6116288216988571, 
      0.6444682237272332, 
      0.636125320964274, 
      0.6393664255297759, 
      0.5728638906222464, 
      0.6596824741143013, 
      0.6942757021138208, 
      0.6465739158567506, 
      0.6881200812343784, 
      0.4367656388183644, 
      0.6008031940118909, 
      0.6564180412534667, 
      0.6297048856449917, 
      0.6758508202759816, 
      0.6576646989906736, 
      0.6769270806947606, 
      0.6736700703875194, 
      0.5030097894772634, 
      0.6764480129734216, 
      0.648166104830069, 
      0.6863410717079558, 
      0.6501240014516005, 
      0.5583107572105409, 
      0.5989886913538014, 
      0.6598723530612857, 
      0.4610010402216412, 
      0.6740554873644784, 
      0.38193807365542637, 
      0.4178601026776119, 
      0.6712829310569788, 
      0.6564970035128663, 
      0.6023785096703649, 
      0.6231336391904702, 
      0.6611005094335315, 
      0.6400968300707622, 
      0.5755148006679435, 
      0.6107896115683747, 
      0.6792150656280462, 
      0.6398006011973435, 
      0.6806815580573758, 
      0.5995112858637107, 
      0.6620341261142826, 
      0.6461325599757498, 
      0.6454810758068041, 
      0.6699094349761532, 
      0.6698238995231754, 
      0.618741750655709, 
      0.63711543439386, 
      0.631218949586499, 
      0.6430818276039572, 
      0.6058742137466262, 
      0.6068010017350359, 
      0.6481328844332708, 
      0.5497420723531035, 
      0.5928226826795383, 
      0.6252575750885727, 
      0.534974965034823, 
      0.6916190285883081, 
      0.664527001050469, 
      0.6393841635639071, 
      0.6140835429407399, 
      0.6281722469943762, 
      0.6364434357098772, 
      0.6780317579987941, 
      0.6076453260357616, 
      0.6715245391304662, 
      0.60694905300311, 
      0.6383154951940178, 
      0.6744641258777576, 
      0.6533994837661965, 
      0.6650999280399115, 
      0.6682846012443292, 
      0.6493185295211785, 
      0.5740781918739528, 
      0.6789511735309007, 
      0.6145550806172928, 
      0.5694069313633878, 
      0.6450306122172131, 
      0.6777756227310003, 
      0.5633546203179468, 
      0.6342352785436627, 
      0.6331385240377263, 
      0.6040472558563464, 
      0.6280401969719185, 
      0.6330691877859436, 
      0.6674407821290123, 
      0.6793895720142078, 
      0.6752026379750268, 
      0.6546000117456525, 
      0.5757224313379711, 
      0.5336875639260471, 
      0.6840275633183489, 
      0.6848146046904013, 
      0.6297125208476093, 
      0.6293099476344735, 
      0.5608341526730507, 
      0.6363192979336991, 
      0.6370196733054592, 
      0.6869887959667376, 
      0.663242480636386, 
      0.6442538663012332, 
      0.6343143829576533, 
      0.5968322524336985, 
      0.6359472106479228, 
      0.6407777468489012, 
      0.5889263587299581, 
      0.6104902907538325, 
      0.6691686854996737, 
      0.6114652551276641, 
      0.6977408478993746, 
      0.467913828695573, 
      0.681736233438418, 
      0.6679404337977503, 
      0.6803639089157729, 
      0.6729116851576552, 
      0.6705517192206617, 
      0.6700145287280542, 
      0.6856677556515721, 
      0.633046129824625, 
      0.6815878496521287, 
      0.6585623384318794, 
      0.684783671695234, 
      0.6886439707276207, 
      0.6441704547203135, 
      0.6342835272283504, 
      0.6454405757205054, 
      0.4952028744672157, 
      0.6774015859733568, 
      0.5349276549843857, 
      0.6773277484529182, 
      0.6524614107760522, 
      0.5684305527391659, 
      0.5996850428604936, 
      0.6263721095027435, 
      0.600634766247244, 
      0.3932118691054629, 
      0.6012152071039765, 
      0.5434268813039886, 
      0.6057642563345171, 
      0.6716695123310402, 
      0.6628211197350432, 
      0.6131086409889313, 
      0.5802560519247341, 
      0.6453758773097364, 
      0.6501110146786769, 
      0.6519647161350826, 
      0.6584537667989271, 
      0.38240752551388085, 
      0.5562262205843577, 
      0.6583155952402202, 
      0.6447704077316789, 
      0.38296750945170493, 
      0.6523791464248524, 
      0.6642455241709734, 
      0.565521918380807, 
      0.6680084904061231, 
      0.6563625115195104, 
      0.6213306301754883, 
      0.6507467985475832, 
      0.6910823529978565, 
      0.625130690683704, 
      0.6963863881017667, 
      0.6792298486478205, 
      0.6403021891123253, 
      0.4263128652687845, 
      0.6495953713796403, 
      0.6501690355622308, 
      0.6444270037500998, 
      0.6542305005391565, 
      0.6832110968406772, 
      0.6400254094158979, 
      0.670580726801223, 
      0.6780503904796511, 
      0.6449329144939001, 
      0.6291725179891972, 
      0.638555116805262, 
      0.6104060190133072, 
      0.6974335903172886, 
      0.6888488198237754, 
      0.6201784500779295, 
      0.587089623925759, 
      0.6852680152827744, 
      0.6377965553648165, 
      0.48683529740177617, 
      0.6248475692191101, 
      0.6374814992101584, 
      0.5893318136687284, 
      0.6491894161810174, 
      0.6476207352628807, 
      0.5521848007068032, 
      0.6418773234066139, 
      0.6525323655731301, 
      0.6415247190076335, 
      0.6812581603000892, 
      0.6532781334718606, 
      0.5197987606978085, 
      0.6455676756240607, 
      0.554424183400168, 
      0.6005786543250067, 
      0.6759467816250828, 
      0.6514365766335284, 
      0.5678578953027318, 
      0.628745799182671, 
      0.6123040203251808, 
      0.6231201086236836, 
      0.6681581964923681, 
      0.6810667633567348, 
      0.5445146967610716, 
      0.5935921881203406, 
      0.6673903959275869, 
      0.6300979878823583, 
      0.6267108963792817, 
      0.6596222353929506, 
      0.6757856942576621, 
      0.6630478075857205, 
      0.6153585577761141, 
      0.6472822575652721, 
      0.6540736499470277, 
      0.6624274404312349, 
      0.49991029763237654, 
      0.6663579156870392, 
      0.6622848870573315, 
      0.6614602409343677, 
      0.6051266023042159, 
      0.489992324834587, 
      0.6439098991430371, 
      0.6795894220733241, 
      0.6804551931907512, 
      0.6237915498247415, 
      0.6112996943869182, 
      0.6640055254615141, 
      0.6407654811431285, 
      0.6694521259514725, 
      0.661664517161884, 
      0.6631081001862774, 
      0.6243054066014841, 
      0.5434349122227816, 
      0.6053068770133051, 
      0.5309793703695903, 
      0.6360729501278023, 
      0.49518908424148406, 
      0.5228535723452482, 
      0.6129638415386542, 
      0.6035641592028498, 
      0.5642908385102705, 
      0.6249163915473154, 
      0.5976253625504439, 
      0.663305902523708, 
      0.6474299760004435, 
      0.6945191882462277, 
      0.5629845569834516, 
      0.393935074889525, 
      0.675551194714001, 
      0.6951280678274455, 
      0.6009919362174792, 
      0.555050691040035, 
      0.6713961475929234, 
      0.48879099360585926, 
      0.6204667964806286, 
      0.6457003722831829, 
      0.45359537445359627, 
      0.6714379240016796, 
      0.5985592914624752, 
      0.650826744110647, 
      0.6761564899875336, 
      0.6765097238303028, 
      0.6650816495773821, 
      0.6504758067686564, 
      0.634646809202513, 
      0.6179131978952151, 
      0.412158465214722, 
      0.5645754154445551, 
      0.5081685268622411, 
      0.6864202809300749, 
      0.674021886428347, 
      0.6491403295271737, 
      0.6632113632947993, 
      0.6885363228241482, 
      0.6461027100188209, 
      0.6641060299091363, 
      0.6220844430197447, 
      0.6302414442219003, 
      0.6915229344728014, 
      0.6807513857194901, 
      0.6880318998968116, 
      0.6631134984613503, 
      0.5592708525794237, 
      0.6949167924567868, 
      0.4332094017209174, 
      0.6640674396938318, 
      0.5805220260684498, 
      0.6830853665282769, 
      0.5871948878773285, 
      0.6300148345972392, 
      0.6595996750895943, 
      0.6599174081617469, 
      0.6390735264782227, 
      0.6659501523738658, 
      0.5771281423298977, 
      0.6819163300152052, 
      0.6641781536588447, 
      0.5852266267804904, 
      0.5375616048586479, 
      0.6024642971381143, 
      0.6846279306647008, 
      0.6077134967706376, 
      0.6535713819340453, 
      0.6751242184734068, 
      0.5513964640762488, 
      0.6315918871549726, 
      0.5052492527888175, 
      0.6466610940103985, 
      0.6582461888572231, 
      0.622969373707399, 
      0.6587090160885976, 
      0.6827176489491086, 
      0.6837112998107089, 
      0.6377347314061983, 
      0.6845273819525585, 
      0.6607991340094046, 
      0.6197355721733242, 
      0.6397502757241343, 
      0.6643952588547887, 
      0.6935647090023216, 
      0.660594025873303, 
      0.6216136545393961, 
      0.6461292237694871, 
      0.6587410448401241, 
      0.6538834786536998, 
      0.5883650533134408, 
      0.6197901845302534, 
      0.6663068991360326, 
      0.3739397344268579, 
      0.6648340524974399, 
      0.6015107612439974, 
      0.6470299800917185, 
      0.6360003343321429, 
      0.6403640569879863, 
      0.643091277869239, 
      0.601761402995845, 
      0.6431137408212343, 
      0.6400159095255694, 
      0.6260878194156617, 
      0.6859311204879033, 
      0.6761886328065532, 
      0.6640738740785023, 
      0.6563335771215336, 
      0.5977252079237748, 
      0.6467822606135379, 
      0.6911914260814279, 
      0.44232233588240355, 
      0.6595252849749222, 
      0.644722330933601, 
      0.6784010821172062, 
      0.6617645850139979, 
      0.5984878072805151, 
      0.637367097953378, 
      0.6533544992522449, 
      0.628755904823712, 
      0.6439289794441264, 
      0.6454495109037126, 
      0.6459158151844376, 
      0.576132649125664, 
      0.6448675779874473, 
      0.6537759299467292, 
      0.6276663430653693, 
      0.571228912005684, 
      0.41822118765709815, 
      0.6052708208043837, 
      0.680870400683895, 
      0.6414116455116156, 
      0.675789291085911, 
      0.6852393633870617, 
      0.6509941019235265, 
      0.6725337103799003, 
      0.6193422746556554, 
      0.596565283823488, 
      0.5825942044412663, 
      0.6731155952013719, 
      0.5498763312044983, 
      0.6468267770426754, 
      0.6432658006114044, 
      0.5949514389545779, 
      0.6657578488386873, 
      0.6916726882496268, 
      0.6336749695142682, 
      0.6402096147669243, 
      0.6169323754968171, 
      0.6670306170783811, 
      0.6584328620123916, 
      0.645190000090025, 
      0.5735211956776868, 
      0.6701425376886908, 
      0.6641059090406608, 
      0.540467563626616, 
      0.6826370054908977, 
      0.6108758167015287, 
      0.2855353726822794, 
      0.6789935564113657, 
      0.658962994694557, 
      0.6440766035338098, 
      0.6523397069957763, 
      0.6585005651162809, 
      0.6778049447784292, 
      0.5166646069654157, 
      0.6177765814968752, 
      0.5019570768231639, 
      0.6425873217977558, 
      0.6247713571048301, 
      0.6810569426499479, 
      0.6767002038410533, 
      0.6031238352377171, 
      0.6368407629632706, 
      0.6092176677418819, 
      0.648567556358323, 
      0.5923967866613636, 
      0.6503812596859425, 
      0.6851723420539421, 
      0.6763506435524662, 
      0.6251386004538056, 
      0.6700014612084811, 
      0.6035029605590575, 
      0.6476205099570336, 
      0.6606375783635047, 
      0.5316016706636748, 
      0.6613330304671929, 
      0.6945232445064135, 
      0.6994173004377898, 
      0.6233738345998531, 
      0.6625820477805006, 
      0.6551298744040146, 
      0.6475700283299652, 
      0.6382248587888241, 
      0.6833988335077121, 
      0.6340132082211862, 
      0.6266617078858835, 
      0.6810236178691335, 
      0.602388651332039, 
      0.6641751425866592, 
      0.6283632180199749, 
      0.6526187085274026, 
      0.6381893862750407, 
      0.6922656014300047, 
      0.6529850414603172, 
      0.6787322407098018, 
      0.67131982902173, 
      0.6886786956421, 
      0.6326858765765405, 
      0.6396646326919232, 
      0.45066001424315455, 
      0.682561917363704, 
      0.6675681063975564, 
      0.5974840018548596, 
      0.6327208054948744, 
      0.6618163687121833, 
      0.6298152056277987, 
      0.6802420856902361, 
      0.6125207237802872, 
      0.6511814200833155, 
      0.6330766225439314, 
      0.6385935101346563, 
      0.6028366009279446, 
      0.399025963308849, 
      0.6816378736348382, 
      0.6694168475138536, 
      0.643797706659738, 
      0.6231113690821707, 
      0.6074895587004141, 
      0.6242753513377581, 
      0.6614567635363205, 
      0.5968694180133098, 
      0.5631861456140047, 
      0.6709967418763393, 
      0.6641869006431979, 
      0.6832787725772445, 
      0.6204808369852989, 
      0.6660810270583849, 
      0.6765287567099522, 
      0.6764974337353762, 
      0.6445411507375987, 
      0.5893153612561801, 
      0.6488483638374118, 
      0.6590953635027162, 
      0.6642260152347513, 
      0.58130683212068, 
      0.5970416946219653, 
      0.6827680090971561, 
      0.6227327151192471, 
      0.6641010563392755, 
      0.6466625371716717, 
      0.6053645510978267, 
      0.6236631893140056, 
      0.6714723758953823, 
      0.6576601722314327, 
      0.6358755985544924, 
      0.5265614228485247, 
      0.6098244362621665, 
      0.6079346889455788, 
      0.6460714760697923, 
      0.6263632478900855, 
      0.6917969235435271, 
      0.6212114442335245, 
      0.6005819644177723, 
      0.6210216562477898, 
      0.6104515381520733, 
      0.6618820594127862, 
      0.6843407584664973, 
      0.6412686860392748, 
      0.6654559210437542, 
      0.6629333705811503, 
      0.6699598739576413, 
      0.6270933050321281, 
      0.6150761629838044, 
      0.6678471702926047, 
      0.5335087967222703, 
      0.6645565476815697, 
      0.6875925748811896, 
      0.6852648611040447, 
      0.6289836399707353, 
      0.6628722374926265, 
      0.616051798364769, 
      0.6666185738289477, 
      0.2894655631750568, 
      0.6234133419170415, 
      0.6890082575697775, 
      0.692501396904882, 
      0.6704192888957733, 
      0.6713345136839243, 
      0.6643332531042208, 
      0.6744867770288664, 
      0.35881470772738755, 
      0.6885453005026745, 
      0.6817482608043282, 
      0.663050656924235, 
      0.6761567903333638, 
      0.5846775822387802, 
      0.6701973043194679, 
      0.673935805606672, 
      0.6789545607495386, 
      0.7220741869585846, 
      0.6439975930318735, 
      0.6556366860906002, 
      0.6436822579965333, 
      0.6142635076267314, 
      0.6279196481327657, 
      0.6855848938857739, 
      0.651539362781661, 
      0.6572321854545399, 
      0.6676373287571404, 
      0.6698572676094028, 
      0.47413978025681625, 
      0.6699927249986249, 
      0.650982862647111, 
      0.6848620118884681, 
      0.27269886270922755, 
      0.6875500193092061, 
      0.6568054330582908, 
      0.6371855316279753, 
      0.6428823220886862, 
      0.563190632178636, 
      0.6604513469103532, 
      0.673882939437355, 
      0.6155027206636976, 
      0.6376209161054726, 
      0.4910482869480957, 
      0.6906800200291247, 
      0.6236516335644129, 
      0.6481455329201992, 
      0.612490125520872, 
      0.676562707103183, 
      0.6745830244323814, 
      0.6567237112950319, 
      0.6836624255272081, 
      0.6757526143001241, 
      0.6353211810748399, 
      0.65453941499024, 
      0.6509028648524866, 
      0.6865062895611227, 
      0.6690342394516635, 
      0.6696784876886208, 
      0.656832710727202, 
      0.6342499223136395, 
      0.6525199848871156, 
      0.667680268912735, 
      0.675402177229538, 
      0.6411450038220683, 
      0.6434317592075177, 
      0.6693906759274412, 
      0.6341049490533888, 
      0.6877601798827919, 
      0.6364120291408646, 
      0.6695628564720463, 
      0.6789107520192286, 
      0.6571220353448778, 
      0.6265523161580218, 
      0.6775738717774155, 
      0.5502299800005215, 
      0.5659069598541919, 
      0.6737333632528489, 
      0.6941522642399662, 
      0.6754530020976426, 
      0.6644249074127107, 
      0.6232351406729683, 
      0.5400974605431678, 
      0.6477581520135461, 
      0.6111204695584134, 
      0.6025848252447592, 
      0.6242261056287174, 
      0.6236561194419099, 
      0.690459648181169, 
      0.5867968372131759, 
      0.5476840316210981, 
      0.6661389616772286, 
      0.6786381061623119, 
      0.6242270970423148, 
      0.6609667190765912, 
      0.681192719917537, 
      0.6985951105564348, 
      0.6766047641004848, 
      0.6904802138753843, 
      0.6433023848927933, 
      0.6360517863142102, 
      0.620492058447807, 
      0.6692742151558333, 
      0.6143872322831722, 
      0.6442944473694119, 
      0.65384300411085, 
      0.6681409287452942, 
      0.6751308239647296, 
      0.6580056241107999, 
      0.6695655687619347, 
      0.615963532952488, 
      0.5658132142635601, 
      0.6774128935506225, 
      0.6268261647724013, 
      0.6888546633452711, 
      0.6283540756997051, 
      0.6151533987261074, 
      0.6458328879287104, 
      0.5752819281539807, 
      0.6628012380283961, 
      0.6177266425665132, 
      0.6634921884568655, 
      0.6547479514920235, 
      0.6553524883009839, 
      0.6427991102585527, 
      0.6312637237094653, 
      0.6520178411302113, 
      0.6832049125391902, 
      0.6792141689378735, 
      0.5859462917936828, 
      0.6435161479887883, 
      0.6722945649396109, 
      0.679797970733688, 
      0.6277968553317158, 
      0.6605919037501722, 
      0.6199926921516214, 
      0.6210211245154373, 
      0.6376903790695758, 
      0.6574034770504894, 
      0.6151207833607109, 
      0.5510977191019217, 
      0.6335529636043039, 
      0.5869155691059414, 
      0.6449250639748461, 
      0.5690691426797362, 
      0.6697032693195115, 
      0.6139743431229812, 
      0.4753830768473967, 
      0.661249466994666, 
      0.6797482658408661, 
      0.6778849259027467, 
      0.605398288437389, 
      0.6857570681040162, 
      0.6715281210213048, 
      0.6297083921903956, 
      0.5250642966187352, 
      0.5683739288005061, 
      0.3150249297845101, 
      0.6657050939667875, 
      0.6305192943893324, 
      0.6455226586073315, 
      0.636868758791047, 
      0.6733088863132142, 
      0.5226223979418653, 
      0.6656769036933441, 
      0.6743912712007032, 
      0.5668056234313275, 
      0.6311918153927513, 
      0.6848533973253279, 
      0.5941331931571827, 
      0.572065134076549, 
      0.6305079252061271, 
      0.6229973536394418, 
      0.6800798765225169, 
      0.6747542086318048, 
      0.41310091789582243, 
      0.6183038828509934, 
      0.6564547694010394, 
      0.6584097694094322, 
      0.6630722969144709, 
      0.6136247057819377, 
      0.6416891375617246, 
      0.6290456994008209, 
      0.6691171123087918, 
      0.38945400422610665, 
      0.6529038671403865, 
      0.6684374658257312, 
      0.6982872002035829, 
      0.6345932645939417, 
      0.5467355241684384, 
      0.6326904504901337, 
      0.6919438571060285, 
      0.680168921641551, 
      0.6272809652953342, 
      0.6359248133512087, 
      0.6707499738555863, 
      0.3617129810989461, 
      0.5632779050824217, 
      0.6904788712460197, 
      0.6761520432564206, 
      0.6633461102836367, 
      0.59965884003641, 
      0.6724654944867937, 
      0.6418840875124783, 
      0.679893373948423, 
      0.6346649079241202, 
      0.5936729389083032, 
      0.3530443793697308, 
      0.6622301406325604, 
      0.6647434213139864, 
      0.6660517663712069, 
      0.5521323915561218, 
      0.5459402934506133, 
      0.5706116097447088, 
      0.6537178676592663, 
      0.6659088053805833, 
      0.5478545709975365, 
      0.643817926384039, 
      0.6088989156992693, 
      0.6722579585141998, 
      0.5623530462083822, 
      0.6357752510368464, 
      0.6524810530051881, 
      0.6053392759860744, 
      0.6269531695868721, 
      0.5989532485998228, 
      0.5599818766269963, 
      0.5174640659600478, 
      0.23064838279131933, 
      0.6812699708613734, 
      0.6681758974735397, 
      0.644995943010675, 
      0.654894442280787, 
      0.6053521295774626, 
      0.5845286908908897, 
      0.6366478927873319, 
      0.6172443513401507, 
      0.6831872691850314, 
      0.6722878271676183, 
      0.641135250374499, 
      0.5288283688692452, 
      0.6545277996950004, 
      0.6628431951698359, 
      0.6241270618012018, 
      0.6147027978547557, 
      0.6561441196069115, 
      0.6472543541442729, 
      0.6985495129606547, 
      0.6641072045339915, 
      0.632878224972595, 
      0.6280280099431308, 
      0.6660058828268995, 
      0.6501016822131293, 
      0.6865696497252415, 
      0.5171716341530268, 
      0.3874315217717551, 
      0.6509456322089042, 
      0.6864587576844662, 
      0.6147864218043477, 
      0.6898438760645244, 
      0.6815973984642942, 
      0.23974478254907974, 
      0.6866360388128419, 
      0.6924308715478704, 
      0.628318757429054, 
      0.658752921822476, 
      0.58952654199395, 
      0.6628125728077564, 
      0.6638447332867874, 
      0.6432683785397029, 
      0.6599466829936638, 
      0.653783850460529, 
      0.6874776559527407, 
      0.6939088983865221, 
      0.621399366417788, 
      0.6621818454283186, 
      0.6198921154980404, 
      0.665666319176717, 
      0.5938843989989859, 
      0.5938868576249786, 
      0.5156820815338903, 
      0.6399312482148578, 
      0.6162439214430585, 
      0.6694139442322858, 
      0.5892146813642092, 
      0.6908334402372379, 
      0.6544740362399755, 
      0.6755013868889922, 
      0.6780810295875532, 
      0.5802920045008405, 
      0.6358019577367823, 
      0.631591841796736, 
      0.6929180255785484, 
      0.504750424169018, 
      0.6761862548746965, 
      0.5698256472324278, 
      0.6331120605386495, 
      0.6878997644929914, 
      0.4993161705397382, 
      0.6545820110846832, 
      0.6878329019481223, 
      0.6106377351086258, 
      0.6692656832899112, 
      0.6538288656094539, 
      0.6624988401707264, 
      0.5265365389234964, 
      0.6713690394860503, 
      0.670182445386538, 
      0.6234745840597494, 
      0.6302384741592805, 
      0.6969100169628667, 
      0.6860279764499583, 
      0.6631645913510889, 
      0.6315938511611829, 
      0.6691932856013159, 
      0.677300444551954, 
      0.6779950687835962, 
      0.6168728339755861, 
      0.6774943104824003, 
      0.6810338171911731, 
      0.6502927868229164, 
      0.6300649042007158, 
      0.6586417087493996, 
      0.39377539271511125, 
      0.6091772105621144, 
      0.42124916656471373, 
      0.5839119159823738, 
      0.6488169642612076, 
      0.6180815612364674, 
      0.6790248129689456, 
      0.6857791793858414, 
      0.6656120625911365, 
      0.6816173945449376, 
      0.6233568331453556, 
      0.6296343522562715, 
      0.6631137988671019, 
      0.5876540470885933, 
      0.5609931704078965, 
      0.6095420643142087, 
      0.6711892784790017, 
      0.5432209826161256, 
      0.6577890618072515, 
      0.6472449405926682, 
      0.6333499990844537, 
      0.695347759960892, 
      0.6227617750518718, 
      0.6827940940146736, 
      0.5734527194371849, 
      0.661687388531666, 
      0.6859191972369053, 
      0.6580227890672146, 
      0.6821402064315109, 
      0.48634352724493035, 
      0.5426634078494591, 
      0.6410029656783464, 
      0.5878042905637494, 
      0.6892853232812604, 
      0.6763942858710651, 
      0.6856647793626229, 
      0.6464817047392128, 
      0.6359009612336636, 
      0.6539674031149569, 
      0.6048619824624295, 
      0.5839685962143398, 
      0.6637918545512155, 
      0.6832694406564096, 
      0.684567986919711, 
      0.538632870688302, 
      0.6720987323362957, 
      0.6729706577162401, 
      0.6426876662967002, 
      0.5866415218281581, 
      0.6658739961922241, 
      0.6490270794009694, 
      0.6858223863953148, 
      0.5786187792136405, 
      0.633874822129325, 
      0.6598601682934984, 
      0.6572561502769975, 
      0.6596433735611634, 
      0.6090226289658999, 
      0.5292943537981909, 
      0.6885669099793996, 
      0.33795216563991043, 
      0.5826758142565162, 
      0.6051082638866242, 
      0.627929042201229, 
      0.6613920130648123, 
      0.6770284741259777, 
      0.49857964668106663, 
      0.6017177282006995, 
      0.6681163755417838, 
      0.5688155145781415, 
      0.6429671036888343, 
      0.6755526142415396, 
      0.6649959643898941, 
      0.6588064279882175, 
      0.6273087485996188, 
      0.6601465037216601, 
      0.6127765183082782, 
      0.688993602745449, 
      0.6093118025618753, 
      0.6770320274160996, 
      0.6844956044909348, 
      0.6253118783221389, 
      0.5837880526169829, 
      0.6535047511358271, 
      0.6010418149745915, 
      0.524529074877436, 
      0.6331638150324046, 
      0.6669179942033666, 
      0.6754779035787861, 
      0.586318426686417, 
      0.6546454552284767, 
      0.602124176602204, 
      0.6559624515523863, 
      0.6768878762647653, 
      0.6212190233946873, 
      0.6655922637995189, 
      0.689177104194073, 
      0.6167067477814339, 
      0.44014126866961856, 
      0.6726979939413862, 
      0.599032053580821, 
      0.6162751683702944, 
      0.5736929995158446, 
      0.6821063300324669, 
      0.6302894046622204, 
      0.2620019498034715, 
      0.42815660222174656, 
      0.5168885986719173, 
      0.6353798465039671, 
      0.6626813138345929, 
      0.6722046112335524, 
      0.6776546348053335, 
      0.6367148251226272, 
      0.688836791802425, 
      0.6721983670445877, 
      0.6206903493958026, 
      0.6735273279095138, 
      0.6889751274721044, 
      0.5667332793934411, 
      0.5896557647655356, 
      0.6570111943837772, 
      0.6563374037386134, 
      0.6392578449712056, 
      0.6153305022587726, 
      0.676394756742131, 
      0.593937730028028, 
      0.6499579596204846, 
      0.6328437968191163, 
      0.6304577731069814, 
      0.6021471704667484, 
      0.6770978876747847, 
      0.6520819670304386, 
      0.6821451864617625, 
      0.6059106676025432, 
      0.6117768197658245, 
      0.4469321706720464, 
      0.6548420003115525, 
      0.6904980798936462, 
      0.6776508934698015, 
      0.5893973673232018, 
      0.6521780149464836, 
      0.6921438444046794, 
      0.6134846674504773, 
      0.6457649135932908, 
      0.6562128734719941, 
      0.6113332250838212, 
      0.6788779772447845, 
      0.6806861060140842, 
      0.6537666043734083, 
      0.6634820428839941, 
      0.6458337329010875, 
      0.679886863569387, 
      0.6893993119927998, 
      0.5766355617568026, 
      0.6198372516079762, 
      0.6666149689689193, 
      0.602943702401975, 
      0.6249231854011056, 
      0.5470152059159379, 
      0.6462982486184286, 
      0.5833095702524734, 
      0.6082905559621894, 
      0.5213546972327716, 
      0.6770151652555837, 
      0.6819700874804518, 
      0.6216644978283283, 
      0.5739957541132564, 
      0.6537341417776191, 
      0.6793041964689037, 
      0.6321284447939448, 
      0.6443521742134753, 
      0.6439926180967056, 
      0.6190818171745349, 
      0.6476412003800827, 
      0.6701000842961874, 
      0.5586434019299004, 
      0.6526882052171425, 
      0.6341330047942849, 
      0.6716508073204109, 
      0.6667895150879224, 
      0.549294141641252, 
      0.31581301827302977, 
      0.6739338758562465, 
      0.6796308369430785, 
      0.6431166256502377, 
      0.6468573753295055, 
      0.6267187582132054, 
      0.6789853544236606, 
      0.6457109475730002, 
      0.6615031988515603, 
      0.6134269481963953, 
      0.6456664513839436, 
      0.633338791483917, 
      0.6116418182453834, 
      0.6583232919660278, 
      0.6672914823754925, 
      0.6677255512187437, 
      0.6593324934669412, 
      0.6940342520026599, 
      0.611003319510866, 
      0.5649303724812662, 
      0.6096869011940237, 
      0.455776696019186, 
      0.5976363487422744, 
      0.657784262319152, 
      0.6785901987018116, 
      0.6724034894398164, 
      0.6852021416677541, 
      0.6935928327063525, 
      0.5194980043822722, 
      0.6583257919479505, 
      0.5418278167747688, 
      0.592310625958945, 
      0.6148523555822878, 
      0.6479799640934616, 
      0.6222366867816055, 
      0.6913632805942923, 
      0.6543499393147189, 
      0.5806505548525474, 
      0.6527293236198473, 
      0.6602810676728778, 
      0.6462088281225745, 
      0.6921346676732468, 
      0.6818969682719329, 
      0.6536458609038308, 
      0.6658035228695465, 
      0.5985353863940626, 
      0.3797259161313565, 
      0.6185158761065838, 
      0.5872398774581356, 
      0.628790241126658, 
      0.49353342771812914, 
      0.6413423668850317, 
      0.6555999717410144, 
      0.6799427711280277, 
      0.6953977734683704, 
      0.6658973740580847, 
      0.6543763868012841, 
      0.6932874094518467, 
      0.6905217592550602, 
      0.6874750416749676, 
      0.6698446363844164, 
      0.6561401473802103, 
      0.6864236822632113, 
      0.6183632572259861, 
      0.5859418420268734, 
      0.6023301998699349, 
      0.6864658517973415, 
      0.6816959743967189, 
      0.6971137022686295, 
      0.6550014891294869, 
      0.6842168145340379, 
      0.663011884804425, 
      0.6841552216291595, 
      0.6318265051829345, 
      0.5655475023234163, 
      0.683655513970991, 
      0.6651088301119379, 
      0.5682702946284339, 
      0.6321591760112013, 
      0.6171928311057561, 
      0.6864250851952172, 
      0.586743655845426, 
      0.665185597409425, 
      0.675899370776286, 
      0.6627994257090611, 
      0.6492028039230301, 
      0.5853377216057142, 
      0.5572654210467824, 
      0.5442029023085191, 
      0.5115849394084496, 
      0.6037050459188111, 
      0.6653372586817229, 
      0.5848612530873444, 
      0.6588328826337314, 
      0.6700121855738891, 
      0.4095549926330765, 
      0.6983842252018798, 
      0.6138106389783994, 
      0.5737046384704384, 
      0.6118838354550785, 
      0.6945727277930741, 
      0.6605101213971569, 
      0.6902573212570803, 
      0.6187278104682471, 
      0.6818402456469964, 
      0.6383445636242406, 
      0.5961193457852314, 
      0.6889670423822035, 
      0.6327416708886956, 
      0.5111842945655831, 
      0.6593545848917729, 
      0.6376680134576539, 
      0.6660849372972205, 
      0.6713464213927764, 
      0.6676166599007926, 
      0.6458419681042685, 
      0.5593873816994233, 
      0.5782640976057518, 
      0.6309677111051806, 
      0.6342405508260283, 
      0.6712044883431998, 
      0.617445083686407, 
      0.6176081124310313, 
      0.5111844110935653, 
      0.684948486982425, 
      0.6502689055010451, 
      0.6591420237085682, 
      0.6914608960531262, 
      0.6922456113818473, 
      0.49994135728431743, 
      0.6063496287193199, 
      0.3077924447505634, 
      0.6406302730132375, 
      0.6529727139246011, 
      0.6645087998868846, 
      0.6765102685390041, 
      0.6678966324183213, 
      0.6900255126046334, 
      0.6092303113673542, 
      0.6403663215450732, 
      0.6416349058231968, 
      0.4611404155252643, 
      0.6548665986833222, 
      0.5278115318397876, 
      0.5048843864294551, 
      0.6766061239856818, 
      0.6768318150449902, 
      0.6152162785147602, 
      0.6212935982124915, 
      0.6154866597372362, 
      0.6491659938397455, 
      0.5663391078991248, 
      0.6671607501753073, 
      0.6546542371671435, 
      0.6789493459214345, 
      0.6228424730806359, 
      0.6579419385471451, 
      0.6950073258277165, 
      0.6697638465537142, 
      0.6668567416290623, 
      0.5497592728944668, 
      0.6943713127398624, 
      0.6906228533351093, 
      0.6772880120362481, 
      0.5673939706598291, 
      0.6748533202402573, 
      0.586135511583981, 
      0.5892326473572078, 
      0.6446236260393459, 
      0.6561398412106804, 
      0.6675194782402242, 
      0.6506562844412431, 
      0.6358308309416889, 
      0.651164789636325, 
      0.6379691978536458, 
      0.6201761316670907, 
      0.5644366055021898, 
      0.6268945828734144, 
      0.6775209416922404, 
      0.5939157597416361, 
      0.6314028315049641, 
      0.6614928260122479, 
      0.565619422887667, 
      0.60080086109331, 
      0.6723866200001833, 
      0.656658451056415, 
      0.4165887112544957, 
      0.6698181729278563, 
      0.6437281010483347, 
      0.6668171979729011, 
      0.6346952616086928, 
      0.6285290912139124, 
      0.5981963464260162, 
      0.6793231661569912, 
      0.6500505029911197, 
      0.6620471301622751, 
      0.5672048542756315, 
      0.6443018917339556, 
      0.6353813271169935, 
      0.6828280863973432, 
      0.6654156494657776, 
      0.6616714453103812, 
      0.6264124483813189, 
      0.5564782615535964, 
      0.6584315983187552, 
      0.6287486458848792, 
      0.6490227152374934, 
      0.6539892592981472, 
      0.664635999919491, 
      0.6660789558357016, 
      0.6748067441007484, 
      0.666513637079087, 
      0.6078313325920447, 
      0.5799628293195612, 
      0.6686001266166798, 
      0.6714440850890041, 
      0.6180179328709849, 
      0.6042892631285344, 
      0.6139206861069848, 
      0.52016359035114, 
      0.6338149911433418, 
      0.6256812212382814, 
      0.6702970417394764, 
      0.5829047996445477, 
      0.5345540073749081, 
      0.6772670814431326, 
      0.6607135477854494, 
      0.2508866215035931, 
      0.683716617646933, 
      0.6857056432457205, 
      0.6748108753739871, 
      0.5952843689737047, 
      0.5990314097421265, 
      0.6915445841924841, 
      0.6457902703036743, 
      0.5964562314346783, 
      0.676144064867561, 
      0.6573859136154443, 
      0.6317845157761396, 
      0.6893714055058199, 
      0.6490257028663687, 
      0.6010407840856468, 
      0.6573849011297725, 
      0.689570225889006, 
      0.5954539947272368, 
      0.6439363987928224, 
      0.6368430062145128, 
      0.6278646063878301, 
      0.679814415736797, 
      0.6757314515533679, 
      0.6597595809974262, 
      0.6769007727482136, 
      0.6582951115626855, 
      0.5629689203074397, 
      0.31117631967543186, 
      0.6926459407204608, 
      0.6889208383855083, 
      0.634885218339184, 
      0.5460415381375869, 
      0.6417408608847426, 
      0.6833671482820836, 
      0.6928796123071718, 
      0.6709955609591459, 
      0.3467821713235828, 
      0.586361682168343, 
      0.6798761128935366, 
      0.45118014382363925, 
      0.6896172624831506, 
      0.5563749523904615, 
      0.6257767864331824, 
      0.5581222417584415, 
      0.637738097211936, 
      0.6304834456629219, 
      0.6636823637444167, 
      0.5928351010939434, 
      0.6697973417231261, 
      0.6458203727182946, 
      0.6377365182706592, 
      0.6562830250120061, 
      0.6877160994282268, 
      0.6473645119768268, 
      0.6695587729693556, 
      0.6854083642292426, 
      0.6098744738476685, 
      0.6359341466855324, 
      0.648818277073043, 
      0.6550845828220048, 
      0.647703760819372, 
      0.6241848466566914, 
      0.5899578919391815, 
      0.5759172213694251, 
      0.6928565802235311, 
      0.624564450330468, 
      0.689595395312821, 
      0.6650790397884915, 
      0.6668496048449591, 
      0.3149768842349231, 
      0.6767140609284414, 
      0.6860411190960836, 
      0.6704510758782619, 
      0.6200154299001487, 
      0.6439065321992222, 
      0.6535327716507071, 
      0.472442940592001, 
      0.5256998216065005, 
      0.5681140562909291, 
      0.6568503174033673, 
      0.6484291936369048, 
      0.6758880832835544, 
      0.6235589136229212, 
      0.6754458634299528, 
      0.6917999356792495, 
      0.6306934088663312, 
      0.6461959310808112, 
      0.6678367561841392, 
      0.6803653683636586, 
      0.5966267332244403, 
      0.678201846444875, 
      0.6815408335350424, 
      0.6015282098795425, 
      0.6427406212462392, 
      0.5828430590397154, 
      0.6471337648421909, 
      0.4877825579315924, 
      0.5735809546150101, 
      0.609589438487459, 
      0.4753701602831592, 
      0.6832128961585124, 
      0.6424051211606784, 
      0.6538903500399377, 
      0.6622182473176416, 
      0.644504426330984, 
      0.6150186702382413, 
      0.6665478449702618, 
      0.6778411604041972, 
      0.6264038459704708, 
      0.6713457114793792, 
      0.6736959321725187, 
      0.6704717374714438, 
      0.6814145118175985, 
      0.6034828372557626, 
      0.5872126783401171, 
      0.6840683241498012, 
      0.5913416351133712, 
      0.6842466173721216, 
      0.6615762187780357, 
      0.5863351089865336, 
      0.6516242546817371, 
      0.6599020120082458, 
      0.6023112630292003, 
      0.6559324738055388, 
      0.6538474963085213, 
      0.6708554949108005, 
      0.4523093419464273, 
      0.5091128348862809, 
      0.583326672437867, 
      0.6215261827964423, 
      0.6276498228237641, 
      0.5410865031039683, 
      0.6389655055056426, 
      0.645818841671777, 
      0.6065773975096476, 
      0.248897695294599, 
      0.560149864426777, 
      0.5846776611402265, 
      0.6641227239961569, 
      0.6892288403992175, 
      0.6486369190564493, 
      0.6601570453225258, 
      0.6180320552881099, 
      0.6065449689501838, 
      0.643080922900327, 
      0.6803798746336092, 
      0.5931107694611218, 
      0.6333234539744631, 
      0.596237139046405, 
      0.6831447563356134, 
      0.6910895452387178, 
      0.6835632035905495, 
      0.5498167042088514, 
      0.6132264127290988, 
      0.6264252202832407, 
      0.3930712417031784, 
      0.6097068216726822, 
      0.641524655681456, 
      0.655441351295603, 
      0.6177853748390636, 
      0.605504164329418, 
      0.6874019943333305, 
      0.5745423033703929, 
      0.6911972396550354, 
      0.6030117375540709, 
      0.682218136034422, 
      0.6662084415430748, 
      0.6656192800130062, 
      0.6725546317295585, 
      0.6706804070688289, 
      0.6542803098363131, 
      0.6436094362391774, 
      0.6814331367110852, 
      0.6945247669111971, 
      0.6380261558805237, 
      0.6368058610624343, 
      0.6609225465835427, 
      0.6197339276347734, 
      0.6926445401078539, 
      0.458383350702169, 
      0.6698222939592133, 
      0.6470231571401434, 
      0.616823823534717, 
      0.6991425253849538, 
      0.59534135753103, 
      0.6876552626488395, 
      0.30867816594407593, 
      0.6728692543361051, 
      0.5966812056693507, 
      0.6456792700215135, 
      0.6222721512122495, 
      0.653477438111831, 
      0.6751768500748189, 
      0.680629302581931, 
      0.5312402491245193, 
      0.5775642628217365, 
      0.6560019430455141, 
      0.6671724283783311, 
      0.6126781866118959, 
      0.6621997946661609, 
      0.5237720125384839, 
      0.6520026129984896, 
      0.6818670775867296, 
      0.6929494655818845, 
      0.5698873643659483, 
      0.6674818847395054, 
      0.63022858152531, 
      0.6812584419703879, 
      0.6390263516949191, 
      0.6855363451172479, 
      0.631999868261249, 
      0.6384222245752482, 
      0.6420374629509045, 
      0.48222505763389895, 
      0.5817186643700005, 
      0.6052926777562282, 
      0.6329754488987174, 
      0.5263356319119745, 
      0.6099773273497204, 
      0.6492679618452005, 
      0.47954833278497416, 
      0.5116155603772358, 
      0.6752676213961957, 
      0.6692928448523734, 
      0.6973166222948438, 
      0.6674459600296273, 
      0.656440496886623, 
      0.5397600725813901, 
      0.6662578167880249, 
      0.6154088403514305, 
      0.6998830657512294, 
      0.6172660097723065, 
      0.4065005332819391, 
      0.6339048144844914, 
      0.6808854445191932, 
      0.6630063168717358, 
      0.47996870433300975, 
      0.5842215887880438, 
      0.6759301545980991, 
      0.6928136847102309, 
      0.6700146533485456, 
      0.6038606738910589, 
      0.6763354100936414, 
      0.6719825196332898, 
      0.5743481296031498, 
      0.6911554052177383, 
      0.6783153059804288, 
      0.68373762037508, 
      0.6764549804276707, 
      0.5670931983511098, 
      0.5954856256089057, 
      0.6798398758524268, 
      0.6926427255572886, 
      0.6313406507770732, 
      0.6773307823716282, 
      0.5181990282576622, 
      0.6447217946725752, 
      0.6535781487851536, 
      0.5611449527561524, 
      0.5758583173598675, 
      0.6516066562757633, 
      0.5420565459503884, 
      0.6335658307975933, 
      0.646473031991552, 
      0.6137980540245838, 
      0.6458604587195268, 
      0.6340128127487665, 
      0.674700555470537, 
      0.5922366912732094, 
      0.6176705548508725, 
      0.6847293400412853, 
      0.6026275790885786, 
      0.6355484085844358, 
      0.6925047790053729, 
      0.5546708429481743, 
      0.6669223676683285, 
      0.5235881652887491, 
      0.6366756287113711, 
      0.6853926584985386, 
      0.6350826113257104, 
      0.6798149095426614, 
      0.6311470992927272, 
      0.6421016147573663, 
      0.5869524720158853, 
      0.6812738236887917, 
      0.6463620623293108, 
      0.6796116875335612, 
      0.6317256893671146, 
      0.692130001109044, 
      0.672438818312406, 
      0.5398127385043844, 
      0.6506743519631782, 
      0.648732257845223, 
      0.63681178516652, 
      0.5129566811729791, 
      0.26063405326035477, 
      0.587114238459263, 
      0.6672026769544583, 
      0.6236851180652543, 
      0.6997556248103471, 
      0.6750160904757159, 
      0.6877972218597903, 
      0.6252765017899732, 
      0.6995830769694427, 
      0.6750561957016558, 
      0.6871419715525928, 
      0.5544025664216821, 
      0.661322819583595, 
      0.6434271737755832, 
      0.595653677534966, 
      0.6951921147785443, 
      0.6313155171153106, 
      0.5195523840271149, 
      0.6010330487858484, 
      0.5128377489914131, 
      0.6753988795676894, 
      0.667753436894984, 
      0.6638927973567501, 
      0.6463470268649492, 
      0.6227482452857782, 
      0.6598023388842887, 
      0.6538004279319174, 
      0.6179341914429008, 
      0.6256547193341632, 
      0.6724273432536433, 
      0.3590155170710415, 
      0.5182538858326716, 
      0.6391371095904016, 
      0.660945537498933, 
      0.6762865129777368, 
      0.5781304270235048, 
      0.6861682686366662, 
      0.5188978044449151, 
      0.6377909457057002, 
      0.6153193821069888, 
      0.6622812029847216, 
      0.618872137248399, 
      0.6668728839308558, 
      0.683618999559196, 
      0.6907728590938651, 
      0.6638680136875101, 
      0.7002876889473584, 
      0.6629971334339221, 
      0.688743852589042, 
      0.646664714262245, 
      0.6896996317676568, 
      0.5902724228188639, 
      0.6611998860029934, 
      0.5441274388435868, 
      0.6900830920784542, 
      0.6251657245931546, 
      0.5877399718730405, 
      0.6723970422865657, 
      0.6895803310503831, 
      0.6589607355068205, 
      0.6010874383424352, 
      0.6738188646562385, 
      0.6489461075605795, 
      0.6957972029650308, 
      0.6633782117802265, 
      0.6285262261458899, 
      0.6412989115630708, 
      0.656522657345556, 
      0.6747008893351306, 
      0.6376163115133828, 
      0.6438999273392643, 
      0.6757937368866115, 
      0.6077383820039518, 
      0.5866977126224691, 
      0.646691780859907, 
      0.6767694520892515, 
      0.6904576149699073, 
      0.6611040903964903, 
      0.6658873587651275, 
      0.6704609384810695, 
      0.6829920105548855, 
      0.6416924387362112, 
      0.6681332700496295, 
      0.5333453350904428, 
      0.6633182408880934, 
      0.6269030698762347, 
      0.6517882960671944, 
      0.6223701336976966, 
      0.6112038776370955, 
      0.6842622782675915, 
      0.6285538909465885, 
      0.6302382288507109, 
      0.6814424601722936, 
      0.6181031395878379, 
      0.6759789569910245, 
      0.4478814659189239, 
      0.6939922522676163, 
      0.6005906221406575, 
      0.594181489058353, 
      0.43850270545655246, 
      0.6623592880235429, 
      0.646950434480247, 
      0.6361065426629606, 
      0.5932268674623585, 
      0.6685835073574385, 
      0.6887897489180501, 
      0.5827770607770782, 
      0.6863793219421543, 
      0.6383916840212547, 
      0.6445268784048641, 
      0.5440565375836742, 
      0.6505527046473959, 
      0.62934250701047, 
      0.6579659518712279, 
      0.6356436853128608, 
      0.6531508572747993, 
      0.6876733363522867, 
      0.6827690743831015, 
      0.6438428846992861, 
      0.6583944413787307, 
      0.514118147255296, 
      0.6689268551421261, 
      0.6417459437533439, 
      0.6694829440980009, 
      0.5483284841130633, 
      0.6395988832991438, 
      0.6877556396126422, 
      0.6205543872286448, 
      0.6535726125278447, 
      0.6438558326973626, 
      0.6577602301486014, 
      0.643449264817092, 
      0.5362106927866004, 
      0.6548386356274142, 
      0.6813730606104333, 
      0.6461328119937451, 
      0.6417993404110294, 
      0.6242437968692129, 
      0.6622849774635006, 
      0.6662276668770536, 
      0.6797243344445362, 
      0.588651106136058, 
      0.6874172709636455, 
      0.6140118243075349, 
      0.663864669025269, 
      0.6929763990421911, 
      0.6314082389428768, 
      0.49789406584100393, 
      0.6915431482399748, 
      0.6461169706734473, 
      0.5941320577801025, 
      0.6682457276829388, 
      0.6820165351635022, 
      0.6586906762011178, 
      0.6291859672712536, 
      0.6809995688911734, 
      0.4782518294346674, 
      0.525855920276645, 
      0.5197225023367114, 
      0.6696460937224274, 
      0.6646271543304487, 
      0.6691513695559588, 
      0.663273392918032, 
      0.6944745564859849, 
      0.6562353106067279, 
      0.5832586795202718, 
      0.5859366196076436, 
      0.6427360387802311, 
      0.6518970249464735, 
      0.6429515710101341, 
      0.6903117136984047, 
      0.6880146504589308, 
      0.5806307261228317, 
      0.5776951339006282, 
      0.685455742480232, 
      0.6086942224998474, 
      0.5367109890553702, 
      0.6855537196089068, 
      0.4659537504423619, 
      0.6775327523558421, 
      0.6335296168894837, 
      0.6458982136647283, 
      0.6564086824675054, 
      0.5859985539410286, 
      0.5719775475400937, 
      0.6192759991533613, 
      0.6136823977779888, 
      0.6783382460510623, 
      0.6878454403674711, 
      0.3695320626607081, 
      0.6846904325506351, 
      0.6230460639476341, 
      0.6319610944537287, 
      0.6798648684379227, 
      0.6318822388995209, 
      0.6922071811845727, 
      0.6546754079010181, 
      0.6791809843056222, 
      0.5951569812363299, 
      0.5941340407930389, 
      0.5774716084406458, 
      0.5787041027097728, 
      0.5326731353613561, 
      0.6036465352515594, 
      0.6665649539603228, 
      0.6821413576688841, 
      0.6348355282709535, 
      0.6531201467132127, 
      0.6114375170292898, 
      0.622997179768595, 
      0.6626232220355698, 
      0.5816145571303819, 
      0.648808577711939, 
      0.6361789159827581, 
      0.612618866112428, 
      0.5930245403985934, 
      0.3003529674493605, 
      0.5423921124360105, 
      0.6407262155115419, 
      0.680001950772807, 
      0.33051475008803954, 
      0.6040035135415168, 
      0.6075456347143866, 
      0.6497815164363013, 
      0.570817397544043, 
      0.6574619531150042, 
      0.5853418298862553, 
      0.588696816628531, 
      0.6526326404567747, 
      0.6703866253182594, 
      0.6898221979138502, 
      0.3612695480914765, 
      0.6343994061682295, 
      0.6126000138376546, 
      0.5800846941233192, 
      0.6834407515355914, 
      0.6812646125031367, 
      0.6142674201140972, 
      0.6574156763653048, 
      0.6223166810676348, 
      0.6924097725335904, 
      0.6749116908551558, 
      0.6901761298668192, 
      0.6825198945192001, 
      0.5948763924660403, 
      0.5868445458988625, 
      0.6856963374842417, 
      0.3817072138324846, 
      0.6747540689852725, 
      0.6459623402957617, 
      0.5423314672127791, 
      0.6958267599885476, 
      0.6614088659147221, 
      0.4135430529672621, 
      0.6955835932624483, 
      0.6832424275331722, 
      0.6867022210712471, 
      0.6998876737178806, 
      0.4826557794858168, 
      0.6360580619669602, 
      0.5994462966887728, 
      0.5829606335404153, 
      0.6491599300312509, 
      0.6436945276470142, 
      0.6793697206619225, 
      0.6198172530761858, 
      0.5604447142978073, 
      0.6643074840772031, 
      0.6442371114794648, 
      0.6429794595749369, 
      0.6974929573412585, 
      0.693770354571294, 
      0.6637215889056969, 
      0.6342438506522196, 
      0.468395760194046, 
      0.6651543912472866, 
      0.678700776821046, 
      0.6876559297660625, 
      0.5961097682558533, 
      0.6853272190968364, 
      0.519662592807168, 
      0.573366912445741, 
      0.6443708389452243, 
      0.6410166144473844, 
      0.6790616648267309, 
      0.6002258325586731, 
      0.6143531324748042, 
      0.6355251010249896, 
      0.6156490170549873, 
      0.6984106454790401, 
      0.634038873276739, 
      0.6747272202894907, 
      0.6766324275095882, 
      0.6624515567283614, 
      0.6793697880238931, 
      0.6478113246628651, 
      0.6834752692373677, 
      0.63758350803124, 
      0.6956310887188587, 
      0.6335446942230312, 
      0.5264948210020871, 
      0.6955295269192594, 
      0.6800457471836922, 
      0.6488272033079266, 
      0.6622828539851155, 
      0.5593303778296639, 
      0.4603305765881535, 
      0.6458558791034922, 
      0.6729865304598728, 
      0.66473423572482, 
      0.6675514922520899, 
      0.6605546467367416, 
      0.6369136418899397, 
      0.6587679309341746, 
      0.6595945704734486, 
      0.6698945930100245, 
      0.6815520433225186, 
      0.6923267423880417, 
      0.6531481244527314, 
      0.6171863947469297, 
      0.6760624751954848, 
      0.6628859622965428, 
      0.6805649855489926, 
      0.6637773198945638, 
      0.6902884241130955, 
      0.6795868076720966, 
      0.6814772700584052, 
      0.6863080888694347, 
      0.5741788443687293, 
      0.6414670361104825, 
      0.6034627000264646, 
      0.6471204465062453, 
      0.49335202398699896, 
      0.6474374169702292, 
      0.6491612604033921, 
      0.6541704780493925, 
      0.6829527329653039, 
      0.599647801604769, 
      0.5562210038202486, 
      0.6597037474982238, 
      0.6367321439157886, 
      0.6658547216165318, 
      0.6921757416579116, 
      0.6723294515610171, 
      0.6818790831783361, 
      0.4138956412005319, 
      0.6623523269243637, 
      0.6405801369747972, 
      0.6724650369401473, 
      0.6199282038492708, 
      0.6725244100110841, 
      0.5396300705675747, 
      0.5788692027415853, 
      0.600902049370779, 
      0.6221953728830202, 
      0.6361850424070028, 
      0.6915366111273294, 
      0.6088167180796276, 
      0.6680000959401795, 
      0.5733551337608241, 
      0.6058114107673828, 
      0.6735966781185552, 
      0.6919594429170766, 
      0.628408064723643, 
      0.46920435695059937, 
      0.6585340872543597, 
      0.6194755936865085, 
      0.6889704372260238, 
      0.4939644191611832, 
      0.5779244450338653, 
      0.6397757192547323, 
      0.6660906823414737, 
      0.5310620910365131, 
      0.6456178670561277, 
      0.6549734996586738, 
      0.6395932327165517, 
      0.6431373827806066, 
      0.6314824886990423, 
      0.6450946932112203, 
      0.6598444220340532, 
      0.6825389118557703, 
      0.6871867163301862, 
      0.6518623705498503, 
      0.6443853209810648, 
      0.589467837220337, 
      0.5781203838005367, 
      0.6735076741002062, 
      0.6455527447129709, 
      0.5984414497421517, 
      0.6932789415543661, 
      0.42151440350166647, 
      0.6472194761517689, 
      0.4473809222783825, 
      0.6838854654701673, 
      0.661884783290162, 
      0.4994977457321716, 
      0.6353264962984784, 
      0.6970831286410946, 
      0.6890508792154354, 
      0.4751378040877372, 
      0.5329776004984668, 
      0.6261889929699196, 
      0.6032372057409251, 
      0.6740705253866958, 
      0.6193038542053325, 
      0.6499161844346807, 
      0.6707973152026525, 
      0.6786531643353065, 
      0.659631936762686, 
      0.6483777065495077, 
      0.6574711399776345, 
      0.6596460638447584, 
      0.6804827408574204, 
      0.6906309148808788, 
      0.523630501371869, 
      0.6489631754521078, 
      0.6050350726337808, 
      0.6640205245474253, 
      0.648351879429201, 
      0.6152722268953748, 
      0.666206477375931, 
      0.5923900861721025, 
      0.6545143251540124, 
      0.6613905874824557, 
      0.6517604624308596, 
      0.6787966018878258, 
      0.25852247953645746, 
      0.6454413090303489, 
      0.6454372770262294, 
      0.656718233400092, 
      0.6620806966845431, 
      0.6891666300547172, 
      0.6857548472516448, 
      0.669375014701882, 
      0.6698819702863787, 
      0.6425440163212855, 
      0.6540390690577479, 
      0.44141732837991426, 
      0.6748368309436852, 
      0.6829978055056529, 
      0.640126795360179, 
      0.6865091836496954, 
      0.6431512325503692, 
      0.6703568162749752, 
      0.6826271494787, 
      0.6319365710386973, 
      0.6719758460567566, 
      0.6293203695487766, 
      0.692039546223233, 
      0.6117384642149597, 
      0.252752746825456, 
      0.6522098618189376, 
      0.6296737231505702, 
      0.6591475207523281, 
      0.6983235590659704, 
      0.6742618361437985, 
      0.6862558508681021, 
      0.6236447185223238, 
      0.6203207613920053, 
      0.6831156332832993, 
      0.6753412056285032, 
      0.690152482791987, 
      0.6597611695791447, 
      0.6716400580406933, 
      0.6565006341276167, 
      0.6827726939210714, 
      0.6952758871444793, 
      0.645509522238772, 
      0.6389686363846165, 
      0.6668215947119319, 
      0.6249831492528168, 
      0.6648166697670356, 
      0.6157417900735244, 
      0.6424443011030982, 
      0.6649689170587266, 
      0.5028193285138001, 
      0.6614028289164852, 
      0.694080152960224, 
      0.6751880539607127, 
      0.6271976104782793, 
      0.4100130390436708, 
      0.6443964606998751, 
      0.6782445595012637, 
      0.6868766847861396, 
      0.6685637555879194, 
      0.6783986277569091, 
      0.6640155690120199, 
      0.5700065975911336, 
      0.6660910956510789, 
      0.5627759358671672, 
      0.6502842425677134, 
      0.6208158820526763, 
      0.6309053604633279, 
      0.653816768534623, 
      0.6415367350891564, 
      0.6186997005674255, 
      0.6369955662882215, 
      0.6262440919094943, 
      0.6852528250098926, 
      0.6954663145809702, 
      0.6856262301682997, 
      0.6208309711479432, 
      0.634516723578855, 
      0.6450824298474973, 
      0.6659003245797819, 
      0.6960733929851144, 
      0.680867642282114, 
      0.6204729772374676, 
      0.6135859534670304, 
      0.6910119249563532, 
      0.6332540318428918, 
      0.5307160966710551, 
      0.6321279975211465, 
      0.6053296875509433, 
      0.3272334998002178, 
      0.6196386689640127, 
      0.6252276928437214, 
      0.6608822466516749, 
      0.6397051763287595, 
      0.6582836582232217, 
      0.6514653591992853, 
      0.6837947393827515, 
      0.6943256951719815, 
      0.6609650766805373, 
      0.6122695977727796, 
      0.6936659315361992, 
      0.6153018539825987, 
      0.5188926464169209, 
      0.6936027104819741, 
      0.68040890884472, 
      0.65744503496882, 
      0.6232934460224026, 
      0.5676752751370603, 
      0.6109577036691565, 
      0.6216779812869058, 
      0.5884740338221559, 
      0.6333657133553956, 
      0.7002038908587529, 
      0.6262857406643176, 
      0.6280791936266674, 
      0.699294375364451, 
      0.5978590516693386, 
      0.4431801496179155, 
      0.5188017609364395, 
      0.696698934654941, 
      0.6422016253898105, 
      0.613879784269073, 
      0.6344818544957649, 
      0.6595251735667733, 
      0.5753000311405941, 
      0.6641672843911456, 
      0.6966198571828938, 
      0.6400994302999758, 
      0.6526006198644516, 
      0.6531817933923328, 
      0.6364984365757658, 
      0.6555015979591728, 
      0.6739714281974937, 
      0.507941277230574, 
      0.6219768386539264, 
      0.5952952865427719, 
      0.6884765685181342, 
      0.6731827636530608, 
      0.649865697955175, 
      0.6731199809967842, 
      0.5303151615756468, 
      0.6988881294224518, 
      0.5708732620574526, 
      0.5874776411857198, 
      0.6253101619281759, 
      0.697446999930333, 
      0.6722961862183788, 
      0.6342844310895506, 
      0.673808781138798, 
      0.646211973890827, 
      0.6880131762562511, 
      0.6610483228167373, 
      0.6157121005335741, 
      0.5974593406593305, 
      0.5718099857943368, 
      0.6621093793063535, 
      0.6970652230183394, 
      0.5674554615527913, 
      0.6510491263975351, 
      0.6634701470462593, 
      0.6707110169270798, 
      0.6874926841217524, 
      0.622898090770048, 
      0.6614366113879931, 
      0.6559826978358976, 
      0.6871635163124851, 
      0.6721736739175569, 
      0.5736578834145503, 
      0.6373368843562305, 
      0.6249317098955928, 
      0.6653219429256585, 
      0.5926722383791794, 
      0.6661455831727502, 
      0.6452785617606163, 
      0.6934988199199582, 
      0.6865957094374621, 
      0.636237938906452, 
      0.5583974427022278, 
      0.6047652637690631, 
      0.6518889810749037, 
      0.5946111937067848, 
      0.5892315182336927, 
      0.6223588863158119, 
      0.5838111804790106, 
      0.6498802720100597, 
      0.6084483472486374, 
      0.6808565255630119, 
      0.5699476866578822, 
      0.5999650471986375, 
      0.6243725641320576, 
      0.6676893819922886, 
      0.669069305354311, 
      0.6834490933613245, 
      0.6355490915694035, 
      0.6263931457636874, 
      0.5496947415609799, 
      0.3373090264018315, 
      0.6131397071656062, 
      0.6755092694612657, 
      0.6245618023886526, 
      0.5878971633662993, 
      0.6843040236925745, 
      0.6463380114065511, 
      0.5816594815207032, 
      0.6036015897296584, 
      0.6305310162545393, 
      0.6710532861312399, 
      0.6808246543790797, 
      0.5425295822445628, 
      0.5671304146088274, 
      0.6697854374624914, 
      0.6879969852075581, 
      0.6374628635704281, 
      0.6830141366610317, 
      0.6759908137366908, 
      0.6322228541218803, 
      0.6734685473675251, 
      0.498256731121044, 
      0.5201518128954026, 
      0.6500614049964625, 
      0.6483579530860385, 
      0.6772343916282734, 
      0.7000003855253379, 
      0.6170611505627263, 
      0.6293525650376824, 
      0.6689727239845327, 
      0.6531745683673873, 
      0.6373442530959493, 
      0.67107275314966, 
      0.614469135533046, 
      0.3432220608905111, 
      0.670928092717069, 
      0.6431043377392405, 
      0.6151868394016754, 
      0.5802198765458892, 
      0.6671871824079788, 
      0.6066045520928868, 
      0.6906885282452003, 
      0.583006168040586, 
      0.6898343274402255, 
      0.6666938437383408, 
      0.6120888491023715, 
      0.5683944406361541, 
      0.6940679289844229, 
      0.6297675624193282, 
      0.6665055075984252, 
      0.5679523953290334, 
      0.6337977160991178, 
      0.672257489715784, 
      0.508096954101047, 
      0.641308911391473, 
      0.6375821238524784, 
      0.6783513867800435, 
      0.524570628037785, 
      0.5990338747685842, 
      0.6563481739257271, 
      0.6834542827908362, 
      0.3705215890859186, 
      0.6906168002422358, 
      0.6982503951924026, 
      0.6827066475903908, 
      0.62354382300539, 
      0.6553686346182319, 
      0.6902028898164088, 
      0.6924770866065165, 
      0.19265924621434302, 
      0.6455959283193474, 
      0.6777730269407601, 
      0.6667974194246633, 
      0.53299786825279, 
      0.651137660817241, 
      0.6690400093973861, 
      0.6263925605279906, 
      0.5562313457443562, 
      0.6430693798733491, 
      0.6397316343134185, 
      0.6987703721538077, 
      0.5479707157369775, 
      0.5702727241850428, 
      0.5775679632624087, 
      0.688157981821853, 
      0.6536455691614272, 
      0.6577956017783305, 
      0.6503453707653029, 
      0.5724188379797073, 
      0.6819210851402492, 
      0.5335699464332959, 
      0.6345136379237251, 
      0.6682421267799888, 
      0.5931796996781361, 
      0.5976245421543467, 
      0.5337445441567902, 
      0.4915135550374248, 
      0.5235045881705201, 
      0.6997189647580624, 
      0.6691432421357967, 
      0.6770469788037854, 
      0.6700296145639545, 
      0.6617356443768653, 
      0.559960646691264, 
      0.6310493712236458, 
      0.6531392800350527, 
      0.5915427493334086, 
      0.6675763360501723, 
      0.6058024066758075, 
      0.6651129788089067, 
      0.6666069543317834, 
      0.6357598296423435, 
      0.6241804581895009, 
      0.6917578543391687, 
      0.6225371831363365, 
      0.5739054982678383, 
      0.4243790867001438, 
      0.641065978312558, 
      0.6939791312159984, 
      0.6906602767650653, 
      0.6822211228581093, 
      0.6216434338432908, 
      0.6509065615376451, 
      0.6647077152192493, 
      0.6415895210773942, 
      0.6652624818962595, 
      0.6891597953796978, 
      0.5999974589999651, 
      0.5805870408350069, 
      0.5729389198689192, 
      0.6411275470911648, 
      0.62628386748378, 
      0.6536679128413228, 
      0.6991939508013798, 
      0.6330514527647432, 
      0.5958642086986119, 
      0.6442141408155567, 
      0.6946610813230113, 
      0.6736120065006526, 
      0.5656084347820297, 
      0.668795035789456, 
      0.5262882825609386, 
      0.4743120598584085, 
      0.6841553191786989, 
      0.6586194842742404, 
      0.6922777995021583, 
      0.6838902241852498, 
      0.6701917816193244, 
      0.6102959582366396, 
      0.6686294484789953, 
      0.6451415197444945, 
      0.6971481257845732, 
      0.5535414545708444, 
      0.6523942969309731, 
      0.6307281917045239, 
      0.653163688305004, 
      0.6946197724647447, 
      0.6708138011314296, 
      0.6555823452183808, 
      0.6249991423120822, 
      0.672375122985971, 
      0.6419388770929513, 
      0.6220261135877619, 
      0.6302171096226685, 
      0.6653909819063388, 
      0.6619424929171532, 
      0.6480269612151489, 
      0.6477201085756972, 
      0.6433596732059387, 
      0.5466869773942936, 
      0.6706092353616528, 
      0.6380531773866313, 
      0.5426995272495683, 
      0.6911629078318628, 
      0.6430012662322141, 
      0.6933198023522581, 
      0.6336263466351963, 
      0.6734468481461506, 
      0.6831236692519489, 
      0.6887272067125657, 
      0.6997230381699553, 
      0.6813974845991635, 
      0.6526619949832095, 
      0.6063678205948938, 
      0.4241456446487968, 
      0.571551566943974, 
      0.6458200273422517, 
      0.64736904062295, 
      0.6766697987155663, 
      0.5643192860049946, 
      0.6607242454626168, 
      0.6661391993819595, 
      0.6339190718416368, 
      0.490784535621107, 
      0.5704033049658119, 
      0.6925617294055635, 
      0.6767736494345508, 
      0.6369619352833219, 
      0.6249826337504885, 
      0.6478547347394924, 
      0.5325078115362547, 
      0.43141420472771846, 
      0.6224983665677899, 
      0.5281979616755988, 
      0.680909101647339, 
      0.5595183340839968, 
      0.6556546406916655, 
      0.6771307953608526, 
      0.6754496252293613, 
      0.6639564881546126, 
      0.5452872133840927, 
      0.64769768170092, 
      0.6617387665930674, 
      0.6276678563925826, 
      0.62964367221073, 
      0.5358199228144312, 
      0.6704858036913255, 
      0.6649466489280662, 
      0.6885639473591433, 
      0.6434283874622375, 
      0.6261312988273905, 
      0.6835862450070206, 
      0.633619396017776, 
      0.5593139204329604, 
      0.5764622263382935, 
      0.6862440682960409, 
      0.6068897576799194, 
      0.6514085250334367, 
      0.6031746178797841, 
      0.6621055603045278, 
      0.6560768166819593, 
      0.6915884695527357, 
      0.6076640672961201, 
      0.5897906762740351, 
      0.6978402160938627, 
      0.6123826806211119, 
      0.6354858557953174, 
      0.5856952648359772, 
      0.6335499071924812, 
      0.6850695811870907, 
      0.6574562176480255, 
      0.6216913695335067, 
      0.6604477629933513, 
      0.6236039744906708, 
      0.6337845928787937, 
      0.5968265814587552, 
      0.5559981000338383, 
      0.2462248081966287, 
      0.5747152575492135, 
      0.6114233144773918, 
      0.682347948945173, 
      0.548582910085772, 
      0.477759212315359, 
      0.6788936954883709, 
      0.34121467624689766, 
      0.4422361093509321, 
      0.6315768114017971, 
      0.5499902647888418, 
      0.6721410135755083, 
      0.631841541013019, 
      0.6559761457186843, 
      0.6701981365533654, 
      0.6240652630702689, 
      0.6972565947129642, 
      0.6787289511914832, 
      0.630818482712682, 
      0.6723158177105801, 
      0.6650784100620939, 
      0.6019409863660248, 
      0.6720142058809945, 
      0.5299489369191437, 
      0.6741955776388655, 
      0.46237727164569287, 
      0.6726014600485589, 
      0.594947365423045, 
      0.648666775889589, 
      0.683670515003543, 
      0.5095215356880948, 
      0.6339779710557499, 
      0.6752129715181407, 
      0.6485083532692246, 
      0.6944819081602466, 
      0.6979183614078587, 
      0.6628803928493152, 
      0.6480743276196231, 
      0.6511502184531224, 
      0.5811350376523471, 
      0.5924912824726047, 
      0.6438653947430237, 
      0.6551394059223071, 
      0.6248770630040827, 
      0.667432350313066, 
      0.6188937572329961, 
      0.4865110076878209, 
      0.5961782870563942, 
      0.6964683884519066, 
      0.4499497096941115, 
      0.6787714396928402, 
      0.6777489743655101, 
      0.6265726915286814, 
      0.6674059779519907, 
      0.5698501153271911, 
      0.6568695825505054, 
      0.5432429194996009, 
      0.4622209100924446, 
      0.6860984093303812, 
      0.6745716317897755, 
      0.6670348578075577, 
      0.6596270590538658, 
      0.5940633058334175, 
      0.6597924096868885, 
      0.6711023710680082, 
      0.6706600760860583, 
      0.6897555729268042, 
      0.6803640529581995, 
      0.47553564353925465, 
      0.5252911264334135, 
      0.6878527037166835, 
      0.6405577337976063, 
      0.6964077931546903, 
      0.6053397250811561, 
      0.6817130516967174, 
      0.6677366209075251, 
      0.6604146889275654, 
      0.2692966559602613, 
      0.6300426086509797, 
      0.5663703279403787, 
      0.5583790377637551, 
      0.6992499615787122, 
      0.6496015518767972, 
      0.642223250249592, 
      0.638911350200167, 
      0.6865957051463062, 
      0.5474097292991178, 
      0.6720179655533723, 
      0.672596472722615, 
      0.6478249066629722, 
      0.6886427503516849, 
      0.665419494263969, 
      0.6728672127874641, 
      0.6782994974273879, 
      0.6871887152851504, 
      0.6746057334463436, 
      0.6266330789998731, 
      0.5922726099926026, 
      0.6222561943859313, 
      0.5739539693592309, 
      0.6457450352117113, 
      0.6850444016360898, 
      0.604171705756285, 
      0.6708166871568922, 
      0.7003776539076008, 
      0.6921315751033374, 
      0.675617931232103, 
      0.6747681999064626, 
      0.6769999129955264, 
      0.6895332379829974, 
      0.6636955437299716, 
      0.5666484840325672, 
      0.6581086449803163, 
      0.6603918225325051, 
      0.627532551060421, 
      0.6326515318101762, 
      0.6467410413767304, 
      0.6739295062818536, 
      0.6304855258505564, 
      0.620591269181827, 
      0.6206911227293476, 
      0.6808441179755202, 
      0.46682174129062115, 
      0.6688642111017035, 
      0.6211745565900888, 
      0.6884257255187175, 
      0.6257659580985606, 
      0.6899792876826446, 
      0.6658637855688017, 
      0.641926302119338, 
      0.6651466264746096, 
      0.6710499039622934, 
      0.6105373592840184, 
      0.5812668978480696, 
      0.6063500951225635, 
      0.5467370358395123, 
      0.6880844585973926, 
      0.6910074324532418, 
      0.6244273909072591, 
      0.6643938616975379, 
      0.4087921949891802, 
      0.5397573446455065, 
      0.5972502347915942, 
      0.6813394879839536, 
      0.4883640172827347, 
      0.6370129673240233, 
      0.5799788896805969, 
      0.678947150415375, 
      0.6139912221763799, 
      0.4804987101111119, 
      0.5448169032596998, 
      0.6930519770487902, 
      0.696604937816571, 
      0.6860510324273817, 
      0.6525669028651553, 
      0.7001923591345675, 
      0.6642896962309095, 
      0.6524045967457096, 
      0.677243540161525, 
      0.6046677925982321, 
      0.666721394717287, 
      0.6605282231902824, 
      0.6878539920552647, 
      0.6192699287440947, 
      0.5809330599947299, 
      0.527903181088375, 
      0.4812833436882063, 
      0.678302396455041, 
      0.667395757642883, 
      0.6421119627063231, 
      0.6373319109553518, 
      0.4782017044346182, 
      0.6244552099639532, 
      0.6711387928441586, 
      0.6505618513833573, 
      0.6785266194860342, 
      0.649305337188152, 
      0.6380255706501362, 
      0.6991582562332951, 
      0.6858754102510733, 
      0.609717500804935, 
      0.5047508983973088, 
      0.6670221485832143, 
      0.49329665565055325, 
      0.5174620955465978, 
      0.6875176309744234, 
      0.6198317269671582, 
      0.5873484117308376, 
      0.63777785486614, 
      0.6589807581994703, 
      0.6940310372333484, 
      0.6275348289611627, 
      0.6791780255702756, 
      0.6911244120320785, 
      0.6755042839189006, 
      0.6064512538774033, 
      0.6763702337276795, 
      0.6871753579524555, 
      0.5935705140823684, 
      0.5942180545723829, 
      0.649988871004185, 
      0.6512923241509925, 
      0.5687726166055133, 
      0.6614149784718464, 
      0.6403315685295979, 
      0.6607292024215402, 
      0.5067094176130339, 
      0.672505305128741, 
      0.6506849426201123, 
      0.6388374655016233, 
      0.27690791799235953, 
      0.5531940131945315, 
      0.6345280058089509, 
      0.6071998769794281, 
      0.33754212972443626, 
      0.6504709517378064, 
      0.6237144727469438, 
      0.6959260930242525, 
      0.5960111323558285, 
      0.6614064189268055, 
      0.6685679968805242, 
      0.6777686238736823, 
      0.6335985300973435, 
      0.6188237360680006, 
      0.5790976634603104, 
      0.6520385727346671, 
      0.6853390353270683, 
      0.699449751310258, 
      0.51458901017991, 
      0.6379184935707266, 
      0.641866898557584, 
      0.6988891315283342, 
      0.4969955079613003, 
      0.6778683705146288, 
      0.6447955923375291, 
      0.6790767187029833, 
      0.6557978516812347, 
      0.6746090401633865, 
      0.6301114331792907, 
      0.654020913568692, 
      0.6692943991366266, 
      0.5655325545108064, 
      0.6721976472605191, 
      0.6010369565542742, 
      0.5119198322321141, 
      0.5073103036630919, 
      0.6203779502016077, 
      0.5338457447399286, 
      0.631817985649597, 
      0.6888669324467614, 
      0.6918790294593772, 
      0.6597101583508751, 
      0.6698164227359823, 
      0.6446489678832373, 
      0.5261993034189593, 
      0.6502311315282151, 
      0.6210210055126981, 
      0.5908944015381448, 
      0.6343070800302415, 
      0.6738286828154825, 
      0.6610882238701324, 
      0.6365939025914324, 
      0.6938882011707519, 
      0.4413685152585171, 
      0.590276302718702, 
      0.6941502345914161, 
      0.5674322353460036, 
      0.6984601447583502, 
      0.6764785749672474, 
      0.6961058677454307, 
      0.5449068141384988, 
      0.680017445923387, 
      0.6520169317763921, 
      0.6701448697605503, 
      0.6248540840120298, 
      0.6586586087321801, 
      0.6366678975616125, 
      0.6331191084535451, 
      0.5690835966444872, 
      0.6265270018261715, 
      0.6502729076043926, 
      0.6627870747720684, 
      0.6495238127817315, 
      0.643455928080438, 
      0.6437446551215971, 
      0.6682625380181548, 
      0.6903946781199822, 
      0.6850041459234979, 
      0.5814349206515481, 
      0.6629778986128629, 
      0.59728852223089, 
      0.6633219055568572, 
      0.6672446032729198, 
      0.6050864352487404, 
      0.6634125190254186, 
      0.674884659157432, 
      0.5496327010643582, 
      0.698173650031307, 
      0.6648060416202098, 
      0.5893634694289664, 
      0.6276798946109885, 
      0.5590636077118588, 
      0.5200938492126159, 
      0.6600975779634871, 
      0.6919952729120507, 
      0.686983900488677, 
      0.6716732031319895, 
      0.4949178082361879, 
      0.6094832033819291, 
      0.662872078235013, 
      0.5038415995213251, 
      0.6387839962223507, 
      0.6858957626194643, 
      0.6691994530647662, 
      0.6879120489801744, 
      0.6692615875152831, 
      0.6745413530446188, 
      0.6304414547795425, 
      0.6828744294270236, 
      0.648614368349113, 
      0.6365139153585728, 
      0.6167576327451113, 
      0.6906807212770549, 
      0.5988124689718684, 
      0.6433470242981435, 
      0.6985932345742413, 
      0.5351559549031816, 
      0.6130903988416689, 
      0.6619867575502825, 
      0.6490529252889105, 
      0.6959310183495043, 
      0.5994243312744474, 
      0.6988138641445851, 
      0.6751101515470327, 
      0.6870282308672465, 
      0.6233860488436774, 
      0.6561324263343078, 
      0.5644618385264341, 
      0.3981031705472751, 
      0.6932564810326398, 
      0.6618730712751822, 
      0.5995331681539398, 
      0.6920855177288129, 
      0.6635503319419588, 
      0.6043132050270087, 
      0.6683344330188293, 
      0.6253751019978252, 
      0.6811971843345105, 
      0.6121185852259214, 
      0.5658284134522359, 
      0.6851640027340078, 
      0.6349413717500804, 
      0.684774794451641, 
      0.6766144189179909, 
      0.6112446248891549, 
      0.5879817096648918, 
      0.6593620331545242, 
      0.6172750541152516, 
      0.6301663768353695, 
      0.6811990507562385, 
      0.6699009884669844, 
      0.7004747764041255, 
      0.6715922543599986, 
      0.6528378439495842, 
      0.6701044732011492, 
      0.639727505557904, 
      0.6786179078892446, 
      0.17213755126383826, 
      0.6198653143466477, 
      0.6775868071754778, 
      0.5368806036785859, 
      0.6403966087266548, 
      0.6682992747488903, 
      0.5630921638045432, 
      0.5468794515430394, 
      0.640362746196677, 
      0.6454711834839827, 
      0.5412302186179003, 
      0.5798059036190032, 
      0.6813277112432401, 
      0.6922501338104343, 
      0.6977692356214811, 
      0.6455933554131704, 
      0.5888068949985729, 
      0.6408009163142652, 
      0.6191831563426726, 
      0.6897673488743616, 
      0.6612057285150311, 
      0.5466407594929755, 
      0.5064041260471022, 
      0.6419215097473554, 
      0.6755029985689232, 
      0.4975257308370592, 
      0.6581103208648102, 
      0.6209628689255222, 
      0.6819075790111985, 
      0.6959314979059784, 
      0.654243295758218, 
      0.6541848506076561, 
      0.6215972603794849, 
      0.6603711976956256, 
      0.6826491622584402, 
      0.6861381388744197, 
      0.5301999862284491, 
      0.6697491931707688, 
      0.6873966765503146, 
      0.5964979214157038, 
      0.6740035876715258, 
      0.6819841864398578, 
      0.6577592033376032, 
      0.6728541433443936, 
      0.6749091605120844, 
      0.6675177424852524, 
      0.6545760480419607, 
      0.6710698404230575, 
      0.6749179703302157, 
      0.6245226706292603, 
      0.6913131277222722, 
      0.5993014885330504, 
      0.6589880800370705, 
      0.6266620518280253, 
      0.6655975572016585, 
      0.6627503923260161, 
      0.6584045587632638, 
      0.33945315085075756, 
      0.6127787259798185, 
      0.5808409468756524, 
      0.6710440666726644, 
      0.6682688426354644, 
      0.6682796240809632, 
      0.6275405737776442, 
      0.6422047087630868, 
      0.6802942186271735, 
      0.6637179241046777, 
      0.6787080542060331, 
      0.6723910153473702, 
      0.6805700728348953, 
      0.6880875600478042, 
      0.6290018140282536, 
      0.6587191302160182, 
      0.5689138137577799, 
      0.641309603084602, 
      0.40200100691267904, 
      0.6008229212427225, 
      0.663909953757408, 
      0.6659390729751569, 
      0.5948177423837655, 
      0.6244268449707779, 
      0.5299080804393664, 
      0.683635555516937, 
      0.6698946419326913, 
      0.6413377049853157, 
      0.6881891175081131, 
      0.5949171785264106, 
      0.6743168231071287, 
      0.6936020915178722, 
      0.6366420435066229, 
      0.6116884594802005, 
      0.5564717485715103, 
      0.6268152453279604, 
      0.5642142438295253, 
      0.6086692410213118, 
      0.6862120341480222, 
      0.6190116943400501, 
      0.6885050691838888, 
      0.61921650687081, 
      0.6619546874472639, 
      0.680646260026305, 
      0.6817119846261684, 
      0.6039584818434516, 
      0.36554358991926184, 
      0.6503271609085949, 
      0.698493654025614, 
      0.6848406494772129, 
      0.4119698633777212, 
      0.6957576604668863, 
      0.5968374963432429, 
      0.6915941412906721, 
      0.6627981986482614, 
      0.6855974863344405, 
      0.597728804985486, 
      0.6902513828797551, 
      0.5682477424805846, 
      0.5678325651264792, 
      0.6011618912213499, 
      0.626134003226952, 
      0.6525689809508596, 
      0.5896226137883355, 
      0.6939006814660107, 
      0.6793222676987751, 
      0.6710167367064873, 
      0.6324096446856385, 
      0.6517662027265207, 
      0.6425762231713791, 
      0.6742661430689983, 
      0.6640833289523116, 
      0.6588558490166454, 
      0.6926086942174154, 
      0.6956761044785035, 
      0.5736748741191933, 
      0.6711816780166368, 
      0.6578601793851093, 
      0.6311900871148217, 
      0.6643145916485632, 
      0.6207881550159352, 
      0.6802598018465976, 
      0.6892520603586829, 
      0.6944561529159075, 
      0.6171506399873735, 
      0.6501845178270216, 
      0.6184039991248014, 
      0.6550275466812225, 
      0.6737531340866381, 
      0.6692366499715217, 
      0.6172872183161874, 
      0.6832375122187005, 
      0.609505927822225, 
      0.6429313342053637, 
      0.43653118127404406, 
      0.6452220905368855, 
      0.6360199269048169, 
      0.6776480727093845, 
      0.6152517367174293, 
      0.6734131031079515, 
      0.5875548403563251, 
      0.6630855507966104, 
      0.6964264321282834, 
      0.6800765244477457, 
      0.5225498717799976, 
      0.4861161592215299, 
      0.6690798104461015, 
      0.6911212948135146, 
      0.679047028119362, 
      0.6108780331751914, 
      0.597298015823742, 
      0.6606086114301463, 
      0.6661880839386912, 
      0.5981739011068148, 
      0.6232116427087372, 
      0.6914956782027986, 
      0.6606422121176292, 
      0.6299742333928923, 
      0.6943076263228976, 
      0.23491461665569272, 
      0.6059853272952125, 
      0.6911449003056751, 
      0.6808001331798565, 
      0.6552261799026975, 
      0.6119040085296817, 
      0.6614728693066749, 
      0.6614870587325922, 
      0.6157786911619302, 
      0.6942523693417525, 
      0.6803731878502901, 
      0.63996507102546, 
      0.6762291589385552, 
      0.6646130668645835, 
      0.6640250748907229, 
      0.6273520289713257, 
      0.6709507461212207, 
      0.5441632508232742, 
      0.6902786036073186, 
      0.6471871843156577, 
      0.6428515232164794, 
      0.6501704394025175, 
      0.6783752130569985, 
      0.680710915755742, 
      0.6574591356501495, 
      0.6018788841663547, 
      0.5731026469376908, 
      0.6920778737824872, 
      0.6762305768823638, 
      0.5377560273477672, 
      0.6617614837800766, 
      0.6320765896265194, 
      0.6607011217705384, 
      0.6310227154429674, 
      0.6721635942358642, 
      0.5364298607072726, 
      0.6779517074579449, 
      0.6858519623400445, 
      0.6898959995995179, 
      0.6962722362973999, 
      0.6926968995911139, 
      0.6681973330990105, 
      0.5928098767829839, 
      0.6810348790273, 
      0.6935707352263363, 
      0.680900457299698, 
      0.4942018864629705, 
      0.6113741534482539, 
      0.680127764129039, 
      0.7009629722606187, 
      0.6513413758378758, 
      0.6527546518394802, 
      0.6251345463271366, 
      0.5992917688611306, 
      0.6532256088159714, 
      0.4647098765309166, 
      0.6503285583573761, 
      0.684105976198172, 
      0.6755304488384267, 
      0.6988526978926445, 
      0.40906807939473616, 
      0.4391380934515405, 
      0.6629629669507437, 
      0.6911597458769128, 
      0.6723087663756646, 
      0.6397421873447723, 
      0.6608058282328959, 
      0.6861989059304395, 
      0.586958482239952, 
      0.5463857835073797, 
      0.6713433308431591, 
      0.6873554573384135, 
      0.5853626507062886, 
      0.6908836958885235, 
      0.6622965132695746, 
      0.49316227266411206, 
      0.6958955243219699, 
      0.6366776011048577, 
      0.6663517516312949, 
      0.5598086910525927, 
      0.6941372078732708, 
      0.6976727633535228, 
      0.6129591883806689, 
      0.6420446731160193, 
      0.6948994187290878, 
      0.6478708625531325, 
      0.6654639396588273, 
      0.634342189179045, 
      0.5651143587095867, 
      0.6947634028681042, 
      0.6093179224763685, 
      0.6335876564329072, 
      0.6346741586433464, 
      0.5897132145688286, 
      0.6587248066062056, 
      0.6395458043522201, 
      0.6477795286094793, 
      0.6845922109328791, 
      0.6782292561996546, 
      0.6469824655497076, 
      0.2046764614875932, 
      0.6313730899804763, 
      0.6425284252172986, 
      0.6504648527573507, 
      0.6671467958822973, 
      0.6043423927286368, 
      0.6443808256701513, 
      0.6621194127587968, 
      0.6613887170365217, 
      0.3519208399270351, 
      0.6134065549448068, 
      0.6870487563283747, 
      0.6740424262868034, 
      0.6914736268744133, 
      0.6319513548526907, 
      0.42108333069989795, 
      0.6239635245588581, 
      0.48225263485421016, 
      0.6939536233230352, 
      0.6886386463416311, 
      0.5953110613246086, 
      0.6836124425536712, 
      0.5586861259046011, 
      0.5415440049575544, 
      0.6911472260867795, 
      0.6982436516827297, 
      0.6398595225033342, 
      0.6232783389027428, 
      0.6215466768229012, 
      0.6910981735047019, 
      0.6886872754133766, 
      0.6395046514312317, 
      0.5856189418021777, 
      0.6162468337943637, 
      0.5829333543563608, 
      0.6129635586308936, 
      0.6057989515154287, 
      0.6242584205740196, 
      0.6788766530771077, 
      0.6786637951211424, 
      0.6592476537793077, 
      0.6508976028152482, 
      0.4638441008406746, 
      0.6342048664225841, 
      0.6830685642527, 
      0.676775300238573, 
      0.6232635405362646, 
      0.6556565022218529, 
      0.6877858883836019, 
      0.6290051997089385, 
      0.5280571654060195, 
      0.6457951008701958, 
      0.6788359484308293, 
      0.6672046041454428, 
      0.6288108870239593, 
      0.6613525550165299, 
      0.6786736247959637, 
      0.6280669641996811, 
      0.6724609585400962, 
      0.656439552150426, 
      0.5821145131875997, 
      0.6714175766002838, 
      0.6840981222438592, 
      0.6227930915127271, 
      0.617469252766201, 
      0.6808884154474686, 
      0.6757479121528188, 
      0.5927180472919825, 
      0.5241282537622034, 
      0.6965037343833071, 
      0.5573955316892116, 
      0.6232870336762871, 
      0.6756757473679806, 
      0.6165232851368674, 
      0.6783162858130264, 
      0.6752906183142555, 
      0.6872980494533573, 
      0.671951019514329, 
      0.6180621610476809, 
      0.6519755007479879, 
      0.6523018558251563, 
      0.6416925790774335, 
      0.6001895711311883, 
      0.6498588769752397, 
      0.6324141748993228, 
      0.5642939674540047, 
      0.6228814108827211, 
      0.5553539720720646, 
      0.631103974696829, 
      0.6270467171861767, 
      0.6836527359226794, 
      0.6512465430549628, 
      0.6716489101376367, 
      0.6745876598689551, 
      0.6600488625943626, 
      0.6209988022571925, 
      0.6149198776416287, 
      0.5828751218837706, 
      0.6535775851696841, 
      0.6396210409263223, 
      0.6284381492022091, 
      0.6650234960826684, 
      0.6417385784838175, 
      0.6024073679915939, 
      0.6576114215333996, 
      0.62783078290897, 
      0.6995883002480978, 
      0.6536388576674038, 
      0.6938651139112298, 
      0.6362447683394832, 
      0.613968169242383, 
      0.6676167353790283, 
      0.6739552287946627, 
      0.6390909872398334, 
      0.561767258149042, 
      0.6286018902697447, 
      0.6500207837546564, 
      0.6688013960778355, 
      0.6866164751622946, 
      0.5334229038220311, 
      0.6875586763558251, 
      0.6588151375174915, 
      0.5925787275692742, 
      0.6804497054715606, 
      0.6114192564009046, 
      0.6522420969348356, 
      0.6848181797974723, 
      0.61380569710265, 
      0.597016808881166, 
      0.5588244220467662, 
      0.6080008026522205, 
      0.587761574713024, 
      0.6328773175429415, 
      0.6969510556204839, 
      0.6165555315478851, 
      0.6664932376556774, 
      0.6004990079968165, 
      0.650226794045841, 
      0.6406983273498166, 
      0.6814836929308967, 
      0.6709266372092115, 
      0.6150612516809504, 
      0.3932946200969988, 
      0.7009673066602825, 
      0.5513982425306903, 
      0.6117350231210174, 
      0.6481381616064, 
      0.6190642676380851, 
      0.58344928349021, 
      0.6646853927868944, 
      0.631276322249286, 
      0.6578522967673317, 
      0.6588778089306261, 
      0.6707693387685293, 
      0.6252144439017484, 
      0.542922369567264, 
      0.6403625200358003, 
      0.6466460260976611, 
      0.6997556927695251, 
      0.6583654106570531, 
      0.6772613975214463, 
      0.6275338953308754, 
      0.612372220158297, 
      0.4161624947924047, 
      0.6477517981122438, 
      0.5875130165621507, 
      0.42034489763172855, 
      0.6722774033669289, 
      0.6382961728593858, 
      0.4646753984345457, 
      0.5821996114314136, 
      0.6840453619744105, 
      0.5824402175324754, 
      0.6851852849590314, 
      0.6150962117760964, 
      0.6338255963496956, 
      0.6116901196926268, 
      0.693008309714506, 
      0.6974014207745641, 
      0.6869203703382213, 
      0.6781863357900644, 
      0.6292992595894965, 
      0.6614643274093365, 
      0.5322262176248794, 
      0.6232399778999435, 
      0.6325047612038132, 
      0.6700373260307385, 
      0.5322169475777907, 
      0.6714195991377225, 
      0.690140303743993, 
      0.6066752606251731, 
      0.672101827230273, 
      0.6426285804427395, 
      0.6627555347790779, 
      0.6222889105652777, 
      0.5413759172272313, 
      0.6930136697485801, 
      0.6108751393738967, 
      0.6512722000801636, 
      0.6939576170693466, 
      0.6950114123571239, 
      0.606859251558783, 
      0.48420563208817347, 
      0.6734068581540245, 
      0.536250650991529, 
      0.6835077778914317, 
      0.6318652229255178, 
      0.6560235083426553, 
      0.6782779000310726, 
      0.6923251987488194, 
      0.6411366997344902, 
      0.6199411195580928, 
      0.59974869655178, 
      0.6657688609621212, 
      0.6991043421163216, 
      0.6931322649242972, 
      0.6272627660574319, 
      0.6874888726451932, 
      0.6613350778829511, 
      0.5928681159438601, 
      0.6394694085780236, 
      0.5308574780696391, 
      0.6559200477557856, 
      0.6970442718750725, 
      0.6071135396714112, 
      0.6327284013857369, 
      0.6906884442315766, 
      0.657649876375537, 
      0.6103417919810504, 
      0.6232493781099783, 
      0.6702265223454877, 
      0.5672125219020482, 
      0.5447778888005093, 
      0.5906958649752839, 
      0.6823033887493477, 
      0.6778866931720271, 
      0.601513321278532, 
      0.6233351616491096, 
      0.6707760025869944, 
      0.6869166159869146, 
      0.6825027013859827, 
      0.5963516915362359, 
      0.6788351572207221, 
      0.49531300323322197, 
      0.6851222082537392, 
      0.663253184056073, 
      0.6919934516531808, 
      0.4664080368318449, 
      0.6519937132974931, 
      0.5778591824652025, 
      0.6224572688733403, 
      0.6891100929641062, 
      0.667856942155219, 
      0.5569332408088633, 
      0.6854297532291195, 
      0.6585179769376333, 
      0.6865337826315056, 
      0.6598297991293925, 
      0.6882447722058214, 
      0.59998843922, 
      0.2158930424800615, 
      0.6253832107535993, 
      0.6345362226723217, 
      0.5860677449041314, 
      0.681292269287788, 
      0.6939398907863429, 
      0.6064604458704976, 
      0.5592711156850166, 
      0.6436011768432808, 
      0.6493090185627677, 
      0.6561155516933569, 
      0.6862796671938477, 
      0.6443666296428596, 
      0.6038438941171119, 
      0.6812470656841682, 
      0.7012632574701161, 
      0.6583795047563432, 
      0.6776403349637771, 
      0.6226753027896398, 
      0.436769464034659, 
      0.6643048575619264, 
      0.646559606763032, 
      0.6598746149219883, 
      0.6681969057307142, 
      0.565041206928666, 
      0.6902374782277492, 
      0.5797456382190231, 
      0.41745236179715867, 
      0.6906710675621032, 
      0.6479243018651525, 
      0.6991560734264609, 
      0.5639729968361289, 
      0.6229786104763327, 
      0.643813131473509, 
      0.6782076107869821, 
      0.6636605941412034, 
      0.638626673943666, 
      0.6386868652284886, 
      0.6800968071042522, 
      0.6500153203857594, 
      0.6524469429330553, 
      0.6484786163956636, 
      0.5591684920526755, 
      0.6042502808777904, 
      0.6339741250648742, 
      0.6613462028197307, 
      0.6222825990101503, 
      0.6168205778098973, 
      0.6128440793918668, 
      0.6011711295464484, 
      0.6312257974381967, 
      0.6273207884497737, 
      0.6840079360472304, 
      0.6853332796130285, 
      0.6450698227361076, 
      0.6830210767072399, 
      0.6354734257756071, 
      0.6968947825696837, 
      0.5827545395262834, 
      0.6642643226898003, 
      0.6381683166818622, 
      0.5707692308036858, 
      0.6542687901837594, 
      0.6604893063465426, 
      0.6936720660847003, 
      0.6527344921627461, 
      0.681273223228352, 
      0.6827315666481132, 
      0.6394266021027051, 
      0.6521221907774644, 
      0.5957833784895328, 
      0.5633417794498563, 
      0.6437455833265205, 
      0.5603608209278745, 
      0.6023685122402701, 
      0.5876128748811419, 
      0.20936492480081376, 
      0.5814714890517868, 
      0.6034675497700721, 
      0.6692837370082301, 
      0.6539652972367296, 
      0.6800564807549729, 
      0.6111822991336927, 
      0.578114283770235, 
      0.6417767392835969, 
      0.620191760442616, 
      0.6410827155256473, 
      0.6742292421623742, 
      0.6734609866088315, 
      0.6263271863299008, 
      0.6237900954042771, 
      0.6960190338029801, 
      0.6848240581775066, 
      0.6727304072357638, 
      0.6438105018836102, 
      0.6880330481345758, 
      0.6134909251495578, 
      0.5733767348904055, 
      0.5889238952756994, 
      0.6850000753481383, 
      0.687603194501164, 
      0.6719849687060611, 
      0.6752904146606353, 
      0.6385521579161828, 
      0.6505443943549146, 
      0.6161559481521265, 
      0.5893418046666246, 
      0.6706217688078837, 
      0.664717541600772, 
      0.6202182033232958, 
      0.6816094962413128, 
      0.5336189041072975, 
      0.590590049903801, 
      0.6909710254685828, 
      0.6701613448662643, 
      0.5128651506584997, 
      0.6760367492757803, 
      0.5889940672632097, 
      0.6233906636474075, 
      0.5620953737475196, 
      0.5355101614916198, 
      0.6246131388290398, 
      0.5631242231144928, 
      0.6036637995453012, 
      0.6878256378851795, 
      0.6364104968248617, 
      0.610321908533564, 
      0.3636679879554092, 
      0.5448965735806826, 
      0.41008764947146387, 
      0.6847500715814748, 
      0.6793476014992446, 
      0.6587186217089246, 
      0.6352211261438526, 
      0.6496706904494653, 
      0.665544471606569, 
      0.6066747575735618, 
      0.49649931140477294, 
      0.6735242706427313, 
      0.5858763314237082, 
      0.6313376567360756, 
      0.618573654862514, 
      0.6288844026178729, 
      0.3802504505658712, 
      0.6943490209437538, 
      0.5678296807195989, 
      0.6443664390793427, 
      0.6665075316858637, 
      0.6516959455712874, 
      0.692388653307475, 
      0.6667111016310564, 
      0.6983348827832074, 
      0.6824848155071146, 
      0.6869499212826227, 
      0.6576195496304249, 
      0.6492741791012493, 
      0.6840984298545265, 
      0.505814218648727, 
      0.6378388053626549, 
      0.6441513469337563, 
      0.6187098821651508, 
      0.665203031790407, 
      0.48491778033916605, 
      0.6615142944874634, 
      0.5111080734631819, 
      0.6606910809708263, 
      0.5938578757721616, 
      0.5171106246134767, 
      0.6725299181642902, 
      0.6930582728703246, 
      0.6814342695017993, 
      0.5620724615606058, 
      0.6766000535740082, 
      0.6142821879783457, 
      0.6709217432821325, 
      0.6781139793709112, 
      0.6593540947434192, 
      0.6001781117529158, 
      0.658690563355498, 
      0.6624148605807901, 
      0.6923461370629803, 
      0.664992848105933, 
      0.6657707938232302, 
      0.6708190503942488, 
      0.6818333589806403, 
      0.5399415096513642, 
      0.6484171864141721, 
      0.643878210977345, 
      0.6363899476852329, 
      0.6916268713785523, 
      0.6350858871968662, 
      0.6569616807305353, 
      0.5778993534139917, 
      0.658403412228126, 
      0.6152868580212301, 
      0.6334331501350235, 
      0.6194689542968709, 
      0.6042403113401741, 
      0.6465071152643277, 
      0.6600717723135625, 
      0.6703302999155843, 
      0.657013924701878, 
      0.5688534494840489, 
      0.5646585811126794, 
      0.47729056794088826, 
      0.6259260658828109, 
      0.6653152141811594, 
      0.6972841055224643, 
      0.6806191903940325, 
      0.5284434059357181, 
      0.663042300030375, 
      0.6449480313275799, 
      0.6288897899274081, 
      0.5804780043457679, 
      0.6539060882612835, 
      0.6816539757415371, 
      0.6158438724637848, 
      0.6632203540419698, 
      0.5929021763396523, 
      0.6586376043014265, 
      0.6065756341130357, 
      0.6762320042139541, 
      0.6986059919408372, 
      0.6858727082181669, 
      0.664180094620553, 
      0.5924894903154163, 
      0.5100968806733814, 
      0.6392890860274495, 
      0.6235274590411585, 
      0.6216129103006172, 
      0.6643350379084586, 
      0.6078946130197553, 
      0.6130502739828776, 
      0.6216039963992498, 
      0.6939084306625721, 
      0.664178680845432, 
      0.6973073771841812, 
      0.6712867396780087, 
      0.6518951402917889, 
      0.528503739953096, 
      0.6389196439245906, 
      0.6887836062996582, 
      0.6656471408688656, 
      0.5674740854175054, 
      0.6605787494982646, 
      0.588507869977418, 
      0.6859778341587969, 
      0.3054413539113134, 
      0.5422054272622214, 
      0.6732706108921904, 
      0.6557155508120283, 
      0.5751265815385872, 
      0.6495783439515794, 
      0.6931717311995909, 
      0.6562794881582781, 
      0.5658045705258725, 
      0.5937538869465019, 
      0.6914558795969867, 
      0.6485461333068008, 
      0.6606219019604341, 
      0.6943234679187671, 
      0.6767181653107097, 
      0.6997299415542542, 
      0.4451362827662406, 
      0.6679199820120632, 
      0.407244268599277, 
      0.59089011960069, 
      0.6560794915585086, 
      0.6455980597460856, 
      0.6970592577431028, 
      0.6552899479848093, 
      0.6474108192407402, 
      0.6315340225326664, 
      0.6688712190535767, 
      0.6766280377349656, 
      0.687157529633766, 
      0.6384104886771448, 
      0.5094385211193043, 
      0.6091881141110153, 
      0.6115954501576615, 
      0.6824868661429438, 
      0.6912632475083238, 
      0.6839860650010572, 
      0.6962471269373068, 
      0.6014319170595135, 
      0.5933431637486383, 
      0.40914068979470863, 
      0.6857114619847524, 
      0.6800634393851279, 
      0.6074848350937436, 
      0.6532653267686026, 
      0.6407345276416178, 
      0.5263392789846394, 
      0.6350548894830407, 
      0.6146945413407864, 
      0.664340990220535, 
      0.6171686270772236, 
      0.58820374664226, 
      0.39618057043432425, 
      0.6104930825577174, 
      0.7020666968900723, 
      0.6802483823630577, 
      0.6378736046888532, 
      0.48962364972551514, 
      0.4797188941392182, 
      0.6307128999321424, 
      0.6782742370229221, 
      0.6481133334926865, 
      0.6844948268036029, 
      0.696557195839221, 
      0.6619759583461947, 
      0.6401573674231009, 
      0.6605936892712118, 
      0.6142070233813841, 
      0.6783037234200785, 
      0.6544124736387744, 
      0.6876547545641035, 
      0.6841767886765548, 
      0.5736067412161422, 
      0.4855580789097833, 
      0.6898560840087647, 
      0.6228080045965033, 
      0.6174436641654247, 
      0.6120291011052086, 
      0.6615846142508414, 
      0.6698581318105808, 
      0.42649173089711634, 
      0.6638476775013359, 
      0.6298405745069005, 
      0.6647032232718486, 
      0.6588901764686333, 
      0.6766826789031499, 
      0.5915430797746221, 
      0.676191479755593, 
      0.6862901898028999, 
      0.668204610619339, 
      0.6565238000748179, 
      0.6677049500924419, 
      0.6752675052050734, 
      0.665534578325594, 
      0.6489509950221776, 
      0.6798509604673119, 
      0.5563781429651942, 
      0.6859096106768099, 
      0.5647165216878062, 
      0.39569924636361536, 
      0.6307028005945969, 
      0.6613409146468963, 
      0.6391122140126136, 
      0.6399994769871798, 
      0.6983076574361209, 
      0.6660611591846336, 
      0.46368993995990876, 
      0.6572888940461142, 
      0.6687884475839464, 
      0.6485698832480128, 
      0.5813277529750254, 
      0.6460478008078757, 
      0.6736461696024625, 
      0.5813676164123148, 
      0.6776513575886597, 
      0.6100624442255236, 
      0.6402396978963045, 
      0.6416120470819512, 
      0.6786619997556614, 
      0.5322467173384744, 
      0.5966036818554699, 
      0.5878243066827243, 
      0.6677536188079768, 
      0.6755258690660371, 
      0.6834321936066114, 
      0.6305724340263168, 
      0.6163784853748028, 
      0.6755969947913512, 
      0.5887542319198615, 
      0.6896013728671309, 
      0.6398049499764625, 
      0.5821946048508705, 
      0.5529367995352902, 
      0.6491310672778168, 
      0.6801674276406015, 
      0.5474267244208927, 
      0.6814797729595387, 
      0.6535337757791274, 
      0.6660649335145682, 
      0.6069560219578315, 
      0.6543274078792307, 
      0.6050838478406956, 
      0.6979682785913046, 
      0.6171204464679324, 
      0.6623621597393917, 
      0.5965521000156276, 
      0.6466358107515164, 
      0.64911628023841, 
      0.48779256348284183, 
      0.6037706020491049, 
      0.43039284512989984, 
      0.6891824740721441, 
      0.6178884120003104, 
      0.5761012309208616, 
      0.6199933703658468, 
      0.7022855652220198, 
      0.5860538367327491, 
      0.6686884378640982, 
      0.6117254978708031, 
      0.6530375078179061, 
      0.6509418547440662, 
      0.667373690441996, 
      0.6827250522971468, 
      0.6500328329577296, 
      0.6716687625103112, 
      0.6735555503099555, 
      0.5697877837237191, 
      0.5873418022523936, 
      0.6839756954761778, 
      0.6419398123337319, 
      0.6122930776225418, 
      0.5804555059160225, 
      0.684821488234217, 
      0.6157273412880447, 
      0.6565223802758194, 
      0.6423479347465462, 
      0.6650715268944555, 
      0.7012434968745125, 
      0.6231560759839968, 
      0.5067166499019297, 
      0.6490042970121287, 
      0.6853064194797559, 
      0.6134243424831337, 
      0.37762383042781644, 
      0.6464148324537445, 
      0.6918964488595032, 
      0.6634427241226001, 
      0.6437864723358179, 
      0.6906376308277972, 
      0.6252665919866383, 
      0.4604818708872531, 
      0.6005866708660655, 
      0.6058719206222005, 
      0.6412662541943592, 
      0.6297977387721567, 
      0.5295442379059512, 
      0.58366943120916, 
      0.660900645585284, 
      0.576472724035622, 
      0.6409397215439794, 
      0.6856382039433837, 
      0.6950916337496765, 
      0.6751099721115708, 
      0.48920471865968246, 
      0.6736684689883661, 
      0.6757868203946664, 
      0.6974374648324944, 
      0.6559101667571003, 
      0.6696910541359323, 
      0.4632093670551058, 
      0.6574581324377434, 
      0.4062686216485506, 
      0.6128464034996235, 
      0.6124790897332535, 
      0.5585179849372378, 
      0.6597585619577399, 
      0.6743078062813782, 
      0.6843204233660486, 
      0.6202142500547527, 
      0.6883360174211818, 
      0.6955045033990445, 
      0.5106602784478002, 
      0.6515351648394133, 
      0.5534835473869276, 
      0.5501178865966853, 
      0.6305944522756016, 
      0.6935112524582738, 
      0.6446496045918348, 
      0.578489603550277, 
      0.6446429281964693, 
      0.6428922344105208, 
      0.5161567689564152, 
      0.6724122404493891, 
      0.6749792509916034, 
      0.6840989834711675, 
      0.636312535841727, 
      0.6867372469627371, 
      0.6994531843496647, 
      0.6038322222413386, 
      0.6877935893279411, 
      0.684768781666097, 
      0.6826888576406229, 
      0.6701829837852149, 
      0.6964051896385517, 
      0.659520618172965, 
      0.6936565648320999, 
      0.6589104660262611, 
      0.6735382700343191, 
      0.5424283166830249, 
      0.6420657569443959, 
      0.6734612789477799, 
      0.685560208858764, 
      0.5847036418663136, 
      0.5912791704382888, 
      0.6022737944771694, 
      0.5732604410574844, 
      0.4710338027347537, 
      0.6517068707949787, 
      0.5258243609132149, 
      0.6707740151934742
    ], 
    [
      0.06231567575719358, 
      0.02270368442107678, 
      0.07445599748264287, 
      0.06617725199695204, 
      0.010520538251875081, 
      0.006138460172304729, 
      0.005474797350850077, 
      0.14639263937953417, 
      0.05379565565832257, 
      0.004271006606537042, 
      0.017483668863285295, 
      0.098491297825586, 
      0.02766636374745124, 
      0.02582052308174316, 
      0.07071862685389017, 
      0.1528382875740774, 
      0.06186762467411116, 
      0.04342341383077359, 
      0.06136335377332849, 
      0.03171508915604843, 
      0.00819180496909641, 
      0.023040345296545535, 
      0.005011502771841974, 
      0.06443307647210979, 
      0.036573592142327846, 
      0.0050428265037126534, 
      0.005335418181925077, 
      0.05604967579973937, 
      0.010658874993051392, 
      0.056021054521621504, 
      0.004618777875344937, 
      0.09977023309256473, 
      0.026051028779241276, 
      0.01961432123088261, 
      0.0365818650334508, 
      0.023672561133778084, 
      0.37605081235919413, 
      0.05885311992539387, 
      0.1071647507578973, 
      0.00957707924516977, 
      0.020378108044923276, 
      0.07691980740174324, 
      0.02879334883456974, 
      0.012391362596053388, 
      0.012614229060013304, 
      0.00717614009740597, 
      0.03770861295083153, 
      0.038073360722426064, 
      0.08774026123420502, 
      0.05423476739501666, 
      0.03045522540729501, 
      0.06291337949883215, 
      0.020332994084173585, 
      0.015696994780475204, 
      0.06438295339351319, 
      0.29337759432088606, 
      0.5971116618325492, 
      0.045400468366712826, 
      0.01746195229779622, 
      0.023030246742122222, 
      0.0130236054871482, 
      0.11242610985041267, 
      0.09683351120582165, 
      0.07602248496259187, 
      0.010705334839685818, 
      0.054364727219763084, 
      0.09506761792341943, 
      0.055870245748616314, 
      0.16020600423754677, 
      0.009519822586762738, 
      0.013968129280034013, 
      0.057062243521917556, 
      0.023364684322883057, 
      0.19833915033514044, 
      0.04919886600835069, 
      0.006927870379584093, 
      0.011162269584559289, 
      0.0377374288725999, 
      0.45361517252973477, 
      0.046484676803359, 
      0.04334067111329787, 
      0.06835938338900527, 
      0.02910563055526394, 
      0.06145522155200645, 
      0.03932144468394646, 
      0.017803271612853583, 
      0.43984480825772404, 
      0.03770312499408462, 
      0.05485622534653624, 
      0.0392892035239645, 
      0.039737595223496534, 
      0.05329783246011596, 
      0.07227035852101606, 
      0.06071444539951803, 
      0.034431801131441966, 
      0.09021637333091775, 
      0.05427335616540462, 
      0.041197143388273044, 
      0.013718142846086691, 
      0.021671501122269336, 
      0.1542140444123841, 
      0.012657946368362972, 
      0.025071574618576353, 
      0.19248728990927846, 
      0.09587056558002918, 
      0.044431908841721594, 
      0.059052125228574996, 
      0.06412467986090828, 
      0.006165505658648978, 
      0.045203909384786696, 
      0.07321372140640808, 
      0.014101735924891902, 
      0.09142917990693432, 
      0.04770728704282412, 
      0.14952562475596468, 
      0.21288498770812525, 
      0.03857883608620243, 
      0.09457655741284855, 
      0.026742949262662415, 
      0.007401073251993583, 
      0.009954099445331826, 
      0.04482787965690316, 
      0.09033943294585679, 
      0.03423588496129278, 
      0.006541544386961465, 
      0.05229761111471988, 
      0.014228008403225707, 
      0.004818557279522972, 
      0.13270104027864998, 
      0.029780108199307213, 
      0.009312488572373663, 
      0.12598890355987472, 
      0.012537638147734386, 
      0.03548062095256642, 
      0.05528854197165921, 
      0.01554303720491769, 
      0.06118420692781853, 
      0.004262822723656365, 
      0.09348318055900504, 
      0.0832374212370346, 
      0.0377122161062094, 
      0.016787511630389475, 
      0.036823915692184864, 
      0.09886760088465454, 
      0.12666584290105948, 
      0.07633983559853255, 
      0.25441868761656783, 
      0.17472914660193697, 
      0.9322305001239052, 
      0.012438924293055018, 
      0.047599413005972736, 
      0.016624070940107948, 
      0.04106292122190122, 
      0.09018604304921123, 
      0.06253498738876985, 
      0.048893583405970845, 
      0.05458516109101134, 
      0.01159501249682067, 
      0.15758427084103296, 
      0.04447715950030916, 
      0.02515525505011986, 
      0.08454000917468513, 
      0.041546216149485206, 
      0.03146359061098957, 
      0.07223331510678864, 
      0.006327812441992867, 
      0.04437654379878859, 
      0.0797626444441589, 
      0.02481195716487059, 
      0.023658173862431946, 
      0.01059158061395461, 
      0.02677556106568266, 
      0.013849975715327834, 
      0.04244546052711179, 
      0.18758572799498108, 
      0.046450949383005855, 
      0.05663918207558478, 
      0.028262809608943746, 
      0.06805199307238126, 
      0.235243881249689, 
      0.03822776069777117, 
      0.09650763623343024, 
      0.048265993019375175, 
      0.17297467963810326, 
      0.09186409606808071, 
      0.13127007647124098, 
      0.05059413749016028, 
      0.09676118677016171, 
      0.040420251110810025, 
      0.04052231682129481, 
      0.10785408183201856, 
      0.07871614607061483, 
      0.03287660188627421, 
      0.15833693511418015, 
      0.028808856055215146, 
      0.020663201526705317, 
      0.040126145127851114, 
      0.02270623833564175, 
      0.01694960278035056, 
      0.14883389615135084, 
      0.153311340928252, 
      0.05460631680438813, 
      0.032298613657227505, 
      0.05563992513287924, 
      0.08328663851052907, 
      0.2860524146873744, 
      0.08417748800352007, 
      0.08490677765353279, 
      0.009152855163402914, 
      0.049856184753816535, 
      0.0677341413242407, 
      0.009226255011271948, 
      0.10264229639851224, 
      0.007568287594468194, 
      0.010198909146239471, 
      0.04237435310535468, 
      0.03073940428148795, 
      0.01595456493509467, 
      0.14639662909752577, 
      0.058365930665447895, 
      0.013269034161239486, 
      0.05082550995553665, 
      0.023574035040528688, 
      0.008258540470973108, 
      0.0179084885927626, 
      0.028049387999947318, 
      0.01410132071272631, 
      0.042298870968907706, 
      0.052385906113290893, 
      0.004009329267836272, 
      0.02335481842910275, 
      0.017301245775528284, 
      0.5768371371249207, 
      0.02715695561882135, 
      0.0244718791521557, 
      0.07067865250419601, 
      0.021605504159283268, 
      0.10443649425527848, 
      0.05295745324231086, 
      0.013369393366268438, 
      0.015651283807401214, 
      0.09722580515316179, 
      0.0625282090705075, 
      0.19752287689586692, 
      0.14594682684245994, 
      0.007825199685722643, 
      0.18178298056503317, 
      0.18317381263202406, 
      0.13641867333355898, 
      0.030136005758258665, 
      0.19694276598139085, 
      0.0607460193835376, 
      0.014187577883602153, 
      0.027739687929206926, 
      0.17353669448130743, 
      0.011327501284495512, 
      0.6344364416020412, 
      0.06991670580999226, 
      0.058179013640018706, 
      0.06614857712574562, 
      0.04104979475024308, 
      0.021992700376962753, 
      0.008568440230349849, 
      0.012825821265636684, 
      0.02931171365789546, 
      0.11638126003493847, 
      0.05690908456308798, 
      0.006243479940063271, 
      0.027215334984721475, 
      0.050994824890638814, 
      0.08216926444477499, 
      0.016456355630916433, 
      0.03532092875867883, 
      0.025677528247824932, 
      0.07077106423930453, 
      0.07299949082863319, 
      0.08582599764062852, 
      0.033435685080413564, 
      0.00481569931133977, 
      0.032427954060433896, 
      0.07213886505040244, 
      0.023236726747062144, 
      0.1776790193332596, 
      0.027367045801590856, 
      0.03294707189818218, 
      0.04387046953708923, 
      0.0049312513689245595, 
      0.04138349421191953, 
      0.0510315327793668, 
      0.461317037419966, 
      0.019553088274034822, 
      0.2891806637268724, 
      0.052516042969756406, 
      0.010973125929368673, 
      0.052816545493194804, 
      0.012735843034885782, 
      0.029457529758658164, 
      0.18053012182206135, 
      0.012957908253949008, 
      0.05507845606211755, 
      0.06798561167993601, 
      0.007436166696394802, 
      0.0696168994021301, 
      0.03583186200447368, 
      0.03962469997138565, 
      0.06589142215939874, 
      0.5018410660414001, 
      0.009979097260327514, 
      0.10244190197957685, 
      0.03502746618795974, 
      0.02884288866920005, 
      0.07569702273830543, 
      0.0724283516282476, 
      0.00768225887296458, 
      0.015712588306132872, 
      0.1419013907125345, 
      0.041659153249733884, 
      0.022805902558287794, 
      0.10068268403584801, 
      0.061486323184681904, 
      0.05093008576299865, 
      0.06367918141994931, 
      0.01877869774396562, 
      0.03659136715439306, 
      0.012408435456430751, 
      0.02826654280690572, 
      0.014254997078389228, 
      0.008453394538387938, 
      0.021836882140591266, 
      0.05799286154096541, 
      0.05730372196451648, 
      0.0687648237760105, 
      0.028588711665830144, 
      0.02468501783638351, 
      0.05255721357628362, 
      0.016610440523120818, 
      0.23698892424977686, 
      0.22852462659144773, 
      0.017061740657855113, 
      0.06961225563896672, 
      0.007817488284530527, 
      0.07865341387270293, 
      0.07410627018549247, 
      0.058168661403742654, 
      0.035321660610411, 
      0.04402460791857513, 
      0.07799658069912588, 
      0.1061005600413318, 
      0.04963404773048723, 
      0.06973140768445804, 
      0.12497798522404653, 
      0.520421972877118, 
      0.003550996754018572, 
      0.0956271647079377, 
      0.033517920315910645, 
      0.07741860084498782, 
      0.03753479797360866, 
      0.05503179427270502, 
      0.23439504289987179, 
      0.03001248736983334, 
      0.018993670842489083, 
      0.04389796543222814, 
      0.02739181593341962, 
      0.03512594329482711, 
      0.06484103356296873, 
      0.03841976308857288, 
      0.0693286830397015, 
      0.007709071319559677, 
      0.05572872530727139, 
      0.07778911430383531, 
      0.044204616929775, 
      0.06874225572873702, 
      0.07087515373626517, 
      0.04469911336184284, 
      0.06176417545597849, 
      0.03461491223120767, 
      0.03438451645784551, 
      0.060723588639385026, 
      0.059643124005734884, 
      0.5736709089119827, 
      0.04364834343186527, 
      0.10317320040691727, 
      0.01643426895453562, 
      0.0037503292855054233, 
      0.4235159957351878, 
      0.07230095822837745, 
      0.0389144864630058, 
      0.022485059860010495, 
      0.01800665518841383, 
      0.05879727765114129, 
      0.07238238159647348, 
      0.06897691030229075, 
      0.07224651245432061, 
      0.08075113206358735, 
      0.05619781386162676, 
      0.06860401090642515, 
      0.014956325419099213, 
      0.03611617905183915, 
      0.006451233328559359, 
      0.06724134110077375, 
      0.013638022989335011, 
      0.06743556835598573, 
      0.06213041043416925, 
      0.006986233691952788, 
      0.03069035032569991, 
      0.054164627784144104, 
      0.09302386167980915, 
      0.6207197055183835, 
      0.02530089042073209, 
      0.011586243126836784, 
      0.005398733927048701, 
      0.010184480663200364, 
      0.05736999009502169, 
      0.04119615179767399, 
      0.0398463640896946, 
      0.11960503582837637, 
      0.06432670173364546, 
      0.08346955832067854, 
      0.03967984777444457, 
      0.17282805891874373, 
      0.07017548276041094, 
      0.05983326743082451, 
      0.03195871487429808, 
      0.6756692121497789, 
      0.056168981497635884, 
      0.013978209925387224, 
      0.01149630309127147, 
      0.01013420414514961, 
      0.09449559894222273, 
      0.03705032501499181, 
      0.09574678726835625, 
      0.018539382966488247, 
      0.08449354221901437, 
      0.30636483219253463, 
      0.05412004046979875, 
      0.03286838127398044, 
      0.011442813675361112, 
      0.06515478314699284, 
      0.0361785620806368, 
      0.06695392792440633, 
      0.06216284213899598, 
      0.18988653667527972, 
      0.07123766143182382, 
      0.026941748444388368, 
      0.0827611257945462, 
      0.02438880147288895, 
      0.11698317355999423, 
      0.056561547675144895, 
      0.03975316353992259, 
      0.2721343916615477, 
      0.06210988392883318, 
      0.763785452006372, 
      0.42076112227833307, 
      0.05899039171900393, 
      0.032330460975238465, 
      0.05821131331529722, 
      0.01995656956602598, 
      0.04011602756592034, 
      0.010931373299260977, 
      0.088605381358625, 
      0.0356409812240523, 
      0.07110533658539661, 
      0.00807542943999744, 
      0.07194110746590182, 
      0.058115189875904534, 
      0.04208048051542232, 
      0.018221085316433423, 
      0.016606011923392748, 
      0.052970123370274236, 
      0.05849000637083021, 
      0.029161834454944316, 
      0.006250305818370783, 
      0.007893962969498515, 
      0.02474722327654124, 
      0.04867244670851101, 
      0.060335591781731306, 
      0.018100914405157858, 
      0.1537976281732925, 
      0.06574600292049107, 
      0.01454829509385626, 
      0.48592421100365396, 
      0.09109855634208108, 
      0.04210089872655846, 
      0.015115321912617, 
      0.0330152099668201, 
      0.011247677938308021, 
      0.012585348614864033, 
      0.06972667423041187, 
      0.04183449785956059, 
      0.05719847814746373, 
      0.04746970774070092, 
      0.006460081725680585, 
      0.06435542891487994, 
      0.029980416680833292, 
      0.04700402053156537, 
      0.0534773936941853, 
      0.022270641373864558, 
      0.10470887842989576, 
      0.071191812239331, 
      0.031342767842091286, 
      0.10312432553883488, 
      0.012625682637661794, 
      0.06855700007745692, 
      0.1165796401041707, 
      0.01438119672846637, 
      0.009043478242290844, 
      0.0632045900865318, 
      0.01729351526458913, 
      0.012027799070015971, 
      0.05128322718191035, 
      0.07115061080628103, 
      0.06215593573539385, 
      0.028155504702984762, 
      0.10118119559514167, 
      0.2273769733137314, 
      0.07879923110046276, 
      0.080086780091792, 
      0.015261895728502988, 
      0.011109446063915545, 
      0.11833964605950716, 
      0.02022111266821151, 
      0.010015334061315983, 
      0.08283667896019105, 
      0.04467155750120906, 
      0.015564706596360596, 
      0.006535178477389848, 
      0.06486179868735562, 
      0.004992931252919295, 
      0.009186874513804122, 
      0.06609188333283463, 
      0.03647312978260654, 
      0.05105769721932232, 
      0.03792035474461865, 
      0.1013307073194333, 
      0.24144918906558707, 
      0.07567150972777678, 
      0.05031803884167139, 
      0.07323430175854552, 
      0.05944108633364157, 
      0.05609113457528925, 
      0.05634276745478478, 
      0.0813279652568289, 
      0.005710556050917123, 
      0.07448596961701565, 
      0.03756211819446624, 
      0.08018224148106888, 
      0.08640361261658089, 
      0.018547787380245498, 
      0.019579630455062304, 
      0.019986825144110834, 
      0.2545417052681524, 
      0.0677546803960887, 
      0.1574526773183884, 
      0.06717906273523168, 
      0.024937822986483917, 
      0.08704328742428209, 
      0.05577636532685348, 
      0.018326075316037724, 
      0.06545888487721063, 
      0.3074387060035513, 
      0.0578391709215094, 
      0.14693375158001235, 
      0.044211737413704544, 
      0.05927614770567149, 
      0.053440722561382194, 
      0.038090467892826815, 
      0.11550984441918863, 
      0.046112111073427754, 
      0.021095942259376162, 
      0.027838912720224245, 
      0.032774677537359645, 
      0.3831765914851834, 
      0.1340490388105511, 
      0.03518199684321869, 
      0.01835511954525858, 
      0.4514589041506018, 
      0.024502447318609955, 
      0.04723709139115158, 
      0.1062582162982766, 
      0.05338308086984184, 
      0.029951738992665122, 
      0.020747858898340524, 
      0.028189755759326706, 
      0.09156479849436555, 
      0.025558458167671962, 
      0.10026455141483996, 
      0.06923680040591562, 
      0.008559454604567552, 
      0.30252091614090243, 
      0.024552657498002818, 
      0.021398187177417885, 
      0.01712780178598273, 
      0.02898388216977776, 
      0.07760409800465465, 
      0.009104498797442694, 
      0.05562030968120401, 
      0.06962057415441474, 
      0.018671066442922418, 
      0.01776738567891708, 
      0.006820671115952033, 
      0.2980593486597664, 
      0.10072593834208712, 
      0.08684890832759742, 
      0.02221067567111503, 
      0.0994305258318641, 
      0.08076395953608002, 
      0.005673895524434193, 
      0.6181331070634581, 
      0.04801264790305993, 
      0.00267225450108527, 
      0.0700069143135128, 
      0.019261542353662016, 
      0.02097976894804254, 
      0.13510792280175665, 
      0.013072875013164485, 
      0.023668837503626562, 
      0.011953200357152886, 
      0.07407140747626237, 
      0.029645638474722034, 
      0.16864477352506863, 
      0.013430830152096247, 
      0.15456575934693143, 
      0.07160905653774655, 
      0.0656494459156486, 
      0.02378910120079229, 
      0.10831306862777766, 
      0.010571463670728259, 
      0.03842576783976609, 
      0.017790013597334845, 
      0.05120642781906522, 
      0.07585839854919346, 
      0.23333651572995165, 
      0.06460168622116848, 
      0.0453247904274139, 
      0.01087381150397624, 
      0.01303532129388857, 
      0.036968382956020986, 
      0.06677459401190863, 
      0.046615854644203904, 
      0.04131853676984476, 
      0.01930574881417649, 
      0.032982530884673913, 
      0.04659467876064163, 
      0.26289021195532186, 
      0.05006393766748665, 
      0.03885872122223787, 
      0.041387301940721336, 
      0.04332574269437589, 
      0.26376803707425817, 
      0.013776962150614558, 
      0.06934736774671649, 
      0.07377611434844351, 
      0.02622427201067855, 
      0.2585998998615315, 
      0.04796355189144852, 
      0.0075850970782339626, 
      0.05627255079868166, 
      0.13823768259186303, 
      0.04449045772776401, 
      0.03136497292184517, 
      0.1434710987481283, 
      0.055514058921402994, 
      0.23301689633728845, 
      0.004670888060953089, 
      0.22645175847524152, 
      0.21516205616042175, 
      0.10551428119109699, 
      0.05246509757588405, 
      0.10430657758454885, 
      0.015730532137648273, 
      0.05805468861026891, 
      0.04520062840231785, 
      0.020984144024253366, 
      0.09620957988423641, 
      0.12601107684895638, 
      0.3027029094927847, 
      0.063814239625617, 
      0.09677459915829438, 
      0.053208834123099256, 
      0.1368043478588174, 
      0.05725982429543416, 
      0.22935044426037765, 
      0.024480178256870433, 
      0.01758466415078483, 
      0.32292105420232264, 
      0.05439010218306863, 
      0.0629254129436592, 
      0.02417392186318645, 
      0.06631013266209951, 
      0.06608686385573491, 
      0.045356209097368455, 
      0.022506817863116303, 
      0.010475818290956155, 
      0.025855234608982917, 
      0.848321634874962, 
      0.10559851770043754, 
      0.20882302766640545, 
      0.08270996229596533, 
      0.06268944922901806, 
      0.02105155208375297, 
      0.042436664280182966, 
      0.0866888716195905, 
      0.015795140657437617, 
      0.04619804648116889, 
      0.023188185245855485, 
      0.010154666291738982, 
      0.09153923592066085, 
      0.07204536815661679, 
      0.0866198697795331, 
      0.058343133294193245, 
      0.16467671063357278, 
      0.09694439284467556, 
      0.33228849563878843, 
      0.04256518376043892, 
      0.08227408520472554, 
      0.0777119276499709, 
      0.0729878395766523, 
      0.01544196205638743, 
      0.03256316490332111, 
      0.04006983251838429, 
      0.008245360211038938, 
      0.04989527066933007, 
      0.11220443010516028, 
      0.07484597091240104, 
      0.04233469353196939, 
      0.07008220464822745, 
      0.1543643181562233, 
      0.38817651528489355, 
      0.07993844724781247, 
      0.08327256438087549, 
      0.02744081456563406, 
      0.06441000941745952, 
      0.1263089281436005, 
      0.01118868503852823, 
      0.19718876915932657, 
      0.01852124553475235, 
      0.03797128605170415, 
      0.018059887599092078, 
      0.04304612171986486, 
      0.07833226594196474, 
      0.07687093181970757, 
      0.005745624644498365, 
      0.08058129739114651, 
      0.040892327781068306, 
      0.023664016833796965, 
      0.008233647834495348, 
      0.05062888596561865, 
      0.09411985279932167, 
      0.04178205908514089, 
      0.046131173580155414, 
      0.020219852609965314, 
      0.03704583851438105, 
      0.09457915906865202, 
      0.0995869456847306, 
      0.02611876828173673, 
      0.05145882083062663, 
      0.3447442950715887, 
      0.05054490157919541, 
      0.056069676472129154, 
      0.028134908034084884, 
      0.01640303189708182, 
      0.010900961399000169, 
      0.013063671171190887, 
      0.04772589493240429, 
      0.018018503099497506, 
      0.01122290179264518, 
      0.018609069665837846, 
      0.08153207039127079, 
      0.0653560818765009, 
      0.047099786565732576, 
      0.030552759146689368, 
      0.0637732550262754, 
      0.017719056705991405, 
      0.08884575442688673, 
      0.30070824105253335, 
      0.0385328614775308, 
      0.015617117312208483, 
      0.06943350596710206, 
      0.03927807067573356, 
      0.05725638368858811, 
      0.02111232829655077, 
      0.028636105520383804, 
      0.010928624971469098, 
      0.01798992427361751, 
      0.017001262357636025, 
      0.014721867762907794, 
      0.08770378795795067, 
      0.013784192370072836, 
      0.035769311324140914, 
      0.012927311164118025, 
      0.1415895296943127, 
      0.3121610175690019, 
      0.04347155121473054, 
      0.07202242077765549, 
      0.008180131211071225, 
      0.06846281968055795, 
      0.0773868267396599, 
      0.030595870554460468, 
      0.060005966077591094, 
      0.028757794134777435, 
      0.06397588665523934, 
      0.0820262995054615, 
      0.059953228471557686, 
      0.12306720719554616, 
      0.016810515448497362, 
      0.010889084256361443, 
      0.08645650169461745, 
      0.04971887419868007, 
      0.09200463199091642, 
      0.008939214990740331, 
      0.014371981368913215, 
      0.028689019960692667, 
      0.050977616031067687, 
      0.036402367422417606, 
      0.016524031708072703, 
      0.1060307535157863, 
      0.05456766636735163, 
      0.04354172234663152, 
      0.14888257383308115, 
      0.07793137622318215, 
      0.04243834488001881, 
      0.6460687629246888, 
      0.06989322336391961, 
      0.03867979147432131, 
      0.021598544967152446, 
      0.05277344690279911, 
      0.038791351791703815, 
      0.07027165548050732, 
      0.17032125654624042, 
      0.1729851809240016, 
      0.19781401974556292, 
      0.009014395016296282, 
      0.018916295783121533, 
      0.07369961787618591, 
      0.06675906876575095, 
      0.05599958537275528, 
      0.009565560122419402, 
      0.03826677389630585, 
      0.020564744707190993, 
      0.062086256613523697, 
      0.01920386003815425, 
      0.08027366155002576, 
      0.06312295007160644, 
      0.032554967357223734, 
      0.057158281347039264, 
      0.07448444479102775, 
      0.021897998337902225, 
      0.04456679666609771, 
      0.46223995955925634, 
      0.046115603769311675, 
      0.0952513006144729, 
      0.10457023010072365, 
      0.025439140693616403, 
      0.04452573068054657, 
      0.0287635367751366, 
      0.08101229536719953, 
      0.011284028257451886, 
      0.07841281273535364, 
      0.014046432768287315, 
      0.014069765868925452, 
      0.07078003879549101, 
      0.05111295976930509, 
      0.04508333851836038, 
      0.01504031521730128, 
      0.022942449927904573, 
      0.004691075578826454, 
      0.09263653162193959, 
      0.027739162039621186, 
      0.07143079098522517, 
      0.05421770195767212, 
      0.0861711742990876, 
      0.010500207323499404, 
      0.006709333023062244, 
      0.33492679728473185, 
      0.07490531347644522, 
      0.050655332841598705, 
      0.07538734852459422, 
      0.061806838382080606, 
      0.03856798866872193, 
      0.012170102492465229, 
      0.07065357724208644, 
      0.031083607954316875, 
      0.02541707850995009, 
      0.00774413593916123, 
      0.007440637890274809, 
      0.05891383206810988, 
      0.3843429578706076, 
      0.0734058089392593, 
      0.054371352163318225, 
      0.03550685448418764, 
      0.020561488905828137, 
      0.046764672839209286, 
      0.01811130424751826, 
      0.04336347818200991, 
      0.08231938105544624, 
      0.30582660589531613, 
      0.056237751324699735, 
      0.03983865202090049, 
      0.0769004942868602, 
      0.03077797003078321, 
      0.05499078081632115, 
      0.06129414006868609, 
      0.06430473705724322, 
      0.020252262150712585, 
      0.07809100312210954, 
      0.022640140880793577, 
      0.040156452245996975, 
      0.049400716981529015, 
      0.07970715673625386, 
      0.05054826671100299, 
      0.07734115536337431, 
      0.026095195626392283, 
      0.04519124133130125, 
      0.01771671375354305, 
      0.0722866562297685, 
      0.01874129805771753, 
      0.058038782862248534, 
      0.0430059923280879, 
      0.0034290219125180077, 
      0.1466775829503049, 
      0.03867528452626364, 
      0.04606318254398726, 
      0.01727926981478524, 
      0.022485500581862047, 
      0.09066670757308218, 
      0.025788562494767665, 
      0.05539738403296872, 
      0.023204059243905766, 
      0.04507520756369354, 
      0.04494016162346393, 
      0.08015261061445121, 
      0.013317097081994148, 
      0.04425338563920662, 
      0.04248964216439525, 
      0.053884313920056215, 
      0.052621044268481146, 
      0.0356634055757653, 
      0.051161378740262504, 
      0.14826834573923617, 
      0.0481663299184999, 
      0.08555632268937376, 
      0.08245114068817837, 
      0.012175792932324176, 
      0.042440746709870206, 
      0.030493683180104324, 
      0.04920315459889129, 
      0.6454328823471076, 
      0.03236923387917469, 
      0.08651637522234953, 
      0.09183217041751292, 
      0.0645002443791317, 
      0.05780498554531319, 
      0.04726885495760752, 
      0.06231372763089936, 
      0.5064568994652295, 
      0.08677755509160437, 
      0.07712913782870942, 
      0.04392947038320224, 
      0.06819237961113718, 
      0.07432334563880554, 
      0.05579933308306819, 
      0.06377528771126008, 
      0.06866466451304945, 
      0.8395477015877678, 
      0.03725902132320858, 
      0.02982269984232714, 
      0.01234927424384313, 
      0.034597132923087706, 
      0.014525270267662486, 
      0.08063029252306195, 
      0.02845466257707834, 
      0.03562885605561306, 
      0.05032384743112575, 
      0.05566596031707435, 
      0.2855682286069401, 
      0.0561490316791523, 
      0.02750737276902819, 
      0.08116001898134702, 
      0.46209615320552144, 
      0.08385592132804266, 
      0.03133825178030557, 
      0.02215662474492091, 
      0.011471253755248092, 
      0.09989646407651383, 
      0.0370839092346974, 
      0.061074784374935825, 
      0.02942365369985183, 
      0.005343235504514002, 
      0.2205984138514095, 
      0.08901547464074074, 
      0.02064370931826122, 
      0.018469536417778747, 
      0.038098743235110755, 
      0.0631491339525671, 
      0.0642705011497087, 
      0.035250734865025155, 
      0.0773719902011794, 
      0.06225872443144181, 
      0.0031464159749645493, 
      0.027064583887417035, 
      0.02243505930329199, 
      0.0832902478881839, 
      0.05427931394150933, 
      0.055681091686838255, 
      0.03651052085174344, 
      0.007050723650822785, 
      0.026974655321510367, 
      0.05140168320382911, 
      0.060868204470822015, 
      0.009378989758180802, 
      0.01717474564751877, 
      0.05485314981517912, 
      0.006766968107793581, 
      0.08459625111688661, 
      0.01213040516099888, 
      0.05567128778713421, 
      0.07250712368665795, 
      0.03934373088088616, 
      0.015536294152917894, 
      0.06760091050260018, 
      0.13269441512528848, 
      0.12547291983031483, 
      0.06467511690301404, 
      0.09374445871812521, 
      0.06443655774976215, 
      0.0464834438045121, 
      0.034022628968626595, 
      0.15659083145322839, 
      0.02045482390503446, 
      0.0516196715534455, 
      0.0576117457494955, 
      0.018080387284176457, 
      0.023955790928889213, 
      0.09002912507719471, 
      0.1561505775632047, 
      0.1148889899533046, 
      0.04858452431751103, 
      0.06917315586586506, 
      0.028808585935196657, 
      0.038859578569858576, 
      0.0779145073662657, 
      0.10352140619164794, 
      0.06585472220437617, 
      0.08951377811100444, 
      0.012638445756153438, 
      0.02506427234722857, 
      0.0414950278358344, 
      0.05698101211553524, 
      0.03719532344450441, 
      0.015191061660870853, 
      0.0321869439983283, 
      0.05429620167723132, 
      0.06253887176985932, 
      0.03719132685624085, 
      0.060190403867976375, 
      0.028906912353427155, 
      0.12125142570555542, 
      0.06857753663681242, 
      0.02176715964782935, 
      0.08728920761850009, 
      0.037248074661055924, 
      0.037465082123602333, 
      0.01850475885491016, 
      0.09729632436431403, 
      0.04600965161385517, 
      0.04534962819720561, 
      0.047859992326553934, 
      0.030476479380326563, 
      0.029899426545138014, 
      0.017314130929033687, 
      0.012573886341703443, 
      0.024577299548770318, 
      0.07786405950533845, 
      0.0750849018741295, 
      0.08081422177629957, 
      0.013713104636956549, 
      0.058179396067652295, 
      0.07107671482576045, 
      0.0203492690650217, 
      0.03876790612597914, 
      0.03157347301333138, 
      0.02302899694752571, 
      0.053497176100946335, 
      0.0356410359711505, 
      0.04074667736556869, 
      0.13664184703645782, 
      0.20665437778306614, 
      0.08931450573928902, 
      0.017818117896704518, 
      0.5118122427518523, 
      0.054892034463817664, 
      0.03277173519723613, 
      0.2507565120231407, 
      0.04160369285949991, 
      0.07153673453335177, 
      0.06980022889492064, 
      0.05677676189088372, 
      0.08222016474000228, 
      0.05815187982208231, 
      0.00997425135509039, 
      0.1590466640872125, 
      0.11151105566926714, 
      0.4858101484800527, 
      0.04771643605540709, 
      0.011879311624488336, 
      0.39097949585458397, 
      0.006164588630118718, 
      0.06247860585660678, 
      0.2148505184396249, 
      0.04849807625534861, 
      0.061334108574635254, 
      0.10968780299125201, 
      0.008586945862336768, 
      0.07998222311051333, 
      0.08576348303977512, 
      0.09533930563440181, 
      0.015785613908404328, 
      0.019145661685756318, 
      0.0725704303109957, 
      0.06474375885446021, 
      0.3419043152374156, 
      0.03069802040953965, 
      0.03564530851310492, 
      0.037202161160109166, 
      0.044824379864939916, 
      0.051326653775315444, 
      0.009569423526452198, 
      0.01909979218820347, 
      0.05180657883329162, 
      0.7530896310392122, 
      0.038606672895821044, 
      0.05264218303736902, 
      0.1029721441427321, 
      0.037268239132914785, 
      0.17849420801085486, 
      0.013732427566381643, 
      0.09272229909034342, 
      0.07269558017160542, 
      0.02593961545247463, 
      0.009934329159634273, 
      0.058299190697333934, 
      0.6403341672619796, 
      0.15359514752101683, 
      0.08944817271641434, 
      0.0654798892091918, 
      0.045244880909111225, 
      0.12703086982069647, 
      0.061770764966456504, 
      0.009657421454179076, 
      0.07421583111264539, 
      0.011321518794487237, 
      0.09878905908753186, 
      0.37681642381234437, 
      0.041933751049553304, 
      0.047878089674855934, 
      0.04585679639572994, 
      0.10598305289376027, 
      0.15536471292700413, 
      0.1062095213380937, 
      0.027427337112639193, 
      0.049246429224990604, 
      0.12826528330670836, 
      0.028995052711949337, 
      0.04429067463102393, 
      0.06305618691775282, 
      0.1260389063119788, 
      0.022147607242689684, 
      0.025950185258639437, 
      0.04245793210726655, 
      0.016802273544609267, 
      0.06901208519332087, 
      0.1429601212953664, 
      0.2118601827693043, 
      0.5125624499846916, 
      0.07004300552283338, 
      0.05353231659070908, 
      0.018132087343330175, 
      0.030512111357672348, 
      0.04639561579188357, 
      0.11269288980290194, 
      0.004598250935242083, 
      0.02609113632874928, 
      0.07795749149256696, 
      0.05805536341024077, 
      0.012253436762824981, 
      0.16800472311482134, 
      0.04149202154833513, 
      0.04392052525481699, 
      0.018853108641204326, 
      0.03199187918325726, 
      0.030399774426185515, 
      0.02040208512016242, 
      0.1036565537061774, 
      0.04525829685920673, 
      0.011508933951241482, 
      0.016353370158573178, 
      0.05915517450773542, 
      0.021694207803060597, 
      0.08179993770756133, 
      0.18522017507150393, 
      0.5055080573040756, 
      0.02362561128104304, 
      0.0833430953475487, 
      0.03435677792613831, 
      0.08929694350480803, 
      0.07237540286722828, 
      0.7294314639609046, 
      0.08447949231341056, 
      0.09375888733260916, 
      0.025803274198236182, 
      0.041600409816404435, 
      0.07790164931626913, 
      0.055153729252012666, 
      0.04343984160272153, 
      0.016832241202886854, 
      0.05136884184297841, 
      0.039463947277324066, 
      0.0816968049510869, 
      0.09568526443040686, 
      0.02365197153592752, 
      0.04426740205444487, 
      0.02800179995567889, 
      0.05056534725876175, 
      0.07330099482086759, 
      0.06691894886777112, 
      0.5409399445997992, 
      0.009193955347876176, 
      0.03344352252871471, 
      0.0529535393420599, 
      0.14849510231941684, 
      0.09045359879574222, 
      0.030807785337511946, 
      0.06818856810952857, 
      0.0705890730940612, 
      0.08575850144423774, 
      0.003959095992801513, 
      0.013274361243196442, 
      0.0931502241818048, 
      0.221261800842441, 
      0.06873444282226773, 
      0.12439961092416937, 
      0.006746261177124495, 
      0.08513104894621196, 
      0.1823319714822164, 
      0.029088396835804383, 
      0.085646590179325, 
      0.04507256681639228, 
      0.05365446507449764, 
      0.03075319727988, 
      0.04707281825676121, 
      0.17081095282867725, 
      0.05755673930787867, 
      0.05750890557282328, 
      0.01758479140488394, 
      0.010353123950127696, 
      0.10028133017757138, 
      0.08123131929681655, 
      0.04302641399062341, 
      0.011016640911849448, 
      0.05938817513159857, 
      0.06819635683160467, 
      0.069831041089315, 
      0.037189676997648566, 
      0.068555520548949, 
      0.07113807414453023, 
      0.028545159709761497, 
      0.011503706125181418, 
      0.045610274476449976, 
      0.3124382819800533, 
      0.039014994893343626, 
      0.3351523818234879, 
      0.09042853127211413, 
      0.0228345077186516, 
      0.03402707412744665, 
      0.07128602299039954, 
      0.07889290938966255, 
      0.04660142679834161, 
      0.07261777659744242, 
      0.03287859927879911, 
      0.025642294155775246, 
      0.04698508831265738, 
      0.394861468267391, 
      0.13204636746939255, 
      0.03952907385851592, 
      0.05694980571136977, 
      0.13133663167661994, 
      0.037638607096525264, 
      0.025638610671909184, 
      0.0065163662984017885, 
      0.09827004242112695, 
      0.019640756009510246, 
      0.07753530043011805, 
      0.08167577271637873, 
      0.04283028196017359, 
      0.0791697227768617, 
      0.034290195765443336, 
      0.07539114096076038, 
      0.19346590435655492, 
      0.1802672398778233, 
      0.007556091089558375, 
      0.0800925455021892, 
      0.08799502960532803, 
      0.06585474393915887, 
      0.08283582534121492, 
      0.01731620587857694, 
      0.009085665932886391, 
      0.027809101165266206, 
      0.052023183694316175, 
      0.07016073415432973, 
      0.04531619527620811, 
      0.07613585687404159, 
      0.07909546893145793, 
      0.23672369926161851, 
      0.06477477813357671, 
      0.06156368796278793, 
      0.013316745226196334, 
      0.07863046140120393, 
      0.04322695357081773, 
      0.02176091783011942, 
      0.08271852900266297, 
      0.08557610385419204, 
      0.0077202265526687295, 
      0.03572629115344328, 
      0.03181073602281573, 
      0.03516947417275112, 
      0.04395653415748626, 
      0.16559085701766338, 
      0.08602976884773261, 
      0.6110229135028705, 
      0.1064960665174557, 
      0.06614285588265453, 
      0.017595821198559878, 
      0.0413256639319912, 
      0.06577509351090237, 
      0.2086479527193106, 
      0.05889665822138514, 
      0.05010533296114376, 
      0.5733041184227516, 
      0.011965205599794526, 
      0.06433321957600595, 
      0.04132279064577069, 
      0.03952345692934336, 
      0.01308546040244884, 
      0.03798845245734362, 
      0.03873572029889532, 
      0.08781015148342647, 
      0.05954730306002367, 
      0.06649536715842287, 
      0.07883546301304047, 
      0.023918207358408015, 
      0.08671935732118863, 
      0.025074501535103256, 
      0.06457080716163303, 
      0.1623544492121897, 
      0.009639456349767175, 
      0.049599478768998916, 
      0.06306550486489226, 
      0.08323300017793533, 
      0.030189775098222366, 
      0.05924561192623948, 
      0.032823829166266034, 
      0.06494675470865177, 
      0.022273060341910872, 
      0.04773702065536714, 
      0.08720696215936014, 
      0.025931094002221544, 
      0.27419538070821364, 
      0.0599847204261503, 
      0.06184725713793253, 
      0.04013015638590938, 
      0.10685386622073141, 
      0.07567943075764975, 
      0.011864164500960877, 
      0.4980591949018099, 
      0.5562053295141867, 
      0.22702232005291334, 
      0.011892726319575315, 
      0.04282295233860417, 
      0.05795483349031136, 
      0.06730178089701026, 
      0.006969788372232497, 
      0.0874773465160662, 
      0.06047645196820246, 
      0.026997348106649315, 
      0.06426036973868472, 
      0.08731855751060817, 
      0.20313664861431682, 
      0.06645266143135613, 
      0.035782203519892954, 
      0.03793215374818521, 
      0.019044429775243246, 
      0.10750160565417664, 
      0.06562871173632108, 
      0.06694220959232094, 
      0.019574144533999034, 
      0.026207710923125144, 
      0.010504700932152927, 
      0.0536402678377215, 
      0.0672608747444771, 
      0.022812767253919057, 
      0.07669570035286302, 
      0.05492701536345874, 
      0.039202748913668865, 
      0.2512515324220491, 
      0.029503408939841075, 
      0.09011611565689097, 
      0.0676001789846238, 
      0.07751841772701393, 
      0.023479918850030274, 
      0.09181086366516897, 
      0.033534385487519046, 
      0.0144983448837782, 
      0.03866405114388372, 
      0.039087438115086436, 
      0.06986365038515797, 
      0.07379267270121101, 
      0.030798762396254852, 
      0.040013293303041604, 
      0.014678669236732913, 
      0.07361564999949055, 
      0.08767580166606385, 
      0.09194847697091654, 
      0.029444193009522897, 
      0.04949746169278944, 
      0.2821509836863666, 
      0.018825449672634872, 
      0.13723623309438204, 
      0.01854611135723627, 
      0.07958973641361619, 
      0.044314769828583324, 
      0.17183632072645244, 
      0.06653293140550103, 
      0.0770003495403907, 
      0.03488748758187444, 
      0.0989674428855803, 
      0.024250781107704136, 
      0.07020187879333162, 
      0.009659028772381046, 
      0.023425597677899573, 
      0.027972038117509496, 
      0.035194937686026266, 
      0.022503190534979355, 
      0.05608000829588101, 
      0.12123081608205037, 
      0.029087072879979217, 
      0.016396842055326957, 
      0.05886514368361013, 
      0.051669788817455604, 
      0.5103223588413066, 
      0.4792363307996917, 
      0.058989482285527806, 
      0.06831921696897567, 
      0.028585549508739556, 
      0.01597511376925186, 
      0.012430233506411233, 
      0.06970696682784779, 
      0.014953545759492693, 
      0.043424427360481695, 
      0.033590221020761014, 
      0.013931571721133216, 
      0.028114986182976656, 
      0.043848171999681454, 
      0.03525557661261783, 
      0.04970563544851819, 
      0.05436055414183805, 
      0.04818422566600236, 
      0.09621537274688519, 
      0.03957800515954663, 
      0.10913216364391021, 
      0.03490890882175176, 
      0.29235580117662663, 
      0.062169903996004056, 
      0.03663406531621416, 
      0.06912668656886364, 
      0.05862525468248192, 
      0.07967507293338587, 
      0.09506331779082912, 
      0.18943780554062303, 
      0.034444557372423176, 
      0.16144281316683162, 
      0.07476402510051142, 
      0.03369178591659805, 
      0.025991190011443236, 
      0.020423357315369386, 
      0.09137682510027235, 
      0.029330838028935755, 
      0.08296985999323173, 
      0.026536648810489703, 
      0.04496288103400777, 
      0.017646646338397496, 
      0.09210112074614665, 
      0.07571877590684756, 
      0.030428475301174106, 
      0.04687369148927015, 
      0.054204483164545895, 
      0.4469026231302556, 
      0.03814707963968127, 
      0.0704638145512615, 
      0.020645191187340154, 
      0.265679488249548, 
      0.01050971866633158, 
      0.030564302216877327, 
      0.07266968565806364, 
      0.09789834548743172, 
      0.04754551903012278, 
      0.03174731568752951, 
      0.09423125487752651, 
      0.09028520995001892, 
      0.08446988098337933, 
      0.05514610409605961, 
      0.03400049491784216, 
      0.08213684899525575, 
      0.030526695273989844, 
      0.07521727718842171, 
      0.2984357240113971, 
      0.0841046736099469, 
      0.07543812768488492, 
      0.10132155601692787, 
      0.02759208658847764, 
      0.0785660585595063, 
      0.04136619002706441, 
      0.07908819524947616, 
      0.009738463805823548, 
      0.1378580528580692, 
      0.07855807672758221, 
      0.04750532790773765, 
      0.11676399328361163, 
      0.02088789412598081, 
      0.026742037723092065, 
      0.08079100147646197, 
      0.07993782587326269, 
      0.045225713211182884, 
      0.06415669128781488, 
      0.04417350976407276, 
      0.027500089113926346, 
      0.08845918617019913, 
      0.193164697734157, 
      0.1440365300234975, 
      0.3358224596417759, 
      0.06174693978927134, 
      0.04978377471286889, 
      0.06919595634639705, 
      0.039123982365002044, 
      0.055051522366754674, 
      0.34442270094135935, 
      0.10317325043760299, 
      0.03257952722989744, 
      0.10498254244256916, 
      0.03407977547844529, 
      0.09527861391483966, 
      0.03872276632611396, 
      0.08675293456159576, 
      0.028713715143264342, 
      0.07211930311434427, 
      0.1222087944405633, 
      0.06654881859259823, 
      0.0902761134129015, 
      0.0085943009371068, 
      0.21173909446839262, 
      0.041234983004862655, 
      0.010732073171312908, 
      0.0494743693555043, 
      0.05410636162012974, 
      0.04938932087373037, 
      0.015955087999508618, 
      0.11103757387345475, 
      0.1090322283903032, 
      0.04204345690182015, 
      0.01351978881287838, 
      0.05805240383791037, 
      0.024959105418207346, 
      0.02670735231048959, 
      0.2128089815735265, 
      0.08188030021999335, 
      0.022449094957884257, 
      0.03808097433048753, 
      0.09097405883080632, 
      0.09275910735488431, 
      0.21965436963255547, 
      0.043532517736052434, 
      0.44040086612204915, 
      0.007239267633264683, 
      0.02879704558983952, 
      0.04262291599837674, 
      0.06820838212088183, 
      0.04872788814433261, 
      0.08887138800972033, 
      0.04704396977427217, 
      0.011205718435088564, 
      0.00913070041254483, 
      0.34002914118698196, 
      0.02539028937849785, 
      0.13922141185726591, 
      0.17422996583911443, 
      0.06535173820260975, 
      0.07026024699258657, 
      0.04192323596897835, 
      0.02181045068426891, 
      0.03364377833136519, 
      0.1169865926640034, 
      0.09638673373440022, 
      0.04522721602449312, 
      0.03019514523676177, 
      0.07539887841763164, 
      0.025170895853789704, 
      0.036655712484708274, 
      0.0976767439519255, 
      0.05248349410628641, 
      0.05460430245488782, 
      0.12663148327880147, 
      0.09761971770349095, 
      0.09097642231958086, 
      0.06551386782242188, 
      0.10647074584375268, 
      0.06457182734970786, 
      0.07538409669280398, 
      0.08605929751972395, 
      0.02032217540507382, 
      0.031028212100503716, 
      0.049620314138820336, 
      0.02701941682206212, 
      0.006984687518203146, 
      0.030257152324984635, 
      0.0039745523954035, 
      0.09531937174061222, 
      0.14445735149749075, 
      0.013755820820930983, 
      0.06772602895262114, 
      0.09107644663581536, 
      0.023941306892522187, 
      0.04280929576333779, 
      0.11494132050313013, 
      0.05602535134929726, 
      0.05831482422988217, 
      0.031101424466779794, 
      0.3087564880137522, 
      0.051362733579884204, 
      0.01902463390847239, 
      0.04836501598084478, 
      0.0047014498117918194, 
      0.013539133142708857, 
      0.05352360269598577, 
      0.07255090257388487, 
      0.022695793354760692, 
      0.0408375191311859, 
      0.11366848884365133, 
      0.011841747614957916, 
      0.01165445961286629, 
      0.07632686531495982, 
      0.051273385294609376, 
      0.042005238774524466, 
      0.015658445702819185, 
      0.1384571016005264, 
      0.03768840707504241, 
      0.010833346247772938, 
      0.027435152488974185, 
      0.02676863820769998, 
      0.046153805194145095, 
      0.046436679527060896, 
      0.06029640707163209, 
      0.05173924913528501, 
      0.07409097882108359, 
      0.09657367334301134, 
      0.0501924611701277, 
      0.05803691646481938, 
      0.03545199849861074, 
      0.04893095361749942, 
      0.031667637177742486, 
      0.18604898597964672, 
      0.02329836511071638, 
      0.017353184391792318, 
      0.05541411328561724, 
      0.07297967441450866, 
      0.13918733548417395, 
      0.06839006726544775, 
      0.0380134361852995, 
      0.7179539317689376, 
      0.07972354145819069, 
      0.08156170185388058, 
      0.06330381062556187, 
      0.06705037088862836, 
      0.13437783899867342, 
      0.0908384601268984, 
      0.01760837973786825, 
      0.06333843270392969, 
      0.06131538377668377, 
      0.03345436460237244, 
      0.018949313726857573, 
      0.08594571443928752, 
      0.02247495373647194, 
      0.08982201271644068, 
      0.03520931450188934, 
      0.08735331367724972, 
      0.055170260159711014, 
      0.01863281640353132, 
      0.006125263205156446, 
      0.012076554399496568, 
      0.07093573149793062, 
      0.06519563738540889, 
      0.035639585169621756, 
      0.06565608666896598, 
      0.034245299905066987, 
      0.11207377353417901, 
      0.7236529842743011, 
      0.09319867017828914, 
      0.08675506496759008, 
      0.00768153658482433, 
      0.14283535413341286, 
      0.009210399838212459, 
      0.07726123214835366, 
      0.09386107293129624, 
      0.05722107710823144, 
      0.7586389959019681, 
      0.09372788746355648, 
      0.07538840260143467, 
      0.29024318830957424, 
      0.08947212129770185, 
      0.24416190091232146, 
      0.026691924771677405, 
      0.1853424946887163, 
      0.003123258534568996, 
      0.014560099988245326, 
      0.2706753070713717, 
      0.07109645132899356, 
      0.05413734023494311, 
      0.01671027179987435, 
      0.0060268328377035395, 
      0.148979987802207, 
      0.08503498406762473, 
      0.01940184629359689, 
      0.05473690299081065, 
      0.08188501211294795, 
      0.04430620921603834, 
      0.01076673297688532, 
      0.020883980051307094, 
      0.032178540413313805, 
      0.017173568069694285, 
      0.02861212974010929, 
      0.07573540101227734, 
      0.09080923694245643, 
      0.0931801722905111, 
      0.022078491226467996, 
      0.08921277410022746, 
      0.046823761026960495, 
      0.05059477964238043, 
      0.525761415663449, 
      0.0674657086396405, 
      0.0834310967356132, 
      0.05592302317697056, 
      0.026418193258609415, 
      0.013879520420955084, 
      0.02479829002489668, 
      0.23361850177384283, 
      0.2100662624966779, 
      0.11354257626169946, 
      0.033531400567582886, 
      0.022952222743111535, 
      0.06520141619152645, 
      0.017910981699002473, 
      0.06492446422719578, 
      0.09235419578006566, 
      0.013169171696966618, 
      0.019618055501780446, 
      0.0518085203314605, 
      0.07298938779041766, 
      0.05786057730519674, 
      0.06645417239382853, 
      0.07434183819936854, 
      0.04991122460282514, 
      0.01910888727749418, 
      0.08203253206644864, 
      0.017104927419490226, 
      0.6533504600048637, 
      0.101188335096604, 
      0.05172719492587227, 
      0.330349103639468, 
      0.07770952661703118, 
      0.01229673669033308, 
      0.03489716089794615, 
      0.04094851924617625, 
      0.014661347574950207, 
      0.03227697724253573, 
      0.04694224324852882, 
      0.06999127562259899, 
      0.020085462219213965, 
      0.060689706577099496, 
      0.06033369673115437, 
      0.05376384295410743, 
      0.07540850940606236, 
      0.04965425596178397, 
      0.07147925416640766, 
      0.07777603563409162, 
      0.08138073188400223, 
      0.08004590186665768, 
      0.03966017995034442, 
      0.08377290666064433, 
      0.022491503784451215, 
      0.042934553971499693, 
      0.05209271375286748, 
      0.031016463848676307, 
      0.029507496122214524, 
      0.059589257085389265, 
      0.8805168498363961, 
      0.19655708664582033, 
      0.4271515350091208, 
      0.02068356289082899, 
      0.02438106315557653, 
      0.16268171260307196, 
      0.0057927048779129135, 
      0.018742573696791172, 
      0.0512092593067899, 
      0.5049065117553435, 
      0.12293727649424531, 
      0.08091063012877059, 
      0.04309220498507843, 
      0.08705860247790677, 
      0.020359237653294143, 
      0.03655182287295212, 
      0.34707014735399916, 
      0.04414775881590874, 
      0.01467058654019959, 
      0.0736489393141462, 
      0.06613174258606545, 
      0.0070162374043666875, 
      0.06416502051181755, 
      0.07817484865025558, 
      0.0903453830242212, 
      0.07774862445206411, 
      0.14136865933313864, 
      0.03380241517739184, 
      0.019109620900889652, 
      0.41389100122352634, 
      0.059539749302980796, 
      0.011482213809441921, 
      0.03631179657894469, 
      0.04150490790781557, 
      0.047992873613382454, 
      0.0830779301084928, 
      0.11284120538610251, 
      0.0928132050289507, 
      0.06733972704256261, 
      0.07982100896979759, 
      0.050841102434671215, 
      0.04617420491758272, 
      0.061300531153786524, 
      0.055341682268364084, 
      0.02687200367588629, 
      0.01745045114922113, 
      0.0734290107245608, 
      0.0953846441971767, 
      0.010458992493873425, 
      0.008995710781417707, 
      0.04054294826038999, 
      0.47538428279006906, 
      0.09349055165793001, 
      0.2623100921406617, 
      0.054653103783499475, 
      0.029312882759947076, 
      0.035717306568364644, 
      0.10517549829157548, 
      0.061950886833536216, 
      0.0824316008368613, 
      0.447319079994246, 
      0.059480943528572146, 
      0.06289325903180785, 
      0.021620749460574355, 
      0.034007382582121416, 
      0.025626176165474836, 
      0.06517336860516176, 
      0.07377450914212402, 
      0.19200223636691133, 
      0.09097941994174263, 
      0.03284168060130322, 
      0.048969185927117846, 
      0.05370599990871293, 
      0.04166509703628795, 
      0.149544510135588, 
      0.0290462729841775, 
      0.07652687143968155, 
      0.0939779786370449, 
      0.10216152166512107, 
      0.05411039000148146, 
      0.011697041229458976, 
      0.07584396336865366, 
      0.005937964179952332, 
      0.08057202993961478, 
      0.015163531684500468, 
      0.008470538787506554, 
      0.008798151223340194, 
      0.6542131481802417, 
      0.2582580710781954, 
      0.042769248180981156, 
      0.042545957578229085, 
      0.142350288516934, 
      0.04609930561073249, 
      0.022156023983518056, 
      0.29946352543162, 
      0.4276926516443072, 
      0.06403478135174717, 
      0.05896125009513927, 
      0.10166633458152789, 
      0.04761011629103279, 
      0.037111122844276895, 
      0.14372225417071532, 
      0.05182206954336625, 
      0.4966030585986793, 
      0.10581116638604642, 
      0.08224131241482849, 
      0.34956303719932763, 
      0.00844276015941773, 
      0.07367259283485574, 
      0.04756238827330021, 
      0.2582579784365502, 
      0.10002284132502978, 
      0.0650780014003433, 
      0.09250602031937262, 
      0.05151132303052424, 
      0.05534441409322405, 
      0.0695065875860049, 
      0.05456572936650327, 
      0.09395307791889515, 
      0.09052522769104603, 
      0.06649313255123916, 
      0.077953987313537, 
      0.06717393225647356, 
      0.10654048602178455, 
      0.3678209245441614, 
      0.0678446451281597, 
      0.09294630320092828, 
      0.008048131058583034, 
      0.06782220141042561, 
      0.19300865321210173, 
      0.024787078954582088, 
      0.028963921052741808, 
      0.21366197620563143, 
      0.08548743891074724, 
      0.02184553854277109, 
      0.19662560631599926, 
      0.005462039864700944, 
      0.018077764936811836, 
      0.05533673354778695, 
      0.016018532730755625, 
      0.0050325939490281565, 
      0.06506968813830448, 
      0.07914486632553996, 
      0.030313933895538943, 
      0.07838899270269041, 
      0.04651056398520047, 
      0.007654026171760988, 
      0.09411869594742606, 
      0.14122882700640305, 
      0.05054565229788251, 
      0.14432348549127758, 
      0.004654895959878518, 
      0.08173208288149929, 
      0.004109350967226794, 
      0.07270288134249996, 
      0.1415103819878812, 
      0.01629137309645539, 
      0.07319150775476439, 
      0.07072270440544058, 
      0.017417416528022957, 
      0.07044024972188707, 
      0.009048523486749453, 
      0.09268525188605978, 
      0.058797980540982675, 
      0.15041095258835227, 
      0.028133668713833836, 
      0.018821468286689874, 
      0.16056116105061127, 
      0.20429096980302314, 
      0.6367649385570334, 
      0.07387500642291919, 
      0.04770225545577478, 
      0.038605136217388515, 
      0.10537988235607007, 
      0.06323794709666682, 
      0.08538399982209763, 
      0.021214135973244237, 
      0.10490463265527644, 
      0.06344770100679653, 
      0.08272634625511095, 
      0.4452907219277423, 
      0.0380163136710772, 
      0.011297344653437213, 
      0.0581267650128903, 
      0.09800866304555385, 
      0.01053440895880379, 
      0.15798942358480622, 
      0.0537064085488815, 
      0.3004651130336708, 
      0.06914073085131282, 
      0.05305749235626188, 
      0.04324058444164473, 
      0.017841341860622723, 
      0.020567537914446713, 
      0.04222398625517402, 
      0.02875289730598404, 
      0.025558948423600084, 
      0.018784066147731704, 
      0.061050949473288214, 
      0.7495990472510655, 
      0.5222718437847694, 
      0.005635195243204546, 
      0.04084789477094239, 
      0.06710202027864288, 
      0.09632875646854036, 
      0.08282638606793273, 
      0.1617185814500293, 
      0.0072254699782311055, 
      0.0500981875276646, 
      0.046089780809926595, 
      0.026444129060589436, 
      0.05165583281542224, 
      0.07863656947214702, 
      0.08991224250820821, 
      0.045689138410153665, 
      0.10707537606994595, 
      0.04212661137101318, 
      0.08727882701527236, 
      0.018775694586847302, 
      0.08864001285579932, 
      0.12566872562891435, 
      0.03721222214294906, 
      0.1537161936358037, 
      0.08770735732101538, 
      0.015541837264713126, 
      0.07352800972140411, 
      0.06245901049515629, 
      0.08698286231495173, 
      0.03740139114427633, 
      0.047501584581694886, 
      0.06377782432778013, 
      0.024019861068868564, 
      0.09845599718517624, 
      0.04365322504195966, 
      0.02107144411072263, 
      0.009681162721773617, 
      0.03656716047462037, 
      0.06398550751210264, 
      0.00926588975303115, 
      0.02469829678214517, 
      0.06663094212264974, 
      0.042887289380927576, 
      0.06438158287870183, 
      0.01793382181515752, 
      0.06676165629211478, 
      0.08943187027441696, 
      0.041047739504455075, 
      0.06448103685930957, 
      0.0560168651123607, 
      0.07683266761376004, 
      0.018246537389841524, 
      0.05127692790316495, 
      0.14269612774480425, 
      0.04382400861345539, 
      0.01829863663857197, 
      0.02689171205059665, 
      0.08491104432841497, 
      0.03797560630123082, 
      0.08022995737431088, 
      0.013192070764135888, 
      0.009037147165997813, 
      0.076468715504331, 
      0.034839816080684684, 
      0.06507780263621386, 
      0.23510362380677996, 
      0.09650357360725867, 
      0.0650093153913342, 
      0.05817011156062568, 
      0.2508712786112617, 
      0.041030177832022535, 
      0.020958959547341144, 
      0.01341639046703441, 
      0.06844082640692575, 
      0.04895694696506838, 
      0.08563290369109645, 
      0.09312500582082818, 
      0.0820286261339186, 
      0.010294268285797579, 
      0.3501368285572735, 
      0.17039246298694052, 
      0.026580780794609765, 
      0.031163604539702232, 
      0.04505601411429248, 
      0.007109390787106223, 
      0.028750326892387986, 
      0.08335675851761697, 
      0.07807362106045644, 
      0.010534322740497926, 
      0.03685568220753688, 
      0.17553556394514327, 
      0.05418669785093671, 
      0.012509245729790942, 
      0.05360633291460493, 
      0.9068207338362283, 
      0.22676237166725932, 
      0.08428140539082295, 
      0.023622481185620985, 
      0.026906198060014794, 
      0.014187775405833363, 
      0.03751050602996243, 
      0.01552387959736493, 
      0.15120444793239554, 
      0.04028681224346558, 
      0.07167897094523201, 
      0.01696784613121227, 
      0.022606160221237088, 
      0.018181024223151227, 
      0.04338859994469669, 
      0.04718044760573835, 
      0.07057612901263732, 
      0.08751819660132648, 
      0.08579277111106974, 
      0.03470323289639222, 
      0.04588409079319534, 
      0.09364198466577488, 
      0.009959606750173888, 
      0.23139925266375402, 
      0.09255286955306623, 
      0.024452513477843364, 
      0.09787143034823136, 
      0.05290147770244294, 
      0.07241834818885573, 
      0.03321712194520036, 
      0.012853922353571353, 
      0.07517768895363743, 
      0.2127303296216953, 
      0.16745890479122538, 
      0.1995136704133659, 
      0.05289829752357225, 
      0.050343146196905414, 
      0.05525927164153337, 
      0.044626821243398576, 
      0.09731687031276207, 
      0.035713382766156876, 
      0.09495995859687707, 
      0.07508923548042878, 
      0.011680821778729325, 
      0.03169695431752967, 
      0.01216924803110241, 
      0.08756879188836918, 
      0.08603434023866727, 
      0.10347477960542834, 
      0.1013741198225003, 
      0.08163691833699678, 
      0.051776774166029264, 
      0.16111046704447707, 
      0.08231216154205293, 
      0.2662578545932902, 
      0.07106044538191073, 
      0.005302015954933421, 
      0.01749397447690576, 
      0.029261264140132325, 
      0.09596718443883856, 
      0.1610017719001797, 
      0.026506841966327875, 
      0.10757035663611492, 
      0.06819017287191766, 
      0.08572624202365199, 
      0.4434413854820914, 
      0.08081322140994619, 
      0.01758357861469378, 
      0.008377055552991952, 
      0.0683380869021551, 
      0.012362818039830971, 
      0.09279063906052121, 
      0.04535656383711424, 
      0.07101422358054038, 
      0.05962362089793544, 
      0.1610940158094545, 
      0.0944564465877847, 
      0.4579184027046995, 
      0.1832260100088564, 
      0.049869656338841384, 
      0.047481756256246836, 
      0.07298083826889062, 
      0.020348992436225365, 
      0.03075005749848441, 
      0.03987631727815305, 
      0.021927406610942547, 
      0.04683593319912124, 
      0.09925318594120969, 
      0.02935340059954795, 
      0.012517379105189253, 
      0.041450763238187624, 
      0.06187059981860316, 
      0.49320031923011587, 
      0.16866795864272716, 
      0.013415242919989028, 
      0.0775177260684025, 
      0.38372910533912985, 
      0.07454363331612801, 
      0.044195836286774336, 
      0.030260035037820102, 
      0.12317746835650376, 
      0.036225760418832874, 
      0.08936380944697188, 
      0.07561774095557226, 
      0.028303055219612305, 
      0.0545251828356956, 
      0.08698266666136348, 
      0.8202398840167135, 
      0.012619555251644064, 
      0.1609481400363689, 
      0.11717818845857693, 
      0.07817098423706427, 
      0.07491351132203813, 
      0.0388846729680838, 
      0.040182335580707815, 
      0.0226162528187435, 
      0.09235038330220097, 
      0.05954459281097855, 
      0.08850400523613694, 
      0.07521162828644512, 
      0.06221260222598112, 
      0.0704139040917588, 
      0.08016529711325514, 
      0.3584265716769916, 
      0.06687619336770506, 
      0.016402085808143837, 
      0.14899209020974408, 
      0.09902408419505827, 
      0.03973421197515615, 
      0.5351690984911078, 
      0.09786909898097028, 
      0.07800469779048531, 
      0.08307762996210745, 
      0.10578066157509299, 
      0.40091608236218823, 
      0.004520453411237238, 
      0.057358360583295305, 
      0.16054984734486388, 
      0.02022810102630315, 
      0.014028698225268074, 
      0.06913295027025425, 
      0.023718894525507968, 
      0.115476860422834, 
      0.04693680258483546, 
      0.013856012195683614, 
      0.013521152067928598, 
      0.10261827922059907, 
      0.09452860565915952, 
      0.045997562406560534, 
      0.03937850510384935, 
      0.2546496462170285, 
      0.0512574562164672, 
      0.07077480233428113, 
      0.0836191197214257, 
      0.06867914559254158, 
      0.08173210020344185, 
      0.17992571791656367, 
      0.08800945455358619, 
      0.01649932945630986, 
      0.013558465108599906, 
      0.0684203555211488, 
      0.06176733106387388, 
      0.03098033944734102, 
      0.013531655488277587, 
      0.031865089837180886, 
      0.10347594736385796, 
      0.006733386111772272, 
      0.06241166980000249, 
      0.06574285314488353, 
      0.0396428056330334, 
      0.07377548412095557, 
      0.01982977842429486, 
      0.07769905185710357, 
      0.004601339422301425, 
      0.09954611764637596, 
      0.006854145840935465, 
      0.17459940808098434, 
      0.09803207996625994, 
      0.07481437918198187, 
      0.01984248321917969, 
      0.04311064127752677, 
      0.2019035947342525, 
      0.32954756279351455, 
      0.018671022460784684, 
      0.0616397330746507, 
      0.04751120086097576, 
      0.0487450702521251, 
      0.03917686165173196, 
      0.013423376745796333, 
      0.042604139442042964, 
      0.04198497987858927, 
      0.05665694897878553, 
      0.07346659565051, 
      0.09314845144117152, 
      0.026128904411282645, 
      0.47939652264363514, 
      0.0714079911786648, 
      0.04345642738341277, 
      0.07351932021625948, 
      0.04608078608720531, 
      0.08902834234589613, 
      0.07483672918128935, 
      0.06917050932297143, 
      0.08185032364621052, 
      0.09213721438223953, 
      0.011318262898233768, 
      0.07323135651362739, 
      0.01642500003490029, 
      0.23803715725953425, 
      0.018966068242763146, 
      0.020839890743490873, 
      0.02696101051451255, 
      0.07397454514616156, 
      0.05160659409400783, 
      0.12463226378397553, 
      0.03429583118045138, 
      0.01123610796230533, 
      0.046745710818678045, 
      0.09365899117981268, 
      0.05901924187020409, 
      0.07707516622879212, 
      0.27672610011546506, 
      0.041640815821954585, 
      0.006880336393377591, 
      0.05662029435048088, 
      0.025158613411145853, 
      0.06303412444620579, 
      0.18521692227023046, 
      0.5272496321798259, 
      0.09976014190795063, 
      0.026965249249131795, 
      0.012043354765862293, 
      0.09162549229782646, 
      0.037105559352069356, 
      0.05181021978750489, 
      0.0980005796410364, 
      0.04541124200440249, 
      0.06066184170882244, 
      0.09184154171840181, 
      0.013588115214288252, 
      0.3285149265298041, 
      0.03448698449728441, 
      0.050928560103433634, 
      0.08787120274296116, 
      0.24907815319563198, 
      0.08767225067461501, 
      0.00804928211797603, 
      0.04864837823215509, 
      0.16866649911470308, 
      0.0204769232780539, 
      0.02742927942070147, 
      0.00955564850792012, 
      0.020532927642366722, 
      0.008708314209269508, 
      0.012917234181003188, 
      0.0360625193399637, 
      0.07100728013545772, 
      0.08336990234206836, 
      0.0320143233783853, 
      0.02484314115800653, 
      0.08165650395916732, 
      0.09689338025512323, 
      0.06108612139210851, 
      0.02988124051069885, 
      0.08166144042790882, 
      0.09546421669724672, 
      0.3239818339715842, 
      0.016746309999930608, 
      0.6829446572027502, 
      0.07904476749835666, 
      0.04719328114132562, 
      0.2165787246676016, 
      0.011407723453503016, 
      0.10119344409211271, 
      0.08866611535423508, 
      0.5370581820404868, 
      0.14009734855614145, 
      0.024556297955147823, 
      0.05817816920784192, 
      0.0615803703347226, 
      0.03082853712647893, 
      0.022879738508363678, 
      0.05739772592175105, 
      0.07108421915614739, 
      0.03495443231411372, 
      0.02071432421356599, 
      0.03508316296159577, 
      0.040898931466196414, 
      0.07055679298442481, 
      0.08941070882592991, 
      0.15618357273923408, 
      0.018486918621052832, 
      0.049751727573522156, 
      0.04449702522572377, 
      0.029729268858226673, 
      0.030168208453589494, 
      0.05174730829553163, 
      0.07981894380980974, 
      0.03194880298123213, 
      0.04326486948757303, 
      0.024531458305419463, 
      0.06745132534639035, 
      0.5790859960191469, 
      0.018623199196506787, 
      0.014668550834820016, 
      0.03381618121812499, 
      0.042896723058468735, 
      0.08889853605736825, 
      0.08128436702234282, 
      0.05646722364934712, 
      0.05842787089087965, 
      0.013763080327653155, 
      0.03341402527039128, 
      0.2859286742234203, 
      0.06314225020777116, 
      0.07783993510489212, 
      0.010629131993835151, 
      0.08318730315135328, 
      0.02118913470001957, 
      0.05831045959251174, 
      0.0772060187227046, 
      0.009882895027901519, 
      0.05775209582177145, 
      0.018559282109382538, 
      0.09279264821370134, 
      0.035445066033806504, 
      0.5141902823795907, 
      0.025750239058651918, 
      0.010720134455224954, 
      0.04031105715031565, 
      0.10288080056743064, 
      0.06411090441468328, 
      0.08397658375784006, 
      0.021147339852283866, 
      0.023669641227194903, 
      0.07878404502208905, 
      0.06521292195945366, 
      0.08869350248922236, 
      0.041469954587585185, 
      0.058654705338973316, 
      0.12302379642263099, 
      0.0768672385321443, 
      0.09719567080851449, 
      0.01628907283637102, 
      0.007243799274413836, 
      0.047235223987273325, 
      0.021726786756049346, 
      0.05050080058312962, 
      0.04200393025598504, 
      0.011737403973121669, 
      0.04296452589009722, 
      0.19041932218359411, 
      0.03837400336789024, 
      0.09638817135593385, 
      0.06329278276577498, 
      0.012335903849107075, 
      0.38998125980906034, 
      0.01137759883331268, 
      0.06920644654444401, 
      0.08457710081554946, 
      0.0524871881557709, 
      0.07021702625016091, 
      0.04864046383708761, 
      0.09951519573582093, 
      0.06282025385397672, 
      0.11826067848006008, 
      0.024786384317515935, 
      0.02007078238710733, 
      0.009643722914195765, 
      0.040934326086178766, 
      0.025368265876300373, 
      0.029182851920587255, 
      0.010368104536498023, 
      0.019134337502322733, 
      0.08045451470800205, 
      0.098482132722576, 
      0.08178891802088692, 
      0.024575093778332325, 
      0.009543049114413435, 
      0.012776568263457763, 
      0.047783710208366144, 
      0.09975485647114567, 
      0.0742926311371015, 
      0.02955972077610451, 
      0.03264351685215255, 
      0.09121545644283642, 
      0.0070211478337382505, 
      0.15114396960254814, 
      0.016948867454871418, 
      0.07340747666643206, 
      0.4655316848628451, 
      0.03678983078632287, 
      0.015412051620966172, 
      0.04188976716052934, 
      0.01104704161513417, 
      0.03733245383782473, 
      0.025808446606735452, 
      0.07634859931152345, 
      0.09649833928397118, 
      0.042020758023590774, 
      0.051007310745381396, 
      0.0924941177736491, 
      0.03726127036871165, 
      0.1903635587022791, 
      0.09503491766136936, 
      0.07051150746106753, 
      0.033459775186854175, 
      0.04327234371430417, 
      0.10305209221250747, 
      0.033874650721755245, 
      0.026861424293914637, 
      0.07494254174069197, 
      0.006722595540969384, 
      0.10616966627691228, 
      0.03663551687035968, 
      0.015209423012393666, 
      0.104442698675039, 
      0.05316036749102594, 
      0.4681160499845519, 
      0.5661871085866179, 
      0.09961535486136854, 
      0.0122802164887996, 
      0.029659465782843297, 
      0.030612858337501797, 
      0.04037712890535727, 
      0.09491264472592481, 
      0.04679884819257492, 
      0.10169672790075926, 
      0.00847141041431116, 
      0.03623566439335138, 
      0.028048758394308333, 
      0.0120570392621034, 
      0.0371419781781252, 
      0.06498987130385148, 
      0.19415190499138993, 
      0.02361072772097371, 
      0.9190844289156844, 
      0.08703843012041457, 
      0.059714629765424534, 
      0.021229528943729085, 
      0.07113025370243951, 
      0.1381063791381487, 
      0.10373852724145184, 
      0.10860514649872798, 
      0.07308634641541396, 
      0.01585423113702664, 
      0.10264491078285122, 
      0.06045759334037213, 
      0.005467909567238715, 
      0.06228979332574091, 
      0.023885077937917665, 
      0.0849681593709271, 
      0.043521191147277996, 
      0.05217466080307761, 
      0.06819779792519562, 
      0.1023121334930703, 
      0.040654515850386375, 
      0.10090024246374238, 
      0.13192315777089703, 
      0.03018083931463408, 
      0.04831185951370815, 
      0.05858483410322995, 
      0.08328599454814362, 
      0.024615209686360193, 
      0.046990111136237384, 
      0.029399829520791988, 
      0.08314797131581529, 
      0.06281978712675922, 
      0.09070103716248896, 
      0.005147922980005703, 
      0.018314911135887887, 
      0.044179359995585, 
      0.06627583687950532, 
      0.05333087585255092, 
      0.01505637633734273, 
      0.09550329860642842, 
      0.0807640236184659, 
      0.0063375073915351975, 
      0.13671467878225724, 
      0.05388477918840145, 
      0.02647741947378681, 
      0.06335635922416871, 
      0.07394372897917985, 
      0.03324454600348593, 
      0.07450722862701128, 
      0.025614573765938307, 
      0.04481736861414215, 
      0.07327340238752474, 
      0.12145526308846871, 
      0.05465464903547632, 
      0.021725994890579182, 
      0.06028529029711944, 
      0.05335353127868494, 
      0.0846795563462181, 
      0.008114080264195416, 
      0.013603443332421064, 
      0.14256637009098747, 
      0.4544963812916566, 
      0.04046790850236538, 
      0.06758549548026166, 
      0.02162276791693052, 
      0.13126445472247456, 
      0.07600431293795055, 
      0.018952471234110868, 
      0.08128750540725031, 
      0.057108894920564944, 
      0.008517257938466019, 
      0.057741978811777145, 
      0.07459785279204884, 
      0.5985086839806106, 
      0.09713010276264021, 
      0.05325050523495972, 
      0.08436693744515371, 
      0.007889023034488449, 
      0.07778715276914441, 
      0.06564834145671658, 
      0.0073781422626136685, 
      0.061999932829174674, 
      0.23188059089832758, 
      0.16735097854943867, 
      0.021441287075975785, 
      0.0346435815626778, 
      0.06610911979246488, 
      0.10605317663980265, 
      0.029337984476481352, 
      0.017715361569143703, 
      0.055989929298405086, 
      0.025451676274297872, 
      0.00720379181839771, 
      0.05407051652836183, 
      0.040195476241727854, 
      0.43064083924622293, 
      0.05556569236712571, 
      0.012529975805574117, 
      0.046822984894814935, 
      0.08993430578330094, 
      0.049422689863660135, 
      0.045764508299931624, 
      0.08793048814960074, 
      0.07584502152441021, 
      0.08843269620566377, 
      0.05069540677213774, 
      0.03935419369420439, 
      0.09626599088903824, 
      0.09666604313768361, 
      0.02004570624953042, 
      0.04706664798595737, 
      0.10506106424881965, 
      0.010941448052662683, 
      0.061060283452130305, 
      0.2592185322226665, 
      0.03247937671514188, 
      0.00386333165936126, 
      0.07236690744251954, 
      0.14989465396733806, 
      0.05665875687033302, 
      0.03330250973635395, 
      0.07730642978504615, 
      0.4651110532355451, 
      0.09033180752716147, 
      0.10365345775247345, 
      0.08158179317133805, 
      0.022322070937340708, 
      0.03134877156377624, 
      0.08918613088921142, 
      0.09328235598385917, 
      0.7498675633506949, 
      0.019320436090266433, 
      0.061764690279805606, 
      0.04764615738364931, 
      0.2228626100685675, 
      0.027882613108725786, 
      0.05324526303775467, 
      0.019553725870291982, 
      0.14698074644388642, 
      0.015989288531896916, 
      0.011083045934963764, 
      0.10493828383231193, 
      0.1225739073672013, 
      0.12144831475912869, 
      0.0888088732238789, 
      0.08489186783833091, 
      0.0322276155429232, 
      0.038530956927655804, 
      0.026340291396270005, 
      0.1148012215488197, 
      0.07502610740028864, 
      0.19554856763589631, 
      0.011259239148683571, 
      0.053343836271371785, 
      0.06051457003470366, 
      0.059452768645925816, 
      0.20533014931694518, 
      0.23998026073466636, 
      0.18806204139334523, 
      0.10540544786891923, 
      0.05380346661081283, 
      0.06839520547470432, 
      0.05616100531107775, 
      0.0391024835218813, 
      0.11997527092050989, 
      0.0487576913989625, 
      0.03170321492236811, 
      0.08293150312094837, 
      0.05565004848523487, 
      0.06069020885249517, 
      0.0455738735456615, 
      0.051290057935727225, 
      0.005411383242029745, 
      0.018170784657669026, 
      0.09153890228271756, 
      0.02090910202026584, 
      0.10239205041619247, 
      0.32864542671533997, 
      0.024938631608779877, 
      0.09429545332046206, 
      0.0902305012225175, 
      0.07488629195158046, 
      0.027809457567100362, 
      0.03442188732988535, 
      0.04749328889874798, 
      0.009540670215774252, 
      0.04670560086106476, 
      0.08810858078291833, 
      0.09712151618316182, 
      0.10783533886965678, 
      0.10512004499432917, 
      0.01957122815472641, 
      0.019268524232467377, 
      0.028593896376765585, 
      0.10534793135996501, 
      0.007631727688644768, 
      0.06882602562103599, 
      0.015398206935456007, 
      0.0971205969242629, 
      0.06197789635096811, 
      0.11159024603111473, 
      0.04977146757418841, 
      0.17913461596185656, 
      0.291354330420677, 
      0.0806800237757847, 
      0.045217615892427857, 
      0.09185272920708741, 
      0.07507286683908068, 
      0.055930348528796636, 
      0.0378695317192441, 
      0.05276994149982465, 
      0.01639886391237881, 
      0.10089416794994796, 
      0.11311635013460149, 
      0.02831479040930433, 
      0.008406965854469388, 
      0.030909513602012773, 
      0.09513146214098628, 
      0.05769687762115706, 
      0.036088998529232384, 
      0.020527311953487545, 
      0.06053133305596355, 
      0.0092622893589213, 
      0.03637167401186353, 
      0.019331903089194635, 
      0.05043952072848551, 
      0.03841515321830546, 
      0.021293740623280214, 
      0.01973036231016964, 
      0.021661749605187235, 
      0.14734790659489486, 
      0.058231609313080496, 
      0.011491676918143887, 
      0.1428662298692449, 
      0.08880995636757127, 
      0.013170392762719429, 
      0.09463556757417652, 
      0.0363625840209929, 
      0.061459976618011815, 
      0.07915848756030044, 
      0.08611260418797599, 
      0.10619923218018024, 
      0.07419012756738172, 
      0.02560176316142994, 
      0.05912171035198612, 
      0.2774586600253002, 
      0.09841946845539552, 
      0.017824686482894907, 
      0.023642002405620387, 
      0.0648212936566957, 
      0.10621815825721358, 
      0.03979641897310042, 
      0.051709331621394954, 
      0.006510881358658148, 
      0.2407018349037823, 
      0.09842893783676106, 
      0.09311201744308674, 
      0.07510753053537085, 
      0.0057221897329486696, 
      0.016847244476250363, 
      0.019656959943242288, 
      0.23080516678144294, 
      0.5367595619153874, 
      0.04243513432018631, 
      0.18867623084846175, 
      0.07665078057987043, 
      0.1881902634526588, 
      0.026020755524139332, 
      0.0668245600151804, 
      0.06402165907957193, 
      0.04782971449626596, 
      0.13305172887852793, 
      0.030125947162903326, 
      0.04530819908179106, 
      0.03087243375725696, 
      0.029607293360741648, 
      0.15488929234409968, 
      0.059055955782341026, 
      0.047964991951409804, 
      0.08370408903841911, 
      0.020615990390714406, 
      0.19956766845396892, 
      0.07580948468058334, 
      0.026761636161896862, 
      0.11546965227882186, 
      0.08997180972744612, 
      0.08272825625001903, 
      0.2458513405839116, 
      0.025932171783190468, 
      0.048228699071128374, 
      0.0398843845679633, 
      0.03363846797752563, 
      0.08780403656104023, 
      0.041090073958186965, 
      0.07508274689960821, 
      0.10316393316074216, 
      0.03983180089055176, 
      0.004352870222765968, 
      0.3126823369179474, 
      0.011004414919709413, 
      0.07308901512567823, 
      0.03402523837467591, 
      0.03654510274054037, 
      0.04236434812053281, 
      0.019778440000519815, 
      0.006641720072914009, 
      0.08107276310003689, 
      0.13019604174608126, 
      0.500339177788812, 
      0.11873904013111126, 
      0.04241405388285261, 
      0.07703544004815449, 
      0.12567741311439887, 
      0.25018162200241084, 
      0.07053048201713864, 
      0.5441443923369977, 
      0.3091420479206777, 
      0.015606887511191617, 
      0.2888729839328991, 
      0.05947336803501689, 
      0.01039150006954412, 
      0.033845346997082484, 
      0.05270995560429059, 
      0.03081895077381538, 
      0.10187213201577307, 
      0.0682091959318576, 
      0.015666454226820184, 
      0.05586885243992846, 
      0.0471310221920983, 
      0.05323682432932589, 
      0.05526345944623521, 
      0.19940686736291374, 
      0.0644028577051999, 
      0.3093978873627919, 
      0.05858830323789507, 
      0.06207070470465518, 
      0.023490374577122594, 
      0.07710537503610843, 
      0.16782999018652653, 
      0.006687012138289153, 
      0.06628589305684046, 
      0.022695310893395042, 
      0.09525317326526968, 
      0.10171627878810673, 
      0.03906244364423184, 
      0.024986591632212393, 
      0.030884904801278784, 
      0.08743057202448555, 
      0.07082446268186822, 
      0.011856268919847646, 
      0.030906209004054344, 
      0.04130607396117047, 
      0.053376049251285404, 
      0.027759450919206997, 
      0.25839971958939745, 
      0.06402970262817773, 
      0.09939451255378216, 
      0.25618386902371215, 
      0.07062792387002424, 
      0.06684757943470919, 
      0.014813914872654337, 
      0.05143578019941623, 
      0.09729226803555684, 
      0.29570559730122664, 
      0.19827464857485583, 
      0.3531424574181098, 
      0.08090985434894106, 
      0.06361064112583006, 
      0.053411923385966335, 
      0.037802279240537216, 
      0.12480512525493699, 
      0.04482888243431511, 
      0.05574593831874425, 
      0.05746798648961411, 
      0.08827877445010819, 
      0.07315397132243975, 
      0.22885489975940282, 
      0.1766552694265916, 
      0.08598064501527927, 
      0.009266529678705965, 
      0.09781263009732498, 
      0.0419247138528953, 
      0.07572246917242663, 
      0.05260985000292197, 
      0.04063694911980771, 
      0.5127607772156386, 
      0.010710109441120278, 
      0.11272543804068415, 
      0.11439875622565703, 
      0.10438249652490997, 
      0.03823029451778858, 
      0.010647309407947612, 
      0.005426962462638441, 
      0.08158610967610763, 
      0.14488024435716873, 
      0.06044105235344405, 
      0.05621028423066287, 
      0.019625503218657844, 
      0.08198317005248856, 
      0.04526074583553714, 
      0.05862593207603868, 
      0.06663933137081554, 
      0.08551864965148899, 
      0.06233075599786039, 
      0.014019316881189918, 
      0.07939801474476955, 
      0.03270999036707959, 
      0.08193250700620519, 
      0.016429542565661724, 
      0.0813683300479836, 
      0.04615069763377339, 
      0.0567094590180261, 
      0.10627457579190847, 
      0.09255238852827413, 
      0.06798591103790252, 
      0.061800920721684714, 
      0.06538468760178094, 
      0.08894843985964215, 
      0.04531632574152411, 
      0.10553968692330921, 
      0.0389069099134609, 
      0.04720350631314519, 
      0.025652820125630697, 
      0.018466315957539014, 
      0.016211436982498103, 
      0.06400841997224889, 
      0.031059233229871273, 
      0.02195833232539786, 
      0.024309554878767105, 
      0.07515870561773934, 
      0.2382269515432852, 
      0.05404074747146381, 
      0.04031591177527352, 
      0.08766499054646844, 
      0.018833032871052233, 
      0.08698254507191715, 
      0.046100163464673674, 
      0.008217223319613613, 
      0.047140271547259104, 
      0.057113220195060266, 
      0.04549675811652761, 
      0.11146656357081983, 
      0.045234487621911644, 
      0.1679674086625972, 
      0.08594177129630877, 
      0.0903674780156721, 
      0.020500192959200223, 
      0.04721636074676987, 
      0.5430753321005212, 
      0.1632344111781469, 
      0.059336362469557966, 
      0.07451084463204913, 
      0.2508860087566213, 
      0.00708021349287523, 
      0.10114715181499313, 
      0.07058546691357011, 
      0.03498158992295863, 
      0.2182478792240517, 
      0.22521217715570946, 
      0.09225298181674868, 
      0.09998781902244627, 
      0.08146117656640835, 
      0.03196494321675969, 
      0.10578927087835283, 
      0.0431607838523353, 
      0.022200717367683212, 
      0.063082999210795, 
      0.04996520605033595, 
      0.0514204652093977, 
      0.03711232838882238, 
      0.08338971473357505, 
      0.02230396324491976, 
      0.07944226112004749, 
      0.14170546033468925, 
      0.21433958583486842, 
      0.06788752002139864, 
      0.054869000587583906, 
      0.009202280296679128, 
      0.0252621241871688, 
      0.23539598047218857, 
      0.01660915610912306, 
      0.05994638642982138, 
      0.026047065529582587, 
      0.06717369781963291, 
      0.0219915814160204, 
      0.0048408601628578294, 
      0.10449081335876524, 
      0.08591210772498564, 
      0.04116678959914357, 
      0.21661858659073624, 
      0.04925968226418364, 
      0.21517480794162758, 
      0.20014683106104486, 
      0.08328908369297998, 
      0.03953246631291441, 
      0.09182617812022881, 
      0.024598717161869045, 
      0.036642572399035865, 
      0.09673207073009886, 
      0.027539575273590904, 
      0.07088048041622737, 
      0.09003429916050844, 
      0.0664678977242703, 
      0.04957454717376571, 
      0.06920582422186732, 
      0.08403643548424199, 
      0.0764307932602875, 
      0.06746147851517213, 
      0.023227308718465244, 
      0.02428295690788063, 
      0.14822604241677603, 
      0.042655022358117016, 
      0.008336070118209943, 
      0.039794715392273826, 
      0.1963104436613182, 
      0.060282237927923026, 
      0.0330052167632864, 
      0.005013557173371023, 
      0.44323595591882886, 
      0.1474426644016681, 
      0.008776161191536914, 
      0.040651670754562226, 
      0.7220191982265353, 
      0.028252847508909825, 
      0.023044866636523574, 
      0.09998339123084238, 
      0.06616689682488332, 
      0.04228470059559549, 
      0.05352607748952165, 
      0.06897105870460109, 
      0.013705637711479033, 
      0.06017610077634456, 
      0.0991921626389225, 
      0.02846301699237389, 
      0.08090836274442742, 
      0.1058063151552996, 
      0.43128142298624195, 
      0.007548594525157909, 
      0.012106236071757235, 
      0.10419998595510699, 
      0.25923167339271386, 
      0.07276855301859196, 
      0.022521559763958695, 
      0.06770644040435199, 
      0.04586057636298787, 
      0.06350635337912652, 
      0.01353812029841413, 
      0.026558453414530517, 
      0.053168452704444154, 
      0.10502459292568016, 
      0.058822043029369636, 
      0.06701331273536817, 
      0.3590298742608463, 
      0.2089772395079019, 
      0.06419616292477992, 
      0.16916974768765522, 
      0.007554652323578225, 
      0.0851470937542713, 
      0.09070157889275504, 
      0.03255338512260795, 
      0.05751459858132778, 
      0.012632653509170911, 
      0.5281007075747577, 
      0.020348341935303552, 
      0.07571818662259121, 
      0.07181477469018463, 
      0.012354064294759985, 
      0.06319275337995284, 
      0.03723323075277329, 
      0.008768565298386464, 
      0.09573834349381807, 
      0.3425009925966876, 
      0.06357629389571005, 
      0.09488710929370042, 
      0.11890636135155197, 
      0.1031881295317831, 
      0.06257491095836912, 
      0.09911853720815945, 
      0.14044166527337473, 
      0.07574773755712631, 
      0.030098083740173903, 
      0.05509663007924135, 
      0.027728631687745087, 
      0.03411017890410526, 
      0.012975428850751838, 
      0.011572329735752214, 
      0.1161991225223745, 
      0.013499919733765344, 
      0.020776849116309982, 
      0.042983071992517774, 
      0.025104756995939868, 
      0.12738845047569433, 
      0.013341946564146431, 
      0.049987475991538806, 
      0.0901359107528507, 
      0.07821703579214945, 
      0.08664478446617542, 
      0.046708927173629296, 
      0.06375393490110808, 
      0.04645379612136793, 
      0.055336573380134854, 
      0.04523901670089121, 
      0.04779243667468949, 
      0.05884980758981927, 
      0.15467282366195095, 
      0.10267482158806031, 
      0.050085650071704034, 
      0.06957879106778182, 
      0.019556918045162065, 
      0.47909402731174483, 
      0.3486808700540437, 
      0.043625117092145865, 
      0.09244942727735889, 
      0.08468695213472521, 
      0.05836053491524846, 
      0.24144360248908153, 
      0.05581320118552142, 
      0.04515602587192428, 
      0.23465834866882798, 
      0.007144011209440002, 
      0.08405338939460213, 
      0.0512685231397693, 
      0.08210788611612643, 
      0.05027859251560782, 
      0.06499710268081653, 
      0.016070101339571447, 
      0.07607098418188495, 
      0.02060383007449197, 
      0.004382929462852502, 
      0.03305682120176789, 
      0.09153180441803942, 
      0.055699246593088475, 
      0.013013356925408169, 
      0.10388983997316933, 
      0.15483069925258483, 
      0.03363075387659826, 
      0.04592624753792805, 
      0.024357786267661104, 
      0.09801339472266263, 
      0.05468383368662713, 
      0.1022881929891329, 
      0.06318128664973569, 
      0.08448863106308846, 
      0.02117171714243616, 
      0.030079063384837037, 
      0.11570695776090972, 
      0.4065710021886388, 
      0.09238545333713373, 
      0.03801964489050338, 
      0.05341189815422359, 
      0.09078857225414619, 
      0.042051604465616975, 
      0.054775397400019854, 
      0.052157667857269246, 
      0.015702304566905932, 
      0.07463963371114503, 
      0.04055216225578842, 
      0.10346632805538392, 
      0.0828446652992825, 
      0.042405666796383946, 
      0.0818387389445881, 
      0.06732866727517767, 
      0.09514980507530751, 
      0.3681858607132999, 
      0.039765193523965306, 
      0.03651942027060102, 
      0.02196617330390582, 
      0.07473332844094023, 
      0.051866112225629195, 
      0.10735982160163055, 
      0.05593238592110413, 
      0.031273286617605575, 
      0.056613498277152396, 
      0.0141390865294442, 
      0.0679330988988139, 
      0.71772463560609, 
      0.02462813851686809, 
      0.07006833310577187, 
      0.1508365351640276, 
      0.010708654548098833, 
      0.04923183320568627, 
      0.3543655039572047, 
      0.19731904797805472, 
      0.007559943441620909, 
      0.013537310372618355, 
      0.14645017020853962, 
      0.1072659921134362, 
      0.07555583707179855, 
      0.09378343270901016, 
      0.10254366186264785, 
      0.01339806882131857, 
      0.06771352912434844, 
      0.008065335120153847, 
      0.03438686714737063, 
      0.08750248370082064, 
      0.043214565316615834, 
      0.14721118849484857, 
      0.20968182788268613, 
      0.009025475104492886, 
      0.06713501339735592, 
      0.2096289375506852, 
      0.03544823860208473, 
      0.026280195345729222, 
      0.07450643965926369, 
      0.09981920590988783, 
      0.02508646828687539, 
      0.051943687733110595, 
      0.020824456750068335, 
      0.040375973371469295, 
      0.07804386437563456, 
      0.0811199866244814, 
      0.22683459495052805, 
      0.05836641161979947, 
      0.08369009094703996, 
      0.06850200300283457, 
      0.06303514677117837, 
      0.07654209537687316, 
      0.038063117908887494, 
      0.060462983727762286, 
      0.06598701198365638, 
      0.05229119281464192, 
      0.029818870973598446, 
      0.058053070743099164, 
      0.06308032519479398, 
      0.03265361955281672, 
      0.0907244551752842, 
      0.11377729583752239, 
      0.03990480677036004, 
      0.018058368278565294, 
      0.04813148892222546, 
      0.05238820961739272, 
      0.03619101953764486, 
      0.3655419510171623, 
      0.04923790806195247, 
      0.073079594512697, 
      0.054997626905495846, 
      0.053468187164458954, 
      0.05388241710213061, 
      0.11307956322158585, 
      0.010389790656199846, 
      0.07249929151613016, 
      0.046938032461053526, 
      0.0682682514332756, 
      0.0607658700797632, 
      0.07241457921301563, 
      0.08489597642260475, 
      0.009648694526368969, 
      0.03787711595085076, 
      0.1276401293055601, 
      0.026308619242526143, 
      0.34171720332112143, 
      0.09014001789380517, 
      0.045066391375880845, 
      0.05048245272365729, 
      0.06066866766538208, 
      0.03348837560210498, 
      0.15960018543307594, 
      0.07945004931541126, 
      0.052152184488244005, 
      0.01116674397827096, 
      0.08697509334550725, 
      0.05776545035095004, 
      0.06456564139221754, 
      0.09453905886867447, 
      0.011200611508003286, 
      0.049575159231161514, 
      0.10398380237917043, 
      0.030149815552261906, 
      0.11773745115158787, 
      0.09624593987194008, 
      0.08145990231522376, 
      0.052629866257479535, 
      0.0865388251131723, 
      0.0243783136994886, 
      0.047664026846914447, 
      0.07382204257341662, 
      0.0770958679932019, 
      0.08838121831897583, 
      0.35015257520306936, 
      0.01939803269051219, 
      0.10324064783233283, 
      0.08047530422677307, 
      0.346479908388545, 
      0.0982507728570122, 
      0.07130376542388456, 
      0.091969001127164, 
      0.04397119055592716, 
      0.08131151744758092, 
      0.5588641899034174, 
      0.08988812495208777, 
      0.2100394153289653, 
      0.1045558254725254, 
      0.055008729410403426, 
      0.030550530428717484, 
      0.030681670727853702, 
      0.061684026064953316, 
      0.09485323962033818, 
      0.07239619573898777, 
      0.06225881630922276, 
      0.009308753774934527, 
      0.024648754039801893, 
      0.009723808602388842, 
      0.061895077847020585, 
      0.04264522867450473, 
      0.037047593404884664, 
      0.09361755750408335, 
      0.09952475025148362, 
      0.11522860989171653, 
      0.05976672437067466, 
      0.034320909590848304, 
      0.008209757875331668, 
      0.04137021235043762, 
      0.023301171999437306, 
      0.07297366174007625, 
      0.08807068880909663, 
      0.09517338561121208, 
      0.03891088738919042, 
      0.024037003901973393, 
      0.03714087777394803, 
      0.03713433553416203, 
      0.06909386759344657, 
      0.05256508416287175, 
      0.03039318813404357, 
      0.08099393340715205, 
      0.05626867556011953, 
      0.010566068203159805, 
      0.2873289131639366, 
      0.018033296621261824, 
      0.02127388037517811, 
      0.06775757591712246, 
      0.03057111055859765, 
      0.05672994493716179, 
      0.10855767145550033, 
      0.05131903502701508, 
      0.09990214597082955, 
      0.07281851042092514, 
      0.2120589287469726, 
      0.3056997583001823, 
      0.04989548530138815, 
      0.08750604365203717, 
      0.07101780321530628, 
      0.03424145078251586, 
      0.05858077101382399, 
      0.04030768108390495, 
      0.047259763833036865, 
      0.059589946486996344, 
      0.02820537842442279, 
      0.08971111588824003, 
      0.041874853669774406, 
      0.01838056976629774, 
      0.09747503644031634, 
      0.5286277381175044, 
      0.05234079852053998, 
      0.09093437579696596, 
      0.07317684510999616, 
      0.03055413684889803, 
      0.04742104270042085, 
      0.03969859502194734, 
      0.038791376473150355, 
      0.04309983482043995, 
      0.09445920320311833, 
      0.07240484041131147, 
      0.008554073152832267, 
      0.06637672048830065, 
      0.047936974072407094, 
      0.0453364889653109, 
      0.01366197437762388, 
      0.05438442337954992, 
      0.205547547341246, 
      0.08980676518287434, 
      0.017154823454895905, 
      0.01493056091117198, 
      0.021553387050169397, 
      0.06952778385134767, 
      0.07211047414832136, 
      0.03718348165071157, 
      0.05232313359081786, 
      0.0996575769545771, 
      0.09285008738866643, 
      0.06448899400192573, 
      0.17858385093785517, 
      0.04002096978129765, 
      0.018429372279942093, 
      0.04131002973565742, 
      0.008073639694057371, 
      0.059644905841392745, 
      0.16983410517136088, 
      0.06957012613941423, 
      0.08060594024350409, 
      0.08918518967693839, 
      0.09972968731197915, 
      0.09416921222446026, 
      0.05389772212624238, 
      0.0715541196847413, 
      0.07186785028515293, 
      0.09428406884765646, 
      0.07393503321839154, 
      0.2263355472717496, 
      0.04604179571701463, 
      0.0729492226116957, 
      0.10824313496830629, 
      0.034963518500052804, 
      0.024106481256995268, 
      0.017345183166710663, 
      0.06029931811009438, 
      0.034236888629917715, 
      0.2487748633182708, 
      0.02288319069864052, 
      0.07880016038822067, 
      0.06512029575286916, 
      0.10367382677479953, 
      0.359643611313739, 
      0.5647075296246585, 
      0.04516724485331458, 
      0.0910113875331116, 
      0.058748005734389014, 
      0.006462799046599223, 
      0.040170831911088736, 
      0.08145279056755983, 
      0.10580247099747671, 
      0.19415723258606865, 
      0.052227188359501436, 
      0.08536221141897721, 
      0.0821220075799867, 
      0.08948095196293968, 
      0.04959578969310382, 
      0.3017239421228034, 
      0.09979626176882896, 
      0.01033805534112068, 
      0.047834540089058346, 
      0.14193962853212774, 
      0.09573331116340034, 
      0.10183177179077468, 
      0.03781337690815799, 
      0.013675620727167069, 
      0.09796150179005507, 
      0.01795712881028521, 
      0.04689907419783733, 
      0.015298089430664838, 
      0.12754416985882103, 
      0.09646584348777651, 
      0.048923238110505245, 
      0.015224245526848595, 
      0.005108424621670095, 
      0.08763237673801773, 
      0.04192523219657983, 
      0.014995164321538844, 
      0.016602194330668223, 
      0.08196909239347107, 
      0.06754910096961599, 
      0.09477327169587649, 
      0.5773906434680154, 
      0.009316145476440425, 
      0.01288451697971503, 
      0.029234535087765443, 
      0.0538471508407225, 
      0.047347014487136546, 
      0.0122513242050892, 
      0.04845426977014766, 
      0.037175958834278836, 
      0.44304774367767535, 
      0.03593023998899289, 
      0.08536465565776, 
      0.060230630352883015, 
      0.09231945745378788, 
      0.009724042850311414, 
      0.3969636990257781, 
      0.02091987426190607, 
      0.21391249219708103, 
      0.09574333154648933, 
      0.08448855619881565, 
      0.4100681615655695, 
      0.07505632772637545, 
      0.1589627432575815, 
      0.14743946520952533, 
      0.09036791541302674, 
      0.10306285334757706, 
      0.008652850984719735, 
      0.023070132715314613, 
      0.02828156738725975, 
      0.09063373050436939, 
      0.08753106259180135, 
      0.01576578458500482, 
      0.07558719324652602, 
      0.03602745286592325, 
      0.09544462981585772, 
      0.04622891318798643, 
      0.06095402097894792, 
      0.020763606739521174, 
      0.06932126297151273, 
      0.07106445706179619, 
      0.03768232533866862, 
      0.03683991839779202, 
      0.4478035452224882, 
      0.034420947362618616, 
      0.07490781840168222, 
      0.06664031463253776, 
      0.024629288920556113, 
      0.03255169539706361, 
      0.0851019475884675, 
      0.026863723095038684, 
      0.17112498878338608, 
      0.013087805186078431, 
      0.06951880908468938, 
      0.051403844599103035, 
      0.015506796101724363, 
      0.04203638546104702, 
      0.07109373745654295, 
      0.011788655643599197, 
      0.06674269487450012, 
      0.03687498432829992, 
      0.09319306094757543, 
      0.056452702161365845, 
      0.07859827323287302, 
      0.019137264462058254, 
      0.03208661125087085, 
      0.076306135222815, 
      0.06536766419145125, 
      0.06841851684665544, 
      0.16026890909919203, 
      0.09990754693816832, 
      0.37872713175916617, 
      0.01904174569660924, 
      0.06594102212944553, 
      0.04668043988737334, 
      0.06606040007066934, 
      0.06270820899827284, 
      0.08394354505805261, 
      0.05964801759375948, 
      0.07109038238475202, 
      0.027495062690176136, 
      0.02611391001528514, 
      0.015132054683980333, 
      0.05213265747754031, 
      0.029816080417193074, 
      0.008426678181662033, 
      0.111735911913071, 
      0.02309335564368718, 
      0.11842280174610219, 
      0.010527952301724586, 
      0.02008374396666388, 
      0.07762309671984077, 
      0.029719740262169836, 
      0.05960432358609709, 
      0.06376165170504323, 
      0.045194588977068684, 
      0.023020105289794413, 
      0.10102908154173257, 
      0.11048439445683701, 
      0.02803001506384365, 
      0.007793638472333225, 
      0.019004827825554023, 
      0.046773060585056314, 
      0.010029925108648911, 
      0.06707134862708847, 
      0.03264992791751099, 
      0.019187409892992547, 
      0.10571123689963231, 
      0.026358174457418476, 
      0.09620041869305888, 
      0.007593959288033029, 
      0.0407330757061756, 
      0.048726250777753284, 
      0.06239220555238853, 
      0.013403311767079902, 
      0.11440564607608023, 
      0.02210138656441457, 
      0.024410663252376178, 
      0.16943789516622704, 
      0.08321027286533973, 
      0.16320164065739654, 
      0.08411190353942263, 
      0.033576178985268434, 
      0.074833622456213, 
      0.06947709372665795, 
      0.03590503454411735, 
      0.027897436274896964, 
      0.07553992808461693, 
      0.03648497017663819, 
      0.06446454868718035, 
      0.12400427001944815, 
      0.04503277964168349, 
      0.08231713185871677, 
      0.005494760472299218, 
      0.10020097379591729, 
      0.03093315121489918, 
      0.05956184787526313, 
      0.04848002820446169, 
      0.02393283212346953, 
      0.0075041184359715355, 
      0.07385717333512806, 
      0.05543217745213867, 
      0.034478266822996116, 
      0.3593134312547058, 
      0.1079867727850816, 
      0.13377432944612436, 
      0.04570298114743101, 
      0.019838717965781752, 
      0.03346891693423834, 
      0.08514392208010868, 
      0.04912597104644736, 
      0.012673422669654513, 
      0.03992888077662157, 
      0.038571753150101105, 
      0.055677924482031266, 
      0.015082956380757689, 
      0.15359709925680265, 
      0.02869976232092242, 
      0.02330273501180232, 
      0.10486826899624098, 
      0.03885519341883568, 
      0.06521375531742299, 
      0.022952834095876635, 
      0.04055087456304583, 
      0.7028014612077904, 
      0.02162967242945487, 
      0.0724514594845401, 
      0.2842430053505392, 
      0.05925994212926003, 
      0.013431435669864902, 
      0.26708686240621893, 
      0.08579455013157249, 
      0.07866054338714773, 
      0.07976072200142653, 
      0.08200918885968325, 
      0.03965113022818117, 
      0.010550193372762405, 
      0.040354096417583224, 
      0.09382080608765729, 
      0.10121392095782, 
      0.08179522477008576, 
      0.06506373290232907, 
      0.021829469241419316, 
      0.039586217665868347, 
      0.2707647708549426, 
      0.4003479728817219, 
      0.006913768835858305, 
      0.05247055978046132, 
      0.14795316265969735, 
      0.05969796227885949, 
      0.08996838988881535, 
      0.05229297130463181, 
      0.05666064643710037, 
      0.010204193049343955, 
      0.04372192122243554, 
      0.04755446288403273, 
      0.14115587427685305, 
      0.09368447882488991, 
      0.04077697808846307, 
      0.041455173626832376, 
      0.09466551199410565, 
      0.09800770620516708, 
      0.06552568818136244, 
      0.20973380494251015, 
      0.059100093295214096, 
      0.21304868162082732, 
      0.07857925869723034, 
      0.007287083402973726, 
      0.03141113972560006, 
      0.06816848322913667, 
      0.09183553147683696, 
      0.010416193422738248, 
      0.032377023699665254, 
      0.05609167213119267, 
      0.047919528070313744, 
      0.10386505195687637, 
      0.09499974488975635, 
      0.04629817063059985, 
      0.08373624982497088, 
      0.03984015063136418, 
      0.07070984643821479, 
      0.0069197728903448484, 
      0.29616845091331245, 
      0.033549442117382894, 
      0.09990513365129733, 
      0.04490951216188901, 
      0.0057077075706980195, 
      0.08978482063456228, 
      0.033366430306025305, 
      0.0405114337675989, 
      0.035944875009070267, 
      0.05429578152192243, 
      0.11743790890398613, 
      0.18509535012871942, 
      0.07698245989674199, 
      0.07549763922655706, 
      0.06616001009841027, 
      0.06843606779200086, 
      0.022136117321326185, 
      0.05660195925565443, 
      0.08344679661654102, 
      0.077774863268586, 
      0.0632473981157948, 
      0.06985365120576559, 
      0.2281982053343283, 
      0.07940575960309895, 
      0.0410293577375847, 
      0.09346351201372069, 
      0.27951979574202157, 
      0.031403951033266195, 
      0.09066070269406354, 
      0.018769542556629576, 
      0.0874399106153524, 
      0.05583297603261954, 
      0.11929262886019594, 
      0.08076946469058259, 
      0.03275070810368438, 
      0.08522137637687184, 
      0.039456730837704096, 
      0.08339047147994293, 
      0.5094293423343611, 
      0.4827498736978674, 
      0.019497855155084818, 
      0.011090268308859104, 
      0.06862438584389831, 
      0.07596773808195968, 
      0.09628832018548704, 
      0.05105944111373155, 
      0.10830998589363205, 
      0.011664257992349329, 
      0.0227084908760318, 
      0.032633865164002754, 
      0.08106232152626629, 
      0.01410533199085137, 
      0.07604957144163436, 
      0.07349947258722929, 
      0.10827575181364005, 
      0.036636731316442524, 
      0.06680598319967074, 
      0.042895241595678923, 
      0.24592783168535165, 
      0.047302342858653035, 
      0.016504758721699778, 
      0.038032628516103416, 
      0.05701852943408177, 
      0.14548340757168762, 
      0.08965268264917342, 
      0.08181833183491916, 
      0.4009341080185362, 
      0.08859273920064285, 
      0.020948569180005976, 
      0.10501252021243139, 
      0.14193904984289465, 
      0.02580452739462559, 
      0.011491396994003027, 
      0.06603038251016739, 
      0.04203827866367067, 
      0.010465291747666737, 
      0.006509392888331889, 
      0.07454178435746481, 
      0.022963330640778212, 
      0.02732457511311344, 
      0.022462267694515876, 
      0.38854298234744067, 
      0.06458665365935275, 
      0.007324662935939071, 
      0.03558003353024518, 
      0.054703665356744494, 
      0.03275769545031214, 
      0.05577138853632126, 
      0.3998105080084073, 
      0.010542375763172658, 
      0.01658727911598927, 
      0.07695656964080942, 
      0.08014464995858638, 
      0.014889228584031904, 
      0.07689391352039436, 
      0.006343705006195153, 
      0.10143948342617203, 
      0.08249201592126378, 
      0.19661658976063268, 
      0.03699346295984822, 
      0.13094580187669722, 
      0.029885527591093693, 
      0.04072957302720667, 
      0.09373928787026636, 
      0.025183344330583897, 
      0.07331775686962569, 
      0.07525335072715163, 
      0.010160575652417642, 
      0.028038826905865608, 
      0.05999042619379993, 
      0.22777950107453845, 
      0.016298683731897808, 
      0.1298988750677225, 
      0.06435199639377479, 
      0.09276481406844313, 
      0.6149976206234613, 
      0.13160638919853498, 
      0.04903989483593741, 
      0.05556282093587178, 
      0.03179928497372356, 
      0.07004233505677303, 
      0.10535431474408935, 
      0.11550068747190627, 
      0.01207222711679008, 
      0.02956454572869997, 
      0.007808893951993792, 
      0.06045133188598483, 
      0.05978989613638678, 
      0.027121283921552365, 
      0.02176186136078393, 
      0.09978349129639753, 
      0.08122575677956496, 
      0.059780496584243774, 
      0.023952560448377333, 
      0.08566593342034269, 
      0.04889974789898953, 
      0.09596175005390534, 
      0.06336067089808896, 
      0.08327097019088181, 
      0.07974352468625708, 
      0.05761128699512928, 
      0.06589980145248106, 
      0.012250230238849384, 
      0.025263480346189127, 
      0.03543430550737405, 
      0.0651658562555247, 
      0.05631673101111618, 
      0.05093834461032807, 
      0.022227251534232526, 
      0.07292014695308116, 
      0.26757970694043715, 
      0.0966150892039393, 
      0.09025195572992929, 
      0.08242410573661653, 
      0.22265441183038814, 
      0.06360365363766235, 
      0.06329870434384356, 
      0.026047149183070543, 
      0.10752011159033875, 
      0.180127543382827, 
      0.027320675918448774, 
      0.11554869819887961, 
      0.04930145540797615, 
      0.0852799895107001, 
      0.006559733849110834, 
      0.044309036051566726, 
      0.3998031782908673, 
      0.15378043278621328, 
      0.4599167830942974, 
      0.0808955789752346, 
      0.07129503673194355, 
      0.03382479275466741, 
      0.035239685333050545, 
      0.01969828421398955, 
      0.05216819581838281, 
      0.04758743203223574, 
      0.43535014333368355, 
      0.06483663536774306, 
      0.07121310362035888, 
      0.013602004169833003, 
      0.047074738732148395, 
      0.018450966387765298, 
      0.46850756159770157, 
      0.09474491351861834, 
      0.10875651630706175, 
      0.013210353990744933, 
      0.05252590962103843, 
      0.025756664892642795, 
      0.0930674108560589, 
      0.049044086678522315, 
      0.10210964437590993, 
      0.07542316237639063, 
      0.08403655106876975, 
      0.03973016614108148, 
      0.019884929444297983, 
      0.07828087708226468, 
      0.20967004816987958, 
      0.008942919175494207, 
      0.014431912272875703, 
      0.022746114467697892, 
      0.04589825605229593, 
      0.6955227773141762, 
      0.04039984362802373, 
      0.17563215303323895, 
      0.040032348659831685, 
      0.06853718817424555, 
      0.21680154145857417, 
      0.057283049503797236, 
      0.09475480515989951, 
      0.07450372010663696, 
      0.11407861866931218, 
      0.0701919837250382, 
      0.03047577307679744, 
      0.055334978404765756, 
      0.06573038833104626, 
      0.03719159664611664, 
      0.10703534184000349, 
      0.03946170571031476, 
      0.04083716401784035, 
      0.09186219342748357, 
      0.05106562510663629, 
      0.047286029243145344, 
      0.05769187960837415, 
      0.07519139751363813, 
      0.13275993299912284, 
      0.018007120491428334, 
      0.013887112942615559, 
      0.007435985487420564, 
      0.08983850554484604, 
      0.024789157625036043, 
      0.03337930959549888, 
      0.4273651875610903, 
      0.037016945213394825, 
      0.05310917950276708, 
      0.009933408734857836, 
      0.04409346853383961, 
      0.05161870657945779, 
      0.025770893123633856, 
      0.03887564598600062, 
      0.05577772621704654, 
      0.03267994359086327, 
      0.2226762248428553, 
      0.09389643504035494, 
      0.23886703636344797, 
      0.017784056228881056, 
      0.050091719119983905, 
      0.10130889584733309, 
      0.07365222097135589, 
      0.16689440334246508, 
      0.04327388935557297, 
      0.017062475296197553, 
      0.014681696894550329, 
      0.08003371444200728, 
      0.02601093830659584, 
      0.07667712570839805, 
      0.028915540075240966, 
      0.04626662031092037, 
      0.07510442940052124, 
      0.03479151307446236, 
      0.05577460844579354, 
      0.06735201726694141, 
      0.10418318678417543, 
      0.08214673119433442, 
      0.046894050556949195, 
      0.066509401793218, 
      0.2000814696044382, 
      0.0074753678042453475, 
      0.018882277720864652, 
      0.02436363023026343, 
      0.04918842032639403, 
      0.03940502338300203, 
      0.039885425198530645, 
      0.02027917815105463, 
      0.09693715633787066, 
      0.04821243853027641, 
      0.10092187486629121, 
      0.053942090971592735, 
      0.032671235002360736, 
      0.18381416486325156, 
      0.10714249499732445, 
      0.08541308990495457, 
      0.049726461474391, 
      0.09945988378461144, 
      0.04282189090839824, 
      0.07175293627964868, 
      0.07959738878045723, 
      0.4359950559592759, 
      0.12578005126920372, 
      0.06282267218434942, 
      0.03363669442301274, 
      0.09502118501462627, 
      0.025263138202217674, 
      0.09740531308861781, 
      0.033766360541730295, 
      0.12362675303909941, 
      0.07165325986142042, 
      0.09212679762329258, 
      0.01900462967910368, 
      0.03499487302171144, 
      0.09627480810619668, 
      0.06974554991297888, 
      0.10610496292879924, 
      0.4079133474865098, 
      0.04942142226208639, 
      0.6285984394798182, 
      0.06933175086300597, 
      0.03701550450324644, 
      0.01757966272317896, 
      0.10092646211970592, 
      0.029234149442812846, 
      0.017512517961820788, 
      0.0378514457967565, 
      0.05228690686925864, 
      0.07049797285081845, 
      0.08264228907215276, 
      0.04488600609748921, 
      0.24077141591510953, 
      0.08112486716935108, 
      0.038558066520099236, 
      0.07690212606137546, 
      0.09152503909274183, 
      0.0813785918559527, 
      0.09971463448558968, 
      0.058230298051101165, 
      0.06178559483257371, 
      0.3197502174080555, 
      0.08066046734701088, 
      0.07390303221822624, 
      0.26197904694183183, 
      0.025203066929440365, 
      0.018104455809521032, 
      0.16687538601675742, 
      0.005861850614935158, 
      0.040077954715875434, 
      0.04186386190925624, 
      0.031224427349045004, 
      0.07339650944805308, 
      0.4063370865991093, 
      0.042168861778401866, 
      0.10984252635878644, 
      0.07219113464478384, 
      0.009395738300657196, 
      0.3602482166152011, 
      0.2283772464333074, 
      0.014654411095607412, 
      0.06768448198344044, 
      0.022634663160831212, 
      0.08006876611056508, 
      0.09968575626852237, 
      0.04365332271860284, 
      0.007503706824580006, 
      0.03708314631384018, 
      0.04568015383634608, 
      0.07046387368874706, 
      0.03199442003645749, 
      0.08441856826293612, 
      0.08080190364497054, 
      0.10091647583847753, 
      0.25038928641645436, 
      0.08592490791581617, 
      0.02532893294508932, 
      0.030346356768890494, 
      0.03303894578272388, 
      0.03888398528414433, 
      0.05386502988731977, 
      0.3317794529406474, 
      0.047697232195557375, 
      0.008548992294247494, 
      0.049290411444174065, 
      0.0380485313137912, 
      0.06886291637099085, 
      0.07182840676925432, 
      0.063594962301041, 
      0.08462241764909521, 
      0.053483064947269815, 
      0.037211611471159894, 
      0.04912672972784041, 
      0.06350487341119455, 
      0.05000554499572294, 
      0.023957757616829816, 
      0.07060101838091482, 
      0.14705993078853052, 
      0.08239160949001446, 
      0.09843656358074057, 
      0.34498139744266415, 
      0.009224094912827795, 
      0.03937289187183292, 
      0.023223126956863092, 
      0.007781892766877941, 
      0.10250231615707772, 
      0.050327413566034776, 
      0.2562153847698521, 
      0.032951824947890555, 
      0.19465405405533034, 
      0.0272812423832901, 
      0.08044306484588247, 
      0.01620882406262649, 
      0.060700384545907225, 
      0.09885280157569339, 
      0.06450389255137688, 
      0.04063512752667714, 
      0.007310775198083674, 
      0.014440132946401911, 
      0.07341441790884669, 
      0.1778134188358968, 
      0.07650792126325417, 
      0.1052539662203273, 
      0.046725637227120455, 
      0.06308525594757275, 
      0.08145108549424888, 
      0.011416454012570335, 
      0.036604219367047545, 
      0.06245722155605117, 
      0.10893879242246424, 
      0.08706205199426079, 
      0.00805848105765694, 
      0.07963430295010443, 
      0.21893876912468999, 
      0.020089563154211686, 
      0.07323878286133052, 
      0.12427012040636667, 
      0.07150506731111304, 
      0.029238862593724848, 
      0.04493466207091829, 
      0.04969124894607088, 
      0.028207901944054422, 
      0.059033763216837634, 
      0.10201256794197062, 
      0.027221279598861604, 
      0.04431444923323755, 
      0.05559957741047602, 
      0.01673583048602141, 
      0.021261954586324357, 
      0.21046492243888867, 
      0.05343539933941932, 
      0.34144837278691775, 
      0.08427365984004555, 
      0.035258216838276395, 
      0.25947024333356405, 
      0.0355036816673831, 
      0.1102850964907397, 
      0.09231215019268102, 
      0.05505838949546169, 
      0.047743241167375244, 
      0.029716923927980816, 
      0.12149945659686605, 
      0.056344390535398275, 
      0.0737096434665843, 
      0.020544317576206807, 
      0.05807617350421439, 
      0.0604222470224482, 
      0.4128220235233566, 
      0.06427680908589556, 
      0.07737961529422015, 
      0.02201049949834311, 
      0.03478485845048837, 
      0.08641706829753365, 
      0.07948809138308248, 
      0.03265014126541365, 
      0.03406563673078501, 
      0.025798682339602756, 
      0.04960826875371509, 
      0.10846136619820258, 
      0.024263407064446355, 
      0.21169765290543371, 
      0.02454425482269924, 
      0.07966140868687718, 
      0.03317340488618468, 
      0.33228391155134557, 
      0.029277131225127113, 
      0.09075871405641997, 
      0.04697086717706379, 
      0.014529719025359883, 
      0.09046020422109576, 
      0.019686329005083242, 
      0.3204578335795257, 
      0.04880296135109038, 
      0.06051363252219973, 
      0.010340386862739435, 
      0.010254240497465735, 
      0.1695703080414891, 
      0.31702722053580157, 
      0.11203448884930439, 
      0.09179447380999195, 
      0.009181874345842623, 
      0.07611387834769888, 
      0.0975438760962283, 
      0.06591501663806566, 
      0.5867373776271495, 
      0.06185919730289125, 
      0.06497000279982348, 
      0.10100561520309455, 
      0.03275365366836021, 
      0.056020344287272324, 
      0.28196904955428675, 
      0.03446312934788853, 
      0.3220229819583636, 
      0.046676345452586296, 
      0.038354805187186626, 
      0.15454241207659936, 
      0.040310358019350415, 
      0.062322666934546175, 
      0.07772247787062657, 
      0.021427564081858586, 
      0.08554322868833135, 
      0.09822929788539597, 
      0.17911595563561747, 
      0.022403270242209495, 
      0.13017104526891063, 
      0.1748143482335813, 
      0.016415664114472678, 
      0.09560770393046895, 
      0.012572804427624384, 
      0.4494092975840198, 
      0.012950666807786927, 
      0.01253341745658496, 
      0.16925733479366045, 
      0.058995096117095844, 
      0.06271278273917838, 
      0.07899684910329986, 
      0.013574736900409492, 
      0.08313298331585203, 
      0.10416178589824769, 
      0.05203489325512837, 
      0.08338684397413561, 
      0.07990441420535908, 
      0.07599898826305794, 
      0.05583465623445985, 
      0.09979925100017398, 
      0.03896355345138269, 
      0.09557056361923243, 
      0.036956747598677335, 
      0.06469149603027968, 
      0.13629008159427447, 
      0.018935902778457737, 
      0.06118821442252058, 
      0.08032084377547172, 
      0.09248385766689805, 
      0.0770437886395355, 
      0.053582240075883934, 
      0.09019696966541543, 
      0.22485520598531747, 
      0.026345565749193004, 
      0.17294818582525795, 
      0.056800071135028954
    ], 
    [
      0.5574827839528547, 
      0.4874708462483919, 
      0.45003176601374173, 
      0.5608151790281057, 
      0.5146319580939719, 
      0.5020686992263496, 
      0.5037786411039176, 
      0.3770490093390028, 
      0.5506359727727905, 
      0.50469541956016, 
      0.5185343092607128, 
      0.4212736322577184, 
      0.529309186314001, 
      0.5275963785586302, 
      0.564855594475432, 
      0.3739381049125837, 
      0.45802742136411834, 
      0.5423834285751984, 
      0.5571754402846629, 
      0.5316951822028679, 
      0.5019788553226012, 
      0.5241104316094874, 
      0.5041344536484046, 
      0.5597643458161794, 
      0.5362292517070697, 
      0.5032403554913946, 
      0.5037124789196702, 
      0.5530590512529506, 
      0.5013086659678547, 
      0.551262691808438, 
      0.503920097126035, 
      0.420067584977437, 
      0.48785223582807474, 
      0.523166487272481, 
      0.5359256772354275, 
      0.4865701652399763, 
      0.36195623819358613, 
      0.4564824719499518, 
      0.41575048744099025, 
      0.5011679178128755, 
      0.523378672585879, 
      0.5697721437498686, 
      0.5302905093964732, 
      0.5162863596890311, 
      0.5157635237328213, 
      0.5096102269879887, 
      0.5376635440307463, 
      0.5379222282901388, 
      0.4354019631557204, 
      0.5512012540603741, 
      0.5313185291823695, 
      0.5581652923723821, 
      0.523196934215047, 
      0.519295292909573, 
      0.4564137685146952, 
      0.23296738426252891, 
      0.21687083652944297, 
      0.5439641654182169, 
      0.520393474460663, 
      0.48688612220883176, 
      0.5033428010031434, 
      0.4086327525980216, 
      0.4230434778390693, 
      0.44526630320243515, 
      0.5000779510043446, 
      0.5517950487171099, 
      0.4252090214029729, 
      0.5532074155028238, 
      0.3687769484805967, 
      0.5135666745840236, 
      0.5183178469603262, 
      0.5535021643958989, 
      0.5039199498625004, 
      0.3292368161401995, 
      0.4691296336871533, 
      0.5120948610443292, 
      0.5151869835487015, 
      0.5370913046786722, 
      0.08221387766881094, 
      0.5444127402606215, 
      0.5425557268677222, 
      0.45140071701176976, 
      0.4818721849710404, 
      0.556926051534861, 
      0.5389803474571355, 
      0.49156195173776346, 
      0.1658573078263462, 
      0.4743443975312416, 
      0.4940077584045675, 
      0.4864337593943578, 
      0.5399539416390567, 
      0.4615356770495934, 
      0.5659857147820061, 
      0.5568927132123048, 
      0.5351538583288016, 
      0.43516315367814684, 
      0.5509720773941629, 
      0.4728693441959545, 
      0.5135844142192862, 
      0.48881338523433626, 
      0.3709544000869433, 
      0.5156160800289123, 
      0.5274819511247159, 
      0.3865237329930834, 
      0.4246585606736974, 
      0.4854900359581779, 
      0.5553534380080161, 
      0.5597713650101704, 
      0.5035288397771653, 
      0.4686860931922529, 
      0.4680322797038295, 
      0.49512724856774243, 
      0.4268910149277728, 
      0.5464547754810269, 
      0.3879323075230124, 
      0.3136141552373853, 
      0.5384181814566344, 
      0.4264684663912006, 
      0.5289336601618997, 
      0.5122656926047512, 
      0.5139705781964921, 
      0.5427741433100804, 
      0.4270651427665011, 
      0.5339634335054771, 
      0.5116939747415882, 
      0.4625110588220929, 
      0.5089451676110462, 
      0.507127513819168, 
      0.3912799433779231, 
      0.5311675136662491, 
      0.5101636694338099, 
      0.4600171805135052, 
      0.5161806226890884, 
      0.5362254560138245, 
      0.5524767116714255, 
      0.5196079322743852, 
      0.45674384727186335, 
      0.5047777643927138, 
      0.42699909378157325, 
      0.4368014497591338, 
      0.53763019572281, 
      0.5206236400201177, 
      0.536620078840155, 
      0.42494345948289597, 
      0.39626703373004335, 
      0.44092725993278337, 
      0.2775754684468339, 
      0.3618665181917705, 
      0.836770711429061, 
      0.5151080176761119, 
      0.5453402097988309, 
      0.49250093699271597, 
      0.5401940148286634, 
      0.5802266334764029, 
      0.5579293754235779, 
      0.4664453241050018, 
      0.4612134568410609, 
      0.49826644454601043, 
      0.3665632845200026, 
      0.5433735983336809, 
      0.4858116789683951, 
      0.5758055873877637, 
      0.54162940324107, 
      0.5322369532678858, 
      0.4443691571301225, 
      0.5026474970036774, 
      0.5426649568508358, 
      0.5718186237750034, 
      0.5266168919944276, 
      0.525354816228075, 
      0.5150515327178183, 
      0.4844433766885592, 
      0.5179291423569696, 
      0.5415285185817491, 
      0.3441019441807531, 
      0.5440793465773694, 
      0.5534735460437722, 
      0.5300640974238116, 
      0.5627892292125181, 
      0.3118685192527196, 
      0.5385655557854228, 
      0.5853393389603951, 
      0.46746992779195284, 
      0.3616092172510143, 
      0.5816772803083603, 
      0.39195476788917805, 
      0.5477016437903499, 
      0.42234624816504124, 
      0.47205629100495733, 
      0.5399948890853199, 
      0.41269838820047733, 
      0.571525705235951, 
      0.533784007455149, 
      0.3763579469923864, 
      0.5295613397433769, 
      0.5235990134071627, 
      0.5389848526056307, 
      0.524436016875237, 
      0.49320633895571403, 
      0.37396730741087875, 
      0.38290946648915697, 
      0.5522964281815765, 
      0.4793321956210385, 
      0.4600082060549348, 
      0.5746586718955675, 
      0.3423706110027333, 
      0.449483229256888, 
      0.5760566267100349, 
      0.49970816360595177, 
      0.5473386545750177, 
      0.5618917122127495, 
      0.5138051049019537, 
      0.41757222753316897, 
      0.502611949346994, 
      0.5117609616408603, 
      0.5419787443150382, 
      0.5317227424975535, 
      0.5151057122352575, 
      0.3773392716217914, 
      0.45659004210606724, 
      0.5159044940206119, 
      0.548439691463393, 
      0.4865905552403508, 
      0.5074894013223391, 
      0.49161198910685555, 
      0.5294017887199528, 
      0.4947678603581558, 
      0.5415185666162168, 
      0.4659682769665618, 
      0.5080291902911706, 
      0.5261191624471294, 
      0.5200403930815711, 
      0.22470604325353905, 
      0.5282216441025337, 
      0.5267157410895672, 
      0.5649059142416128, 
      0.5217483597985879, 
      0.41840118000958004, 
      0.5493758152803025, 
      0.5167711735910242, 
      0.519285420130555, 
      0.5859372536219607, 
      0.45250459720145514, 
      0.3391122189751826, 
      0.3789163543932646, 
      0.5065404926928648, 
      0.3571482470985175, 
      0.3426107635436591, 
      0.3887611981522066, 
      0.5307773481026165, 
      0.36867917101593917, 
      0.45465538506318837, 
      0.4950175587868955, 
      0.48373102986143585, 
      0.35445789440641945, 
      0.5113329774917307, 
      0.17787912236435569, 
      0.5646057114322468, 
      0.45627900078333433, 
      0.5620423567456305, 
      0.5407809020011851, 
      0.5244917215979291, 
      0.5000298081949959, 
      0.5049905756431636, 
      0.4908879847743208, 
      0.40531643092880276, 
      0.5535981795102577, 
      0.5019706105308291, 
      0.4835298031991934, 
      0.5490422845810123, 
      0.45821023949562145, 
      0.49307481853611934, 
      0.5342403457228196, 
      0.5236352861798551, 
      0.5647316579925767, 
      0.5667029692636211, 
      0.5774128469914516, 
      0.5341740688110396, 
      0.5095398132193916, 
      0.5336569939923884, 
      0.5661271399877709, 
      0.5253733152148521, 
      0.35225116152463704, 
      0.5294105869116303, 
      0.5335173599692193, 
      0.50659527324095, 
      0.5064369903589574, 
      0.5416729908774773, 
      0.4624337221804894, 
      0.2632484541816497, 
      0.5227597793903866, 
      0.24686500636797146, 
      0.4626545713078639, 
      0.5155788854713005, 
      0.46158372842294004, 
      0.49622665591872744, 
      0.48154375754824114, 
      0.35137031173472316, 
      0.5166274228452675, 
      0.552027694180643, 
      0.562581592511803, 
      0.51256917787319, 
      0.5645646750457287, 
      0.5362027533502945, 
      0.539904470460951, 
      0.5606268972406073, 
      0.26002503160341195, 
      0.5132736787113358, 
      0.4238968738139283, 
      0.5352842979710173, 
      0.5306784380934004, 
      0.5691110865677356, 
      0.5660584464598, 
      0.5003729776833988, 
      0.49385068346110655, 
      0.3827625040254555, 
      0.5408520977242453, 
      0.5233350813440724, 
      0.588633793181961, 
      0.4691967359886326, 
      0.5484524599360607, 
      0.5594768654656553, 
      0.5223340380756246, 
      0.5370040991326884, 
      0.49874151867957045, 
      0.5305408387154593, 
      0.49536671326273835, 
      0.5065393280273588, 
      0.5234032588547562, 
      0.5541196522221389, 
      0.5537300039909133, 
      0.5629827393417817, 
      0.49736832779153867, 
      0.5269398542821435, 
      0.5492820595465585, 
      0.5194883724967136, 
      0.29492136250423945, 
      0.3065702424741769, 
      0.5207036898992999, 
      0.44646600800362557, 
      0.5011647118942646, 
      0.5713792575641632, 
      0.5673857114171478, 
      0.554888446749925, 
      0.5354373035623124, 
      0.5325772411657479, 
      0.5705475195992963, 
      0.4224982572298228, 
      0.4698919418413898, 
      0.44746842339329024, 
      0.4090838004774038, 
      0.32862839953450207, 
      0.5045253259225657, 
      0.4245657306791687, 
      0.5340885897328326, 
      0.48209622534125335, 
      0.5378070901178088, 
      0.4599881075888989, 
      0.2963797416405985, 
      0.4809959147615799, 
      0.5220829877790941, 
      0.5421024590231992, 
      0.5281130778283966, 
      0.5359650814937297, 
      0.5605125398389067, 
      0.5388056193689856, 
      0.5627632447019472, 
      0.5112932733239973, 
      0.5527968614253547, 
      0.5706155177494412, 
      0.5428473418363795, 
      0.44700996569718815, 
      0.5647285681494547, 
      0.5425637281305268, 
      0.5578033469031625, 
      0.47831572644798936, 
      0.4768434726967113, 
      0.4545989923929936, 
      0.5557526646774633, 
      0.18128210190955252, 
      0.5427600681916196, 
      0.5912006322052178, 
      0.517729782247268, 
      0.5079244652129302, 
      0.11974845609660166, 
      0.5662727382850244, 
      0.5384946376141144, 
      0.5199834467255549, 
      0.5213948846707698, 
      0.5542540517595026, 
      0.4437863214954794, 
      0.4815876158036873, 
      0.5658150779624251, 
      0.572669909768478, 
      0.45771301921006297, 
      0.4730357096911015, 
      0.5184722293169703, 
      0.533818830875601, 
      0.5114042750470175, 
      0.561487745918253, 
      0.5122240024986912, 
      0.561660349499286, 
      0.5578604689615033, 
      0.5065420022292196, 
      0.5318201502762353, 
      0.5432472091943574, 
      0.4271695070728798, 
      0.2725718361303317, 
      0.5277560969534812, 
      0.49854093148884865, 
      0.510661617645254, 
      0.5100957540236588, 
      0.4566912521483429, 
      0.5410565228799802, 
      0.5401015405497974, 
      0.406396253363003, 
      0.5594649429326506, 
      0.43608685983473733, 
      0.472804123096271, 
      0.43266238717256855, 
      0.5643499146851051, 
      0.55617724075794, 
      0.5329641232031217, 
      0.25439604049376136, 
      0.46495400124730885, 
      0.5169434980870679, 
      0.5091876126767411, 
      0.5138222937802407, 
      0.42619102231981876, 
      0.5379719381370747, 
      0.5847675775062273, 
      0.521485899928847, 
      0.5763929029951327, 
      0.23039390760344897, 
      0.46155405408031963, 
      0.53375459323568, 
      0.4974393186088885, 
      0.560198149623124, 
      0.5368029921761835, 
      0.5619336476375241, 
      0.5578513012157404, 
      0.41150533442847687, 
      0.5640210314007346, 
      0.5268476812910082, 
      0.5743404555091685, 
      0.5266992588344599, 
      0.4058935781088862, 
      0.4575094739242796, 
      0.5393564912598791, 
      0.26155048133795933, 
      0.5575564753782692, 
      0.46150784460412714, 
      0.1684746357408658, 
      0.5551461552387282, 
      0.5333010542355615, 
      0.4729593531761344, 
      0.4923828513911942, 
      0.5400210743506746, 
      0.5145887347928013, 
      0.4295968023251811, 
      0.47658542201049836, 
      0.5651034535190393, 
      0.5127576575648131, 
      0.5661249645772235, 
      0.45635563237981, 
      0.5409052597759731, 
      0.5210897791042359, 
      0.5194752602260649, 
      0.5506351347028953, 
      0.553282431650309, 
      0.48182808100731794, 
      0.509104678992349, 
      0.5013213933602382, 
      0.517162462491911, 
      0.46628577369333624, 
      0.46091051425543494, 
      0.5219683320583625, 
      0.3754511257618203, 
      0.45006056789540216, 
      0.49595169155529706, 
      0.2738014241402432, 
      0.5812165313301411, 
      0.5420944421949403, 
      0.5064802711039417, 
      0.47870957850065593, 
      0.4976190585942254, 
      0.5044577109618467, 
      0.5634207650638886, 
      0.470759040641184, 
      0.5536178891942, 
      0.4664093600711007, 
      0.5066607771367537, 
      0.5593769550171969, 
      0.5312426250669685, 
      0.545442044217086, 
      0.5507220180763203, 
      0.524173243483244, 
      0.4200418391714181, 
      0.5648342474846544, 
      0.479806854522059, 
      0.4166165746949032, 
      0.5155618542119357, 
      0.5630242050741637, 
      0.40636797605037195, 
      0.5109892559494866, 
      0.5059358689288859, 
      0.45492398303179943, 
      0.49306198121544814, 
      0.4996675373297466, 
      0.5489115837969178, 
      0.5651229176152006, 
      0.5581133259345832, 
      0.5301700006612851, 
      0.42066858375562083, 
      0.3201720603214192, 
      0.5714757005954162, 
      0.5719942904137879, 
      0.49485138123672606, 
      0.49998435512441086, 
      0.40402220767447916, 
      0.5022058369732958, 
      0.5113375355231317, 
      0.5746675567997332, 
      0.5434073732707329, 
      0.5186312869239114, 
      0.503484424374391, 
      0.4514575354756545, 
      0.5070453173733401, 
      0.5136071931821082, 
      0.4498899364283761, 
      0.48397122916989593, 
      0.5491273614771898, 
      0.4742824479352124, 
      0.5893236202847008, 
      0.304715658685306, 
      0.568568098680266, 
      0.5484085926456893, 
      0.5664427179792837, 
      0.5560125263355078, 
      0.5525190703348221, 
      0.5526168876376054, 
      0.573495253199941, 
      0.5048156048192329, 
      0.5677226454003805, 
      0.5373048412571826, 
      0.5722686060472212, 
      0.577159188899173, 
      0.5191959277020355, 
      0.5139867564796529, 
      0.5214024791689088, 
      0.2903308409804023, 
      0.5625527188889874, 
      0.3684714045263972, 
      0.5619769578146512, 
      0.5273611760634999, 
      0.4394855216181348, 
      0.45915461621466547, 
      0.49164529986384825, 
      0.45520421981568016, 
      0.25034168449922556, 
      0.4576661238753261, 
      0.3790841724798546, 
      0.46925072107371524, 
      0.5547525981652287, 
      0.5489886598608988, 
      0.47662143488062503, 
      0.41261870367147746, 
      0.5136101084363889, 
      0.524137693437111, 
      0.5289239162929272, 
      0.5340229273706406, 
      0.38534841648245216, 
      0.39280582423928617, 
      0.5358842922795067, 
      0.5202894529755884, 
      0.20810176599630364, 
      0.5266354157028346, 
      0.545748493196457, 
      0.4154395491548577, 
      0.5504862511081736, 
      0.5282489625874003, 
      0.48946624468410466, 
      0.5291230325812917, 
      0.581340420761358, 
      0.4906256876110741, 
      0.5882778614382985, 
      0.5640704668335172, 
      0.5130485808761878, 
      0.23166501212343293, 
      0.5267341128709923, 
      0.524351442275167, 
      0.5191866383839119, 
      0.5308822226110943, 
      0.5700612942131931, 
      0.5128135642386806, 
      0.5524870302834789, 
      0.5635414170781158, 
      0.5205763289896006, 
      0.49392359402942965, 
      0.506568485407691, 
      0.4414607935620333, 
      0.588815787030092, 
      0.5778056680593749, 
      0.4883170962234035, 
      0.42886451186213137, 
      0.572773367528452, 
      0.5067310032829971, 
      0.23864745435684165, 
      0.48345871401861396, 
      0.507854846957309, 
      0.4477620318101839, 
      0.5225368110230262, 
      0.522860755223508, 
      0.3893425852313603, 
      0.5152792761601865, 
      0.5263012907960931, 
      0.5151592580022574, 
      0.5673978722821923, 
      0.5303744521619692, 
      0.35678023373279, 
      0.5168592156735882, 
      0.3755200446334055, 
      0.44832324695356074, 
      0.5606501979085657, 
      0.5267527649492322, 
      0.41369959261511574, 
      0.49963141272388994, 
      0.4759790387514955, 
      0.4921989135130709, 
      0.5488492364538312, 
      0.5685205376932101, 
      0.32216642207783797, 
      0.45035144620237416, 
      0.543910105318972, 
      0.4977853316517943, 
      0.49708778318623065, 
      0.5377559259858763, 
      0.561254809637098, 
      0.544573086686222, 
      0.474334858260812, 
      0.5217014881744768, 
      0.5329127202472645, 
      0.5451389964182878, 
      0.2856366310293957, 
      0.5475753922301068, 
      0.5391926091646057, 
      0.5404968137689963, 
      0.47109038688701965, 
      0.28304875092175835, 
      0.5157122880695918, 
      0.5642259747264566, 
      0.5668157720135535, 
      0.48648816201415057, 
      0.45026959433821395, 
      0.546280450364539, 
      0.5128388269262781, 
      0.5530375727931872, 
      0.5250716576919902, 
      0.5427813813352459, 
      0.48686113759107985, 
      0.38024878506785037, 
      0.4676478923703001, 
      0.33695814117247197, 
      0.5046500420571498, 
      0.3118167558730735, 
      0.3257867063506401, 
      0.46227765028967194, 
      0.4613457524386191, 
      0.41594972501385336, 
      0.4934539093575466, 
      0.45834934804001354, 
      0.5432083259993766, 
      0.5234837427365799, 
      0.5852332956022457, 
      0.39874972169078116, 
      0.27138461423413407, 
      0.5593015163765329, 
      0.5860098418538345, 
      0.4622355469873711, 
      0.4222436061296095, 
      0.553972872643334, 
      0.3108080970106172, 
      0.487449420051627, 
      0.5204684491217487, 
      0.21744016753184, 
      0.5520098510033861, 
      0.4530389167869994, 
      0.5266010093067394, 
      0.5611868454390343, 
      0.5608983834949677, 
      0.5443444182481243, 
      0.525725298932078, 
      0.5021619516508016, 
      0.4847976448931274, 
      0.6432397547097548, 
      0.41601837552122056, 
      0.3227048838677718, 
      0.5742373435255484, 
      0.5582771488409943, 
      0.5237873002240425, 
      0.5390852474597702, 
      0.5777783247255519, 
      0.5183088035561264, 
      0.5449642670568001, 
      0.48728469715897366, 
      0.4996911309200019, 
      0.5814266541265642, 
      0.5658904563772115, 
      0.5771612970193258, 
      0.5409505322566707, 
      0.383123522380934, 
      0.5858325381111132, 
      0.23956369379139758, 
      0.542166786594206, 
      0.435747139367795, 
      0.5698283640329185, 
      0.44367380966021747, 
      0.4950956362856286, 
      0.5330439745696874, 
      0.5397300626449165, 
      0.5106812120716884, 
      0.5472956741817305, 
      0.41140244211847943, 
      0.5684256168354561, 
      0.5418849903724269, 
      0.44827368701075193, 
      0.3718926563312816, 
      0.3968803445089895, 
      0.5722592170884113, 
      0.4490906681948016, 
      0.528752913837041, 
      0.5595228641807214, 
      0.39628191591719514, 
      0.5011846350272573, 
      0.33055776142914994, 
      0.521834354143979, 
      0.5374603789377171, 
      0.496098490284259, 
      0.5403465387639755, 
      0.5704406181738019, 
      0.5701873312668978, 
      0.5099751590832825, 
      0.5724744909238193, 
      0.5401871867804565, 
      0.4865096072097844, 
      0.5112052514876666, 
      0.5474656299037018, 
      0.5836092507046552, 
      0.5399929929210566, 
      0.48892355210563276, 
      0.5220911592382061, 
      0.5374547740192821, 
      0.5129264965941327, 
      0.42750751417823685, 
      0.4844814704920007, 
      0.5488105060467446, 
      0.3059766433030769, 
      0.5337557278701869, 
      0.4586812189793478, 
      0.5267642365781726, 
      0.5113418233653959, 
      0.5140614183808029, 
      0.5164047470370173, 
      0.4674570429923495, 
      0.5188698008064047, 
      0.514196490484122, 
      0.4925905902653099, 
      0.5735080360045838, 
      0.560254172062141, 
      0.5448976817407678, 
      0.529198644538422, 
      0.4515708150028255, 
      0.5210779275055403, 
      0.5793616084806712, 
      0.22936981204434112, 
      0.5388377255765986, 
      0.5128098872595833, 
      0.5637604698286978, 
      0.5392248022405446, 
      0.45915027273754666, 
      0.4993497098321264, 
      0.5298818390500518, 
      0.4973589202405851, 
      0.5197382529557381, 
      0.52012090427459, 
      0.5189589703261062, 
      0.43029728332032163, 
      0.5160757743635068, 
      0.534448295308583, 
      0.5006936493730316, 
      0.41277407714193265, 
      0.22542091580716214, 
      0.47017594596730494, 
      0.5661123191447721, 
      0.5124451186878652, 
      0.5626172696384025, 
      0.5707751203507917, 
      0.5308130257543578, 
      0.5560819255160803, 
      0.4827164443927369, 
      0.4508014958492874, 
      0.43549723555049624, 
      0.5561884997799612, 
      0.4008672586440919, 
      0.5170523199601018, 
      0.515695300256524, 
      0.4427025491128515, 
      0.5472208177780263, 
      0.5816639889183335, 
      0.5007070111605741, 
      0.5158712591089901, 
      0.4830047845153396, 
      0.5486974259741744, 
      0.5366105950104463, 
      0.5194660345373263, 
      0.4179820315398158, 
      0.5510928735203461, 
      0.5428240207220779, 
      0.3739468570248528, 
      0.5705285689694943, 
      0.46987254205666673, 
      0.2099410468376571, 
      0.5640870787531754, 
      0.5380862363996568, 
      0.5218709780295684, 
      0.5171197147732239, 
      0.5379277580453694, 
      0.5640131493632184, 
      0.35624366610917835, 
      0.4511286127165229, 
      0.3297847419934657, 
      0.5136530665678019, 
      0.4904193695797794, 
      0.5672953178688422, 
      0.5616223486505615, 
      0.4581413970524018, 
      0.5093275897162554, 
      0.4743343790866177, 
      0.523465274540003, 
      0.4529986117708579, 
      0.5206519996171023, 
      0.5725036536361034, 
      0.5595475355916298, 
      0.5071050445324095, 
      0.5535581131905715, 
      0.4487701110719489, 
      0.5237440996860475, 
      0.5414834658300675, 
      0.26041580649173146, 
      0.5435877056345582, 
      0.584526410444477, 
      0.591976694931344, 
      0.48660255324256835, 
      0.5429396041649248, 
      0.5309841470996324, 
      0.5146666992881456, 
      0.5122125480346955, 
      0.5708255334927185, 
      0.5062400196686929, 
      0.4947660314513978, 
      0.5654789062529195, 
      0.4622794001694203, 
      0.5438627063064063, 
      0.49477233056409925, 
      0.525281506825938, 
      0.5094480938485385, 
      0.582365102957979, 
      0.5295807091862433, 
      0.5650895082748345, 
      0.5513652053160326, 
      0.5769495542688268, 
      0.5009636542738252, 
      0.5110672283625416, 
      0.20472282802292302, 
      0.5685363996908176, 
      0.5485126175868896, 
      0.44514926972268176, 
      0.49884546109153705, 
      0.5390029371705943, 
      0.504196460503686, 
      0.5648939063012436, 
      0.4823741994490757, 
      0.5266270703122466, 
      0.5020668736373575, 
      0.5109316140068537, 
      0.45737420853838556, 
      0.158837583380382, 
      0.5671326444956057, 
      0.5515427718956238, 
      0.5289578306759338, 
      0.4890411846899465, 
      0.46788943321653687, 
      0.49421006642262694, 
      0.5414617177964185, 
      0.4407323136360029, 
      0.38308092233117985, 
      0.5523484101604388, 
      0.5383093130310446, 
      0.5700330115637945, 
      0.4825968845586907, 
      0.5511638147411236, 
      0.5575102648253655, 
      0.5602037402551602, 
      0.5104208813355379, 
      0.44273135911962, 
      0.5246722772834144, 
      0.5395157572625642, 
      0.5470466302404536, 
      0.43920565437310366, 
      0.4682655105425108, 
      0.5692865504223431, 
      0.48525655100659976, 
      0.5441639585186382, 
      0.5209248045370378, 
      0.4855033826362326, 
      0.4982494424238507, 
      0.5548212077850848, 
      0.5395758022306815, 
      0.507392618265892, 
      0.38471131452178686, 
      0.47337642947580866, 
      0.46699161935351785, 
      0.5203506941133575, 
      0.4890029202464327, 
      0.5809141376869571, 
      0.48525359297269044, 
      0.46097683607228096, 
      0.48707721684707334, 
      0.46831480489091837, 
      0.5432648441044791, 
      0.5721298406996526, 
      0.5158307418822013, 
      0.5432196654952016, 
      0.5417104012481141, 
      0.5511589414452716, 
      0.479859969245404, 
      0.4782733820888395, 
      0.5482603605767592, 
      0.3763536268982579, 
      0.5460637211192159, 
      0.5761864404080135, 
      0.5740559707511484, 
      0.5017808701015682, 
      0.5421558647598251, 
      0.48192845706791043, 
      0.5473252815556992, 
      0.2717526849192622, 
      0.48480574072296667, 
      0.5774563980123321, 
      0.5819542004371255, 
      0.5562889207361578, 
      0.554278561974082, 
      0.5458840967842101, 
      0.5584236265395702, 
      0.07225656147337675, 
      0.5775707934190418, 
      0.5698655011818541, 
      0.5429941650441727, 
      0.5624910188295177, 
      0.4435167879177569, 
      0.5528738666277853, 
      0.5583705581648637, 
      0.5633289471402775, 
      0.7704290662410714, 
      0.5286527261036882, 
      0.5313121657633378, 
      0.5164739773330297, 
      0.4770777613365409, 
      0.49547805428782304, 
      0.5726983589591865, 
      0.5298900588509479, 
      0.5358242060476729, 
      0.548407981603461, 
      0.5524079947919581, 
      0.26776105724275295, 
      0.5520828599534059, 
      0.5284240082316232, 
      0.5729663868007174, 
      0.34412262720928743, 
      0.5753238454529116, 
      0.5322235616228677, 
      0.514399476425075, 
      0.5157558163669824, 
      0.420797453605857, 
      0.5379429898342911, 
      0.5569552461904252, 
      0.481806700764579, 
      0.5102238275980934, 
      0.3075736992937925, 
      0.5795492448990339, 
      0.48954729240513345, 
      0.5216227836973326, 
      0.4750736928634952, 
      0.5594095267607058, 
      0.5594471976325148, 
      0.5346882654440223, 
      0.5700110892885757, 
      0.5574915914715765, 
      0.5055061629050748, 
      0.5276023026695629, 
      0.5249258343576834, 
      0.5748857967950621, 
      0.5511601836974127, 
      0.5522493830703722, 
      0.5363603602220575, 
      0.502050467134869, 
      0.5290549207009367, 
      0.5487563147499076, 
      0.5572998061973065, 
      0.5134472408272215, 
      0.5125327812016758, 
      0.55213786558166, 
      0.5063374216294806, 
      0.5758936394339488, 
      0.510387084592421, 
      0.5521888099832811, 
      0.5657104529249247, 
      0.5374564463744869, 
      0.4958197127474151, 
      0.5621559673312303, 
      0.3912628626435332, 
      0.4011858042233135, 
      0.5594712303397763, 
      0.5839821330989922, 
      0.5593876181493059, 
      0.54522347000289, 
      0.483694718178779, 
      0.3705506207208251, 
      0.5232693159369782, 
      0.4942244200403238, 
      0.4577045553659304, 
      0.49255304825464796, 
      0.48859555543682903, 
      0.5800483831625902, 
      0.4140590977136846, 
      0.4135900959748524, 
      0.5469097891418652, 
      0.5636333304425163, 
      0.4859695929064603, 
      0.5395011020452471, 
      0.5699820012055108, 
      0.5908660438902976, 
      0.5613996384238596, 
      0.5796117600201842, 
      0.5171084127579851, 
      0.5015089458069613, 
      0.4766971279174654, 
      0.553225640749053, 
      0.4759177829762474, 
      0.5184977924473252, 
      0.5325756332200374, 
      0.5509023632334045, 
      0.5582664781101416, 
      0.5370762822721116, 
      0.5549640443312104, 
      0.4819409976176213, 
      0.40474967812084517, 
      0.5630113565255794, 
      0.49129853843977345, 
      0.5779852310714743, 
      0.4875367014095369, 
      0.47581703082886184, 
      0.5188912409430002, 
      0.4228692588056285, 
      0.5447314874691969, 
      0.47659003764186203, 
      0.5453010005162076, 
      0.5319438003951288, 
      0.5313829643653806, 
      0.5186394885610479, 
      0.506496930517192, 
      0.5268903816587646, 
      0.57055545704878, 
      0.5677889242290813, 
      0.437841940628652, 
      0.517854389095125, 
      0.554954895733805, 
      0.5651079871911356, 
      0.49171285510053236, 
      0.5391977612271234, 
      0.48387535476146953, 
      0.4897175585090764, 
      0.5012283521728089, 
      0.5336505413790531, 
      0.49173105456571475, 
      0.38905815155518425, 
      0.4875631535817179, 
      0.43052399800067953, 
      0.5202770519617308, 
      0.30342736834882716, 
      0.5520031969504613, 
      0.478428093943253, 
      0.2796594389719168, 
      0.5408135591668621, 
      0.5653416136263042, 
      0.5636833226689741, 
      0.4641390650881546, 
      0.5737820536237198, 
      0.5543385125046775, 
      0.49835704963104016, 
      0.36592769447572426, 
      0.40901396157445563, 
      0.42398137359447824, 
      0.5459929521747685, 
      0.4976490219154177, 
      0.4654504573329718, 
      0.504747911810406, 
      0.5577858652652806, 
      0.33731435830345596, 
      0.5464873160397495, 
      0.557063157865321, 
      0.4101567611558285, 
      0.5035279723722544, 
      0.5720966758512414, 
      0.4399781689779498, 
      0.42429534381505146, 
      0.4991573425573045, 
      0.49040952533045296, 
      0.5663526337547504, 
      0.5598456982339934, 
      0.19953495411644226, 
      0.4814895116128282, 
      0.5348712730038429, 
      0.5371535370546426, 
      0.5435318400528588, 
      0.46716112902590656, 
      0.5147387029648607, 
      0.4922144944297882, 
      0.5492606956250602, 
      0.42226310484946283, 
      0.5185380904802259, 
      0.5501785096981109, 
      0.5905926113467891, 
      0.4933778191088493, 
      0.3648778287610462, 
      0.49873780526881945, 
      0.5824721967332245, 
      0.5663421362807116, 
      0.48976529333090785, 
      0.509848745333975, 
      0.5545328491596483, 
      0.17484410752614857, 
      0.3797471979252337, 
      0.5797979590461995, 
      0.5605479768188555, 
      0.5434874719144516, 
      0.4435011572238544, 
      0.5574862221177647, 
      0.5103855932495851, 
      0.5671498939898669, 
      0.5022914010430859, 
      0.4289547330307921, 
      0.1882387988752184, 
      0.5417272924422329, 
      0.5458303208963763, 
      0.5448877368436246, 
      0.4270370727729934, 
      0.37210668995627566, 
      0.41801887949417577, 
      0.5291812699281319, 
      0.5472977690711277, 
      0.39706072168485684, 
      0.5087885155857583, 
      0.4695045884357626, 
      0.5570879055471141, 
      0.40520033443268316, 
      0.49990219580904305, 
      0.5282542938759203, 
      0.47203960352697194, 
      0.49363363177383707, 
      0.45124143557003504, 
      0.3865685362415719, 
      0.31771680146019, 
      0.2799561553491663, 
      0.5651143600388907, 
      0.5509029968726809, 
      0.5199862921831802, 
      0.5318247707287015, 
      0.46692239964028515, 
      0.4232272942140058, 
      0.505410665151306, 
      0.4848779041643396, 
      0.5701910226209239, 
      0.5546720132146786, 
      0.5130438352168571, 
      0.3582574678306085, 
      0.5385689127973351, 
      0.5429847310370625, 
      0.49599715407092176, 
      0.479009339099709, 
      0.5314481632387851, 
      0.5231475045562706, 
      0.5909448628603389, 
      0.5441730282367727, 
      0.5076690794860927, 
      0.5018708515869527, 
      0.5538415479748926, 
      0.5241979305694306, 
      0.5739226424530038, 
      0.34200888725826784, 
      0.13741820891502535, 
      0.5264560722455282, 
      0.5749225533606358, 
      0.478369290314296, 
      0.5792805536252025, 
      0.5664367748724279, 
      0.47661014675827806, 
      0.5755262876170351, 
      0.5830628047956724, 
      0.48916605279985126, 
      0.5401133099568884, 
      0.44024856453567074, 
      0.5492278685456181, 
      0.5428623671935545, 
      0.5183378074740531, 
      0.5463458155496076, 
      0.5197439567457103, 
      0.574438420635163, 
      0.5848077679396678, 
      0.48684050354850295, 
      0.5426149499748963, 
      0.4837572428745913, 
      0.5484666469984085, 
      0.44609922535859875, 
      0.44862429252115454, 
      0.23925142131379384, 
      0.512931278508265, 
      0.479539304070314, 
      0.5493276562941933, 
      0.4086000116803204, 
      0.5807239791383717, 
      0.5314941224092341, 
      0.5621750852582564, 
      0.564820506836725, 
      0.43112872084545745, 
      0.5056414867725209, 
      0.505011005064792, 
      0.5828821233886706, 
      0.3196478440097084, 
      0.562470326822596, 
      0.40371424492120694, 
      0.5054511377474578, 
      0.5764807721899371, 
      0.3501315591082703, 
      0.5306427257104003, 
      0.5766941496029333, 
      0.47001895222454987, 
      0.551119248246945, 
      0.5320402283946214, 
      0.5448235016010482, 
      0.3567563962826302, 
      0.5540960802022282, 
      0.5538395129362336, 
      0.49359157152076005, 
      0.49960813444667845, 
      0.5885452051134232, 
      0.5733078180364941, 
      0.5425083809949172, 
      0.5019500713741121, 
      0.5548116580781806, 
      0.5625139819520429, 
      0.5637876141800546, 
      0.4760977020999326, 
      0.562733857257069, 
      0.5657036052438986, 
      0.529337265359037, 
      0.4973484036850015, 
      0.5428257354140654, 
      0.37710376877955054, 
      0.47327004253767885, 
      0.1995830389093781, 
      0.42970677441770866, 
      0.5252759959014345, 
      0.4806054425475168, 
      0.565164428173241, 
      0.5719122010528407, 
      0.5456278876420445, 
      0.5667413251217431, 
      0.48322539267767234, 
      0.4929687666223859, 
      0.5446717504690102, 
      0.37395210780729715, 
      0.39266147409368907, 
      0.4729783827558505, 
      0.5531338496703028, 
      0.39354470259038293, 
      0.5369443727473291, 
      0.5245119000084062, 
      0.502990363335747, 
      0.5868708779215982, 
      0.4909820939100764, 
      0.5700136673380232, 
      0.4475061350932643, 
      0.5407933117047369, 
      0.5723474757616489, 
      0.5310238079907342, 
      0.5683497919545105, 
      0.37442492248193665, 
      0.36142490390843157, 
      0.5109596158425213, 
      0.4512914381101596, 
      0.5783570355150013, 
      0.5604240403968025, 
      0.5742421773045738, 
      0.5204903613909125, 
      0.5086145879726952, 
      0.5297629443228489, 
      0.4630816621869928, 
      0.4531289824192364, 
      0.5441671358926841, 
      0.5691945117861346, 
      0.5716774999079759, 
      0.31665580896574824, 
      0.5594467763320565, 
      0.5569810156745101, 
      0.516351526677931, 
      0.44054450156857944, 
      0.5428027052840675, 
      0.5248640815247887, 
      0.5736404775284235, 
      0.4324632001560989, 
      0.5015425477392913, 
      0.5355646742003523, 
      0.532332301675342, 
      0.5360197470305073, 
      0.4697809162266129, 
      0.35967038467717855, 
      0.5774191728224652, 
      0.2999996550112264, 
      0.4230858499329853, 
      0.45479656546164926, 
      0.5018993156736004, 
      0.5403505157830628, 
      0.5609056152814765, 
      0.3225364557594493, 
      0.45696026422070024, 
      0.5481717121588289, 
      0.28626816366725133, 
      0.5143703706343141, 
      0.5599732570339748, 
      0.540799628025658, 
      0.5375739010291156, 
      0.4962200010964809, 
      0.5385168885582038, 
      0.4735954149161878, 
      0.5783932987933093, 
      0.46234090002726175, 
      0.5616158849979462, 
      0.5715613244268379, 
      0.5055536604505401, 
      0.43219640613602656, 
      0.5270777173680306, 
      0.4565116867306232, 
      0.3625729690856969, 
      0.5068627221876362, 
      0.5473379685531882, 
      0.5584655314651397, 
      0.4372268238383121, 
      0.5319587161096445, 
      0.4574536939435944, 
      0.5337115713675419, 
      0.5605161832531723, 
      0.4877557075460668, 
      0.5464962019694419, 
      0.5778518258277672, 
      0.48781609823687405, 
      0.2605331570625366, 
      0.5561717539263388, 
      0.48063352127166203, 
      0.4739330770163981, 
      0.413359130124366, 
      0.5686334245059135, 
      0.4975832404911349, 
      0.4221242571233142, 
      0.21289275989069018, 
      0.3212342898252906, 
      0.5050107879666639, 
      0.5420053285981958, 
      0.554704289891934, 
      0.562241096236394, 
      0.5102228634404161, 
      0.5778377350396973, 
      0.5556878695640108, 
      0.49365811174094787, 
      0.5587575278634259, 
      0.5778140893061829, 
      0.3587227068520994, 
      0.4659274130678244, 
      0.5358750827375388, 
      0.5375082397869003, 
      0.5175351294574817, 
      0.4743457345231043, 
      0.5609709896545623, 
      0.4488494592716051, 
      0.5223431912532613, 
      0.5115038825058082, 
      0.498115590695987, 
      0.4644705368442307, 
      0.5618468145720609, 
      0.5247374165211813, 
      0.5697144247380155, 
      0.461924817336507, 
      0.4737752060166489, 
      0.2886127037753212, 
      0.5313759202833013, 
      0.5801383780960777, 
      0.5625420166522218, 
      0.4550537737066731, 
      0.5253940719425924, 
      0.5818267847340346, 
      0.4781212880636837, 
      0.5151804026791806, 
      0.5377283328528238, 
      0.47509054561072134, 
      0.5641269147828957, 
      0.5671717898693212, 
      0.5315136259810384, 
      0.5395973667627678, 
      0.5186079202232714, 
      0.5666646075429664, 
      0.5784118088862454, 
      0.42750719879975246, 
      0.4827596014070655, 
      0.5477284137753134, 
      0.40754220826786625, 
      0.49077500343476343, 
      0.38710000860559224, 
      0.5208612648235499, 
      0.4373586363771238, 
      0.47314123597308744, 
      0.3572157707038961, 
      0.5612277424261221, 
      0.5696771683399525, 
      0.4814215493336623, 
      0.4209394262710864, 
      0.5239358551874729, 
      0.5646742193133314, 
      0.501665941478403, 
      0.5210892110494432, 
      0.5072978998367941, 
      0.479427036027092, 
      0.5230112230988875, 
      0.5525085188255399, 
      0.42537753223553576, 
      0.5305196140703908, 
      0.5011376456232017, 
      0.5551314348904801, 
      0.5495522176093939, 
      0.5676899728331308, 
      0.08809756551174307, 
      0.5559628454583352, 
      0.5632075371379273, 
      0.5227366996660664, 
      0.5191661541988385, 
      0.49806208108671723, 
      0.5640981724574468, 
      0.5174911983702098, 
      0.5418911675806083, 
      0.4782581324606224, 
      0.5179639516984, 
      0.49851958201512003, 
      0.4694001896126206, 
      0.5297532968335676, 
      0.5478792168060211, 
      0.5510863682971762, 
      0.5438162714875115, 
      0.5851505350456001, 
      0.47302568523574307, 
      0.4107029132915671, 
      0.47933658307730526, 
      0.24073341414591262, 
      0.4534152687673889, 
      0.5363565011936153, 
      0.5634403753010679, 
      0.5553265253411862, 
      0.5722213366992387, 
      0.584214743884431, 
      0.3403303238511221, 
      0.5351054713647609, 
      0.37037424973722255, 
      0.4458472430345399, 
      0.4786641881693972, 
      0.5230277658864593, 
      0.48921955984307564, 
      0.5814272865034227, 
      0.5310437496949925, 
      0.4346393300592631, 
      0.5286598374495012, 
      0.5426882469888162, 
      0.5213735496807004, 
      0.5820311033461395, 
      0.5688019270334801, 
      0.5310646622958335, 
      0.5456697554428565, 
      0.46038519287787527, 
      0.1754788692540709, 
      0.47678239342783457, 
      0.4458462687305426, 
      0.491957710422782, 
      0.283007727075698, 
      0.5141835058411625, 
      0.5322136432011354, 
      0.566323944920276, 
      0.5864260670076331, 
      0.5457508159438761, 
      0.5319734128495521, 
      0.5835755623092334, 
      0.5804612158797103, 
      0.5760184579686548, 
      0.5522492608680497, 
      0.5345076932381564, 
      0.5740671872961944, 
      0.4808601304690974, 
      0.44137944251248495, 
      0.40279055661118945, 
      0.5756022789310494, 
      0.5686881453265985, 
      0.5892424620458603, 
      0.5290487188615212, 
      0.5711676883722109, 
      0.5411178143030505, 
      0.5711816916858018, 
      0.4992904365599474, 
      0.39609048120827717, 
      0.5710928463535747, 
      0.5462147833835588, 
      0.40689506701603123, 
      0.5108081995530541, 
      0.48402524157615323, 
      0.5733206286332936, 
      0.43794437453529966, 
      0.5438109395871767, 
      0.5596028234880035, 
      0.5430403076375613, 
      0.5271665050773413, 
      0.43222600037745235, 
      0.3668515013410984, 
      0.3814785118253728, 
      0.26265689419815674, 
      0.45646816987784966, 
      0.547534663475422, 
      0.45048858702534245, 
      0.5391826760684404, 
      0.5520260376478036, 
      0.19487424693658764, 
      0.5906795376056434, 
      0.4786541347296673, 
      0.4179906106080326, 
      0.47799181962189546, 
      0.5847481710075757, 
      0.538870692893186, 
      0.5785693460551782, 
      0.4820946176279975, 
      0.5666731829783277, 
      0.5010589830318778, 
      0.45142141583875844, 
      0.5798553033936297, 
      0.5061071786136915, 
      0.32591042594321407, 
      0.5387546491602297, 
      0.5117200613510996, 
      0.5475030529861035, 
      0.5518947167077747, 
      0.5461373022416313, 
      0.5200465571278516, 
      0.4116317989907148, 
      0.4193158744323823, 
      0.4879336972995065, 
      0.5022912586202612, 
      0.5541993270550106, 
      0.48810101888126217, 
      0.4838174647332038, 
      0.3183792611789359, 
      0.5733652660797542, 
      0.5250279853002625, 
      0.5377198744105077, 
      0.5811561509403451, 
      0.5824322897784185, 
      0.30640241985536176, 
      0.46896154486309843, 
      0.3830021804301192, 
      0.510621872765248, 
      0.5303957961588497, 
      0.5423039879986417, 
      0.562785153856679, 
      0.5472209751915993, 
      0.5792874754322981, 
      0.4694299661003715, 
      0.5140962727090129, 
      0.5137919522029851, 
      0.2139201134091161, 
      0.5260236393984112, 
      0.3953350466856747, 
      0.35650590958100453, 
      0.5609031889107408, 
      0.5634629229395439, 
      0.47250894776508295, 
      0.4884666834294419, 
      0.478377283089903, 
      0.516911644938887, 
      0.42823422018634794, 
      0.5439209154102745, 
      0.5316692048207448, 
      0.5668059703261391, 
      0.4861934684139385, 
      0.5365259234592028, 
      0.5862298310378039, 
      0.5494499671440329, 
      0.5507452909131197, 
      0.41617133293002023, 
      0.5860523243786382, 
      0.580329227015619, 
      0.5612327014916489, 
      0.4128059369730381, 
      0.5595961810574301, 
      0.44229419298848144, 
      0.43462746907782396, 
      0.5216429592622874, 
      0.5327941971069273, 
      0.5482366172385609, 
      0.5286412598883629, 
      0.5094626905151318, 
      0.529093450115967, 
      0.5089779757148688, 
      0.45988409564761834, 
      0.3931643543551588, 
      0.4991738209413366, 
      0.5617931793085352, 
      0.44069857731474654, 
      0.5078721380459176, 
      0.5419211719750324, 
      0.40576070095115124, 
      0.46108549392101494, 
      0.5536993525428889, 
      0.5321646064164894, 
      0.3465637343010711, 
      0.5493301861657148, 
      0.5205309966405809, 
      0.5471156287739203, 
      0.5059490733197538, 
      0.4957521267708379, 
      0.46127068356628453, 
      0.565780108766683, 
      0.5207288075008056, 
      0.5406768725412592, 
      0.40664045645564095, 
      0.5146479337513165, 
      0.5108310905137612, 
      0.5691952706764866, 
      0.5475765474855696, 
      0.5413979086193271, 
      0.49444868720944685, 
      0.468223924657441, 
      0.5375195638341518, 
      0.5012753110652267, 
      0.5273302424351326, 
      0.5290537052569445, 
      0.5447455148777796, 
      0.545589990769813, 
      0.5563686472218056, 
      0.5491332857028228, 
      0.45528677487181973, 
      0.4255879892519034, 
      0.5486804675554208, 
      0.5543152416656199, 
      0.477208245412606, 
      0.4642193811813077, 
      0.4798745251111117, 
      0.33879604231977944, 
      0.49986215920199184, 
      0.49385307477861, 
      0.5525279920681435, 
      0.44707705231155875, 
      0.3872458256209993, 
      0.5627617905699129, 
      0.5375885908347953, 
      0.354332472938038, 
      0.571861258354886, 
      0.5736747948598965, 
      0.5588483978624611, 
      0.4495494800181291, 
      0.42535858037981034, 
      0.5808544615535395, 
      0.5207899311132563, 
      0.45356348656744877, 
      0.557830759663317, 
      0.5345325987184494, 
      0.4945663530990269, 
      0.5775457217159314, 
      0.5243002869659111, 
      0.4580413977949244, 
      0.5358463779451198, 
      0.5779360491958008, 
      0.46088622935156814, 
      0.5202231002243388, 
      0.5082761360544942, 
      0.4980617478900132, 
      0.5653771106211161, 
      0.5603209139144292, 
      0.5365823835287318, 
      0.5607881366340531, 
      0.5355085296823634, 
      0.4090659566693175, 
      0.408055190457418, 
      0.58283893972387, 
      0.5777466994389924, 
      0.5033557261855253, 
      0.38179490165694246, 
      0.5121135605126379, 
      0.5701337791512161, 
      0.5832513479532162, 
      0.5538180429195658, 
      0.43635855697479764, 
      0.42916021027482876, 
      0.5681277334110584, 
      0.24282026610211147, 
      0.5793628163126504, 
      0.3740700742426005, 
      0.506461325700907, 
      0.3802946106407596, 
      0.5075266261760806, 
      0.5038537394826819, 
      0.5190566318680687, 
      0.4459626446732338, 
      0.5517475544881568, 
      0.5186351998347838, 
      0.5099470093325594, 
      0.5200707380589822, 
      0.5765652401631669, 
      0.5217689891060889, 
      0.5517825606308516, 
      0.5735984845692882, 
      0.4699704398669918, 
      0.5075314484745278, 
      0.5241127428406498, 
      0.5326111112508751, 
      0.5207567728423176, 
      0.48672033802510134, 
      0.4445773660974856, 
      0.43243196210228285, 
      0.5827710988605357, 
      0.48810682237491465, 
      0.5789469145739526, 
      0.5453564332760938, 
      0.5480305229075657, 
      0.4484195374370315, 
      0.5620379869581463, 
      0.5746971533463527, 
      0.5528754508500392, 
      0.49176174191753624, 
      0.517759741893536, 
      0.5271818192924159, 
      0.318400174962891, 
      0.3422986936361037, 
      0.4071089181119919, 
      0.5344687200801229, 
      0.5250061226151944, 
      0.5601066080803792, 
      0.49161809024163655, 
      0.560339437467377, 
      0.5820788719581287, 
      0.5055219345398325, 
      0.5216307643146758, 
      0.549119821214191, 
      0.566443119848781, 
      0.4565837809835552, 
      0.5618549049831607, 
      0.5675205207337468, 
      0.4769355892182556, 
      0.5202557116126382, 
      0.4357048912714454, 
      0.5191674829719064, 
      0.2590652703235511, 
      0.42168265369169894, 
      0.4666710957485325, 
      0.20896763291480328, 
      0.5706889494242252, 
      0.514907698610114, 
      0.5328893960601556, 
      0.5409016398058102, 
      0.5186115014147779, 
      0.47872973739894037, 
      0.5458221770010251, 
      0.5638078767844863, 
      0.490390499743326, 
      0.5557493778653297, 
      0.5560807368440022, 
      0.5517665356041672, 
      0.5686792472169465, 
      0.463967594861202, 
      0.4461953001132439, 
      0.5707637028380962, 
      0.43642011253954394, 
      0.5720790922385478, 
      0.5394950290258257, 
      0.4355305900613955, 
      0.5243347467718381, 
      0.5406649633005348, 
      0.46182758577357813, 
      0.5328178470309811, 
      0.5307678217523011, 
      0.552449057757604, 
      0.716323743813677, 
      0.33538315952500386, 
      0.3613882214718619, 
      0.4897636811390879, 
      0.49101091598391955, 
      0.4010407921255911, 
      0.5100249649670612, 
      0.5209382766474097, 
      0.46459732125914244, 
      0.15713847691662264, 
      0.4000018307966225, 
      0.4362130452338556, 
      0.5419091073392328, 
      0.5778242356347378, 
      0.5233911888569575, 
      0.5372152461064498, 
      0.440201507997538, 
      0.46964821334311246, 
      0.5174484548644191, 
      0.5669571384367341, 
      0.4504980009527111, 
      0.5042851532949186, 
      0.451482642867732, 
      0.5707791774589028, 
      0.5804444311550392, 
      0.5704862486323191, 
      0.3837067495004775, 
      0.47795880588729184, 
      0.4911098727847557, 
      0.1380590184401995, 
      0.4633844584855634, 
      0.5138437367721098, 
      0.5343368426361425, 
      0.47500438878795864, 
      0.4657684352737553, 
      0.5749750802224951, 
      0.4127487236361291, 
      0.5821052509300685, 
      0.47103831289470327, 
      0.57123532696566, 
      0.5481758056202319, 
      0.5449108885153148, 
      0.5566011964454197, 
      0.5527076620618687, 
      0.5287738429766444, 
      0.5174303010047756, 
      0.5672519724488277, 
      0.5846416155622209, 
      0.5074992269261009, 
      0.5090194994360484, 
      0.5401608511027045, 
      0.39671458737056847, 
      0.5830053885955002, 
      0.2693174073826634, 
      0.5519135601643352, 
      0.5279638054381152, 
      0.4772306084485949, 
      0.5921188467682481, 
      0.4530091316855004, 
      0.5749836111275729, 
      0.12960269122165202, 
      0.5557113926787219, 
      0.4521154033893473, 
      0.5225945653706653, 
      0.48311073599379206, 
      0.5282344804030438, 
      0.5598607513278062, 
      0.5672864142364388, 
      0.3432357587956982, 
      0.43180066465603667, 
      0.5337759560405637, 
      0.5468013821607957, 
      0.46980388775741533, 
      0.5405759888559836, 
      0.3815629310450158, 
      0.5296393373353557, 
      0.5694485163245364, 
      0.5834022897613159, 
      0.4186968664979614, 
      0.5505785568482204, 
      0.4971041938794734, 
      0.5687773717131592, 
      0.5109194014113461, 
      0.5728423996369392, 
      0.49660581514383234, 
      0.51107326575079, 
      0.5139789900467228, 
      0.251864763349948, 
      0.40678480883775386, 
      0.4711593494769336, 
      0.5229931250076937, 
      0.3926870139928031, 
      0.46896019273418327, 
      0.5248833432891543, 
      0.2536612314527748, 
      0.24767168029553108, 
      0.558943971794693, 
      0.5538891463739837, 
      0.5895132391341599, 
      0.5465636283564616, 
      0.5364034723846769, 
      0.38098419702481173, 
      0.5486823078137234, 
      0.3834210864712111, 
      0.5926667272631331, 
      0.47193627322950776, 
      0.18466039099570233, 
      0.5039620888500915, 
      0.5673495178406461, 
      0.5449473415842696, 
      0.30569162356249735, 
      0.42749802642574075, 
      0.5599825237649656, 
      0.5825202748489557, 
      0.5501034466797138, 
      0.46664253714658926, 
      0.5631048326456746, 
      0.5523422899826993, 
      0.4267722338307847, 
      0.5807044011506554, 
      0.5603911055010452, 
      0.5706083984938823, 
      0.5618622965340295, 
      0.41475910132214894, 
      0.40563416926204726, 
      0.5628798142208039, 
      0.58265106726006, 
      0.500167445495022, 
      0.561940387326674, 
      0.35749949711533735, 
      0.5233622879769954, 
      0.530661879319447, 
      0.36777356012474816, 
      0.4326725457522172, 
      0.5235096188709942, 
      0.3522224576269559, 
      0.5048829828440223, 
      0.5215209380072046, 
      0.4675324745802765, 
      0.5194328432801045, 
      0.5034777832267251, 
      0.5598392285311053, 
      0.44166054875971733, 
      0.48069679727778203, 
      0.5713408452876086, 
      0.4678318776105748, 
      0.5082112419733064, 
      0.5832620337491278, 
      0.38689930635704234, 
      0.5484750333750861, 
      0.39151919290127585, 
      0.507536104363233, 
      0.5734917262509395, 
      0.5043787202522224, 
      0.5660969520459529, 
      0.4683168657612094, 
      0.5182287860148407, 
      0.44344326452928085, 
      0.5650050987967562, 
      0.5205658175987283, 
      0.5648920725336384, 
      0.49969481124306664, 
      0.5824625407441009, 
      0.5549551946152491, 
      0.37971952499356587, 
      0.5284909396752082, 
      0.5211478650044804, 
      0.4956740585042749, 
      0.34435916864739896, 
      0.3602718514456667, 
      0.46406673869021714, 
      0.546517823171373, 
      0.48039541925932955, 
      0.5923401172607519, 
      0.5583433680036016, 
      0.5763765626021609, 
      0.48998495732357966, 
      0.5920463127141333, 
      0.5580629787720318, 
      0.5746012289519371, 
      0.3038044307885391, 
      0.538557436848732, 
      0.5158343170047399, 
      0.45677638426429645, 
      0.5866895842243173, 
      0.4984113306913163, 
      0.3711938769112779, 
      0.46154400152319897, 
      0.28331731050933023, 
      0.562242919157869, 
      0.5504360692186914, 
      0.5425679130945664, 
      0.5213623745008418, 
      0.4898192427686579, 
      0.5401844028042565, 
      0.529800337284723, 
      0.4865148033315137, 
      0.49149230442837505, 
      0.556853679274089, 
      0.5676481217077284, 
      0.2814865742244638, 
      0.5105214293873939, 
      0.5404459098404072, 
      0.5609674981135577, 
      0.4224769940957666, 
      0.5745814581489345, 
      0.37154402683158777, 
      0.5086494681541598, 
      0.4667604151121824, 
      0.5435125400025537, 
      0.4852846326460105, 
      0.5494159802563197, 
      0.5708865409843523, 
      0.5803611972672892, 
      0.5440817285420996, 
      0.593649886925079, 
      0.5417312154371324, 
      0.5781514578650054, 
      0.5216727405801654, 
      0.579030077529531, 
      0.4206858602259954, 
      0.5379712971705624, 
      0.3743713444121126, 
      0.5789207645046858, 
      0.4944945534580403, 
      0.44419751860709983, 
      0.5572283899647106, 
      0.57787190289067, 
      0.5371329404726786, 
      0.4689148936511842, 
      0.5577241705441447, 
      0.526256992958079, 
      0.5868678488955031, 
      0.5431224510035649, 
      0.49174275167993414, 
      0.5138625538391088, 
      0.5346468197224388, 
      0.5590556224466948, 
      0.5120653658027802, 
      0.5219308154052655, 
      0.5613135590982745, 
      0.4701605257594688, 
      0.45871127441328063, 
      0.520787216881752, 
      0.5615180148880131, 
      0.5798697791955483, 
      0.5399820363008573, 
      0.5419406926581439, 
      0.5532378058863141, 
      0.5695745111027419, 
      0.5173778506823975, 
      0.548952171837796, 
      0.3904045351566578, 
      0.5428939664783351, 
      0.49746589659097634, 
      0.5283829944390487, 
      0.47461821026474255, 
      0.4781233414529131, 
      0.5722648146477217, 
      0.4955975927492974, 
      0.5009662087097851, 
      0.5688145756514434, 
      0.4779448149994598, 
      0.5606456056666802, 
      0.3215856221990891, 
      0.5853662931698785, 
      0.45447841932396355, 
      0.4575245186516932, 
      0.30018963079520944, 
      0.5404508546834671, 
      0.5227776499756059, 
      0.5093247696922174, 
      0.44861991480378244, 
      0.5475602135634844, 
      0.5770691093167875, 
      0.4312647663267339, 
      0.574002630649002, 
      0.5113461700976396, 
      0.4760638156175524, 
      0.3627275624054739, 
      0.5283524108242891, 
      0.4935328754667427, 
      0.5418864043960511, 
      0.5084062652903211, 
      0.5298855589140636, 
      0.575352565463883, 
      0.5703365830402222, 
      0.5143522554960687, 
      0.5376472438429002, 
      0.356142564264925, 
      0.5509263726086616, 
      0.5158434512435783, 
      0.5511647096248141, 
      0.7760104659173349, 
      0.4947789504374289, 
      0.575967355462937, 
      0.48668871692832866, 
      0.527964762131534, 
      0.5169686614164413, 
      0.537451143847692, 
      0.5161078708754152, 
      0.3731217933914194, 
      0.5295747777936531, 
      0.5658216184796185, 
      0.5205862700438857, 
      0.505830175482781, 
      0.49975556004720806, 
      0.5425990723736671, 
      0.5461001396813834, 
      0.5646458114046896, 
      0.43198064343428566, 
      0.5770393231616191, 
      0.47691469877075526, 
      0.5444551516858166, 
      0.583233545815526, 
      0.5028162693803943, 
      0.3092136979894218, 
      0.5821002368199303, 
      0.523176084438902, 
      0.4310087757843975, 
      0.5498307511976124, 
      0.5671690093987177, 
      0.5342816718352671, 
      0.4974961564014576, 
      0.568197010050972, 
      0.32051262281693327, 
      0.36007072457699163, 
      0.3296715748826769, 
      0.5506876971847291, 
      0.5473510515806924, 
      0.5521233075487711, 
      0.543823617338337, 
      0.5859572146439803, 
      0.5345494254329395, 
      0.4262397547691155, 
      0.4417375036549761, 
      0.5153937740868505, 
      0.5317459272264923, 
      0.5165413541461931, 
      0.578933589241873, 
      0.5768942875611105, 
      0.4408362404319408, 
      0.4210042756416052, 
      0.5736688322344752, 
      0.4643277285137934, 
      0.3667999521016329, 
      0.5738835185245835, 
      0.2717435048267079, 
      0.5644475984855961, 
      0.5038846533474514, 
      0.5157441434667553, 
      0.5301751732494494, 
      0.4826581363504193, 
      0.41086104910640187, 
      0.4855913115984725, 
      0.4503984668601071, 
      0.5623669843884077, 
      0.5768344095862691, 
      0.12831411919446126, 
      0.5727861056197032, 
      0.49334439659069595, 
      0.5027512913853404, 
      0.5631021661707324, 
      0.5035853410530506, 
      0.582294262659696, 
      0.5381857564624656, 
      0.5651273519693858, 
      0.4585672664059193, 
      0.40353920648340535, 
      0.4250420043248932, 
      0.3462129506653364, 
      0.3506170737812601, 
      0.46462517719929064, 
      0.5462569405933588, 
      0.5670644021155267, 
      0.49777975800577573, 
      0.5311903377679833, 
      0.4728511811066799, 
      0.49057711862001074, 
      0.545136540694077, 
      0.4235420546979388, 
      0.5285905909287095, 
      0.5104479900050741, 
      0.4739663135820243, 
      0.4547034486043302, 
      0.33167927349039544, 
      0.37853900474290536, 
      0.5150085878128322, 
      0.5698610681755696, 
      0.3359055800769416, 
      0.45115874881091617, 
      0.4688570171681316, 
      0.5286116803761384, 
      0.40574535395059813, 
      0.5357908874037575, 
      0.4311166977057665, 
      0.44079505386641393, 
      0.529568156675245, 
      0.5519076256215317, 
      0.5780483848654039, 
      0.6025669830789258, 
      0.5104924683340144, 
      0.4574195208956143, 
      0.4428838598031626, 
      0.5709540172538259, 
      0.5680343985892137, 
      0.4741693092473261, 
      0.5386352209502124, 
      0.4890615408572619, 
      0.582102598486928, 
      0.556283432798061, 
      0.5791395015546527, 
      0.5688378469262568, 
      0.45363554100669046, 
      0.4492394917565425, 
      0.572605906086467, 
      0.18017623790303192, 
      0.5605663664591534, 
      0.5201837840619239, 
      0.3755870288511873, 
      0.5873835871300063, 
      0.5395545903453888, 
      0.09095666455332216, 
      0.5864734277388187, 
      0.5706131921102517, 
      0.5748942130436594, 
      0.5927658465224281, 
      0.5072737904623789, 
      0.5056878713606934, 
      0.4573667072499572, 
      0.41105619938674437, 
      0.522045576112097, 
      0.5181042006106827, 
      0.564114556584522, 
      0.48654489636308423, 
      0.4077232633549215, 
      0.5443596419195244, 
      0.5118959460841361, 
      0.509903979063469, 
      0.5900077982649307, 
      0.584126587500164, 
      0.5443435257990741, 
      0.49539273337306833, 
      0.2793519340953922, 
      0.5479091514274526, 
      0.5640765415824333, 
      0.5752834338168149, 
      0.44754466999588244, 
      0.5734629950201332, 
      0.3464076726629593, 
      0.4305508267529885, 
      0.5196363658312263, 
      0.515012463302333, 
      0.5633075614195378, 
      0.45497548666769233, 
      0.48226752877072027, 
      0.5005191198588471, 
      0.47965226719331083, 
      0.5908669360152848, 
      0.5027154518401159, 
      0.5581938380240205, 
      0.5605985436017022, 
      0.5399170907763, 
      0.5669488073061071, 
      0.5231026707637483, 
      0.5705972371055301, 
      0.5091822537627423, 
      0.5876668949494509, 
      0.5032886558984568, 
      0.3534147713346543, 
      0.5864553697349479, 
      0.5672993973193573, 
      0.5184254788618377, 
      0.5420820143855686, 
      0.35274061782745547, 
      0.21143822901327647, 
      0.5217522574179542, 
      0.5564738256923076, 
      0.5454808152831349, 
      0.5467040824675256, 
      0.5386957824073931, 
      0.5065656835320327, 
      0.5388782070982084, 
      0.5409089775649698, 
      0.55326091061, 
      0.5671106298204183, 
      0.5825402899390282, 
      0.5272529431658833, 
      0.3944515070806945, 
      0.5648408204161705, 
      0.541812590100546, 
      0.5665670955934807, 
      0.5441656873165232, 
      0.5795428582291147, 
      0.5674662859706661, 
      0.5637643366414026, 
      0.5738609111049631, 
      0.4267632688342674, 
      0.5139674472361399, 
      0.49504066365304755, 
      0.5196103397332898, 
      0.2978936680129474, 
      0.5216441227504692, 
      0.521731510036706, 
      0.5283525774084376, 
      0.5682230753651973, 
      0.46303105302140163, 
      0.39945556639749524, 
      0.5345512457805371, 
      0.5112762413446802, 
      0.5454887341176891, 
      0.5830441933459327, 
      0.5556013674558903, 
      0.5695299512683205, 
      0.3238666409519624, 
      0.5412203092101756, 
      0.5120690827209626, 
      0.5539544264262404, 
      0.48531750458359885, 
      0.5581570820856633, 
      0.3489071149872097, 
      0.3222104710167627, 
      0.44185737662984087, 
      0.48519737162655263, 
      0.5122067363693111, 
      0.5816243643401882, 
      0.47590077757684196, 
      0.548582235057001, 
      0.4223354937507532, 
      0.46816503895100264, 
      0.5568417285181602, 
      0.5816588532192171, 
      0.495390596475552, 
      0.22576845638157744, 
      0.5307904675893006, 
      0.4778644567726598, 
      0.5784291658335879, 
      0.28644198494656614, 
      0.4300388652151305, 
      0.5123553995473192, 
      0.5469914131956893, 
      0.3579025740830361, 
      0.5216679711215052, 
      0.5294056535952074, 
      0.5112905739610428, 
      0.5202154941350896, 
      0.5003122559624891, 
      0.5159044943174241, 
      0.5349701602765808, 
      0.5658490770408418, 
      0.5749592894665972, 
      0.5196772138308073, 
      0.5200303760435844, 
      0.4387329818440827, 
      0.42755027676423313, 
      0.5569209512468467, 
      0.5266958636975616, 
      0.4439184206700367, 
      0.5844672470203454, 
      0.22096370851810415, 
      0.5204815831066909, 
      0.2867924534341177, 
      0.571505019801459, 
      0.5451001543659385, 
      0.31869711095268605, 
      0.5015944179729949, 
      0.588954156827832, 
      0.5787796148578497, 
      0.14938895625698542, 
      0.3866245364869058, 
      0.49001966507337674, 
      0.46080038287962327, 
      0.557483734020519, 
      0.48115411145513487, 
      0.5256635560049897, 
      0.5536660947019205, 
      0.5651414110951054, 
      0.5350585417876157, 
      0.5234508389533981, 
      0.5362799051543232, 
      0.5397781833897644, 
      0.5650574073522818, 
      0.5794455616815989, 
      0.37170662959028833, 
      0.5184672995118113, 
      0.4658150062960989, 
      0.5431600482722971, 
      0.5262910458866967, 
      0.4810685055838712, 
      0.5487229083418467, 
      0.44082915291171165, 
      0.532721018234282, 
      0.5423481165904609, 
      0.5259599247557801, 
      0.5621500749464405, 
      0.1392174116538704, 
      0.5176338294218319, 
      0.5177488362188395, 
      0.5342689986861504, 
      0.542155138967934, 
      0.5792146807747902, 
      0.5733234576258887, 
      0.5527457071268961, 
      0.5537624794812155, 
      0.5167650837791216, 
      0.5313991371310237, 
      0.24501667097925267, 
      0.5585829099822032, 
      0.57027615862385, 
      0.5083478150723693, 
      0.5748917490058246, 
      0.5217181551773347, 
      0.554242039180741, 
      0.5697597845927932, 
      0.5015963776614161, 
      0.5548349665131982, 
      0.49876763498628457, 
      0.5823262710906496, 
      0.476515431681125, 
      0.13788753819337687, 
      0.5285062196869533, 
      0.49785034553439583, 
      0.5398112875048449, 
      0.5905655224797802, 
      0.5592991128123939, 
      0.5753438155810724, 
      0.4902620970620478, 
      0.48813662535119756, 
      0.5708797602405742, 
      0.5607850485964416, 
      0.5791262448315576, 
      0.5407477041482189, 
      0.5546871297287488, 
      0.5268202253665871, 
      0.5695690227137085, 
      0.5860856840997365, 
      0.5196832239974336, 
      0.5107557145302531, 
      0.5459567103354547, 
      0.489188504089143, 
      0.5475125219128565, 
      0.4719690932686646, 
      0.5152470804080101, 
      0.5426149299098604, 
      0.338314021371859, 
      0.5387916111398334, 
      0.5851471906104732, 
      0.558782116403798, 
      0.49748916961435674, 
      0.13426450551839816, 
      0.513455913538945, 
      0.5640173178959174, 
      0.5755719897027283, 
      0.5500513863556435, 
      0.5643555345372118, 
      0.5465591392646363, 
      0.42055236039280375, 
      0.5558077884886693, 
      0.41088608148241773, 
      0.5271084737409149, 
      0.4921976410141437, 
      0.4987587434012519, 
      0.5362370647405053, 
      0.5224469529183076, 
      0.48279744593015056, 
      0.5116147691851713, 
      0.4909527316885539, 
      0.5724513429338223, 
      0.5869834023719511, 
      0.5735386430547716, 
      0.4894316496592948, 
      0.5011363430708167, 
      0.5159229104999725, 
      0.5463846418622527, 
      0.5879695962031495, 
      0.5673608684595135, 
      0.4912685907780414, 
      0.47884675547677286, 
      0.5811136656814723, 
      0.5017682869614947, 
      0.3766521166644811, 
      0.49814597100974534, 
      0.4539801587572834, 
      0.0840207533893725, 
      0.4791522058684422, 
      0.49379492100353917, 
      0.5417126819115736, 
      0.511471580140548, 
      0.5373875744823385, 
      0.5277517385031586, 
      0.5694710819940765, 
      0.5854201089261744, 
      0.5410627871809889, 
      0.46887133984228246, 
      0.5827948227284392, 
      0.475500992604584, 
      0.3360714348688, 
      0.5842581106019048, 
      0.5648946524141856, 
      0.5344507158288297, 
      0.48102689116551156, 
      0.41600529196087077, 
      0.47952383316708486, 
      0.4840899963802524, 
      0.44196058174898806, 
      0.5037995083204265, 
      0.5930200931696971, 
      0.48965960437530265, 
      0.4945643832358534, 
      0.591814859665131, 
      0.46229382406900105, 
      0.16006880507035032, 
      0.22912337441064046, 
      0.5880006223658071, 
      0.5163320083436099, 
      0.48694423182560154, 
      0.4986931889835022, 
      0.5394070859273732, 
      0.4240378534497701, 
      0.5446977936201338, 
      0.5891881375407765, 
      0.5125322882702605, 
      0.5326781104558009, 
      0.5293855061305114, 
      0.5047966769901542, 
      0.5356635643272155, 
      0.559538849248327, 
      0.3335621698287071, 
      0.48730152708093455, 
      0.8043931750075962, 
      0.5778034567977726, 
      0.5563564818565994, 
      0.5237987405849951, 
      0.5634000273187575, 
      0.4025522370023304, 
      0.591098229169039, 
      0.4141905092632923, 
      0.4427418053510597, 
      0.49355714593790445, 
      0.5900451511218702, 
      0.5561058170250239, 
      0.5029678268443735, 
      0.5570673924514077, 
      0.5241452070922983, 
      0.5762373506462787, 
      0.5398683142754475, 
      0.4685471177294977, 
      0.4504629121029395, 
      0.41818320581556556, 
      0.5403696175870877, 
      0.5887240159348023, 
      0.39404752399559756, 
      0.5294219723167888, 
      0.5451986978559121, 
      0.5547173744861869, 
      0.5751597787998108, 
      0.4862025928370908, 
      0.5438757900705795, 
      0.5305381829210143, 
      0.5746208232082232, 
      0.5575742173147442, 
      0.4273987039162997, 
      0.5073371185428471, 
      0.4915567301528871, 
      0.5414106990242892, 
      0.4491375442348134, 
      0.5505725285475789, 
      0.5142347820300637, 
      0.5848319890632575, 
      0.5734613150248835, 
      0.5078720490530977, 
      0.38597033008013276, 
      0.4655462110338159, 
      0.5281687928590136, 
      0.45135681639919456, 
      0.4442235170665622, 
      0.4820776763563813, 
      0.4434668716736276, 
      0.5274833678754834, 
      0.4687893502261413, 
      0.5667172801491616, 
      0.409132467552257, 
      0.4595452984618071, 
      0.48878853551725937, 
      0.5540246259750159, 
      0.5513935969344956, 
      0.5747515450131707, 
      0.503362391292472, 
      0.4968422934979184, 
      0.3820641332284677, 
      0.42344095938362075, 
      0.47316499645004506, 
      0.5617329182654979, 
      0.48911642466617217, 
      0.4188525364555001, 
      0.569588540578863, 
      0.5224717010335032, 
      0.4376182920175754, 
      0.45753190949222855, 
      0.5023598723860725, 
      0.5543026634224845, 
      0.567412002771015, 
      0.2542714031996324, 
      0.42988123156677094, 
      0.5507520178104035, 
      0.5761693239285429, 
      0.5080731529903755, 
      0.5702002694042101, 
      0.560749036643514, 
      0.5013288495707099, 
      0.5569981463209474, 
      0.3046811113550769, 
      0.3600130765231236, 
      0.5241276821807521, 
      0.5315341768820392, 
      0.5609563733996256, 
      0.5930161594061687, 
      0.4821298100358119, 
      0.4937155773190862, 
      0.552102210505185, 
      0.5275997430727623, 
      0.5107689484398784, 
      0.5517497022525197, 
      0.49851720036813923, 
      0.1336406282001381, 
      0.5525432566273065, 
      0.5151706356711337, 
      0.471378912329919, 
      0.42929972208195943, 
      0.5484051661380597, 
      0.4674609833762329, 
      0.5786240153971202, 
      0.44259939893280437, 
      0.5789658191953863, 
      0.5485056479461607, 
      0.4728269361867571, 
      0.42369920159469265, 
      0.5854138685431399, 
      0.4925734910994264, 
      0.5463214298406412, 
      0.41765144752657124, 
      0.5007670039117725, 
      0.5556436297372623, 
      0.2892239662100962, 
      0.5216348580272583, 
      0.5082750807146036, 
      0.5632987029572125, 
      0.3871616312518483, 
      0.45790686856624413, 
      0.532012240163899, 
      0.5705856154717818, 
      0.14821132160114994, 
      0.5805877259901733, 
      0.5908468002179675, 
      0.5718986925156883, 
      0.48829797927965835, 
      0.532690416273531, 
      0.5794278540124558, 
      0.5825302481240323, 
      0.46559720494918794, 
      0.5135404816672414, 
      0.5570976045970982, 
      0.5464871900754814, 
      0.33654778155475473, 
      0.5283192409991244, 
      0.5506681640282951, 
      0.49188952221385274, 
      0.38909462779760196, 
      0.5180303209096379, 
      0.5143447835740069, 
      0.5919396994171319, 
      0.40246341553623216, 
      0.40726177375891004, 
      0.4298102026443931, 
      0.5763775715666871, 
      0.5299292955089588, 
      0.5369280429294295, 
      0.5274954707406007, 
      0.4108273179532817, 
      0.5682745112222205, 
      0.3570122074902304, 
      0.5020106999091891, 
      0.5511767680620362, 
      0.4545710783525465, 
      0.4553082064329079, 
      0.34271672818266796, 
      0.3582997143254062, 
      0.34223375910903003, 
      0.59243317344609, 
      0.5511219695747803, 
      0.5625846628281599, 
      0.5528163850039223, 
      0.5393820759147676, 
      0.4026275460597852, 
      0.48436091502431644, 
      0.5316796221828864, 
      0.4402225598225172, 
      0.5517451289038522, 
      0.4598600792594902, 
      0.5441341781026904, 
      0.5481300247448464, 
      0.5061564136670942, 
      0.49492426380696825, 
      0.581783902318495, 
      0.489485742197974, 
      0.4218134955342874, 
      0.21185672916826898, 
      0.5068631508388267, 
      0.5838931296588061, 
      0.5803841194167527, 
      0.5682262790034276, 
      0.486189813442341, 
      0.5314900654582727, 
      0.5459841484411897, 
      0.5105319874374066, 
      0.5457244732284645, 
      0.5787940879432487, 
      0.4487716462569834, 
      0.41818251129638906, 
      0.41595642438914154, 
      0.5181311810422524, 
      0.49180170678702967, 
      0.5302207343427094, 
      0.5923237527442996, 
      0.5021710815261698, 
      0.4487404272156874, 
      0.5147836948857952, 
      0.5859032871938297, 
      0.5571888405269986, 
      0.4090976792764555, 
      0.5480398905835806, 
      0.35004304742023407, 
      0.25829071596103026, 
      0.5725584886328994, 
      0.5399229736194889, 
      0.5819003737662809, 
      0.5688321467121509, 
      0.5525674339682306, 
      0.4757835451214168, 
      0.5504569451931117, 
      0.5171739980440611, 
      0.5889563274354298, 
      0.4097791849380464, 
      0.5300244355471723, 
      0.5005053975821593, 
      0.5312756976590959, 
      0.5847191631529943, 
      0.5541182394060509, 
      0.535275058542549, 
      0.48962860467789865, 
      0.5564584137044672, 
      0.5139456962512721, 
      0.48142662533273606, 
      0.4936207083137484, 
      0.5480200988049277, 
      0.536275892204439, 
      0.523342362528414, 
      0.5222914746175832, 
      0.52260110001549, 
      0.37909391406095333, 
      0.5543636688347146, 
      0.5118913545913016, 
      0.3806699852009548, 
      0.5797026452623916, 
      0.5170752528386087, 
      0.5840535025069981, 
      0.5204156633576422, 
      0.5577673284547267, 
      0.5715555592248208, 
      0.5773382920098261, 
      0.5929538086326794, 
      0.5677454678936038, 
      0.5267962486100853, 
      0.46571980918581707, 
      0.35793514809806054, 
      0.4204597276469328, 
      0.5213290360586115, 
      0.5240883509707506, 
      0.5603814444839375, 
      0.4148523666279665, 
      0.5398161588419961, 
      0.5488687547388127, 
      0.5024866030526068, 
      0.29497324436407824, 
      0.4210579858703628, 
      0.5828717855714538, 
      0.5654491901013403, 
      0.5084013907976381, 
      0.4924813983980792, 
      0.5225708003687822, 
      0.3365682779102455, 
      0.11648701179823648, 
      0.48143265093092724, 
      0.34328760918632406, 
      0.5693749755412686, 
      0.3810744203868879, 
      0.5247513418560648, 
      0.5616315615712304, 
      0.5596657088797067, 
      0.5455661477227076, 
      0.3895663432284015, 
      0.5277058802093199, 
      0.5435397456156192, 
      0.48678131276033293, 
      0.48972175201809787, 
      0.3725088254035868, 
      0.5543448902348393, 
      0.5459366994392748, 
      0.5756755970102604, 
      0.5215575860901787, 
      0.4580972252599452, 
      0.569071556750515, 
      0.49591470197945137, 
      0.40734614064803487, 
      0.4277964431573027, 
      0.5742544647055052, 
      0.39883732064593674, 
      0.5267065699023812, 
      0.4654512744442152, 
      0.5403327767724252, 
      0.5327007520747938, 
      0.579580499408871, 
      0.47511972677139913, 
      0.4416693098584239, 
      0.5906550999206581, 
      0.4735591939551684, 
      0.5076460766890123, 
      0.39544726965265536, 
      0.5017922811139589, 
      0.5675511296317727, 
      0.5341855977289772, 
      0.4785247540464636, 
      0.5413049050905527, 
      0.48974403358990237, 
      0.5033199214271251, 
      0.4458327594060206, 
      0.393206034422713, 
      0.15514394394261335, 
      0.41776122620799916, 
      0.4715716764527878, 
      0.5696597760564838, 
      0.39621217908083706, 
      0.28012777698389413, 
      0.5646689462356408, 
      0.08577533765699338, 
      0.23506251183758023, 
      0.49812044672472816, 
      0.35440020646261405, 
      0.5550869677771405, 
      0.5002452933085013, 
      0.5334419962877721, 
      0.5506709434170499, 
      0.4854262034931793, 
      0.5893587619442034, 
      0.5632862989654206, 
      0.5033358965661106, 
      0.5534004311522911, 
      0.545827456045044, 
      0.4608351690657778, 
      0.553309269245134, 
      0.34154951533194067, 
      0.5592781424211607, 
      0.22361395324215075, 
      0.5538947891614435, 
      0.45346551005502367, 
      0.5253128294563565, 
      0.5700670994107848, 
      0.3863448795010634, 
      0.5041911594611801, 
      0.5608456080988554, 
      0.5249937690123629, 
      0.584814700878086, 
      0.5897597101805694, 
      0.538946029290707, 
      0.5250473542860674, 
      0.5307072706909851, 
      0.4300490253250811, 
      0.44891597359713553, 
      0.5143258114169607, 
      0.5320581726992631, 
      0.48695738130648186, 
      0.5503067799425309, 
      0.4830890750888722, 
      0.2812532352270927, 
      0.45182669389000235, 
      0.587713601870232, 
      0.2936828546657804, 
      0.5644651803413261, 
      0.5619350309274793, 
      0.49434823728466964, 
      0.548499532007774, 
      0.42158054996801236, 
      0.5038703232273737, 
      0.3482429630723859, 
      0.2648503133987832, 
      0.573115396111076, 
      0.55890828200125, 
      0.5502185621346297, 
      0.5383391788524092, 
      0.42454725572999674, 
      0.5411521596637188, 
      0.5514356753361727, 
      0.5532609385817341, 
      0.5785590425023889, 
      0.5667090722819531, 
      0.30332070300373104, 
      0.3475499776003296, 
      0.576722540464279, 
      0.508903287139231, 
      0.5867700006334439, 
      0.4719992433597267, 
      0.5687858222619557, 
      0.5497207885003157, 
      0.5402154293690747, 
      0.3959319323294946, 
      0.5019420255811078, 
      0.4093682347016401, 
      0.40595570042221324, 
      0.5917328422786415, 
      0.5319831530858272, 
      0.51490300637841, 
      0.5095814505837669, 
      0.573649153935618, 
      0.3824305087482412, 
      0.5566850821911911, 
      0.552833458520923, 
      0.5194656358641885, 
      0.5747311966403826, 
      0.5443351538826897, 
      0.5546802996667648, 
      0.5619628809829815, 
      0.576412988007814, 
      0.5578153431941604, 
      0.49544761877943544, 
      0.4412263372790644, 
      0.48194749467708436, 
      0.44238805797136227, 
      0.5148028821088216, 
      0.5730850490088261, 
      0.4688027172598945, 
      0.5532712392885109, 
      0.5931637954869403, 
      0.5823121027121414, 
      0.5622761469357437, 
      0.5579022836464206, 
      0.5596692878087575, 
      0.5793452299357352, 
      0.5440364213348494, 
      0.4152606560494954, 
      0.5381623193091042, 
      0.5444775510302712, 
      0.48962293078403574, 
      0.4972923490272429, 
      0.518626332545604, 
      0.558976049740588, 
      0.49463679343451905, 
      0.48899333108359483, 
      0.48596658256334857, 
      0.5681156045904233, 
      0.3171642241687173, 
      0.5512129363867456, 
      0.4801431239504739, 
      0.5780611900137247, 
      0.4908933193362086, 
      0.5780445398283934, 
      0.5371320684913224, 
      0.5129094260104122, 
      0.5451315504665584, 
      0.5536479649813476, 
      0.4687524003736108, 
      0.41495315557876583, 
      0.46792813464212596, 
      0.3728711251907285, 
      0.5769259965274727, 
      0.5805741266222898, 
      0.49599850182086047, 
      0.5453231261992804, 
      0.21948248794937228, 
      0.36358113600006836, 
      0.45516256254366944, 
      0.567747009363482, 
      0.27910520118399745, 
      0.5102547144373308, 
      0.4215663125980813, 
      0.5649028343152622, 
      0.4770714663201259, 
      0.3153500671331634, 
      0.35270092159674304, 
      0.5824147919427929, 
      0.5881522041130853, 
      0.5734385580400069, 
      0.5316616518045889, 
      0.59288827857588, 
      0.5430164010372778, 
      0.5244421001003471, 
      0.5593100409334381, 
      0.46383905517929025, 
      0.548941194126833, 
      0.5374518059660277, 
      0.5751383113852829, 
      0.4899805899150079, 
      0.4383005916027013, 
      0.38748119691248867, 
      0.42129811679718765, 
      0.5625980735370634, 
      0.5509071839922562, 
      0.5136528065730679, 
      0.4974888050524766, 
      0.29263714761050824, 
      0.4976716027835718, 
      0.5554146379018257, 
      0.5275224516206568, 
      0.5622156271473598, 
      0.5241297202225168, 
      0.5087038963426597, 
      0.5917051362601514, 
      0.5764040218367376, 
      0.4712841589353359, 
      0.317100537350458, 
      0.547505837278504, 
      0.3153451265064863, 
      0.3337191892267718, 
      0.5751492111599343, 
      0.48216525344378913, 
      0.428133301979861, 
      0.5061777317093833, 
      0.5367360149383543, 
      0.5854663001249248, 
      0.4883880097938604, 
      0.5647625189751405, 
      0.5804226355549428, 
      0.5602860325507995, 
      0.464083430343244, 
      0.5632018698167353, 
      0.5749972288811398, 
      0.4580174359437834, 
      0.449051115297095, 
      0.5251402849011991, 
      0.516248253399975, 
      0.3946596664935535, 
      0.5418354917642597, 
      0.5127761633421223, 
      0.5394263238069656, 
      0.3311992850494338, 
      0.5562776520451106, 
      0.5319645508440408, 
      0.5093075374139217, 
      0.16935428126664817, 
      0.38164048178683574, 
      0.5024410801105872, 
      0.47218993600488207, 
      0.3654906909049497, 
      0.5292325845025643, 
      0.48833460995077227, 
      0.5877779353824745, 
      0.4531432330497312, 
      0.5417333426158665, 
      0.5513903394155084, 
      0.5637274361131813, 
      0.5016439693862043, 
      0.47246972825099, 
      0.4256210277148288, 
      0.5302869574965831, 
      0.5731798453971906, 
      0.59256002710817, 
      0.2416245157144969, 
      0.5086356612437157, 
      0.5146108010986185, 
      0.5914686587491798, 
      0.2902326773822869, 
      0.5659990160158257, 
      0.5223192632512587, 
      0.562939486105472, 
      0.5391683148850163, 
      0.5589266078142047, 
      0.4971641978392436, 
      0.5280932099704818, 
      0.5507987130810958, 
      0.4141522688356898, 
      0.5552144807074496, 
      0.4535294823735056, 
      0.23766854716851374, 
      0.3254074372182561, 
      0.46914870127786823, 
      0.3581211202992581, 
      0.5041397248422483, 
      0.5769295445217271, 
      0.5812336499499858, 
      0.5301423090733882, 
      0.5536600194905317, 
      0.5167430657122817, 
      0.2424453468820894, 
      0.5225742167886, 
      0.4658952502866859, 
      0.44465381540892635, 
      0.5008897780236697, 
      0.5580232753443196, 
      0.5374997450641558, 
      0.5106595345772037, 
      0.5843462519861833, 
      0.19993494883738108, 
      0.4554872099016043, 
      0.5842621492604534, 
      0.4079330214889052, 
      0.5904991324231873, 
      0.5585183693173289, 
      0.587365872873851, 
      0.3826906498109616, 
      0.5685391185377106, 
      0.5291369260595687, 
      0.5522701283821763, 
      0.4870917129665703, 
      0.5339762027585607, 
      0.5077497531932231, 
      0.4996440424172423, 
      0.40832652422889937, 
      0.4979138469442651, 
      0.5235103993856052, 
      0.5423571862228211, 
      0.5199487324020086, 
      0.5092295162831604, 
      0.5151017224513215, 
      0.5477781828382238, 
      0.5800476607954775, 
      0.571115115661558, 
      0.4305698808553895, 
      0.5435513738701008, 
      0.4526207274257858, 
      0.5445226650468771, 
      0.5515621218039702, 
      0.4676863711461075, 
      0.5448983280305446, 
      0.5547347955580502, 
      0.3720677907270325, 
      0.5903927465788908, 
      0.547760344138679, 
      0.44733114230469373, 
      0.49436946792073655, 
      0.31893215197455566, 
      0.2880107507909507, 
      0.5424609766527047, 
      0.5821021756838756, 
      0.5757051589743077, 
      0.555080250696279, 
      0.3023958212914369, 
      0.4638408299394368, 
      0.5435359027736262, 
      0.30157823110414717, 
      0.5113290233591331, 
      0.5747879139556783, 
      0.5492707327067856, 
      0.5748172906507069, 
      0.5490398030485101, 
      0.5595593964712877, 
      0.4953972803679984, 
      0.5689716351426146, 
      0.522496482734, 
      0.50574756130319, 
      0.4794640429494327, 
      0.5811728555292234, 
      0.46025105359445706, 
      0.5173474028158945, 
      0.5911064376934196, 
      0.37017050522055145, 
      0.4791569197818573, 
      0.543728027770686, 
      0.5259722667469902, 
      0.5869247852616125, 
      0.4600757868828941, 
      0.5904772257994851, 
      0.5589084105699482, 
      0.5758598470924045, 
      0.4890061172259414, 
      0.5317568136121276, 
      0.40648003948799966, 
      0.12498303512076009, 
      0.5826615769567863, 
      0.538096585503473, 
      0.46100987898941603, 
      0.5809527503723484, 
      0.5416955702418985, 
      0.45940692082738604, 
      0.5493775420753958, 
      0.4944867262247811, 
      0.5683605919375199, 
      0.47322230743229715, 
      0.41549460908899305, 
      0.5743409843780743, 
      0.4902534729180441, 
      0.5730199573579311, 
      0.5619434321570118, 
      0.44629425520176746, 
      0.3920989201849527, 
      0.5398174728498077, 
      0.47640067069956055, 
      0.49205066150713056, 
      0.5681343629402176, 
      0.5498850508163318, 
      0.593831559033572, 
      0.5532526044121657, 
      0.5325071814002914, 
      0.5522904899547325, 
      0.5128492033900777, 
      0.5626980665348333, 
      0.42237404723492483, 
      0.48970732712752096, 
      0.5638709819950692, 
      0.37404474132002646, 
      0.5146557093816061, 
      0.5476024395575781, 
      0.29856767591142086, 
      0.3602588061777589, 
      0.5119122097785969, 
      0.5172311845212312, 
      0.3816530079688706, 
      0.4197906726849958, 
      0.568348271205158, 
      0.5831293141413109, 
      0.5900915105542088, 
      0.5164949442347797, 
      0.44891520903859217, 
      0.5120110749265877, 
      0.48353912334106686, 
      0.5783403128145109, 
      0.5403005954298921, 
      0.3773750068885388, 
      0.32201433630488174, 
      0.5131507672160388, 
      0.5614166256046951, 
      0.316683846998911, 
      0.5352367209072347, 
      0.48586706785906736, 
      0.5682571144852737, 
      0.587911719596502, 
      0.5269630262569636, 
      0.5223166916364711, 
      0.4941646301814183, 
      0.5395110777351767, 
      0.5703576453946193, 
      0.5735930806881526, 
      0.32126413041242774, 
      0.5492840663387437, 
      0.5753551460430165, 
      0.44821570937697575, 
      0.558176041296976, 
      0.5692426638357911, 
      0.536779721242469, 
      0.5563843240801848, 
      0.5606963436480165, 
      0.5495095209447174, 
      0.531278740851785, 
      0.5539089089405698, 
      0.5586621955348846, 
      0.48715361767570076, 
      0.5811182021045488, 
      0.4404254126719025, 
      0.5386888960859293, 
      0.49282832804656385, 
      0.5463025861009604, 
      0.5470652599853522, 
      0.5366202489512099, 
      0.2918592657394691, 
      0.46921259723108727, 
      0.459023846041454, 
      0.5522883338511926, 
      0.5503357704911789, 
      0.5506398570091265, 
      0.5065329480444366, 
      0.5150270310140039, 
      0.5660121852692783, 
      0.5452487024839365, 
      0.5629202503456284, 
      0.5564635424816368, 
      0.5664304982914342, 
      0.5765186144411509, 
      0.49974062211857534, 
      0.5378117047181735, 
      0.40014050164779097, 
      0.5046733816738855, 
      0.23901637278130558, 
      0.44709007363107295, 
      0.5439286114389792, 
      0.547953568809894, 
      0.4545969745595289, 
      0.4845217641343048, 
      0.3956067769459778, 
      0.5714329728104458, 
      0.5503956359463993, 
      0.5149800667240815, 
      0.5777253736490394, 
      0.45802576930442024, 
      0.5598387356894581, 
      0.583991214528405, 
      0.511201390720526, 
      0.4656220751545394, 
      0.4250336870744619, 
      0.486299585448008, 
      0.40608208410892166, 
      0.4589800104583255, 
      0.5736319399269606, 
      0.4797620456629457, 
      0.5776841648991425, 
      0.48591088914738706, 
      0.5440754993460809, 
      0.5671779712960386, 
      0.5696048102916127, 
      0.44389679609188465, 
      0.20858822072488384, 
      0.5197554020170756, 
      0.5906940406799973, 
      0.5726150583371488, 
      0.1965838979122341, 
      0.5870192769105195, 
      0.44768192779218086, 
      0.581720569765698, 
      0.5421245065027189, 
      0.5736468086875189, 
      0.3316887974819364, 
      0.5801324897643163, 
      0.3741555532957679, 
      0.4163587058357376, 
      0.46039256859150696, 
      0.48974226151565564, 
      0.5320484383954587, 
      0.46573633717643814, 
      0.5845041586547122, 
      0.5654783081184926, 
      0.5573049875183401, 
      0.5047841485128854, 
      0.5272348193052256, 
      0.5138549833537827, 
      0.5577813358455254, 
      0.5424831152792491, 
      0.5369860664064712, 
      0.5829899786694428, 
      0.5876792402403327, 
      0.41093031797864105, 
      0.5537910861652793, 
      0.5346186554490696, 
      0.5019818639600646, 
      0.5399050948612648, 
      0.48771182073056885, 
      0.5661985013288523, 
      0.579085134047508, 
      0.5846446755171288, 
      0.4760738535098986, 
      0.52638881769631, 
      0.47885665473058947, 
      0.5363384753536939, 
      0.562050151760699, 
      0.5505262609692242, 
      0.48098448543653605, 
      0.571655915864686, 
      0.46263922547246905, 
      0.5121036930382727, 
      0.2633960537578411, 
      0.5200226371689015, 
      0.4981729848410191, 
      0.5624362199828027, 
      0.48254390519754486, 
      0.5540717676152035, 
      0.4256012591984047, 
      0.5456886073426925, 
      0.5880729388254784, 
      0.5662730682335486, 
      0.332318534881906, 
      0.26230257598576245, 
      0.5485573243107132, 
      0.5793617755883121, 
      0.5650361134713248, 
      0.47852462299398796, 
      0.4565942941187191, 
      0.5399063788774571, 
      0.5457344668039763, 
      0.46317349280802267, 
      0.48524773619251343, 
      0.5804400136130614, 
      0.5406225181159806, 
      0.5053549311461382, 
      0.5859970556390581, 
      0.29587143309904707, 
      0.4620246041065135, 
      0.5808712302443334, 
      0.5666748477961228, 
      0.5310499251620531, 
      0.4704383749203395, 
      0.5395607923698152, 
      0.5387904243285571, 
      0.4847732896839394, 
      0.5844031096871336, 
      0.5662638124191468, 
      0.5128781362795312, 
      0.5609506656573477, 
      0.5461132012335155, 
      0.5432261373220856, 
      0.4999477240096698, 
      0.5521897878544021, 
      0.35456946918259036, 
      0.5802246558781611, 
      0.5200032385351842, 
      0.5164446908246408, 
      0.5243684446092876, 
      0.5636842206803307, 
      0.56630725613639, 
      0.5372732736350505, 
      0.4611426009439043, 
      0.4205755322948236, 
      0.5823420678021926, 
      0.5603814258953623, 
      0.35289036189619194, 
      0.5399992797154815, 
      0.49658283851757234, 
      0.5393759879051244, 
      0.5023662967700563, 
      0.555366880877583, 
      0.36132593322429923, 
      0.5637334982626688, 
      0.572918075175521, 
      0.579461624412566, 
      0.5880091020695338, 
      0.5832048921931153, 
      0.5514415175810153, 
      0.44610626078374066, 
      0.5658686416379258, 
      0.5836402118160279, 
      0.5672042998045934, 
      0.30093589851246416, 
      0.4688910696312054, 
      0.5664878564208117, 
      0.594594375205531, 
      0.5325490422766767, 
      0.526461892357345, 
      0.4924173088319891, 
      0.4569556181043831, 
      0.529812599917269, 
      0.28453036098151424, 
      0.5259332482860143, 
      0.5714832273561493, 
      0.5602001995877711, 
      0.5910837987525821, 
      0.16603346345029144, 
      0.19414651886676332, 
      0.5440226344550004, 
      0.581095549508116, 
      0.5551812144077863, 
      0.510575559510003, 
      0.5400766288140859, 
      0.5735894806663273, 
      0.4310399017859083, 
      0.3474646158348811, 
      0.5499378121488052, 
      0.5765088645668089, 
      0.43630662462215786, 
      0.5799212309242209, 
      0.5463941788105435, 
      0.24331780761730912, 
      0.5876838997502867, 
      0.5116795913301201, 
      0.5457530844560674, 
      0.39342647063228964, 
      0.5844463218078787, 
      0.5896256387810422, 
      0.4748878741386991, 
      0.5114555292207534, 
      0.5864504712357557, 
      0.5181733245713539, 
      0.5454446637565323, 
      0.49983600917767784, 
      0.41571576113753667, 
      0.585470148499043, 
      0.46846803906453516, 
      0.4992709953897792, 
      0.5039562497193303, 
      0.4335306050558029, 
      0.5396916918400501, 
      0.5055822426611003, 
      0.5203273968167775, 
      0.5732114206397205, 
      0.5628860927817716, 
      0.4986816221374229, 
      0.18103911743468357, 
      0.49997208981700425, 
      0.5167304197715035, 
      0.5290168947312155, 
      0.5504611539600833, 
      0.46556717804603065, 
      0.5165311206473121, 
      0.5439728474015625, 
      0.5340047444157942, 
      0.1120263249032079, 
      0.4757483846731138, 
      0.5761487206285028, 
      0.5566522778448222, 
      0.582043070556345, 
      0.49969425447185484, 
      0.1373624853955286, 
      0.49071031579285457, 
      0.3214242367551955, 
      0.5847597393777766, 
      0.5764413905539681, 
      0.39215946786546774, 
      0.5685559441127354, 
      0.3832503289645135, 
      0.37714433341036, 
      0.5803800963702467, 
      0.590675898097948, 
      0.5124664362978296, 
      0.4998819818481334, 
      0.4839680738236023, 
      0.5806152235038089, 
      0.5780806264371743, 
      0.5047182379736476, 
      0.4440878838071089, 
      0.476661009695356, 
      0.42572627598771795, 
      0.46981328773202247, 
      0.455532711085062, 
      0.4897893910892883, 
      0.5636448033358459, 
      0.5648561688797294, 
      0.5382555599666022, 
      0.5322636100248241, 
      0.2261386049626503, 
      0.512214233730418, 
      0.5688818046691135, 
      0.5614022123267912, 
      0.48648704906876156, 
      0.5334147064263772, 
      0.5766044805095877, 
      0.490397838445778, 
      0.3551435295780783, 
      0.5157767877738463, 
      0.5639367231967414, 
      0.5489324849193375, 
      0.49433427288788034, 
      0.5397589534708842, 
      0.5646513531233743, 
      0.50128186229114, 
      0.5596088252492032, 
      0.5364370874226084, 
      0.42728923386895845, 
      0.5535456562351063, 
      0.5711614575192273, 
      0.49096087534637173, 
      0.4817748716594377, 
      0.5678895677480923, 
      0.5606447685288606, 
      0.44814451914543574, 
      0.36632988072509537, 
      0.5881995768779147, 
      0.3480382528521547, 
      0.4984766634543379, 
      0.5601939172465905, 
      0.48271019209217253, 
      0.5617450649066811, 
      0.5578874594991454, 
      0.5750555419639268, 
      0.555659549443193, 
      0.46674906743951305, 
      0.5284124789075227, 
      0.5287723199833214, 
      0.5165915188742792, 
      0.46210701032380347, 
      0.530230001781912, 
      0.5035755422579198, 
      0.42053508715705185, 
      0.4875419018274764, 
      0.4072889432263354, 
      0.4984655074040209, 
      0.49155230785105514, 
      0.5703716089143234, 
      0.5210497838573085, 
      0.5554850515049523, 
      0.5591153407698293, 
      0.542465102086157, 
      0.4879854658858983, 
      0.45922739518274336, 
      0.436611946127559, 
      0.5303620067573884, 
      0.5119470649759722, 
      0.49242219542481874, 
      0.5452962988235122, 
      0.5104910763421613, 
      0.4541023222588443, 
      0.5332511939470477, 
      0.49682150422611987, 
      0.5926692748665819, 
      0.5283285631268393, 
      0.585133160083012, 
      0.5097341656097999, 
      0.4739716120951705, 
      0.5467567213970469, 
      0.5577494116297096, 
      0.5126787577200774, 
      0.4055696346993281, 
      0.4910291254009346, 
      0.5261504418063784, 
      0.5354339148333518, 
      0.5744788873192928, 
      0.3854453925533648, 
      0.5753934775480405, 
      0.5340617190936153, 
      0.44242776879536855, 
      0.5638000567170349, 
      0.47863237220146126, 
      0.5300666582399325, 
      0.569632506910746, 
      0.47607554554200165, 
      0.45067203041902, 
      0.3987690253218815, 
      0.4697910325336655, 
      0.43761031230252884, 
      0.5032342404585084, 
      0.5882557476747453, 
      0.4803254953506795, 
      0.5527208619425132, 
      0.4662811827558198, 
      0.5256706524060029, 
      0.5121098809491298, 
      0.5678162794418792, 
      0.5523644228099244, 
      0.4947934674260449, 
      0.18824326854512224, 
      0.5943591984003359, 
      0.3876436217339639, 
      0.47070816395803927, 
      0.5225017179628356, 
      0.48053969300655225, 
      0.43547662332860276, 
      0.5462564423707091, 
      0.49807556900140787, 
      0.5384838984337701, 
      0.5354797077195639, 
      0.5527329057575433, 
      0.49716915346103735, 
      0.37379090953807464, 
      0.501771812439028, 
      0.5122659130551405, 
      0.592214668977959, 
      0.538173579434406, 
      0.5608222016932423, 
      0.49809347440682383, 
      0.4723214267399329, 
      0.3205915174211201, 
      0.5242014035628512, 
      0.4434238796896599, 
      0.26038070707405825, 
      0.5559112752370942, 
      0.5051982436729923, 
      0.2715448035143195, 
      0.43379058956698197, 
      0.5710990799859271, 
      0.43713764540737327, 
      0.5736666440931892, 
      0.47838001390161267, 
      0.5083715698808344, 
      0.4724661514223805, 
      0.5832492783904338, 
      0.5891310792013335, 
      0.574024240018586, 
      0.5606294493801229, 
      0.49160805265128404, 
      0.5397498277464579, 
      0.3372018265309357, 
      0.4204470242059989, 
      0.5014222593680766, 
      0.5509570430368522, 
      0.37704576307318405, 
      0.5556024603180817, 
      0.5800580678545096, 
      0.4655755625406208, 
      0.5529347691832815, 
      0.5134481033002473, 
      0.5428427179474791, 
      0.4998919979188278, 
      0.38361291518626905, 
      0.5833979745132551, 
      0.471749564721799, 
      0.5353168939548706, 
      0.5841038596695723, 
      0.5864264759980652, 
      0.4574040884485815, 
      0.3254838876618359, 
      0.5544764775191563, 
      0.32885782859381374, 
      0.5714354361002206, 
      0.5017552102737254, 
      0.5326151776503265, 
      0.5629160694099243, 
      0.5821093095144982, 
      0.5133023347924283, 
      0.48317394904735594, 
      0.45845785099254305, 
      0.5462654080413057, 
      0.5911656627314188, 
      0.584150654633668, 
      0.4879420481265539, 
      0.57509854684149, 
      0.5388441025544258, 
      0.4463452007596334, 
      0.5094226762098542, 
      0.30461456833430695, 
      0.5339881791111897, 
      0.5881847488570376, 
      0.46845008889787826, 
      0.5037756112062804, 
      0.5801626046429426, 
      0.5340747934181855, 
      0.47157508325293335, 
      0.48263227116989416, 
      0.5516194500939399, 
      0.40758297690741957, 
      0.3542506836038715, 
      0.4432865391877247, 
      0.5687366605358627, 
      0.5617553783755821, 
      0.4509388231609001, 
      0.4947758800322941, 
      0.5534353008185765, 
      0.5751818343717826, 
      0.5704560097125649, 
      0.4541849492207815, 
      0.5640480548802561, 
      0.3013437124747361, 
      0.5721246518026416, 
      0.5407838119386528, 
      0.5826132002366126, 
      0.25762445402451806, 
      0.5302405648510645, 
      0.4290899332828417, 
      0.49153209876354836, 
      0.5780438818523932, 
      0.5512665851409859, 
      0.4020990423822195, 
      0.5728714782623454, 
      0.5338027783429098, 
      0.5760006531562586, 
      0.5390695871563023, 
      0.5757632521861968, 
      0.36184716184811083, 
      0.2246794385892843, 
      0.49150662796770783, 
      0.5004969502603681, 
      0.45964134951926083, 
      0.5686363222474058, 
      0.5848094324037773, 
      0.46278972219849596, 
      0.4134462913885866, 
      0.5149138286565916, 
      0.5245874199128641, 
      0.532913989304972, 
      0.5731847721603607, 
      0.5133329905889265, 
      0.4486250180439703, 
      0.5679552701085763, 
      0.5946981237984298, 
      0.5370994207847214, 
      0.5616725063479694, 
      0.47672683237474767, 
      0.3176601688497096, 
      0.5457481978189822, 
      0.5203968251351638, 
      0.5377585811681236, 
      0.5524918331080261, 
      0.39009126060394306, 
      0.579938096205258, 
      0.4358318830322421, 
      0.158421831651237, 
      0.5792875997890966, 
      0.5226494283758315, 
      0.5921053153959295, 
      0.3928586529923588, 
      0.48588766243326353, 
      0.5136923042219705, 
      0.5615173017641751, 
      0.5419542661140776, 
      0.5065182241313668, 
      0.5083401033863612, 
      0.5675516184008017, 
      0.5259200497355832, 
      0.5297688934063646, 
      0.5243252717717349, 
      0.3474847358706377, 
      0.4555895795334836, 
      0.50698979930441, 
      0.5358623000129608, 
      0.47439414603862917, 
      0.4801399833603257, 
      0.4668601935016448, 
      0.39496869590060035, 
      0.4995933479238334, 
      0.49457351378100783, 
      0.5701613311623684, 
      0.5727587227153036, 
      0.5144013880342964, 
      0.569788280385759, 
      0.5078632451288759, 
      0.5890919005499515, 
      0.43570744019064034, 
      0.532366646900397, 
      0.5249394429764439, 
      0.3962476263071307, 
      0.530749674155097, 
      0.5405443040614877, 
      0.5835086365630563, 
      0.5270030982493821, 
      0.5668407522668265, 
      0.5687230453065674, 
      0.5096722732648591, 
      0.5297463396029982, 
      0.4546705275144882, 
      0.3660506619199638, 
      0.5186551231887351, 
      0.394074015408815, 
      0.45407020835035067, 
      0.4326478462647405, 
      0.2789258967721945, 
      0.41485110699885064, 
      0.4647795435115142, 
      0.5518099544998194, 
      0.5318548291328711, 
      0.5644703449139725, 
      0.4410646906327716, 
      0.4153398595531817, 
      0.5153176314524455, 
      0.4847782451063642, 
      0.5103819601023316, 
      0.5565952623302962, 
      0.5562978427231787, 
      0.48761566309993454, 
      0.4987438467825648, 
      0.5880804384884523, 
      0.5726439634575703, 
      0.5562379614931161, 
      0.5230334711842921, 
      0.5768084848496919, 
      0.46794882485517975, 
      0.4223366143113463, 
      0.4547384921942543, 
      0.5742058045881518, 
      0.5723238406451998, 
      0.5547478046465237, 
      0.5602480905373536, 
      0.5057839727503441, 
      0.5267170901074977, 
      0.47679352984413204, 
      0.4532914232358025, 
      0.5532295542922688, 
      0.5483431992790021, 
      0.4885512421984927, 
      0.5668550865316977, 
      0.30599147674335986, 
      0.43387188258190235, 
      0.5801695491458583, 
      0.5470915013252777, 
      0.33146136246892327, 
      0.5588185548310762, 
      0.45408433614752985, 
      0.4864548474256279, 
      0.4127960557675664, 
      0.3679910681509851, 
      0.4881050280952515, 
      0.4052966516304601, 
      0.46523466345908865, 
      0.5762702530011093, 
      0.5087620544442307, 
      0.4702041620044714, 
      0.1464563970544627, 
      0.37648169585510644, 
      0.23535839061808822, 
      0.5728900532542549, 
      0.564359757271164, 
      0.5344752009984853, 
      0.4963260159364417, 
      0.5229130311379008, 
      0.5494135623531572, 
      0.4681234336667656, 
      0.20368976580283302, 
      0.5584727591525201, 
      0.4450707374088388, 
      0.49817568105445287, 
      0.4774700494273347, 
      0.4958542574598548, 
      0.17133623828286318, 
      0.5841599047528044, 
      0.41255953194359213, 
      0.517362323151531, 
      0.5489254307247073, 
      0.5282436925190929, 
      0.5825809463064342, 
      0.5462076525362208, 
      0.5899725825563685, 
      0.5686748644082574, 
      0.5752304549708948, 
      0.5385762725573059, 
      0.5226747497540317, 
      0.5711135770978711, 
      0.3247033955588464, 
      0.5091194846244567, 
      0.5170570146941526, 
      0.49213401333930173, 
      0.5454096343751899, 
      0.321022055065719, 
      0.5398910734111116, 
      0.36285131053820713, 
      0.5391931226920101, 
      0.44775932816987374, 
      0.32927302008558174, 
      0.5544760472733623, 
      0.5837478707695629, 
      0.5677600617795096, 
      0.4083473872297081, 
      0.5636261430658047, 
      0.48102028139996666, 
      0.5521378330432536, 
      0.5616837876626446, 
      0.5367757588846455, 
      0.4365059394194345, 
      0.5305847848699121, 
      0.5407288766113821, 
      0.5817595660915692, 
      0.5481482103810118, 
      0.5458779027385368, 
      0.5545315864349311, 
      0.5681030489564832, 
      0.39430349220525973, 
      0.5214453791859257, 
      0.5152136913749056, 
      0.5042256445792579, 
      0.580887914321653, 
      0.4995677331744581, 
      0.533902784319159, 
      0.35189153408136586, 
      0.5375285243026182, 
      0.46662445331881036, 
      0.5003555373345799, 
      0.4762545277465543, 
      0.4653325644006934, 
      0.5239914550922493, 
      0.5382452300102349, 
      0.552767097367869, 
      0.533931486635853, 
      0.35262746239576426, 
      0.43054428074120915, 
      0.2908609190058273, 
      0.4938838490472086, 
      0.5475204786104724, 
      0.5892709120237953, 
      0.5670751437503102, 
      0.3593240065055988, 
      0.541907996684266, 
      0.5147408702216185, 
      0.4976565811655726, 
      0.4660378101441564, 
      0.5262508441870756, 
      0.5690899143544882, 
      0.48230032676806917, 
      0.5446200042705813, 
      0.44264633784006596, 
      0.5359679481942655, 
      0.45963158463023257, 
      0.5619020665048686, 
      0.5912966309502464, 
      0.5739724538575922, 
      0.5453550671767622, 
      0.44872747609938024, 
      0.33227885537658997, 
      0.5114732889719028, 
      0.4915232259900629, 
      0.4869398521973447, 
      0.5472735238516145, 
      0.47388291125429577, 
      0.47242990553169456, 
      0.4914739459031563, 
      0.5852744720761743, 
      0.5457321795235253, 
      0.5889582855871935, 
      0.5515574704421702, 
      0.5324237705407604, 
      0.34563593558852557, 
      0.4818149508190052, 
      0.5767652991303325, 
      0.5472415212631304, 
      0.42009070308340835, 
      0.5410278832453285, 
      0.4439166044453049, 
      0.5727455953086229, 
      0.38746171113186495, 
      0.40034294316752256, 
      0.5578731268579484, 
      0.533650376909753, 
      0.425497121124214, 
      0.5264674770812608, 
      0.585264762475381, 
      0.5341915793373319, 
      0.4048873789493618, 
      0.44626574077632414, 
      0.5818104418038441, 
      0.5205538690056255, 
      0.5356018963389486, 
      0.5851377452522593, 
      0.5632780837658297, 
      0.5928182067066274, 
      0.1598720113635396, 
      0.5471185348209909, 
      0.20339715249717874, 
      0.44620815964222205, 
      0.5353422591469779, 
      0.5196373344036408, 
      0.5887627200685981, 
      0.5305704882429556, 
      0.5212014637225505, 
      0.5097750701563968, 
      0.5500831780893676, 
      0.5642434637941139, 
      0.5745164628685919, 
      0.4974261979155681, 
      0.30046612461799865, 
      0.4581107629971583, 
      0.476506422291285, 
      0.5693783236453469, 
      0.5811169251937486, 
      0.5729610750848353, 
      0.5879840247856866, 
      0.4566348217173098, 
      0.47350578849413516, 
      0.2134243331224367, 
      0.5730770896567459, 
      0.5677818514819307, 
      0.43325047311549947, 
      0.5271124022145881, 
      0.5112858508617798, 
      0.36117100714655853, 
      0.506940687556944, 
      0.4752390049605545, 
      0.5400021762413421, 
      0.4815190804080549, 
      0.44586833191551606, 
      0.13492848244337668, 
      0.47114359837220376, 
      0.5959160390866254, 
      0.5655181380042262, 
      0.510351711490579, 
      0.26351258354910895, 
      0.30336098233006203, 
      0.49738853851588044, 
      0.5626905539172917, 
      0.5246603291637906, 
      0.5720427350226143, 
      0.5879865167404261, 
      0.5421337118157702, 
      0.510079734803298, 
      0.5380205923187987, 
      0.4705905875201403, 
      0.5641470025840659, 
      0.5325999855493024, 
      0.5756166794884917, 
      0.5724872783637803, 
      0.42269059980509205, 
      0.30802612071687224, 
      0.5776523154714182, 
      0.48610864472527354, 
      0.48642665020829134, 
      0.4797538733045825, 
      0.539113571850508, 
      0.5510828066001071, 
      0.2102573225361625, 
      0.5453505421723158, 
      0.5013714430975791, 
      0.546835014403017, 
      0.5378381806129929, 
      0.5627428477587765, 
      0.44520021318127456, 
      0.5595204914410715, 
      0.5760399588829294, 
      0.5511266279320198, 
      0.5359003668673141, 
      0.5473884407128847, 
      0.5593353043110184, 
      0.5477879658295228, 
      0.5255668033577181, 
      0.5650637835537095, 
      0.3859738693028523, 
      0.5742226785050761, 
      0.4240497112916837, 
      0.41014621642807214, 
      0.49971911972979405, 
      0.5395257844621106, 
      0.5145230805521603, 
      0.5097254980366576, 
      0.5902424910680706, 
      0.5479887257277786, 
      0.27239867208787477, 
      0.5332301874205885, 
      0.5427718963122662, 
      0.513644424619014, 
      0.43716152077621, 
      0.5199323547099807, 
      0.5577173147879012, 
      0.4235604952253099, 
      0.5600410698696587, 
      0.4725453765515134, 
      0.5110777663991553, 
      0.5164467004031739, 
      0.5660550954553004, 
      0.3610866477327959, 
      0.44695271481568133, 
      0.42523635001680116, 
      0.5455794987117457, 
      0.5584573359890607, 
      0.5731406337601851, 
      0.49808402483437597, 
      0.47807575170981154, 
      0.5588604559683535, 
      0.4327566779284018, 
      0.57822279037077, 
      0.5091693063965953, 
      0.43813767606143567, 
      0.3616531355876063, 
      0.5225657516081613, 
      0.5665803477618684, 
      0.3986990195038898, 
      0.5659127627731502, 
      0.5282499774925931, 
      0.543950460739153, 
      0.46483626060742694, 
      0.5298465681047212, 
      0.45709991266836886, 
      0.589954501089484, 
      0.4840549520872499, 
      0.5430454256048645, 
      0.4693589543945434, 
      0.5205082269251378, 
      0.5233289487026554, 
      0.32584842003441244, 
      0.4617813516807956, 
      0.2067382074029612, 
      0.5764236506672039, 
      0.4825015915435207, 
      0.38656958911814415, 
      0.4785281869869975, 
      0.5961808165002098, 
      0.4302471857494212, 
      0.5515036418824533, 
      0.4683400292514041, 
      0.5305330053552844, 
      0.5164655139176618, 
      0.5524990467022463, 
      0.5676729259020105, 
      0.5228702181238665, 
      0.5545619406976996, 
      0.5563488090184924, 
      0.35698918322034173, 
      0.4550843780691404, 
      0.5705550096870732, 
      0.5123035373207732, 
      0.47746767333493456, 
      0.43189464570355834, 
      0.5719819720415605, 
      0.4790860594986443, 
      0.5338761069284458, 
      0.5185042741958203, 
      0.5471566642038231, 
      0.594691321657851, 
      0.4865294213589333, 
      0.31995473174547984, 
      0.5246588932358247, 
      0.5726743998936186, 
      0.4783016538460079, 
      0.23166230690427922, 
      0.52638556151895, 
      0.5812473872324839, 
      0.5437428748703748, 
      0.5173567023692186, 
      0.580809994624749, 
      0.49035808106931356, 
      0.2577648169300219, 
      0.465805224787743, 
      0.4585179707605814, 
      0.514565540334354, 
      0.502481838468532, 
      0.3648198896991608, 
      0.38144797604831876, 
      0.5298168941376201, 
      0.42839071231116843, 
      0.509015721057316, 
      0.5696854164470736, 
      0.5861579810681038, 
      0.5600893151582647, 
      0.2230653417858733, 
      0.5576317686756763, 
      0.5598947285867286, 
      0.5891599285982895, 
      0.5337017488459801, 
      0.5528083404896244, 
      0.25581483497769064, 
      0.5355776394336118, 
      0.2131468644359492, 
      0.4701143492511319, 
      0.47334090964130754, 
      0.4096304336054072, 
      0.5391318915383398, 
      0.5579733315034024, 
      0.5697858117595674, 
      0.4919650216427557, 
      0.5765432797365097, 
      0.5866388264094617, 
      0.3527457400882262, 
      0.5243967918880283, 
      0.4627207365421083, 
      0.3656493496031554, 
      0.49525919495848647, 
      0.584744532855201, 
      0.5147249676988058, 
      0.3495627323025061, 
      0.5132145542353591, 
      0.5165502870341523, 
      0.3635528880419646, 
      0.5553453508213217, 
      0.5586687552600478, 
      0.5711024801880714, 
      0.509916786123562, 
      0.5745595882629102, 
      0.5914878132386334, 
      0.46288499204093586, 
      0.5753430470608115, 
      0.5724250051385118, 
      0.5689395100074927, 
      0.5523769901615218, 
      0.5880064801375077, 
      0.5388146328323385, 
      0.5844027093094682, 
      0.5373396650075007, 
      0.5585557673130862, 
      0.3883149049564579, 
      0.5192495857146006, 
      0.5572480804463149, 
      0.5723609724249455, 
      0.428661636351574, 
      0.44157950668069096, 
      0.46450874400697434, 
      0.4312310887334625, 
      0.31109639691229396, 
      0.5278167776559146, 
      0.3535245249903439, 
      0.5534328060689834
    ]
  ], 
  "num_timeseries": 4248, 
  "centroids": [
    [
      0.08964944759448887, 
      0.09183253733986307, 
      0.09383983172239076, 
      0.09558320855773624, 
      0.09749836470923798, 
      0.09951972297032251, 
      0.10161866746573482, 
      0.10328189665337306, 
      0.10505628445051564, 
      0.10670897901031812, 
      0.10833958949368845, 
      0.11001136908257221, 
      0.11199023542066104, 
      0.11369533032990085, 
      0.11537414711003115, 
      0.11705786296940436, 
      0.11895856045436294, 
      0.12065565031139908, 
      0.12234040551213458, 
      0.12401247118651824, 
      0.12575712400987857, 
      0.12738280720411155, 
      0.1289175675299333, 
      0.1305220369848231, 
      0.1323091782989893, 
      0.13411390354154085, 
      0.13599007014191725, 
      0.13781684273040334, 
      0.13959806111876275, 
      0.14144898773588352, 
      0.14324334741861217, 
      0.14521578450242545, 
      0.14700678977716744, 
      0.1489328143807874, 
      0.1506449608781611, 
      0.15239136506047482, 
      0.15444064596379076, 
      0.1564020608684149, 
      0.15841322700646013, 
      0.16037066546442244, 
      0.1621751103281397, 
      0.16367855175367743, 
      0.16568257550888185, 
      0.16759781464258416, 
      0.16962623848612735, 
      0.1717817528707684, 
      0.17388236222743275, 
      0.1758926239170736, 
      0.17782180219925592, 
      0.17976951255046245, 
      0.1817874562500653, 
      0.1835715360453501
    ], 
    [
      0.05615580484029915, 
      0.05906530259512044, 
      0.06179211745760818, 
      0.06478479763967752, 
      0.06767515611648475, 
      0.07030398490477736, 
      0.0728401872951383, 
      0.07638969079326775, 
      0.07886359943752969, 
      0.08133489777313097, 
      0.08412275662962547, 
      0.08651283284237318, 
      0.08929054148424069, 
      0.0922228251448418, 
      0.09491773838565484, 
      0.0977518977212055, 
      0.10023850479140924, 
      0.1028701048431468, 
      0.10563436324958247, 
      0.10867747812218927, 
      0.1117937334795925, 
      0.1142879881168988, 
      0.11682116171321533, 
      0.11992447423102241, 
      0.12275022728300103, 
      0.12610108322039895, 
      0.1296439411065428, 
      0.13273305613244127, 
      0.13557059316651263, 
      0.13881882722616043, 
      0.1418407296580976, 
      0.14482377136310873, 
      0.14804095430272937, 
      0.15117016345991746, 
      0.1543941235788549, 
      0.15736755124784796, 
      0.16108327066374495, 
      0.1645335311027843, 
      0.16813281859857407, 
      0.17150282985339646, 
      0.1743623701536282, 
      0.177319024987466, 
      0.1810905235677541, 
      0.18498392081549797, 
      0.18877931473224469, 
      0.19278056679513939, 
      0.19642490819210312, 
      0.1997469081897195, 
      0.20414007519269536, 
      0.207928807018556, 
      0.2127195754742773, 
      0.2157434379454504
    ], 
    [
      0.004647776947360396, 
      0.004936600999113305, 
      0.005110762970847754, 
      0.005321413737050748, 
      0.005507374218071457, 
      0.005737183816636481, 
      0.0068395874681602825, 
      0.007349960035532385, 
      0.00795782662981508, 
      0.014482555545423423, 
      0.023311465966676118, 
      0.03401761067421713, 
      0.0457429894962843, 
      0.0626823486694644, 
      0.07685985990116512, 
      0.08178029822346773, 
      0.09736768967208631, 
      0.10973364760150031, 
      0.1224595853388309, 
      0.13399771911475009, 
      0.137707161616954, 
      0.14277911807141824, 
      0.14573573138236923, 
      0.1479592129313264, 
      0.15015166146088235, 
      0.15212500145122804, 
      0.15382563904353877, 
      0.15550089773218687, 
      0.157511031132244, 
      0.15951366995991456, 
      0.1611888216555591, 
      0.16295933360274503, 
      0.16465441302268718, 
      0.1662520339149304, 
      0.16753430237946124, 
      0.16891021860521543, 
      0.17041599548538947, 
      0.1721879281810865, 
      0.17431023779928517, 
      0.1759907846137507, 
      0.1775626923452235, 
      0.17886098973762307, 
      0.1803420058746457, 
      0.18156034443720703, 
      0.1828294008940295, 
      0.18440648861606096, 
      0.18583504022331143, 
      0.18733625812145574, 
      0.1887982251358753, 
      0.19094148014438486, 
      0.19419515053529401, 
      0.19643928267732885
    ], 
    [
      0.12729552788105797, 
      0.12783831042345573, 
      0.12837217426554803, 
      0.12892692966642028, 
      0.12941629879421448, 
      0.12989465193952368, 
      0.13035569340355732, 
      0.13080469073381204, 
      0.13124235457771397, 
      0.13166461540704127, 
      0.13209374700391666, 
      0.13254151721254953, 
      0.13297591861554311, 
      0.133393125940331, 
      0.13381091919024535, 
      0.13423077799650077, 
      0.13465823469055935, 
      0.13508430018889653, 
      0.13549612766495348, 
      0.13593037002359715, 
      0.13635519839261329, 
      0.13676051343859855, 
      0.13713599650640995, 
      0.13754582823077807, 
      0.13797039762184687, 
      0.1383883538922062, 
      0.13882349764955954, 
      0.13931430889542445, 
      0.13972436314909006, 
      0.1401606566235087, 
      0.1405706479485824, 
      0.14098502529037235, 
      0.1414001709514484, 
      0.1417914816841387, 
      0.14214657219232305, 
      0.14250105302909016, 
      0.1429348456505525, 
      0.14336665559907752, 
      0.14378953864502458, 
      0.14420010131034994, 
      0.14457769150209632, 
      0.14492154038789426, 
      0.14534889706962636, 
      0.14575575994942383, 
      0.1461759599771183, 
      0.14661693148995877, 
      0.14703428648697073, 
      0.14745451112482696, 
      0.14786673615507853, 
      0.14827015740849506, 
      0.14867916481579174, 
      0.14906777821552786
    ], 
    [
      0.02553256871524467, 
      0.02605909257438721, 
      0.02648673268495927, 
      0.02724854596918205, 
      0.027858378011559538, 
      0.028385963030776427, 
      0.03082095656028945, 
      0.03275296835506444, 
      0.03396720206904959, 
      0.035144571811181635, 
      0.036037255446425095, 
      0.036655490894240514, 
      0.03732953777282563, 
      0.03805325023875769, 
      0.03856067512162194, 
      0.03925900534895321, 
      0.04044527691802659, 
      0.041288436154232666, 
      0.04254583091523638, 
      0.043813626558264575, 
      0.04497315514266613, 
      0.045763852435571545, 
      0.04644868078316901, 
      0.04724302689191749, 
      0.048410791737059054, 
      0.04924310040796785, 
      0.050162579021221974, 
      0.05141440014217425, 
      0.05241330893789013, 
      0.053578517213044435, 
      0.05499276218716467, 
      0.05811678998174788, 
      0.06144447660104813, 
      0.07027910487733993, 
      0.07502178849757403, 
      0.08091437440939861, 
      0.0976357045895013, 
      0.10419832273222683, 
      0.10818995635041755, 
      0.12224723780711888, 
      0.13516100717551421, 
      0.16734601048138428, 
      0.18305462305968828, 
      0.20616092005243217, 
      0.22245594339012964, 
      0.24121006127328176, 
      0.2754611368353234, 
      0.3123050666675129, 
      0.3252335803887913, 
      0.334110910731301, 
      0.3432661116381952, 
      0.3723711258516526
    ], 
    [
      0.11074338820614571, 
      0.11209642058657321, 
      0.11343802634332033, 
      0.1148222283238847, 
      0.11599182003635711, 
      0.11709547533591921, 
      0.11812390048648842, 
      0.11911966920553858, 
      0.12010620484206659, 
      0.12106239223083456, 
      0.12206395718868637, 
      0.1231144280606872, 
      0.12414573903118231, 
      0.1251636199671062, 
      0.1261696134400456, 
      0.12713590249437712, 
      0.12814880820092836, 
      0.12915231461818713, 
      0.13013427935977503, 
      0.13114899243995246, 
      0.13217888438351563, 
      0.13315788457516814, 
      0.13405446080462374, 
      0.1350399274641716, 
      0.13607511214609683, 
      0.13711237215703112, 
      0.1381923085483115, 
      0.1393107322723565, 
      0.14033451567150157, 
      0.14138861979869385, 
      0.1423933287752413, 
      0.14343145010863306, 
      0.14446905245618996, 
      0.14547477974757042, 
      0.14637579061972691, 
      0.14727922916412634, 
      0.14835495995459486, 
      0.14946831945714198, 
      0.15057680879950822, 
      0.15165447720298597, 
      0.15266243786750916, 
      0.15349686161364717, 
      0.15459371574920816, 
      0.15569781375243852, 
      0.15679285655632227, 
      0.1579036639802924, 
      0.15898350279466883, 
      0.1600532636132629, 
      0.16112818354633554, 
      0.1622040106117941, 
      0.16327389125468555, 
      0.16428059405685136
    ], 
    [
      0.01344801896734598, 
      0.014332975931682368, 
      0.015421837645537964, 
      0.016759309697727837, 
      0.017978119859771127, 
      0.01914679342978435, 
      0.020363398516695386, 
      0.021628720789040143, 
      0.023578565224498256, 
      0.02475392006260054, 
      0.026193519571171022, 
      0.02771572329472815, 
      0.02949977508705883, 
      0.03121599773415726, 
      0.033252358683032265, 
      0.03476957601530457, 
      0.038556059172830365, 
      0.042092103770299434, 
      0.044114500299256926, 
      0.0464138232261648, 
      0.049960896267378666, 
      0.05895589245615013, 
      0.0633624190784049, 
      0.07146446928673861, 
      0.07919273191974213, 
      0.08960171758031765, 
      0.09530060787629471, 
      0.1049907475405113, 
      0.11174973205815239, 
      0.12453619863239852, 
      0.13280947886573918, 
      0.14334972215700725, 
      0.15093121952438446, 
      0.15562774607070748, 
      0.16196120065378117, 
      0.17210093203478707, 
      0.17924288521193754, 
      0.18544159859141082, 
      0.19103214909061134, 
      0.1956818172137084, 
      0.19957339172086375, 
      0.2030595459640611, 
      0.20787931659320735, 
      0.21387487794852134, 
      0.21850341919101518, 
      0.22449042470498953, 
      0.23101302807000162, 
      0.23566587552782947, 
      0.24092621134248365, 
      0.24588489332631044, 
      0.2505980756472733, 
      0.2552997898198341
    ]
  ], 
  "cost": 0.0033232056854448733, 
  "avg_inter_dist": [
    0.16129228030912934, 
    0.14661913140528104
  ], 
  "shift": [
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0, 
    0
  ], 
  "created_at": "2016-05-18 19:52:22.690722", 
  "coefficient_variation": 1.0194801904579289, 
  "assign": {
    "6443435": 0, 
    "1571229": 5, 
    "30969188": 4, 
    "3878981": 3, 
    "8239165": 0, 
    "642222": 3, 
    "23069399": 5, 
    "4068818": 3, 
    "13558294": 3, 
    "4518079": 3, 
    "14002104": 3, 
    "2857233": 5, 
    "1033339": 3, 
    "4223858": 3, 
    "1864363": 5, 
    "5853229": 5, 
    "1337658": 3, 
    "2544889": 3, 
    "13384593": 3, 
    "310296": 5, 
    "3228505": 0, 
    "18048171": 3, 
    "726541": 3, 
    "12858211": 3, 
    "28452637": 4, 
    "30825037": 0, 
    "24758457": 5, 
    "11171548": 0, 
    "18607529": 3, 
    "7942013": 3, 
    "957012": 5, 
    "7076763": 5, 
    "599070": 5, 
    "26206274": 1, 
    "220163": 3, 
    "20506004": 0, 
    "10894716": 3, 
    "5745625": 5, 
    "75547": 5, 
    "3760052": 3, 
    "3545128": 5, 
    "2915478": 3, 
    "1272424": 5, 
    "241458": 5, 
    "7710647": 0, 
    "802006": 3, 
    "3605299": 3, 
    "28538501": 1, 
    "4667315": 3, 
    "6274046": 3, 
    "6486826": 5, 
    "12928754": 5, 
    "4357713": 3, 
    "32148751": 0, 
    "16652218": 3, 
    "2328181": 0, 
    "4578002": 5, 
    "9568416": 0, 
    "25940829": 3, 
    "22277409": 0, 
    "812393": 3, 
    "602604": 5, 
    "17982061": 5, 
    "31792824": 0, 
    "6283269": 3, 
    "1338813": 3, 
    "21294600": 0, 
    "15111821": 0, 
    "7147058": 3, 
    "21399598": 5, 
    "828375": 3, 
    "612595": 3, 
    "16005410": 0, 
    "14454268": 3, 
    "547494": 3, 
    "13142126": 5, 
    "11646268": 5, 
    "2626751": 0, 
    "18254029": 5, 
    "11091579": 3, 
    "33621458": 3, 
    "3739481": 5, 
    "1885237": 5, 
    "17107479": 0, 
    "1129010": 3, 
    "1543431": 3, 
    "3627034": 0, 
    "7403331": 3, 
    "8061175": 3, 
    "12043484": 5, 
    "18272539": 0, 
    "10371103": 0, 
    "507414": 3, 
    "26509369": 5, 
    "26432432": 0, 
    "14279525": 3, 
    "20552964": 0, 
    "5448530": 3, 
    "28407613": 1, 
    "994551": 5, 
    "17821467": 5, 
    "29268051": 2, 
    "6768710": 5, 
    "23673618": 3, 
    "1207821": 5, 
    "656893": 3, 
    "1557647": 0, 
    "5138050": 3, 
    "19296225": 5, 
    "7769432": 0, 
    "6268419": 3, 
    "12708085": 5, 
    "20199636": 5, 
    "3721579": 3, 
    "30474266": 6, 
    "909251": 3, 
    "22553797": 1, 
    "803270": 3, 
    "33323837": 2, 
    "9555602": 5, 
    "12931484": 3, 
    "33821984": 3, 
    "6098927": 5, 
    "922017": 3, 
    "847885": 5, 
    "379530": 3, 
    "1274749": 3, 
    "1483979": 3, 
    "791720": 3, 
    "8159609": 3, 
    "3540290": 3, 
    "8230809": 1, 
    "10920202": 5, 
    "3118246": 5, 
    "22201118": 0, 
    "29401081": 1, 
    "1534303": 5, 
    "22777776": 5, 
    "9996255": 0, 
    "6120146": 3, 
    "468319": 3, 
    "24558865": 0, 
    "2495911": 3, 
    "21127643": 3, 
    "28796010": 0, 
    "1853821": 3, 
    "764708": 3, 
    "11766695": 5, 
    "24688259": 5, 
    "2833537": 5, 
    "669304": 3, 
    "446949": 3, 
    "4228547": 3, 
    "2441517": 3, 
    "7258278": 0, 
    "23384104": 3, 
    "622166": 5, 
    "1300192": 3, 
    "45668": 3, 
    "11481338": 1, 
    "182062": 3, 
    "408601": 3, 
    "22492580": 3, 
    "2871998": 5, 
    "9228086": 5, 
    "17804584": 6, 
    "22105003": 5, 
    "10132053": 5, 
    "20206508": 3, 
    "761438": 3, 
    "1442637": 5, 
    "597887": 3, 
    "21830743": 3, 
    "3301400": 5, 
    "4010478": 5, 
    "960600": 3, 
    "2960985": 3, 
    "29703101": 1, 
    "80571": 3, 
    "1184678": 3, 
    "8204343": 3, 
    "4044891": 0, 
    "29785166": 0, 
    "605999": 3, 
    "1524684": 5, 
    "16389681": 5, 
    "11530283": 1, 
    "71531": 3, 
    "1714160": 5, 
    "1986474": 3, 
    "14063942": 3, 
    "20666775": 5, 
    "12970971": 0, 
    "512295": 5, 
    "24953080": 1, 
    "31690108": 1, 
    "8059275": 3, 
    "20653934": 5, 
    "30039066": 0, 
    "1234896": 3, 
    "714074": 5, 
    "3238243": 5, 
    "521424": 3, 
    "2522940": 3, 
    "3100494": 3, 
    "1211978": 3, 
    "2874001": 5, 
    "313542": 3, 
    "15383182": 5, 
    "1419138": 5, 
    "1234783": 3, 
    "7530570": 5, 
    "14460330": 5, 
    "443962": 0, 
    "2302803": 3, 
    "32481278": 5, 
    "17814354": 0, 
    "313419": 5, 
    "5617672": 3, 
    "11507163": 5, 
    "263379": 5, 
    "17762549": 0, 
    "10934235": 1, 
    "916313": 3, 
    "10045915": 3, 
    "3091591": 3, 
    "22628919": 1, 
    "23431996": 3, 
    "8138462": 0, 
    "9023386": 3, 
    "3824442": 1, 
    "32600951": 5, 
    "2269868": 0, 
    "11412473": 5, 
    "2554914": 3, 
    "25253178": 2, 
    "19246629": 3, 
    "10154151": 3, 
    "1696822": 5, 
    "2329766": 3, 
    "12843155": 5, 
    "3131959": 5, 
    "33895378": 1, 
    "2717454": 3, 
    "6049573": 3, 
    "30870954": 5, 
    "161859": 3, 
    "22932849": 3, 
    "1844543": 3, 
    "2738194": 3, 
    "569670": 3, 
    "6177949": 3, 
    "2400938": 3, 
    "1369824": 5, 
    "2051226": 5, 
    "2639672": 5, 
    "18981255": 5, 
    "619073": 3, 
    "4930931": 5, 
    "16191201": 0, 
    "31128751": 2, 
    "5769372": 3, 
    "778000": 3, 
    "10498249": 3, 
    "5405654": 5, 
    "12213730": 3, 
    "21700699": 1, 
    "537800": 5, 
    "12013012": 3, 
    "19438": 5, 
    "1380117": 6, 
    "16194327": 3, 
    "3758878": 5, 
    "23527160": 3, 
    "271714": 5, 
    "442430": 5, 
    "13236289": 5, 
    "302322": 5, 
    "2160835": 5, 
    "24701271": 1, 
    "4471940": 1, 
    "3602702": 3, 
    "31288958": 0, 
    "5284910": 3, 
    "31844869": 1, 
    "9131262": 5, 
    "4916869": 0, 
    "34824499": 1, 
    "27015948": 5, 
    "14815748": 3, 
    "4128353": 5, 
    "9750233": 5, 
    "29138050": 5, 
    "8043551": 3, 
    "24284165": 2, 
    "31341": 3, 
    "18044526": 5, 
    "27244649": 5, 
    "12082924": 5, 
    "273718": 3, 
    "7209011": 3, 
    "3415511": 3, 
    "7119300": 3, 
    "1012503": 0, 
    "30120110": 1, 
    "24063576": 6, 
    "65885": 5, 
    "1459486": 0, 
    "26061231": 1, 
    "15534164": 3, 
    "1460385": 5, 
    "29925020": 2, 
    "18250334": 0, 
    "4894175": 5, 
    "5625": 3, 
    "1200050": 5, 
    "900234": 3, 
    "3070411": 3, 
    "6094": 3, 
    "19051806": 6, 
    "13504233": 3, 
    "1823764": 5, 
    "5334951": 5, 
    "90981": 3, 
    "14949479": 5, 
    "2717549": 5, 
    "8939969": 3, 
    "2161666": 3, 
    "15328210": 0, 
    "16677302": 5, 
    "6319157": 3, 
    "26337322": 0, 
    "14127490": 3, 
    "2309495": 3, 
    "16449263": 5, 
    "8708394": 5, 
    "7805574": 3, 
    "3305986": 3, 
    "23478": 3, 
    "27764811": 1, 
    "13030144": 5, 
    "11888356": 1, 
    "738250": 5, 
    "2324107": 3, 
    "11573": 3, 
    "616297": 5, 
    "4766638": 3, 
    "16844474": 5, 
    "28223616": 1, 
    "13034860": 0, 
    "14235657": 3, 
    "9994688": 0, 
    "2630230": 0, 
    "16986405": 3, 
    "31923165": 6, 
    "15240249": 3, 
    "20968699": 5, 
    "2992074": 0, 
    "32834215": 1, 
    "14899595": 5, 
    "13754092": 5, 
    "23141830": 6, 
    "2320353": 3, 
    "7639232": 5, 
    "956732": 3, 
    "629921": 3, 
    "6160754": 3, 
    "16650937": 1, 
    "7961991": 0, 
    "5374914": 0, 
    "1413492": 3, 
    "669174": 5, 
    "952189": 3, 
    "14600688": 5, 
    "12260522": 3, 
    "20206631": 3, 
    "20940824": 0, 
    "2142701": 3, 
    "5391743": 3, 
    "16822294": 0, 
    "27417231": 0, 
    "29782400": 1, 
    "5297437": 3, 
    "1706871": 3, 
    "391092": 3, 
    "15045751": 5, 
    "56125": 3, 
    "26018955": 1, 
    "6248967": 3, 
    "5248178": 5, 
    "8664451": 3, 
    "4857740": 5, 
    "25310522": 1, 
    "9609738": 0, 
    "23405758": 0, 
    "8530831": 3, 
    "218157": 0, 
    "15890297": 1, 
    "11654790": 5, 
    "2700474": 0, 
    "130092": 3, 
    "4459589": 3, 
    "4095808": 3, 
    "11667865": 0, 
    "293477": 5, 
    "3319040": 5, 
    "24560307": 1, 
    "885517": 3, 
    "7193433": 3, 
    "262644": 3, 
    "9433979": 0, 
    "2567475": 5, 
    "2851354": 3, 
    "19919669": 1, 
    "19510544": 3, 
    "8663885": 3, 
    "494159": 3, 
    "657595": 3, 
    "519832": 5, 
    "8066758": 3, 
    "14902556": 0, 
    "790359": 0, 
    "13597334": 5, 
    "1406596": 5, 
    "22572203": 0, 
    "33683694": 0, 
    "3645373": 3, 
    "409101": 3, 
    "6109274": 3, 
    "20146448": 0, 
    "16504076": 1, 
    "6477953": 5, 
    "11552213": 3, 
    "253952": 3, 
    "1020639": 3, 
    "3618686": 5, 
    "15633115": 5, 
    "904419": 3, 
    "10298623": 5, 
    "24886506": 5, 
    "18696257": 5, 
    "173796": 5, 
    "4828": 3, 
    "4946406": 5, 
    "26481815": 0, 
    "3354157": 3, 
    "571770": 5, 
    "555374": 5, 
    "6893638": 1, 
    "1609213": 5, 
    "13628513": 0, 
    "11685479": 3, 
    "8595651": 3, 
    "36775": 3, 
    "5589723": 5, 
    "462292": 3, 
    "11543691": 0, 
    "480080": 0, 
    "2361594": 3, 
    "45300": 3, 
    "11960085": 3, 
    "994615": 5, 
    "23741141": 5, 
    "4897046": 3, 
    "1614410": 0, 
    "12246785": 0, 
    "2729639": 3, 
    "7040174": 3, 
    "23207451": 0, 
    "23515024": 2, 
    "3431193": 5, 
    "3228363": 3, 
    "10379106": 0, 
    "919161": 5, 
    "7292898": 5, 
    "4702560": 5, 
    "23418517": 1, 
    "14930729": 3, 
    "2848123": 3, 
    "3429960": 3, 
    "21436816": 6, 
    "22292230": 5, 
    "6072443": 0, 
    "20277829": 5, 
    "19620844": 0, 
    "814715": 5, 
    "2862290": 5, 
    "34887588": 5, 
    "14640245": 3, 
    "1713774": 5, 
    "14335772": 3, 
    "6154653": 3, 
    "5420051": 3, 
    "29925961": 0, 
    "6296790": 1, 
    "11221326": 3, 
    "18164221": 1, 
    "29950228": 0, 
    "7363211": 0, 
    "3468618": 3, 
    "19993354": 5, 
    "14812903": 0, 
    "5664897": 3, 
    "614070": 3, 
    "6182775": 5, 
    "5890857": 5, 
    "21733716": 5, 
    "19968325": 6, 
    "613723": 3, 
    "8108230": 3, 
    "1844503": 3, 
    "15975439": 0, 
    "1567541": 3, 
    "16347676": 5, 
    "27091760": 6, 
    "809532": 3, 
    "3447593": 5, 
    "6324418": 5, 
    "3354338": 5, 
    "30810457": 5, 
    "3351871": 0, 
    "6404963": 5, 
    "9118893": 3, 
    "23029895": 0, 
    "8418302": 3, 
    "10697582": 5, 
    "8319818": 3, 
    "16096681": 5, 
    "11551538": 0, 
    "27584450": 1, 
    "9185792": 0, 
    "26398337": 0, 
    "24872332": 1, 
    "17996971": 3, 
    "21134189": 5, 
    "3073296": 5, 
    "15568174": 3, 
    "481811": 3, 
    "9524997": 5, 
    "6580000": 5, 
    "9414021": 5, 
    "1570209": 3, 
    "20893207": 5, 
    "3990459": 3, 
    "34597195": 0, 
    "12349126": 3, 
    "23256663": 0, 
    "23924195": 1, 
    "6859626": 3, 
    "1007362": 5, 
    "13484625": 5, 
    "17812502": 0, 
    "672136": 3, 
    "325927": 3, 
    "26682353": 0, 
    "1539787": 3, 
    "7136348": 5, 
    "16772886": 0, 
    "1557011": 3, 
    "4030574": 0, 
    "5724990": 5, 
    "2677676": 3, 
    "569041": 0, 
    "4647320": 3, 
    "29099264": 5, 
    "4452776": 3, 
    "12876724": 3, 
    "812156": 3, 
    "26311302": 6, 
    "1606665": 3, 
    "19267652": 1, 
    "2275501": 3, 
    "3739369": 5, 
    "3744545": 5, 
    "12169108": 0, 
    "6491715": 3, 
    "1579721": 3, 
    "15318526": 5, 
    "23551107": 3, 
    "7066560": 3, 
    "33361723": 1, 
    "7120486": 3, 
    "21836148": 2, 
    "7122663": 3, 
    "7994556": 5, 
    "12353678": 0, 
    "13286687": 3, 
    "2835111": 0, 
    "143580": 3, 
    "9631509": 0, 
    "61713": 3, 
    "28693376": 3, 
    "5160706": 5, 
    "28014525": 3, 
    "667006": 5, 
    "3651143": 5, 
    "16930617": 5, 
    "26189434": 0, 
    "869754": 0, 
    "4022652": 5, 
    "1591828": 3, 
    "27350433": 5, 
    "35219": 3, 
    "2579069": 3, 
    "2207038": 3, 
    "14003349": 5, 
    "23059575": 3, 
    "6934395": 5, 
    "2207789": 0, 
    "3631697": 5, 
    "2295723": 3, 
    "22119747": 0, 
    "16093309": 3, 
    "11226488": 5, 
    "3650148": 3, 
    "6047546": 5, 
    "1130400": 3, 
    "29186291": 5, 
    "4793392": 0, 
    "12459565": 3, 
    "3410070": 3, 
    "26554": 3, 
    "25965034": 0, 
    "1157658": 3, 
    "145356": 3, 
    "14586398": 3, 
    "14758329": 5, 
    "28946018": 3, 
    "2787839": 5, 
    "1685764": 5, 
    "363": 3, 
    "8560576": 3, 
    "3708934": 3, 
    "4534540": 0, 
    "30167459": 6, 
    "10777493": 5, 
    "8966356": 5, 
    "6969835": 5, 
    "5916767": 3, 
    "31040213": 0, 
    "1130565": 0, 
    "303975": 3, 
    "1893681": 3, 
    "29371034": 4, 
    "24478678": 3, 
    "21463898": 3, 
    "12320895": 5, 
    "4967590": 5, 
    "6486840": 0, 
    "21477588": 3, 
    "1602291": 3, 
    "383715": 3, 
    "1111874": 5, 
    "5351666": 5, 
    "5746963": 5, 
    "5101141": 5, 
    "365027": 3, 
    "19437654": 3, 
    "2216249": 5, 
    "23612336": 5, 
    "33739333": 6, 
    "6636672": 3, 
    "6529205": 5, 
    "2155793": 5, 
    "9866547": 3, 
    "896439": 5, 
    "11469439": 0, 
    "13671114": 5, 
    "3006455": 3, 
    "444380": 3, 
    "15407808": 3, 
    "3003488": 5, 
    "1447039": 3, 
    "10296238": 3, 
    "14393731": 0, 
    "1195004": 5, 
    "6256729": 0, 
    "505380": 5, 
    "22132512": 1, 
    "991475": 5, 
    "647892": 3, 
    "26363421": 0, 
    "4086616": 0, 
    "10290605": 1, 
    "6810140": 5, 
    "13677187": 0, 
    "2642653": 5, 
    "11944782": 3, 
    "21413198": 0, 
    "2759563": 5, 
    "980240": 3, 
    "13021798": 0, 
    "1258546": 3, 
    "1529160": 3, 
    "20927524": 0, 
    "13451291": 5, 
    "9784365": 5, 
    "1585433": 3, 
    "680799": 3, 
    "1013694": 3, 
    "31860188": 3, 
    "5066371": 3, 
    "2655877": 5, 
    "57419": 3, 
    "1046208": 3, 
    "2990192": 0, 
    "7764245": 3, 
    "472860": 3, 
    "948047": 5, 
    "390510": 5, 
    "817345": 5, 
    "28848293": 3, 
    "1272666": 5, 
    "6488049": 0, 
    "5219439": 3, 
    "1644480": 3, 
    "5109468": 5, 
    "14303048": 1, 
    "22607013": 0, 
    "2870911": 5, 
    "30675533": 0, 
    "6736646": 5, 
    "28192481": 1, 
    "10365411": 0, 
    "2931111": 5, 
    "32844456": 1, 
    "20438302": 0, 
    "745502": 3, 
    "23338716": 1, 
    "481366": 3, 
    "19467101": 0, 
    "53374": 5, 
    "85670": 3, 
    "85673": 3, 
    "911765": 3, 
    "4729944": 5, 
    "6869333": 3, 
    "7695747": 5, 
    "865250": 5, 
    "1459821": 3, 
    "6887813": 0, 
    "28081156": 5, 
    "24349480": 1, 
    "25889802": 3, 
    "5057307": 3, 
    "4053456": 3, 
    "1045381": 3, 
    "908893": 5, 
    "14198538": 3, 
    "23613565": 5, 
    "24898177": 0, 
    "4960119": 5, 
    "27465526": 5, 
    "349241": 3, 
    "801795": 5, 
    "25449064": 5, 
    "5060433": 3, 
    "23776930": 0, 
    "5254650": 5, 
    "10125319": 5, 
    "2126953": 3, 
    "778834": 5, 
    "23096959": 0, 
    "10567197": 3, 
    "29703871": 0, 
    "20300177": 1, 
    "13404515": 0, 
    "27729880": 0, 
    "367591": 3, 
    "1697736": 3, 
    "5465143": 3, 
    "13206906": 5, 
    "18190835": 0, 
    "6452529": 5, 
    "677602": 3, 
    "1095228": 3, 
    "5299931": 3, 
    "560495": 5, 
    "724712": 5, 
    "3771441": 3, 
    "26951178": 1, 
    "2469037": 3, 
    "4187356": 3, 
    "3065454": 3, 
    "600637": 5, 
    "18654760": 5, 
    "15412237": 1, 
    "1028340": 3, 
    "11008076": 0, 
    "3755875": 3, 
    "14386080": 5, 
    "3693021": 3, 
    "7229063": 5, 
    "21659615": 5, 
    "3529555": 3, 
    "132321": 3, 
    "7910045": 0, 
    "19540706": 3, 
    "3688678": 5, 
    "7377298": 5, 
    "910744": 3, 
    "2206953": 5, 
    "11670330": 5, 
    "2310495": 5, 
    "1446474": 5, 
    "33705347": 2, 
    "7391261": 0, 
    "1316917": 3, 
    "1786438": 5, 
    "10091574": 5, 
    "3329923": 5, 
    "17098587": 5, 
    "2574361": 3, 
    "10717754": 3, 
    "22003158": 0, 
    "21490963": 1, 
    "7050": 3, 
    "212010": 3, 
    "4038657": 3, 
    "15642233": 0, 
    "8118847": 3, 
    "11671333": 3, 
    "138312": 3, 
    "2087064": 3, 
    "232390": 3, 
    "1405796": 5, 
    "14681876": 5, 
    "1699826": 3, 
    "2253830": 5, 
    "1332134": 3, 
    "20505904": 5, 
    "24320092": 1, 
    "25062303": 0, 
    "7807399": 5, 
    "11757750": 3, 
    "25647979": 3, 
    "37997": 3, 
    "108110": 5, 
    "659341": 3, 
    "8586088": 3, 
    "16211818": 5, 
    "7923123": 5, 
    "22067521": 0, 
    "3012430": 3, 
    "89912": 3, 
    "939653": 3, 
    "29458939": 5, 
    "14173176": 0, 
    "9606326": 3, 
    "28438": 3, 
    "24338948": 3, 
    "1381283": 5, 
    "7212645": 1, 
    "21592194": 3, 
    "6209805": 3, 
    "1748446": 3, 
    "2465723": 0, 
    "12872299": 3, 
    "18456451": 5, 
    "2536618": 0, 
    "7922549": 3, 
    "2906168": 5, 
    "8347864": 0, 
    "9037631": 3, 
    "32726377": 1, 
    "13926404": 1, 
    "3217621": 5, 
    "2056312": 5, 
    "2567806": 1, 
    "417389": 3, 
    "15216217": 5, 
    "7997016": 3, 
    "15902954": 5, 
    "16089035": 0, 
    "926231": 5, 
    "2574980": 5, 
    "3872956": 3, 
    "2803190": 3, 
    "25804514": 0, 
    "14410778": 0, 
    "5188794": 3, 
    "1481305": 5, 
    "24202335": 1, 
    "11615523": 5, 
    "7369087": 5, 
    "9175924": 3, 
    "16989371": 1, 
    "5787154": 5, 
    "760165": 5, 
    "474633": 5, 
    "1212717": 3, 
    "20039814": 3, 
    "10070738": 5, 
    "79352": 3, 
    "14046563": 3, 
    "747698": 5, 
    "15926180": 5, 
    "426": 3, 
    "2643120": 3, 
    "1139610": 5, 
    "5200099": 5, 
    "5847275": 3, 
    "2360755": 5, 
    "13863797": 3, 
    "3006066": 5, 
    "5722043": 5, 
    "61032": 3, 
    "11827104": 5, 
    "15491874": 1, 
    "3859306": 3, 
    "22670857": 0, 
    "20818126": 1, 
    "1205958": 5, 
    "17066884": 5, 
    "21679551": 5, 
    "1673025": 0, 
    "1841033": 3, 
    "1116542": 1, 
    "8608480": 5, 
    "2401243": 3, 
    "32866454": 4, 
    "3880513": 5, 
    "15221739": 3, 
    "21020707": 3, 
    "20430314": 3, 
    "584410": 3, 
    "21977691": 5, 
    "580566": 3, 
    "1602811": 5, 
    "1840036": 3, 
    "4872945": 3, 
    "671825": 5, 
    "4704710": 5, 
    "13715172": 5, 
    "9090933": 5, 
    "2022916": 3, 
    "28135622": 5, 
    "14716368": 5, 
    "7270538": 0, 
    "11061773": 0, 
    "776621": 5, 
    "3695744": 5, 
    "19894678": 0, 
    "1204214": 3, 
    "15401421": 5, 
    "16490037": 3, 
    "24022333": 3, 
    "1219595": 5, 
    "29749635": 6, 
    "2857373": 1, 
    "17372733": 0, 
    "357681": 0, 
    "21162135": 3, 
    "13677": 3, 
    "11102909": 3, 
    "2237981": 3, 
    "7985525": 5, 
    "6515538": 5, 
    "13584262": 1, 
    "22493222": 0, 
    "1307476": 3, 
    "5373673": 3, 
    "20965586": 0, 
    "2889116": 3, 
    "481040": 3, 
    "19102739": 3, 
    "5722466": 5, 
    "7232856": 0, 
    "14440270": 0, 
    "21234201": 6, 
    "8307391": 3, 
    "23756696": 3, 
    "20167283": 3, 
    "11638685": 0, 
    "622911": 3, 
    "4307108": 5, 
    "32247847": 6, 
    "17378541": 3, 
    "2629978": 5, 
    "28249537": 1, 
    "30160120": 3, 
    "114732": 3, 
    "545937": 3, 
    "2466605": 5, 
    "11588127": 1, 
    "1903338": 5, 
    "738491": 3, 
    "842037": 5, 
    "15489219": 0, 
    "1824023": 3, 
    "24189210": 0, 
    "873328": 5, 
    "2363097": 3, 
    "24650339": 5, 
    "12188838": 3, 
    "250144": 5, 
    "1501185": 3, 
    "779996": 5, 
    "3428345": 5, 
    "22790488": 0, 
    "137515": 3, 
    "10974951": 5, 
    "10247874": 5, 
    "17469184": 3, 
    "5133949": 0, 
    "32654500": 6, 
    "32432671": 0, 
    "3379489": 5, 
    "21739472": 3, 
    "8962069": 3, 
    "30444489": 4, 
    "7106468": 5, 
    "14187079": 5, 
    "18049133": 5, 
    "9114826": 5, 
    "17753931": 3, 
    "28906288": 3, 
    "20171642": 5, 
    "22046596": 5, 
    "2539060": 3, 
    "20306754": 0, 
    "1281080": 3, 
    "23083156": 0, 
    "33486016": 1, 
    "1778731": 5, 
    "3408646": 5, 
    "5932749": 5, 
    "2143982": 3, 
    "1988141": 3, 
    "3302795": 5, 
    "2727": 3, 
    "17378050": 0, 
    "12008872": 3, 
    "1203139": 5, 
    "1502338": 3, 
    "7877397": 0, 
    "1653882": 3, 
    "14842730": 1, 
    "34028127": 3, 
    "27778839": 5, 
    "32690721": 3, 
    "1614475": 0, 
    "12416862": 6, 
    "22046023": 0, 
    "718309": 3, 
    "766625": 5, 
    "1432291": 3, 
    "11558916": 0, 
    "20429943": 0, 
    "10282042": 5, 
    "2006876": 0, 
    "14812739": 0, 
    "1021622": 3, 
    "11291794": 5, 
    "84009": 3, 
    "13421516": 3, 
    "885487": 3, 
    "11545928": 0, 
    "14614002": 3, 
    "1650371": 3, 
    "5389577": 0, 
    "19407872": 0, 
    "7878487": 3, 
    "3565909": 5, 
    "29891188": 1, 
    "5394041": 5, 
    "7258685": 5, 
    "211588": 3, 
    "597879": 5, 
    "16965762": 5, 
    "5238231": 3, 
    "673267": 5, 
    "388860": 5, 
    "1305114": 3, 
    "5840173": 3, 
    "38617": 5, 
    "4473517": 5, 
    "26972032": 5, 
    "906150": 3, 
    "10187082": 0, 
    "8071542": 5, 
    "4351207": 5, 
    "24229490": 1, 
    "6180186": 3, 
    "24474598": 3, 
    "3671042": 3, 
    "4640263": 3, 
    "8918733": 5, 
    "24518232": 1, 
    "26730195": 0, 
    "24773666": 5, 
    "2888818": 5, 
    "726981": 5, 
    "8822274": 3, 
    "6203428": 5, 
    "1714530": 3, 
    "23328131": 0, 
    "914985": 3, 
    "13198211": 1, 
    "2197202": 0, 
    "7874074": 5, 
    "4202986": 3, 
    "4011054": 3, 
    "23092866": 0, 
    "4930716": 5, 
    "2341343": 3, 
    "14993750": 3, 
    "1446467": 5, 
    "2880469": 5, 
    "5169475": 3, 
    "13053544": 0, 
    "11271755": 5, 
    "30732364": 2, 
    "11591855": 0, 
    "529502": 5, 
    "31377223": 2, 
    "2377206": 3, 
    "5169664": 3, 
    "19935788": 1, 
    "611562": 3, 
    "16025084": 0, 
    "13807606": 1, 
    "23304440": 5, 
    "21255865": 0, 
    "15509440": 0, 
    "3197382": 3, 
    "34302698": 2, 
    "2906456": 3, 
    "10657447": 5, 
    "620885": 3, 
    "8170346": 3, 
    "15680192": 0, 
    "4710876": 0, 
    "3678981": 5, 
    "24430898": 3, 
    "13073056": 5, 
    "25114751": 0, 
    "5861113": 3, 
    "20433174": 0, 
    "886709": 3, 
    "10489882": 3, 
    "26402582": 1, 
    "27835638": 0, 
    "6418762": 5, 
    "1705750": 3, 
    "3659275": 3, 
    "4551765": 5, 
    "792833": 3, 
    "2830198": 3, 
    "26014537": 3, 
    "33344739": 2, 
    "15536831": 3, 
    "189840": 5, 
    "22765472": 3, 
    "18496166": 0, 
    "9131292": 0, 
    "8514": 3, 
    "9190413": 0, 
    "7224705": 3, 
    "1951136": 3, 
    "1209304": 3, 
    "4822113": 5, 
    "401025": 5, 
    "7777332": 3, 
    "6257984": 5, 
    "25670686": 1, 
    "7741856": 5, 
    "18655678": 3, 
    "556060": 3, 
    "8262284": 5, 
    "497608": 3, 
    "1251393": 5, 
    "3736374": 3, 
    "15715000": 1, 
    "5537121": 5, 
    "1151051": 5, 
    "6667084": 0, 
    "25208398": 0, 
    "12944563": 5, 
    "3820245": 3, 
    "938745": 3, 
    "15703784": 5, 
    "34713704": 5, 
    "1490034": 3, 
    "12731904": 0, 
    "789725": 3, 
    "126652": 3, 
    "9477941": 3, 
    "26195776": 1, 
    "28014980": 1, 
    "4708468": 3, 
    "13887383": 3, 
    "4695476": 3, 
    "32005403": 0, 
    "1357796": 3, 
    "15178468": 5, 
    "23009934": 3, 
    "979480": 5, 
    "27442967": 1, 
    "93580": 3, 
    "9360778": 3, 
    "1580851": 5, 
    "15259244": 3, 
    "7905539": 0, 
    "3626679": 5, 
    "3625126": 5, 
    "11315781": 0, 
    "2609642": 4, 
    "32848140": 1, 
    "3967647": 3, 
    "7579124": 5, 
    "11007313": 5, 
    "684382": 3, 
    "2491285": 3, 
    "2939440": 3, 
    "13234395": 5, 
    "22960202": 0, 
    "2403263": 5, 
    "28167802": 6, 
    "15046172": 0, 
    "29857799": 0, 
    "3056094": 3, 
    "17149519": 5, 
    "2471372": 5, 
    "3316953": 3, 
    "84822": 5, 
    "1390405": 3, 
    "25996549": 0, 
    "5135922": 3, 
    "5569059": 5, 
    "16994115": 5, 
    "117741": 3, 
    "1185279": 5, 
    "300459": 3, 
    "12735429": 3, 
    "10866815": 5, 
    "13982751": 5, 
    "1518559": 3, 
    "51480": 5, 
    "20502024": 3, 
    "29946464": 1, 
    "1217614": 3, 
    "16598287": 5, 
    "8101018": 3, 
    "31865176": 1, 
    "20723841": 0, 
    "32054": 5, 
    "18258282": 5, 
    "5860737": 5, 
    "1801829": 3, 
    "152894": 3, 
    "610547": 3, 
    "28242126": 5, 
    "1590986": 5, 
    "182410": 3, 
    "24910542": 5, 
    "29207621": 1, 
    "1361218": 3, 
    "12201538": 1, 
    "18102026": 3, 
    "715082": 5, 
    "11290232": 3, 
    "19353482": 3, 
    "2794334": 3, 
    "2032813": 5, 
    "3568281": 3, 
    "22787208": 0, 
    "25573672": 5, 
    "4175985": 3, 
    "5311424": 3, 
    "15592138": 5, 
    "1": 3, 
    "1325474": 3, 
    "2154595": 5, 
    "7870903": 5, 
    "14247776": 0, 
    "31492490": 0, 
    "144": 3, 
    "9927626": 3, 
    "10057936": 5, 
    "33925743": 1, 
    "22298954": 3, 
    "2168780": 5, 
    "990035": 5, 
    "2072864": 3, 
    "2030956": 5, 
    "2943911": 3, 
    "1356074": 3, 
    "2163263": 5, 
    "3287301": 0, 
    "9873882": 3, 
    "2246815": 5, 
    "967060": 3, 
    "535266": 3, 
    "7396792": 5, 
    "26291683": 5, 
    "970981": 5, 
    "2951379": 3, 
    "4370755": 3, 
    "9474098": 3, 
    "7040500": 0, 
    "13601190": 3, 
    "184711": 3, 
    "2744972": 5, 
    "21266028": 3, 
    "26295345": 3, 
    "9705586": 5, 
    "4384836": 3, 
    "28232663": 0, 
    "5808540": 3, 
    "8710850": 3, 
    "20549706": 2, 
    "11267509": 1, 
    "6853358": 1, 
    "7810676": 3, 
    "11682335": 5, 
    "2966405": 3, 
    "2407157": 3, 
    "17528018": 5, 
    "12034693": 5, 
    "10712489": 0, 
    "7512484": 5, 
    "25587159": 5, 
    "8416883": 3, 
    "23823503": 1, 
    "21924882": 0, 
    "5896437": 5, 
    "1238201": 5, 
    "1367055": 5, 
    "1779181": 3, 
    "25341312": 3, 
    "14106955": 5, 
    "5349565": 5, 
    "1787090": 3, 
    "619849": 5, 
    "23301468": 0, 
    "1134397": 3, 
    "19866730": 0, 
    "7386799": 5, 
    "7607075": 3, 
    "2150": 3, 
    "19868085": 1, 
    "32716195": 1, 
    "5739134": 5, 
    "481412": 5, 
    "3959394": 3, 
    "16179237": 0, 
    "9983223": 5, 
    "118996": 5, 
    "14125254": 0, 
    "10214540": 0, 
    "538746": 5, 
    "3373793": 3, 
    "889932": 3, 
    "4164796": 3, 
    "2833881": 0, 
    "7116973": 3, 
    "246773": 3, 
    "4714614": 3, 
    "9864166": 0, 
    "358078": 3, 
    "355893": 5, 
    "9764362": 3, 
    "25423296": 0, 
    "1409544": 3, 
    "6733865": 3, 
    "31817851": 5, 
    "7191565": 3, 
    "23072533": 0, 
    "6413676": 3, 
    "6747983": 3, 
    "22282353": 1, 
    "2080922": 5, 
    "9325315": 0, 
    "8507859": 0, 
    "11195700": 5, 
    "3411652": 3, 
    "12799336": 3, 
    "12537898": 3, 
    "34408310": 6, 
    "18806010": 3, 
    "21641241": 6, 
    "4164482": 5, 
    "2251700": 3, 
    "7227123": 5, 
    "12774825": 5, 
    "17615287": 3, 
    "5198041": 0, 
    "23912343": 0, 
    "2125665": 3, 
    "3591964": 5, 
    "7508411": 0, 
    "958314": 5, 
    "1062572": 5, 
    "976990": 3, 
    "5363235": 3, 
    "71972": 5, 
    "22011872": 3, 
    "9309093": 5, 
    "291884": 3, 
    "1919264": 3, 
    "15787723": 0, 
    "27382163": 1, 
    "1173522": 5, 
    "4983184": 5, 
    "3098140": 3, 
    "202299": 3, 
    "22394357": 5, 
    "25136308": 0, 
    "13445293": 5, 
    "4529935": 3, 
    "12962729": 0, 
    "16896584": 0, 
    "108536": 3, 
    "479586": 3, 
    "31888842": 5, 
    "4434405": 3, 
    "1812190": 5, 
    "26181287": 5, 
    "13502197": 3, 
    "17165658": 0, 
    "1420053": 5, 
    "2893217": 3, 
    "5710341": 3, 
    "17406308": 3, 
    "22887094": 6, 
    "33945": 3, 
    "13269483": 3, 
    "23095954": 1, 
    "5548784": 5, 
    "15345331": 0, 
    "5362524": 5, 
    "1629171": 3, 
    "18667134": 3, 
    "1337406": 3, 
    "1362490": 5, 
    "8912617": 3, 
    "11206358": 3, 
    "14075080": 5, 
    "615356": 3, 
    "27587921": 1, 
    "17033786": 5, 
    "213238": 3, 
    "16241224": 5, 
    "1135454": 0, 
    "20839462": 6, 
    "32476524": 5, 
    "3337657": 3, 
    "16788636": 5, 
    "21876647": 5, 
    "3182350": 3, 
    "14083440": 0, 
    "1597711": 3, 
    "2788082": 3, 
    "1099265": 5, 
    "1227": 3, 
    "2820033": 5, 
    "34045": 3, 
    "24649388": 5, 
    "1541369": 3, 
    "507775": 5, 
    "2278307": 3, 
    "6732980": 0, 
    "2810292": 0, 
    "16960472": 3, 
    "15943682": 5, 
    "20395801": 5, 
    "380961": 3, 
    "33994380": 1, 
    "12244426": 3, 
    "10230369": 0, 
    "108051": 3, 
    "30941532": 2, 
    "698944": 5, 
    "353561": 5, 
    "24797553": 0, 
    "25975629": 3, 
    "12166778": 5, 
    "447036": 5, 
    "3640925": 5, 
    "7497": 3, 
    "20609191": 3, 
    "29429361": 2, 
    "11621778": 0, 
    "26133979": 0, 
    "29290473": 6, 
    "13707204": 0, 
    "6820011": 3, 
    "8318401": 5, 
    "1021040": 3, 
    "21690229": 5, 
    "613829": 0, 
    "33904351": 5, 
    "34798315": 5, 
    "33390523": 4, 
    "18638428": 3, 
    "359371": 3, 
    "30092893": 5, 
    "8473240": 3, 
    "8666568": 3, 
    "1638524": 3, 
    "1385122": 5, 
    "5720995": 5, 
    "19117456": 1, 
    "10924145": 5, 
    "326127": 3, 
    "1267753": 3, 
    "478996": 3, 
    "256408": 3, 
    "573569": 3, 
    "2965621": 3, 
    "858127": 5, 
    "10219106": 5, 
    "23393132": 0, 
    "5553935": 3, 
    "1418941": 3, 
    "2762270": 3, 
    "1452079": 5, 
    "339567": 3, 
    "3748229": 3, 
    "5532320": 5, 
    "2624521": 5, 
    "3287591": 3, 
    "5239185": 5, 
    "25205606": 5, 
    "1147843": 3, 
    "9354478": 6, 
    "11276147": 0, 
    "9639981": 5, 
    "835466": 3, 
    "22938893": 6, 
    "2300485": 5, 
    "4524181": 5, 
    "131505": 5, 
    "10155460": 1, 
    "286061": 3, 
    "715524": 5, 
    "10504702": 5, 
    "286066": 3, 
    "5508585": 5, 
    "351406": 3, 
    "372315": 5, 
    "4128408": 3, 
    "1241079": 5, 
    "7282291": 3, 
    "13737149": 3, 
    "1630999": 3, 
    "2337256": 5, 
    "13899674": 3, 
    "2553927": 5, 
    "15236811": 5, 
    "8905877": 5, 
    "213417": 5, 
    "18893367": 5, 
    "3319769": 5, 
    "10733929": 5, 
    "1828795": 5, 
    "18256968": 0, 
    "7830512": 5, 
    "11340559": 0, 
    "19997634": 3, 
    "11587044": 3, 
    "3346542": 5, 
    "3912538": 3, 
    "292525": 3, 
    "82963": 3, 
    "26176273": 5, 
    "14098121": 5, 
    "1549138": 5, 
    "504028": 3, 
    "4584417": 3, 
    "1663468": 3, 
    "117646": 3, 
    "2764438": 5, 
    "24219409": 0, 
    "4392409": 5, 
    "458058": 3, 
    "9083997": 3, 
    "6683352": 5, 
    "1165485": 3, 
    "3432266": 1, 
    "1618114": 3, 
    "3568543": 0, 
    "19953044": 0, 
    "96071": 3, 
    "11133743": 3, 
    "931135": 3, 
    "732593": 5, 
    "11474382": 1, 
    "14907562": 3, 
    "34275705": 6, 
    "3677872": 5, 
    "17335035": 0, 
    "392785": 5, 
    "23524300": 0, 
    "14640193": 5, 
    "3796591": 5, 
    "7864067": 3, 
    "6015874": 3, 
    "5476048": 5, 
    "566426": 3, 
    "15714062": 0, 
    "3122202": 0, 
    "2331413": 3, 
    "439861": 5, 
    "11829145": 6, 
    "1705960": 0, 
    "7064308": 3, 
    "1252522": 5, 
    "21696302": 1, 
    "7480345": 3, 
    "12972263": 5, 
    "1204412": 3, 
    "42": 3, 
    "475599": 5, 
    "9193949": 5, 
    "13426154": 3, 
    "8445535": 5, 
    "1093228": 5, 
    "5070389": 0, 
    "22338518": 0, 
    "901798": 3, 
    "20469086": 3, 
    "850139": 3, 
    "21535619": 1, 
    "303762": 0, 
    "14280839": 3, 
    "32340557": 5, 
    "17334244": 5, 
    "8201256": 3, 
    "4799391": 5, 
    "4090287": 0, 
    "4344257": 5, 
    "3432848": 3, 
    "32631353": 1, 
    "3544424": 5, 
    "11152831": 5, 
    "27860738": 3, 
    "17150993": 1, 
    "12829123": 3, 
    "10413050": 5, 
    "261335": 3, 
    "12656803": 0, 
    "18673522": 1, 
    "2822459": 5, 
    "15652312": 5, 
    "3548254": 5, 
    "14089735": 5, 
    "30383524": 2, 
    "4999959": 3, 
    "3929096": 3, 
    "24812854": 0, 
    "3373788": 5, 
    "25315643": 6, 
    "6287880": 5, 
    "1206546": 5, 
    "3016562": 3, 
    "931243": 5, 
    "8538132": 3, 
    "11116372": 0, 
    "7530454": 5, 
    "1507264": 3, 
    "18355892": 1, 
    "17575535": 5, 
    "658594": 3, 
    "510517": 3, 
    "3638964": 5, 
    "1965839": 3, 
    "15480067": 1, 
    "12663196": 3, 
    "12044132": 5, 
    "15428480": 0, 
    "14839011": 5, 
    "3342539": 3, 
    "23802847": 3, 
    "3673976": 3, 
    "4415704": 3, 
    "3784017": 5, 
    "20390951": 5, 
    "239001": 3, 
    "5193009": 5, 
    "11726680": 5, 
    "605475": 3, 
    "31526549": 3, 
    "5801666": 5, 
    "7293210": 3, 
    "592743": 3, 
    "4644745": 3, 
    "28233099": 3, 
    "4073516": 3, 
    "1882017": 3, 
    "6248212": 5, 
    "1207300": 5, 
    "1390248": 5, 
    "363150": 3, 
    "2938132": 5, 
    "1090311": 5, 
    "8957264": 5, 
    "14614459": 0, 
    "993110": 3, 
    "4994614": 0, 
    "1035184": 5, 
    "5152285": 1, 
    "23088740": 1, 
    "12261520": 5, 
    "3665576": 3, 
    "10193700": 5, 
    "10371644": 3, 
    "444184": 3, 
    "11730342": 1, 
    "687836": 3, 
    "326688": 3, 
    "10744183": 4, 
    "381979": 5, 
    "1844251": 5, 
    "8512283": 3, 
    "20593099": 5, 
    "44108": 0, 
    "7413451": 5, 
    "1664714": 3, 
    "856493": 3, 
    "17706097": 0, 
    "2203645": 5, 
    "9908495": 3, 
    "28": 3, 
    "849692": 0, 
    "14621066": 3, 
    "9982892": 3, 
    "5262776": 3, 
    "3077195": 3, 
    "542714": 3, 
    "4697273": 5, 
    "20702627": 0, 
    "68": 3, 
    "8989842": 0, 
    "19057802": 3, 
    "2049379": 3, 
    "4254338": 5, 
    "11899155": 5, 
    "242262": 3, 
    "34920819": 6, 
    "32018674": 2, 
    "5263633": 3, 
    "2211243": 0, 
    "6498492": 0, 
    "20951559": 0, 
    "34817922": 2, 
    "3314": 3, 
    "14416399": 5, 
    "1234714": 0, 
    "9914221": 5, 
    "14238862": 5, 
    "3791384": 5, 
    "507": 3, 
    "6710201": 3, 
    "24201496": 5, 
    "640534": 5, 
    "9451280": 3, 
    "6931090": 3, 
    "1303081": 3, 
    "5305847": 3, 
    "29186327": 0, 
    "1790564": 5, 
    "31442355": 5, 
    "4723248": 5, 
    "1099206": 3, 
    "2269353": 5, 
    "248959": 3, 
    "1145832": 3, 
    "995750": 5, 
    "2279960": 3, 
    "27892731": 6, 
    "1707621": 3, 
    "4012085": 5, 
    "3299208": 0, 
    "2281775": 0, 
    "2884111": 5, 
    "6755841": 3, 
    "17728164": 0, 
    "3392689": 5, 
    "4839957": 3, 
    "1141441": 3, 
    "34629330": 5, 
    "447184": 3, 
    "2616595": 3, 
    "109788": 3, 
    "9401692": 3, 
    "15570122": 3, 
    "2280086": 3, 
    "374228": 5, 
    "374927": 5, 
    "3577919": 5, 
    "5793110": 5, 
    "13765233": 5, 
    "2108481": 5, 
    "172460": 5, 
    "13047433": 3, 
    "33263118": 1, 
    "29112049": 4, 
    "18581578": 0, 
    "5583022": 5, 
    "20106153": 1, 
    "100695": 3, 
    "361310": 3, 
    "20394581": 0, 
    "21818328": 3, 
    "18525562": 5, 
    "6174666": 3, 
    "2925780": 3, 
    "4539386": 0, 
    "1451060": 3, 
    "2238128": 3, 
    "23247808": 4, 
    "686537": 3, 
    "1723155": 3, 
    "8557873": 3, 
    "3287270": 3, 
    "7428932": 3, 
    "15323392": 0, 
    "9372336": 3, 
    "959908": 5, 
    "2771544": 5, 
    "4072305": 0, 
    "1421024": 3, 
    "1199632": 3, 
    "9350746": 5, 
    "14210523": 0, 
    "1246599": 3, 
    "3146558": 3, 
    "10044221": 3, 
    "30835106": 1, 
    "82282": 5, 
    "16811818": 3, 
    "11663059": 5, 
    "6601918": 3, 
    "12434060": 0, 
    "467471": 5, 
    "4617120": 3, 
    "18782726": 0, 
    "27913753": 0, 
    "5011210": 3, 
    "4213474": 5, 
    "439166": 3, 
    "30465921": 5, 
    "16587283": 1, 
    "9542455": 5, 
    "24306221": 3, 
    "4028308": 3, 
    "4696667": 3, 
    "1755328": 5, 
    "1039520": 0, 
    "1219074": 3, 
    "26783295": 1, 
    "7569578": 3, 
    "1871273": 3, 
    "2484971": 3, 
    "24516405": 5, 
    "1358497": 3, 
    "9330072": 5, 
    "12888993": 0, 
    "451490": 3, 
    "6214210": 5, 
    "2525502": 3, 
    "28449431": 6, 
    "1613665": 5, 
    "5728867": 5, 
    "7276954": 0, 
    "5373551": 5, 
    "5283193": 5, 
    "6714787": 3, 
    "5890835": 5, 
    "16501535": 5, 
    "1680336": 3, 
    "3626870": 3, 
    "1295612": 3, 
    "14823879": 5, 
    "18319723": 5, 
    "921928": 3, 
    "324077": 5, 
    "10634239": 3, 
    "20537104": 5, 
    "6046182": 3, 
    "15115183": 5, 
    "9859154": 5, 
    "942903": 5, 
    "34921511": 2, 
    "2811234": 3, 
    "4637221": 5, 
    "192904": 5, 
    "12358097": 0, 
    "900753": 3, 
    "32944298": 5, 
    "21265042": 0, 
    "683939": 3, 
    "15062869": 5, 
    "358513": 3, 
    "2238384": 3, 
    "23791610": 3, 
    "19374812": 1, 
    "22359052": 3, 
    "902930": 5, 
    "14466432": 0, 
    "14831922": 5, 
    "28071175": 0, 
    "1450115": 5, 
    "31775387": 3, 
    "22037702": 5, 
    "17582613": 0, 
    "8769058": 3, 
    "32512065": 1, 
    "5074965": 5, 
    "20121600": 5, 
    "16309": 5, 
    "758079": 3, 
    "14049216": 5, 
    "14098069": 0, 
    "3641361": 3, 
    "1252864": 5, 
    "1148352": 5, 
    "2340549": 3, 
    "4882726": 5, 
    "12244286": 5, 
    "29078997": 0, 
    "33457642": 2, 
    "1834386": 5, 
    "23675939": 3, 
    "21570384": 5, 
    "10188673": 0, 
    "9056142": 0, 
    "12977854": 3, 
    "18511024": 5, 
    "25880891": 5, 
    "28707589": 0, 
    "22905414": 0, 
    "558790": 5, 
    "8883822": 3, 
    "7805180": 3, 
    "386126": 3, 
    "4979467": 5, 
    "13589461": 5, 
    "14712850": 5, 
    "27736734": 0, 
    "7190749": 5, 
    "11056820": 5, 
    "1377867": 0, 
    "15308499": 0, 
    "1843047": 5, 
    "4553246": 0, 
    "1076057": 3, 
    "27388642": 6, 
    "14522206": 5, 
    "11589713": 5, 
    "8915285": 5, 
    "1364093": 5, 
    "16072585": 0, 
    "7251195": 5, 
    "2443236": 3, 
    "1308789": 3, 
    "22059578": 3, 
    "5744149": 3, 
    "9255495": 3, 
    "14106970": 1, 
    "7693799": 5, 
    "8816575": 0, 
    "1387097": 3, 
    "63557": 3, 
    "2281177": 5, 
    "8200767": 5, 
    "12231467": 3, 
    "3811562": 3, 
    "7228264": 5, 
    "2609298": 5, 
    "1559931": 3, 
    "768345": 5, 
    "1908577": 0, 
    "912": 3, 
    "21311893": 5, 
    "18610390": 5, 
    "2179920": 5, 
    "9746477": 1, 
    "24635156": 5, 
    "1932": 3, 
    "30597615": 3, 
    "11994902": 0, 
    "34268496": 1, 
    "2139017": 3, 
    "15315789": 0, 
    "18042286": 3, 
    "10312052": 5, 
    "1276752": 3, 
    "8855769": 0, 
    "13112745": 5, 
    "5728045": 0, 
    "441854": 5, 
    "21692": 3, 
    "1877150": 3, 
    "22514647": 0, 
    "7083261": 3, 
    "15337142": 5, 
    "10045028": 3, 
    "34676773": 0, 
    "31857909": 3, 
    "25570987": 5, 
    "10179113": 3, 
    "2067351": 3, 
    "2097941": 3, 
    "30165704": 5, 
    "20101515": 0, 
    "2688310": 5, 
    "20849184": 0, 
    "3620194": 3, 
    "11358922": 0, 
    "10665180": 3, 
    "24504893": 3, 
    "20452776": 5, 
    "205998": 3, 
    "760732": 5, 
    "16469697": 0, 
    "3889947": 3, 
    "13855476": 0, 
    "7123799": 5, 
    "16846580": 3, 
    "12721303": 5, 
    "781028": 5, 
    "4388492": 3, 
    "12933501": 3, 
    "5550567": 0, 
    "5269397": 5, 
    "9831253": 3, 
    "1734": 5, 
    "23502577": 1, 
    "2325298": 5, 
    "1924847": 5, 
    "29702213": 0, 
    "1734612": 3, 
    "10364296": 3, 
    "21796955": 5, 
    "14614344": 3, 
    "13889021": 0, 
    "5362507": 5, 
    "6731432": 0, 
    "1661758": 5, 
    "484788": 5, 
    "16099249": 5, 
    "22458259": 0, 
    "1032": 3, 
    "2540368": 5, 
    "6750871": 5, 
    "12335495": 3, 
    "3133662": 3, 
    "7266208": 3, 
    "553200": 3, 
    "6720403": 1, 
    "22452767": 3, 
    "2217282": 3, 
    "12180649": 3, 
    "6660366": 5, 
    "6988020": 0, 
    "708649": 3, 
    "5266284": 3, 
    "10480910": 3, 
    "2622727": 5, 
    "7006572": 0, 
    "16582463": 3, 
    "16458672": 0, 
    "8404193": 5, 
    "18840003": 1, 
    "4268140": 5, 
    "31001422": 0, 
    "67451": 3, 
    "10980729": 3, 
    "31936600": 6, 
    "34187618": 2, 
    "19228178": 3, 
    "239940": 5, 
    "3869830": 3, 
    "1735985": 3, 
    "15193430": 3, 
    "24977535": 4, 
    "10828733": 5, 
    "354961": 3, 
    "21931810": 1, 
    "18827225": 5, 
    "1271583": 3, 
    "907410": 3, 
    "312262": 5, 
    "7936739": 0, 
    "540542": 3, 
    "21339768": 1, 
    "2724003": 3, 
    "325827": 3, 
    "1904718": 3, 
    "16653581": 5, 
    "15279980": 0, 
    "31294964": 3, 
    "11469930": 3, 
    "15297233": 5, 
    "14816993": 3, 
    "11730622": 3, 
    "2278524": 5, 
    "6958220": 0, 
    "3714900": 5, 
    "16563587": 0, 
    "21481710": 3, 
    "14027551": 3, 
    "5676886": 3, 
    "1633914": 3, 
    "2606253": 5, 
    "29758007": 6, 
    "19148949": 0, 
    "13124802": 5, 
    "27653666": 5, 
    "1824090": 5, 
    "23061798": 1, 
    "25923208": 1, 
    "206084": 5, 
    "2688455": 5, 
    "6753728": 0, 
    "3925242": 0, 
    "21156908": 3, 
    "33014811": 1, 
    "2942615": 5, 
    "11572519": 0, 
    "239966": 3, 
    "2014561": 5, 
    "296239": 5, 
    "4188772": 5, 
    "15964081": 3, 
    "227707": 3, 
    "4516733": 3, 
    "6248414": 3, 
    "1421258": 5, 
    "26854025": 5, 
    "1334821": 5, 
    "14944045": 3, 
    "214605": 3, 
    "588600": 3, 
    "11493": 3, 
    "15381078": 3, 
    "467461": 3, 
    "1780853": 3, 
    "17391973": 0, 
    "9797857": 5, 
    "22374063": 0, 
    "33456123": 1, 
    "2339961": 5, 
    "43371": 3, 
    "15490130": 5, 
    "480804": 3, 
    "8285747": 3, 
    "1238771": 3, 
    "5619308": 5, 
    "416272": 0, 
    "504220": 0, 
    "455621": 3, 
    "25714588": 1, 
    "678938": 3, 
    "23616394": 0, 
    "30822337": 1, 
    "6726218": 3, 
    "10440209": 5, 
    "1939769": 5, 
    "3556910": 0, 
    "5414488": 5, 
    "21708091": 5, 
    "23680678": 1, 
    "1942140": 3, 
    "6007295": 0, 
    "65646": 3, 
    "8575137": 0, 
    "747722": 3, 
    "1394574": 3, 
    "1607357": 0, 
    "3451238": 3, 
    "11850014": 3, 
    "468501": 3, 
    "21562567": 6, 
    "21827146": 1, 
    "11390894": 0, 
    "13512328": 3, 
    "26742634": 5, 
    "5283216": 3, 
    "8296218": 3, 
    "2242214": 3, 
    "16737591": 5, 
    "5567476": 5, 
    "5679888": 3, 
    "790019": 5, 
    "9795883": 5, 
    "1881749": 5, 
    "19448700": 0, 
    "11726302": 5, 
    "23082332": 0, 
    "2967938": 5, 
    "946945": 3, 
    "2023792": 3, 
    "13428264": 0, 
    "3374332": 3, 
    "31441862": 0, 
    "101248": 3, 
    "788264": 3, 
    "3385297": 5, 
    "9340529": 3, 
    "7379964": 0, 
    "31315021": 4, 
    "5627139": 0, 
    "16977232": 1, 
    "1438007": 5, 
    "3786237": 5, 
    "9672786": 3, 
    "20668562": 5, 
    "29925100": 1, 
    "2407497": 5, 
    "5694937": 5, 
    "9603240": 3, 
    "1676966": 3, 
    "49515": 5, 
    "4576305": 5, 
    "16386099": 1, 
    "1514130": 5, 
    "1754354": 5, 
    "27949922": 6, 
    "34222505": 0, 
    "276963": 3, 
    "341626": 3, 
    "20929025": 0, 
    "14434734": 0, 
    "5462508": 5, 
    "34533286": 0, 
    "10115880": 5, 
    "32512635": 2, 
    "7297351": 5, 
    "809601": 3, 
    "21109776": 2, 
    "8419933": 3, 
    "841589": 3, 
    "9060347": 3, 
    "4119458": 3, 
    "29085322": 0, 
    "908607": 5, 
    "13297858": 0, 
    "15020102": 1, 
    "7010724": 1, 
    "2471557": 5, 
    "2832871": 3, 
    "28930512": 3, 
    "5627682": 5, 
    "4814354": 3, 
    "6201092": 0, 
    "130473": 3, 
    "7139407": 3, 
    "26710221": 3, 
    "2923236": 5, 
    "5579613": 3, 
    "5905330": 5, 
    "10637255": 5, 
    "11352797": 3, 
    "24993138": 6, 
    "1272129": 5, 
    "1107889": 3, 
    "21872392": 0, 
    "215047": 5, 
    "3991627": 5, 
    "2810191": 3, 
    "130013": 5, 
    "1056938": 5, 
    "4467228": 5, 
    "21982076": 5, 
    "1318988": 5, 
    "9496329": 3, 
    "3995054": 3, 
    "2866041": 5, 
    "3210166": 3, 
    "15283709": 3, 
    "20553267": 5, 
    "1631024": 3, 
    "30794868": 3, 
    "329035": 5, 
    "17293434": 1, 
    "6709149": 5, 
    "1868743": 5, 
    "26820798": 6, 
    "21397581": 0, 
    "1168065": 3, 
    "2918243": 5, 
    "21486287": 5, 
    "153329": 3, 
    "15452925": 5, 
    "3339276": 3, 
    "1285639": 5, 
    "1334369": 5, 
    "3497763": 3, 
    "926544": 5, 
    "4075232": 5, 
    "1157388": 5, 
    "3089935": 3, 
    "2346623": 3, 
    "501687": 0, 
    "810796": 3, 
    "25280332": 1, 
    "1361963": 5, 
    "3995635": 5, 
    "1333863": 3, 
    "2692921": 5, 
    "16411534": 0, 
    "10649374": 0, 
    "3853751": 3, 
    "20571593": 1, 
    "1867347": 5, 
    "9418724": 3, 
    "425": 3, 
    "9904556": 0, 
    "31929346": 5, 
    "17154258": 5, 
    "30050514": 3, 
    "19290579": 5, 
    "9505974": 3, 
    "15508537": 0, 
    "1566536": 3, 
    "16466596": 1, 
    "32806331": 3, 
    "3813151": 3, 
    "615969": 5, 
    "572923": 3, 
    "278745": 3, 
    "14543561": 0, 
    "5780416": 5, 
    "9775802": 3, 
    "771016": 3, 
    "16038543": 3, 
    "4600400": 3, 
    "1936391": 5, 
    "743723": 5, 
    "11446311": 0, 
    "1918677": 5, 
    "275604": 3, 
    "18079664": 5, 
    "10064545": 0, 
    "4244443": 3, 
    "13258039": 0, 
    "4380969": 0, 
    "10603681": 3, 
    "22077570": 3, 
    "1876926": 3, 
    "10731382": 3, 
    "4578898": 5, 
    "23930335": 3, 
    "626219": 5, 
    "30794722": 0, 
    "7056202": 0, 
    "5754504": 5, 
    "30442018": 3, 
    "34757182": 2, 
    "24217086": 3, 
    "2168885": 3, 
    "3214406": 5, 
    "2551705": 5, 
    "15584464": 5, 
    "15597672": 3, 
    "6154315": 5, 
    "417862": 3, 
    "13367154": 0, 
    "1760686": 3, 
    "507610": 5, 
    "11495787": 1, 
    "24117407": 0, 
    "11906109": 0, 
    "1063498": 3, 
    "11893084": 0, 
    "5499296": 5, 
    "655209": 3, 
    "8843683": 5, 
    "14747598": 0, 
    "1700621": 3, 
    "8305132": 0, 
    "7680774": 1, 
    "20826807": 5, 
    "10034660": 5, 
    "23088566": 3, 
    "6780767": 5, 
    "1161119": 5, 
    "26415499": 3, 
    "2764963": 3, 
    "25935703": 0, 
    "2037608": 3, 
    "7474564": 3, 
    "21108956": 3, 
    "1811965": 5, 
    "5069156": 5, 
    "4710920": 0, 
    "3430409": 5, 
    "21950": 3, 
    "3757512": 5, 
    "2913117": 3, 
    "3604157": 0, 
    "21269387": 3, 
    "250217": 3, 
    "3598373": 3, 
    "31558536": 5, 
    "12173316": 3, 
    "28628034": 2, 
    "10805189": 3, 
    "4782634": 3, 
    "13086750": 5, 
    "15495333": 0, 
    "2573058": 3, 
    "1388245": 5, 
    "2935735": 3, 
    "3923689": 5, 
    "14158237": 4, 
    "2063927": 3, 
    "1549544": 5, 
    "1545869": 3, 
    "19025014": 5, 
    "23506840": 1, 
    "27046": 3, 
    "21506502": 2, 
    "1644196": 5, 
    "26921116": 5, 
    "4271712": 5, 
    "15010937": 0, 
    "5645971": 3, 
    "144137": 3, 
    "12658090": 1, 
    "1280658": 3, 
    "1549947": 5, 
    "4612164": 3, 
    "4373698": 3, 
    "23021810": 1, 
    "12785292": 3, 
    "537622": 3, 
    "14845405": 0, 
    "29103466": 5, 
    "2214953": 3, 
    "714959": 5, 
    "24418436": 5, 
    "2430537": 3, 
    "29278707": 5, 
    "23138984": 1, 
    "8900723": 5, 
    "11704709": 0, 
    "10054176": 1, 
    "440647": 3, 
    "456930": 3, 
    "4290214": 5, 
    "96395": 5, 
    "5438867": 5, 
    "4484451": 0, 
    "795421": 5, 
    "4808664": 3, 
    "17341429": 5, 
    "8124664": 0, 
    "1857825": 5, 
    "1121880": 3, 
    "6094683": 5, 
    "18093427": 0, 
    "20707182": 3, 
    "13395052": 5, 
    "923028": 5, 
    "11205780": 1, 
    "28197707": 0, 
    "184366": 3, 
    "32665718": 2, 
    "16368651": 5, 
    "8859474": 1, 
    "18885925": 4, 
    "13473768": 5, 
    "1215215": 3, 
    "32287371": 1, 
    "5880912": 5, 
    "5844474": 5, 
    "27576132": 5, 
    "1262196": 3, 
    "15126429": 0, 
    "10309334": 0, 
    "12274147": 0, 
    "34877308": 1, 
    "1451352": 5, 
    "3516624": 5, 
    "7672099": 5, 
    "22944288": 1, 
    "912604": 3, 
    "7694208": 5, 
    "6247705": 0, 
    "1680733": 5, 
    "715605": 5, 
    "1931236": 3, 
    "1774509": 3, 
    "344359": 3, 
    "977244": 3, 
    "7527552": 5, 
    "22793191": 5, 
    "22652910": 3, 
    "17908165": 0, 
    "140656": 5, 
    "3774328": 5, 
    "12226786": 5, 
    "30215630": 1, 
    "2292256": 3, 
    "4279682": 5, 
    "1578548": 3, 
    "21233191": 1, 
    "18065797": 0, 
    "1778471": 0, 
    "32155537": 5, 
    "154789": 3, 
    "448045": 3, 
    "3701855": 3, 
    "8135625": 0, 
    "4931659": 5, 
    "15966619": 3, 
    "7184072": 5, 
    "8282363": 5, 
    "34465": 3, 
    "18537651": 3, 
    "10755256": 5, 
    "13862381": 0, 
    "6766558": 0, 
    "15852088": 5, 
    "9726245": 3, 
    "32610336": 0, 
    "1605598": 5, 
    "3601534": 3, 
    "9424390": 5, 
    "345337": 3, 
    "7744300": 3, 
    "277089": 3, 
    "3710342": 3, 
    "623018": 3, 
    "13872231": 1, 
    "1509011": 3, 
    "5094437": 3, 
    "1922703": 3, 
    "486550": 3, 
    "12933281": 3, 
    "10466461": 3, 
    "2321051": 1, 
    "21052985": 1, 
    "3790489": 3, 
    "16157746": 0, 
    "11075275": 5, 
    "8310356": 3, 
    "27494663": 0, 
    "12384353": 1, 
    "5683140": 5, 
    "19680412": 5, 
    "12796207": 0, 
    "299333": 3, 
    "7345199": 3, 
    "7374322": 5, 
    "9077725": 5, 
    "14259343": 6, 
    "11098077": 0, 
    "3228110": 5, 
    "14971308": 3, 
    "21156216": 5, 
    "111558": 3, 
    "111336": 3, 
    "1561142": 5, 
    "7510208": 3, 
    "12719776": 2, 
    "9210604": 5, 
    "1092277": 3, 
    "6040": 5, 
    "2541704": 5, 
    "14473933": 6, 
    "3744429": 5, 
    "8272315": 5, 
    "6824538": 3, 
    "5279091": 5, 
    "702550": 3, 
    "9493725": 5, 
    "4368712": 0, 
    "274218": 0, 
    "148903": 3, 
    "1861575": 3, 
    "6292029": 0, 
    "2031640": 3, 
    "2296970": 0, 
    "2413817": 3, 
    "1563595": 3, 
    "10410764": 5, 
    "3029324": 3, 
    "16750251": 5, 
    "3287": 5, 
    "11693709": 1, 
    "715366": 3, 
    "10740728": 5, 
    "8879986": 0, 
    "3282": 5, 
    "489928": 3, 
    "10579398": 5, 
    "2124683": 3, 
    "9467421": 5, 
    "4242230": 5, 
    "22310064": 3, 
    "33951348": 1, 
    "23550956": 3, 
    "778981": 3, 
    "4190976": 0, 
    "1588997": 3, 
    "2560988": 5, 
    "15299224": 3, 
    "13301038": 5, 
    "8681349": 5, 
    "33663866": 2, 
    "2519670": 3, 
    "12256376": 5, 
    "1962219": 3, 
    "21303242": 0, 
    "11776741": 3, 
    "291137": 5, 
    "656494": 3, 
    "21318322": 5, 
    "25251845": 3, 
    "13257135": 3, 
    "321278": 5, 
    "230249": 3, 
    "5683364": 5, 
    "155815": 3, 
    "15648899": 3, 
    "11407242": 0, 
    "22571389": 0, 
    "2436267": 5, 
    "24195339": 1, 
    "27852036": 0, 
    "455600": 3, 
    "4095287": 5, 
    "7338354": 0, 
    "13823671": 5, 
    "6121126": 5, 
    "19505609": 0, 
    "9786109": 3, 
    "4864799": 3, 
    "12004006": 5, 
    "19438373": 3, 
    "26516975": 3, 
    "5969840": 3, 
    "23736449": 0, 
    "1239398": 5, 
    "1213225": 5, 
    "8224923": 5, 
    "25268795": 1, 
    "18378216": 3, 
    "18062944": 0, 
    "11758247": 5, 
    "5460375": 3, 
    "8986217": 5, 
    "133684": 5, 
    "5803599": 3, 
    "24968828": 3, 
    "3354902": 5, 
    "26917568": 1, 
    "34196200": 4, 
    "364315": 5, 
    "24743779": 1, 
    "914603": 5, 
    "7358442": 5, 
    "16114703": 0, 
    "9076111": 5, 
    "229006": 3, 
    "13336839": 5, 
    "11204323": 3, 
    "10854028": 0, 
    "363163": 3, 
    "265995": 5, 
    "19238853": 0, 
    "3447219": 3, 
    "437011": 5, 
    "984742": 3, 
    "757363": 3, 
    "12984746": 5, 
    "22462204": 5, 
    "32578467": 1, 
    "1090329": 3, 
    "1254497": 5, 
    "598164": 3, 
    "10555788": 5, 
    "1262871": 3, 
    "7855340": 0, 
    "2367681": 3, 
    "3633690": 3, 
    "5271882": 5, 
    "9946843": 3, 
    "16149491": 3, 
    "6297520": 5, 
    "443222": 3, 
    "849558": 3, 
    "23357588": 1, 
    "10114077": 0, 
    "9265294": 0, 
    "8134918": 5, 
    "5757727": 5, 
    "16049833": 0, 
    "10717112": 5, 
    "11535888": 0, 
    "21629136": 5, 
    "19748680": 0, 
    "10417664": 3, 
    "5635061": 3, 
    "2945088": 5, 
    "1376101": 5, 
    "2828194": 3, 
    "2561582": 5, 
    "9919720": 3, 
    "2063261": 5, 
    "6846111": 0, 
    "14054357": 3, 
    "17101828": 0, 
    "14807173": 5, 
    "2344621": 3, 
    "1462": 3, 
    "9663523": 0, 
    "1445827": 5, 
    "10651420": 5, 
    "3638663": 3, 
    "29031987": 1, 
    "1314319": 3, 
    "2606078": 3, 
    "5710848": 5, 
    "15155534": 5, 
    "308770": 3, 
    "331603": 3, 
    "655087": 3, 
    "32866430": 5, 
    "1863329": 5, 
    "11225014": 5, 
    "28513398": 0, 
    "715168": 5, 
    "721040": 3, 
    "667163": 3, 
    "14681168": 0, 
    "2620608": 5, 
    "2183193": 1, 
    "3674459": 5, 
    "9028965": 3, 
    "3008757": 5, 
    "1911958": 0, 
    "19715785": 0, 
    "11827098": 3, 
    "924303": 3, 
    "712530": 5, 
    "3308920": 5, 
    "28059374": 5, 
    "2687787": 3, 
    "8940534": 0, 
    "27796175": 3, 
    "13655592": 5, 
    "32165777": 0, 
    "18845024": 0, 
    "1308974": 3, 
    "812328": 3, 
    "12847818": 5, 
    "688157": 5, 
    "3766706": 1, 
    "8936633": 5, 
    "5894096": 3, 
    "12554530": 1, 
    "24014960": 1, 
    "20944181": 3, 
    "7691631": 5, 
    "8962829": 0, 
    "31861681": 5, 
    "24288133": 5, 
    "11225167": 3, 
    "32958": 3, 
    "19173633": 1, 
    "9603889": 5, 
    "20153919": 0, 
    "6093316": 0, 
    "2280459": 3, 
    "18080448": 3, 
    "7613257": 1, 
    "22361": 3, 
    "12274152": 5, 
    "4173871": 5, 
    "206424": 5, 
    "1549395": 3, 
    "13234786": 5, 
    "16031396": 3, 
    "2687166": 3, 
    "3995231": 3, 
    "5923215": 0, 
    "21428312": 5, 
    "20541795": 1, 
    "7326769": 5, 
    "442870": 3, 
    "17327241": 5, 
    "3230766": 3, 
    "32531480": 6, 
    "203076": 3, 
    "15150300": 3, 
    "527644": 3, 
    "24306852": 3, 
    "32958241": 0, 
    "1076724": 3, 
    "612230": 0, 
    "70121": 3, 
    "32292629": 3, 
    "3058811": 3, 
    "22372473": 5, 
    "15532991": 0, 
    "6930489": 5, 
    "5483330": 1, 
    "6662075": 3, 
    "8067805": 0, 
    "259691": 3, 
    "19452228": 5, 
    "6648028": 3, 
    "7561862": 5, 
    "18144573": 3, 
    "3457006": 5, 
    "10865": 3, 
    "335861": 3, 
    "14155824": 3, 
    "21829": 3, 
    "19128505": 5, 
    "2661753": 3, 
    "11478636": 5, 
    "9787757": 5, 
    "20787122": 0, 
    "26102180": 0, 
    "16989736": 3, 
    "3083478": 3, 
    "1148945": 3, 
    "20180433": 3, 
    "324134": 3, 
    "3390543": 5, 
    "6376337": 5, 
    "15459334": 3, 
    "186749": 5, 
    "25648295": 5, 
    "22434128": 3, 
    "7083242": 5, 
    "2499845": 3, 
    "11855195": 0, 
    "9311021": 3, 
    "1138536": 5, 
    "29882262": 1, 
    "3606624": 0, 
    "4696595": 5, 
    "10910": 3, 
    "3721224": 0, 
    "3295176": 3, 
    "2528090": 5, 
    "17637945": 5, 
    "8594752": 0, 
    "4177129": 3, 
    "18405734": 6, 
    "19994257": 0, 
    "7711472": 5, 
    "309009": 3, 
    "203666": 3, 
    "12228746": 3, 
    "2468290": 5, 
    "12414592": 5, 
    "2886401": 3, 
    "756967": 5, 
    "14732235": 5, 
    "25095239": 5, 
    "441269": 3, 
    "2886409": 3, 
    "16549503": 4, 
    "31912224": 1, 
    "691146": 3, 
    "668622": 3, 
    "3193843": 5, 
    "966": 3, 
    "3681392": 5, 
    "8981131": 5, 
    "2361853": 3, 
    "45547": 3, 
    "3289628": 3, 
    "904810": 5, 
    "29526608": 1, 
    "22498444": 1, 
    "15837676": 3, 
    "2094490": 5, 
    "870225": 3, 
    "1073722": 3, 
    "11380930": 3, 
    "18964487": 1, 
    "7400568": 3, 
    "13429048": 5, 
    "688208": 3, 
    "230589": 5, 
    "3106812": 3, 
    "8449386": 3, 
    "15733881": 0, 
    "10281119": 3, 
    "3509134": 3, 
    "31566326": 5, 
    "805461": 5, 
    "2096579": 5, 
    "9394642": 3, 
    "1367484": 3, 
    "570427": 3, 
    "9376661": 5, 
    "1631570": 5, 
    "23974149": 0, 
    "260394": 3, 
    "212873": 3, 
    "4414698": 5, 
    "10575878": 5, 
    "376635": 3, 
    "15805577": 3, 
    "7600409": 1, 
    "9384267": 0, 
    "15953199": 5, 
    "506402": 3, 
    "891574": 1, 
    "24073130": 1, 
    "3537312": 5, 
    "3019537": 5, 
    "3199002": 5, 
    "5972219": 5, 
    "21315452": 3, 
    "13622189": 3, 
    "695611": 3, 
    "3021499": 3, 
    "2500088": 3, 
    "648414": 3, 
    "12163044": 0, 
    "32935745": 4, 
    "26103342": 5, 
    "8863811": 3, 
    "18966884": 5, 
    "2669200": 3, 
    "827590": 3, 
    "33627494": 0, 
    "7705565": 5, 
    "19340009": 0, 
    "4780572": 3, 
    "23282991": 6, 
    "9214768": 0, 
    "400664": 5, 
    "18778957": 3, 
    "1383170": 0, 
    "20580498": 0, 
    "12615154": 0, 
    "11594840": 0, 
    "9489675": 3, 
    "18503721": 5, 
    "26047095": 0, 
    "37076": 3, 
    "4610430": 0, 
    "18224920": 6, 
    "13638851": 5, 
    "1938370": 3, 
    "8881628": 5, 
    "27856783": 3, 
    "7812624": 0, 
    "20451520": 1, 
    "7550637": 0, 
    "698041": 5, 
    "3055234": 5, 
    "779570": 5, 
    "24268127": 1, 
    "20904437": 0, 
    "5862644": 3, 
    "1574656": 3, 
    "1548802": 3, 
    "324747": 3, 
    "3116607": 5, 
    "1173043": 3, 
    "12849657": 3, 
    "19360616": 5, 
    "291056": 3, 
    "3151695": 3, 
    "2700159": 0, 
    "4237727": 3, 
    "3171250": 5, 
    "6162900": 5, 
    "20490942": 3, 
    "11323319": 5, 
    "144937": 3, 
    "7275915": 3, 
    "5269299": 3, 
    "12900361": 3, 
    "11607598": 0, 
    "5345965": 3, 
    "781300": 3, 
    "7009393": 3, 
    "5957708": 3, 
    "11008207": 5, 
    "1538210": 5, 
    "20799673": 0, 
    "15516827": 5, 
    "129791": 3, 
    "4311796": 0, 
    "4127307": 3, 
    "24139593": 0, 
    "21282280": 6, 
    "316198": 3, 
    "15321010": 0, 
    "460173": 3, 
    "9149146": 5, 
    "30245748": 5, 
    "242821": 3, 
    "14224695": 0, 
    "1136075": 5, 
    "168674": 3, 
    "7683794": 3, 
    "6198326": 3, 
    "12836074": 3, 
    "1269231": 3, 
    "9158101": 3, 
    "31715632": 0, 
    "114707": 3, 
    "26821763": 5, 
    "11753762": 5, 
    "22757905": 0, 
    "15397085": 0, 
    "21685855": 3, 
    "2808651": 5, 
    "25586782": 5, 
    "34313921": 4, 
    "27729907": 0, 
    "7548986": 5, 
    "30900836": 0, 
    "34463892": 0, 
    "29143975": 6, 
    "339607": 3, 
    "12339205": 5, 
    "7448148": 3, 
    "5284389": 3, 
    "15153572": 0, 
    "66801": 3, 
    "8011745": 3, 
    "959084": 5, 
    "7952078": 5, 
    "33734935": 0, 
    "692528": 3, 
    "815741": 3, 
    "29575447": 3, 
    "843222": 0, 
    "5453989": 5, 
    "15435": 5, 
    "666566": 5, 
    "2314534": 3, 
    "18347476": 0, 
    "22789601": 1, 
    "13233158": 1, 
    "16674241": 3, 
    "27172": 3, 
    "3806475": 3, 
    "12115269": 1, 
    "7133153": 5, 
    "23013268": 1, 
    "2565834": 3, 
    "4603467": 3, 
    "29843361": 6, 
    "1283503": 5, 
    "25659723": 3, 
    "11247742": 0, 
    "759578": 3, 
    "12283195": 3, 
    "747512": 5, 
    "9207280": 0, 
    "4361634": 5, 
    "4117355": 0, 
    "796825": 3, 
    "24161015": 1, 
    "1911523": 5, 
    "4138464": 3, 
    "6898381": 5, 
    "18427187": 1, 
    "1590408": 3, 
    "5872657": 3, 
    "2982576": 3, 
    "662115": 3, 
    "30730072": 2, 
    "114102": 5, 
    "3361835": 3, 
    "1280180": 5, 
    "1735848": 3, 
    "10283400": 3, 
    "5243041": 5, 
    "18369373": 1, 
    "841835": 5, 
    "11600244": 0, 
    "34233307": 2, 
    "27522259": 0, 
    "6207167": 0, 
    "961036": 5, 
    "924551": 0, 
    "21108219": 3, 
    "29109209": 1, 
    "299862": 5, 
    "854624": 3, 
    "19094829": 0, 
    "9952134": 1, 
    "7304609": 3, 
    "7362671": 3, 
    "6358188": 0, 
    "21748166": 5, 
    "611921": 3, 
    "19034112": 5, 
    "17204381": 5, 
    "6181639": 5, 
    "1309434": 3, 
    "1329729": 5, 
    "2802565": 5, 
    "5275559": 3, 
    "17486281": 0, 
    "1569010": 3, 
    "13099301": 0, 
    "12560434": 5, 
    "2242086": 3, 
    "11892946": 0, 
    "1791673": 3, 
    "976994": 5, 
    "2055965": 0, 
    "19248542": 5, 
    "17829481": 0, 
    "4445324": 5, 
    "19696006": 5, 
    "3159966": 3, 
    "6763587": 5, 
    "8068127": 5, 
    "18651281": 5, 
    "31734644": 0, 
    "1339922": 3, 
    "10420996": 0, 
    "1376664": 5, 
    "797129": 5, 
    "1824050": 3, 
    "2125788": 3, 
    "15127044": 3, 
    "10227799": 3, 
    "17052858": 3, 
    "18537678": 3, 
    "25050844": 0, 
    "13840241": 0, 
    "1365679": 3, 
    "2114213": 5, 
    "2592600": 5, 
    "15494508": 5, 
    "5901900": 5, 
    "8830163": 3, 
    "5552858": 0, 
    "97752": 3, 
    "9514413": 5, 
    "184604": 3, 
    "19872456": 1, 
    "3721219": 5, 
    "30987756": 3, 
    "6975711": 5, 
    "14732311": 5, 
    "28340997": 1, 
    "24162262": 3, 
    "612950": 3, 
    "6607851": 5, 
    "481220": 3, 
    "4365645": 3, 
    "23404839": 5, 
    "165886": 3, 
    "17154573": 4, 
    "106310": 5, 
    "19033749": 3, 
    "646976": 3, 
    "3476845": 5, 
    "244025": 5, 
    "30384844": 5, 
    "780266": 5, 
    "6804324": 5, 
    "791611": 5, 
    "26568234": 0, 
    "19103692": 5, 
    "8574898": 3, 
    "1365254": 5, 
    "22845841": 3, 
    "12820537": 0, 
    "21467110": 0, 
    "167174": 3, 
    "28043506": 1, 
    "6220644": 5, 
    "21299916": 0, 
    "15035229": 0, 
    "791299": 3, 
    "14370955": 5, 
    "8921879": 3, 
    "20986101": 0, 
    "4395117": 3, 
    "15907840": 3, 
    "177321": 3, 
    "946824": 5, 
    "6709682": 5, 
    "929845": 5, 
    "2564712": 3, 
    "5344375": 3, 
    "19416551": 0, 
    "4604482": 3, 
    "20059361": 0, 
    "18477927": 0, 
    "6002151": 3, 
    "23112526": 1, 
    "13152531": 1, 
    "1853010": 3, 
    "15745219": 0, 
    "26890199": 3, 
    "23259665": 0, 
    "21604505": 0, 
    "2198140": 3, 
    "212862": 3, 
    "1540246": 3, 
    "20617245": 0, 
    "20896284": 3, 
    "345048": 3, 
    "1540241": 3, 
    "13911118": 5, 
    "31533997": 0, 
    "3586487": 5, 
    "1254218": 3, 
    "16667693": 3, 
    "6869690": 5, 
    "28904322": 1, 
    "2584777": 5, 
    "108625": 3, 
    "3506930": 5, 
    "24046531": 5, 
    "6282442": 3, 
    "3100121": 5, 
    "29247444": 3, 
    "1335132": 5, 
    "585719": 3, 
    "478584": 5, 
    "15728293": 5, 
    "301742": 3, 
    "48296": 3, 
    "6800217": 0, 
    "16554395": 1, 
    "19429698": 0, 
    "3834332": 5, 
    "2349728": 3, 
    "19681341": 3, 
    "7544081": 5, 
    "7765403": 3, 
    "14673229": 0, 
    "16623069": 3, 
    "12845894": 3, 
    "375388": 3, 
    "3678731": 1, 
    "1327739": 5, 
    "12821113": 3, 
    "18263026": 0, 
    "3318027": 5, 
    "203438": 3, 
    "33614304": 0, 
    "6051812": 0, 
    "33293613": 0, 
    "40706": 3, 
    "34864402": 6, 
    "6613743": 5, 
    "12271469": 3, 
    "2998811": 5, 
    "2777268": 3, 
    "948957": 5, 
    "1527969": 5, 
    "1725199": 5, 
    "11534941": 5, 
    "1488139": 5, 
    "17940105": 3, 
    "3301623": 3, 
    "25166410": 0, 
    "887025": 5, 
    "667561": 0, 
    "5429498": 3, 
    "29792543": 5, 
    "893522": 5, 
    "14329321": 5, 
    "1020260": 3, 
    "1944156": 3, 
    "18379853": 5, 
    "14298729": 3, 
    "26450553": 0, 
    "4789590": 3, 
    "2103283": 3, 
    "3616639": 3, 
    "2456444": 3, 
    "15830664": 0, 
    "931033": 5, 
    "12484808": 5, 
    "26066727": 3, 
    "2536697": 3, 
    "3526586": 5, 
    "931039": 5, 
    "481872": 5, 
    "7899791": 5, 
    "275303": 5, 
    "22475123": 1, 
    "143489": 3, 
    "13838338": 5, 
    "15634981": 5, 
    "5199579": 0, 
    "11620669": 4, 
    "175761": 3, 
    "30326497": 0, 
    "29096618": 3, 
    "560347": 3, 
    "30953633": 0, 
    "11111023": 0, 
    "2310149": 3, 
    "62023": 3, 
    "2810455": 5, 
    "13419453": 3, 
    "30638861": 1, 
    "5888353": 0, 
    "11787148": 5, 
    "1688596": 5, 
    "31057802": 5, 
    "679377": 3, 
    "237904": 3, 
    "1148753": 5, 
    "14050203": 3, 
    "22293502": 3, 
    "27169238": 0, 
    "762837": 0, 
    "7342218": 3, 
    "1446771": 3, 
    "24507006": 5, 
    "27193779": 0, 
    "13484298": 3, 
    "159643": 5, 
    "15884926": 1, 
    "557980": 5, 
    "5132476": 5, 
    "15340074": 3, 
    "18394541": 3, 
    "184460": 5, 
    "886774": 5, 
    "541456": 3, 
    "18107045": 5, 
    "20778549": 5, 
    "815644": 0, 
    "812610": 3, 
    "13346571": 5, 
    "16621454": 5, 
    "248523": 5, 
    "7987634": 5, 
    "715547": 5, 
    "6596067": 5, 
    "15994863": 2, 
    "12419075": 3, 
    "456237": 3, 
    "241560": 3, 
    "1707696": 3, 
    "141752": 3, 
    "14414107": 0, 
    "21929029": 1, 
    "952763": 3, 
    "4512368": 5, 
    "23500865": 0, 
    "184311": 3, 
    "9603714": 0, 
    "1579809": 0, 
    "11496279": 5, 
    "13260326": 3, 
    "33761854": 0, 
    "1191176": 3, 
    "19955205": 5, 
    "3301046": 5, 
    "12601374": 1, 
    "10851820": 0, 
    "5694513": 5, 
    "3523632": 5, 
    "9372404": 3, 
    "877479": 3, 
    "23929024": 1, 
    "10013861": 5, 
    "25306": 3, 
    "33564268": 2, 
    "10697613": 5, 
    "723980": 5, 
    "13527761": 5, 
    "21258726": 5, 
    "976103": 3, 
    "385260": 3, 
    "30329296": 1, 
    "3765120": 3, 
    "5604798": 5, 
    "13200787": 5, 
    "1093060": 3, 
    "16679350": 5, 
    "2562751": 0, 
    "901662": 3, 
    "901663": 3, 
    "561616": 3, 
    "8189762": 5, 
    "16107755": 0, 
    "10652377": 3, 
    "1263177": 3, 
    "92826": 3, 
    "17420913": 5, 
    "10518659": 0, 
    "294972": 3, 
    "1826128": 5, 
    "1227666": 3, 
    "253476": 3, 
    "10641697": 0, 
    "4224042": 3, 
    "2234102": 3, 
    "3313788": 5, 
    "9385519": 0, 
    "4812336": 5, 
    "2765504": 3, 
    "6385825": 0, 
    "15813955": 0, 
    "26396162": 5, 
    "5741345": 0, 
    "8203555": 3, 
    "1800451": 5, 
    "4047080": 3, 
    "5254557": 5, 
    "3566571": 3, 
    "4844734": 0, 
    "2721761": 5, 
    "1963063": 5, 
    "31000517": 0, 
    "25601444": 5, 
    "5108051": 0, 
    "9603444": 5, 
    "33015583": 1, 
    "165894": 3, 
    "18165661": 5, 
    "18320947": 3, 
    "11783583": 5, 
    "32313383": 1, 
    "2556327": 5, 
    "128823": 5, 
    "816197": 3, 
    "5241312": 5, 
    "2434294": 3, 
    "31791381": 1, 
    "12544093": 0, 
    "32754312": 1, 
    "1297957": 5, 
    "26018608": 0, 
    "2003404": 3, 
    "501326": 3, 
    "38867": 3, 
    "869050": 3, 
    "982699": 3, 
    "488514": 3, 
    "7704544": 0, 
    "15039467": 1, 
    "3483944": 3, 
    "8063073": 3, 
    "6523023": 5, 
    "1279067": 3, 
    "30548363": 0, 
    "12827225": 5, 
    "31394531": 0, 
    "7988633": 3, 
    "8877512": 5, 
    "12198882": 5, 
    "15183485": 5, 
    "22596493": 0, 
    "951918": 5, 
    "18992193": 4, 
    "10932463": 0, 
    "31979038": 3, 
    "32215970": 4, 
    "117549": 3, 
    "11617180": 3, 
    "761653": 3, 
    "745998": 3, 
    "3180884": 5, 
    "1206729": 3, 
    "14259390": 0, 
    "13175334": 5, 
    "9654171": 5, 
    "16875250": 0, 
    "736638": 3, 
    "10941409": 0, 
    "5265008": 3, 
    "514380": 0, 
    "1364139": 0, 
    "28800891": 0, 
    "6714663": 5, 
    "2374578": 3, 
    "18800032": 0, 
    "3362916": 3, 
    "10664": 3, 
    "4939243": 3, 
    "12662085": 3, 
    "23689830": 5, 
    "11010098": 3, 
    "2990812": 3, 
    "10825334": 5, 
    "11083045": 3, 
    "8502433": 3, 
    "4057468": 3, 
    "2970982": 0, 
    "32890693": 0, 
    "588871": 3, 
    "6036101": 3, 
    "694761": 3, 
    "17334655": 5, 
    "14964923": 5, 
    "2489216": 5, 
    "8205658": 3, 
    "10164495": 3, 
    "31052073": 5, 
    "22584823": 3, 
    "800294": 3, 
    "5289665": 3, 
    "19463625": 1, 
    "9526392": 5, 
    "17620347": 0, 
    "14686919": 3, 
    "753297": 3, 
    "3687489": 5, 
    "3346928": 3, 
    "2133437": 5, 
    "12143585": 3, 
    "1290701": 3, 
    "3100209": 5, 
    "1347323": 5, 
    "16408992": 5, 
    "18484645": 0, 
    "36502": 5, 
    "14725230": 3, 
    "1464380": 3, 
    "9243402": 5, 
    "4244828": 3, 
    "1381275": 3, 
    "1147463": 5, 
    "1579990": 3, 
    "2491877": 0, 
    "412126": 3, 
    "4008931": 4, 
    "3955647": 0, 
    "17818605": 0, 
    "6198699": 5, 
    "4975026": 5, 
    "11847500": 0, 
    "596892": 5, 
    "33581487": 5, 
    "9426192": 3, 
    "32012751": 6, 
    "8768841": 3, 
    "1424470": 3, 
    "10443324": 5, 
    "5171600": 5, 
    "31240384": 2, 
    "183303": 3, 
    "2408911": 3, 
    "5558246": 5, 
    "26058325": 3, 
    "17568233": 0, 
    "6750158": 0, 
    "2493754": 5, 
    "9583745": 0, 
    "2826918": 5, 
    "10418430": 5, 
    "2404027": 3, 
    "6300427": 3, 
    "15246993": 5, 
    "12631084": 3, 
    "4549925": 0, 
    "11715753": 5, 
    "2255947": 0, 
    "32008421": 2, 
    "1597789": 3, 
    "447560": 3, 
    "565629": 3, 
    "5987222": 5, 
    "1580893": 5, 
    "12574344": 0, 
    "2520429": 5, 
    "648343": 5, 
    "14135470": 5, 
    "1197428": 5, 
    "3932983": 3, 
    "1368189": 3, 
    "27729926": 0, 
    "20446799": 1, 
    "12080551": 5, 
    "3027949": 3, 
    "30649544": 5, 
    "1735515": 0, 
    "18188420": 3, 
    "4927517": 5, 
    "1348346": 3, 
    "3910382": 5, 
    "10873724": 0, 
    "3195278": 3, 
    "12756035": 3, 
    "23715455": 3, 
    "3421292": 5, 
    "3022431": 3, 
    "3567641": 1, 
    "25739007": 3, 
    "15177360": 0, 
    "4398942": 3, 
    "2162719": 3, 
    "6689766": 5, 
    "23044617": 6, 
    "8711354": 5, 
    "7820076": 3, 
    "7178155": 3, 
    "6798814": 0, 
    "12025365": 3, 
    "11393110": 5, 
    "9393759": 5, 
    "8490636": 5, 
    "29138379": 0, 
    "14095175": 0, 
    "20587599": 1, 
    "21736086": 0, 
    "25741688": 3, 
    "1122534": 3, 
    "8257106": 0, 
    "379199": 3, 
    "22942790": 3, 
    "557977": 3, 
    "31519188": 0, 
    "21289110": 0, 
    "24120252": 3, 
    "261943": 3, 
    "12670444": 0, 
    "12738837": 5, 
    "16303681": 3, 
    "5101823": 3, 
    "14718089": 3, 
    "2185269": 5, 
    "6838921": 0, 
    "18901345": 0, 
    "825237": 3, 
    "19983755": 6, 
    "6701057": 5, 
    "3019524": 5, 
    "2889328": 5, 
    "15257": 3, 
    "2556901": 3, 
    "1549501": 3, 
    "47087": 3, 
    "21540759": 0, 
    "7365136": 1, 
    "10696042": 0, 
    "22472365": 1, 
    "32538871": 6, 
    "5689093": 3, 
    "6331139": 5, 
    "26807221": 0, 
    "15981035": 3, 
    "2699935": 5, 
    "2404598": 3, 
    "21050788": 3, 
    "774606": 5, 
    "2557230": 3, 
    "5245894": 3, 
    "8129518": 0, 
    "1217831": 3, 
    "9525": 3, 
    "30091667": 1, 
    "5830987": 0, 
    "1912076": 3, 
    "519390": 3, 
    "32551735": 5, 
    "1593731": 5, 
    "27500243": 1, 
    "1984691": 3, 
    "108050": 3, 
    "5105986": 0, 
    "5084750": 0, 
    "28463126": 1, 
    "18573791": 5, 
    "1632986": 3, 
    "160999": 0, 
    "22643555": 3, 
    "96577": 3, 
    "85953": 5, 
    "65252": 5, 
    "1777643": 5, 
    "404319": 3, 
    "2587583": 5, 
    "2476162": 5, 
    "6269013": 3, 
    "29417074": 3, 
    "8560989": 3, 
    "5417266": 5, 
    "1951148": 3, 
    "11054453": 5, 
    "18348651": 0, 
    "4424906": 3, 
    "576201": 3, 
    "128818": 3, 
    "12495928": 0, 
    "7460261": 3, 
    "8523763": 3, 
    "6137": 3, 
    "4084908": 1, 
    "589367": 3, 
    "697976": 3, 
    "706295": 3, 
    "6160121": 3, 
    "6376011": 3, 
    "10028006": 5, 
    "5718947": 3, 
    "13970153": 3, 
    "16238673": 1, 
    "17485132": 5, 
    "3403779": 5, 
    "3327382": 5, 
    "18384763": 0, 
    "6566487": 5, 
    "1647876": 3, 
    "13224032": 3, 
    "49107": 3, 
    "220418": 3, 
    "965782": 5, 
    "3116751": 5, 
    "20105255": 1, 
    "1413319": 0, 
    "8494263": 3, 
    "1618145": 3, 
    "11593442": 3, 
    "1266228": 3, 
    "214710": 3, 
    "2715671": 3, 
    "7833168": 5, 
    "29152618": 1, 
    "13909573": 5, 
    "31524768": 1, 
    "15452919": 1, 
    "323788": 3, 
    "11423758": 3, 
    "4037197": 5, 
    "22255647": 1, 
    "10298815": 3, 
    "13753636": 0, 
    "21402627": 1, 
    "25126616": 0, 
    "3030146": 3, 
    "27561102": 4, 
    "10729350": 3, 
    "1955800": 4, 
    "8933498": 5, 
    "11075527": 5, 
    "627735": 5, 
    "29289591": 0, 
    "46939": 3, 
    "760468": 3, 
    "14037931": 0, 
    "24953448": 5, 
    "3195124": 3, 
    "1282541": 3, 
    "451035": 3, 
    "6631214": 5, 
    "7317163": 0, 
    "117302": 3, 
    "31341340": 1, 
    "3428683": 3, 
    "30051348": 5, 
    "6834703": 5, 
    "116252": 3, 
    "5893828": 5, 
    "6313": 3, 
    "34526884": 6, 
    "26068656": 5, 
    "28011613": 0, 
    "17950486": 3, 
    "956411": 3, 
    "6270574": 3, 
    "29028775": 0, 
    "3124402": 3, 
    "246644": 5, 
    "2723064": 3, 
    "790031": 3, 
    "2909429": 0, 
    "16251363": 3, 
    "8297888": 3, 
    "10444562": 5, 
    "7170058": 5, 
    "19407311": 3, 
    "229141": 3, 
    "2854337": 3, 
    "1598886": 3, 
    "3668353": 3, 
    "767761": 5, 
    "2356748": 3, 
    "14744648": 5, 
    "1418150": 5, 
    "153204": 3, 
    "18611173": 5, 
    "17161821": 3, 
    "11745592": 3, 
    "20466037": 5, 
    "13106596": 3, 
    "13163423": 0, 
    "391150": 3, 
    "4533231": 0, 
    "6267158": 5, 
    "25706953": 5, 
    "6566489": 5, 
    "2328523": 5, 
    "20462243": 0, 
    "20682114": 0, 
    "274782": 5, 
    "16249185": 3, 
    "21704134": 0, 
    "33356195": 0, 
    "29461626": 5, 
    "1937059": 3, 
    "1326671": 5, 
    "728994": 3, 
    "24499174": 3, 
    "1525163": 3, 
    "10113030": 0, 
    "11920542": 0, 
    "734934": 5, 
    "190137": 3, 
    "3046507": 5, 
    "17984636": 3, 
    "5418256": 3, 
    "590295": 3, 
    "11869638": 3, 
    "9158654": 3, 
    "14735429": 0, 
    "4046328": 5, 
    "7190986": 1, 
    "6850621": 3, 
    "775386": 3, 
    "6034984": 0, 
    "27398751": 1, 
    "20633857": 4, 
    "12755139": 5, 
    "20999018": 3, 
    "11570469": 0, 
    "3322086": 3, 
    "15242752": 0, 
    "3502120": 3, 
    "13431235": 0, 
    "3803067": 3, 
    "33742031": 4, 
    "1460612": 5, 
    "31618003": 0, 
    "20275545": 0, 
    "20680357": 0, 
    "18294": 3, 
    "2798959": 3, 
    "1336779": 3, 
    "587626": 3, 
    "5625464": 0, 
    "648332": 0, 
    "8783663": 3, 
    "19428231": 4, 
    "2851691": 3, 
    "1621009": 3, 
    "892275": 0, 
    "1064563": 5, 
    "33134213": 0, 
    "18275356": 5, 
    "462713": 0, 
    "914796": 5, 
    "9252533": 5, 
    "10844991": 5, 
    "19757917": 5, 
    "14238949": 5, 
    "12512833": 5, 
    "9316799": 5, 
    "23063531": 1, 
    "12779699": 6, 
    "30645412": 0, 
    "7070571": 0, 
    "1743096": 3, 
    "434430": 3, 
    "19158009": 4, 
    "30538630": 3, 
    "620636": 5, 
    "3041887": 5, 
    "14474326": 0, 
    "15585444": 5, 
    "22031986": 1, 
    "15583310": 5, 
    "1254797": 5, 
    "5499847": 3, 
    "132108": 3, 
    "13230264": 3, 
    "3156820": 3, 
    "20632410": 0, 
    "692798": 3, 
    "25155580": 2, 
    "20192471": 3, 
    "5857387": 5, 
    "13975314": 3, 
    "8805592": 0, 
    "34056623": 1, 
    "1761717": 3, 
    "17727070": 5, 
    "3422939": 5, 
    "24420506": 1, 
    "11577304": 0, 
    "33685883": 1, 
    "761350": 3, 
    "1535009": 5, 
    "7008068": 3, 
    "587311": 3, 
    "13753838": 3, 
    "156018": 5, 
    "2464908": 5, 
    "16752620": 0, 
    "11221453": 3, 
    "6365284": 5, 
    "585285": 3, 
    "22231878": 2, 
    "1181927": 5, 
    "9378371": 0, 
    "9906653": 3, 
    "29981861": 0, 
    "1549207": 5, 
    "7352215": 3, 
    "23338323": 2, 
    "17448603": 0, 
    "4890177": 5, 
    "552007": 3, 
    "5775917": 0, 
    "8148516": 3, 
    "30347133": 6, 
    "5418182": 3, 
    "6108422": 0, 
    "13970367": 0, 
    "17454260": 3, 
    "3727706": 5, 
    "1303411": 3, 
    "912896": 3, 
    "31904268": 6, 
    "1523106": 3, 
    "2200856": 5, 
    "3077368": 3, 
    "1903522": 0, 
    "2889230": 5, 
    "15737031": 5, 
    "356756": 3, 
    "26709811": 0, 
    "22720859": 3, 
    "18440563": 0, 
    "1171324": 3, 
    "7764585": 5, 
    "11167738": 5, 
    "24293205": 6, 
    "221352": 3, 
    "11390832": 5, 
    "547820": 3, 
    "10454231": 3, 
    "4875730": 5, 
    "2088939": 3, 
    "4403738": 3, 
    "14666940": 5, 
    "2823326": 0, 
    "13300645": 0, 
    "12570984": 5, 
    "17667574": 3, 
    "2034023": 3, 
    "370242": 3, 
    "21686543": 5, 
    "6659216": 5, 
    "30562287": 0, 
    "10270722": 5, 
    "25003905": 0, 
    "15467734": 0, 
    "17148588": 1, 
    "33155818": 6, 
    "13900913": 1, 
    "7491531": 3, 
    "6118575": 3, 
    "26516210": 6, 
    "8768406": 5, 
    "2831096": 3, 
    "10513377": 3, 
    "28266028": 0, 
    "2586317": 5, 
    "5418669": 3, 
    "27330467": 2, 
    "17168840": 3, 
    "13310527": 1, 
    "4924151": 3, 
    "17576377": 3, 
    "10214538": 5, 
    "2310615": 3, 
    "807517": 3, 
    "17748183": 0, 
    "1217404": 3, 
    "15367575": 1, 
    "9108797": 5, 
    "19421170": 1, 
    "723523": 3, 
    "2883201": 5, 
    "13078968": 1, 
    "5100623": 3, 
    "5183376": 5, 
    "12926963": 1, 
    "108125": 3, 
    "18351848": 5, 
    "19922293": 5, 
    "16554739": 5, 
    "4756138": 3, 
    "26500787": 1, 
    "21089071": 5, 
    "31404980": 0, 
    "26076338": 5, 
    "800115": 3, 
    "24186761": 0, 
    "22042941": 5, 
    "3064355": 0, 
    "402046": 5, 
    "3342055": 0, 
    "595090": 3, 
    "9295871": 3, 
    "10632915": 3, 
    "5992293": 5, 
    "839076": 3, 
    "1624573": 5, 
    "16287": 3, 
    "4455122": 3, 
    "8424040": 5, 
    "8678290": 5, 
    "3623050": 5, 
    "4813464": 0, 
    "16469292": 3, 
    "5987163": 1, 
    "14597988": 3, 
    "15368044": 0, 
    "236571": 5, 
    "26649719": 3, 
    "1235115": 0, 
    "19943999": 0, 
    "2003641": 5, 
    "15400220": 0, 
    "2715669": 3, 
    "19762447": 5, 
    "2293158": 5, 
    "3790293": 3, 
    "16621659": 5, 
    "1314976": 3, 
    "799844": 3, 
    "25135037": 0, 
    "14956897": 0, 
    "12612360": 5, 
    "21476229": 3, 
    "8780895": 5, 
    "2966168": 3, 
    "31829770": 6, 
    "456545": 3, 
    "2502638": 5, 
    "21287076": 2, 
    "29887499": 1, 
    "21113349": 0, 
    "6671099": 1, 
    "5550552": 5, 
    "5546286": 3, 
    "2504175": 5, 
    "32108905": 1, 
    "8062859": 5, 
    "26870928": 5, 
    "12791642": 1, 
    "1060073": 3, 
    "3818593": 3, 
    "5129986": 0, 
    "2813939": 3, 
    "25459400": 1, 
    "524305": 3, 
    "10379607": 0, 
    "11820425": 3, 
    "1980539": 3, 
    "1172597": 5, 
    "20822291": 1, 
    "3431083": 5, 
    "15595559": 3, 
    "5971563": 3, 
    "1101567": 3, 
    "1733272": 3, 
    "184981": 5, 
    "19748251": 3, 
    "2994517": 5, 
    "19249835": 0, 
    "1861458": 5, 
    "622127": 3, 
    "627504": 5, 
    "317757": 3, 
    "14376285": 4, 
    "16685462": 5, 
    "1548202": 5, 
    "22345315": 1, 
    "1049095": 5, 
    "21226841": 5, 
    "176780": 3, 
    "23029617": 5, 
    "25480048": 5, 
    "30442211": 3, 
    "574877": 5, 
    "24776728": 5, 
    "932626": 3, 
    "2828239": 5, 
    "23062124": 1, 
    "15263202": 5, 
    "237159": 5, 
    "3165783": 5, 
    "11804441": 5, 
    "9562131": 0, 
    "1646466": 5, 
    "17065530": 5, 
    "16479108": 5, 
    "2967509": 3, 
    "1692604": 3, 
    "24094708": 3, 
    "26010097": 1, 
    "28691440": 3, 
    "30136107": 1, 
    "1637930": 5, 
    "25979092": 0, 
    "484873": 3, 
    "7296156": 5, 
    "7083240": 5, 
    "7827081": 5, 
    "8336642": 5, 
    "4665416": 5, 
    "17446152": 3, 
    "512431": 3, 
    "29966381": 3, 
    "10955751": 5, 
    "8222847": 3, 
    "2782458": 3, 
    "2784220": 3, 
    "1735128": 3, 
    "17571013": 5, 
    "5876519": 5, 
    "2753802": 3, 
    "15019962": 6, 
    "1234795": 3, 
    "1797264": 3, 
    "3602123": 3, 
    "3862298": 3, 
    "20619775": 3, 
    "508845": 3, 
    "17781107": 3, 
    "4641606": 3, 
    "142146": 3, 
    "1066222": 3, 
    "2658203": 5, 
    "20159867": 0, 
    "9852918": 5, 
    "6561551": 5, 
    "33767346": 1, 
    "3089049": 3, 
    "3668946": 3, 
    "18280236": 5, 
    "699689": 5, 
    "24628923": 0, 
    "2195601": 5, 
    "930060": 3, 
    "711976": 5, 
    "21109196": 0, 
    "1431547": 5, 
    "3829913": 3, 
    "2458933": 3, 
    "1569980": 0, 
    "25427817": 1, 
    "12464962": 3, 
    "19951534": 0, 
    "3267913": 3, 
    "3749321": 0, 
    "15464772": 3, 
    "25592594": 0, 
    "853845": 3, 
    "5950748": 3, 
    "6479425": 3, 
    "2341302": 0, 
    "2050163": 3, 
    "26390092": 4, 
    "34827714": 0, 
    "8686855": 5, 
    "268027": 3, 
    "2546491": 3, 
    "9185758": 5, 
    "440826": 3, 
    "1469491": 3, 
    "16096528": 0, 
    "1219305": 5, 
    "7469800": 5, 
    "330275": 3, 
    "5494": 3, 
    "1095380": 3, 
    "8986773": 5, 
    "2352744": 0, 
    "3114995": 3, 
    "7587038": 0, 
    "221862": 0, 
    "15505458": 5, 
    "658518": 5, 
    "1723225": 3, 
    "16607898": 5, 
    "10538430": 5, 
    "73886": 3, 
    "6761380": 3, 
    "1542219": 5, 
    "18609451": 3, 
    "1653579": 3, 
    "19901927": 5, 
    "2927004": 5, 
    "3029711": 3, 
    "4755480": 3, 
    "30108534": 0, 
    "15875453": 3, 
    "20232642": 5, 
    "5198123": 3, 
    "12467920": 3, 
    "9040129": 3, 
    "9623064": 0, 
    "2624312": 0, 
    "5508088": 5, 
    "4287921": 5, 
    "9421282": 5, 
    "1762028": 5, 
    "25115490": 0, 
    "12434576": 3, 
    "25601850": 5, 
    "16393248": 5, 
    "11180687": 0, 
    "2579314": 5, 
    "8393": 3, 
    "14325757": 0, 
    "2336578": 3, 
    "5279985": 5, 
    "18744882": 5, 
    "13486910": 5, 
    "29465325": 0, 
    "2541284": 5, 
    "2897853": 5, 
    "12526570": 5, 
    "30111555": 0, 
    "32787812": 6, 
    "12418999": 5, 
    "6047189": 5, 
    "68647": 3, 
    "8411137": 3, 
    "13360219": 3, 
    "5793738": 5, 
    "16226063": 5, 
    "1349775": 0, 
    "2019626": 5, 
    "4118920": 5, 
    "32707901": 6, 
    "12366362": 5, 
    "7240954": 0, 
    "4697589": 3
  }, 
  "k": 7, 
  "avg_intra_dist": [
    0.031982540799667669, 
    0.028517485645967604
  ]
}

==> scripts/package.json <==
{
  "name": "scripts",
  "version": "0.0.1",
  "description": "",
  "main": "index.js",
  "scripts": {
    "test": "echo \"Error: no test specified\" && exit 1"
  },
  "author": "",
  "license": "ISC",
  "dependencies": {
    "async": "^2.0.0-rc.5",
    "bluebird": "^3.3.5",
    "csvtojson": "^0.5.12",
    "json2csv": "^3.4.2",
    "lodash": "^4.12.0",
    "mathjs": "^3.2.1",
    "moment": "^2.13.0",
    "numeral": "^1.5.3",
    "yargs": "^4.7.0"
  }
}

